Spectral Methods via FFTs in Emerging Machine Number Formats: OFP8, Bfloat16, Posit, and Takum Arithmetics

The Fast Fourier Transform (FFT) is one of the most widely used algorithms in high performance computing, with critical applications in spectral analysis for both signal processing and the numerical solution of partial differential equations (PDEs). These data-intensive workloads are primarily constrained by the memory wall, motivating the exploration of emerging number formats -- such as OFP8 (E4M3 and E5M2), bfloat16, and the tapered-precision posit and takum formats -- as potential alternatives to conventional IEEE 754 floating-point representations. This paper evaluates the accuracy and stability of FFT-based computations across a range of formats, from 8 to 64 bits. Round-trip FFT is applied to a diverse set of images, and short-time Fourier transform (STFT) to audio signals. The results confirm posit arithmetic's strong performance at low precision, with takum following closely behind. Posits show stability issues at higher precisions, while OFP8 formats are unsuitable and bfloat16 underperforms compared to float16 and takum.

==> data/fft_audios/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0e6,104.31667691814302,118.34720661302445,107.93790060655617,0.29847895035571537,0.34286855147949974,0.33120291698991017,0.048076736339343194,6.061889465855623e-6,2.468929018290447e-6,1.1289621587612902e-5,8.803437820185523e-16,8.911982541561025e-16,2.038299104142654e-14
0.0005002501250625312,1.0e6,117.60770926361602,124.59634732707893,114.91806803218086,0.3130219931930386,0.3632824120144327,0.3442296347014499,0.04813458007286487,6.336761751344905e-6,2.498676830039946e-6,1.1695679957165663e-5,8.853526743647236e-16,8.970000762783122e-16,2.0902101404577783e-14
0.0010005002501250625,1.0e6,118.26948226415466,124.59894252017374,116.07376266541976,0.31538278626301625,0.3975950539258124,0.34473965422696956,0.048687315148415795,6.525322738249525e-6,2.500983694461352e-6,1.1873351341827395e-5,9.151214093346827e-16,9.412282668531603e-16,2.1372459687756324e-14
0.0015007503751875938,1.0e6,119.30961038787014,125.1124393639737,118.75000788557249,0.32042248667930173,0.39899020658834367,0.3461816989816005,0.04938308010555492,6.535270847686591e-6,2.5256326165444496e-6,1.1950614211699384e-5,9.19087749212443e-16,9.829117818202905e-16,2.1665316645763788e-14
0.002001000500250125,1.0e6,120.89736005876848,125.6252048467851,121.22733775866025,0.3218167518490618,0.39942290665397756,0.3555434363457514,0.05221382557383499,6.674313813909775e-6,2.6316967863451013e-6,1.2279449394716383e-5,9.318372826675383e-16,1.0481096383722952e-15,2.2322078326846645e-14
0.0025012506253126563,1.0e6,129.40885260943077,129.03624075075192,129.95740016210894,0.3221396478274148,0.4029481732595391,0.35873839999298895,0.05315862546877638,7.016936091147367e-6,2.6649055583561017e-6,1.2315101854052002e-5,9.393560329263571e-16,1.073838144072162e-15,2.27493615181763e-14
0.0030015007503751876,1.0e6,130.14741214297942,131.55154836770825,131.753548796169,0.3245977267485568,0.41358274852863836,0.3637286966135251,0.05319108512942894,7.017695538987202e-6,2.6650428240276537e-6,1.2373565935164778e-5,9.74111024935069e-16,1.0757060208351266e-15,2.2801419302594322e-14
0.003501750875437719,1.0e6,130.7554012807891,131.9818152397366,135.90787222807072,0.3285528516757554,0.42405789172165687,0.36377731432485133,0.0543961546891749,7.093792747525129e-6,2.6837773236830813e-6,1.242543526672348e-5,1.0237196286586287e-15,1.1208821241975443e-15,2.2869731760460394e-14
0.00400200100050025,1.0e6,133.86006310294806,136.07337055545614,136.4543192242171,0.32896556224495693,0.42540138906477204,0.3677274486623353,0.05466529955735193,7.4047551588607735e-6,2.7680774671805403e-6,1.2880601571994513e-5,1.0278387280829623e-15,1.1308570032483104e-15,2.3505465365973963e-14
0.004502251125562781,1.0e6,136.33095101930857,140.64475643245564,136.88173837291285,0.3340653752080418,0.4319001008138784,0.3790441927848425,0.054728228879732214,7.473395569099543e-6,2.8322066951204964e-6,1.2958182286015286e-5,1.056374485627606e-15,1.1405377656848287e-15,2.3564018415518903e-14
0.0050025012506253125,1.0e6,137.11800611799268,142.72229943908994,136.94848534425677,0.33407979460224035,0.44315314557705704,0.38280895769907325,0.05691642962646556,7.5352032755538685e-6,2.9003413597692954e-6,1.2973518725593911e-5,1.072802846682585e-15,1.1420867420226297e-15,2.3708653850508293e-14
0.005502751375687844,1.0e6,137.2048205291948,146.53638434342835,137.66415684725038,0.33666141389017823,0.4611912039953324,0.38633133478922915,0.05778729088041362,7.57001318577246e-6,2.9088568637131472e-6,1.4194550811465144e-5,1.0774095280105525e-15,1.1896204035685956e-15,2.5644632062747442e-14
0.006003001500750375,1.0e6,137.67754900794952,146.91510940684802,138.9808554828915,0.3400175524964206,0.4884951518028631,0.3952146040071734,0.0579834044967844,7.954025623355883e-6,2.917794536215733e-6,1.4486998873305949e-5,1.079072127146414e-15,1.2077584260685729e-15,2.5962877856025744e-14
0.0065032516258129065,1.0e6,139.9399889000153,148.49639422687744,145.8688721019661,0.34322695070433035,0.4888241676239107,0.4079926812802722,0.061119480455599055,8.260973865824897e-6,2.979435657318943e-6,1.4618119247250315e-5,1.0833584302535703e-15,1.2602372351924267e-15,2.6080009374541407e-14
0.007003501750875438,1.0e6,142.88820054125316,154.6805441371127,148.37214395382534,0.3795152779630624,0.48993348317212565,0.4680439149692551,0.06930237744898467,8.27657950897536e-6,3.0782072521463597e-6,1.5222556816955258e-5,1.1156685849337622e-15,1.2791402025415036e-15,2.95711129246778e-14
0.007503751875937969,1.0e6,150.0646500683897,159.6617371057383,151.58553428926453,0.40308893055053674,0.5504268980936672,0.4752100397544857,0.06963825926196715,8.522484836926104e-6,3.154819876945132e-6,1.6187872995980677e-5,1.1338151308600791e-15,1.2867596801073493e-15,2.961918547615423e-14
0.0080040020010005,1.0e6,150.25010733075197,160.00683700484245,153.60302787704026,0.4099176232570864,0.5528044399350278,0.47929443206944944,0.07066026717735646,9.102517957609012e-6,3.255631812912998e-6,1.6323912380584952e-5,1.1911501884955675e-15,1.290073907226387e-15,2.9657032732962986e-14
0.008504252126063032,1.0e6,154.7983504810212,162.84197378738813,154.71531235179197,0.4166899947223599,0.553219219733557,0.48106729489550476,0.07076738633466371,9.250029251273737e-6,3.279498343824017e-6,1.63738408310154e-5,1.2767001049283071e-15,1.3269402563370013e-15,2.975701378980117e-14
0.009004502251125562,1.0e6,158.87684142031074,167.12246417987504,158.396598706756,0.42548959333757286,0.5553378534935811,0.48152266058162996,0.07139380484222732,9.389654374106287e-6,3.292038576123011e-6,1.6854381551956908e-5,1.2894697862823885e-15,1.3872414675800484e-15,3.07911395646799e-14
0.009504752376188095,1.0e6,160.3308483197707,168.78868279094578,161.33628914668324,0.4266937290278924,0.5577335709085981,0.48217418774081755,0.07219678454068432,9.407111698638869e-6,3.325390733965447e-6,1.6866598173308643e-5,1.3187875286168102e-15,1.4448111052920482e-15,3.086140650060614e-14
0.010005002501250625,1.0e6,175.80005146964828,170.22948848803304,163.40479383091474,0.4297549821938368,0.5595998878795254,0.48826482848203523,0.07402950600436041,9.630210174722501e-6,3.3777272599375695e-6,1.7189082025833673e-5,1.3233021807155322e-15,1.4512397807557963e-15,3.1312887282395555e-14
0.010505252626313157,1.0e6,178.81778390473812,183.59250948158936,174.35527078976352,0.43723253824935526,0.5635699038205584,0.49045713541996866,0.07425745202447379,9.754565682670924e-6,3.400801484354677e-6,1.7295330541124676e-5,1.3314193113138967e-15,1.45544401008148e-15,3.137308254645745e-14
0.011005502751375688,1.0e6,179.67657389986528,185.36302803115726,178.57306948707733,0.4390047406994995,0.570954475259472,0.49128999973752735,0.07437592179949581,9.78440936538344e-6,3.510397734984846e-6,1.731591848390486e-5,1.3376863919215138e-15,1.4710851915631307e-15,3.180036826189118e-14
0.01150575287643822,1.0e6,184.8271951010005,189.59758069955922,185.33114121138308,0.4430197644484537,0.5741904591717865,0.49733634864233245,0.0749505352553042,9.8172113614331e-6,3.6687987153071494e-6,1.7459687933770127e-5,1.3380452087435264e-15,1.4752276884731386e-15,3.2003606704977e-14
0.01200600300150075,1.0e6,185.04962145514293,191.5316997022768,186.08463233393297,0.4592626712788993,0.5809807110664795,0.5005436057836767,0.07496885841939066,9.832122564910646e-6,3.7011683887471054e-6,1.7473324742502176e-5,1.340773435097423e-15,1.4855780592749622e-15,3.2163051167915176e-14
0.01250625312656328,1.0e6,185.3494842679176,192.11966118626444,190.55416126832876,0.46209986214254783,0.5856573792118445,0.5065918596563017,0.07520076359463759,9.905863304588686e-6,3.848624561612025e-6,1.7479130151491198e-5,1.3535728156047507e-15,1.4896205821989368e-15,3.230774768856646e-14
0.013006503251625813,1.0e6,185.57179052263112,192.20212446222962,190.95788231217054,0.4621117941724949,0.5931390752575072,0.5087253490953524,0.07524252295326142,9.91782106967083e-6,3.851499672919716e-6,1.7554568790805235e-5,1.3537801533753148e-15,1.5156972708862699e-15,3.241340476070713e-14
0.013506753376688344,1.0e6,187.31727834160029,192.91280320717266,191.16012577677307,0.4646449016113233,0.5967645368083005,0.5182692632225232,0.07541275542655997,9.973532722583547e-6,3.854958994490585e-6,1.7963895845987606e-5,1.3909660191760229e-15,1.5379714607594346e-15,3.2427665434717375e-14
0.014007003501750876,1.0e6,190.40808158544905,196.40491593491467,191.53979469275225,0.4692976439861692,0.5976052568529191,0.5247658881608613,0.07601860980368076,1.0001400979941165e-5,3.879797495589243e-6,1.7990391963973108e-5,1.391152917778524e-15,1.5654791017508014e-15,3.287352423492672e-14
0.014507253626813406,1.0e6,192.6300293032177,196.73880727255255,191.76665719743747,0.4704024403967597,0.610769241035831,0.5261735688767551,0.07639811810869838,1.0039989077511426e-5,3.990569745705462e-6,1.831563084522581e-5,1.3945042241603744e-15,1.5682498308036053e-15,3.3427094516114035e-14
0.015007503751875938,1.0e6,192.64918163525178,198.6651439265696,192.5417337313632,0.47157042924415127,0.6204524381528668,0.5346496351838408,0.07792932798980114,1.0151788509409501e-5,3.998190547114454e-6,1.842376185937227e-5,1.4445965092720345e-15,1.577037488333799e-15,3.358072512432736e-14
0.015507753876938469,1.0e6,195.31833593643185,202.08300438455151,193.1265946673526,0.47171466400781764,0.6214208737765651,0.5393668292485628,0.07861930360874037,1.031248184000388e-5,4.043555456206411e-6,1.844816139045688e-5,1.4448744344654944e-15,1.57759227993171e-15,3.3768887708157345e-14
0.016008004002001,1.0e6,196.86064352181197,202.73394106588026,198.71363266940622,0.4726908135598895,0.6249312623507426,0.5448171193531871,0.08019349449671821,1.0410391554660542e-5,4.045747151797662e-6,1.8747090306621063e-5,1.4541298968430738e-15,1.5799811393700883e-15,3.4772070430324803e-14
0.016508254127063533,1.0e6,199.22401386352277,203.49986430007237,202.54157084070943,0.47603181121539007,0.6294144252062768,0.5492392329487394,0.08055204346391263,1.0483124007170854e-5,4.0741121166800844e-6,1.891868864308978e-5,1.4573694135339495e-15,1.5956680389910786e-15,3.5779988309510784e-14
0.017008504252126064,1.0e6,200.59967249719355,206.05750993820905,205.11949788649196,0.4819240052479897,0.6338801032891777,0.5532555978605412,0.08201334596174606,1.0590529439109836e-5,4.089040421611569e-6,1.953854897396151e-5,1.4586297772653666e-15,1.60331043912679e-15,3.5891768642358166e-14
0.017508754377188594,1.0e6,202.43263183057857,206.62647314955197,208.60545992643063,0.4837268562825488,0.6738548451558116,0.5596841994734233,0.08242671134778691,1.098256482534799e-5,4.122490944366611e-6,1.9931675368290463e-5,1.4629526919734988e-15,1.6135779517256635e-15,3.591080806784099e-14
0.018009004502251125,1.0e6,206.65133747980525,211.77132116529492,209.52227031123124,0.4848406478546155,0.6749561909769064,0.5712280302437852,0.08385285836877665,1.1392475766630044e-5,4.131146257401571e-6,2.0072562224109015e-5,1.483849018470477e-15,1.6385036885293718e-15,3.624088547736164e-14
0.018509254627313655,1.0e6,208.8254403804447,212.05459566328977,210.9330932589621,0.49063021765832704,0.679084476544355,0.5769590915821997,0.08552721163031754,1.1453536113806837e-5,4.2380549236467395e-6,2.0074454025675276e-5,1.4959781401977134e-15,1.639262653979989e-15,3.6418559816914943e-14
0.01900950475237619,1.0e6,210.62070155624235,220.2179346187905,211.44730881841065,0.49462736512953087,0.6853534011873629,0.5828906399620328,0.08610899967001347,1.1459270570442685e-5,4.2632455247735025e-6,2.009104619684605e-5,1.5072166222685077e-15,1.7108728849898267e-15,3.6600036724354307e-14
0.01950975487743872,1.0e6,214.82071363537057,221.4202462984572,217.57481507897697,0.5056124861235287,0.6882640791385612,0.5919875165180728,0.08708121096066897,1.1478309058620475e-5,4.291626210019302e-6,2.0125580452583827e-5,1.5076159803940859e-15,1.7145986979339643e-15,3.6761192437842547e-14
0.02001000500250125,1.0e6,216.93340243984215,221.64901564069737,218.24721585592584,0.5063242886909664,0.691776210474839,0.6021617807871033,0.08719966809818736,1.1479828204439189e-5,4.396767984015489e-6,2.014880681867962e-5,1.5156994826472946e-15,1.7209957977539668e-15,3.7016330756948807e-14
0.02051025512756378,1.0e6,218.1320795845322,222.761596729487,219.40491842970232,0.5089886126350899,0.7034440245959239,0.6063984629650617,0.08817414363092997,1.1501097175926665e-5,4.4058075051640345e-6,2.0353854505755562e-5,1.5699000150628591e-15,1.7373529132071724e-15,3.768614703087053e-14
0.021010505252626314,1.0e6,220.18035014379427,226.13121060131738,223.11074986016692,0.5118129641088078,0.7175575808729442,0.6073736562182257,0.08971307136802466,1.1751681590321097e-5,4.416254075416469e-6,2.07909477502906e-5,1.5848166258353887e-15,1.7430842995496556e-15,3.8337646227263113e-14
0.021510755377688845,1.0e6,222.00065582689044,226.63274621808887,225.70278262039713,0.5123070310900347,0.7188174288676981,0.6144652074927243,0.09076811254579029,1.1821459722345767e-5,4.436389112835013e-6,2.1306651346927456e-5,1.592088834845445e-15,1.764812260092273e-15,3.850495648577818e-14
0.022011005502751375,1.0e6,223.38236480040618,229.3136230197241,225.92046944370952,0.5128694498303533,0.7217974129263927,0.6363245043193088,0.09118895434194178,1.2008525041229771e-5,4.458954555461642e-6,2.1375826574925352e-5,1.593478666559798e-15,1.776701111305177e-15,3.891535789082932e-14
0.022511255627813906,1.0e6,224.3541349161074,230.75164185490326,225.98479897297034,0.5272718332285063,0.7222718688167233,0.6366443495231476,0.09121418693574324,1.204582904866674e-5,4.48330077958441e-6,2.146643600249676e-5,1.6085074908097894e-15,1.818716270129371e-15,3.938325681284499e-14
0.02301150575287644,1.0e6,226.7249326778572,231.86758347001216,228.65599285861157,0.5413232028422125,0.7232462165528869,0.64100902928216,0.09144977215972763,1.217328389521963e-5,4.522705360622558e-6,2.1523771867936903e-5,1.6330496970252754e-15,1.8455265393342874e-15,3.9509933206982126e-14
0.02351175587793897,1.0e6,227.70315782497943,234.45353209913827,229.01636961860265,0.5438208949032037,0.7343692335945494,0.6478199750948964,0.09263048065573673,1.2332381982382387e-5,4.568408976012294e-6,2.1736022922098952e-5,1.6538617514150067e-15,1.870629353195596e-15,3.986277073779249e-14
0.0240120060030015,1.0e6,229.18490260995557,234.79180258006076,229.61843686779775,0.5524414482291241,0.7379866481815595,0.6527314100064552,0.09313867292949683,1.2441813202311911e-5,4.590054342031798e-6,2.1874526325215203e-5,1.66000666358308e-15,1.873976692440037e-15,3.9884822278309994e-14
0.02451225612806403,1.0e6,229.5873558061526,235.05087434782823,232.72371108417406,0.5568196077337223,0.7430666686893995,0.6538612985263804,0.0935838724646235,1.2486543551628666e-5,4.639665840696691e-6,2.1938445677499577e-5,1.6868733337769736e-15,1.8791901456813574e-15,4.034075115893287e-14
0.02501250625312656,1.0e6,231.95483999508605,235.57245431286805,233.4973342373696,0.5640532124599824,0.7450088693958784,0.6544887711654469,0.0958284571646348,1.2543333232171593e-5,4.704541862441405e-6,2.1994284017461245e-5,1.6930108224897966e-15,1.898198982559164e-15,4.051424092224415e-14
0.025512756378189096,1.0e6,232.5463189395702,237.9300607147697,234.15442113150894,0.5719453880679419,0.7497445153272413,0.6558261512571459,0.09623490597456173,1.2601327920288346e-5,4.718753534728385e-6,2.2287048191121136e-5,1.6970043447472835e-15,1.938133769284239e-15,4.071540030977744e-14
0.026013006503251626,1.0e6,233.75909554980782,238.83010242631667,234.93165884375415,0.5812887054254412,0.7539773213754647,0.657283092658023,0.09625279129045321,1.2656307198034087e-5,4.741227785035204e-6,2.2926393826359152e-5,1.6995737394350433e-15,1.955305982826947e-15,4.1535981505291294e-14
0.026513256628314157,1.0e6,235.32980360449446,239.1639874101599,236.3432276960916,0.5840154774510731,0.7571433711706359,0.6635588052655611,0.09753354699324211,1.2660846933776636e-5,4.751495122075506e-6,2.2990555055237163e-5,1.7199964635158458e-15,1.9685206699361083e-15,4.1817233917773624e-14
0.027013506753376687,1.0e6,236.2766584569516,239.8440512641115,236.60140256441406,0.5887130446818256,0.7602697834488312,0.6782951713202231,0.0982855608984666,1.2847233728536223e-5,4.773245267687731e-6,2.3351221074258462e-5,1.7201450541332995e-15,1.9873687679584166e-15,4.268700911488454e-14
0.02751375687843922,1.0e6,237.66995467052104,239.85383312668418,237.50584391839584,0.5916173168096197,0.7663127393415788,0.6798972443349615,0.10024065989283405,1.2991722984116785e-5,4.798892189715686e-6,2.35680644945615e-5,1.7229762129072989e-15,1.9951447648930828e-15,4.310951066050805e-14
0.02801400700350175,1.0e6,238.03370018440089,243.83198287815998,238.04788133931007,0.5941309557351884,0.7731780185350129,0.6972013943328609,0.10101639407976987,1.3015413334366786e-5,4.826544596943648e-6,2.416750878352334e-5,1.736522793221025e-15,2.026121410330406e-15,4.355258283894067e-14
0.028514257128564282,1.0e6,238.5564930431262,244.95704276918178,239.55945456079908,0.5941643455557875,0.7736326652517126,0.6990899528570775,0.10212610732016959,1.3311446913827152e-5,4.872878851536348e-6,2.4306670382181734e-5,1.7623220704251397e-15,2.0403980349457135e-15,4.414984655986255e-14
0.029014507253626812,1.0e6,241.1813168202902,245.4957492199913,240.16216642433739,0.5957080653982548,0.774608439338972,0.6996017308146455,0.10259598485581665,1.3318636136334632e-5,4.887885178310827e-6,2.4481882669219913e-5,1.7849212751263704e-15,2.051184389285735e-15,4.44061407960238e-14
0.029514757378689346,1.0e6,244.2814748954897,246.16268359495604,242.16497145553134,0.5973614366896438,0.7856549313562936,0.7002386631340047,0.10335953130485691,1.3466702479044404e-5,4.923511523896478e-6,2.4482406412775728e-5,1.791101330168608e-15,2.0533694015055132e-15,4.4858063073495563e-14
0.030015007503751877,1.0e6,245.77469990485554,247.0317068411013,244.04629918777823,0.6001565050017809,0.7974433900775127,0.7148050625290976,0.10387427253061508,1.3480593833378363e-5,4.9615020349172505e-6,2.4513776246670587e-5,1.7972233831657598e-15,2.081985511647501e-15,4.4858738900135155e-14
0.030515257628814407,1.0e6,248.12257986857898,249.2964026160554,244.95896888121007,0.6045093924216646,0.7986970850967421,0.7163298600607705,0.1039824362336309,1.3537768781087318e-5,5.00675369517422e-6,2.474084706934143e-5,1.7981953246132735e-15,2.086463388869478e-15,4.5033523165091013e-14
0.031015507753876938,1.0e6,251.7808439110574,250.13543103360317,247.81946485121694,0.6077464110365368,0.8044006070210977,0.7167745055601557,0.106098546013976,1.3658290335396213e-5,5.010257465768033e-6,2.4758559279484933e-5,1.8188865888508877e-15,2.087118716997579e-15,4.5411186009175595e-14
0.03151575787893947,1.0e6,251.9226738531249,259.8785170278971,248.73787420961375,0.60991363146806,0.80649296170569,0.7203603020572323,0.10699492852075425,1.3670122339450973e-5,5.011760869263728e-6,2.4796837475878672e-5,1.838194892632693e-15,2.116042305579567e-15,4.5581301578979147e-14
0.032016008004002,1.0e6,256.66246579189345,260.72170903023454,255.1306887829346,0.6134097062995372,0.821457111825645,0.7232978902753228,0.10745431580326552,1.3736130420832962e-5,5.1634004916538685e-6,2.479800014198707e-5,1.870955935408969e-15,2.1250872116377317e-15,4.5820419154135767e-14
0.03251625812906453,1.0e6,256.9849875974044,261.7817612869353,255.64913214666834,0.6201127847600388,0.8221550357974223,0.7255061849417844,0.10808807623139767,1.3868701394599524e-5,5.211018174604102e-6,2.492635180832519e-5,1.8721594925773854e-15,2.141568132054411e-15,4.5891529320317725e-14
0.03301650825412707,1.0e6,257.0733941930958,262.05039541118833,259.5456447096498,0.6277672848495575,0.8320974443436787,0.7280632947203919,0.10886064718098186,1.4269462888642405e-5,5.24441625587915e-6,2.5281947384976208e-5,1.87896792571234e-15,2.15863712216819e-15,4.7063444110193956e-14
0.0335167583791896,1.0e6,261.4580743180628,262.1002748725913,260.53603630168874,0.6278391166896097,0.8496174612372965,0.7371765848696893,0.10901877426605966,1.4280180925102074e-5,5.3301645521719235e-6,2.5385204171079e-5,1.882825898021423e-15,2.1613667423317155e-15,4.721957779758686e-14
0.03401700850425213,1.0e6,262.3593197590871,264.9506479800136,262.26252889602546,0.634166690176492,0.8507965622427678,0.7588163694360291,0.11246457827669855,1.442113970180447e-5,5.340401988284571e-6,2.572386681985393e-5,1.8851993494688387e-15,2.2037017592571865e-15,4.752641148951288e-14
0.03451725862931466,1.0e6,263.5794765193331,266.39513095767853,262.67568024288533,0.6373728294699897,0.8562642355865978,0.7626851270736213,0.11400785681071725,1.4470803804621102e-5,5.366278504471371e-6,2.5784519554170512e-5,1.892540731124768e-15,2.2185352124662814e-15,4.760899698916745e-14
0.03501750875437719,1.0e6,263.682648223883,269.0061425501776,264.75920276838514,0.643790432291781,0.8626846553309268,0.7764973596673307,0.11428551646030725,1.4524785935673552e-5,5.382958567079655e-6,2.661688385491142e-5,1.900134214353991e-15,2.2347389321116224e-15,4.896760096121314e-14
0.03551775887943972,1.0e6,264.6451107700967,269.25492795386793,265.93970634168795,0.6463036732176864,0.8674676491042025,0.7775834351176228,0.11553356000412052,1.4538971620781656e-5,5.385332100845682e-6,2.67043634199308e-5,1.905075615318098e-15,2.2507246700136575e-15,4.9008745318226265e-14
0.03601800900450225,1.0e6,266.172220891508,270.4953866616596,266.9262734524809,0.6505084660572303,0.8817818838634304,0.7842923008282857,0.1155650823271503,1.4583563014983646e-5,5.422028436963526e-6,2.7056178265405997e-5,1.9485370815973057e-15,2.2508214952980154e-15,4.917973133080635e-14
0.03651825912956478,1.0e6,267.5054589655321,271.44489593883645,272.4754957373179,0.651461412741809,0.8831439677630629,0.7872785001246521,0.11665544998618184,1.4645393571281533e-5,5.4271354128219915e-6,2.7108097751966666e-5,1.951384273011301e-15,2.2544477526122882e-15,4.9831072999251273e-14
0.03701850925462731,1.0e6,269.2588512277617,275.89521333346835,276.14832284727214,0.6536006447506295,0.8907247192140716,0.8040114985936909,0.11692527417916325,1.4668638845736454e-5,5.470424021834059e-6,2.7290711664767913e-5,1.9643087409910692e-15,2.2768765298069305e-15,5.013070796625299e-14
0.03751875937968985,1.0e6,285.10228976981364,282.3999652806208,276.7745925359445,0.660872507230099,0.9008396988106899,0.8238079352835039,0.11697306945851309,1.5021746369865649e-5,5.495968338832482e-6,2.7339108722631464e-5,1.9875523449932676e-15,2.287189465762217e-15,5.0765534046591025e-14
0.03801900950475238,1.0e6,285.85363111886403,286.4643404645582,280.45007986853255,0.6619529063728036,0.9076400517400849,0.8252601573504853,0.11819026506066403,1.5084560324259955e-5,5.504603626337202e-6,2.760151615708057e-5,2.010666569301252e-15,2.3097123374957896e-15,5.155462426289423e-14
0.03851925962981491,1.0e6,287.91696805184847,287.8880407219101,284.2252641582287,0.6733503959496162,0.910502312234057,0.8267272183327409,0.1185807058129447,1.5124293195019423e-5,5.573492793195986e-6,2.7829254213548463e-5,2.048174269257633e-15,2.323951902563267e-15,5.157679841546608e-14
0.03901950975487744,1.0e6,288.32284591154917,287.9630689641128,284.37019113717895,0.6758281926260031,0.9170387527963862,0.8291510346028895,0.11895366117946442,1.5352149431665987e-5,5.6161013638813135e-6,2.822122257791672e-5,2.0667623187533608e-15,2.3392590480448176e-15,5.162751295074506e-14
0.03951975987993997,1.0e6,289.9487476697642,291.6597683643542,286.31137791612076,0.6818930392394704,0.9216590190441165,0.8308623327149521,0.12043840486422783,1.540574060742856e-5,5.699404579366879e-6,2.8244379113751933e-5,2.088582381767774e-15,2.3403582219370574e-15,5.196277039604441e-14
0.0400200100050025,1.0e6,290.5351588857767,294.5406782803102,292.82430659398534,0.6838585660173322,0.9281434617289047,0.8352555818703092,0.12157064893683822,1.5603987042308767e-5,5.729080611457133e-6,2.8450918432121693e-5,2.1151923990354723e-15,2.341153921317945e-15,5.220868546089611e-14
0.04052026013006503,1.0e6,290.8622581036286,298.73127476011695,292.8498556991951,0.687102460932453,0.9430613738349112,0.8363019188719422,0.12230508380202286,1.5752199805002744e-5,5.7644841659021855e-6,2.8509204278364936e-5,2.1175139828119606e-15,2.3596898935674277e-15,5.242956397732485e-14
0.04102051025512756,1.0e6,296.9103259650412,300.39907592694396,293.1929643734472,0.6887583898460393,0.9479757328555958,0.8398791100070658,0.12291110532913228,1.6053658142542096e-5,5.76588164865071e-6,2.884244499663398e-5,2.1208030765414665e-15,2.3654857558357225e-15,5.307355050069695e-14
0.0415207603801901,1.0e6,300.1360887504219,302.1933629438763,297.2979337334025,0.6973650331689449,0.9604917513834846,0.8430678266835421,0.12392872432556544,1.6081852260284888e-5,5.784866285474446e-6,2.8858493543427468e-5,2.1290440832670095e-15,2.431977834458624e-15,5.319622053223387e-14
0.04202101050525263,1.0e6,300.1826630973335,304.29280129898666,299.8057445285179,0.7009893911233855,0.9620945223980013,0.8524582084570885,0.12395674464738939,1.608261104481884e-5,5.862693992032401e-6,2.8957094745701726e-5,2.1309304274155008e-15,2.445797263672464e-15,5.323316630899675e-14
0.04252126063031516,1.0e6,301.0577241952203,305.070574326584,300.09006816371357,0.702940132392611,0.9655412816258025,0.8586755162932282,0.12405068909360004,1.628942685185583e-5,5.8679147696573025e-6,2.8984754066203033e-5,2.142750042643796e-15,2.447950755107857e-15,5.332953006443324e-14
0.04302151075537769,1.0e6,301.44741513287767,306.6515026786443,300.77015597123597,0.711053909638673,0.9722104231107713,0.8591868081515557,0.12422289757339372,1.631113766316819e-5,5.8704882407664865e-6,2.9069071330968766e-5,2.1475403590321782e-15,2.453597020054444e-15,5.341218009054608e-14
0.04352176088044022,1.0e6,301.67832459849797,307.20953858620896,305.37072267226256,0.7153048749408414,0.9742643393608544,0.8638920148836285,0.12482278093651158,1.6326104923926175e-5,5.893651969545048e-6,2.9128314772741624e-5,2.154126416153685e-15,2.4572764772640215e-15,5.3487218060080464e-14
0.04402201100550275,1.0e6,304.3370738218126,309.14630479833414,306.1486776064512,0.722143028812483,0.9802798369409161,0.8648110841542039,0.12486008094255212,1.63270972075844e-5,6.004462804444296e-6,2.9134207623579048e-5,2.1569507038101476e-15,2.4656954693353617e-15,5.3602840235542033e-14
0.04452226113056528,1.0e6,305.51301078687845,310.7860062339946,306.9797026007134,0.7222980199063467,0.9806760418590462,0.8692924882666656,0.12490586005965948,1.634845198533255e-5,6.048717441972224e-6,2.9237066139499823e-5,2.161760800075236e-15,2.491310658489256e-15,5.4096151482804265e-14
0.04502251125562781,1.0e6,305.5508388734412,311.9871629593525,307.228344235835,0.7294128435602466,0.9809503539650042,0.8760412465359041,0.1252545765622819,1.658906521941167e-5,6.094644969867576e-6,2.9316870848518516e-5,2.1702835833044145e-15,2.51664618051078e-15,5.4119220404384794e-14
0.04552276138069034,1.0e6,307.4523289499116,314.7848569541798,308.48194881189863,0.7329937955241623,0.9818457610175001,0.8780995695264451,0.12552100138972572,1.661211146659365e-5,6.161673071411005e-6,2.937101828676975e-5,2.1738140421681714e-15,2.5191831975399304e-15,5.4412492339240827e-14
0.04602301150575288,1.0e6,307.46630698846053,316.6747578819217,308.53070634688123,0.7351527921863735,0.9831747046355485,0.881733821841837,0.12555158987182655,1.661866854663352e-5,6.179756493558583e-6,2.9596436790900418e-5,2.1749459393468404e-15,2.520903892161704e-15,5.441531342660355e-14
0.04652326163081541,1.0e6,310.0271511609526,316.84647050577786,311.41907693991567,0.7394750963089575,0.9975768466685333,0.8831750419786776,0.1269320495810761,1.665886054580078e-5,6.212639408298559e-6,3.0131973390199244e-5,2.196020503199758e-15,2.532460722943626e-15,5.442809866725114e-14
0.04702351175587794,1.0e6,310.16772771180086,317.86212994340366,312.19378627613577,0.7397787469041965,0.9985646525622666,0.883215473441503,0.12725014216289343,1.6663458600952423e-5,6.2325518449052974e-6,3.0194384011668366e-5,2.2020185219058798e-15,2.5369864498112474e-15,5.48636953891148e-14
0.04752376188094047,1.0e6,311.2922836419863,318.7807767177905,312.5558593832705,0.7404565620013919,0.9996535162262906,0.8856128234784171,0.12753184221934227,1.6678282784379414e-5,6.245592236056914e-6,3.0277373178823524e-5,2.2101221850151707e-15,2.537958469791913e-15,5.508517424132712e-14
0.048024012006003,1.0e6,313.6810012892174,320.43558632611234,314.9277325942576,0.7416725315293196,1.0005888310572666,0.8871456760343233,0.12813852019650163,1.6685019532364533e-5,6.27312980367023e-6,3.0486244541070406e-5,2.210736720577813e-15,2.539415708939306e-15,5.551298927883842e-14
0.04852426213106553,1.0e6,314.2410335603518,320.67577286659247,315.8237790761587,0.7431940691822105,1.0052714966966474,0.8921393083646535,0.12816530081798047,1.673885055219679e-5,6.2920885222711e-6,3.0508989769491657e-5,2.2315663252498835e-15,2.5483837075023338e-15,5.5618569988293796e-14
0.04902451225612806,1.0e6,315.3495175575689,324.82388993991805,317.39800621778573,0.7452580267422991,1.0110312480765267,0.8982840802530571,0.1285783653179831,1.6810045368186106e-5,6.374534153935276e-6,3.053060205122931e-5,2.2350317521590275e-15,2.552249298007072e-15,5.614288502602047e-14
0.04952476238119059,1.0e6,317.3314088816886,325.4183751348841,318.4690790928718,0.7515294163506325,1.0116590531322656,0.8998882210259705,0.12931182942226227,1.6971120632231364e-5,6.376625401798616e-6,3.0722386102475446e-5,2.2448556680604785e-15,2.557070017840101e-15,5.6320088572225126e-14
0.05002501250625312,1.0e6,317.4219775704179,327.27439449185033,322.4907203429073,0.7543208117093626,1.0233689840406897,0.9001303556462754,0.12950238542204245,1.6994894187366587e-5,6.408503106103417e-6,3.079246735249413e-5,2.2554213865781368e-15,2.5714876085762464e-15,5.639877294324734e-14
0.05052526263131566,1.0e6,319.4783108150455,327.34508110808025,323.75844121178596,0.756709201112296,1.0382791852600066,0.902368410284653,0.12968553249027975,1.7014750770577966e-5,6.430560245772288e-6,3.102696361165083e-5,2.2591783093418897e-15,2.5976726845922545e-15,5.662798531815031e-14
0.05102551275637819,1.0e6,320.04127839447125,329.23931839342333,324.25147238053455,0.7594583956864196,1.0447468020645903,0.9045650469113142,0.12987559602993806,1.7038123082959537e-5,6.454778154696351e-6,3.1136058982852254e-5,2.2631973783348462e-15,2.6024235153527316e-15,5.683384947133118e-14
0.05152576288144072,1.0e6,320.80501266503484,329.957079437413,324.8771332376602,0.7595756281675664,1.0473079258996205,0.9081936213596542,0.1313812988904235,1.7157534019315003e-5,6.466281890278911e-6,3.120433159210693e-5,2.2683687314163753e-15,2.603775875425703e-15,5.696607435345999e-14
0.05202601300650325,1.0e6,322.7873391405277,331.905303843362,325.4092225432843,0.7626379133832603,1.0482063810894497,0.9113416192759763,0.13176450933993927,1.7170903163692847e-5,6.484411679455084e-6,3.122815069254131e-5,2.2815057580556687e-15,2.621619894160093e-15,5.69864388237878e-14
0.05252626313156578,1.0e6,322.87698345705076,331.97117754725673,325.51063196926236,0.7664391303331627,1.0500528871094588,0.9166969851285385,0.13192425097767954,1.7239051354362595e-5,6.496223065899917e-6,3.124873553979282e-5,2.2981129911478538e-15,2.6446460819492745e-15,5.712242983148495e-14
0.05302651325662831,1.0e6,323.5547363539925,332.0636780953155,329.64472817534835,0.7696199453013077,1.052874233621688,0.9169351784076145,0.13193565420568035,1.731393192914716e-5,6.5072942467189514e-6,3.131788922810645e-5,2.302700293929037e-15,2.6561679465090084e-15,5.712664627413547e-14
0.053526763381690844,1.0e6,324.223517453685,332.44530700962605,330.7375485801277,0.776030302098813,1.054029038977413,0.9170837174976868,0.13309785001493007,1.7405301956648003e-5,6.529890537643656e-6,3.133831731127394e-5,2.3130305876604775e-15,2.661851861544558e-15,5.716470942820114e-14
0.054027013506753374,1.0e6,324.71665752679974,333.69918949517586,331.92948225197307,0.77897459758782,1.05408655038066,0.9201972231471957,0.13364641819920645,1.750617658919852e-5,6.602879539689975e-6,3.135659841481859e-5,2.322731226485506e-15,2.67400077316565e-15,5.729158211524814e-14
0.054527263631815905,1.0e6,325.1834579622864,333.705976249703,333.42671704864546,0.7790501348179104,1.0547305205679336,0.9204832191312469,0.13382165066199744,1.752841620343454e-5,6.608552056418921e-6,3.143882506317238e-5,2.3318229290220684e-15,2.6914546525401514e-15,5.771845608501189e-14
0.05502751375687844,1.0e6,325.9441345800917,335.3475220094028,333.95494146280816,0.7792885225586645,1.0560925931924625,0.9245572339953073,0.13398753233370422,1.7536305707091216e-5,6.62669316396469e-6,3.1571697096653926e-5,2.3327053027058604e-15,2.692333331928092e-15,5.7929015989272e-14
0.05552776388194097,1.0e6,325.98155783604835,336.3216101935863,336.65044369945986,0.7826123117121433,1.0561206753764811,0.9251320166408098,0.1344142832374482,1.757543638409485e-5,6.673483435410891e-6,3.1746436640108324e-5,2.3342937629209378e-15,2.692893301477998e-15,5.793645451561793e-14
0.0560280140070035,1.0e6,326.54128105381886,337.73563335631275,336.929132818429,0.7828783503436917,1.0568746933605666,0.9320273324918523,0.1353190280049091,1.7604914505997838e-5,6.700672982610593e-6,3.181605088420193e-5,2.340619301244794e-15,2.6953681166083286e-15,5.797848491671475e-14
0.05652826413206603,1.0e6,328.97656211736324,338.4577335699206,337.7339964259075,0.8000460330909417,1.0665518193369439,0.9341377222129963,0.1361203459633871,1.7617497921430064e-5,6.703315090466612e-6,3.2355589876619926e-5,2.3447990505870757e-15,2.706314013478409e-15,5.837248127856525e-14
0.057028514257128564,1.0e6,330.50359621964134,338.89036480573867,337.842661490931,0.8013193284593749,1.0685078890414976,0.9352564403821875,0.1368186748335687,1.763716447432891e-5,6.774946119197846e-6,3.235915667234826e-5,2.3462282753465874e-15,2.713899167961145e-15,5.845270587663941e-14
0.057528764382191094,1.0e6,331.47538973181685,339.02733041832767,339.6831415799798,0.8029827748439243,1.0705566288961883,0.9407597544478682,0.13783934318335572,1.7714480633895453e-5,6.81707156356142e-6,3.2359235315768105e-5,2.3520778730466425e-15,2.7176418713565747e-15,5.889496983365898e-14
0.058029014507253625,1.0e6,331.635373761219,341.13832677395766,340.6167023987142,0.8047087029470542,1.0763215665134478,0.9415295827929507,0.13805529585952053,1.7819849429043796e-5,6.833621488807612e-6,3.249926312608782e-5,2.369859369023948e-15,2.7307344518951773e-15,5.941850148115055e-14
0.058529264632316155,1.0e6,333.20138915640825,341.45628566620877,341.4987282877711,0.8076218142640176,1.0772350949296607,0.9451996517987423,0.13817837386163434,1.7909420219591634e-5,6.891446944621551e-6,3.2528945564627334e-5,2.3898496225460987e-15,2.7311527009273795e-15,5.95188137950092e-14
0.05902951475737869,1.0e6,334.06947813293044,341.8550673128938,342.43225655805065,0.8144363100654499,1.0846171586057605,0.960672224497752,0.13918159538916394,1.7975394945963107e-5,6.962929565653677e-6,3.2604715526220646e-5,2.393842983707272e-15,2.7319560335743073e-15,5.957232590427467e-14
0.05952976488244122,1.0e6,336.6690545819549,346.4797997669338,343.4252037787903,0.8215043698149939,1.0952945674834622,0.966688348422843,0.13952770953736493,1.7994076286195406e-5,6.963109108918607e-6,3.2619888914076625e-5,2.395923097363043e-15,2.7490314045892044e-15,5.993117347835079e-14
0.060030015007503754,1.0e6,337.20934905672124,347.69965267784715,343.5377422844606,0.8230607453463968,1.0994080024142725,0.9668352938756801,0.14074703826863785,1.8166801859125166e-5,6.994414401030334e-6,3.27203037203391e-5,2.40916623420056e-15,2.750711214586841e-15,6.010394677906003e-14
0.060530265132566284,1.0e6,338.9183101053441,348.08444385486985,344.19667487149246,0.8254197912583421,1.1004285841426695,0.9701817534024019,0.1407510750545002,1.8241767464834746e-5,7.049681619019473e-6,3.321059302826959e-5,2.410586337909653e-15,2.7591972003498792e-15,6.03239465200176e-14
0.061030515257628815,1.0e6,343.18873142340095,350.3159334789861,344.8061322695776,0.8277859800676485,1.111735394509705,0.9708101599164376,0.14285997826323155,1.8307520178814173e-5,7.055774855710874e-6,3.322248434165532e-5,2.413905869687913e-15,2.764179918744999e-15,6.051848507446308e-14
0.061530765382691345,1.0e6,344.371283109711,351.2338669824205,346.49525477589617,0.82917797185944,1.112651470197802,0.977841110601697,0.14297527350017852,1.8402088234018515e-5,7.071313179924679e-6,3.363551329974487e-5,2.4276336320357385e-15,2.7755365467945082e-15,6.186126996071873e-14
0.062031015507753876,1.0e6,344.4036385598543,352.0575084009677,346.96101127162365,0.8414361622663695,1.1161643012153606,0.9876604671091496,0.14333791222162778,1.8625242908860844e-5,7.088002547300053e-6,3.367479106499144e-5,2.4290791608501773e-15,2.779430691461701e-15,6.202119616349811e-14
0.06253126563281641,1.0e6,345.8687422805085,354.2369741611531,347.20960395808686,0.8434599028887513,1.1264099274986548,0.9884302202855204,0.14410841684620684,1.8639499345671253e-5,7.094382464042416e-6,3.3678002992387966e-5,2.4320247181816476e-15,2.833230199290255e-15,6.205408712425063e-14
0.06303151575787894,1.0e6,350.2187540049225,354.6567541190734,347.39190843872615,0.8440575623527836,1.1275813781000885,0.993801754560461,0.14428278221002255,1.883298018105663e-5,7.152166204433509e-6,3.37033446209005e-5,2.4453770549455174e-15,2.8418702366347128e-15,6.242251702453505e-14
0.06353176588294147,1.0e6,350.25008909782696,355.06273748089376,352.4232579267479,0.8444397016376974,1.136548794147477,1.0032905028972878,0.14488123770760183,1.8853699959063157e-5,7.185623087352716e-6,3.374165734554582e-5,2.4873565854396098e-15,2.845226925881052e-15,6.291577358953833e-14
0.064032016008004,1.0e6,351.04123630446634,355.52309135695737,354.3371396414498,0.8481286474140273,1.13671640137613,1.0045095322423931,0.14573916476944185,1.886373946918973e-5,7.273525625565096e-6,3.4386048355343336e-5,2.4892429814533942e-15,2.870260887353239e-15,6.306076198950643e-14
0.06453226613306653,1.0e6,355.344128780459,356.7809406387819,356.8562065039102,0.8522509188792333,1.1379466381799608,1.0085017135853809,0.14668529446956813,1.8965072362509938e-5,7.324360035273839e-6,3.4698122773926034e-5,2.5042636157553378e-15,2.874991763654391e-15,6.347259229742577e-14
0.06503251625812906,1.0e6,355.6686654114738,358.1568395559984,357.9657567179145,0.8628304590859339,1.1382367515220226,1.0186546597786201,0.1492990203450583,1.9165542857158267e-5,7.338372406828107e-6,3.4841559900595784e-5,2.5246929891588623e-15,2.8923209753110662e-15,6.35036194893963e-14
0.0655327663831916,1.0e6,357.6833421251565,358.4577140202722,360.16812452488915,0.8713960670692371,1.1386080903375388,1.02043414554872,0.14959277452865438,1.920863321975928e-5,7.3416788841883534e-6,3.495743422458529e-5,2.528571309934817e-15,2.905590771842397e-15,6.390893957357593e-14
0.06603301650825413,1.0e6,358.4270470211089,359.1471377733731,362.6113100925603,0.8724989431133566,1.1398678651721599,1.0222174864811344,0.1496219479510572,1.921585630064907e-5,7.34680027331911e-6,3.52678083798805e-5,2.543887215007158e-15,2.9136771066186406e-15,6.41485042177112e-14
0.06653326663331666,1.0e6,360.02315962930396,359.74417089835697,362.7056958176204,0.8760925861258896,1.1423147604374828,1.023438399962522,0.14983274695083737,1.925055778009394e-5,7.347877281114127e-6,3.534848604897996e-5,2.5500243225545225e-15,2.9201226279357637e-15,6.467136561907382e-14
0.0670335167583792,1.0e6,360.36233340468834,363.7451031741397,365.44396690326107,0.8808102923816791,1.1428234306102618,1.0270072216789057,0.1500802758912298,1.9257166080738912e-5,7.363100859932397e-6,3.535053004297326e-5,2.5530298300230994e-15,2.9373177142155182e-15,6.511771470399657e-14
0.06753376688344172,1.0e6,361.0699147069469,365.45888176384494,369.3042758350553,0.8825594503846917,1.1456455589075598,1.028798898428286,0.15056738170890854,1.9304366589811113e-5,7.367025170295692e-6,3.540853565118209e-5,2.5645370306337994e-15,2.938945702415172e-15,6.51604541400981e-14
0.06803401700850426,1.0e6,362.27899727594297,368.9516898304951,369.61583333836387,0.8849936276150042,1.1466330598927932,1.0324699308738226,0.15065103306724545,1.9304655523759203e-5,7.42688139261034e-6,3.5467023948163776e-5,2.5686696834457843e-15,2.9454490665213628e-15,6.518502367310378e-14
0.06853426713356678,1.0e6,365.3501849712294,369.9371845829773,369.8072714593718,0.8863501593142564,1.1522638991756713,1.0391244384010767,0.15120841549643307,1.935108162396942e-5,7.4822671766430774e-6,3.5646081737635734e-5,2.5850431794781876e-15,2.954595375036282e-15,6.521236360434878e-14
0.06903451725862932,1.0e6,365.8997404382296,370.1223952296734,369.88154609729133,0.8871745586203605,1.1547701817070626,1.0394692037973212,0.15132956705803297,1.9360852250542332e-5,7.487051680696342e-6,3.5647849312874206e-5,2.5917475394714013e-15,2.9584981175057707e-15,6.533528350400207e-14
0.06953476738369184,1.0e6,367.07613169807814,372.51236990793035,370.9936712513229,0.8887639404262455,1.167202843872342,1.049929521586081,0.15136559193905896,1.9392683295890687e-5,7.502028035110306e-6,3.567188630045514e-5,2.5927865254330987e-15,2.9628563424779624e-15,6.537966635509866e-14
0.07003501750875438,1.0e6,367.18200280611,372.6301181940747,372.4624537277226,0.8928250204363537,1.1675313011278674,1.0510494038390756,0.15219286819149366,1.9403153117055788e-5,7.517748017389128e-6,3.568043685624752e-5,2.5935679403456812e-15,2.9732447868492612e-15,6.544818434570077e-14
0.07053526763381691,1.0e6,367.3235387501984,373.03494915312973,372.640158456351,0.8969106286076933,1.1677048276589295,1.052461865329054,0.15266190950966477,1.9463927793092296e-5,7.542267693031494e-6,3.604715285021728e-5,2.6021745260526424e-15,2.9971199859268923e-15,6.630299971896574e-14
0.07103551775887944,1.0e6,367.72966155202676,374.871044094041,372.64101434835317,0.8972037741058435,1.172473285354764,1.057481221599378,0.15291595423010299,1.9587384008341432e-5,7.545336415169506e-6,3.635833563226865e-5,2.610817105856689e-15,3.003109398049608e-15,6.632487636240301e-14
0.07153576788394198,1.0e6,368.86772617547484,375.8592660636088,372.8269091396444,0.8986592802523401,1.1756130247670122,1.0588756734143487,0.15419937188718283,1.965914814950345e-5,7.572715486588642e-6,3.650077116007537e-5,2.6617301720220504e-15,3.021419330278594e-15,6.681718295802245e-14
0.0720360180090045,1.0e6,372.2016321325853,378.99671198756477,373.34709555309735,0.901412947624426,1.1800679475376632,1.0611454838286756,0.15486484588376784,1.9684388044473337e-5,7.701197189677286e-6,3.664939813375283e-5,2.6638596059737193e-15,3.0282828371265164e-15,6.747837047861828e-14
0.07253626813406704,1.0e6,372.8200887892101,382.2748129943323,376.6082352362517,0.9016880348708147,1.1806154481032285,1.0613166491848185,0.15499925294017816,1.9787242707676696e-5,7.717523290061994e-6,3.667622047274647e-5,2.6751071983677157e-15,3.0376232570937036e-15,6.757431580758173e-14
0.07303651825912956,1.0e6,375.4685416012482,382.2919657680903,377.70983520355315,0.9036539966041298,1.1806531405353955,1.066972406899995,0.15787668378094952,1.9827525111823712e-5,7.7199179530163e-6,3.746659768143466e-5,2.6756883689569454e-15,3.0420873363775363e-15,6.767126298864031e-14
0.0735367683841921,1.0e6,375.54554225548435,382.8833705443579,379.19339340330623,0.9047851039948882,1.1900907038602937,1.0678282977882885,0.15837015179861952,2.01435306371832e-5,7.721103712878222e-6,3.752229855610243e-5,2.6814362187101544e-15,3.043026451157595e-15,6.783710496597117e-14
0.07403701850925462,1.0e6,376.4408632030786,385.225900571652,379.95055316231264,0.9053963610632375,1.1952305097543772,1.0711416026979437,0.15985466500613224,2.0216948503574305e-5,7.774082503895316e-6,3.756314533868539e-5,2.6866593390019666e-15,3.050826685236001e-15,6.834254733590821e-14
0.07453726863431716,1.0e6,377.3738964217441,385.422745483464,380.20423295247554,0.910089306018631,1.2214680318576034,1.0828224969828397,0.1606098198076357,2.0217392431022004e-5,7.78080936794552e-6,3.783971116368196e-5,2.693139462295832e-15,3.0627312874504194e-15,6.908864376895026e-14
0.0750375187593797,1.0e6,378.49078761703225,385.98011071428334,381.4843915832234,0.9140723145476766,1.231288010591154,1.0985104465518276,0.1615389770033954,2.0220773714226066e-5,7.802019848190471e-6,3.785234207177667e-5,2.702942456928453e-15,3.083900210344647e-15,6.924901864376339e-14
0.07553776888444222,1.0e6,378.6987582745528,388.1422741866325,383.5263366536919,0.9180544101371528,1.2521081387894493,1.0994027701126576,0.16222410082265354,2.0236398056615956e-5,7.85207861170201e-6,3.7969147032852644e-5,2.7031096479823856e-15,3.084375429140159e-15,6.955907149207668e-14
0.07603801900950476,1.0e6,379.28006928962066,388.23156091713344,384.0767632090412,0.9220821062033989,1.2579330619907907,1.1024762530298884,0.16279378324422042,2.0383212936971645e-5,7.878622147907732e-6,3.808609324515647e-5,2.717312853933981e-15,3.1628598728170814e-15,6.969728117226778e-14
0.07653826913456728,1.0e6,379.3115041729527,389.53875058100965,384.07957057299444,0.9230525301689622,1.2641055103776677,1.1074437880275956,0.16292157898589518,2.0389257016748427e-5,7.926006044204703e-6,3.8133956608472634e-5,2.717699254075368e-15,3.1691547877059477e-15,6.989098688102421e-14
0.07703851925962982,1.0e6,379.7369265467932,390.6403816986406,384.21144313979244,0.9264623341981134,1.2717527508147066,1.1115120153840796,0.16308844549838666,2.0467247975834364e-5,7.938652511043322e-6,3.816665249786106e-5,2.735218146897703e-15,3.1864506624057227e-15,7.034596713919338e-14
0.07753876938469234,1.0e6,380.8809919252635,391.1814782793944,388.61904352214833,0.9296604335836525,1.2864563433083782,1.1141045646128338,0.16335837105147374,2.059184556797591e-5,7.945422539717412e-6,3.817481980808129e-5,2.7411901687066107e-15,3.197129951350916e-15,7.043775715240275e-14
0.07803901950975488,1.0e6,380.9328211654216,391.5361474746932,389.3707499061315,0.9414183394796305,1.2864916585561985,1.1199656585880082,0.16371797095935836,2.062488131289367e-5,7.946777379379239e-6,3.819338178059372e-5,2.748227842898152e-15,3.204646951667788e-15,7.050370451831195e-14
0.0785392696348174,1.0e6,383.8288395331407,391.75358907318116,389.44293477194043,0.9438696123988037,1.2930065395343509,1.1241800423381338,0.1638160608239743,2.0954488593290622e-5,7.970135457323049e-6,3.8196780305197726e-5,2.7574919281753322e-15,3.242424512860936e-15,7.054010019163355e-14
0.07903951975987994,1.0e6,384.9550281786005,394.20756991477634,391.72167397935567,0.9463621727783976,1.3045894138094163,1.125548876993141,0.16479593402702514,2.1037773654073804e-5,7.98352158593445e-6,3.836221571001879e-5,2.7742568276346164e-15,3.2443677442350076e-15,7.05703780578371e-14
0.07953976988494248,1.0e6,385.3151693199205,395.98384184243037,392.090760758825,0.9484516794814446,1.3048687958295595,1.1274118605810712,0.16488538299170272,2.105295768667515e-5,8.026407191697646e-6,3.852383259195732e-5,2.780519081611571e-15,3.2513303012970193e-15,7.07754403809069e-14
0.080040020010005,1.0e6,385.52838102905605,400.11579965698166,394.2060649194526,0.955417967443406,1.3077520619340943,1.1280924324886594,0.16548332462010684,2.1057346802973158e-5,8.02910456363964e-6,3.8886222708092345e-5,2.7823008575345802e-15,3.2716385130624873e-15,7.090991623545682e-14
0.08054027013506754,1.0e6,386.21854463105717,405.0434748884935,395.69179742160236,0.9567069413892034,1.3104371399321348,1.1282763149433013,0.165510595534918,2.106842323202379e-5,8.04714598395458e-6,3.897632573682621e-5,2.7883419466090146e-15,3.2741697619303617e-15,7.127778598989904e-14
0.08104052026013006,1.0e6,387.513641522584,407.5673401897189,397.3803057411189,0.9572051833417975,1.3200048511911302,1.129603658134113,0.16641404111774774,2.1175353298846924e-5,8.065729061734452e-6,3.92891581025594e-5,2.7905001819855134e-15,3.282734755879306e-15,7.139628727197069e-14
0.0815407703851926,1.0e6,389.89153374332784,407.7197313620583,399.4667618122414,0.9573015402702659,1.3209797831474874,1.1317818577885563,0.1665561215215008,2.1330853167420437e-5,8.090130773707158e-6,3.9436854942370364e-5,2.7919805349752656e-15,3.2945209851779374e-15,7.147809299743995e-14
0.08204102051025512,1.0e6,395.19105162522334,408.0043460407802,405.2824985345901,0.966658289778236,1.3233942238566427,1.134687153729813,0.16749090707958866,2.1433006020182948e-5,8.173321499418812e-6,3.947845002528154e-5,2.8141516761739744e-15,3.2959905206186153e-15,7.154656799054925e-14
0.08254127063531766,1.0e6,395.44269773699006,409.03763696443775,406.0222235417221,0.9692348441099654,1.3254064170135078,1.1393953872571465,0.16782995092028918,2.1626135657736203e-5,8.179381975006669e-6,3.9499231107253264e-5,2.816663175574855e-15,3.296142812060163e-15,7.181640436022343e-14
0.0830415207603802,1.0e6,396.09017625488275,412.50424375695485,406.4170075482006,0.9693516165265099,1.3336467711006887,1.150789354883755,0.16793511753062312,2.167135004185043e-5,8.186359546573423e-6,3.954237610766677e-5,2.8302963251028514e-15,3.304027986835367e-15,7.217136457562334e-14
0.08354177088544272,1.0e6,402.5338550419501,414.6578067024099,406.6682815417337,0.9715174272299169,1.3465219230882002,1.15667352315194,0.1681356934498193,2.178055464479358e-5,8.199300939752614e-6,3.954665770517438e-5,2.8328860151410808e-15,3.313401239908719e-15,7.229778319528031e-14
0.08404202101050526,1.0e6,405.22171441562244,414.7910596919071,410.597749133363,0.9742760663431066,1.3498496835999485,1.1572511615362426,0.16831112323651787,2.180936293363989e-5,8.2481326065584e-6,3.9701068632216275e-5,2.841783739704208e-15,3.3199320231351623e-15,7.256501391254318e-14
0.08454227113556778,1.0e6,406.10578418450916,415.1230970173404,410.65960569735245,0.9750834387516847,1.3507031150129478,1.1579193972465063,0.16875972674049952,2.182155887758847e-5,8.251977743199554e-6,3.988362284099984e-5,2.8443717948930882e-15,3.325437033707049e-15,7.274376730111216e-14
0.08504252126063032,1.0e6,410.0246344113715,415.77948639783534,412.47659328870066,0.975233971641178,1.3538458445041286,1.16547473191623,0.1688674027856922,2.1861148487760878e-5,8.297874328253666e-6,3.998521470675251e-5,2.8444384511588485e-15,3.3360040627521643e-15,7.275707550391676e-14
0.08554277138569284,1.0e6,410.33242066299357,421.5558515828031,412.8743293396364,0.9761049615701762,1.355619392932407,1.1711671393981715,0.1691690416944711,2.1900848723763016e-5,8.334312992475626e-6,4.0012856858193634e-5,2.8463679583636513e-15,3.3508595036096377e-15,7.283055716176176e-14
0.08604302151075538,1.0e6,411.0989428984298,421.637105387703,414.2483485235372,0.9773283263325818,1.3581116321328626,1.179477586662006,0.16920439045402877,2.1979194788425536e-5,8.340614100741668e-6,4.0040747402046865e-5,2.8523415165338235e-15,3.3632318299910978e-15,7.28946433213055e-14
0.0865432716358179,1.0e6,412.46581851548217,422.7292827324679,416.4490029760705,0.9788246086093381,1.3588695136312234,1.1801507461014287,0.16922445913777662,2.203981486923237e-5,8.363888203021817e-6,4.004870999498295e-5,2.8714095726031545e-15,3.364840785148379e-15,7.303434479432517e-14
0.08704352176088044,1.0e6,414.8835753173681,422.93927219013665,420.0045657677111,0.9793623544920101,1.3702590999166293,1.1817377585775402,0.1694468163098465,2.2040731175617728e-5,8.367651533316276e-6,4.005044878610706e-5,2.8726179574295757e-15,3.3733288123467024e-15,7.328671802580977e-14
0.08754377188594298,1.0e6,418.7847659417804,429.50590152450593,424.759573892301,0.9794957834743356,1.3745375291254993,1.1856098211036379,0.16949043292726865,2.223775792059291e-5,8.395017913701484e-6,4.007960647192976e-5,2.885818475554076e-15,3.376310632884295e-15,7.331025090560153e-14
0.0880440220110055,1.0e6,419.61309825332455,433.2759533422717,428.6719249396584,0.9803279554347121,1.3779889854455103,1.1891699632152106,0.1720595665104783,2.224987113761246e-5,8.428205328093095e-6,4.0087930811047486e-5,2.8967288925690757e-15,3.384439714496325e-15,7.342613529814803e-14
0.08854427213606804,1.0e6,420.999337903988,437.50461186745565,429.8330862537751,0.9823978522374875,1.382870893134416,1.191293547580817,0.1726547806193126,2.2332679740645995e-5,8.452695567544432e-6,4.0381277879857916e-5,2.902849463121505e-15,3.389124798291784e-15,7.37407182347732e-14
0.08904452226113056,1.0e6,421.71288170488674,442.01009608454757,431.716765187607,0.9828768268885169,1.3829030509948423,1.1925246179362208,0.17297614854598803,2.2348896033718302e-5,8.51354873745539e-6,4.061202718277093e-5,2.908192033548956e-15,3.425384601207502e-15,7.37800423430568e-14
0.0895447723861931,1.0e6,422.9609057301646,443.33253080147176,432.13847053798264,0.9889611168963163,1.3831318788543936,1.1961841366197212,0.17334773427046368,2.246052016734764e-5,8.565668744320503e-6,4.070337448357865e-5,2.9106310838735e-15,3.4446296587519284e-15,7.410437652647119e-14
0.09004502251125562,1.0e6,423.79514906810823,447.6151405980841,437.94066701604476,0.9892426319393538,1.3831658477379682,1.1980858132472596,0.17380666044309356,2.2541906577471215e-5,8.56949020347437e-6,4.097072813873819e-5,2.912703422245807e-15,3.4524028847167348e-15,7.49076542475472e-14
0.09054527263631816,1.0e6,424.1875508860755,448.545347512488,439.7825086867166,0.9899070966225603,1.3912158727601145,1.2002387222490039,0.1742053195297654,2.2576962060606526e-5,8.587773847533471e-6,4.154311949797609e-5,2.917959950282833e-15,3.4560487593882893e-15,7.534958193147538e-14
0.09104552276138068,1.0e6,424.40373477864415,449.2888983044411,440.52364959996487,0.9902665438761443,1.3959171922325881,1.202313384513066,0.1756136708767582,2.2709693108418457e-5,8.723644343270177e-6,4.167198309402487e-5,2.9240222988433947e-15,3.47659527835861e-15,7.545577019321713e-14
0.09154577288644322,1.0e6,431.45150929279464,449.63299297286403,443.5887353909942,0.9914481979789337,1.3996962062139475,1.202452515833205,0.17564638162427526,2.2716021811664156e-5,8.730139006560512e-6,4.200114348121065e-5,2.9266671199320203e-15,3.4905572939451283e-15,7.569064222787463e-14
0.09204602301150576,1.0e6,434.7071072994218,452.8512129469623,444.01031823568667,1.001801279509953,1.4061536449511687,1.2056487579361308,0.1769936744699009,2.2807482622250612e-5,8.757672009276655e-6,4.201494754995761e-5,2.9444448410239518e-15,3.498249453325304e-15,7.623609908085526e-14
0.09254627313656828,1.0e6,437.1339226533611,453.23597747505494,444.7453545813288,1.0056515820800525,1.408420196557352,1.2098401594834995,0.17733258063845983,2.284437095028298e-5,8.782235066162863e-6,4.205017896109121e-5,2.963402561118386e-15,3.5217241966070935e-15,7.65246144260895e-14
0.09304652326163082,1.0e6,438.6757914961385,453.2439653708067,445.32983829858125,1.006966663508582,1.409264844021197,1.2120164989691573,0.1795609980297874,2.2844519469568903e-5,8.834584170077007e-6,4.207644197209725e-5,2.970729947859578e-15,3.5586775800009925e-15,7.670722846420226e-14
0.09354677338669334,1.0e6,439.09638495714586,454.07150102283117,445.94462337227105,1.0156674594328305,1.4099079136323949,1.2196070971255366,0.18018654223636787,2.3218322484352956e-5,8.838937294595295e-6,4.218674530982867e-5,3.0039965417387403e-15,3.57001995722817e-15,7.68272636590407e-14
0.09404702351175588,1.0e6,439.26317086198617,457.1690640420453,449.31501021499554,1.0231211224740697,1.4105266876090574,1.2220598374189882,0.18111556758117808,2.3249038524934487e-5,8.925014127339627e-6,4.221918519762641e-5,3.011118445149727e-15,3.575095302552118e-15,7.68540521260091e-14
0.0945472736368184,1.0e6,439.6318383129894,457.2699821306265,449.38628130042616,1.026455908158978,1.4110492336486737,1.2414237624431534,0.18326883805046762,2.3265831711554247e-5,8.930977571970875e-6,4.244626149018035e-5,3.0165993006952056e-15,3.586950447441853e-15,7.71900404703043e-14
0.09504752376188094,1.0e6,440.9367050642834,458.26346534711473,450.1672890860505,1.0303985496046115,1.4166295596618554,1.2451380079548207,0.1847745368729188,2.337696719633502e-5,8.991844309004434e-6,4.252824302983285e-5,3.0308956761614825e-15,3.592150713853394e-15,7.724044763043185e-14
0.09554777388694347,1.0e6,441.93169628629624,458.27028623990174,451.99822063309466,1.036007321499351,1.426772796212927,1.246317695813968,0.1859852542011388,2.3424555665943354e-5,8.993755201161747e-6,4.266638136770242e-5,3.0392443831157064e-15,3.595886100484389e-15,7.780694096555554e-14
0.096048024012006,1.0e6,443.2921749601647,461.7852297938014,452.0950667029097,1.0437038566984944,1.433491028740617,1.265738672065433,0.186309992723954,2.365632668856889e-5,9.013896419634236e-6,4.269708063805224e-5,3.058115594747359e-15,3.629129152714249e-15,7.819781263375268e-14
0.09654827413706854,1.0e6,443.37434545359395,462.86169814957634,452.8075328843513,1.0443198778257765,1.4339168397984055,1.282936303902208,0.18632142891193712,2.3727442160229778e-5,9.085074391012061e-6,4.300903767728724e-5,3.073651937670496e-15,3.6325968289144285e-15,7.874179851087832e-14
0.09704852426213106,1.0e6,443.5590911028481,464.0032755882592,454.1717982527032,1.0547874257089762,1.4409552461474184,1.2881400513114611,0.18690779850748215,2.388926554197021e-5,9.090925331265082e-6,4.314330760944102e-5,3.0903063877762593e-15,3.637070043645859e-15,7.878727622455672e-14
0.0975487743871936,1.0e6,445.63130413650566,464.7988915389297,456.05350773789894,1.0607756888340751,1.4442277399373,1.288699459945132,0.18743565133311688,2.3948729026111863e-5,9.130329536331353e-6,4.328784800485478e-5,3.116407090869477e-15,3.647849950722601e-15,7.947210946646077e-14
0.09804902451225612,1.0e6,445.8442015766353,466.97729083216325,457.6833775817456,1.0665254543383198,1.4461755219951224,1.2922435468243816,0.18778766794749943,2.3984069193577584e-5,9.145519871796887e-6,4.371732648904493e-5,3.1252562630588785e-15,3.671698625404132e-15,8.066148653031078e-14
0.09854927463731866,1.0e6,449.5185436692627,467.81922958880693,458.1890596900689,1.0688075401631671,1.4648719056612187,1.2975185276586334,0.18819059657819415,2.4008369122740943e-5,9.156063731395265e-6,4.4065580932758617e-5,3.1415334890841177e-15,3.681752422171996e-15,8.071843382642397e-14
0.09904952476238119,1.0e6,450.293509139743,467.930788986168,458.9470453805903,1.0758179994815071,1.4819621961652445,1.300412668448846,0.18819545278195804,2.416168400511938e-5,9.200168103928947e-6,4.4164622255152074e-5,3.151377610289719e-15,3.681946552547883e-15,8.10350265909901e-14
0.09954977488744372,1.0e6,451.85694649856254,470.46416358723496,459.2159916114477,1.0808561831801686,1.4828100189481097,1.3011006635972537,0.18886290086877283,2.4176087202638672e-5,9.225930965455185e-6,4.454710038882189e-5,3.1557521407240367e-15,3.7527925749258616e-15,8.10968880349241e-14
0.10005002501250625,1.0e6,452.31098081630626,471.7259119930401,459.600087918739,1.0909858565327588,1.4936918099554235,1.3044382521381097,0.18975993562854288,2.435533348814524e-5,9.234948780781523e-6,4.490272093477589e-5,3.1794245463617083e-15,3.758880301987698e-15,8.125870333542035e-14
0.10055027513756878,1.0e6,455.8517238076003,471.829259973333,460.494778239183,1.0921214346483217,1.4970897986771174,1.308365796641755,0.1922800791237314,2.455470497939968e-5,9.241461780555158e-6,4.4967649779926606e-5,3.19758413979351e-15,3.81975748153135e-15,8.14918400124315e-14
0.10105052526263132,1.0e6,460.3426393378166,472.71579269108764,462.0438542389532,1.0923061852540639,1.497460416324367,1.3160145130847514,0.194311036459651,2.48836487320536e-5,9.283535297374188e-6,4.4989945584896095e-5,3.208283288159285e-15,3.823695037117909e-15,8.191558052406556e-14
0.10155077538769385,1.0e6,460.52089501454014,474.49446871473606,462.67390744933743,1.0966857724859067,1.5096199446223253,1.3164256541910844,0.19523109893560767,2.5090740028356223e-5,9.295241773303506e-6,4.502398955342202e-5,3.225481304082334e-15,3.828232073124108e-15,8.227373134982436e-14
0.10205102551275638,1.0e6,462.0583266966738,475.46895554737586,464.2693930554249,1.0980359401131963,1.5129544143725675,1.330796337027968,0.19537172776485193,2.5242655575650708e-5,9.316273721969006e-6,4.515587392815934e-5,3.2388389831367415e-15,3.835722162153725e-15,8.253090673739223e-14
0.1025512756378189,1.0e6,462.1843997044816,477.97830014990853,464.4280469894008,1.0988779090696588,1.5175220056151233,1.3357385647052635,0.19541695586370864,2.541635129671243e-5,9.369300004346326e-6,4.520900070618648e-5,3.240254197590633e-15,3.85060237423715e-15,8.27355892160548e-14
0.10305152576288144,1.0e6,464.8190610887431,483.028421249482,466.2992476033326,1.1037141811825781,1.523680268363228,1.339955745972292,0.1956998030004364,2.5514615968810616e-5,9.372921236600492e-6,4.553220665162251e-5,3.2457843324721497e-15,3.922217828361583e-15,8.305489368071239e-14
0.10355177588794397,1.0e6,466.4980931150974,483.5975657809913,471.8480910205208,1.1037772819029557,1.530446224488299,1.3435317747388555,0.19728638318297181,2.5649366587318953e-5,9.410747596198175e-6,4.58496868566404e-5,3.2563909219431998e-15,3.939069028625163e-15,8.442387506031716e-14
0.1040520260130065,1.0e6,466.87735187136576,484.36236344692503,472.2261865143713,1.1117024631886003,1.5369784509767073,1.3524580465967238,0.1973551511855755,2.5774527605680185e-5,9.431182465202658e-6,4.636235256592702e-5,3.291294072457803e-15,3.960820520911226e-15,8.476397371925237e-14
0.10455227613806903,1.0e6,472.77353244133474,484.36783792957465,474.0234034575198,1.1159576002698914,1.5525969245919458,1.3662552732337592,0.19944668098467636,2.5807174992059575e-5,9.47818961623185e-6,4.641266719286048e-5,3.318023478118945e-15,3.985955029575849e-15,8.648966383615565e-14
0.10505252626313157,1.0e6,473.6831822390896,484.67773232922684,474.1966677823767,1.1178094990702094,1.5578939763250406,1.3689599485304136,0.2004254660178474,2.5918169931152095e-5,9.48262254936862e-6,4.703534136701671e-5,3.3205298963038967e-15,3.993629203490877e-15,8.677237164441113e-14
0.1055527763881941,1.0e6,474.189797707161,488.34667675907707,475.59733037696526,1.1269745551156525,1.5735599137217893,1.3783153142494922,0.20252174837429723,2.6024382746566663e-5,9.559665991577204e-6,4.778089966537048e-5,3.3234012397646154e-15,4.028962602994032e-15,8.75856452893364e-14
0.10605302651325663,1.0e6,474.5169303166982,490.9973810573897,477.8518074754899,1.1285939068735455,1.5774012838979368,1.3886162304394898,0.20320617830124635,2.604540833549402e-5,9.568919224107406e-6,4.798702819917772e-5,3.3676853070848775e-15,4.051515219108994e-15,8.767092819148549e-14
0.10655327663831916,1.0e6,474.6442516770436,491.9293433923833,487.65583732339735,1.1417316059560754,1.5847582399220161,1.402453243591002,0.2056089978062717,2.62035272482463e-5,9.573455564495964e-6,4.813047436617962e-5,3.408184535716309e-15,4.0518017665218e-15,8.839402183919199e-14
0.10705352676338169,1.0e6,476.9329452898201,493.4331582897916,487.75072480498807,1.1533990697282415,1.5920013757087557,1.4064258141562738,0.2059405549521852,2.6213488908274032e-5,9.604793205404904e-6,4.8268963499904365e-5,3.4106707337972133e-15,4.067430831910476e-15,8.85065868328019e-14
0.10755377688844422,1.0e6,477.88999463718875,494.0361879641698,488.09560070404444,1.1543976649298613,1.5979702336723882,1.4175006358645876,0.20838523222126826,2.6333851831329906e-5,9.608312991187028e-6,4.9096310479580636e-5,3.4300367864768634e-15,4.091742621985964e-15,8.859900717181424e-14
0.10805402701350675,1.0e6,478.85970476489723,495.1361215185817,492.4420818603215,1.1573415249983092,1.603480921433951,1.4322410347788481,0.20853559316726814,2.648326538013001e-5,9.729173864990758e-6,4.924334159870396e-5,3.4330471701824286e-15,4.104763194630573e-15,8.984921639782228e-14
0.10855427713856929,1.0e6,478.87969517694853,496.44850944468334,493.7486933321357,1.1620596243910908,1.6113893183806556,1.4514909271081802,0.21026980604851803,2.669486610847559e-5,9.835910569235384e-6,4.9483670720482206e-5,3.4743095246897922e-15,4.115810084004707e-15,9.01445152097628e-14
0.10905452726363181,1.0e6,482.10462157214914,502.29867809799396,498.848400985133,1.1637609392577093,1.618129373528737,1.461269799118266,0.211983056102526,2.6764555252029966e-5,9.861048132451215e-6,4.959340985245412e-5,3.5092160999624504e-15,4.1882410261782066e-15,9.015523367568363e-14
0.10955477738869435,1.0e6,482.31204198194786,502.76423091087713,499.91221278302095,1.1653816543545403,1.63169192421896,1.4747669842625726,0.21283953053561622,2.6970319508087757e-5,9.968483576189412e-6,4.9675703925247066e-5,3.518399928967206e-15,4.215705502092573e-15,9.037413356042914e-14
0.11005502751375688,1.0e6,483.6792751888865,503.23168132558817,500.5861622503622,1.1674172353789496,1.631822085857894,1.4773338004355243,0.21403490054513916,2.70346625752273e-5,9.983218605678987e-6,4.993569163886845e-5,3.5339970368721787e-15,4.247550241280472e-15,9.097243634820972e-14
0.11055527763881941,1.0e6,487.13557991130455,507.43483257690656,503.00990258932853,1.1705117167648915,1.6343919397716067,1.4775687560581876,0.21408349342529298,2.704074850123707e-5,1.0057692944487872e-5,5.0005619488572974e-5,3.560084520342363e-15,4.2525420875397265e-15,9.116890480526176e-14
0.11105552776388194,1.0e6,488.5325718331262,507.8089918476417,506.4642934010987,1.1754951440548076,1.6356643574768983,1.4876147803610327,0.21572329808997692,2.7345902033547025e-5,1.0079963251158471e-5,5.006602328856394e-5,3.564729813905094e-15,4.263796043237778e-15,9.126784547567537e-14
0.11155577788894447,1.0e6,489.058865566356,512.6420140010647,507.1096539025761,1.185660322832985,1.656653493041462,1.4897867587241762,0.2161744850623839,2.743943565386839e-5,1.0122608554637218e-5,5.040473704795407e-5,3.571088095551992e-15,4.2649487837360005e-15,9.255394905571135e-14
0.112056028014007,1.0e6,490.88306959027875,514.0254368978179,508.1980496974876,1.19187925033408,1.6611440379841873,1.4912964369844597,0.21629311815242447,2.758140911224043e-5,1.017111329323819e-5,5.057187281903738e-5,3.596644106057296e-15,4.265452795059346e-15,9.269497864517232e-14
0.11255627813906953,1.0e6,495.4683963749694,514.3761032071349,509.72492077783033,1.2000985854681487,1.6773939049058821,1.4991011780674155,0.21669904190884304,2.7799839213180372e-5,1.0226583409173429e-5,5.065579081210967e-5,3.620321761204014e-15,4.2686385647108156e-15,9.275842230144765e-14
0.11305652826413207,1.0e6,496.805945464061,515.5256805252687,510.83637992024455,1.2116600255707541,1.684750685549268,1.4999489949276898,0.21674751650548474,2.797506896502038e-5,1.0246939675823853e-5,5.066109230258502e-5,3.647450564030642e-15,4.284919118450994e-15,9.3160831556093e-14
0.1135567783891946,1.0e6,501.02524800377324,521.0233671503428,511.0092102458363,1.2216909335912964,1.6885408095413112,1.5011680025462624,0.21778705139478297,2.8246551414048652e-5,1.0306938254783548e-5,5.084176708491665e-5,3.663627561347494e-15,4.293545142439126e-15,9.374926457637722e-14
0.11405702851425713,1.0e6,502.32241885605634,521.4540236435856,511.46465787723656,1.2360928375095763,1.691366288497762,1.5117887349826684,0.2215466991056792,2.8249928417096152e-5,1.0371070412427384e-5,5.0907006028513916e-5,3.666577622394777e-15,4.305328887584284e-15,9.379418202664058e-14
0.11455727863931967,1.0e6,505.6575143189086,521.5554085317269,515.0698831173889,1.2450770141490202,1.6963757348244406,1.5147883171209184,0.22224163205692696,2.8464335822570975e-5,1.040556945429011e-5,5.188560328245347e-5,3.678345844980826e-15,4.3073344478081465e-15,9.599645275630328e-14
0.11505752876438219,1.0e6,506.7613984147804,522.9409378610557,515.1308426503138,1.2459954952563457,1.7060150348341616,1.5199767985521497,0.22247928548251844,2.85486544941021e-5,1.0522172248086662e-5,5.22177885980335e-5,3.685446806464488e-15,4.369838074055616e-15,9.610005259193934e-14
0.11555777888944473,1.0e6,511.0243024890595,528.3381429685257,516.8025695392851,1.2468605386158953,1.7123154702996737,1.521486408138224,0.22312138909260465,2.8562135185622342e-5,1.0563176732175571e-5,5.2611896675056866e-5,3.735873266813436e-15,4.377682261579568e-15,9.634088135827579e-14
0.11605802901450725,1.0e6,527.7327367763469,529.8634018371371,517.6954963101721,1.250764792980628,1.7214548126039069,1.5333636726793027,0.22479773092553226,2.8859948610470458e-5,1.0570257167959346e-5,5.281693332590424e-5,3.757184952068424e-15,4.380531698602376e-15,9.649851680691767e-14
0.11655827913956979,1.0e6,528.3013087479935,530.6506491159619,521.8850760653087,1.250970602376037,1.729221919603218,1.5498985632603157,0.2256693819934906,2.9157738337299956e-5,1.057070021453416e-5,5.2845271146052205e-5,3.7579990998718315e-15,4.385509986944692e-15,9.665670371399844e-14
0.11705852926463231,1.0e6,528.6710817338223,534.8480882048689,522.1317079552052,1.257663646680802,1.7358906808982197,1.5524579045006408,0.22580694166260537,2.9185726809911435e-5,1.0663539572543578e-5,5.290278338334811e-5,3.761443333443162e-15,4.4225777990175556e-15,9.745588695123772e-14
0.11755877938969485,1.0e6,530.5340722047383,536.9203956845637,522.1724774809436,1.2579688747380644,1.7586020741551933,1.5530661412451443,0.22711986546057672,2.9251627597241593e-5,1.066528095266284e-5,5.2992631874929337e-5,3.7745426860147326e-15,4.504669262366001e-15,9.78571521052648e-14
0.11805902951475739,1.0e6,532.0703817522955,540.0893463490513,524.9023122206776,1.2597618166712679,1.7686700965786704,1.5543480394789821,0.22717114320818474,2.928043522445027e-5,1.06652993743462e-5,5.389819485595061e-5,3.783103358864593e-15,4.522627552268124e-15,9.799889540654649e-14
0.11855927963981991,1.0e6,532.3624135368932,543.4936185785295,525.2709653687918,1.2756641752982776,1.770278067463802,1.5544176693263916,0.22867621369181781,2.9407846900413654e-5,1.0722121010588536e-5,5.415212974105091e-5,3.823150457985716e-15,4.530193183529162e-15,9.804056558187742e-14
0.11905952976488245,1.0e6,533.3456789949701,543.58423972886,525.7856918643159,1.276598370859216,1.7749629917970704,1.5703064681740315,0.22879095749958886,2.9529041435435915e-5,1.07372919465656e-5,5.430004865200957e-5,3.835292109832092e-15,4.549894101687185e-15,9.896309751703082e-14
0.11955977988994497,1.0e6,534.9446242406559,543.9516865409834,527.9363144219335,1.2794526010568432,1.7784066143837505,1.5710818678780853,0.22889492070416115,2.9660373047234044e-5,1.0739985329369481e-5,5.4422690657724406e-5,3.854437185662184e-15,4.5632676824052946e-15,9.967566226617585e-14
0.12006003001500751,1.0e6,536.5077139269205,544.50780174297,529.232346576559,1.2928328752890386,1.783590870917397,1.5830548141911012,0.2310941571153515,2.9716670352823566e-5,1.07731608652032e-5,5.4557347712628485e-5,3.8643879484236335e-15,4.574190645338591e-15,9.977134254819736e-14
0.12056028014007003,1.0e6,536.6419153413332,545.972902873324,536.3497908797765,1.2968677658316996,1.785868862613061,1.5920340147911345,0.23234502112677244,2.9768952007137124e-5,1.090938911326556e-5,5.466659506006666e-5,3.91436325402502e-15,4.616718273198601e-15,1.0052284649656709e-13
0.12106053026513257,1.0e6,542.4098301503386,550.2737568812166,537.4011861395734,1.2984688053984283,1.7941054228007896,1.592995137061202,0.23271413738432933,3.020285605913373e-5,1.0917561944923141e-5,5.486147544526574e-5,3.919252469982219e-15,4.642043215152648e-15,1.0058932302099793e-13
0.12156078039019509,1.0e6,544.8736369347654,552.7446299001854,539.0578697392922,1.309923043329341,1.7984477203474791,1.6094956685242967,0.23278632249596978,3.030112614921922e-5,1.0956357295219928e-5,5.4930593040545285e-5,3.959158398479977e-15,4.643618967049359e-15,1.0065112148212741e-13
0.12206103051525763,1.0e6,545.5843043150343,552.8117318007946,542.2685354560821,1.3222415258260443,1.8005291518708115,1.6215965836907693,0.23347295438333523,3.0400898176152313e-5,1.0958883851366425e-5,5.504305688211876e-5,3.965666233273735e-15,4.646370727189262e-15,1.0123769867246817e-13
0.12256128064032017,1.0e6,546.8970124614403,554.3082524400775,545.5633964232114,1.3233977850362328,1.806044531339372,1.6218108252518912,0.2337510092415547,3.0408791599786904e-5,1.0969926605334751e-5,5.544385442068238e-5,3.979918247347655e-15,4.659872800766851e-15,1.0171464865383764e-13
0.12306153076538269,1.0e6,548.2006755451857,555.0331770620023,547.3936538224584,1.3258787689503886,1.8123942065425933,1.622135538683409,0.23434625767557046,3.0464236171564213e-5,1.1053948801752281e-5,5.546676868416631e-5,3.981422330925578e-15,4.6619640677121525e-15,1.0223114787164337e-13
0.12356178089044523,1.0e6,550.828300085439,555.4275995807848,552.96657459001,1.3287377679117969,1.8160031781552555,1.6294162657292157,0.23541326998485915,3.0525556357409046e-5,1.1087879742780995e-5,5.5597152252314295e-5,3.9888144628501625e-15,4.7089153006542466e-15,1.025490362529267e-13
0.12406203101550775,1.0e6,552.4178003042084,558.9015848406652,553.2721418248481,1.3414907527584268,1.8208031710391923,1.6313045425842942,0.23632827892160618,3.0544378144513075e-5,1.1113976345100101e-5,5.604582781766109e-5,4.011109900704526e-15,4.711685665109935e-15,1.0287300590003152e-13
0.12456228114057029,1.0e6,552.6071866342189,564.0476045656317,554.305279305593,1.3503404049665257,1.832225716619107,1.6330950940510327,0.23702442633549461,3.06010724183871e-5,1.1158430705329074e-5,5.6088613666036405e-5,4.0346905010243446e-15,4.7221062654947535e-15,1.0305935235849738e-13
0.12506253126563283,1.0e6,554.715865940274,566.5626009523086,554.8228034935854,1.352973644496195,1.8357472334397291,1.6439101322020464,0.2394166362539401,3.0900476020498225e-5,1.1283289691450035e-5,5.615719045178319e-5,4.0478554612612445e-15,4.7333006164511646e-15,1.030703723191664e-13
0.12556278139069535,1.0e6,555.5087551875295,566.9317632944027,557.0067047619793,1.3564811093715108,1.8373139985785927,1.655438720269024,0.23954239111598574,3.097926249404875e-5,1.1307334496889828e-5,5.6549955624991963e-5,4.0520594443161325e-15,4.765490625292278e-15,1.0307471602629395e-13
0.12606303151575787,1.0e6,561.304915983605,567.338536976296,559.747223381328,1.360114376303618,1.8375534419334187,1.6615523172833702,0.24074083982530953,3.115357895803056e-5,1.1361605285252682e-5,5.726366642528846e-5,4.062622678715868e-15,4.804381621846043e-15,1.0458679515160956e-13
0.1265632816408204,1.0e6,563.8574237333945,576.4788196660569,560.1657305478271,1.3657819517650975,1.8386170561927688,1.6701871939946478,0.24087206380820586,3.115942809634371e-5,1.1361946425748332e-5,5.73657252153208e-5,4.086204298446599e-15,4.820000201790152e-15,1.0476286906010558e-13
0.12706353176588295,1.0e6,563.8602910523089,581.6877082295796,564.8300592612038,1.3702769622754443,1.852868934821087,1.6728084007665267,0.2417088657300977,3.128223420873103e-5,1.1406512085714059e-5,5.744273960365691e-5,4.088335000320119e-15,4.839564384998477e-15,1.0543325210835452e-13
0.12756378189094547,1.0e6,566.0887260384692,582.7010414637697,565.3583706723178,1.3787473541827289,1.8554336154461915,1.6768450290451766,0.24350978189567749,3.128681438704541e-5,1.1425002228671495e-5,5.7458336924097716e-5,4.090667625211968e-15,4.8559460258489195e-15,1.0559273989372947e-13
0.128064032016008,1.0e6,566.9460975161479,583.140531151425,567.0667905670405,1.383552457909992,1.857778067757205,1.6774905361403978,0.24387117252846854,3.131896391976129e-5,1.154100360513833e-5,5.7716818155508946e-5,4.099219241481423e-15,4.863828733588384e-15,1.0582394712961766e-13
0.12856428214107055,1.0e6,569.2331995863484,588.2055578546857,568.8071309149631,1.3899419300460198,1.869606821928857,1.6789408015200002,0.2463712761931743,3.1334029106551406e-5,1.155350093161606e-5,5.774983242297327e-5,4.102158305329224e-15,4.8649812459953636e-15,1.0653629175319586e-13
0.12906453226613307,1.0e6,569.23672787603,588.4734190366345,569.6471541213418,1.4076216576690443,1.8760390737684418,1.7041219929400027,0.24675863670339465,3.15453948453428e-5,1.1584338384159268e-5,5.787198472208335e-5,4.115361928075604e-15,4.882050552298676e-15,1.0722760244951095e-13
0.1295647823911956,1.0e6,574.2072992980767,588.6291270271852,570.6097358165595,1.4142295361153463,1.9041796273921063,1.710007768054532,0.2470153753350496,3.1557307706377295e-5,1.1590162864776093e-5,5.8421366289309324e-5,4.1326581494687e-15,4.933896501810807e-15,1.0733909010435206e-13
0.13006503251625812,1.0e6,577.2940933294245,590.8584795891778,571.0574988765959,1.4153683443302043,1.9163976803355087,1.7153534791016931,0.24791131871038732,3.1563730675028975e-5,1.1601905766213084e-5,5.871180165389941e-5,4.153104458690889e-15,4.953623036135733e-15,1.0790143286326921e-13
0.13056528264132067,1.0e6,579.7513549280773,591.5121770482776,572.3604549219748,1.4164984103277876,1.9420974407409801,1.7210967614737958,0.25051973546369727,3.1697720154105496e-5,1.1619628889077523e-5,5.8724132481474415e-5,4.159875253848663e-15,4.956582212796871e-15,1.0801760162754587e-13
0.1310655327663832,1.0e6,580.2695694752523,594.477802964603,572.9818155413237,1.4168638037462684,1.9464309590402744,1.7222781149388149,0.25073790393396167,3.171745090082322e-5,1.171226257047391e-5,5.87931433409237e-5,4.186887565100728e-15,4.961038795306062e-15,1.083439025347785e-13
0.13156578289144572,1.0e6,581.5401352788832,598.9343088642272,573.1730929533081,1.4187146243536362,1.9474656772586225,1.7393011641567693,0.2509169030894637,3.194535113511577e-5,1.1717739054095576e-5,5.942486798606879e-5,4.188937240018382e-15,4.972474136730395e-15,1.0870765199815233e-13
0.13206603301650827,1.0e6,583.8086006193586,599.9579758660823,578.323652507409,1.418923240761196,1.9477435835108146,1.7420562216560986,0.2526723728582221,3.205675765173035e-5,1.1723931463488781e-5,6.010891571394854e-5,4.1921468576389676e-15,4.9734187675942145e-15,1.0879614662910908e-13
0.1325662831415708,1.0e6,585.0140934078246,600.5989609323316,585.1138695000805,1.4192633114114466,1.9516523773152188,1.7438067287498564,0.25316959895011326,3.2094364142675155e-5,1.172833912395182e-5,6.011970805400829e-5,4.201177863537752e-15,4.990593544443696e-15,1.0904365156821301e-13
0.1330665332666333,1.0e6,585.6754640206934,601.4402081596558,592.4793293308215,1.4205709013933892,1.9636378888721229,1.7484098856432413,0.25732858664985725,3.213545498699697e-5,1.1757461633609363e-5,6.036672423870154e-5,4.201784531998845e-15,4.9924973629346835e-15,1.0946623077274124e-13
0.13356678339169584,1.0e6,586.7527442006224,602.3174587723305,595.487818133644,1.425644831595941,1.9720885497179024,1.7533913435391186,0.25770711802742247,3.230245689507784e-5,1.1770596060766262e-5,6.0483616461836504e-5,4.2180075015561715e-15,5.0092902974612284e-15,1.1024812227956263e-13
0.1340670335167584,1.0e6,587.1279023447054,602.3695905057157,596.9211972299279,1.4273011741493717,1.9878208756536464,1.754180269581936,0.25780093283173827,3.239096685280953e-5,1.180893334063821e-5,6.050785444166508e-5,4.22224925968367e-15,5.0348670050281366e-15,1.1043952499496945e-13
0.1345672836418209,1.0e6,587.3454761836872,602.5907017748087,596.9489604872986,1.4273181745580217,1.9906702813613257,1.7545611616258865,0.25938407672191255,3.2624102558085666e-5,1.1824168592852273e-5,6.059903367516749e-5,4.222518575552727e-15,5.0470908117687646e-15,1.1073060121977899e-13
0.13506753376688344,1.0e6,587.3635240791218,607.4913919492718,598.4047292526337,1.4304847029990506,1.9917698055284507,1.7615296514477756,0.25962079830550816,3.268679012143211e-5,1.1878700324451598e-5,6.0636487609852317e-5,4.2252363095598676e-15,5.081879177015447e-15,1.1076454622825351e-13
0.135567783891946,1.0e6,590.0263769023676,607.7802737666152,606.7999372789601,1.4320572146328072,2.0090691277240342,1.7629707595153838,0.2604278484902517,3.2745708692053784e-5,1.1880584630228756e-5,6.072359120862916e-5,4.227847379519802e-15,5.103238802585751e-15,1.1082865645414371e-13
0.1360680340170085,1.0e6,592.049961076456,610.0019932229483,607.1333195004739,1.4347438783532793,2.010037798891036,1.7675397443288303,0.2604877810672752,3.296826500790459e-5,1.188474015031142e-5,6.07427283273265e-5,4.247644690257052e-15,5.115220457082792e-15,1.114174149809044e-13
0.13656828414207103,1.0e6,595.7202259489418,610.0503832402393,607.7218841775734,1.4370682770982137,2.0133435208489634,1.768410134182349,0.26048952714071966,3.3059112243357014e-5,1.1897667069602392e-5,6.080759766070237e-5,4.261324911791351e-15,5.1328766287870906e-15,1.115663437232634e-13
0.13706853426713356,1.0e6,599.7049375506257,610.526476579226,608.8481551357936,1.437568233945697,2.0133599995326854,1.7970711223003062,0.2610290582467102,3.3094057465776094e-5,1.1915514188554926e-5,6.099726072194332e-5,4.268327761516759e-15,5.159554971284554e-15,1.116997094873736e-13
0.1375687843921961,1.0e6,602.4506933223967,612.9526369220038,609.3895064366261,1.4395117790165362,2.020275736011082,1.7991529157620638,0.26192651323633703,3.3255766240704105e-5,1.2016560972184029e-5,6.101203524608285e-5,4.271724453457087e-15,5.171781904438727e-15,1.118564191130775e-13
0.13806903451725863,1.0e6,603.5946198219477,617.0393035903693,610.2435048764553,1.4442159243611652,2.0206515523124513,1.8001965947291718,0.2621866839979275,3.348088785182684e-5,1.2130703336661926e-5,6.123462885022877e-5,4.276182121583299e-15,5.17863316364669e-15,1.118694490426533e-13
0.13856928464232116,1.0e6,608.3652253764967,618.4756331128622,610.7907868528836,1.446683230698733,2.0210738110528186,1.8048900369455518,0.2625338830937588,3.351347381208052e-5,1.217665512126632e-5,6.136339558989563e-5,4.30178278199735e-15,5.182576049052713e-15,1.1233441504280903e-13
0.13906953476738368,1.0e6,609.8460544934608,619.3994270080532,612.3205749365125,1.4468779066295183,2.0492392642240294,1.8085439968751114,0.26354078121237673,3.380050228897122e-5,1.2188422748000759e-5,6.142112451499264e-5,4.3184424881812e-15,5.1861402386438505e-15,1.1237714909448665e-13
0.13956978489244623,1.0e6,610.8708405393367,620.0546789359286,615.3546250945074,1.44848854526566,2.04926333222916,1.8119733865066423,0.2639413314572605,3.402069781116571e-5,1.22417022725801e-5,6.14726763182438e-5,4.345049500697964e-15,5.1896012220243444e-15,1.1321649123055201e-13
0.14007003501750875,1.0e6,611.3722392392699,621.0454456128878,616.2168715880218,1.4524390336549564,2.0507811755424115,1.8143659607897231,0.26394350704315395,3.407091442117149e-5,1.225164856884697e-5,6.148958768987165e-5,4.35332055327961e-15,5.206302824866183e-15,1.1345339064007961e-13
0.14057028514257128,1.0e6,611.5175109394048,621.1104868791018,617.5115343738682,1.454680438639315,2.061489733536777,1.8179014000477145,0.26469132566104764,3.411188099000363e-5,1.2261673485832304e-5,6.18064823469537e-5,4.355919729165353e-15,5.2137932723903054e-15,1.1365588518223536e-13
0.14107053526763383,1.0e6,618.8445512839355,623.8676016104695,617.7557050982626,1.455220393508154,2.0638670038403584,1.8256044665695217,0.26568677007144925,3.434102435427731e-5,1.2277631391043362e-5,6.199177209595275e-5,4.36912046764473e-15,5.278787650808491e-15,1.1367098544238617e-13
0.14157078539269635,1.0e6,620.7231232547683,625.9227380434044,618.3249136372827,1.4617622779692883,2.068604854343438,1.826435573509457,0.2667406002856109,3.441582612776228e-5,1.2278068839416564e-5,6.202065277610023e-5,4.418555562146684e-15,5.286567363755789e-15,1.1429544505663058e-13
0.14207103551775888,1.0e6,621.6735208276364,628.750044306135,618.4888497888071,1.4629555691869867,2.080149328844833,1.8339254350719678,0.2682033536078122,3.453148629732951e-5,1.2392480213570144e-5,6.231762833337474e-5,4.420600130272182e-15,5.28759177519865e-15,1.1431235168776964e-13
0.1425712856428214,1.0e6,621.9382656157956,634.7721550533855,627.4595284051941,1.4636490246510778,2.0834715477498498,1.8400127981635686,0.2685758967168493,3.4536931585846004e-5,1.2450711413013181e-5,6.237525632042388e-5,4.4268372878374006e-15,5.313320084030941e-15,1.145926911179009e-13
0.14307153576788395,1.0e6,625.4325136948916,636.8374657826992,629.7975625227537,1.4668249921947696,2.084331811646912,1.841896449584527,0.2702108791428767,3.4547437193676254e-5,1.251649877963683e-5,6.241136473902022e-5,4.437289276420475e-15,5.323859574512386e-15,1.147157018392497e-13
0.14357178589294647,1.0e6,625.7220020015085,643.2808058925473,631.1087908736698,1.469088279852447,2.084354878764961,1.863526591201989,0.2703837352831934,3.4615294827995405e-5,1.2552573257128696e-5,6.25819566506196e-5,4.440994152346798e-15,5.351781766297736e-15,1.1484122415347833e-13
0.144072036018009,1.0e6,626.9909335012227,644.2008607584082,631.8963884837721,1.4763083470422098,2.110332190658323,1.8655738773227508,0.2706738470013624,3.4726731323458815e-5,1.255264671031237e-5,6.266689603288801e-5,4.474058762039218e-15,5.355866617829225e-15,1.1484990704059191e-13
0.14457228614307155,1.0e6,627.2010170752947,645.0211358557408,632.6139827888853,1.4814521216492809,2.110453961222367,1.8673137440968732,0.27087359468076616,3.473492826827491e-5,1.2651239852304884e-5,6.319219002081655e-5,4.4820728995853946e-15,5.358607803515045e-15,1.1523038034423223e-13
0.14507253626813407,1.0e6,627.7021503969985,648.0323216610269,633.3496936694834,1.4945311363681892,2.1165728503579118,1.86934646459646,0.27133908692534114,3.482029836872525e-5,1.2675618572208009e-5,6.328957979985267e-5,4.493855217485862e-15,5.3603195560854785e-15,1.1546185755349779e-13
0.1455727863931966,1.0e6,629.9343774426264,648.9562688349254,633.5132573182766,1.4956351998485267,2.1243746206678518,1.8746809452440751,0.27177569592403306,3.484319373713129e-5,1.2756395487214102e-5,6.343996886063981e-5,4.509949314649405e-15,5.3846942664522586e-15,1.154801464085012e-13
0.14607303651825912,1.0e6,632.1940174978461,650.3082850920367,637.1054751773252,1.5026325584569662,2.124839245102636,1.882770272606553,0.2724630191357829,3.488837649271539e-5,1.2824188165862796e-5,6.344124680707087e-5,4.5233532181600875e-15,5.3973361168965086e-15,1.1558613719110136e-13
0.14657328664332167,1.0e6,633.0346218948308,658.4694968487163,639.5704534794197,1.5055517882850993,2.1253222857888767,1.884878601866682,0.27254298462447896,3.4907150439698394e-5,1.285524361956666e-5,6.348935657200154e-5,4.531830828903302e-15,5.397401178304982e-15,1.1616072958723722e-13
0.1470735367683842,1.0e6,634.161124331597,658.7431692202695,640.2905900482632,1.5103592235803085,2.127317203122072,1.8852267570676433,0.27254741792204873,3.511045549399991e-5,1.2887019833013245e-5,6.373572133106401e-5,4.5367247932584215e-15,5.422498473356867e-15,1.1656973226332884e-13
0.14757378689344672,1.0e6,637.9798888004174,658.8067076889765,642.0944710456533,1.5124124027362897,2.129857704762622,1.8855307822870997,0.2726125983076664,3.511185533890367e-5,1.2898197228466698e-5,6.39232168502043e-5,4.536963641702904e-15,5.427097730118169e-15,1.1657692001271885e-13
0.14807403701850924,1.0e6,639.2495852269275,663.2425634155718,647.7954269562813,1.5128358410793927,2.1376749153442125,1.8863560942822375,0.27320985826867455,3.5134999421337206e-5,1.2914517261625389e-5,6.400406343581017e-5,4.559185438467369e-15,5.428945417979149e-15,1.1663366425247775e-13
0.1485742871435718,1.0e6,640.689051384893,664.1648429955021,652.4338261448236,1.518912706641725,2.1392269229859866,1.8971749391260755,0.2737583955120981,3.5152545252407e-5,1.2920604644550975e-5,6.404247128231914e-5,4.560038927913039e-15,5.4489959221655935e-15,1.1664143213403796e-13
0.14907453726863432,1.0e6,641.4122377828651,665.4215610777574,655.2901167816167,1.5195417170092347,2.13929346456406,1.9003919352012422,0.27384826203565515,3.521394027922878e-5,1.2924517318898451e-5,6.414375111729922e-5,4.574588105820682e-15,5.4593531788695884e-15,1.167859131247279e-13
0.14957478739369684,1.0e6,645.4400652963582,666.4753038102825,655.4289136016506,1.5197914049130425,2.1455151602272533,1.9018917222987617,0.2748998395976523,3.5496445818103836e-5,1.2944224861587663e-5,6.418274516302165e-5,4.57895953998679e-15,5.497255406954515e-15,1.1693755948110821e-13
0.1500750375187594,1.0e6,645.8717243436884,669.3942685787924,656.4716292577332,1.5274252489248514,2.1466781270723865,1.9026251557296112,0.2750650368628274,3.5544920426102134e-5,1.2994761001349232e-5,6.4397554928888e-5,4.583539971838645e-15,5.4979222181269795e-15,1.171785140166519e-13
0.15057528764382191,1.0e6,648.3030613149896,670.3732569145926,657.2197951528975,1.5298719335455404,2.1493354573470485,1.9026956703630642,0.27780188582187637,3.556364853251777e-5,1.3047396954157621e-5,6.455841377204046e-5,4.588953452587863e-15,5.505750579656465e-15,1.1727024503960033e-13
0.15107553776888444,1.0e6,649.3075650486403,670.9471459908235,657.4139445120705,1.5338812281232592,2.149390083218752,1.9033744056851474,0.2782675116996484,3.559717148079516e-5,1.3050200308430274e-5,6.499158906806143e-5,4.635677326450348e-15,5.52655740166434e-15,1.1745778764544045e-13
0.15157578789394696,1.0e6,650.2397722046481,673.0934868947812,658.4952933503479,1.5359158725511455,2.1553625854265492,1.9177084253461205,0.278564259446841,3.56948620201724e-5,1.305539765210485e-5,6.507062166458258e-5,4.6435618427069704e-15,5.536400127127035e-15,1.1852293119516625e-13
0.1520760380190095,1.0e6,651.8224034548205,674.9917918819333,661.428438776355,1.5448488758200556,2.159168559211811,1.9253470407073923,0.2787950873913213,3.575730102572344e-5,1.3087462082306963e-5,6.509116230210549e-5,4.648894144416594e-15,5.541794067233651e-15,1.1869310678054569e-13
0.15257628814407204,1.0e6,652.2590077411554,676.6478964842029,661.8745372995686,1.5494459525020983,2.177712498712895,1.9288312125473313,0.2792298161551577,3.598030882891464e-5,1.3129887437533992e-5,6.531838258028337e-5,4.6750001516656826e-15,5.54751254346522e-15,1.1875510418114628e-13
0.15307653826913456,1.0e6,655.8194232268398,678.5600583632255,663.2040088678267,1.5522143537145805,2.184570291587168,1.9378690558795502,0.28033921886165114,3.6037862107552705e-5,1.3183229579814526e-5,6.588774629868686e-5,4.67831989544809e-15,5.568878700511382e-15,1.1908716856568232e-13
0.1535767883941971,1.0e6,658.654578172098,679.2449621174966,665.7854879505301,1.5524207318553955,2.187265741624166,1.9543544318266393,0.2809605904402693,3.641127312986801e-5,1.3196870631492912e-5,6.603661746508442e-5,4.683685142776193e-15,5.577607205099638e-15,1.1909527375080207e-13
0.15407703851925963,1.0e6,660.0140017890662,679.3412015767159,671.1691648581916,1.5591147401245362,2.1874239983817794,1.963255461471779,0.28103631876140467,3.6662283662655914e-5,1.3266672758031548e-5,6.613363160936595e-5,4.695672451149253e-15,5.5834304074953375e-15,1.2064967379841453e-13
0.15457728864432216,1.0e6,665.9506405766057,679.8644780510514,671.8113845473283,1.5659765312816316,2.19376529602314,1.972398084169749,0.2837674913364778,3.670915455833742e-5,1.3330488147336058e-5,6.650813165874721e-5,4.696637958875684e-15,5.592486656319161e-15,1.2079050278094034e-13
0.15507753876938468,1.0e6,668.2775824609829,683.0354201377722,673.726169505262,1.5663592228665975,2.195091989590036,1.975894416442384,0.2842791387470748,3.685459424828489e-5,1.3413276941068226e-5,6.66624273550289e-5,4.733246521816128e-15,5.620922251529246e-15,1.2199624746666064e-13
0.15557778889444723,1.0e6,669.6376716911403,683.3237987002123,674.0763422695476,1.5677844797026679,2.2056650965977065,1.9772015684377262,0.2856305639372355,3.6873642206611414e-5,1.3449146515559047e-5,6.666482707794919e-5,4.7643008228528015e-15,5.632977135418291e-15,1.2209594606145377e-13
0.15607803901950976,1.0e6,674.7670627854145,684.6811556231147,675.6193355910635,1.5685891380396488,2.209448940341926,1.9882506599304954,0.286219989834311,3.690160114025472e-5,1.3523177674969771e-5,6.675952730080116e-5,4.766114901652779e-15,5.674821229215265e-15,1.2264827637480076e-13
0.15657828914457228,1.0e6,676.0091943377142,694.0500697452226,675.912667667475,1.5712979786687276,2.210958347597045,1.9894395723593257,0.286296842694511,3.691885876651851e-5,1.3588123943561699e-5,6.684055508917557e-5,4.785528577372115e-15,5.677086036405879e-15,1.2269665168767494e-13
0.1570785392696348,1.0e6,676.2312612989864,698.1066749389416,677.154234063819,1.5746234117847568,2.2140936323763425,1.9944711786117018,0.28817002123127256,3.696116028164873e-5,1.3609985525472506e-5,6.710356433644461e-5,4.793551552896922e-15,5.690436578817091e-15,1.2295547260473347e-13
0.15757878939469736,1.0e6,677.4448077789458,698.3920275464366,678.2664642247597,1.5806470728734867,2.217032789220003,2.002849088168076,0.28839935894469443,3.70780471872422e-5,1.361295305317377e-5,6.727468988006499e-5,4.8007160039589564e-15,5.696950486589615e-15,1.2323145962810972e-13
0.15807903951975988,1.0e6,679.9671421091037,703.6018181398614,679.8256976500692,1.5912885886661328,2.2250051949544516,2.0033393201003795,0.29158350542522216,3.721977620021383e-5,1.3638696416666972e-5,6.73635179975579e-5,4.8092131766738715e-15,5.7143629633448265e-15,1.2373983150569326e-13
0.1585792896448224,1.0e6,680.28404406055,704.8916663591574,688.4676397385798,1.6041889548752308,2.269948727219059,2.006570908138513,0.2918491029863578,3.731861119793483e-5,1.365766960983477e-5,6.809173091748091e-5,4.830188765962445e-15,5.79859703076425e-15,1.2378595472823363e-13
0.15907953976988495,1.0e6,683.3492410495185,706.6506855142536,693.256775444333,1.6106355735512436,2.277550688745824,2.006836709019991,0.2922015237181237,3.7324833918096724e-5,1.3659239511406006e-5,6.8694482296371e-5,4.830717494084913e-15,5.8066896089077224e-15,1.2442696066195409e-13
0.15957978989494748,1.0e6,684.4841388150521,711.3104871458423,694.1466778257586,1.6128759274361837,2.2853718992138443,2.0091848290066014,0.2922572677652059,3.741751214299843e-5,1.385874306662596e-5,6.875305245207905e-5,4.8346177808553714e-15,5.810814984101505e-15,1.245241686040202e-13
0.16008004002001,1.0e6,685.168995562246,711.6349561472144,697.6399981664197,1.6203665137643175,2.2950297103096635,2.0139239580476467,0.2927711506290298,3.7497323068076086e-5,1.3886145780392981e-5,6.887392469521993e-5,4.858558890294959e-15,5.821600422029942e-15,1.2531844364552745e-13
0.16058029014507252,1.0e6,685.3353025275237,712.8849376685891,697.7112291007508,1.621316067154803,2.296090962877042,2.014622599721223,0.2932275927445338,3.765127782615959e-5,1.3920646175957206e-5,6.908603027005467e-5,4.890607859658082e-15,5.8326102114721374e-15,1.255732728158166e-13
0.16108054027013508,1.0e6,692.7973907234225,715.0022269032113,698.1701000584634,1.6307764927620436,2.3015949464948666,2.0260418613766746,0.2950937426300648,3.7677074122433884e-5,1.3933397036817157e-5,6.910188794156843e-5,4.901336818872483e-15,5.841489070091484e-15,1.2567221251378068e-13
0.1615807903951976,1.0e6,693.7217230185895,716.456198520056,699.3600079316716,1.6378112597894041,2.310064173306656,2.0417095994681236,0.2957447749094924,3.78051983696344e-5,1.3944789543046574e-5,6.912715903295621e-5,4.911276467979277e-15,5.850612033938544e-15,1.2596961496146953e-13
0.16208104052026012,1.0e6,693.8595148380672,716.5696692840431,699.519496265494,1.6440787161323893,2.320016187936343,2.0465912261789705,0.29617571837712137,3.814818708169291e-5,1.396449857112155e-5,6.928534209614457e-5,4.913113089697524e-15,5.852448220740573e-15,1.260636724556489e-13
0.16258129064532267,1.0e6,695.5168370396611,719.4462523733572,701.5569815471861,1.6450584639530885,2.331327190801744,2.047126830339354,0.2968799725723534,3.832973660348444e-5,1.3994272801364069e-5,6.966623206631932e-5,4.9283436389887806e-15,5.854679935233915e-15,1.2648597506624038e-13
0.1630815407703852,1.0e6,696.5990232086763,719.9439592738659,704.5388798171609,1.6470187339434568,2.333917716132695,2.0482563292564064,0.29910940915788836,3.8344698483673885e-5,1.3994997033202203e-5,6.974627049250607e-5,4.928676980037516e-15,5.871309630600175e-15,1.2697514915446395e-13
0.16358179089544772,1.0e6,699.2982336990999,720.2562432630649,705.4987471815494,1.6561482953232205,2.3355568792966848,2.0494875639035324,0.2991428671865983,3.836107177510287e-5,1.3996052555262018e-5,6.982374602199244e-5,4.9388194238702535e-15,5.873720677558173e-15,1.2761610074468773e-13
0.16408204102051024,1.0e6,699.3669808490366,720.423649490117,706.1798750944276,1.6581649182222946,2.338609602909249,2.0529784803628073,0.29976630793578074,3.838158627192181e-5,1.400404304778063e-5,6.992927065445351e-5,4.9472107831018256e-15,5.8976115963796875e-15,1.2807736420719702e-13
0.1645822911455728,1.0e6,707.8064956788899,720.7362577795263,709.3363273781522,1.6592298254535924,2.338684228448599,2.0546183003826775,0.2999400678880084,3.877142141964239e-5,1.4014896706303767e-5,7.013962008981088e-5,4.958606990512213e-15,5.937125220196418e-15,1.2834422983425694e-13
0.16508254127063532,1.0e6,708.0842771520933,720.829342459886,711.7412216462428,1.6694545624161172,2.3485586718809572,2.0553781727121287,0.3005452063162241,3.879570994087349e-5,1.4075472195581999e-5,7.053180683454246e-5,4.960839607951818e-15,5.956125192160301e-15,1.2838659988940463e-13
0.16558279139569784,1.0e6,708.7671707921814,721.4709903865323,713.0214962146193,1.6706097387389325,2.3489056193263167,2.0566535757121795,0.3007682188032298,3.9091517297861646e-5,1.4098765019744738e-5,7.076293655013834e-5,4.962370679255431e-15,5.959832371711308e-15,1.2839052503932813e-13
0.1660830415207604,1.0e6,710.4125313292056,722.2051823405159,715.0577507888535,1.683334204653901,2.3566326048910233,2.058761968398221,0.3010534229081396,3.9260550847511566e-5,1.4130641282633074e-5,7.0776620790424e-5,5.015790763670854e-15,5.980273106352097e-15,1.2860203041636238e-13
0.16658329164582292,1.0e6,711.2353957002217,725.1898473832161,715.3157051604072,1.6852626647849427,2.3651918366130706,2.0740251341675267,0.3019309340845039,3.926566751100071e-5,1.4165080156233135e-5,7.104389636864118e-5,5.046592742674181e-15,6.025478729589419e-15,1.2916875955240269e-13
0.16708354177088544,1.0e6,712.3283284649959,726.9469731376078,718.7414580296644,1.702497700099124,2.366337698914689,2.0793892475259437,0.30316291954014857,3.926671500799134e-5,1.417016058360022e-5,7.120830145789348e-5,5.051599451451936e-15,6.030568248513571e-15,1.2977014806647804e-13
0.16758379189594796,1.0e6,713.334821728427,732.4088604500023,719.3390295198076,1.704208170072184,2.368975886558512,2.0957918070781143,0.30446831469970875,3.9310210726058044e-5,1.4208920867153876e-5,7.168155881317909e-5,5.054223934050222e-15,6.034563967223249e-15,1.30086691656184e-13
0.16808404202101052,1.0e6,713.6229690174662,732.7142752278601,720.1935125551325,1.7109883853050347,2.3727599502128887,2.1133181911029677,0.304858828662549,3.93171358978764e-5,1.4247238923799083e-5,7.178924275090962e-5,5.070505951568695e-15,6.084415627516919e-15,1.3020761543647271e-13
0.16858429214607304,1.0e6,713.6422673851471,735.3500387055992,722.6948845531807,1.7133406987190505,2.3953340321757666,2.1156086604900723,0.30533106150430084,3.932416369519965e-5,1.4319774381624083e-5,7.224286994328722e-5,5.092858570774603e-15,6.085182597729617e-15,1.3105978237276937e-13
0.16908454227113556,1.0e6,714.933390670664,737.3706685056151,723.1907147256576,1.7157426435281784,2.402917171919592,2.120345802381576,0.3073379597871804,3.9699680032336534e-5,1.43212149441096e-5,7.24098132454875e-5,5.0970633868821174e-15,6.0962713070367755e-15,1.3131574929253844e-13
0.1695847923961981,1.0e6,714.9368400402346,738.2634960751836,723.9076041057515,1.717880513371986,2.427356099847539,2.1208853396125886,0.30787934713373727,3.9730710094129446e-5,1.4387589564362404e-5,7.242780508778762e-5,5.101411142377092e-15,6.1140866097295025e-15,1.3141782230892473e-13
0.17008504252126064,1.0e6,721.3774658105553,738.7646314735056,724.747849137816,1.7282995333437472,2.4288418328322274,2.1230114455036073,0.30794128836220636,3.9878456893708766e-5,1.441638097803218e-5,7.245974556407854e-5,5.112516485808676e-15,6.154418126295662e-15,1.316603975533966e-13
0.17058529264632316,1.0e6,722.1149470016593,738.992865916098,726.1518914165633,1.7285762028569138,2.432976787905801,2.124131873847837,0.3105183744763384,3.991248576921916e-5,1.4444242490572841e-5,7.252998857941085e-5,5.131350688815851e-15,6.17626752771781e-15,1.317713121810504e-13
0.17108554277138568,1.0e6,724.3501434810381,743.189363222562,727.0091332912853,1.7309184737133059,2.434278642340501,2.129917056048816,0.3113946925813543,3.998344524913331e-5,1.4489735023439521e-5,7.285245315214366e-5,5.139972740162507e-15,6.193523428884081e-15,1.3252235056130833e-13
0.17158579289644824,1.0e6,724.5969408497549,746.2628074526402,727.4349540367248,1.737837171710109,2.4356638311831036,2.1408549526903324,0.3128652509458922,4.003047006493555e-5,1.4550547755850017e-5,7.309982433490558e-5,5.153070169982743e-15,6.19369259619222e-15,1.3296200261970659e-13
0.17208604302151076,1.0e6,725.0529666535346,746.6804440811709,727.4568667337202,1.7402655926561879,2.4372958692815003,2.1493755609053755,0.31298431853342673,4.014588781113198e-5,1.4629926862245157e-5,7.344913282605293e-5,5.1648273263313066e-15,6.2147136187159195e-15,1.337656825602854e-13
0.17258629314657328,1.0e6,727.1526831909546,747.1383535240171,728.1519016642048,1.7436338787673011,2.4533390428434814,2.1506064343999967,0.313632395503713,4.017792059936461e-5,1.4712539688625511e-5,7.367031733870336e-5,5.165266999847716e-15,6.228418832592234e-15,1.3411084712949605e-13
0.1730865432716358,1.0e6,728.5929144228165,748.1343616210713,729.8912642253539,1.7441195956165252,2.457204814518922,2.168038396970116,0.31377587228318493,4.018471524533073e-5,1.474876879775373e-5,7.377998540316152e-5,5.168790334745313e-15,6.2372994214216835e-15,1.3419079829644295e-13
0.17358679339669836,1.0e6,728.8077164771256,749.2624715027889,734.1235427289904,1.7543513837023201,2.4626509079819106,2.168274076880564,0.3169398092991955,4.02683275136238e-5,1.4774213606679236e-5,7.396474621973008e-5,5.1688068173891255e-15,6.265002844749921e-15,1.3463937320358824e-13
0.17408704352176088,1.0e6,729.492884186242,749.5059677199329,736.2919490441263,1.7585016653395864,2.469964396373882,2.17013514376355,0.31791060945419564,4.0322587367394913e-5,1.479559614523553e-5,7.425529823806441e-5,5.222261287448197e-15,6.2746082364997294e-15,1.3584676021202801e-13
0.1745872936468234,1.0e6,730.2315238922348,753.1592504559387,738.1974836485556,1.758575612931747,2.474288574404931,2.1701556921171212,0.31864493087821627,4.041507987186262e-5,1.4840950639225205e-5,7.437051105461927e-5,5.247624523731353e-15,6.286774399930449e-15,1.3638868369360082e-13
0.17508754377188596,1.0e6,731.456261258114,754.5381041407626,740.1455721259989,1.7587310660198638,2.474761785412729,2.1703507709501846,0.3192372275045636,4.0464257353524746e-5,1.4844622181422918e-5,7.454349643509905e-5,5.2566535328596895e-15,6.342021028556002e-15,1.3657347024645604e-13
0.17558779389694848,1.0e6,737.0621835730448,755.0125734336293,740.6206137305609,1.7661481641153902,2.4806032204881223,2.1915678587765095,0.3217760549235192,4.054888276286863e-5,1.4966945660821392e-5,7.457552412666034e-5,5.274226385471102e-15,6.348766652917302e-15,1.3692576393166696e-13
0.176088044022011,1.0e6,742.2769187445306,756.2111769260258,742.0537323256331,1.768225549769607,2.4819681311286534,2.194100115508303,0.322560806619437,4.054995570948939e-5,1.4992338587358317e-5,7.463184275337633e-5,5.2770430711554474e-15,6.351547774949733e-15,1.3736356995127728e-13
0.17658829414707353,1.0e6,746.5706370247046,756.9704398148458,743.444079734509,1.7783944150589786,2.4919341830791533,2.1965542565774445,0.32349893471787394,4.0579147602876426e-5,1.5038425481398731e-5,7.503113236301781e-5,5.278408415393387e-15,6.3915209050923204e-15,1.3750863116100051e-13
0.17708854427213608,1.0e6,747.3888977383299,762.0036477177858,743.5852991399315,1.781453540706472,2.4969993052663813,2.203530352400203,0.32401293496098343,4.1138685440831784e-5,1.5042516376282073e-5,7.563790505081342e-5,5.304991214501963e-15,6.3973447044829e-15,1.3765109788436048e-13
0.1775887943971986,1.0e6,752.6372862467707,764.4965200460125,744.2147332219768,1.7856492184589468,2.4995723030527186,2.2045843667066647,0.32512448277185396,4.1229944006880215e-5,1.5050726133744443e-5,7.59745617225453e-5,5.308050333821014e-15,6.4129494056353954e-15,1.3766385384556786e-13
0.17808904452226113,1.0e6,757.9474497589923,771.9073625916258,748.4860841764009,1.7941570674617155,2.5012784817129794,2.220494125223667,0.3279185030595569,4.125802767942455e-5,1.5134705249700508e-5,7.607860873441537e-5,5.314512825387564e-15,6.419269151187988e-15,1.3824300419388021e-13
0.17858929464732365,1.0e6,758.2451448634368,772.003353566206,748.8876673183003,1.7952024382517222,2.5014944367123246,2.2220120681663653,0.3301377939873498,4.12905946596984e-5,1.5173011214526356e-5,7.645677769495505e-5,5.318220808333982e-15,6.428826631947981e-15,1.3828979441140783e-13
0.1790895447723862,1.0e6,760.074642555571,776.9203874043799,751.7076500570902,1.798130841379274,2.504828171917515,2.226279389398355,0.3326195700116238,4.150971393381994e-5,1.519478920384617e-5,7.648240169472829e-5,5.329688734496964e-15,6.429971402847029e-15,1.3865575944196198e-13
0.17958979489744872,1.0e6,760.8375450333839,780.2509269630432,757.5991793170381,1.8010926290771836,2.516398895496218,2.2542189153261702,0.3326256841251359,4.185309313906336e-5,1.5255416485295198e-5,7.652302409019297e-5,5.337300786144387e-15,6.460091849854427e-15,1.3953922902329524e-13
0.18009004502251125,1.0e6,764.8322818275994,783.4909892457785,759.6993831944111,1.8145919714738372,2.524746182147426,2.2601783930284323,0.33313267225180787,4.193231905414893e-5,1.5266881047603566e-5,7.67205623780063e-5,5.350799796394736e-15,6.4777064099480984e-15,1.397494447643802e-13
0.1805902951475738,1.0e6,767.5609663327318,784.4509411655824,763.759209306667,1.8199245841817484,2.5363721130738606,2.2607991991127356,0.33331498915967356,4.19688454098618e-5,1.529820598773578e-5,7.67978439425683e-5,5.377397483168964e-15,6.530644851205282e-15,1.399059916474878e-13
0.18109054527263632,1.0e6,767.7930435649391,785.1138246713447,767.5869921250963,1.8281785446894183,2.5383442986220426,2.262766179301537,0.33378542332693606,4.210560095424977e-5,1.5323467633792863e-5,7.70331860874714e-5,5.4246278147244725e-15,6.534869919080264e-15,1.4034652041982758e-13
0.18159079539769885,1.0e6,768.9228663404689,787.821589017889,768.073785029018,1.8300621128767176,2.5563409708259113,2.2819807690610228,0.3354331257602925,4.212718074044774e-5,1.5344425980454175e-5,7.758826123153642e-5,5.4423071334089445e-15,6.567559719984173e-15,1.4049704366047397e-13
0.18209104552276137,1.0e6,770.4572249651616,789.5132003963531,771.7681610840071,1.833543779102169,2.559212151410213,2.284212419115354,0.33660399778826183,4.219938653835337e-5,1.5456762902655402e-5,7.764038556283648e-5,5.444249197345094e-15,6.572820248307015e-15,1.4104002614152867e-13
0.18259129564782392,1.0e6,774.668082954509,790.718256177592,771.9798115175338,1.8362019951938466,2.5640468269840135,2.2976563918350887,0.33847301621536763,4.2503098165235424e-5,1.550443235076503e-5,7.772223568694868e-5,5.449707830350326e-15,6.5770177491274734e-15,1.4342710238502678e-13
0.18309154577288644,1.0e6,776.2423887998654,794.6003564442485,772.6377472345796,1.8390154357128512,2.576503943763403,2.305202176352718,0.3389181733559193,4.299125566817325e-5,1.559152825959155e-5,7.774479626840006e-5,5.465916306995186e-15,6.593655682319049e-15,1.4397542306881612e-13
0.18359179589794897,1.0e6,778.6112788167725,795.1742901915455,772.8318892296927,1.850078431889018,2.5833813516492476,2.3072842701840943,0.3400114258477061,4.2992647621693283e-5,1.565172066666556e-5,7.797638348814143e-5,5.4703865569329506e-15,6.6461605941637915e-15,1.447320676278465e-13
0.18409204602301152,1.0e6,779.1877139909286,795.4471181117983,773.4786325485876,1.8544986178936678,2.586175583769017,2.307718799106381,0.34016655962041453,4.3061361816735616e-5,1.5660803546938585e-5,7.938256544117086e-5,5.490352955035096e-15,6.6506206085358985e-15,1.4540792063834478e-13
0.18459229614807404,1.0e6,779.488763614788,796.5874307413807,774.148801083449,1.855143569028458,2.59509903503956,2.323119275490978,0.3406120222645186,4.313859041215878e-5,1.5660954449775395e-5,7.971912038729978e-5,5.4943513852405635e-15,6.673471605996636e-15,1.4623804597888983e-13
0.18509254627313657,1.0e6,780.4823231939572,796.6283443362236,777.2346014626855,1.8551732470608693,2.5985231673077744,2.3374452969110235,0.3424871188763832,4.3441132134662884e-5,1.570181578915193e-5,8.036199942558627e-5,5.5389227816440595e-15,6.697053836892543e-15,1.4727115663882164e-13
0.1855927963981991,1.0e6,785.5114403280297,798.1685208408582,783.3797290363713,1.8553396663364492,2.605397196310986,2.339064684463431,0.3426877372946804,4.347993369529568e-5,1.5762461034724136e-5,8.056609735018488e-5,5.545040328063116e-15,6.7235644902284036e-15,1.4734369589821293e-13
0.18609304652326164,1.0e6,786.1498923316944,798.7729803288495,790.6834034470181,1.8566768026762508,2.612904287060449,2.3457996122545977,0.34298151042521413,4.36960966972913e-5,1.580841773986445e-5,8.0751367975063e-5,5.546675741594233e-15,6.727593557629976e-15,1.4739854196002407e-13
0.18659329664832416,1.0e6,788.719574878647,801.27211923653,792.347152247023,1.859948051132684,2.616781313261006,2.347613258635358,0.34383111754344625,4.371986091606308e-5,1.5819549275647364e-5,8.076951804124624e-5,5.589101599200481e-15,6.736419939346236e-15,1.47447848035952e-13
0.1870935467733867,1.0e6,792.8674471908032,803.6715168719219,793.0413978149729,1.8628284514635354,2.617228338353127,2.3488016169092747,0.34454008041539924,4.390911200253919e-5,1.5852310259877936e-5,8.085946698598803e-5,5.591011138046442e-15,6.745576149711655e-15,1.476603083413276e-13
0.1875937968984492,1.0e6,794.6170838681553,808.1602096802242,797.0868076327922,1.867545760630698,2.644539592261432,2.3513689550472328,0.34515652167350414,4.392054675039618e-5,1.585246685303481e-5,8.123963692572515e-5,5.600277276233273e-15,6.768533453395839e-15,1.4766905491458473e-13
0.18809404702351176,1.0e6,795.474882674577,814.4535728012281,798.9008847427639,1.872740590692314,2.6687389083730233,2.353959623524281,0.3462452430832317,4.395163577145983e-5,1.6011105471162616e-5,8.128329193382012e-5,5.604800895771654e-15,6.7736178668517676e-15,1.4784299159997214e-13
0.18859429714857429,1.0e6,795.6055093933353,814.5116020333978,799.2344348355256,1.8839449265918142,2.6832548732138335,2.3603891179675043,0.3467525238955925,4.4053765376797754e-5,1.6053954247085365e-5,8.138518885126437e-5,5.619938404727131e-15,6.8064410964894136e-15,1.4801633063964621e-13
0.1890945472736368,1.0e6,799.5593590980964,816.149482634901,802.7254516251213,1.8840582310814338,2.697065913214716,2.3705578042764746,0.3473073780005359,4.419903540031062e-5,1.60827759083158e-5,8.139553972564161e-5,5.621986225164533e-15,6.819411606821934e-15,1.4836729279133153e-13
0.18959479739869936,1.0e6,799.739319594571,816.4666257622936,805.7154064753906,1.8849058873326892,2.6978089665756864,2.37151082750951,0.34887723663019404,4.424421877278655e-5,1.6103540245727404e-5,8.16625619624805e-5,5.6355996172809585e-15,6.839988591384028e-15,1.4873770033727387e-13
0.19009504752376188,1.0e6,801.8169713992129,819.4808537846118,805.9887624419848,1.8896513261258152,2.6994385422866345,2.379419377989613,0.34972011770418615,4.432845481045179e-5,1.6109340314318488e-5,8.207356843259904e-5,5.7096575073085086e-15,6.849771367326528e-15,1.4887146482845924e-13
0.1905952976488244,1.0e6,802.157106998784,819.9051101750405,806.8451133520454,1.8952254832692195,2.7125196877515894,2.383915455673292,0.3524130548014774,4.44898814079744e-5,1.611441413909984e-5,8.235637344995216e-5,5.732293768333839e-15,6.8546700045300825e-15,1.4890565940830198e-13
0.19109554777388693,1.0e6,803.130563664181,821.7026140987507,814.0057065353031,1.8997909574149343,2.7131645614044095,2.386033338854464,0.35290803608754173,4.4576174816113145e-5,1.615137334378739e-5,8.251123542522228e-5,5.7337221071918406e-15,6.855856018326622e-15,1.4968970308680547e-13
0.19159579789894948,1.0e6,803.3201478915989,825.8449364590889,815.0896735180114,1.90309345725652,2.71677947952222,2.387640285819556,0.35307012492346224,4.4859827350854844e-5,1.616145713609053e-5,8.265407811881673e-5,5.745000379269116e-15,6.899651563760463e-15,1.499166023202773e-13
0.192096048024012,1.0e6,810.6623951807474,827.8855823820372,818.7436569784663,1.907178504650679,2.7244743111078553,2.3935648793586024,0.3552113528022665,4.490538793138928e-5,1.629777018513473e-5,8.272106297266994e-5,5.770900198112286e-15,6.983747333158291e-15,1.5051332928747162e-13
0.19259629814907453,1.0e6,810.9214090349031,831.025867139179,820.5372702318671,1.9334869490526423,2.729143142448992,2.4108638303353658,0.3561145887903372,4.491122754455188e-5,1.6302124634263417e-5,8.273492111235722e-5,5.7730488346277014e-15,7.034219175341956e-15,1.5109942463058889e-13
0.19309654827413708,1.0e6,811.1237946166434,833.822946810135,822.0981202482366,1.934658955189909,2.737333682590765,2.4132110660937394,0.3566871169817967,4.4922561176096736e-5,1.631618405554308e-5,8.275940702247871e-5,5.786495865674446e-15,7.0423835268075486e-15,1.5126327250037038e-13
0.1935967983991996,1.0e6,812.6361996668556,836.2783221692109,824.5219775431057,1.937216398640489,2.7395294990591026,2.432056433857704,0.3574473156449946,4.517702111053055e-5,1.6500493703254834e-5,8.277979225535864e-5,5.793439485771371e-15,7.0647922457041686e-15,1.513825534806979e-13
0.19409704852426213,1.0e6,813.5337496859174,836.492182424929,824.8242163169521,1.938402229506949,2.75162146829694,2.4475384797829345,0.35753035445669085,4.524069283485094e-5,1.65121002319727e-5,8.293790694458395e-5,5.797887288155356e-15,7.075966068799322e-15,1.5196590661050402e-13
0.19459729864932465,1.0e6,818.4809935899442,840.8183767943972,825.5784354826883,1.9438940848548345,2.7563962327915346,2.4558432087642537,0.3580932908547807,4.526915530672763e-5,1.6539283927823183e-5,8.309513969696326e-5,5.826767357513159e-15,7.091289110128386e-15,1.5206800767362318e-13
0.1950975487743872,1.0e6,819.2514855670363,843.9174872184398,825.7064440419254,1.9602710544501962,2.756645593836731,2.4558582056605722,0.3581996393480658,4.533231737821876e-5,1.656534152502988e-5,8.322645004073061e-5,5.8267714600593456e-15,7.093588708817249e-15,1.522989028753316e-13
0.19559779889944973,1.0e6,819.6487362641046,844.6964105740997,827.4987775493894,1.962552143728551,2.756878611597071,2.46455954350407,0.3612022593687704,4.535985199664739e-5,1.6652106361266524e-5,8.35687501092265e-5,5.8299540976505096e-15,7.14154522721698e-15,1.5274916315846583e-13
0.19609804902451225,1.0e6,826.1409625170113,845.4191824369345,829.711959083008,1.9689297977804974,2.757378159670178,2.471850275631664,0.36185618712128037,4.572063077969549e-5,1.6695783146109403e-5,8.45537214830468e-5,5.875912335017672e-15,7.143253603138835e-15,1.535291200031564e-13
0.1965982991495748,1.0e6,828.5067353596041,846.7205628418947,830.7822962802873,1.9708872311131211,2.758917671700616,2.475673530034473,0.3621742938102849,4.583065352230454e-5,1.6696605282374343e-5,8.471142907566074e-5,5.8905181222317495e-15,7.155129259763849e-15,1.5369370818673233e-13
0.19709854927463732,1.0e6,831.1048319530997,847.6810651252185,833.6009076977704,1.9711434752605304,2.7671365789389832,2.476134946241951,0.36320990511638396,4.583754390882548e-5,1.671123435408032e-5,8.494138394260214e-5,5.89302442348865e-15,7.156747142685871e-15,1.5428294292827844e-13
0.19759879939969985,1.0e6,833.9456326609861,857.5033045979307,833.7765068546051,1.9726878266643577,2.768423451171601,2.479897135712777,0.36340635835246177,4.5864739605670246e-5,1.6732141485268544e-5,8.518008102764187e-5,5.907619873663109e-15,7.164040619748145e-15,1.5441805343236553e-13
0.19809904952476237,1.0e6,845.1327445851725,861.4168044455242,834.603488351338,1.9744645196290467,2.779138037925112,2.4809682386158625,0.36442155952711164,4.608936279601607e-5,1.6740986695130286e-5,8.518530560554199e-5,5.9127450735465236e-15,7.171928784429428e-15,1.5487958338285212e-13
0.19859929964982492,1.0e6,845.966245308544,865.8502103994599,834.6931302060887,1.9747403353675295,2.802405839248079,2.4818959964762857,0.36583293996922095,4.6165168276024045e-5,1.6780419849273222e-5,8.555611697682636e-5,5.9477364625897275e-15,7.1729669817194e-15,1.5557575635125642e-13
0.19909954977488745,1.0e6,847.8761548808397,868.4064852404092,837.9606726823229,1.9842232704361131,2.815052356545229,2.4831506637091367,0.36585424504863506,4.6195815410888544e-5,1.6842925091068706e-5,8.556302333941457e-5,5.977689381805603e-15,7.179558671808616e-15,1.557334422898032e-13
0.19959979989994997,1.0e6,848.1119324297898,870.6197884976103,845.1945992388037,2.0005915724714987,2.824491944829251,2.4881269389125658,0.3659708556975965,4.651619335387269e-5,1.6843672230596933e-5,8.55977223062467e-5,5.986459781173991e-15,7.186872259111298e-15,1.5592240703196556e-13
0.2001000500250125,1.0e6,855.2780138876418,876.7317812935547,848.3721583992661,2.003794971135258,2.827632007214569,2.490323388404708,0.3670737543736029,4.65527777665397e-5,1.6867880698528224e-5,8.590862460005931e-5,5.987357258335762e-15,7.192828330945394e-15,1.5594278195324449e-13
0.20060030015007504,1.0e6,855.6412302711516,878.6888538394034,850.0654175064756,2.0195405813419343,2.829324298572281,2.501326233303988,0.3679104897508915,4.6624062365987326e-5,1.689845693654122e-5,8.606442735500961e-5,6.011016053175897e-15,7.201765120800378e-15,1.5600867523908943e-13
0.20110055027513757,1.0e6,857.9595217592675,881.72724753302,853.9960381809067,2.019890195572159,2.8390696581956063,2.503549542536393,0.3687269940958537,4.670805541662496e-5,1.692344779805431e-5,8.613520809009159e-5,6.024303160606826e-15,7.253890868403837e-15,1.5609337649189495e-13
0.2016008004002001,1.0e6,859.0692811187076,883.6415329191308,856.1288362208595,2.0234031865038355,2.848008891294712,2.5082248430507303,0.36893090745709434,4.6937399469441204e-5,1.700164063317555e-5,8.614821584527539e-5,6.0323790990736996e-15,7.285584921987339e-15,1.561461044614477e-13
0.20210105052526264,1.0e6,860.163590036838,884.6824366338074,857.7763755577251,2.0245630765771114,2.856176827624025,2.509337680720842,0.3694279273608928,4.7110852787530846e-5,1.7042445694101848e-5,8.662904296045552e-5,6.038874193096689e-15,7.306126650344324e-15,1.564778613596664e-13
0.20260130065032517,1.0e6,863.3646459693439,885.6937939749321,859.1375116813072,2.0245975085090473,2.8565798119712853,2.5135281835389316,0.37164086163543203,4.719639541252036e-5,1.7088678642990128e-5,8.665900314251064e-5,6.048997820779922e-15,7.332026576119267e-15,1.565617572991564e-13
0.2031015507753877,1.0e6,869.9676712631607,886.7033643572439,860.7323474441613,2.0260964759869977,2.8601797463997043,2.530521801295386,0.37200836291068706,4.7208943260962413e-5,1.7088796933023966e-5,8.702997179731113e-5,6.050182566569119e-15,7.363939373721348e-15,1.5705657244488294e-13
0.2036018009004502,1.0e6,870.0755632249284,887.8169444234474,866.4915038446545,2.0263139304380364,2.862155294519131,2.5331691551662727,0.3721997914143101,4.734781245389537e-5,1.7114152464077214e-5,8.716420207130242e-5,6.054000658478276e-15,7.36702014288871e-15,1.572731948573389e-13
0.20410205102551277,1.0e6,870.3341583867552,891.4980345850897,868.570981848083,2.028018513229354,2.862659295358091,2.535286833817584,0.3724572402119107,4.7389200388310434e-5,1.7129622518769262e-5,8.748638794194294e-5,6.068404135344586e-15,7.386572179757748e-15,1.5781509972490787e-13
0.2046023011505753,1.0e6,873.2193812509182,906.1322375208958,869.7247655307796,2.029889489422019,2.876881058694437,2.541399013203122,0.37314617309777226,4.771945150062524e-5,1.723545684426435e-5,8.752551016380688e-5,6.096792070033453e-15,7.396236863813367e-15,1.5853077445575285e-13
0.2051025512756378,1.0e6,873.6422066698589,908.8790249043044,870.0349555614713,2.031517496719761,2.8792750916607983,2.5416196596044327,0.3736607828850142,4.787470172602637e-5,1.7343058865115737e-5,8.755416118015e-5,6.104822358817536e-15,7.415892576883668e-15,1.5894816870769443e-13
0.20560280140070036,1.0e6,874.1592222707474,910.1829455991574,870.0549823218512,2.0470212447107934,2.8808124675742803,2.5447630764836244,0.3739153004039085,4.790788433353981e-5,1.748730602531437e-5,8.76730772309013e-5,6.106021210645755e-15,7.428976856596087e-15,1.5898244201390164e-13
0.2061030515257629,1.0e6,877.5262604440043,911.9609418683373,873.6787099871552,2.0483524470778365,2.883547937939767,2.5569649472764566,0.37410582563142586,4.794907786105174e-5,1.7499113747115418e-5,8.778395839812395e-5,6.110244158830444e-15,7.431867006738957e-15,1.5916458380011563e-13
0.2066033016508254,1.0e6,881.530925952619,916.5184608017045,876.1972685965869,2.0485250230861296,2.884653417981752,2.5597942444376462,0.3754330919096402,4.800189303265206e-5,1.756173277281813e-5,8.788445717208779e-5,6.130963322625381e-15,7.436897574083737e-15,1.5927898786826408e-13
0.20710355177588793,1.0e6,885.2829620050247,918.6715753381167,878.1050767015828,2.064792411684587,2.8990642720043964,2.5665584274474145,0.37546039791141805,4.833354867900201e-5,1.7589517340549642e-5,8.827470423425022e-5,6.147474421779743e-15,7.457770569925334e-15,1.593289214958419e-13
0.20760380190095049,1.0e6,890.5883891400656,919.3756665165931,881.5563284173096,2.068261773718851,2.9107322617261904,2.5716595166370855,0.3767625655435027,4.833532935570988e-5,1.7598297209147172e-5,8.833659436853185e-5,6.148431419853554e-15,7.488384254585265e-15,1.5944547544526642e-13
0.208104052026013,1.0e6,892.055871634442,920.4247148378156,882.4904275785216,2.0740745436097066,2.9149080516230734,2.577054683737064,0.37733457504373774,4.836583835626406e-5,1.7610645684939254e-5,8.848236574155352e-5,6.148718870685848e-15,7.498096498660396e-15,1.6053621735597994e-13
0.20860430215107553,1.0e6,894.952675494899,921.0818793652489,885.6448563492738,2.08554634705825,2.9167375030080898,2.57977284557293,0.3782438484435644,4.8366411515236625e-5,1.766297767275485e-5,8.858072259732142e-5,6.1489364867262445e-15,7.507554707111977e-15,1.6062199830551735e-13
0.20910455227613806,1.0e6,897.8267692457762,921.4342229864636,889.3678847733355,2.0874927390008624,2.928499731269964,2.5817127606937897,0.3793176050611824,4.836680794973794e-5,1.766470821553531e-5,8.896985694512572e-5,6.172215031107855e-15,7.513035361649958e-15,1.6085472745016142e-13
0.2096048024012006,1.0e6,899.8938551908817,924.3540758921205,891.3849440514045,2.0876323463771125,2.9376971960309453,2.5833108993649336,0.3795716221649215,4.8445356661875206e-5,1.7678428835497446e-5,8.903257573798216e-5,6.189599075486876e-15,7.522377189793271e-15,1.6131467026647883e-13
0.21010505252626313,1.0e6,902.0756050298799,924.6682880804225,894.5722362859717,2.0934611257421567,2.9485063011777615,2.5860993205049323,0.37965838248724265,4.861659247359996e-5,1.771695559519056e-5,8.907674251762487e-5,6.20600798916018e-15,7.523852885364363e-15,1.6135440971013064e-13
0.21060530265132565,1.0e6,903.1723104563827,924.8324253012024,896.0965980665329,2.0975840811085735,2.9517949736990152,2.586893286000955,0.3818685660595673,4.87416827009404e-5,1.789643845422346e-5,8.924900944954901e-5,6.218539796260521e-15,7.540850203346821e-15,1.6139276267592718e-13
0.2111055527763882,1.0e6,905.9257524358983,926.7124557303824,897.7433681808737,2.0998488565606395,2.972293508350316,2.5951513810991766,0.38288981593791716,4.892337389524427e-5,1.790259555365232e-5,8.96199569462961e-5,6.2212820850362636e-15,7.54432028945699e-15,1.6246409367115466e-13
0.21160580290145073,1.0e6,907.9357554850872,929.0440365155602,901.2382633480637,2.1058256000493945,2.9725784228924814,2.5970438112388177,0.38349260027345333,4.912107403315186e-5,1.7931726235510685e-5,8.98429858534113e-5,6.241688224704939e-15,7.54765532846117e-15,1.6261581455046515e-13
0.21210605302651325,1.0e6,911.4218750374746,935.850923878141,901.8370659828207,2.1068577166177667,2.9725883274154596,2.6301576409424725,0.3836039139432751,4.915824624855165e-5,1.795731028694826e-5,8.995377242286625e-5,6.246997155926545e-15,7.574590837067865e-15,1.6306853315908135e-13
0.21260630315157578,1.0e6,911.6764600889513,936.3130121499764,902.2759969640823,2.1087761134204217,2.981788334697123,2.6383714997841126,0.38450820162431054,4.9207497917457744e-5,1.8005157509486073e-5,9.004455315757178e-5,6.249674296993319e-15,7.615346656674784e-15,1.6351947914055176e-13
0.21310655327663833,1.0e6,913.92079143588,936.5130229571731,909.039827736026,2.11510861275419,2.988900548014374,2.6442664511582663,0.3860659452081768,4.921989688907261e-5,1.8087636805342963e-5,9.004542799451615e-5,6.268471095490905e-15,7.617623851542936e-15,1.6390469737744858e-13
0.21360680340170085,1.0e6,914.5302694062199,937.1834186772628,909.091816625035,2.1185029907741346,2.989069119049419,2.646655940495037,0.38737460076232966,4.928281162123639e-5,1.8152771088537085e-5,9.005491152104924e-5,6.324328495742746e-15,7.63799095308881e-15,1.6443447531294586e-13
0.21410705352676337,1.0e6,915.2356297621149,939.420008339346,916.1402461492277,2.1470200663108012,2.9990690150748947,2.6569853580866836,0.387551904846079,4.95031241567193e-5,1.819187975883135e-5,9.007440787170269e-5,6.3321737158623605e-15,7.640221121967601e-15,1.646745502879061e-13
0.21460730365182593,1.0e6,916.554105327499,940.8617684845052,917.6602805298297,2.148304390448057,3.001135391198904,2.6572208710403866,0.3876381191326716,4.9522593684808086e-5,1.821898802129352e-5,9.034217927348352e-5,6.33284477659931e-15,7.668439409383791e-15,1.6474556870619567e-13
0.21510755377688845,1.0e6,916.8555981475299,943.7555237267844,918.4679591363653,2.150824246845699,3.005967651451147,2.661473844205032,0.38832661002522906,4.9597667563171245e-5,1.8224559943558927e-5,9.034230382891417e-5,6.339415192942892e-15,7.689286150258785e-15,1.6495281116785132e-13
0.21560780390195097,1.0e6,917.9550028079035,945.6386503566007,922.0003995765195,2.1569916161433134,3.0194330949565313,2.6638424088176205,0.3884419136971147,4.9627461343105636e-5,1.82306491406483e-5,9.050858850311441e-5,6.342111081211886e-15,7.718451095666595e-15,1.6504261526356894e-13
0.2161080540270135,1.0e6,919.160076095044,945.7055015145824,922.6257725209932,2.1573352058844733,3.019809912450557,2.664066158138432,0.3887137802638928,4.9721743560076785e-5,1.8249315268660947e-5,9.065810385739045e-5,6.367397153720918e-15,7.718842369891323e-15,1.6550889418217742e-13
0.21660830415207605,1.0e6,921.5703026541184,953.1692698957224,926.647240918167,2.157690393007728,3.0219006143685307,2.6648512034715064,0.3889709392451469,4.9728944319811477e-5,1.8272346121395173e-5,9.06613458810803e-5,6.37297421717132e-15,7.738809636848618e-15,1.6589248644112146e-13
0.21710855427713857,1.0e6,921.6183613532294,954.1876570757033,930.5726025681647,2.164989051855464,3.029438676035631,2.667043545818004,0.39214117688723743,4.977398338015011e-5,1.833157727400084e-5,9.074166251032717e-5,6.391840146055507e-15,7.74785632173608e-15,1.6653964076170382e-13
0.2176088044022011,1.0e6,921.970792750471,960.3299586288174,932.6738185140955,2.166379668166846,3.0371596530762006,2.6773794868343463,0.39368843007098064,5.0271847159059564e-5,1.8366059937622926e-5,9.112795770793497e-5,6.406425718327176e-15,7.750656101863249e-15,1.6692508670473258e-13
0.21810905452726362,1.0e6,922.1261022570137,961.3462734541068,934.3763369008893,2.172876792997056,3.042633552885973,2.678359489758064,0.39448294622946345,5.04294566113798e-5,1.8417174904801363e-5,9.12026203962022e-5,6.412320230486746e-15,7.759029203824501e-15,1.669556776674422e-13
0.21860930465232617,1.0e6,922.2843760405201,961.6425081378948,935.9382718162308,2.1766350530459344,3.05582558571893,2.6851869507664685,0.39461436768851155,5.043821720500052e-5,1.8420807847186668e-5,9.122823996396642e-5,6.438107830360744e-15,7.7627668168283e-15,1.6713841276403195e-13
0.2191095547773887,1.0e6,924.2886666075631,966.1606845487579,936.0886875057583,2.18348078033477,3.059766709839799,2.7000909090269114,0.39486143565117127,5.047628935964103e-5,1.8424009638108476e-5,9.128127816801848e-5,6.4461944603713215e-15,7.792130603538176e-15,1.6802234103761097e-13
0.21960980490245122,1.0e6,925.4385273659951,967.0731148219442,937.9314685102005,2.1853778603298673,3.0628898500451385,2.7161675685247393,0.39521819565700456,5.051542983123633e-5,1.8444666767638682e-5,9.186560847308029e-5,6.452056221795629e-15,7.801822624308418e-15,1.6811751629963316e-13
0.22011005502751377,1.0e6,925.8969726377969,970.2297918683674,938.6173137329035,2.1879079911848978,3.064692560813052,2.7225818837957934,0.39572692706504536,5.067339566724807e-5,1.845228165661548e-5,9.215903767596486e-5,6.461644086065179e-15,7.803333435880765e-15,1.6819286523248387e-13
0.2206103051525763,1.0e6,926.3152003196958,970.4004437535899,942.3780535866609,2.194170769964781,3.0723631682738692,2.724425242809855,0.3969370224596093,5.068507833628122e-5,1.8493875147950738e-5,9.228558589872907e-5,6.489703283990367e-15,7.845829525842358e-15,1.6836206458100859e-13
0.22111055527763882,1.0e6,927.8832575787912,971.2463256813438,942.9254919301444,2.1974933809052732,3.0804891862900203,2.7253527122124033,0.3988967365652457,5.071417409305928e-5,1.8519456886500364e-5,9.270022773119576e-5,6.492691669133864e-15,7.85172463390039e-15,1.6850070179605775e-13
0.22161080540270134,1.0e6,928.8070212197373,971.6952418892214,944.3755429300908,2.2002059956755695,3.092864133796255,2.726002058552748,0.3989002283184475,5.072379684693472e-5,1.85521493223642e-5,9.273510867548663e-5,6.504114901112674e-15,7.88979405475355e-15,1.6862043066093998e-13
0.2221110555277639,1.0e6,930.7230611972429,972.3817552766128,944.4312035174818,2.204691214406783,3.09705303864506,2.7261930302120785,0.4011901388059084,5.091300773386532e-5,1.857940784589136e-5,9.279767332394281e-5,6.505420106894809e-15,7.957954654327841e-15,1.6971949207279096e-13
0.2226113056528264,1.0e6,931.3429053280196,972.66363842586,945.6915313254831,2.2099017732710595,3.098984108980824,2.727110535616633,0.4020926157976887,5.100361804715479e-5,1.8591195501566086e-5,9.344045076733002e-5,6.516002885486101e-15,7.966018678203952e-15,1.6994902823281587e-13
0.22311155577788894,1.0e6,932.7997768226649,972.8031917180168,949.5508570384217,2.2135463581101016,3.112625786244168,2.7346871620698745,0.40399998505236395,5.103719527329063e-5,1.8640862505143506e-5,9.362826360084882e-5,6.5231489366896625e-15,7.966290750045464e-15,1.7029336239806104e-13
0.2236118059029515,1.0e6,943.9028938228195,973.8288626249,949.8081225967484,2.2362390069565166,3.1205829042612856,2.735881326099822,0.40472302783119024,5.104083475177698e-5,1.8665544469491924e-5,9.385152267653536e-5,6.572349220494455e-15,8.011471319399474e-15,1.7099673146586795e-13
0.224112056028014,1.0e6,946.5058347208262,976.642616538097,951.0474178410036,2.2400396426949225,3.126361095452403,2.7454827837469256,0.405664062591518,5.112851715332939e-5,1.8713010698294537e-5,9.400353648676255e-5,6.5750634949114876e-15,8.01824978210834e-15,1.7160724959605224e-13
0.22461230615307654,1.0e6,950.9522727664335,976.8913345830209,953.2121004885879,2.241191473593714,3.1374121785891584,2.763565135413103,0.40613113980193033,5.1170465605088806e-5,1.8783182515702285e-5,9.403934701648029e-5,6.576365453400194e-15,8.034640198792682e-15,1.7222743872866242e-13
0.22511255627813906,1.0e6,951.6853786561636,977.6706358787045,953.971941516589,2.2429934231123005,3.1497046110553,2.764285574104255,0.40679635197459363,5.145889962904681e-5,1.8836490794367008e-5,9.436979974245851e-5,6.587557263352702e-15,8.058575603299928e-15,1.7233531486741986e-13
0.2256128064032016,1.0e6,955.739251841713,978.3988335628814,954.3239654379701,2.2457789664049383,3.153683328348655,2.775761642258174,0.407195506713417,5.153807626772212e-5,1.8912565212016677e-5,9.448572672976968e-5,6.598978216031083e-15,8.074819968189375e-15,1.72346799259195e-13
0.22611305652826413,1.0e6,958.4917614657686,983.735506947899,958.95868359593,2.2520755609544394,3.1566282978492706,2.794611412069532,0.41121454136312724,5.156223564835009e-5,1.8957047852300096e-5,9.454797759528596e-5,6.605354331208656e-15,8.102202508666681e-15,1.72554416335636e-13
0.22661330665332666,1.0e6,959.881808150198,989.0833364266417,961.7427946008779,2.2530122770695336,3.157755313487714,2.812843177404637,0.4120171349479014,5.224254983697286e-5,1.911232819684456e-5,9.482581421553945e-5,6.618131244098494e-15,8.107276514993752e-15,1.732144886515349e-13
0.2271135567783892,1.0e6,960.6290822318992,989.1390214859484,963.4235218621676,2.2591890504002285,3.1828159969822,2.839691530689365,0.4125989627774142,5.232615244438272e-5,1.9125947329096665e-5,9.498676955302749e-5,6.626583521460846e-15,8.121354576747238e-15,1.7361796340022356e-13
0.22761380690345173,1.0e6,961.5989506190417,991.0522815720337,963.6007755729727,2.2610779549512015,3.1873204548661276,2.851445956623287,0.41306480056776257,5.241356736821737e-5,1.91413083856679e-5,9.51246090816288e-5,6.640094252401107e-15,8.123631115057351e-15,1.7476887350846171e-13
0.22811405702851426,1.0e6,963.5612398948757,992.1962838097121,964.8302474008937,2.267544582753289,3.1952216877557498,2.852073303413251,0.4178641818820137,5.2518790180444495e-5,1.9216892814647727e-5,9.561053620415306e-5,6.657687126371029e-15,8.153162641408119e-15,1.7554827881410578e-13
0.22861430715357678,1.0e6,964.083047749168,994.3593742877111,964.9595950882606,2.2728554807324497,3.2103947315181633,2.855113989862726,0.41835490700661004,5.2574591560074805e-5,1.9237261090809053e-5,9.579425677170104e-5,6.661993080319286e-15,8.172818948000303e-15,1.7555332058404609e-13
0.22911455727863933,1.0e6,969.8316169682846,997.6123348689293,965.6148788627206,2.2882384160315925,3.2133913005977477,2.8652927143791245,0.4203800781835327,5.278641302086527e-5,1.9267165482066137e-5,9.590692976754205e-5,6.674396923718538e-15,8.185853084463954e-15,1.7589420649293336e-13
0.22961480740370185,1.0e6,970.3324456962819,998.0235499760922,968.0937913955854,2.294798277942557,3.2238861328003057,2.865986259596693,0.4223260630952517,5.28032722783121e-5,1.9348110648344818e-5,9.661484172404583e-5,6.703882485185861e-15,8.20970753334029e-15,1.7663172219498888e-13
0.23011505752876438,1.0e6,970.4560997610763,999.7521994411048,969.7888236255945,2.2956552880417154,3.2288509466876087,2.873145076155562,0.4230895498057003,5.301663310137399e-5,1.939280423044394e-5,9.76801140734866e-5,6.7625734213018105e-15,8.239311721338283e-15,1.7741549332265576e-13
0.2306153076538269,1.0e6,972.7667495632926,1000.000413620665,971.969855495836,2.302295328496814,3.243272356562898,2.880261528382698,0.4235530034893885,5.312502822465941e-5,1.939480445131981e-5,9.81290227184401e-5,6.77362143430463e-15,8.242624927709862e-15,1.7819579152813402e-13
0.23111555777888945,1.0e6,975.7183282175273,1000.4344602875802,972.1287477237919,2.3086400333562764,3.259036043253081,2.8880489005362326,0.4237497405004293,5.331288173378806e-5,1.9414631546804433e-5,9.826876418533485e-5,6.774590524498731e-15,8.260992131262998e-15,1.7877861894090589e-13
0.23161580790395198,1.0e6,976.0987196154173,1000.8571899269464,972.7148530694519,2.312962349142967,3.265091450954517,2.8927752680967513,0.42381436029601166,5.341522666540152e-5,1.9479865370920675e-5,9.853823135973876e-5,6.793924487413429e-15,8.262636305344882e-15,1.7948102439800754e-13
0.2321160580290145,1.0e6,977.2167806480857,1002.0891704787289,975.2069532556327,2.3147173828292713,3.2733039565070645,2.8943280421445396,0.4261530972246474,5.3420953745508324e-5,1.9512966004081247e-5,9.858685006527487e-5,6.83451248216397e-15,8.268243028221557e-15,1.798636670528408e-13
0.23261630815407705,1.0e6,977.9272320046566,1004.0862985148304,975.506254406958,2.31881299443125,3.2802529866750856,2.906848257586305,0.4278078638204641,5.3432693062217106e-5,1.957543539704859e-5,9.869384210131443e-5,6.854027491876997e-15,8.278696461066371e-15,1.7991874534240037e-13
0.23311655827913957,1.0e6,979.2201056100533,1015.2337260222339,975.6553075158089,2.324542569599435,3.2834424314021318,2.9111539479899324,0.42834562057574865,5.349340501613882e-5,1.9645311001931316e-5,9.878908966017554e-5,6.8559211511418535e-15,8.27882325320766e-15,1.8143957286254398e-13
0.2336168084042021,1.0e6,979.2333955767572,1015.9594126852811,976.4201204742258,2.3289579383153898,3.284995525212884,2.912572125334314,0.42950580963826585,5.3500232449262956e-5,1.9655336593815175e-5,0.000100162590012835,6.8589758838308545e-15,8.349868418379377e-15,1.8254643624029708e-13
0.23411705852926462,1.0e6,981.2230243434506,1016.2614169690796,977.9136326835281,2.3326539056960804,3.296691976418519,2.916725264926932,0.43001153484736127,5.35161637965897e-5,1.97321277744983e-5,0.0001003285227441753,6.882707907522491e-15,8.351766606715648e-15,1.8261449038820484e-13
0.23461730865432717,1.0e6,982.47245241283,1018.8667672519498,979.4605952518825,2.3332176435999608,3.313892032934924,2.9241715261001775,0.43004655162287014,5.3529564996173614e-5,1.9741357000284647e-5,0.00010033754424789176,6.895940029695191e-15,8.394388572936683e-15,1.8324402602665164e-13
0.2351175587793897,1.0e6,982.5301777059325,1018.9910751829383,982.4659010739947,2.3367176125353644,3.3145608587393762,2.9308715738375204,0.4311113526278662,5.3806580206646514e-5,1.974306146228775e-5,0.00010068454490536176,6.8997824138657e-15,8.436789683651776e-15,1.8340286843613918e-13
0.23561780890445222,1.0e6,983.4825628856944,1021.0981283814933,983.3186050481842,2.3378787759826962,3.3235230503690696,2.9524050533220008,0.43167426163049666,5.4547385402297036e-5,1.977450794522691e-5,0.00010115208618109325,6.9426510842967746e-15,8.438663363628827e-15,1.837967695870293e-13
0.23611805902951477,1.0e6,987.1319541971294,1021.353732329658,985.6681370242911,2.342213500135162,3.3264643635397775,2.958041007326345,0.4319967471044693,5.488403562542194e-5,1.982395060699783e-5,0.00010162892889834396,6.965679269556905e-15,8.455617985801704e-15,1.8427856758502327e-13
0.2366183091545773,1.0e6,989.0436166835291,1028.3944022819762,985.918202013413,2.3435235940429906,3.3275324284960206,2.9838168539170513,0.4395245154675007,5.508999775043792e-5,1.985443859615577e-5,0.00010167015634149503,6.998210063428641e-15,8.457479506542993e-15,1.8566842380549852e-13
0.23711855927963982,1.0e6,989.9548212261624,1031.9890596592295,991.9450918843488,2.363395083837269,3.328679963977281,2.9852960153204977,0.44066093951635527,5.516146707446253e-5,1.9925568483245754e-5,0.00010174431245199003,7.0252582428248656e-15,8.480070134210508e-15,1.857166512210161e-13
0.23761880940470234,1.0e6,991.4121562499247,1033.0606456636651,992.1503420223836,2.366144032689359,3.3288770998255908,2.9892720499958596,0.4408573158335479,5.5443528210766295e-5,1.9936362673147035e-5,0.00010179918264230585,7.027282757482116e-15,8.488902977958124e-15,1.859995124537663e-13
0.2381190595297649,1.0e6,991.6212347416446,1037.4445322446136,995.3410210380335,2.375512282735632,3.341540589828312,2.990060642339367,0.44165109023562155,5.548313047331038e-5,1.9939874185979132e-5,0.00010211895189921357,7.048358845116722e-15,8.51396349189202e-15,1.8705827809064742e-13
0.23861930965482742,1.0e6,992.3614064527316,1037.7894935143174,995.454949189244,2.3792295328931865,3.349064286219307,2.9925044157155822,0.4473864257040895,5.574460484497029e-5,2.0052447508689584e-5,0.00010246376588442238,7.070096068866967e-15,8.52099241274281e-15,1.8729058751066698e-13
0.23911955977988994,1.0e6,993.6925177227969,1038.262413088373,998.8098699003341,2.3884647599606277,3.349299628738536,3.0147300329658453,0.4473925195179579,5.589417831470993e-5,2.0089373242493665e-5,0.00010253643552203874,7.080695882197385e-15,8.529588523183758e-15,1.8733131001608473e-13
0.23961980990495246,1.0e6,994.2383347672188,1043.251740969647,1000.7214199781068,2.3895248858079032,3.370032489574385,3.025866445507021,0.4477087353153492,5.6098386486565927e-5,2.0151722185721788e-5,0.00010341261438174526,7.107556428275667e-15,8.531974521631811e-15,1.8785891292592407e-13
0.24012006003001501,1.0e6,997.5894375000669,1043.5617831076452,1002.5912382677221,2.3895623504640144,3.3758110421568137,3.026680162220435,0.44819869494468023,5.6130728997635376e-5,2.0152130619254754e-5,0.00010366406523994738,7.114914896167996e-15,8.58581775526951e-15,1.8925808993327897e-13
0.24062031015507754,1.0e6,998.4396576183361,1043.9128932372537,1003.2298727281379,2.395893862580168,3.378566978239957,3.0314116715099284,0.4487536714600757,5.6443142711472056e-5,2.0173959911333778e-5,0.00010427780878230396,7.119925995726538e-15,8.606447365164494e-15,1.8955333945157435e-13
0.24112056028014006,1.0e6,999.7316144914919,1048.7863266165275,1003.8308365410753,2.406051086890733,3.3812836762083043,3.0393287609627833,0.4497828707429063,5.6550226441203325e-5,2.022348670938224e-5,0.00010474435834838497,7.120075645658844e-15,8.61757415134303e-15,1.8958260126129258e-13
0.2416208104052026,1.0e6,1001.1877571300289,1052.0478839738073,1005.2441312600527,2.4099598911916043,3.389997098351314,3.071432792501672,0.4511687490953506,5.664313847167107e-5,2.034849408088914e-5,0.00010484241401903087,7.126135017445456e-15,8.636154464709514e-15,1.8964321798303828e-13
0.24212106053026514,1.0e6,1002.5019750996227,1053.731444118455,1009.0311754291229,2.413477583123793,3.4375302700760972,3.07828983837322,0.45248503227156206,5.667841765543574e-5,2.036785214187983e-5,0.00010489649987398489,7.135951549292322e-15,8.685618267699968e-15,1.9032280017355547e-13
0.24262131065532766,1.0e6,1011.1724732138139,1056.5049371256725,1010.6697767703791,2.419807510288481,3.43801790470925,3.083122212914566,0.4529860564856311,5.6691733870408795e-5,2.0379285093587622e-5,0.00010521618694006773,7.139664556432323e-15,8.695338975090717e-15,1.9042156162174647e-13
0.24312156078039018,1.0e6,1016.3973384045477,1061.9328694421297,1013.4300970279932,2.421882719984009,3.456165603977071,3.0935118670448296,0.4533698497438289,5.679568907923736e-5,2.0512865527517895e-5,0.00010534922091363917,7.140911255716522e-15,8.718491977923153e-15,1.9104182760563254e-13
0.24362181090545273,1.0e6,1019.4707300294832,1065.0429255377057,1015.9143099963594,2.4413021938078607,3.4584902895726377,3.098008462322405,0.45535864607341836,5.6797389420320675e-5,2.054658376015192e-5,0.00010569271277645578,7.169430389162816e-15,8.726447392742011e-15,1.9276836567765492e-13
0.24412206103051526,1.0e6,1022.4503306457866,1066.876885245611,1016.8452659174941,2.450218830437744,3.458548789287574,3.1062973597848647,0.45734246858753,5.685912413510531e-5,2.076408020420967e-5,0.00010571579785576775,7.197622551787302e-15,8.756946798122108e-15,1.9366048995044142e-13
0.24462231115557778,1.0e6,1022.9328428860813,1067.2240378752974,1018.6151050773943,2.4507496732683296,3.4606692583650447,3.1117396777383237,0.45857664950529203,5.6974408321202595e-5,2.0779306870354098e-5,0.00010572747119291562,7.249164996344483e-15,8.770484985366447e-15,1.9388105068214247e-13
0.24512256128064033,1.0e6,1025.3419957920864,1070.5145924147328,1019.0979104148906,2.4551601630795683,3.4759093759234205,3.119220223594849,0.45861634688203595,5.7120329300768425e-5,2.0839419142082612e-5,0.0001058791985970968,7.254093481761134e-15,8.832225994783427e-15,1.9435396571955165e-13
0.24562281140570286,1.0e6,1025.416541913116,1074.187120735185,1020.2392072739505,2.4608002539033014,3.477952190932503,3.1205169103273622,0.4588757361113813,5.724139461369884e-5,2.0906215234825347e-5,0.000106147086844063,7.280907491092327e-15,8.861350512137528e-15,1.9451429069772088e-13
0.24612306153076538,1.0e6,1025.4677041435446,1076.9251787593748,1023.905166771923,2.4615766329574695,3.4927348314319353,3.124884473802744,0.4594060808540622,5.731221193731904e-5,2.1005485301105782e-5,0.00010647100453230272,7.285441311029139e-15,8.867436843819387e-15,1.9472517596315444e-13
0.2466233116558279,1.0e6,1034.620519052158,1079.9509289802124,1026.7599660807175,2.462141272344493,3.4930198869683022,3.168926142108228,0.45950004188046106,5.78224100156831e-5,2.1026985809144346e-5,0.00010652388785771333,7.304201985885431e-15,8.877309110024287e-15,1.9530605929159756e-13
0.24712356178089045,1.0e6,1040.1116969391885,1081.6835839067078,1032.0412088348824,2.464565773448077,3.502610878269323,3.1705138151627237,0.4619219517704336,5.7959490535636306e-5,2.1028230969486798e-5,0.00010733109424945283,7.319184817685541e-15,8.877810119545951e-15,1.9561203244163417e-13
0.24762381190595298,1.0e6,1044.1289529207304,1081.7341219142859,1032.63081579444,2.476837240822843,3.5327265819388844,3.176227570180641,0.4641367626936085,5.7983863553122006e-5,2.1101961781815258e-5,0.00010769696697126251,7.31937543684716e-15,8.89378168611458e-15,1.969243818354073e-13
0.2481240620310155,1.0e6,1046.2928826735022,1082.1366834772061,1032.6742400808719,2.481100108277397,3.5466780340024653,3.1780583349289095,0.46465736082335835,5.8085097375714754e-5,2.1117067246460646e-5,0.00010781923981924083,7.331870868486004e-15,8.89641987507405e-15,1.973680722996554e-13
0.24862431215607803,1.0e6,1057.0651667741129,1084.7547871104828,1034.4038775491156,2.5077940689375935,3.552733002269334,3.18248135985581,0.4648721136818931,5.8098838789860755e-5,2.1127037529889437e-5,0.00010785489568610315,7.429587331809203e-15,8.909439570935176e-15,1.9787110019898725e-13
0.24912456228114058,1.0e6,1064.7264244921614,1086.2049861334542,1040.729519766592,2.5100923807578344,3.5549654647598596,3.186367146101103,0.4651437676690153,5.8099486568879894e-5,2.1227652905675337e-5,0.00010804933859826827,7.451636481777824e-15,8.978338194437703e-15,1.9798152825899814e-13
0.2496248124062031,1.0e6,1068.610081598534,1091.1103693988691,1042.2408229320174,2.5132516917074934,3.5568950637608348,3.202944208300729,0.46588161933947997,5.8117404983141545e-5,2.1241906383941397e-5,0.00010816474104933079,7.464653673727177e-15,8.991235786599288e-15,1.9808432200244425e-13
0.25012506253126565,1.0e6,1070.3439366504142,1093.182033393001,1045.5625732933922,2.516556066426744,3.56448794485862,3.2047488999310465,0.46790939431108125,5.8177104447395566e-5,2.128933005058881e-5,0.00010848646503632881,7.470076952540281e-15,9.044981379278026e-15,1.9820793045130023e-13
0.25062531265632815,1.0e6,1074.4086648802909,1093.2840270305842,1045.5824506911597,2.517432194587615,3.569845837451049,3.204895844468005,0.46859466856095966,5.819164932601888e-5,2.13287186180367e-5,0.00010926380311515652,7.520227936982627e-15,9.081978129787873e-15,1.9943352375842048e-13
0.2511255627813907,1.0e6,1078.06494807286,1093.7077225391874,1048.1076520446247,2.519796709787548,3.6047821221302856,3.2099317515856978,0.4693629156605325,5.848078537481328e-5,2.1366482527459834e-5,0.00010932461823603153,7.523594882636273e-15,9.108515930507361e-15,1.995348407160826e-13
0.25162581290645325,1.0e6,1079.9242874416793,1095.9081144406084,1048.6887397972928,2.524878675245422,3.605483911924816,3.210495572643076,0.47008738048991283,5.8540861745170344e-5,2.139331547038172e-5,0.00010935823600034082,7.54673736649358e-15,9.11730714323346e-15,1.9983583280799494e-13
0.25212606303151575,1.0e6,1083.1199119278508,1097.9512188842982,1052.9436521472292,2.56216682933235,3.612777491929647,3.2144204158287155,0.4711140155087227,5.858352774773898e-5,2.1520141682921963e-5,0.00011028173476056177,7.557379722187063e-15,9.143231269103033e-15,2.0010102535220013e-13
0.2526263131565783,1.0e6,1084.4551377196144,1098.5723960849134,1054.6904651833258,2.562272132613303,3.616833820198882,3.2290832505649343,0.47128043737736763,5.882559774413281e-5,2.1632463356374183e-5,0.00011038349722005668,7.57773719161314e-15,9.209719496098614e-15,2.0013909862093205e-13
0.2531265632816408,1.0e6,1085.2656543262494,1099.5067056296048,1063.7158189859974,2.573743066889667,3.6295255786686456,3.233557941888854,0.4721507847849911,6.0194416511343996e-5,2.170852995201886e-5,0.00011061532894134353,7.596290313153239e-15,9.236497964719597e-15,2.0074662790917207e-13
0.25362681340670334,1.0e6,1090.4403695679046,1100.115044022249,1066.4975555351007,2.582952066998475,3.636130239852204,3.2343739441144397,0.472677542878298,6.030140225462787e-5,2.1779189728152767e-5,0.00011136092435586213,7.610433546302364e-15,9.289211031432299e-15,2.0081433221658562e-13
0.2541270635317659,1.0e6,1091.616201508632,1113.4401073857266,1073.1475810413083,2.6036323140124966,3.638738914256017,3.2402553336666653,0.4775612079762875,6.048025137233639e-5,2.1799591751422825e-5,0.00011234387139143948,7.626023659349576e-15,9.290364804908136e-15,2.018392494558606e-13
0.2546273136568284,1.0e6,1095.8008326706495,1114.7778260860362,1075.2903266428175,2.6044221766355093,3.6410546938929262,3.2424932630389374,0.47842652160809196,6.05445718341092e-5,2.1826390418518204e-5,0.00011254731274830469,7.639483283248644e-15,9.294689404702676e-15,2.0275500945518273e-13
0.25512756378189094,1.0e6,1099.9970003070825,1118.6041539373164,1078.601342312102,2.61528770889517,3.6508405306388356,3.2526480874952766,0.4801863991525686,6.057903404930334e-5,2.185206708678695e-5,0.00011256453260693649,7.649849326379901e-15,9.32370566518461e-15,2.0281346531861796e-13
0.2556278139069535,1.0e6,1102.9868997913995,1120.3340164145377,1078.8837856386488,2.6176399344929715,3.655549192417771,3.2701063985820107,0.4804027505553447,6.064253355898745e-5,2.1854977237824755e-5,0.00011261487801903851,7.698138719017845e-15,9.339602202858963e-15,2.0365329332173363e-13
0.256128064032016,1.0e6,1103.5383163368301,1129.9360607672156,1079.2284733331403,2.6189482524396657,3.658044665606695,3.2730994791315666,0.48209324343068266,6.087087596890063e-5,2.1946206615505368e-5,0.00011269990877604362,7.699730678173758e-15,9.360837583964745e-15,2.0368042282659447e-13
0.25662831415707854,1.0e6,1104.6224964922224,1130.3329644862765,1083.8601454791778,2.6330073284113866,3.6644990987246797,3.2735114752116816,0.48219315947369784,6.089337613823173e-5,2.2023793036883604e-5,0.00011275090831050379,7.743129945102244e-15,9.37306565849761e-15,2.054257410330074e-13
0.2571285642821411,1.0e6,1107.5457783756149,1131.4967732200514,1084.443687641702,2.639222106030257,3.68977010319664,3.2749584730610093,0.48223714729999884,6.110476120260883e-5,2.2041659520813377e-5,0.00011279282263760312,7.774377361760372e-15,9.386676144739186e-15,2.0616405518074084e-13
0.2576288144072036,1.0e6,1109.8458869825226,1132.7167769928742,1085.8415361614054,2.641607685996335,3.701160366015904,3.2788610479500457,0.48548423352557074,6.139741554131919e-5,2.210361996593277e-5,0.00011365587989368539,7.78796815128392e-15,9.412057308290415e-15,2.0722017010713527e-13
0.25812906453226614,1.0e6,1110.4124135991292,1132.7506322425247,1088.7663863099776,2.650043666575063,3.7053934881749115,3.2863439563538543,0.4868660495763013,6.147270845741724e-5,2.2125227195022018e-5,0.0001139008323259279,7.809048674707336e-15,9.433647092995883e-15,2.0764218015134956e-13
0.2586293146573287,1.0e6,1111.8943519581353,1139.613607326924,1094.0419033663368,2.6525299846570976,3.7356165761644347,3.320802640451723,0.4869190779923765,6.156956747373355e-5,2.2171069414699356e-5,0.00011420635650443323,7.837664415188645e-15,9.4744129269708e-15,2.0765837757173345e-13
0.2591295647823912,1.0e6,1114.3056458037818,1140.5369522882465,1095.7553374625797,2.665311532136188,3.754854693875359,3.322886064596025,0.4887577705371522,6.18749080956545e-5,2.2173107217803913e-5,0.00011449817599842186,7.85822088472178e-15,9.47610411316008e-15,2.0835013339678856e-13
0.25962981490745374,1.0e6,1121.2660005252624,1140.9236698476498,1096.5712166385674,2.667537676927784,3.797398971731279,3.3291624239296405,0.48897978753567106,6.192620760220403e-5,2.2200561838832088e-5,0.00011463177454391956,7.863955394563311e-15,9.477001263769739e-15,2.083909515462715e-13
0.26013006503251623,1.0e6,1122.1804709603482,1141.2391962114118,1098.4900127971268,2.6685116275134773,3.807176408790774,3.332656883341872,0.4913591750585642,6.224830568420384e-5,2.2240822075006142e-5,0.00011476765578633885,7.88040712605085e-15,9.527923137126243e-15,2.0874747577070322e-13
0.2606303151575788,1.0e6,1122.9239871670632,1150.26391427873,1107.6922056397766,2.674130517703872,3.8163776172271784,3.3351217349749667,0.4944275419088835,6.225273765257303e-5,2.2252838873553212e-5,0.00011507955087374941,7.924302108862053e-15,9.55208505350782e-15,2.0920066304511994e-13
0.26113056528264134,1.0e6,1124.026926660247,1152.9959730707333,1112.032586974043,2.6752501299820457,3.825605780908596,3.335801299960523,0.49594205829215243,6.262966780323787e-5,2.22851793053027e-5,0.00011512668060851491,7.943181347796358e-15,9.570871635782412e-15,2.100056903836998e-13
0.26163081540770383,1.0e6,1129.9130735484175,1163.0561333674877,1115.8603200812988,2.6861871287782964,3.8387927104863184,3.3479591529953336,0.4962824363148641,6.263091602353476e-5,2.2437136078408757e-5,0.00011535658729168018,8.010579306241753e-15,9.591757157154917e-15,2.100064996484906e-13
0.2621310655327664,1.0e6,1131.6623710183164,1164.642382950968,1118.7035654595056,2.693167136348915,3.8455790332493467,3.363902550247926,0.4965639637245409,6.304931252871859e-5,2.2492622697063662e-5,0.00011608203360095792,8.103673731538417e-15,9.634036753548137e-15,2.1089718323435586e-13
0.26263131565782893,1.0e6,1132.2933788824328,1164.7590381055659,1119.1336873343746,2.700084832720749,3.8514074934187943,3.3648948785960275,0.4967832328636446,6.371163195315348e-5,2.25397686579243e-5,0.00011608876138333713,8.14575323476622e-15,9.683248754076787e-15,2.1210641224296684e-13
0.26313156578289143,1.0e6,1135.7335202635638,1166.2169108900973,1122.372039266235,2.7071293960335314,3.8578049387452698,3.375450771814765,0.4976298254248032,6.383988082060665e-5,2.260961663937655e-5,0.00011649893492670707,8.146356961554748e-15,9.762154655335763e-15,2.121346018387762e-13
0.263631815907954,1.0e6,1142.2655747511967,1166.5475481726537,1132.5596529401166,2.712507715160497,3.862971284266027,3.3765784022157574,0.49823508521439874,6.389898512172853e-5,2.2713882630316827e-5,0.00011656514308544533,8.148821760678461e-15,9.771952831777191e-15,2.1214550190095936e-13
0.26413206603301653,1.0e6,1149.6268095106227,1169.2066524773786,1133.8234011473328,2.727947384681645,3.883836907338147,3.406787194208176,0.4983919816542682,6.413482076019602e-5,2.273394476119787e-5,0.00011723681865173115,8.153689875976556e-15,9.831867979543618e-15,2.1285074784784965e-13
0.26463231615807903,1.0e6,1150.4122374236135,1169.5828281974261,1133.9411258164328,2.733366525172321,3.88446182611766,3.4135971266819505,0.502240651064013,6.426376621338335e-5,2.2880814762863176e-5,0.00011736368730475039,8.177316515548983e-15,9.859941955461272e-15,2.1326297100534463e-13
0.2651325662831416,1.0e6,1153.6397572036803,1177.1821420909955,1139.0317788078132,2.7354848685079447,3.889358419576989,3.4193633992022017,0.503189066437008,6.449965237004753e-5,2.290880971749641e-5,0.0001173703605319598,8.195702292872121e-15,9.923233162392757e-15,2.1368784383388223e-13
0.2656328164082041,1.0e6,1156.9666803087182,1180.4997970981606,1141.4301663567035,2.739654657554379,3.8951491006383616,3.419821206978046,0.5033717313061343,6.475208188752037e-5,2.2992927622018813e-5,0.00011761541683086373,8.252641374695503e-15,9.933950195784326e-15,2.1414159738647974e-13
0.2661330665332666,1.0e6,1157.055080346614,1189.952412843878,1148.3592884818815,2.7454418667228357,3.9004439203400416,3.461838774162346,0.504530558930568,6.484882725265247e-5,2.3047053658467628e-5,0.00011762606160730413,8.252935898332319e-15,9.943318431600935e-15,2.1444224118599536e-13
0.2666333166583292,1.0e6,1159.5571932314954,1190.2112776298352,1148.769147624426,2.7501417108056,3.913173522326777,3.463778778745593,0.5050179222297934,6.48754073116043e-5,2.3070977422755984e-5,0.00011784971188349607,8.285426541888614e-15,9.94357237667012e-15,2.144487204982837e-13
0.2671335667833917,1.0e6,1159.6574978322863,1190.445680115179,1151.565077514579,2.7553065176146907,3.918099524144698,3.4655924638520195,0.5071076922510127,6.49023824836237e-5,2.3073152352892527e-5,0.00011803766583549562,8.292176020191767e-15,9.992617305667558e-15,2.1573087309487782e-13
0.2676338169084542,1.0e6,1160.4620137061943,1201.7762493220714,1151.997846499508,2.757563053029142,3.9333762750069785,3.4825653576196114,0.5115753163643983,6.495708853210238e-5,2.313473108670797e-5,0.00011806790171549777,8.293097598803305e-15,9.998760421283602e-15,2.1573962921909122e-13
0.2681340670335168,1.0e6,1162.353990629514,1203.2854838017367,1158.6879813655614,2.778334630422951,3.948458802559024,3.4857301908668625,0.5122254865841783,6.520454558976504e-5,2.3140621811058395e-5,0.0001182569139770614,8.32215717835769e-15,9.999836671622016e-15,2.1652727245223856e-13
0.26863431715857927,1.0e6,1162.4403467277627,1204.108439478662,1160.1578141426935,2.7824444805030812,3.968025742114543,3.494122424562857,0.5124098001924501,6.523156114217686e-5,2.323963740266962e-5,0.00011864188154492708,8.32915816991694e-15,1.0025996879048694e-14,2.1671841601341727e-13
0.2691345672836418,1.0e6,1162.8855324102358,1209.1849825575507,1160.2091110501278,2.8018756649622185,3.9699775750715434,3.498600071711436,0.5131818048699142,6.56802143676322e-5,2.338846874882922e-5,0.00011873185948146015,8.363365602312019e-15,1.0109386574078049e-14,2.167916897568781e-13
0.2696348174087044,1.0e6,1165.2775776820533,1209.932212300125,1165.1268526705787,2.812630201213524,3.9777324853817513,3.502405474360962,0.5132713749469685,6.570909312485188e-5,2.3426357568956143e-5,0.00011908530995514045,8.381768754825737e-15,1.0125621192515758e-14,2.1742790914527416e-13
0.27013506753376687,1.0e6,1168.5410625355296,1210.5162917087114,1168.1002076593936,2.8201650088759895,3.9798762465107984,3.5129862167427444,0.514144891716252,6.579217850923816e-5,2.3443909382006874e-5,0.0001194791044183305,8.40129745317414e-15,1.0160667916648195e-14,2.1810966819544066e-13
0.2706353176588294,1.0e6,1172.2497416318045,1212.5681786867726,1172.0970335296092,2.83445349852064,3.9922052828492096,3.5131997841675986,0.5145738749139717,6.599390591401994e-5,2.3453484491487396e-5,0.00011952484448085526,8.40137056556938e-15,1.0186009482564457e-14,2.1812088113159982e-13
0.271135567783892,1.0e6,1180.5668597963472,1222.2327621310887,1175.2486727557034,2.8346076476744035,3.992486765961938,3.5280385321350813,0.514714243607339,6.614029358175354e-5,2.3469815545527773e-5,0.00011993798021476121,8.421122660788225e-15,1.0190034565496528e-14,2.1857449466793795e-13
0.27163581790895447,1.0e6,1180.6623770201825,1222.2551580149598,1180.8624025784466,2.8402419891593786,3.9989317486681983,3.5347108266022937,0.5157692989259322,6.649541237774708e-5,2.35150211969952e-5,0.00012007255705950871,8.431005073064593e-15,1.0190597500653006e-14,2.1896895507717109e-13
0.272136068034017,1.0e6,1182.2434877964124,1224.345305661883,1180.9164654513997,2.8403908090979666,4.002651716761854,3.542659959111253,0.5175538797963314,6.649629388161759e-5,2.3562159974392656e-5,0.00012010730140988182,8.449884359954293e-15,1.024052076149586e-14,2.1924570914785228e-13
0.2726363181590795,1.0e6,1182.7935427511138,1224.3668843618827,1182.7682827754682,2.841307226046147,4.015037630310607,3.5442587877867786,0.5188638685066889,6.667920998632244e-5,2.3680085444252893e-5,0.00012038742778198073,8.452318693063281e-15,1.0262883083963461e-14,2.1991309308934801e-13
0.27313656828414207,1.0e6,1183.372200172142,1229.5763449156275,1186.3575145496227,2.8421288327040766,4.05034214434875,3.552235336727249,0.5213323567110087,6.668480831357323e-5,2.3743642396936064e-5,0.0001207630987143233,8.52402969320477e-15,1.0294022708230536e-14,2.1997016546594188e-13
0.2736368184092046,1.0e6,1183.7393571063685,1229.6617448812676,1191.1710104102456,2.845890583276816,4.051207345804188,3.5589636530480107,0.5235429853486974,6.675091249884319e-5,2.376758312425863e-5,0.00012087214415441856,8.551191938195962e-15,1.0395937011611777e-14,2.2028066485308062e-13
0.2741370685342671,1.0e6,1188.6603205466552,1230.1076457307545,1194.1517641037344,2.8555709715769866,4.055680434898774,3.5639023085445123,0.5239682391307448,6.710298645273458e-5,2.3857585128844363e-5,0.00012097828031674209,8.557064501825794e-15,1.03987729640972e-14,2.204998741640105e-13
0.27463731865932967,1.0e6,1196.8467016606319,1236.9389742413543,1196.025161943848,2.866018447311423,4.063735991010517,3.566343838450237,0.5266599589698241,6.714728119340759e-5,2.3997695422496136e-5,0.00012255803649246737,8.564140779943774e-15,1.0400400742377525e-14,2.2069485811534652e-13
0.2751375687843922,1.0e6,1196.9581954828786,1237.8710888458356,1198.9028449148138,2.8726863802732043,4.077826673862619,3.567178755101706,0.5280587939945611,6.720788290245504e-5,2.4051434987618154e-5,0.00012263503154129432,8.57077734768992e-15,1.0411669112200932e-14,2.2202513306265446e-13
0.2756378189094547,1.0e6,1198.1691395545508,1238.5433146536993,1199.6757842649863,2.8856761129758155,4.08150513008318,3.5829600890253794,0.5281605640205069,6.722004641482478e-5,2.4201447405112857e-5,0.0001226562782470825,8.602650860164047e-15,1.0424652649658292e-14,2.236711550498732e-13
0.27613806903451726,1.0e6,1198.726352506168,1238.6053863903176,1201.916264809372,2.8895393101691105,4.090271074466708,3.5881823712201357,0.5282121088446259,6.725367277125678e-5,2.425030137896371e-5,0.00012265736100771363,8.609399412182526e-15,1.0463386450520328e-14,2.238188695676489e-13
0.2766383191595798,1.0e6,1202.6876160908046,1239.1471700052841,1201.9805107378884,2.8896333511417627,4.106130528481746,3.589299094687746,0.528596316369703,6.741548733812e-5,2.4256080253066087e-5,0.00012268181238839253,8.638060569076282e-15,1.0497669690946079e-14,2.2407168150996711e-13
0.2771385692846423,1.0e6,1206.7530286895853,1242.8066294053608,1202.3710315382373,2.8899082289513047,4.115096163879175,3.5897929478093866,0.5301492666498011,6.743039769912311e-5,2.4260786036806243e-5,0.0001231876421885487,8.654005876125437e-15,1.0516841412761347e-14,2.2501287518180842e-13
0.27763881940970486,1.0e6,1207.0226157061543,1243.4141359401174,1203.0640778730135,2.901479154567247,4.120078890242989,3.5905060351875555,0.5320247549762714,6.755466088476831e-5,2.426751215599265e-5,0.0001237147306157872,8.657685479686409e-15,1.0522646070131988e-14,2.2509654158906236e-13
0.27813906953476736,1.0e6,1207.476465964963,1247.4179853469193,1207.5508891807272,2.9087622061673364,4.120996142199802,3.605702919015994,0.5323186031536271,6.812692381300331e-5,2.434170311001939e-5,0.00012375805391773528,8.672714773221192e-15,1.053180085526644e-14,2.251120320087145e-13
0.2786393196598299,1.0e6,1208.5277189116225,1247.547166997174,1210.6340950549347,2.9153736500688305,4.124490628221194,3.6116082392207765,0.5326975868628836,6.821891853789154e-5,2.4392282687917328e-5,0.00012438557390166547,8.692068761473941e-15,1.056067125826515e-14,2.252852128409767e-13
0.27913956978489246,1.0e6,1211.3960529477183,1248.9799091534633,1213.1705020534416,2.918032606164591,4.12701420000778,3.6346914203101828,0.5337112134071159,6.843303919883388e-5,2.441304936601978e-5,0.00012453297125143397,8.705828616752476e-15,1.0580084970305729e-14,2.2529233583981378e-13
0.27963981990995496,1.0e6,1216.464052499978,1252.3945410317392,1213.3342175005935,2.920922455786716,4.129890303938138,3.642918951959148,0.533773245650571,6.845553486245114e-5,2.4477085933785556e-5,0.00012468812090390177,8.706962682867248e-15,1.05928447730628e-14,2.266635514923371e-13
0.2801400700350175,1.0e6,1223.0272207652802,1255.5299383027623,1217.1665866279943,2.926081528555741,4.134844606132928,3.6452994313534357,0.5341778005173199,6.859139840782524e-5,2.4532672193148364e-5,0.00012497736838683242,8.712041309462743e-15,1.0600231886764414e-14,2.271051868265058e-13
0.28064032016008006,1.0e6,1225.3865493010135,1257.4172116709635,1217.2050417454811,2.9278377139476004,4.142223064210105,3.6517238299157913,0.534346999898083,6.880180431551575e-5,2.458624668820106e-5,0.00012524811285399877,8.716515606894317e-15,1.0601769840574493e-14,2.2712200650255688e-13
0.28114057028514255,1.0e6,1226.991683923078,1257.6106015074647,1217.9853171001207,2.9361102826674945,4.157945801324078,3.652341851677095,0.5358761176597859,6.883358205234742e-5,2.4618679586641776e-5,0.00012535457002148728,8.726115772229674e-15,1.0651875858677311e-14,2.2714638903374044e-13
0.2816408204102051,1.0e6,1230.4428116904269,1263.1312679681844,1219.2472443998272,2.944797543903088,4.1696787427766795,3.656482021901073,0.5365702476042448,6.891605476993918e-5,2.4630673542574067e-5,0.00012546717524095175,8.731406363055568e-15,1.0656657133713086e-14,2.2785936721324346e-13
0.28214107053526766,1.0e6,1233.2874997189583,1263.5609339932291,1220.1731816999265,2.9613314478604695,4.176094780794307,3.6631032614212025,0.5372842019388321,6.892653680719709e-5,2.4694291932998176e-5,0.0001260771879106921,8.73603295877092e-15,1.0658934904546773e-14,2.278834046355262e-13
0.28264132066033015,1.0e6,1233.7462472416528,1264.7538307539737,1232.2742350534693,2.965871509307696,4.191190403961268,3.6658556867893926,0.5404695090263159,6.901563117068949e-5,2.4838212362829384e-5,0.00012646246628920474,8.743267791254962e-15,1.0660169772585523e-14,2.279490455788554e-13
0.2831415707853927,1.0e6,1236.1544234348767,1267.053437095027,1232.7790173043586,2.9796573048091513,4.204631473980254,3.670758658383992,0.5417731712231654,6.928468959644421e-5,2.4850697824011507e-5,0.0001265966431496462,8.746778508219998e-15,1.0695398522810945e-14,2.2846236184910773e-13
0.2836418209104552,1.0e6,1239.3457432103298,1273.8192138281918,1232.882759360637,2.98036166888937,4.2083804571236065,3.6911431203841905,0.5448849521695831,6.937971809054731e-5,2.4854923890200786e-5,0.00012670071565182856,8.758485119211144e-15,1.0732510140771971e-14,2.289143131743923e-13
0.28414207103551775,1.0e6,1242.8042337432912,1277.4664216094222,1233.162621839289,2.9838695715165304,4.217507429737691,3.7080919731656654,0.5459414966910896,6.94429671986257e-5,2.488038193274887e-5,0.00012682213451782124,8.76534769637355e-15,1.0753963302207286e-14,2.290391640192963e-13
0.2846423211605803,1.0e6,1244.6825471755271,1285.329955021352,1234.5770235622601,2.992571148747778,4.222926477212412,3.728323018644878,0.5484471277398089,6.961444387598156e-5,2.4908535488819037e-5,0.00012716295359140509,8.804398149650782e-15,1.0767764920564286e-14,2.308646382947868e-13
0.2851425712856428,1.0e6,1245.1347773966418,1285.7412944256762,1235.5382823216946,2.99284985557819,4.223256286418557,3.7504124435647617,0.5499447679555844,6.970360109036289e-5,2.496493571750372e-5,0.000127313806263554,8.81017603102897e-15,1.0778109414515016e-14,2.308832737310235e-13
0.28564282141070535,1.0e6,1245.6026685400418,1287.0363240549693,1236.4254144301603,3.002797734269244,4.23175743607083,3.7511923181980493,0.5504358953689057,6.974745638846418e-5,2.4981587217948028e-5,0.00012742750718378257,8.85029195730805e-15,1.0783198241693013e-14,2.323518301327616e-13
0.2861430715357679,1.0e6,1248.0364380012682,1289.9248692638228,1243.1282500130217,3.0085950195240354,4.245886993697938,3.7513308199048394,0.5517202568921937,6.99127637478051e-5,2.4996820682830602e-5,0.00012762247283075595,8.851293418531203e-15,1.081378143424768e-14,2.3335174794128954e-13
0.2866433216608304,1.0e6,1252.966384420656,1292.4390544448593,1246.1151197748045,3.011958757655132,4.261778309356593,3.7621883425227347,0.5547947267212134,7.01441609350525e-5,2.5029623534083148e-5,0.00012838400472215195,8.859393015527777e-15,1.0820232837724607e-14,2.3337194394237756e-13
0.28714357178589295,1.0e6,1260.8956271023649,1293.802369406969,1249.1657031773095,3.0160274436952967,4.26339032301639,3.7693360805676206,0.5548261563119835,7.018018891064289e-5,2.5053579592361642e-5,0.0001284873211779654,8.891155000802588e-15,1.0825814524049722e-14,2.336095009342756e-13
0.2876438219109555,1.0e6,1262.0345132826415,1296.5221604573755,1249.9770614531615,3.0164348129758225,4.265448890848032,3.770551918766106,0.5552696809916989,7.0374428293683e-5,2.5125881678404145e-5,0.00012902390167275667,8.919497252172348e-15,1.0857663495732643e-14,2.343720718733216e-13
0.288144072036018,1.0e6,1264.340261225401,1298.6235788844208,1251.6360425000207,3.0178514135309586,4.265580388523283,3.7720196931227146,0.5556867499745467,7.042475693966179e-5,2.51734054523606e-5,0.00012965495742783972,8.945062594911293e-15,1.0868651585977791e-14,2.3544934979335636e-13
0.28864432216108055,1.0e6,1267.4231773936917,1301.5499483076883,1262.2723386733976,3.0227151419924048,4.292639447988292,3.777943865452653,0.5576657705448839,7.047236900045969e-5,2.5180616135060912e-5,0.00013035356601751442,8.95600716371994e-15,1.0887141699005532e-14,2.355187510437423e-13
0.2891445722861431,1.0e6,1271.3286498233597,1301.7375054683587,1265.3810808602868,3.025110922443177,4.2969556306817775,3.7963247014088397,0.5577741122234634,7.05868533424537e-5,2.524288183454536e-5,0.00013082511979054483,8.983945173588731e-15,1.0893930015596582e-14,2.3565234365739813e-13
0.2896448224112056,1.0e6,1273.5051106232618,1309.4452123411738,1266.9525918881718,3.029054761841212,4.307248463328252,3.796406949538556,0.5598946521480597,7.062504771616206e-5,2.5314321726180295e-5,0.00013086799049073398,8.995437958645012e-15,1.0894017474581326e-14,2.3565861722550556e-13
0.29014507253626814,1.0e6,1276.6893783718142,1309.7933935939072,1268.499477437641,3.0304193110643025,4.309318971419786,3.804745397281506,0.5627004467449566,7.069963757187367e-5,2.5320956747361798e-5,0.0001309114761577475,8.995959298378272e-15,1.0894993634422111e-14,2.3648521018415414e-13
0.29064532266133064,1.0e6,1280.530526301947,1310.6134656814152,1270.1943151243179,3.0323796329756725,4.330939596413657,3.8053610820989623,0.5639690806225676,7.080256599423172e-5,2.5382538807740692e-5,0.00013120870500353128,9.026897091451126e-15,1.0913323076046285e-14,2.3744280718051776e-13
0.2911455727863932,1.0e6,1280.547300182058,1310.9356479373273,1271.8795423045672,3.035436427080987,4.3326633359081965,3.811332642436168,0.5648909414690396,7.099449676357355e-5,2.5412519568695054e-5,0.00013127233992524473,9.027679511899699e-15,1.1025538125498723e-14,2.3781893487185013e-13
0.29164582291145574,1.0e6,1283.5368373814026,1313.9111226851032,1284.2561702687967,3.035582176904285,4.332679354769581,3.813784496986109,0.5649400090961192,7.125134124854017e-5,2.54173155605968e-5,0.00013146595669953152,9.122592932820779e-15,1.1055178395919891e-14,2.388116125079683e-13
0.29214607303651824,1.0e6,1284.5692285167231,1320.2751481651326,1286.342143870098,3.0398839846401895,4.359583657713827,3.8255538885298517,0.5661694325459821,7.128195477498172e-5,2.5438737380298778e-5,0.00013164551020586015,9.122739705143549e-15,1.1095542403956703e-14,2.3900737325429576e-13
0.2926463231615808,1.0e6,1286.632661707615,1330.36913343688,1286.5090835847718,3.0414753980063556,4.388712793114091,3.826966626157109,0.5662617226197606,7.130359479254167e-5,2.5442476456715754e-5,0.00013180523264101583,9.17729113462053e-15,1.1105854234346955e-14,2.3914128852108027e-13
0.29314657328664334,1.0e6,1287.743038902746,1331.7878385997653,1286.513279369571,3.048148414354926,4.409410571454449,3.8285139153050562,0.5664966819470774,7.161386658709987e-5,2.5456867479144363e-5,0.0001318827673139084,9.183514446322534e-15,1.1145073668770534e-14,2.393940910759407e-13
0.29364682341170584,1.0e6,1288.539856790026,1332.0953551149828,1286.5869918068986,3.0505433459827067,4.410256128606417,3.8295258411261908,0.5665140194935916,7.195500903323257e-5,2.5546018794616087e-5,0.00013199770570159963,9.232895716718572e-15,1.1157947241336184e-14,2.4048250082930065e-13
0.2941470735367684,1.0e6,1288.6922694270154,1332.5511703137133,1286.6042177888962,3.0506306616036767,4.422178555303129,3.837334960152325,0.5700265734456093,7.199101236781543e-5,2.5548416651868226e-5,0.00013201173674834567,9.234700176785963e-15,1.1165617624714756e-14,2.412056309917309e-13
0.29464732366183094,1.0e6,1293.4916531793228,1332.8266995746003,1289.040497015171,3.06110568740125,4.422319952169201,3.8473256921805885,0.5707019592693763,7.228915711159119e-5,2.556395343461604e-5,0.00013222035758171725,9.237130762945253e-15,1.118114067447214e-14,2.41520214191938e-13
0.29514757378689344,1.0e6,1293.8604053209958,1334.3054530484592,1290.0363785997752,3.0647754129003335,4.430926324935568,3.8573784404829556,0.5711730144965512,7.23396827034673e-5,2.5697223405605428e-5,0.00013284448310096374,9.28180950866691e-15,1.1200153623613043e-14,2.4167808385783263e-13
0.295647823911956,1.0e6,1298.075557818766,1344.9379065575722,1292.738353333373,3.0720233212575323,4.433614355925856,3.8797143031259,0.5713652804091442,7.299995797921845e-5,2.576025338295404e-5,0.00013303123612399954,9.292847871596884e-15,1.1245348920975448e-14,2.417059461192298e-13
0.2961480740370185,1.0e6,1309.822520783331,1346.6961294111993,1295.556028311176,3.082409255257423,4.4462266629894165,3.8838057646441637,0.5715666650816517,7.305019103594253e-5,2.5769776911999337e-5,0.00013313827591665176,9.296726288811049e-15,1.1304353304223648e-14,2.4191807958913164e-13
0.29664832416208103,1.0e6,1312.5715337033996,1347.6938885130032,1295.7092291794527,3.0841055040362613,4.461258806261701,3.884641657411687,0.5718942950821203,7.335670242751258e-5,2.5893857513242073e-5,0.00013317655527816377,9.30211596802136e-15,1.131396202267395e-14,2.419918485829525e-13
0.2971485742871436,1.0e6,1313.289698735399,1350.3739442088554,1301.4008498889273,3.085842934829866,4.470303330461475,3.8889207345971974,0.5731931589792221,7.344430576760234e-5,2.5955049558239997e-5,0.00013350496922137907,9.328070078449257e-15,1.1332211592198975e-14,2.42151202478645e-13
0.2976488244122061,1.0e6,1313.4958476031131,1352.8393285790578,1301.6928804344766,3.0994141507375774,4.487094647925875,3.890437253203886,0.5740955813567947,7.346197423399993e-5,2.600065664242918e-5,0.00013374883334624736,9.345812008969326e-15,1.1335979023763733e-14,2.4220499169809925e-13
0.29814907453726863,1.0e6,1319.296107829923,1356.624764680086,1301.7902956971725,3.115145232079123,4.487194563947687,3.891367657774615,0.5745676377742958,7.35072135255117e-5,2.608302436353237e-5,0.00013382801364905731,9.34623789574782e-15,1.1371144521575564e-14,2.427572544005516e-13
0.2986493246623312,1.0e6,1322.3480048024028,1361.4228674407914,1302.5209277578992,3.124286321430039,4.490193768906941,3.893354950784557,0.5774103484294052,7.360887558303998e-5,2.6236414618355034e-5,0.00013396718711988312,9.357449780837998e-15,1.1407275637654018e-14,2.42785981422959e-13
0.2991495747873937,1.0e6,1326.9169152858353,1362.0000511354972,1303.1833664762169,3.1413669346544526,4.495276520796714,3.906804297276675,0.5786061005094466,7.3949991675113e-5,2.6251197901343438e-5,0.00013422555215862372,9.381041042493075e-15,1.1411618355069688e-14,2.4371630213547205e-13
0.29964982491245623,1.0e6,1328.5973901436853,1367.0452864741233,1309.7716467101288,3.147141272929753,4.49801757498966,3.9154950922200147,0.5818797879717668,7.410193957564927e-5,2.6323943334216526e-5,0.00013427800071709787,9.386784638274064e-15,1.1413943593348387e-14,2.4441987533348335e-13
0.3001500750375188,1.0e6,1328.953758653017,1368.4484055140897,1310.773030807651,3.147703585104769,4.5007990787233565,3.9157533201242916,0.5821596224373943,7.414599437711312e-5,2.63592140781524e-5,0.00013525855183914466,9.416804278070574e-15,1.1416910047142532e-14,2.4464177577859877e-13
0.3006503251625813,1.0e6,1333.8949712321137,1369.7238081290757,1313.4757648533252,3.1557014377146837,4.5042012639477536,3.9200236226674825,0.582202488623756,7.420857965446704e-5,2.6370742723583916e-5,0.00013537713393528094,9.419400522058578e-15,1.1423025444891698e-14,2.460030125589934e-13
0.30115057528764383,1.0e6,1336.2200186923358,1371.4476827892784,1313.9768786601499,3.1634193631231096,4.506036083861431,3.9359990581944935,0.5829827933988597,7.422335670341217e-5,2.6434619294149475e-5,0.00013542542655641213,9.420408646968377e-15,1.1423087380622449e-14,2.461551651340773e-13
0.3016508254127064,1.0e6,1337.498918843617,1372.617815639557,1316.0949068057528,3.1778711454900974,4.519284289888459,3.9462901851613563,0.5829898984777316,7.428921529718587e-5,2.6435675618566426e-5,0.00013549875415615385,9.43430964644929e-15,1.1423923904035641e-14,2.462630145833186e-13
0.3021510755377689,1.0e6,1340.139689028869,1374.8846253009428,1316.1333843769205,3.178134998855723,4.5263684530873585,3.965468367484908,0.5832272439493584,7.433399331660418e-5,2.6449680928137935e-5,0.0001359204386339604,9.436390434819601e-15,1.1436745888797786e-14,2.4643869440150375e-13
0.3026513256628314,1.0e6,1342.021692751721,1378.7670153226882,1317.0544368799026,3.178834421888902,4.527945024496039,3.972155959064642,0.5838863987535506,7.44219938809004e-5,2.6518410939860447e-5,0.0001359504834490766,9.463566216314866e-15,1.1458769954780131e-14,2.471754028843087e-13
0.3031515757878939,1.0e6,1342.4049393510113,1381.383695469549,1317.239345897761,3.1872036504020183,4.532020569549451,3.975834613376051,0.5853251675596254,7.448770929950164e-5,2.6598885671502035e-5,0.00013611479504994055,9.4796989277057e-15,1.1509645731849018e-14,2.4756838537716374e-13
0.3036518259129565,1.0e6,1344.5528802716503,1384.0971957840022,1319.1205469760298,3.187761928349096,4.533314841770847,3.980729548760812,0.5854450775585794,7.452528588880568e-5,2.691029822387599e-5,0.00013657915036902006,9.496234221904411e-15,1.15124771022719e-14,2.4762032413171566e-13
0.304152076038019,1.0e6,1345.8873954660965,1384.780387173924,1319.5566923506055,3.1960922330700434,4.539783516764465,3.981105298635559,0.5855040514622849,7.456322449965548e-5,2.6940141431840306e-5,0.00013693174990178446,9.504600063747028e-15,1.1524841083138296e-14,2.4851710869769284e-13
0.3046523261630815,1.0e6,1346.2504641203757,1385.9610781045226,1323.5093613148908,3.2027332903851793,4.542526271433197,3.983834437590416,0.5864038723496137,7.46002072860776e-5,2.6971315428261998e-5,0.00013733325816171237,9.54524948588505e-15,1.1540831770663721e-14,2.488615656640183e-13
0.3051525762881441,1.0e6,1350.5903921046217,1386.2376218543718,1334.7911721774187,3.203541286084169,4.550556705437327,3.9881725325736115,0.5864654388551848,7.460253992844439e-5,2.7008589227245456e-5,0.0001373426038987211,9.557940843723088e-15,1.1545308324203609e-14,2.499203207615775e-13
0.3056528264132066,1.0e6,1352.8636448580796,1394.6966216793578,1337.7469520039651,3.2116089278845243,4.562099906170628,4.000732895972065,0.586686137194118,7.461375988682906e-5,2.7051716298766787e-5,0.00013737977398358518,9.559074988200531e-15,1.1572398738100382e-14,2.5008014922128384e-13
0.3061530765382691,1.0e6,1353.9588737884235,1394.9415374923642,1340.9138433483745,3.2166130989100687,4.569460575934764,4.000971595515602,0.5877449944899715,7.474669188368258e-5,2.71520182107157e-5,0.0001376346889742349,9.568227345411462e-15,1.157246827037571e-14,2.5017997561345543e-13
0.30665332666333167,1.0e6,1357.9927624207428,1396.0312520317243,1342.5941528875037,3.2203183286918073,4.591433407903137,4.007581593039984,0.5921317488472845,7.476855601507555e-5,2.719238443149691e-5,0.00013763981958128682,9.572709612382661e-15,1.1589599455174466e-14,2.5034431860704295e-13
0.3071535767883942,1.0e6,1360.2216480660911,1397.8813414541873,1346.4349837878774,3.2229668475953055,4.5960001636808085,4.014850811327013,0.5925314145281443,7.528059919294748e-5,2.7249282203661714e-5,0.00013787160423501198,9.614299395361342e-15,1.1600610313889125e-14,2.505675798122165e-13
0.3076538269134567,1.0e6,1362.6003717433396,1398.196042237765,1346.6402707441039,3.2245849396012347,4.604719899847525,4.032977739664059,0.5947334481536869,7.533907162111684e-5,2.7273800398778385e-5,0.0001383475665220534,9.636850440692962e-15,1.160279569875845e-14,2.506421115903688e-13
0.30815407703851927,1.0e6,1365.186400419648,1406.6461948727624,1350.8977847594238,3.2330522514866895,4.604780046093528,4.038959811825135,0.5954636403792893,7.540640524518388e-5,2.7320870626685985e-5,0.00013868858755577808,9.677711128971466e-15,1.161695443886675e-14,2.508100949616166e-13
0.30865432716358177,1.0e6,1365.3514257463444,1411.8390275006016,1354.6818568194606,3.236294643261395,4.60848944676063,4.072160168294305,0.5960981839093044,7.54802899011905e-5,2.743672927430177e-5,0.00013889078922556074,9.681578485478487e-15,1.1622742115928617e-14,2.520083391968857e-13
0.3091545772886443,1.0e6,1368.1683424879704,1414.7682935705998,1357.736458469147,3.2574961882614035,4.611348233705034,4.079041948927699,0.5961194963448361,7.550233899351221e-5,2.744753329797363e-5,0.0001389779508705296,9.685329609250406e-15,1.1644158800978297e-14,2.522534636253233e-13
0.30965482741370687,1.0e6,1372.2334239670254,1420.8540991426248,1361.1902350756452,3.2658028740643728,4.615844442959876,4.080558017077131,0.5965242926206095,7.584985732551914e-5,2.7448762248227898e-5,0.0001389946899249741,9.713324668176912e-15,1.1692833091682224e-14,2.5232461447555905e-13
0.31015507753876936,1.0e6,1372.390235797846,1421.8301355768099,1362.4199978551605,3.268407046476896,4.6159981461717265,4.08081898424958,0.599538093747211,7.591618636871309e-5,2.7486077529786093e-5,0.0001390651108197063,9.742633776106115e-15,1.1714596524875753e-14,2.5267410940047914e-13
0.3106553276638319,1.0e6,1374.1995681748165,1423.019827110282,1363.5057760081734,3.291447332096202,4.620755213780142,4.082044719278152,0.601773061893821,7.595780108720798e-5,2.7514485312563975e-5,0.00013923884301597788,9.772945581083174e-15,1.1736087761273101e-14,2.5311443622347847e-13
0.31115557778889447,1.0e6,1376.9947404400305,1423.4908327980067,1365.509557635712,3.2982952097447487,4.633972752182169,4.106721057288363,0.6019507740085767,7.596500616264838e-5,2.7559924349987094e-5,0.00013934967546807764,9.785576803233148e-15,1.183805892147266e-14,2.531175103168736e-13
0.31165582791395696,1.0e6,1377.6434389691346,1425.366122957924,1370.065948344697,3.2992767671766865,4.647342026409023,4.115231695317014,0.6034525027366774,7.607003392282783e-5,2.7575129699721933e-5,0.00013941722642793342,9.79454880333231e-15,1.1881610674506142e-14,2.536365869447124e-13
0.3121560780390195,1.0e6,1379.427915901138,1426.2031039305223,1371.5202095324726,3.300361053545538,4.655824855586086,4.1155545104632685,0.6041715403579045,7.636551424113304e-5,2.772764998441705e-5,0.00013977159722999263,9.795773771417432e-15,1.19240627409477e-14,2.542268858509591e-13
0.31265632816408206,1.0e6,1379.9785592253586,1427.1912757808236,1377.9718896382153,3.3040589632946618,4.658256822890938,4.1272084135634906,0.6057343478674094,7.658043661881948e-5,2.776814920669783e-5,0.00014039757307129553,9.811567755144452e-15,1.1945221118018799e-14,2.543544138330913e-13
0.31315657828914456,1.0e6,1382.2933844293311,1430.6165893168034,1379.4549943178508,3.311810644567196,4.670305339084742,4.146216500777015,0.6072793813706251,7.663884747821709e-5,2.781200297634789e-5,0.00014057028767484658,9.818189222059222e-15,1.1950125406978759e-14,2.543774636758598e-13
0.3136568284142071,1.0e6,1384.456452712521,1431.0862418829624,1380.1798542003567,3.3177134262045196,4.670923587704597,4.151249760060706,0.6078375470807273,7.672677920108683e-5,2.78510524574713e-5,0.00014119024546863603,9.850747482400433e-15,1.1969511168595051e-14,2.5548262792843014e-13
0.3141570785392696,1.0e6,1385.7074734602793,1433.1824570919882,1381.8811884010222,3.3265045258369272,4.679314101508666,4.1541527099584705,0.6099856964213918,7.677438980861107e-5,2.7887654797083145e-5,0.00014158530956043098,9.878906089637455e-15,1.197955194098684e-14,2.5581418632314024e-13
0.31465732866433216,1.0e6,1388.7885729864884,1433.5736490944053,1388.311629109704,3.3405748479596276,4.686105159335781,4.155725587047138,0.6103882269835689,7.677771524575039e-5,2.800285381967476e-5,0.00014216262311020675,9.89113729656071e-15,1.1979926074397312e-14,2.572325997819666e-13
0.3151575787893947,1.0e6,1390.9935528830586,1435.0787169533082,1388.7367758374562,3.3413176140870493,4.696473674473414,4.1608651456974775,0.6128604881815507,7.712498205555305e-5,2.8050469403668906e-5,0.00014232096902068496,9.90492067810987e-15,1.1996527411756855e-14,2.572364272963523e-13
0.3156578289144572,1.0e6,1392.031188219522,1439.5227015370901,1395.9517914688,3.3423791208518243,4.7078748315841805,4.168442327351922,0.613068095694589,7.722194215545151e-5,2.806404751914276e-5,0.00014247803602190359,9.933519898313897e-15,1.205402443991942e-14,2.5931449967014957e-13
0.31615807903951976,1.0e6,1393.7426457860054,1444.9306718460696,1396.9801695183205,3.34247970377537,4.708733916415877,4.1759995780733075,0.6131273445620861,7.735206996027119e-5,2.811217944303255e-5,0.00014280347642544304,9.968297621747905e-15,1.2054354764050698e-14,2.61058418535032e-13
0.3166583291645823,1.0e6,1397.8030948041892,1449.978448795711,1397.2298415473458,3.343766087012119,4.713763686794999,4.178143108399712,0.6133318564565573,7.735886672760486e-5,2.818255683561439e-5,0.00014321331729635943,9.969469407226862e-15,1.2100263469760491e-14,2.6155854311392307e-13
0.3171585792896448,1.0e6,1402.2749146685724,1451.7901420353821,1398.046480612309,3.34629689665862,4.717604247672657,4.17903103813071,0.6137449106581816,7.760012414959882e-5,2.8264567692331212e-5,0.00014356510279462506,9.999114505935345e-15,1.2106755754181662e-14,2.617392753520108e-13
0.31765882941470736,1.0e6,1410.782698989028,1453.0319041996208,1399.5992840629315,3.357912337973773,4.72595712164279,4.192166367629048,0.6150771903524076,7.76426696594634e-5,2.8267503670333697e-5,0.00014358116791627246,1.0006133137409618e-14,1.2113158768563775e-14,2.618135143377563e-13
0.3181590795397699,1.0e6,1411.9272800448323,1456.4010393286028,1401.5971293905307,3.3643300781724537,4.7266210365928165,4.204553632778851,0.6158242018619228,7.791311371094527e-5,2.8284739042842585e-5,0.00014365610491081792,1.0030021471107239e-14,1.2117375991781485e-14,2.622668560079448e-13
0.3186593296648324,1.0e6,1412.181060006064,1459.2130923756652,1402.7254653257144,3.3667239808496245,4.731116827824853,4.204668683537737,0.6174369085007709,7.803423416839781e-5,2.828881446228147e-5,0.0001437350509617732,1.0039618162158098e-14,1.2137376365309423e-14,2.631794653123906e-13
0.31915957978989495,1.0e6,1412.8972477559862,1465.3271656923484,1403.8019519530098,3.369091741083725,4.740391131280458,4.204956925431901,0.6176830163430286,7.860234308864327e-5,2.842210913874455e-5,0.00014418790712279232,1.0050690661295952e-14,1.2174865831229615e-14,2.6324133148992535e-13
0.3196598299149575,1.0e6,1413.3438500436382,1468.750513788226,1406.6730740653256,3.3732726093217003,4.7498688603838914,4.210329795080271,0.6189159217763764,7.860270792083177e-5,2.849585735205145e-5,0.0001442076141176742,1.0070475990815625e-14,1.2192895804006305e-14,2.6362940370920955e-13
0.32016008004002,1.0e6,1414.288895873264,1469.219995859059,1410.6928174159893,3.3777958879828947,4.754559708793301,4.215238583304526,0.6191044547740213,7.878125287925469e-5,2.8525658021955435e-5,0.00014423751670019074,1.0079323671440567e-14,1.2200446449866094e-14,2.6402587567713036e-13
0.32066033016508255,1.0e6,1414.537933305963,1469.5357261992147,1410.974707919456,3.3838401910108415,4.756654406608881,4.218049397395687,0.6197662296244729,7.893327571104594e-5,2.8539894413010898e-5,0.0001443901233216235,1.0092142136537119e-14,1.2201233308696958e-14,2.6440690520241333e-13
0.32116058029014505,1.0e6,1416.236962381414,1470.1442204728783,1415.6733998850377,3.3840462564994205,4.767576756382379,4.224555087470458,0.6206921803447567,7.920580837156577e-5,2.855494983708646e-5,0.00014456053564387933,1.0106375800765438e-14,1.2214221972620237e-14,2.647801013001976e-13
0.3216608304152076,1.0e6,1417.6870215140684,1471.3717208894593,1417.0874338026877,3.3862319751427066,4.771307698485474,4.232131628299379,0.6220339296340026,7.934652261068862e-5,2.866099622125047e-5,0.00014459882425587738,1.0113441557242583e-14,1.2238429956737444e-14,2.652640741710953e-13
0.32216108054027015,1.0e6,1422.285890640394,1472.984097664527,1418.9765630868224,3.3924958640359453,4.794964054025191,4.238544543395738,0.6244368161072064,7.949593171238454e-5,2.867185459582129e-5,0.00014460223440573722,1.0135837732544562e-14,1.2266213056776496e-14,2.6552816062173524e-13
0.32266133066533265,1.0e6,1426.2246369798715,1476.1744120278615,1419.8142579245598,3.393081742863035,4.805227887505499,4.26368948469981,0.6248431624064633,7.965528344489681e-5,2.86728178023322e-5,0.00014471906570807878,1.0136169518495538e-14,1.2319422803012633e-14,2.670641916141869e-13
0.3231615807903952,1.0e6,1428.9446013820602,1476.2918378581708,1419.8688811067598,3.39418983893973,4.810849869536065,4.26601895124854,0.6254317063921181,7.992358957742463e-5,2.868257197272303e-5,0.00014620951862518602,1.0137056370080252e-14,1.2326592612908795e-14,2.6725285309584883e-13
0.32366183091545775,1.0e6,1431.8805602940981,1476.4988229624462,1424.3592222696286,3.396136602262897,4.824282179872863,4.289391229047073,0.6255953131751725,7.998163655547174e-5,2.875781611649611e-5,0.00014727311889353725,1.015042563870396e-14,1.2327973015564082e-14,2.672650951817797e-13
0.32416208104052024,1.0e6,1431.933495104537,1477.074485126437,1426.5660679376608,3.4046746475565306,4.827795392968822,4.295293030774665,0.6293861938710589,8.013133802672129e-5,2.8772703568313796e-5,0.00014753365717580942,1.0159175416417599e-14,1.2356846650932448e-14,2.6735916420216913e-13
0.3246623311655828,1.0e6,1432.2692529440812,1479.3826860764593,1426.584187522553,3.406097740015782,4.846634816199823,4.3017066436143505,0.6302900041488019,8.06266311815374e-5,2.879789262081018e-5,0.00014771237671002465,1.0162037411581775e-14,1.2404227666609113e-14,2.678783757535226e-13
0.32516258129064535,1.0e6,1438.406252462743,1480.0183930224468,1427.0899103654806,3.4117332971007186,4.849508891079425,4.319308993511677,0.6307033191597158,8.073753237046317e-5,2.881249539513227e-5,0.00014778509070798094,1.0218288376513192e-14,1.2410487170324938e-14,2.698412804224299e-13
0.32566283141570784,1.0e6,1438.5292343992514,1480.1940584049598,1428.0024248513193,3.4216159686828607,4.858776359876728,4.322249712164421,0.6327571704855537,8.074218115677892e-5,2.8838414254679886e-5,0.00014803997645726176,1.0224093355450408e-14,1.2415219579546793e-14,2.699221371360498e-13
0.3261630815407704,1.0e6,1442.7512505155958,1484.5243611778685,1428.6718217878124,3.4289044864681246,4.865067928522532,4.330076812942479,0.6348114176925715,8.074885722813167e-5,2.8940569045848637e-5,0.00014830939471722064,1.0262504126115067e-14,1.2417658008843018e-14,2.699856220176887e-13
0.3266633316658329,1.0e6,1452.8128866685308,1485.3180333061907,1428.8453007749204,3.430273024050513,4.865103116073613,4.335334039982447,0.6349089290127452,8.07524612820488e-5,2.9020100550721137e-5,0.00014841627716645012,1.0280492755190016e-14,1.2440165140332081e-14,2.703392891535051e-13
0.32716358179089544,1.0e6,1453.42889232637,1491.0664643332686,1432.1979805956694,3.4409776001304917,4.86863038801413,4.340903333488522,0.6352744766875232,8.078571750719495e-5,2.9034415104295088e-5,0.00014876723658508188,1.0285095499568984e-14,1.2482636509125375e-14,2.703750361226314e-13
0.327663831915958,1.0e6,1459.4264334955249,1491.0855684953112,1433.6656811836567,3.4411126569619137,4.8789464442328105,4.345440840783644,0.6353360036575917,8.083030330937193e-5,2.908363061459864e-5,0.00014879071613440128,1.0318797035067157e-14,1.2487394033965976e-14,2.7038640121957337e-13
0.3281640820410205,1.0e6,1462.987484173883,1492.9244859733012,1438.2766162893633,3.443809825979299,4.894211156762311,4.345756802235874,0.6373948515209494,8.094779442466961e-5,2.9122624431987996e-5,0.0001489530178507317,1.0323314787337091e-14,1.2508171736059862e-14,2.7045723033578605e-13
0.32866433216608304,1.0e6,1467.814501190605,1496.1097165161,1439.5268380500263,3.444940682227529,4.905458069053061,4.350276587714282,0.6383174445353955,8.104429728390231e-5,2.9137503080706666e-5,0.00014908093026875954,1.0336738828771696e-14,1.254115289258513e-14,2.7076903824509143e-13
0.3291645822911456,1.0e6,1468.5374691138495,1500.828502548498,1440.8338453104602,3.4505891201245094,4.915546139666066,4.352882581818339,0.6392465661119956,8.104566992831014e-5,2.914251973428038e-5,0.00014918456980267123,1.0340020223559944e-14,1.2552702310498819e-14,2.709015958412954e-13
0.3296648324162081,1.0e6,1471.4215835568316,1501.7884194572327,1441.9018193102208,3.4569661660621662,4.917045021726034,4.354469443853855,0.639912017036799,8.108542907579913e-5,2.9175223645877304e-5,0.00014927893428997045,1.035102854300952e-14,1.2567107252834348e-14,2.721790226000598e-13
0.33016508254127064,1.0e6,1471.7343088665286,1503.5033760033823,1443.935996542262,3.458645520925606,4.9191790541057445,4.3701153329186875,0.6403914066649574,8.11059976138675e-5,2.922120550575427e-5,0.00014929238354614285,1.0381063676177156e-14,1.2608210304082746e-14,2.7229430195962687e-13
0.3306653326663332,1.0e6,1472.1115581447486,1508.5148238958368,1447.839299660222,3.4653737427155695,4.931375751024772,4.371749039493208,0.6421038964715643,8.125743054271477e-5,2.924545407695126e-5,0.0001497866183113886,1.0391899590034734e-14,1.2632090594593966e-14,2.7244703036268074e-13
0.3311655827913957,1.0e6,1472.8167766833321,1514.8196163808268,1468.0240197419848,3.4708885028092924,4.946265039232041,4.374303683152628,0.6424695079003047,8.137025737826424e-5,2.929641290052437e-5,0.00014983671652714679,1.0401304269813728e-14,1.2642442866336532e-14,2.728115359118293e-13
0.33166583291645824,1.0e6,1475.3781055643599,1517.3825083184558,1468.667092805622,3.472667697740415,4.948073888919264,4.375157780229485,0.6428179289974977,8.13793895393502e-5,2.9379735577466137e-5,0.00015050198241901017,1.0433220507250219e-14,1.266837715577538e-14,2.7382862866952397e-13
0.3321660830415208,1.0e6,1476.6789736767366,1521.0641492515924,1475.8014429890293,3.474090403711353,4.969916263212623,4.377885411363411,0.6446312005901393,8.161354081800575e-5,2.9386188053052937e-5,0.00015057161544065797,1.0434893087065444e-14,1.2682086824886394e-14,2.7436458354090965e-13
0.3326663331665833,1.0e6,1477.9030706766616,1529.7996947999459,1477.1433352265751,3.4886116190976417,4.981542221737694,4.388821340049609,0.6462241571076527,8.163386093158421e-5,2.93899645111655e-5,0.00015073107225542715,1.0436755601731597e-14,1.2691528604251899e-14,2.7565442742721507e-13
0.33316658329164583,1.0e6,1480.5720751559293,1531.3439014990386,1482.4438338745892,3.497346255961609,5.002848757094732,4.399428653497966,0.6464311497193062,8.167032553831847e-5,2.9401577744869343e-5,0.00015093474575399125,1.0457713013813445e-14,1.2694930338275034e-14,2.7576856533192863e-13
0.33366683341670833,1.0e6,1482.0556325264758,1533.1408139362786,1492.034719509392,3.4991488134925484,5.018450554628932,4.413992339743663,0.6487024087229392,8.173446386137208e-5,2.9485170138786784e-5,0.00015184957069397766,1.045923476101486e-14,1.2707575156562396e-14,2.7628013506117695e-13
0.3341670835417709,1.0e6,1486.9838814830032,1534.7553002219915,1493.5427383328902,3.500222884884282,5.020293066699804,4.430527082021814,0.6504036321511284,8.175444558526322e-5,2.9505786817552213e-5,0.0001524806787836447,1.0466283784461629e-14,1.2792061897155594e-14,2.7654019999629593e-13
0.33466733366683343,1.0e6,1487.3589075802597,1535.3745639981062,1496.6743221830955,3.5128472238377104,5.026320349971671,4.437175203904464,0.6507011339783533,8.186969117260094e-5,2.956192002847458e-5,0.0001528251185289203,1.0472972096359746e-14,1.2811377724966598e-14,2.7660840895066974e-13
0.33516758379189593,1.0e6,1487.814617040338,1537.484460404204,1498.9433311611815,3.5203889049205737,5.032545087945875,4.442641368383614,0.6507853792493513,8.269422966496347e-5,2.959883637739933e-5,0.0001531608661343273,1.0485399444377433e-14,1.2830111436902114e-14,2.7681377607744795e-13
0.3356678339169585,1.0e6,1490.9800640537985,1537.9569904063478,1500.9930357492244,3.5208057885679156,5.042172322064577,4.4430291287875665,0.6551185819139671,8.284027124246561e-5,2.9691844669865635e-5,0.00015343788646677753,1.0511288070681414e-14,1.284432817623846e-14,2.7711032775915353e-13
0.33616808404202103,1.0e6,1491.6163181106213,1538.5070515212142,1507.5656716291048,3.5474227262518974,5.0524027041216035,4.456265388678362,0.655176628616194,8.290272707613685e-5,2.9724882122672547e-5,0.00015371711701276506,1.0526629745423115e-14,1.2855190011182007e-14,2.7744177702219577e-13
0.3366683341670835,1.0e6,1493.2079204251102,1556.8856277835703,1508.363386156223,3.5542709314215974,5.055721393693202,4.473427755978437,0.6557515279452353,8.304751835462353e-5,2.9754821230277033e-5,0.00015410089392302074,1.052911913500301e-14,1.2859074457231063e-14,2.7807710902540937e-13
0.3371685842921461,1.0e6,1494.4859958503678,1559.5856833776372,1509.015405714909,3.5562346097157245,5.057260479089526,4.493910071953051,0.6575319274154116,8.30837815611064e-5,2.991950520431325e-5,0.00015411078198830573,1.0547392745805523e-14,1.2869867346725768e-14,2.7826056062720573e-13
0.33766883441720863,1.0e6,1497.0945505761433,1562.8028341170511,1509.4341027175308,3.5662764161891594,5.05829045185117,4.507396160669047,0.6589872304787072,8.310457221450101e-5,2.998795734379067e-5,0.00015462079442131414,1.0574680045203779e-14,1.2886033781903141e-14,2.7827439246328824e-13
0.3381690845422711,1.0e6,1498.5333746943393,1564.7792262483251,1510.6363783576796,3.5788520046144274,5.064180992123162,4.508958015039538,0.6604616818191872,8.323634491078921e-5,2.999703210914265e-5,0.00015464565659217507,1.0587303790889237e-14,1.2923444122009264e-14,2.7840546879466577e-13
0.3386693346673337,1.0e6,1506.3442186654904,1575.3449506306097,1513.3128670948681,3.5791157854127365,5.07186580567608,4.509126903616811,0.6617918101206256,8.341149983301947e-5,3.001360251541909e-5,0.00015478838176008507,1.0630406471987129e-14,1.2933081847297095e-14,2.787222936319245e-13
0.3391695847923962,1.0e6,1508.009985819609,1575.589743389268,1518.445672325839,3.5813032773747904,5.085215668204073,4.510473882585852,0.6620654865726447,8.381361085273693e-5,3.0026523521843813e-5,0.0001548991576260254,1.0635964523267471e-14,1.2939142704941154e-14,2.7939187795059283e-13
0.3396698349174587,1.0e6,1514.9909950937997,1575.8736904929435,1519.5381153411715,3.584641613414121,5.089974965309496,4.511082747004305,0.6633634335161119,8.389685149219435e-5,3.0050482942156337e-5,0.0001553934602641991,1.0661607244847867e-14,1.2951416308024571e-14,2.7941918731750456e-13
0.3401700850425213,1.0e6,1519.2255326956547,1576.9576448326375,1522.0790804389637,3.5876918109629385,5.099745335428159,4.513522863217031,0.6634379834119426,8.394856065436795e-5,3.0050923637189974e-5,0.0001554277777304479,1.0668187991238404e-14,1.2958687546266817e-14,2.8038874872299587e-13
0.34067033516758377,1.0e6,1524.147696875116,1579.9318385078623,1523.2921433730999,3.592284211901868,5.101682517508147,4.514364954820336,0.6639309288598922,8.395214693240687e-5,3.0135930914776968e-5,0.00015553332513396689,1.0675179035892387e-14,1.30461519879117e-14,2.8136891303952327e-13
0.3411705852926463,1.0e6,1527.6245817021638,1580.6001910160355,1526.154128183531,3.6258702084370857,5.111724991987072,4.5225828577679525,0.6641099151245663,8.398212218976209e-5,3.01536063899306e-5,0.0001557209751701025,1.0710228483952502e-14,1.308930818230982e-14,2.816242999604896e-13
0.3416708354177089,1.0e6,1532.5903540951724,1581.7663638139254,1528.358741095184,3.627150282741332,5.116190725273426,4.528365196538326,0.6652537505408894,8.420713964725741e-5,3.0197924306834873e-5,0.00015598569472859445,1.0716433314122954e-14,1.3094494759155071e-14,2.8236992904350733e-13
0.34217108554277137,1.0e6,1538.5181542027133,1585.0128858663925,1529.430374232498,3.638007567567449,5.12607923245696,4.530708804667121,0.6667901776541785,8.434298407579308e-5,3.025728797974919e-5,0.00015608544789256018,1.0718060463231914e-14,1.3097105810435156e-14,2.8308869121920735e-13
0.3426713356678339,1.0e6,1541.6215131731792,1589.3273110994817,1538.6146502726715,3.6505714303158237,5.126234826863063,4.54164153588484,0.6669709612259459,8.454381216716786e-5,3.035298297847381e-5,0.00015612483857529896,1.0741622378632235e-14,1.314708863624199e-14,2.8331710796805695e-13
0.34317158579289647,1.0e6,1541.9527061374083,1589.4403241463351,1538.7549021033863,3.6556658648074754,5.132824164865932,4.54236121200693,0.6681067143759035,8.46603141224098e-5,3.0355387646180604e-5,0.00015614288158938711,1.0752693575150778e-14,1.3189728707036059e-14,2.83566955046448e-13
0.34367183591795897,1.0e6,1550.2034602887595,1594.72591950413,1540.8218245512046,3.6578397120954307,5.138186117594633,4.546241005161672,0.668670585176251,8.469174451507105e-5,3.0360419353056773e-5,0.00015618736265304604,1.0754738088902056e-14,1.3198664152074284e-14,2.8397045003096193e-13
0.3441720860430215,1.0e6,1550.8775655815627,1602.1388649113085,1549.499824409146,3.6596034314972496,5.152496435295186,4.5554648739876615,0.6700899745909334,8.47386772388405e-5,3.0364880274249265e-5,0.00015629034683568933,1.0775670535418401e-14,1.3211024930191788e-14,2.8484078948363664e-13
0.344672336168084,1.0e6,1552.3546375358546,1605.8598601856036,1549.853503664291,3.679409637648823,5.156850580040038,4.569204068075246,0.6703909850748198,8.49422461803427e-5,3.0379707833172045e-5,0.00015644404796928942,1.079767815270001e-14,1.3229354052006815e-14,2.8511947298333806e-13
0.34517258629314657,1.0e6,1553.5705506234012,1606.5878288459994,1549.988268314947,3.683576247835116,5.16354678288855,4.5701052903894075,0.6709843766251019,8.496914161153429e-5,3.042357082153844e-5,0.00015646836732735207,1.081724457419676e-14,1.3255185215562415e-14,2.8553679762338387e-13
0.3456728364182091,1.0e6,1555.2757922166566,1607.6349833671989,1550.872364774327,3.689361204824286,5.175319204317998,4.574568008205802,0.671534127651123,8.500509418206042e-5,3.0442230976915245e-5,0.00015649986149964153,1.0830394220678745e-14,1.3266611215200841e-14,2.855920731144361e-13
0.3461730865432716,1.0e6,1559.3351618249474,1607.9537412962668,1552.8125923137031,3.699744091624301,5.205617266386411,4.58036322661874,0.6725643003757957,8.515156303795582e-5,3.0509984729915152e-5,0.00015675920545808253,1.0853298411569731e-14,1.3306247942279152e-14,2.8609456654683393e-13
0.34667333666833416,1.0e6,1560.457063179638,1608.5854077474282,1553.3659890257816,3.720899354342222,5.221584811345102,4.58423591735697,0.6726896602227795,8.561998820224346e-5,3.063582116321676e-5,0.00015695857597617532,1.0854270455788277e-14,1.3308535459219284e-14,2.86099733212233e-13
0.3471735867933967,1.0e6,1567.7798732362655,1621.2677056208406,1556.040699018516,3.7210935671123946,5.22168767637085,4.590100101945432,0.6727499928472642,8.582414587317091e-5,3.071864637052908e-5,0.0001572104898754207,1.0879665597874195e-14,1.3319811526431843e-14,2.862032105396101e-13
0.3476738369184592,1.0e6,1568.1736596861113,1623.6378631293155,1556.3076613324033,3.7256142007427795,5.222327095877483,4.605829877224607,0.6743362089478419,8.582675742802556e-5,3.0732535557407554e-5,0.00015721467248276476,1.0885421887826681e-14,1.3329276029533817e-14,2.862048445121191e-13
0.34817408704352176,1.0e6,1571.8582450185322,1624.3843349942056,1559.398538825888,3.7280390562780377,5.22450906579156,4.608291195598817,0.6772481423051021,8.606413642942247e-5,3.079280592757355e-5,0.0001574555430280493,1.0886406595490354e-14,1.3353452527872693e-14,2.8720181389221723e-13
0.3486743371685843,1.0e6,1575.007925145923,1625.8591487973758,1560.8235939327362,3.729242528997293,5.225823630315338,4.611894212909447,0.6792276762405436,8.608218658031329e-5,3.084210347983004e-5,0.00015774435218716382,1.0901072271397517e-14,1.3360756584795958e-14,2.873994083269266e-13
0.3491745872936468,1.0e6,1577.3651679653058,1629.4477565721454,1566.795850939922,3.7302097893246344,5.230681539667739,4.624305026676046,0.6796408468054934,8.626647868094069e-5,3.085956682601037e-5,0.00015826969099683795,1.0931724224594664e-14,1.3401546644986869e-14,2.881430290266129e-13
0.34967483741870936,1.0e6,1577.8686496062624,1642.25293126433,1568.2872682820996,3.7318452466899985,5.232508891751254,4.629200959401315,0.6824519177132322,8.635469675100423e-5,3.087850998345773e-5,0.000158579715176589,1.0936223451508922e-14,1.3408267661550335e-14,2.885434876499672e-13
0.3501750875437719,1.0e6,1578.8657141583758,1644.7776076388,1569.2693582314193,3.7355670560459093,5.235071730134108,4.6393630116147095,0.682964907872171,8.637175822171277e-5,3.099418131978552e-5,0.00015874374971373346,1.0967529634864376e-14,1.343295813312653e-14,2.887340809637393e-13
0.3506753376688344,1.0e6,1578.9148166583757,1648.0186155349745,1575.49260573296,3.742091808489018,5.25933624389919,4.654469831375928,0.6830268954258443,8.638101262257173e-5,3.101188115629831e-5,0.00015881309122700636,1.0981309396102324e-14,1.3462049490553203e-14,2.894758332203239e-13
0.35117558779389696,1.0e6,1589.2984397537018,1650.1626724940638,1576.6246971255773,3.761776228401854,5.260750336898371,4.655518922802607,0.6844808384849261,8.674464708954382e-5,3.1080839922402795e-5,0.00015938468797252396,1.100468439695145e-14,1.3476562951904569e-14,2.894811925275361e-13
0.35167583791895946,1.0e6,1593.3985551000726,1652.2858875770844,1577.4744518155271,3.7749557626732004,5.2643023078015405,4.663000049313479,0.6845315855531788,8.689916637958502e-5,3.12090030329236e-5,0.00015959990845340217,1.1062803185868151e-14,1.347712270225176e-14,2.8952877107781284e-13
0.352176088044022,1.0e6,1596.371640709844,1653.455641211785,1582.7314889721224,3.7757414819252637,5.283737287440963,4.663494701552352,0.6853663992364358,8.70653830295264e-5,3.1319578930551315e-5,0.0001598060354539437,1.106901461154364e-14,1.3513617019583896e-14,2.8966091919126433e-13
0.35267633816908456,1.0e6,1597.6944399946256,1654.1001955706586,1583.0746179792018,3.7852601495897686,5.284855842301602,4.671855536017395,0.6857140265527855,8.71618662829657e-5,3.1353501704481605e-5,0.0001598928394655513,1.1069557469875432e-14,1.3608234873022202e-14,2.897952423806016e-13
0.35317658829414705,1.0e6,1604.2806486383513,1654.5104931002913,1586.1323247480234,3.7959620440112882,5.297910207571192,4.677928206508941,0.6865238186378197,8.736181197915963e-5,3.141110938790448e-5,0.00016014626024550246,1.10879687693755e-14,1.3665453233513212e-14,2.899633429773103e-13
0.3536768384192096,1.0e6,1604.8122915072079,1655.8608502153988,1588.7494291331623,3.7962605771681197,5.304011095595438,4.683538457937363,0.688070227848662,8.764849536749984e-5,3.1429322420363784e-5,0.00016018287687259684,1.1106327197830438e-14,1.3696658913740636e-14,2.9159583517592445e-13
0.35417708854427216,1.0e6,1604.9875749425014,1658.8358009431297,1591.9886533496078,3.796471910765852,5.307691764817317,4.689238912151843,0.6888121724610203,8.783878035407854e-5,3.1469955163465126e-5,0.0001609948220130266,1.1123433715933097e-14,1.3752920286034219e-14,2.916500015327274e-13
0.35467733866933465,1.0e6,1605.1856875066114,1659.121796415375,1595.735943446181,3.8117305101011634,5.319408026644299,4.709081051733304,0.7016685310875281,8.801385708599239e-5,3.148211239186978e-5,0.0001613828905297685,1.1133005993434785e-14,1.3755793076865106e-14,2.923112008818933e-13
0.3551775887943972,1.0e6,1608.0631047499085,1659.2404471688164,1604.4908448806723,3.8135038911948635,5.328800247240916,4.71381563228732,0.7021276533277635,8.836683955756617e-5,3.149870705727607e-5,0.00016217809751271767,1.1144257640513953e-14,1.377689406650374e-14,2.93013162789761e-13
0.35567783891945975,1.0e6,1608.2061771326978,1661.9093119715033,1609.3349271065524,3.8143204137141433,5.328958572727049,4.718398642033244,0.703058279045132,8.852537791287086e-5,3.156414082336822e-5,0.00016249548005550673,1.1144671132243074e-14,1.3802112433646038e-14,2.9359056510979743e-13
0.35617808904452225,1.0e6,1609.2772364522427,1665.82525648882,1612.4548483717997,3.8342287943543796,5.3398969726166206,4.7435326922745835,0.7031283120298369,8.884810347150753e-5,3.157302544082651e-5,0.00016258266635793905,1.117102832660814e-14,1.3807717894933414e-14,2.9386787051677597e-13
0.3566783391695848,1.0e6,1613.1757767950553,1671.407359543036,1616.6624790122553,3.862941018121498,5.3481561596468685,4.751178546915194,0.7073137513225979,8.894530369653305e-5,3.157552760172513e-5,0.00016262639425831553,1.1210422562612002e-14,1.3813174043486055e-14,2.940803552111894e-13
0.3571785892946473,1.0e6,1613.7215192906642,1672.9073417241705,1618.5536290330258,3.8671010287725114,5.378525345193259,4.762847961890018,0.7076389501884737,8.905172743657683e-5,3.162333819911821e-5,0.0001632343054392872,1.1252026855063228e-14,1.3850582093704223e-14,2.968510903775829e-13
0.35767883941970985,1.0e6,1614.4730014980155,1676.4012222331958,1623.3441218841779,3.8781808902755572,5.379908780928362,4.787694850597195,0.7084035944225086,8.91170883512012e-5,3.1657358193779086e-5,0.00016336400395408198,1.127646183753997e-14,1.3857218016893623e-14,2.9926913645814547e-13
0.3581790895447724,1.0e6,1614.7282606328238,1677.362765546531,1623.6512954945063,3.879264300507584,5.38377967761381,4.806122654896249,0.711347007991983,8.938458814163534e-5,3.183684503442882e-5,0.0001646727726466947,1.1277851538240905e-14,1.3883750698930618e-14,2.9970377980317254e-13
0.3586793396698349,1.0e6,1618.6647467354057,1678.2253495724776,1628.6155184675238,3.8799135340741455,5.391396602992848,4.814380890958594,0.7135403308534113,8.950352282439008e-5,3.1937021063958624e-5,0.0001647685837538145,1.1313262399899678e-14,1.389723661678957e-14,2.9995020184766023e-13
0.35917958979489745,1.0e6,1618.858848089875,1681.8838029439585,1629.0870966182524,3.881502201691556,5.396547929782376,4.814816690212497,0.7155431567444617,8.954982856341287e-5,3.1978327610228406e-5,0.00016552735209066275,1.1317549935274523e-14,1.392261730637293e-14,3.0058876660710873e-13
0.35967983991996,1.0e6,1621.7659256191746,1683.7269560397804,1629.553076412459,3.8818281744653236,5.400670003323189,4.818067151497453,0.7174777037958076,8.979945606053172e-5,3.200169830262326e-5,0.00016565222184779932,1.1333332614554637e-14,1.3934802809235299e-14,3.009399318776936e-13
0.3601800900450225,1.0e6,1625.3310250759737,1684.0489061515018,1630.8670001617904,3.883519058508099,5.40476114741964,4.826573640145603,0.7195207836233746,8.9855417942464e-5,3.2122592324569643e-5,0.00016578502914144208,1.1345248253227052e-14,1.3963430459421581e-14,3.015810934974472e-13
0.36068034017008505,1.0e6,1626.3145815595635,1689.780827229468,1631.2751828909165,3.8877250880486223,5.431846027631722,4.837486099687713,0.7208124895844515,9.000675012526916e-5,3.2187169219862896e-5,0.0001665469308685475,1.1358843075511068e-14,1.4050563562208893e-14,3.019600113141887e-13
0.3611805902951476,1.0e6,1627.1848202002009,1690.2141626347175,1635.4246618780421,3.8880690635691106,5.45004572985092,4.840558497360631,0.7219601962994595,9.003684577270794e-5,3.2270927215375423e-5,0.00016667014961733827,1.1367373351615779e-14,1.406368820309543e-14,3.028171929201097e-13
0.3616808404202101,1.0e6,1627.3972551903428,1693.395574492364,1638.6439039491297,3.8903566581088516,5.461895649467629,4.842092930995561,0.7222683331959621,9.034488967701385e-5,3.22833276395851e-5,0.000166725545236287,1.1393639479421232e-14,1.4107827632097946e-14,3.029066848407405e-13
0.36218109054527264,1.0e6,1633.0725523641868,1703.202978719599,1638.7646814755458,3.897151524671887,5.507128689331688,4.85546984657026,0.7226891679530887,9.038577523268947e-5,3.2439897167118306e-5,0.0001671817283244031,1.1448315794108463e-14,1.4144624506486168e-14,3.030941671101606e-13
0.3626813406703352,1.0e6,1635.9789174984471,1703.340998231774,1639.4796719047288,3.8985260360851988,5.5127547110604205,4.879296346901264,0.7230258515793966,9.075287670847948e-5,3.257120914324879e-5,0.00016803849888800978,1.1466440909070447e-14,1.4150090325858844e-14,3.034269664424331e-13
0.3631815907953977,1.0e6,1637.604550096436,1703.9678553905574,1645.4977728671254,3.911028915067258,5.538938383185039,4.880989631678181,0.7233717666528859,9.09288685335504e-5,3.2695596791181216e-5,0.00016808698989534851,1.1469906477696596e-14,1.4160016004492812e-14,3.056738305278291e-13
0.36368184092046024,1.0e6,1642.369865394502,1708.3952017769984,1645.9459087913676,3.92218837195673,5.566988342929781,4.90996714067768,0.7236698201933718,9.119245904255228e-5,3.273820433487014e-5,0.0001683123324201278,1.1511941424733699e-14,1.417995458804791e-14,3.0589024813766007e-13
0.36418209104552274,1.0e6,1642.809855109465,1714.0797607538827,1646.5908473631864,3.951193742477675,5.569746985242743,4.9273121453375515,0.7242119725745475,9.12072948003726e-5,3.2744352040125977e-5,0.0001684311279262953,1.1529535883908928e-14,1.4202003723702572e-14,3.065827265090267e-13
0.3646823411705853,1.0e6,1643.9914516277438,1715.5334281008113,1647.9751138203767,3.9567148280217794,5.575870755939059,4.940893064791136,0.7270189704860318,9.135931934036497e-5,3.278441100777063e-5,0.0001685155926206373,1.1538373751299937e-14,1.4203047734924165e-14,3.0694816399397535e-13
0.36518259129564784,1.0e6,1644.6444076021426,1716.8862865033598,1648.4011387920134,3.965567692827491,5.601940011565899,4.949321194506624,0.7288184909282857,9.139278789087979e-5,3.2843406017723264e-5,0.00016915727329315505,1.159750760830794e-14,1.4242673826196625e-14,3.0804538410786554e-13
0.36568284142071034,1.0e6,1645.6381902765695,1719.7735526501044,1651.8844787675803,3.9666310934881057,5.605392589332128,4.955206013708203,0.7308835231651876,9.160766968568769e-5,3.297022253962794e-5,0.00016949736669314916,1.1638922155696128e-14,1.424582658893335e-14,3.0853621718514917e-13
0.3661830915457729,1.0e6,1649.8977350073337,1720.262389106727,1651.93741924601,3.969002608000736,5.606089880745873,4.969194458161951,0.7313852917826945,9.179290163150636e-5,3.3032305483035784e-5,0.00016956220778044964,1.168660258362305e-14,1.428183427118894e-14,3.08635157684965e-13
0.36668334167083544,1.0e6,1649.9022624409772,1722.1355910186044,1652.738808160191,3.978224015844266,5.61493766739894,4.976540365140539,0.7320894714197602,9.179697215132156e-5,3.307731824237383e-5,0.0001698203797052876,1.1705611620562364e-14,1.434859517543438e-14,3.099464045532089e-13
0.36718359179589793,1.0e6,1654.2191904781046,1726.6436030166042,1656.9667464680888,3.988167079328764,5.6266196035401626,4.980668229447634,0.7337543998382484,9.199533198627693e-5,3.310842846380969e-5,0.00016992255907419333,1.1718093318220534e-14,1.4366162302894497e-14,3.1012875377090204e-13
0.3676838419209605,1.0e6,1661.0003689916618,1727.2813316597935,1659.5935328616504,4.001347315951819,5.642116950930963,4.9877975594973085,0.7363477856217917,9.206629163143453e-5,3.311801739755632e-5,0.0001699681734793151,1.1720457884200978e-14,1.4422363675460504e-14,3.10211653980497e-13
0.36818409204602304,1.0e6,1675.131147412223,1732.7605483109571,1660.4048537810909,4.004147482421993,5.658244932512518,5.003127735635317,0.7386082380215802,9.239629941101532e-5,3.328837249544065e-5,0.0001701421814003738,1.1746196199939425e-14,1.4456199437823494e-14,3.103539311090903e-13
0.36868434217108553,1.0e6,1675.8280899388942,1734.695718015106,1661.8347420406724,4.0049398818178625,5.673444248288652,5.003409042221687,0.7389302916845393,9.242754526788981e-5,3.332642323759653e-5,0.00017148470102610347,1.175326119398231e-14,1.4469097937373982e-14,3.105089539325153e-13
0.3691845922961481,1.0e6,1675.8676923056937,1739.7789201797702,1661.9860934594406,4.00747026265945,5.674342237694282,5.0093052945601855,0.743566269089456,9.267993177903049e-5,3.337483246608533e-5,0.00017167335234781703,1.1771437380141823e-14,1.4492434315817703e-14,3.11736757539656e-13
0.3696848424212106,1.0e6,1676.492932740546,1742.6911027813474,1662.784974989739,4.0094569171457675,5.677569540912887,5.013861367325387,0.7436241749604524,9.292757460575005e-5,3.357312233902843e-5,0.0001720236763329961,1.1789584256621934e-14,1.4516817731904513e-14,3.1181310965890176e-13
0.37018509254627313,1.0e6,1677.0305364727635,1743.0425279907051,1669.014720003799,4.009685493562709,5.687282510856581,5.03324614359302,0.7441575880329705,9.297190103420745e-5,3.359304651347373e-5,0.0001722227218891151,1.1790312665398682e-14,1.4532986331360687e-14,3.137216086356409e-13
0.3706853426713357,1.0e6,1677.1925416640001,1748.3640251574448,1672.9601063237185,4.016194233144977,5.695179568348529,5.059462137584393,0.744767225727203,9.303483297275351e-5,3.36091155972329e-5,0.00017225615819840603,1.1814450567880922e-14,1.4578548091875672e-14,3.1388098088879065e-13
0.3711855927963982,1.0e6,1677.3606883437658,1748.683478675196,1675.5722552192667,4.016421121305495,5.710493628989465,5.079235308039558,0.7457065897442793,9.361917751463618e-5,3.361613909755745e-5,0.0001728114810505768,1.1821746602653842e-14,1.4616881422085276e-14,3.1388291128910355e-13
0.37168584292146073,1.0e6,1680.5340596039412,1748.9500301634446,1677.310961932036,4.016451738747116,5.727579869157077,5.084824650490133,0.7485042341003413,9.365920254778627e-5,3.366358334844965e-5,0.00017290952545011593,1.1824450705987714e-14,1.4634925745904415e-14,3.1648878398367875e-13
0.3721860930465233,1.0e6,1683.7142549707798,1749.909149479096,1677.5654339724197,4.0187485545887025,5.750187641486291,5.088499538890238,0.7510985037591076,9.387751210480154e-5,3.3802942936410843e-5,0.0001733585968796352,1.187321110589037e-14,1.4650472206473477e-14,3.173930025155334e-13
0.3726863431715858,1.0e6,1687.6061947964724,1750.0851649094393,1678.058971370756,4.019905028668195,5.7806645956106655,5.097009926025396,0.7514637194187948,9.393071107748544e-5,3.384928358712785e-5,0.00017370935393699893,1.1919725596412024e-14,1.4697220575739522e-14,3.188664966365767e-13
0.37318659329664833,1.0e6,1687.8686556964658,1751.650528714724,1680.8821214758964,4.022921373337877,5.789741903156939,5.1039241056391065,0.7522979427527415,9.407671264250504e-5,3.387612028952141e-5,0.0001744100698353423,1.195497701467605e-14,1.4707013883234537e-14,3.192719543624471e-13
0.3736868434217109,1.0e6,1688.8514810619197,1755.697640652504,1680.992022842403,4.031558332106031,5.795493935106848,5.110771649014453,0.7565027619631,9.424476053149405e-5,3.390184849058597e-5,0.0001744826820791886,1.1989109660862383e-14,1.470932275091722e-14,3.1961187992593967e-13
0.3741870935467734,1.0e6,1689.224440334109,1756.5478748096036,1681.581642862107,4.0430093024793194,5.804336660411027,5.1241147248754135,0.7574202973450509,9.471084812589877e-5,3.3964079207899234e-5,0.00017511055996545806,1.2001383760581693e-14,1.4775384150316372e-14,3.213363899469689e-13
0.3746873436718359,1.0e6,1690.604371646268,1760.9092164732926,1686.1760270671418,4.043193775325708,5.804420246631557,5.1354995894282816,0.7580250929072301,9.502318331653532e-5,3.407606841097744e-5,0.00017536395539662316,1.200150313667209e-14,1.479312085767319e-14,3.2186881804094193e-13
0.3751875937968984,1.0e6,1690.703263038878,1762.7496834276858,1691.5406957089342,4.04407458450073,5.810233118741855,5.13600957514962,0.7583369573491887,9.57755590496822e-5,3.414019950965398e-5,0.0001770010886636922,1.203394226891525e-14,1.4794882300610872e-14,3.23390227075598e-13
0.375687843921961,1.0e6,1701.8316349922013,1762.8471838401424,1693.2134025396458,4.048303934177902,5.817700146705359,5.142478347738755,0.7631044517292599,9.621399484228994e-5,3.4297922655069114e-5,0.00017705074104884704,1.2043320287666329e-14,1.4917709365493242e-14,3.235738778319319e-13
0.3761880940470235,1.0e6,1703.6881758329748,1765.1580783348354,1693.8917335012834,4.05459623970997,5.850300241084173,5.151599312464158,0.763376916751467,9.656327800987335e-5,3.434846566008429e-5,0.0001779375227876008,1.2052987043596646e-14,1.498396836569784e-14,3.240317860809083e-13
0.376688344172086,1.0e6,1704.557611376251,1765.482092843184,1695.4863752729136,4.062028077449927,5.8747424409627405,5.1556372724640065,0.7634876934648686,9.657476398257225e-5,3.435589167259282e-5,0.00017837134226226123,1.2174011393512696e-14,1.5075217252603006e-14,3.242350055516675e-13
0.37718859429714857,1.0e6,1704.9825927975521,1765.5221288520675,1696.9648336238656,4.063576886084739,5.8939202654656055,5.173111874483453,0.7641792221950855,9.660993855798835e-5,3.445044165216299e-5,0.00017854706216873108,1.2176642058663664e-14,1.5090623760148833e-14,3.2497262538544267e-13
0.3776888444222111,1.0e6,1706.154371528745,1767.0799268092787,1698.2913335096737,4.064103937977858,5.901160504858911,5.1837857401362415,0.7644438136387349,9.679558625494034e-5,3.450092216961591e-5,0.00017865715020886467,1.2241979309899017e-14,1.5113995993747768e-14,3.251123141511094e-13
0.3781890945472736,1.0e6,1706.4412196023932,1772.8873741588145,1699.645160087761,4.070732290334979,5.9081814883429145,5.195856757264291,0.7669455410872991,9.706372258847627e-5,3.45276082973413e-5,0.0001789080751550782,1.2248019395216813e-14,1.5149016300220166e-14,3.258204852875932e-13
0.37868934467233617,1.0e6,1709.328078852882,1774.883336652026,1700.358883073916,4.083588744147251,5.957787385979457,5.197224251706377,0.7697752845836925,9.70690982613011e-5,3.45996111846791e-5,0.00018051002099670805,1.2249726492277598e-14,1.5152340712619643e-14,3.2611194982239434e-13
0.3791895947973987,1.0e6,1714.988180171944,1777.86277727372,1701.520264703173,4.090782124499317,5.980664294079665,5.199232934769818,0.7698999243237964,9.708731979377892e-5,3.4648370258446527e-5,0.00018059121782818026,1.2255474671689366e-14,1.517888291086529e-14,3.2726015527150557e-13
0.3796898449224612,1.0e6,1715.1391876815724,1778.6492429752525,1701.9105370067884,4.091991912748889,5.991751814005254,5.200981945031233,0.7699311198210412,9.715459256171316e-5,3.469786785533706e-5,0.00018077592996788356,1.2350554192871459e-14,1.518105197251222e-14,3.2739639572084216e-13
0.38019009504752377,1.0e6,1720.441554152422,1778.8085707577732,1704.7262130746074,4.095552797983864,5.997710433236319,5.205327935926858,0.7707124870591506,9.751506455144448e-5,3.4800915330387866e-5,0.0001808685873827476,1.236528174260622e-14,1.5198665614091272e-14,3.274836685092704e-13
0.3806903451725863,1.0e6,1721.8013462479453,1784.8382558005596,1707.9903982031847,4.106535682475788,6.021669052797681,5.214776530768431,0.7710204582665002,9.796474476378306e-5,3.4934584544946235e-5,0.0001809388853470645,1.2390387427419247e-14,1.5209066806143633e-14,3.276109901917024e-13
0.3811905952976488,1.0e6,1723.2160939887171,1788.3758641042568,1708.0580993174779,4.109657395639899,6.026074812815197,5.235115843642914,0.7723329706957014,9.844990423162873e-5,3.497968967484767e-5,0.00018101470460048466,1.2422658371346721e-14,1.5224801889695877e-14,3.2764525255818086e-13
0.38169084542271137,1.0e6,1730.0235084462784,1788.7730997146034,1719.7384416760578,4.110405681247222,6.042813945761882,5.239408639531176,0.7741037205270607,9.904452625218652e-5,3.4987344388806835e-5,0.00018132680699294251,1.2423427364967754e-14,1.524476243060534e-14,3.279457438993249e-13
0.38219109554777386,1.0e6,1737.3526331011703,1790.7817313587773,1722.9649626872988,4.116497312527585,6.045279298381086,5.2440088894322985,0.7773761961196332,9.921389519484821e-5,3.5146045343718565e-5,0.00018149702076138006,1.2438067952255173e-14,1.526052501399735e-14,3.2846771007401296e-13
0.3826913456728364,1.0e6,1741.31750554909,1791.1875537710512,1726.4581991237856,4.129761456770202,6.047705724448159,5.244780640408754,0.7787908555324282,9.926523482913847e-5,3.5171253529781823e-5,0.00018170897779175036,1.2460890353621334e-14,1.5264540121298947e-14,3.2924931235238874e-13
0.38319159579789897,1.0e6,1744.237887543769,1793.3552524802415,1728.362554161085,4.129776556130845,6.0628396963311175,5.245278042142712,0.7804833206192818,9.950505795981638e-5,3.5179570859609464e-5,0.00018189756967375916,1.2522374163138873e-14,1.528464500836903e-14,3.30150327686799e-13
0.38369184592296146,1.0e6,1745.6455512642694,1795.680126178329,1731.423349421626,4.133494524257319,6.071406834049294,5.252247309579706,0.7821914803512231,9.983483650635867e-5,3.534203050638151e-5,0.00018241611626019428,1.2525972734935424e-14,1.5356603233839368e-14,3.3046591539853116e-13
0.384192096048024,1.0e6,1756.9347691887504,1798.7837979515639,1733.971264189562,4.142159689264815,6.080257842422042,5.255599788163232,0.7834445563333584,0.00010033656310607438,3.539783162158839e-5,0.0001824526341972302,1.2539681543878143e-14,1.5364842422663364e-14,3.312670498350825e-13
0.38469234617308656,1.0e6,1760.3829948876837,1801.3038617648938,1736.4753129766445,4.149836012594883,6.080691894508025,5.2674965520608135,0.784211632380018,0.00010035011053793497,3.540192683621847e-5,0.00018307751236067073,1.2583247282087376e-14,1.54279946959698e-14,3.3141966742552483e-13
0.38519259629814906,1.0e6,1761.7026677247916,1809.0689640269322,1741.6858628647997,4.15073733649503,6.100969014690549,5.279430220944573,0.7849210175817448,0.00010056480200882065,3.5415467877640405e-5,0.00018321847075029307,1.2606414169114975e-14,1.543770650601591e-14,3.3209477758641463e-13
0.3856928464232116,1.0e6,1769.358930993528,1809.983463913603,1743.2317425825531,4.157635335348493,6.103199339218247,5.279570014081173,0.7858405789850577,0.00010060273413972454,3.548596751758351e-5,0.00018336512244207043,1.2711838670478651e-14,1.5488980698181325e-14,3.324309651136718e-13
0.38619309654827416,1.0e6,1771.9020042617715,1810.954880225205,1747.7537433532102,4.159151997259834,6.113079155184314,5.282490030910757,0.7864706574280736,0.0001009636708691574,3.554774325413121e-5,0.00018352592611871235,1.2728006746317068e-14,1.555860200670999e-14,3.3278328171774903e-13
0.38669334667333666,1.0e6,1773.8428582621493,1811.3952710023846,1756.3637452152377,4.164006060258365,6.116704813811918,5.295178042407168,0.7887114793856989,0.0001010217967402211,3.5606149089584046e-5,0.00018391815226088674,1.2738020519783642e-14,1.5567590362973998e-14,3.3303259542612296e-13
0.3871935967983992,1.0e6,1777.9256734582714,1820.3272423814574,1762.0023714612548,4.171831512553531,6.122101839105102,5.343814576802408,0.7897799493915247,0.00010102569184457664,3.56288439921957e-5,0.0001840623917716082,1.276051987878388e-14,1.5584022411752674e-14,3.3307997153310134e-13
0.3876938469234617,1.0e6,1781.3605233209053,1829.9906661942837,1762.881186269174,4.180328852612196,6.123176442733187,5.36016887677222,0.7898487873823538,0.00010122342292030754,3.56374379511438e-5,0.00018456071909008973,1.2773871498136282e-14,1.560798529636107e-14,3.334102485717048e-13
0.38819409704852426,1.0e6,1782.9321107484236,1830.4914844050088,1767.9484812959652,4.1928483221087784,6.1245366270539625,5.37679143368551,0.7914548514826351,0.00010129705455441868,3.578926836205544e-5,0.00018466062622602602,1.2790462034542779e-14,1.562035714438476e-14,3.3341773552920515e-13
0.3886943471735868,1.0e6,1792.216156955791,1835.263435626637,1774.5619782878275,4.194461229800171,6.133674144351449,5.380350435784009,0.792533763220191,0.00010152026624768699,3.5822140465477754e-5,0.00018490513717928835,1.279494440612834e-14,1.564053426750576e-14,3.3343212091516185e-13
0.3891945972986493,1.0e6,1796.5761684533443,1841.2227446558043,1777.0621694979561,4.195895106756591,6.1380344133941245,5.380604528751606,0.7934106677636387,0.00010160788427801713,3.585224861659896e-5,0.00018510607418793847,1.2831427107185855e-14,1.564386910135219e-14,3.346658782670099e-13
0.38969484742371185,1.0e6,1801.031651883177,1848.6870058395375,1783.1465682229841,4.215739215826686,6.1413899132674326,5.384105862054195,0.7986113402888628,0.0001016690580986957,3.6110581038119845e-5,0.00018541269469813114,1.2832475617087475e-14,1.5665536358788584e-14,3.346938634200914e-13
0.3901950975487744,1.0e6,1807.293235562687,1851.3586280622249,1783.7392214150007,4.216018885084512,6.144970123095949,5.3885883144145765,0.7988621270530536,0.00010180917303253723,3.611230877815014e-5,0.0001854551420039927,1.2838904931905035e-14,1.5669314340832972e-14,3.3502305838917304e-13
0.3906953476738369,1.0e6,1810.5229574137961,1852.5042117599094,1784.3297569308036,4.221240986428428,6.159826328748483,5.390934484384794,0.8007435965284442,0.00010190752754313222,3.618001407647885e-5,0.00018548161698849356,1.2843459821844102e-14,1.5708257812221154e-14,3.3514939698216946e-13
0.39119559779889945,1.0e6,1817.3722385904425,1855.5698986212356,1786.6348142050692,4.228782376063601,6.1610181596907205,5.404684808704897,0.8025927989147078,0.00010198622958742719,3.6186443322978664e-5,0.00018554277461942163,1.2845014061542117e-14,1.5734865334087936e-14,3.3603795771103334e-13
0.391695847923962,1.0e6,1819.2110688960242,1862.90819849497,1798.8932122195715,4.254677767757629,6.170258735591702,5.407059714858558,0.8029813628562344,0.00010199710975034098,3.6241552858335386e-5,0.0001856020575708494,1.2878010312085396e-14,1.588948586149115e-14,3.3660391502152064e-13
0.3921960980490245,1.0e6,1819.4403424543832,1870.7014861169196,1799.6592202513548,4.259575606311948,6.187292169130932,5.409059351484885,0.8052169923896367,0.00010211591954405702,3.626555081021552e-5,0.00018567276252765778,1.2889171572390387e-14,1.5916144354122327e-14,3.3675618437583823e-13
0.39269634817408705,1.0e6,1822.8171280273812,1882.8485266568548,1802.0749335991384,4.270806488346984,6.191076275732706,5.429280582045974,0.8057793969091465,0.00010218073316409591,3.6350465325554614e-5,0.00018596051869904356,1.2900040801723836e-14,1.5916769494136193e-14,3.3915961436276507e-13
0.3931965982991496,1.0e6,1824.882138597891,1890.5271558330758,1806.1995448788011,4.292310383093771,6.214009996480466,5.433860232176875,0.8063785105126425,0.00010220253909438909,3.640000475630306e-5,0.00018667246103755463,1.2918153650976434e-14,1.5926872104122158e-14,3.4078577733572075e-13
0.3936968484242121,1.0e6,1830.0556378905846,1895.1512282740766,1807.188818667739,4.2931866124252975,6.230607474064568,5.442577948079244,0.8064774926867443,0.00010241331769670087,3.642043663869487e-5,0.0001869910071293048,1.2923314990394867e-14,1.59330144624308e-14,3.4085070428163837e-13
0.39419709854927465,1.0e6,1833.1964637052788,1898.2157427462594,1819.086537984944,4.294556551099677,6.241315272714833,5.446348916951151,0.8067546820552668,0.0001026981450898212,3.662711273873559e-5,0.00018706439622207479,1.292980068807565e-14,1.5939861795690755e-14,3.4114672993990383e-13
0.39469734867433715,1.0e6,1836.6256881500728,1898.252272932786,1820.0586934116388,4.298498156144692,6.244495883474997,5.479680362631548,0.8091888153969066,0.00010273466231092028,3.667693542302069e-5,0.00018777451609800527,1.2948350373124629e-14,1.5964466354530486e-14,3.411805986632091e-13
0.3951975987993997,1.0e6,1839.456294498417,1900.6182477092611,1820.3852165544172,4.30106176122266,6.2506980966236565,5.4860310188589185,0.8097826583281281,0.00010284472032035048,3.672646860218517e-5,0.00018826296845549784,1.2953292940169682e-14,1.5976924082497603e-14,3.415300790426138e-13
0.39569784892446225,1.0e6,1839.9556555903448,1903.260019354815,1821.1972321401715,4.305157930961495,6.254299797622701,5.4914976395454085,0.8101585103997714,0.00010297070162601988,3.6788808828791664e-5,0.00018836184268330184,1.2978829565931745e-14,1.599769451024576e-14,3.4248138356136797e-13
0.39619809904952474,1.0e6,1842.0025908305486,1907.7073684161667,1823.557232636566,4.315702163319367,6.268791709855716,5.496437694132438,0.8104671299184257,0.00010307524430486548,3.680246882352901e-5,0.00018928399757997967,1.3000403818520355e-14,1.6038224008083298e-14,3.424846192674703e-13
0.3966983491745873,1.0e6,1842.1915203994965,1908.2496253245872,1824.847653699887,4.318973122686553,6.278847528097428,5.5148208151693385,0.8105804855294955,0.00010314610379470602,3.6802820633845014e-5,0.00018950206264560087,1.3048388875929295e-14,1.605660325526502e-14,3.433669866200503e-13
0.39719859929964985,1.0e6,1845.5578157925877,1910.1027684102069,1825.6327597237828,4.328635658372823,6.286848224340546,5.519772155799026,0.811456207590059,0.00010329018874699187,3.695228971413357e-5,0.00018972495945100354,1.306323561463005e-14,1.6072887381704973e-14,3.438695288123617e-13
0.39769884942471234,1.0e6,1845.5816950825497,1913.5482197293109,1825.6721271318206,4.330042677583932,6.295712437828542,5.528120707855469,0.8115988649395347,0.0001033954862262707,3.70473433698013e-5,0.00018987347637759865,1.3065202083728575e-14,1.609568636328383e-14,3.4460173588263957e-13
0.3981990995497749,1.0e6,1845.9970562734113,1914.866528284182,1832.9734549133998,4.345679758522999,6.303793023336801,5.538643960765844,0.813463345921675,0.00010343788698147688,3.7053591153118616e-5,0.00019036485815243374,1.3071567072794504e-14,1.6101576196551595e-14,3.4465227112766135e-13
0.39869934967483744,1.0e6,1853.5393100450642,1917.6387608783184,1833.4752437621978,4.348819125860936,6.306864938325655,5.549087524924596,0.813814599090451,0.0001035181132357816,3.708150010034548e-5,0.00019039268714758257,1.3082427613739514e-14,1.6114136201377743e-14,3.450517955121069e-13
0.39919959979989994,1.0e6,1856.5048343618394,1928.6897237011335,1834.0151515526636,4.3567046483615615,6.30694881318853,5.5561829735706505,0.8207133580015614,0.00010368823461853299,3.709290654091247e-5,0.0001905294747494769,1.3083137298527015e-14,1.6163226314272605e-14,3.459411874821547e-13
0.3996998499249625,1.0e6,1856.6989834286983,1931.347539420475,1840.9868324997815,4.37744303030678,6.340831750244839,5.569762976471042,0.8212845565141956,0.00010369551901937522,3.709892928981605e-5,0.00019057860309824973,1.3111054505435465e-14,1.6179377175687356e-14,3.461899579106375e-13
0.400200100050025,1.0e6,1858.0252966290395,1932.1687370545794,1843.6811014732118,4.3837832676808945,6.353138095970611,5.57604283841368,0.8217069936371465,0.00010383242483981576,3.7143490314478424e-5,0.00019072749290331662,1.3120601710131461e-14,1.621387158354531e-14,3.4633289801465834e-13
0.40070035017508754,1.0e6,1860.9864815587282,1932.677154992092,1844.7646201661216,4.398227207612617,6.356748095232901,5.58260266901706,0.8244137515888719,0.0001038485969088793,3.719782990344309e-5,0.00019193781439521174,1.3121299678346886e-14,1.6246377386914236e-14,3.464332455635563e-13
0.4012006003001501,1.0e6,1862.0255965088609,1936.6938087375534,1849.2866652747982,4.413561101319973,6.394591774134461,5.5829874684611545,0.8250789373221024,0.00010410467390073764,3.7299007152848514e-5,0.0001925359483126618,1.315386738666206e-14,1.6277108088656222e-14,3.4733080136389295e-13
0.4017008504252126,1.0e6,1868.7036688253872,1937.828707878489,1852.4561569544728,4.418508895384588,6.411514422369998,5.585102768990376,0.8252173969394845,0.00010411497473191077,3.736078617613468e-5,0.00019269583100196141,1.3192923247406976e-14,1.6284343746900786e-14,3.4781196277778625e-13
0.40220110055027514,1.0e6,1870.0639135225629,1943.1134405287569,1856.7787718792722,4.4251409114810585,6.4122968099101465,5.60878795821779,0.8272347639821421,0.00010416781361172418,3.744427385333529e-5,0.00019309911053354723,1.3213733537405217e-14,1.6286876844685502e-14,3.4807569525021973e-13
0.4027013506753377,1.0e6,1870.7477869129725,1943.7254687801537,1856.8154305012072,4.43275629749684,6.417727647592733,5.609243063740723,0.8320001557969545,0.00010429980730848632,3.744830865529876e-5,0.00019328889889282965,1.3214281526164723e-14,1.6303372914111295e-14,3.483084116903053e-13
0.4032016008004002,1.0e6,1875.0158170401712,1944.6234087566988,1859.7899910294482,4.439197412552996,6.4274067738954335,5.615957201591531,0.8343493396708863,0.00010444245841888364,3.7459467607276896e-5,0.00019330930029106829,1.322408315602076e-14,1.6308854989501643e-14,3.485554744852999e-13
0.40370185092546274,1.0e6,1881.1260310967184,1944.8676420492625,1860.7257778961746,4.442755610882503,6.4372343893048,5.619966387153042,0.8353892358183558,0.00010479286685882717,3.7563385582936056e-5,0.00019351431994610866,1.3234709396548385e-14,1.631044354975105e-14,3.4897669372328354e-13
0.4042021010505253,1.0e6,1885.278095553459,1945.5712159027994,1862.259022619784,4.455750471837024,6.449937498581371,5.621006353903527,0.836628285217024,0.00010492239703939719,3.762697721577159e-5,0.0001936296893264706,1.3286321311062418e-14,1.633005331476025e-14,3.4928589398546705e-13
0.4047023511755878,1.0e6,1887.1407811510362,1945.5845527362376,1871.563509895848,4.456196697639471,6.4554193968987725,5.6258439546549255,0.8370245102913181,0.00010506414868929948,3.7665473011889944e-5,0.0001938176049964706,1.329481960577751e-14,1.6356883938563836e-14,3.5077625844914574e-13
0.40520260130065033,1.0e6,1889.8406205418862,1949.2612342559923,1872.073545341349,4.460777956243508,6.4556149626237955,5.630368800945385,0.8372372986738125,0.00010509643597223594,3.772659507365658e-5,0.0001939438095741137,1.3355234265320861e-14,1.6418437184870725e-14,3.5080269885015364e-13
0.40570285142571283,1.0e6,1897.182625962473,1950.5115160793198,1872.8796794968043,4.464241761572125,6.455918909913772,5.657262528106431,0.8383072837466832,0.00010535775130172861,3.778623311235086e-5,0.00019463141165435303,1.335686330050736e-14,1.641897476409374e-14,3.524391713900134e-13
0.4062031015507754,1.0e6,1897.532025199182,1952.0060646116367,1880.9753572909037,4.468418793284336,6.491405377316254,5.667549071921294,0.838572284876092,0.00010602074204929543,3.7847819124685485e-5,0.0001947403513594771,1.3419963610882648e-14,1.6430165861163198e-14,3.5246563823341003e-13
0.40670335167583793,1.0e6,1901.7594508046082,1953.583408669863,1882.5562144055828,4.488140583849891,6.497624288001695,5.674827657483417,0.838878779474813,0.0001061431181002069,3.7952125017887724e-5,0.0001948174217055759,1.3422473437188986e-14,1.6438136727229262e-14,3.526413420698392e-13
0.4072036018009004,1.0e6,1906.6469860451111,1963.6817358989456,1886.8292810189155,4.490486659528457,6.502622282373775,5.683108609441419,0.8394023979870778,0.00010655157176914098,3.799039250768978e-5,0.00019529439833188277,1.3434425023995804e-14,1.6463780697187352e-14,3.53023604848472e-13
0.407703851925963,1.0e6,1907.43742063332,1964.6159081509468,1891.4938765298507,4.5003765798707125,6.521292726524415,5.688858054429882,0.8412668543622795,0.00010676794020928584,3.807194818729529e-5,0.0001954466566791789,1.3435229017140226e-14,1.6502075700288046e-14,3.5321264651057265e-13
0.40820410205102553,1.0e6,1912.5018548170633,1979.3379383178483,1893.5087931336134,4.504875116235128,6.5285205840548155,5.697266002453094,0.8415463398039447,0.00010679096453195195,3.807917320746633e-5,0.0001955962593892448,1.3439466377159653e-14,1.6521927850700323e-14,3.534306733466808e-13
0.408704352176088,1.0e6,1914.760610604845,1984.4412406442248,1894.5817491178432,4.5094059825290636,6.530240073709478,5.699410707897048,0.8416631101589929,0.00010711765345051593,3.8243465241438656e-5,0.00019585749755565834,1.3520181340200029e-14,1.6550477132157194e-14,3.535413240882645e-13
0.4092046023011506,1.0e6,1914.7619552649633,1986.4660115698325,1896.0993114149019,4.511102610044211,6.538379991499249,5.700838697706509,0.842472569923471,0.00010739128956789733,3.828920138505043e-5,0.00019611183490398458,1.3560599676161774e-14,1.658179368443489e-14,3.5382277369981575e-13
0.40970485242621313,1.0e6,1915.878285722641,1993.95363929878,1901.877919533743,4.528503650961474,6.538628072323822,5.7010182351864,0.8455011260343714,0.00010783085964607007,3.8314442756021305e-5,0.0001961427611094834,1.3560735494154387e-14,1.6618497748729726e-14,3.5534001985520255e-13
0.4102051025512756,1.0e6,1916.895544138138,1994.3784348825297,1906.0810498668616,4.533866113472165,6.551967340551577,5.719730079267034,0.8478144876563448,0.00010803774675925178,3.8351565214800466e-5,0.0001961801037441722,1.3574217437417827e-14,1.6637063373935434e-14,3.5567801801407974e-13
0.4107053526763382,1.0e6,1924.732349064017,1997.8025425872422,1907.1377173665355,4.537482479734,6.582422268346349,5.73459278872676,0.8480192449726869,0.00010808196334624622,3.8390020066819995e-5,0.0001964084339875673,1.358008005272287e-14,1.6645042209894758e-14,3.5594387499334026e-13
0.4112056028014007,1.0e6,1926.2444269484813,1999.809935409906,1911.1772491236761,4.5389400491385175,6.5886781100579626,5.7366222795265465,0.8497644803473665,0.00010815269624695269,3.844804578361221e-5,0.000196640596565434,1.3586326156273326e-14,1.6685087013469154e-14,3.5599553301319196e-13
0.4117058529264632,1.0e6,1927.8461506468566,2004.6180402054442,1912.5488463326535,4.540444564053812,6.600183096246765,5.736634403135164,0.8504433507287484,0.00010860522870587159,3.848503943126751e-5,0.00019775776210175032,1.3613775042653476e-14,1.6685357062008527e-14,3.5609180319918486e-13
0.4122061030515258,1.0e6,1928.4472858220915,2007.4624777282145,1912.712295109362,4.568421825590335,6.601418812675744,5.7376707608185615,0.8538200510791549,0.00010860870764727344,3.8513786498553346e-5,0.00019811308620852643,1.3629252543361292e-14,1.6693997745615e-14,3.572946766452553e-13
0.41270635317658827,1.0e6,1931.2119764513086,2007.906294405711,1918.340697521867,4.575135602989373,6.602491185935483,5.760114427898107,0.854074949949591,0.00010869839898020172,3.853432824915219e-5,0.00019844751572174182,1.370500228959129e-14,1.6696784534302202e-14,3.5810750936794807e-13
0.4132066033016508,1.0e6,1935.5976929002702,2013.1646995592134,1920.0064708813172,4.577875828340659,6.602907178417791,5.7692753538793475,0.8561763003656648,0.00010896747316890619,3.8705348401192996e-5,0.00019930422536788397,1.3722484762417852e-14,1.6720516962160998e-14,3.583417528230204e-13
0.4137068534267134,1.0e6,1941.8387776046593,2014.536829151952,1920.6391906201427,4.586851946160408,6.6124845773332765,5.777549162461846,0.8582103304201538,0.00010914040815237935,3.873536922610928e-5,0.00019967738233987145,1.3731073499308965e-14,1.6752641520312363e-14,3.58610789687385e-13
0.41420710355177587,1.0e6,1944.0227970790913,2014.7890284803914,1922.3331902045038,4.5894735281275,6.615495998365806,5.7846059273902535,0.8586733048937959,0.00010965519935163154,3.8818413115934954e-5,0.00019979608991299778,1.375841928131807e-14,1.678796768748914e-14,3.6048577324168624e-13
0.4147073536768384,1.0e6,1952.337558851403,2018.6914560086602,1924.0391997112763,4.59909749852905,6.639505621855126,5.788913431712408,0.8609673197073959,0.00010974172815469388,3.889027542681919e-5,0.00019995936731952526,1.3779651911230073e-14,1.681733888162908e-14,3.609611218385911e-13
0.41520760380190097,1.0e6,1954.8024087612753,2020.1840698654528,1928.158724620263,4.606222355188376,6.650614370242237,5.793834599200126,0.8610876130225233,0.00010986330360430962,3.893331878619282e-5,0.00020088476355075826,1.3824623725160773e-14,1.6829334240037183e-14,3.6104396080102586e-13
0.41570785392696347,1.0e6,1962.871022001257,2031.0534278264854,1931.3251888629427,4.61351679420432,6.6518419645666205,5.8044512178817795,0.861649481785148,0.00011001397605477675,3.894232522957699e-5,0.00020089341034015717,1.3851058884241054e-14,1.684451301898882e-14,3.623416558875977e-13
0.416208104052026,1.0e6,1963.5267522415622,2032.8913579319628,1932.6940271046185,4.61759677507032,6.6575928156836515,5.809331910795142,0.8623212759980091,0.00011003693122359444,3.9072787544369055e-5,0.0002012844649973513,1.3884969497831013e-14,1.6898631054686722e-14,3.627013561465995e-13
0.41670835417708857,1.0e6,1968.5292930624971,2036.629777130344,1955.5529561952956,4.65196772728219,6.669272165451836,5.831243317344068,0.8633055428141359,0.00011020704678035982,3.908005381623214e-5,0.0002013602457858787,1.3889982518669051e-14,1.693141663913997e-14,3.6359054774323766e-13
0.41720860430215106,1.0e6,1968.5332759122189,2037.152011111228,1956.367697908836,4.655232735549422,6.684884294552497,5.839219249809671,0.8645192110623642,0.00011024911640695303,3.9179243268275355e-5,0.00020156569454857876,1.3893257598694988e-14,1.6958009733291006e-14,3.647976259360718e-13
0.4177088544272136,1.0e6,1971.2396531861925,2039.4172193285276,1956.4478803501697,4.660430093142346,6.7256580704063165,5.848698623767728,0.866126840393459,0.00011030080307297249,3.922131201357616e-5,0.00020332659624216804,1.390158089535898e-14,1.696515039808174e-14,3.671057632360343e-13
0.4182091045522761,1.0e6,1978.0363504256757,2041.36037402567,1960.6067182546965,4.666868688463845,6.726293156898622,5.891632755248698,0.8674548900505237,0.00011055293878526911,3.9224179091834417e-5,0.00020368812408570058,1.3902864032347547e-14,1.6977376116383612e-14,3.6778032150020374e-13
0.41870935467733866,1.0e6,1978.4054185705186,2041.7147722521534,1962.7329403336905,4.67098572076004,6.729430213614589,5.89330296006104,0.867763836957123,0.0001105661581313356,3.925434376353309e-5,0.00020400663473207637,1.3915385136074253e-14,1.698726146058486e-14,3.687342277710699e-13
0.4192096048024012,1.0e6,1981.6550551139082,2045.0510914292254,1963.9418303204548,4.675824577394188,6.734062676445463,5.948653757791759,0.8683629851326998,0.00011085038673108196,3.942674211071503e-5,0.00020454458265475718,1.392366063577432e-14,1.7061287242503845e-14,3.699509158826182e-13
0.4197098549274637,1.0e6,1987.0928440145888,2052.025747430979,1964.584847315544,4.691716813893102,6.7552828977336015,5.94973768132068,0.86975694153102,0.00011096209972159344,3.9435094235286645e-5,0.00020456564314516191,1.3943036387774749e-14,1.7067897303791944e-14,3.7046560943255113e-13
0.42021010505252626,1.0e6,1988.1321347840217,2058.850136941747,1967.1218745770343,4.701915720911291,6.757176879935848,5.9555120780862865,0.8730403272396103,0.00011107715414256275,3.9460310922205976e-5,0.00020479336728101906,1.3957980336833308e-14,1.7088694519568715e-14,3.709940967446774e-13
0.4207103551775888,1.0e6,1993.592552274451,2063.90150336372,1971.928949825129,4.70691982941042,6.771021177621101,5.964235715051034,0.8756812095338653,0.00011150698490775857,3.963109168238518e-5,0.00020485069634002274,1.4103452912324662e-14,1.711391284316566e-14,3.7216117596350347e-13
0.4212106053026513,1.0e6,1994.1425770182066,2063.984654918319,1972.4393282835229,4.71751421032457,6.797994070904808,5.971555477135742,0.8773107908224064,0.00011154099644691262,3.985811913349061e-5,0.00020597712405368796,1.4113781726734742e-14,1.7123645237152967e-14,3.7307662273131003e-13
0.42171085542771386,1.0e6,1994.6084280306238,2072.883017554097,1973.0824002315828,4.723336103069619,6.828453411420723,5.973985808689181,0.8804442339970159,0.00011217188440630358,3.99809383051659e-5,0.00020597914565436258,1.4115365747377396e-14,1.7148141781598988e-14,3.7398631229348727e-13
0.4222111055527764,1.0e6,1994.7317248484535,2076.5551510826645,1976.6249351694385,4.723625369930956,6.829505881162849,5.978093510487184,0.8835723751143593,0.00011243661540594295,4.000053533350696e-5,0.0002065991298997652,1.4132388307696183e-14,1.7164693085008503e-14,3.7416576518218265e-13
0.4227113556778389,1.0e6,2006.2296130447091,2076.589105881405,1978.283575237203,4.728915832437791,6.834814310429836,6.002949287318422,0.8865840917845381,0.00011249204413712269,4.001572200195409e-5,0.0002085625144649091,1.4132557689828346e-14,1.7175577826752466e-14,3.7470886950490866e-13
0.42321160580290146,1.0e6,2007.0969213290061,2079.347027968061,1982.0987459558874,4.737823430381028,6.83895380434375,6.014442914250821,0.887207117733871,0.00011254154235052176,4.002727338996669e-5,0.0002086334035706783,1.413827836770564e-14,1.720090708979872e-14,3.750428598022125e-13
0.423711855927964,1.0e6,2010.9935102950437,2081.0893681642206,1987.0325976361207,4.748562948854991,6.841039998606056,6.0194853348775474,0.8900080409947444,0.00011288340750311764,4.020902086418658e-5,0.00020894926576962484,1.4207911771069529e-14,1.727006573299041e-14,3.7525393128712083e-13
0.4242121060530265,1.0e6,2012.6261373937703,2084.6131820412857,1995.2718403096678,4.755438809023251,6.842563597159173,6.020940489822917,0.8930234345557857,0.00011297945596550331,4.02849385411743e-5,0.00020895310279717434,1.4210635839817162e-14,1.7296961923706315e-14,3.7814064446548367e-13
0.42471235617808906,1.0e6,2013.9643244435324,2090.0166175414897,1996.3325994759784,4.7625464031838165,6.843499084372057,6.022977417184119,0.8938041915825329,0.00011337175020444434,4.035227851365453e-5,0.00020925968126193618,1.4213086695637018e-14,1.7362777214983696e-14,3.7848270872003706e-13
0.42521260630315155,1.0e6,2014.1576353320802,2092.091778136402,2007.0512227419142,4.768313211921855,6.865500776454558,6.023186241644792,0.8938594124923663,0.00011348850380217677,4.0368180568474395e-5,0.00020971757185520433,1.426070937221522e-14,1.740662845119282e-14,3.786480190767175e-13
0.4257128564282141,1.0e6,2019.309720762897,2093.078594982794,2012.002844501217,4.793338377290183,6.89019409973777,6.039402676676119,0.8942461332372375,0.00011349570948141747,4.04191168983271e-5,0.00021026829099834846,1.4261280004302492e-14,1.7423214855690316e-14,3.788419375445979e-13
0.42621310655327665,1.0e6,2029.9623051267029,2094.570910751462,2014.7149851292966,4.803288366993536,6.89594705507393,6.0426070003041215,0.8962365187010531,0.00011352861035957095,4.0604331677101406e-5,0.00021041969785829526,1.4269178898454462e-14,1.7429284350551236e-14,3.793075454411151e-13
0.42671335667833915,1.0e6,2031.2376842407368,2097.886940694197,2016.3190218213933,4.807224512817982,6.927001010661165,6.047228546968506,0.8982731190658341,0.00011374664787750196,4.063089607425675e-5,0.0002106825915302369,1.4269277804991088e-14,1.747450070821775e-14,3.7967141198972987e-13
0.4272136068034017,1.0e6,2032.366567835161,2098.8977184389832,2018.5198367385374,4.82930097781141,6.932273196025059,6.067789304981412,0.8998598466401418,0.0001139205949335802,4.0719739894644184e-5,0.0002107492082188627,1.428601251604672e-14,1.748455934669451e-14,3.7986084264286595e-13
0.42771385692846425,1.0e6,2032.6380565004408,2102.1006388487986,2023.7553128691766,4.857825287806246,6.937669931028597,6.06810287392747,0.9009412796796448,0.00011396740413644428,4.091753687660441e-5,0.00021085872287672736,1.4322218390514226e-14,1.7501276814925218e-14,3.7987081588874747e-13
0.42821410705352675,1.0e6,2052.677893667519,2102.207090322503,2023.8697738375395,4.859739674861097,6.956190793524674,6.0869554858670085,0.9026413838052427,0.00011435755398097125,4.0989224686836624e-5,0.000211027936243627,1.4340163502653943e-14,1.7529944631505842e-14,3.8029240437184826e-13
0.4287143571785893,1.0e6,2057.2951326683838,2113.322539826702,2024.4766206744525,4.85993116162995,6.970025483152344,6.091086100566763,0.9044785749748937,0.00011442754557057984,4.1067893900201464e-5,0.0002110897489772548,1.4387287057723273e-14,1.7537659628477527e-14,3.807092284687171e-13
0.42921460730365185,1.0e6,2061.1553828594397,2115.5817284551,2024.9710402624883,4.863604773805887,6.9811779158118945,6.107641078472054,0.9053702166743213,0.00011445568468354837,4.1312626141928616e-5,0.00021152470833969762,1.4403118578005972e-14,1.7560812516474507e-14,3.8115146338281147e-13
0.42971485742871435,1.0e6,2069.004388199513,2126.051981104458,2035.9287471851449,4.875937825326068,7.000093635861525,6.133395594148596,0.9059923038852108,0.00011450299746892437,4.145659880662651e-5,0.0002115591294776598,1.4436535099912252e-14,1.7615806112788167e-14,3.816456863237402e-13
0.4302151075537769,1.0e6,2070.329568723988,2132.0953487852735,2040.8142205866761,4.888146036638545,7.001738925509034,6.137157521509364,0.9062058184553443,0.00011452716517150798,4.169277503699129e-5,0.0002116387768418963,1.444814769062258e-14,1.7626106658780895e-14,3.816666313560789e-13
0.4307153576788394,1.0e6,2072.94379358195,2133.6238933309546,2043.1533681208998,4.89749820041792,7.045768912887447,6.14818752706166,0.9068027130386058,0.00011464704423524481,4.174674750418199e-5,0.0002126249981448951,1.446288310900876e-14,1.7699781506812815e-14,3.822607051253866e-13
0.43121560780390195,1.0e6,2073.3564256665973,2134.6677395673332,2045.995838639181,4.902942727125428,7.049092128438416,6.157918943787337,0.9079877325224882,0.00011464940433117051,4.1770415389333514e-5,0.00021265847160610425,1.446408256933764e-14,1.7746546038903436e-14,3.8229933361873166e-13
0.4317158579289645,1.0e6,2077.6494777062803,2137.5275353708284,2047.0681823036925,4.905898732672975,7.050689662485308,6.158312399267516,0.9081021265929987,0.00011482656330069437,4.1915034425132213e-5,0.0002128412191755875,1.4500182220922292e-14,1.7757808615544686e-14,3.8456122691277533e-13
0.432216108054027,1.0e6,2082.4065113370434,2138.074601075814,2054.095104001331,4.907918546703358,7.05426428534834,6.15969403951588,0.9089830460037631,0.00011498191864915729,4.1923294629561584e-5,0.00021366035265250758,1.454842769121495e-14,1.7762262387058508e-14,3.8608592381112784e-13
0.43271635817908954,1.0e6,2083.9912998879818,2138.8985079272643,2064.010526623773,4.923010251693157,7.060678300419658,6.176455169027849,0.9109377905527523,0.00011512728039378113,4.1929199773690176e-5,0.0002139242689887707,1.4576822687920924e-14,1.7792697693626855e-14,3.862782566428202e-13
0.4332166083041521,1.0e6,2086.049977970656,2140.4889466714285,2068.0735188420504,4.93433083329455,7.078103141599719,6.181788321181431,0.9118450776424936,0.0001152444806102733,4.19695453450563e-5,0.0002140239647123755,1.4595976013610426e-14,1.7878698079858658e-14,3.864504916776444e-13
0.4337168584292146,1.0e6,2091.666160978294,2145.1651264938237,2070.3957915748006,4.938518188069149,7.084068016037534,6.182530392549671,0.9138549602419189,0.00011570398858873568,4.197525154781371e-5,0.00021486964648876033,1.4607967321753427e-14,1.7891776295398595e-14,3.869659645325034e-13
0.43421710855427714,1.0e6,2092.9670635145003,2145.7469998427305,2072.2847301112906,4.952152611889067,7.110629911311514,6.188454695142072,0.9142054059507884,0.00011581182590923563,4.2016471119466646e-5,0.00021490797053779536,1.4654665719491587e-14,1.792680659920214e-14,3.869683349745586e-13
0.4347173586793397,1.0e6,2093.5058060943306,2155.016159330395,2072.7372869263722,4.95911963104609,7.114395428111271,6.196606529905368,0.9178142362167995,0.00011583311233704865,4.2315930182355014e-5,0.00021503642639826716,1.469019856219634e-14,1.796406124320238e-14,3.8751454068315915e-13
0.4352176088044022,1.0e6,2101.411317874195,2160.5936450652393,2073.9132084814146,4.963499067190337,7.116845884932598,6.199152281504561,0.9191096909140801,0.00011614627463454837,4.235806931426705e-5,0.0002161286124239891,1.4698882959630897e-14,1.8010795458467394e-14,3.8852176808921204e-13
0.43571785892946474,1.0e6,2113.6399773583776,2166.9740757054105,2078.3061526765528,4.978955075168984,7.145829492379525,6.20632068860775,0.9216124165860496,0.00011619724348693401,4.237662936845062e-5,0.00021663320855115886,1.4723569311754776e-14,1.8049729574882408e-14,3.911977344863248e-13
0.43621810905452724,1.0e6,2119.6937230588296,2167.03463988646,2086.904402354083,4.983403484320917,7.153428778535294,6.2112936745726355,0.9260919716733682,0.00011628357125486378,4.24034032854226e-5,0.00021681377885243177,1.472404174641228e-14,1.80554307346392e-14,3.9185121630106115e-13
0.4367183591795898,1.0e6,2121.410058404226,2175.118669960957,2091.614234640858,4.9887393315668564,7.155495597050325,6.2481039961347955,0.9261636212362357,0.00011630408434007986,4.243417247893409e-5,0.00021694772927694213,1.4724948296140345e-14,1.8068730257105963e-14,3.925694264545347e-13
0.43721860930465234,1.0e6,2122.3123873358118,2176.271014194872,2095.075390814267,5.009553284831728,7.159719721992993,6.250330414685907,0.9285614112123457,0.0001166009950424487,4.2446509125270066e-5,0.00021720214710990547,1.4727563773270358e-14,1.8072185144737712e-14,3.934550403510765e-13
0.43771885942971483,1.0e6,2131.9375988734187,2181.7835660920387,2100.210401091169,5.010514583510495,7.165369501340183,6.268844335655367,0.9290810883552004,0.00011676712946228017,4.245096117403717e-5,0.00021730218137468903,1.4741885664872374e-14,1.8077276254616802e-14,3.9374472685580323e-13
0.4382191095547774,1.0e6,2133.5143647266705,2186.0204593901594,2102.5821961195184,5.023379786999623,7.167043584621683,6.295394265860283,0.9308722035277713,0.00011681904576583693,4.247422797910772e-5,0.00021770055682450762,1.475134970511038e-14,1.8082388317968907e-14,3.9411224894987766e-13
0.43871935967983994,1.0e6,2133.7968867379127,2186.04748903506,2105.564338818613,5.049360989516464,7.170073970733878,6.3109934388616225,0.9334532245429844,0.00011725263475895175,4.2501267184232236e-5,0.00021774674188987522,1.4803143836816207e-14,1.8105066252895048e-14,3.943823383313848e-13
0.43921960980490243,1.0e6,2138.7855623006185,2194.2339668695217,2111.7850598503364,5.049652559040804,7.1832748280875816,6.311272336684559,0.9354308869874123,0.00011727344476165626,4.280014661439952e-5,0.0002179606860680712,1.4803361872663323e-14,1.816223971240688e-14,3.950918448887758e-13
0.439719859929965,1.0e6,2144.9193046324267,2195.161219641701,2111.7928290770164,5.050726034328126,7.194070233929068,6.319626434582872,0.9358277350367464,0.00011746802815156476,4.2883652946650953e-5,0.00021805601318055284,1.490915205291907e-14,1.8246956093109325e-14,3.97922686625941e-13
0.44022011005502754,1.0e6,2154.4159405746113,2199.071219222908,2113.444956938566,5.061408475132697,7.1997992104945405,6.340053858432728,0.9367995496646652,0.00011751509560460088,4.298692363248041e-5,0.00021879197456743755,1.4911949391131035e-14,1.8300020796400328e-14,3.979688570516651e-13
0.44072036018009003,1.0e6,2161.9533663383627,2201.559159232052,2114.5557025568637,5.063850832902395,7.207877821166694,6.345811801245168,0.9406958396030786,0.00011754115086205345,4.3097652404782295e-5,0.00021943171992361835,1.493253952111391e-14,1.8323051068097466e-14,3.9797906952614583e-13
0.4412206103051526,1.0e6,2165.034594386357,2206.7514901258905,2129.5587943850123,5.0682783651658685,7.211629763681586,6.349216361570661,0.9411341026437011,0.00011755206114354562,4.3105762442515415e-5,0.00021952825152163984,1.4956684146746368e-14,1.8336167089618486e-14,3.980167748968125e-13
0.44172086043021513,1.0e6,2166.1021288154666,2224.07120547512,2139.6665735812235,5.0683983299958095,7.214224942018279,6.365232439143085,0.9436888758259518,0.00011810353736832374,4.313308148075792e-5,0.00021981752174283088,1.5009426393206065e-14,1.8344160319852795e-14,3.98036045350464e-13
0.44222111055527763,1.0e6,2167.2424237377872,2228.0663683697244,2143.2434493732912,5.0717983481725915,7.2362480983548,6.366366701244553,0.9448344693431302,0.00011814362959239181,4.3250546923382615e-5,0.00022002971068907918,1.5022423903671587e-14,1.837785955639258e-14,3.985190966069217e-13
0.4427213606803402,1.0e6,2167.475793824901,2229.2253705262474,2152.8823655618553,5.074025014946715,7.241239705281527,6.373729945264485,0.9473491701542992,0.00011832192206636419,4.3413971447470676e-5,0.0002203157001148919,1.5046617781482575e-14,1.8462851222368525e-14,3.988842920166679e-13
0.4432216108054027,1.0e6,2173.1405945123884,2230.3038571130214,2154.34003211962,5.082011744720089,7.241658600710926,6.37810714496423,0.9478554233955502,0.00011855294499473432,4.3434898540833364e-5,0.0002205027407896559,1.505025594068713e-14,1.8475901020528897e-14,3.996017063014677e-13
0.44372186093046523,1.0e6,2175.0452473989058,2244.0678051624773,2157.4387058393004,5.086862237819315,7.255066623093679,6.388897629699274,0.9486050117138155,0.00011857208560076957,4.349262922187426e-5,0.00022073588109788666,1.5073215668314595e-14,1.849049562947106e-14,3.996631866291831e-13
0.4442221110555278,1.0e6,2180.5785546596453,2244.631911744317,2159.9932953486664,5.088374743246404,7.2561525708058845,6.3904865624408425,0.9509071606425764,0.00011889366582909427,4.3798247737935014e-5,0.00022079422709123716,1.509428478255458e-14,1.8491444470116498e-14,4.005072426641564e-13
0.4447223611805903,1.0e6,2181.060748540582,2247.492583112281,2160.9585127179375,5.094706945629095,7.259252658745117,6.392790779834808,0.9511178182509302,0.00011910015396002765,4.3809597198003784e-5,0.00022128064576385994,1.509795267924905e-14,1.8564435442024563e-14,4.0063443637636255e-13
0.4452226113056528,1.0e6,2182.1338112643425,2254.1790388127088,2166.6256085760906,5.097318106823691,7.267949915653348,6.394727274490071,0.9512435755481142,0.00011911760378975851,4.3864824552622245e-5,0.0002214254038304782,1.513003568930596e-14,1.8593207623821213e-14,4.009676707576304e-13
0.4457228614307154,1.0e6,2183.3638340390958,2257.0037885709094,2167.279488215291,5.103067774219994,7.272854504751413,6.397383552819044,0.9529617834567733,0.00011918687479614033,4.398890590559143e-5,0.00022173507351498027,1.5135920230085386e-14,1.8607045189682773e-14,4.0103752323229606e-13
0.4462231115557779,1.0e6,2188.75291726533,2270.5647684896744,2179.6366416196483,5.121186913943301,7.277479559758883,6.400186158337601,0.9530850184737412,0.00011978734744081156,4.399433566986703e-5,0.00022179960585957197,1.5152470782767053e-14,1.8623735253940217e-14,4.011219517847684e-13
0.4467233616808404,1.0e6,2192.3948763189287,2287.6306564021133,2181.394227642258,5.140636900714436,7.292132555086252,6.4167859029476,0.9544833074669002,0.00012015021872029603,4.3997309074935214e-5,0.00022186768309017603,1.517119073397302e-14,1.8674062117952232e-14,4.0140873415371e-13
0.447223611805903,1.0e6,2210.962006167705,2292.2734912419787,2185.6630094654124,5.151101899419939,7.303231583524342,6.417318940203872,0.9547811697894687,0.0001202653601458126,4.4118238834704563e-5,0.0002218724432681646,1.5173139109185193e-14,1.8678621266359233e-14,4.0156560135341204e-13
0.44772386193096547,1.0e6,2215.030684378977,2292.9565168929844,2190.0420196110103,5.153338461825374,7.30472604274037,6.43167942833859,0.9551984793735165,0.00012050592867791255,4.413528464400276e-5,0.0002220703466322133,1.5275304871279053e-14,1.8682839361282283e-14,4.0180954665932646e-13
0.448224112056028,1.0e6,2216.1554487317703,2304.837805704294,2190.464596253672,5.154107520987383,7.323078073649092,6.435666897383714,0.9578401063349989,0.00012067047673067418,4.432540993407285e-5,0.00022248158626676922,1.5307424334580866e-14,1.8728801373997864e-14,4.0323330039010146e-13
0.4487243621810905,1.0e6,2218.301856887235,2306.2860149638586,2197.1545883578124,5.156555980832183,7.327526375429498,6.457773772778956,0.9580915753897526,0.00012105503341897062,4.433080642245051e-5,0.00022250593230741078,1.530859527979785e-14,1.877756798020875e-14,4.0479396457059933e-13
0.44922461230615307,1.0e6,2219.09333921378,2307.11162021879,2198.980245365054,5.166949763053315,7.328463832468285,6.466830011809059,0.9581506595546962,0.00012109165348435639,4.4348438424560914e-5,0.00022263440113040055,1.5320295765312368e-14,1.8792428378398694e-14,4.048775074880004e-13
0.4497248624312156,1.0e6,2223.6319936202385,2311.3444708773127,2199.123613906777,5.167360714523578,7.335642351884262,6.470119751763478,0.9584691508487265,0.00012120381785481645,4.447246055908059e-5,0.00022273667894407646,1.5324498218733265e-14,1.889086874591767e-14,4.0500724606710726e-13
0.4502251125562781,1.0e6,2230.0943397617875,2311.4506070132175,2203.8628403813645,5.18331364639762,7.383899116493393,6.478525457501429,0.9588311612968723,0.00012139921726493088,4.459132266588747e-5,0.00022319001712668913,1.536287485847585e-14,1.8967987597324073e-14,4.052915538731934e-13
0.45072536268134067,1.0e6,2233.417393382332,2317.2384535066603,2214.3144831734844,5.184986364190984,7.395947430731205,6.496249546645839,0.9590273828615069,0.00012159148167268189,4.4594607748054505e-5,0.0002232259415575568,1.537765923542908e-14,1.8992839784722367e-14,4.055296762754192e-13
0.4512256128064032,1.0e6,2234.644119732913,2324.814417545904,2220.2837745522647,5.189497166722707,7.429973464729974,6.498751325146233,0.9641284644771342,0.00012172476174889754,4.4673822704758455e-5,0.00022431646669167062,1.5431359634066543e-14,1.9019482345937033e-14,4.062723428864725e-13
0.4517258629314657,1.0e6,2243.80704200144,2325.4915468530685,2225.6023769831154,5.1913809304512615,7.43666530127152,6.53995903734304,0.966168074064375,0.00012174266372911656,4.472384191427203e-5,0.00022462274396631616,1.5455417582943344e-14,1.9024489434500595e-14,4.084636914891293e-13
0.45222611305652827,1.0e6,2251.536197188398,2327.2770115539356,2228.1945891979394,5.195395945103717,7.440000209472368,6.540358852736788,0.9668897128823536,0.00012179317063384342,4.487229693238782e-5,0.00022469597282473262,1.545876074711916e-14,1.9027371118323575e-14,4.0904570895649165e-13
0.4527263631815908,1.0e6,2252.1910335980806,2335.5487590478465,2232.3797882529425,5.2092355826306544,7.452551779390311,6.541798617683326,0.9695136609455932,0.00012230413126168072,4.492503814400957e-5,0.00022471898826432733,1.547257478567947e-14,1.907304961724857e-14,4.0950069591338585e-13
0.4532266133066533,1.0e6,2253.2478779606176,2343.2951644810837,2246.992826250923,5.2092909159100405,7.484011477613614,6.555443309185968,0.9716028854540526,0.00012260677749936013,4.495034273810894e-5,0.00022485156345550047,1.5507951990401902e-14,1.907792529820724e-14,4.0968987568558795e-13
0.45372686343171587,1.0e6,2256.9361542501747,2343.8146221850047,2247.2307740419083,5.209552317551981,7.489563208419744,6.572173355755259,0.9727616169275751,0.00012271625578514356,4.508285133889601e-5,0.00022517427703863777,1.5510869487247934e-14,1.9084000564178945e-14,4.1123672309310736e-13
0.4542271135567784,1.0e6,2264.5743103497502,2346.5889828920954,2250.26986052603,5.216172525432433,7.492624387985278,6.575950815862004,0.9747429751190859,0.00012300432306139856,4.516984881986554e-5,0.00022566756347304828,1.5548792356009368e-14,1.9090086612557294e-14,4.118980039392638e-13
0.4547273636818409,1.0e6,2265.4464633205625,2346.6963972443364,2250.895619051311,5.238911200201692,7.493595096950432,6.591988590625219,0.9747828512767915,0.00012302318595973236,4.5229242961289654e-5,0.00022894809297246353,1.5583256607705365e-14,1.9106237314299485e-14,4.1315290479108127e-13
0.45522761380690346,1.0e6,2269.294957623192,2347.7712304924225,2252.283603296807,5.2400845777994,7.502540552931656,6.600151620063574,0.9755634009652444,0.00012314480483617513,4.525368005638928e-5,0.00022975271407726057,1.5593714487193963e-14,1.9112615957117236e-14,4.1333228168092336e-13
0.45572786393196596,1.0e6,2272.0561786779876,2351.776001278011,2252.877465424,5.241380504917781,7.520191427826943,6.601799108696213,0.977862028443051,0.0001233021954972867,4.5315871083711716e-5,0.0002301962912135075,1.5598851876115923e-14,1.912274150591729e-14,4.159787977989839e-13
0.4562281140570285,1.0e6,2274.1742805299805,2361.159595344473,2255.248984842138,5.249996412024614,7.537922609424263,6.634723169868798,0.9836577449985219,0.00012336815173302093,4.534192512473029e-5,0.00023124489830790427,1.5602298974287272e-14,1.9142457297031952e-14,4.165235791459083e-13
0.45672836418209106,1.0e6,2274.5214244138206,2362.7545978632943,2256.2716185610975,5.2561429421771715,7.549414305677381,6.656281434321475,0.9859659549560869,0.00012347689432935522,4.541548224064759e-5,0.0002315128301626095,1.5606769804856783e-14,1.9150641639744258e-14,4.166039842378906e-13
0.45722861430715356,1.0e6,2276.065864797161,2365.3826549760824,2257.117565154121,5.258833432224756,7.556066294322988,6.662706676626685,0.9862168285350428,0.00012389423848077264,4.544359611258722e-5,0.00023182369535253597,1.5619573493632496e-14,1.915760718569158e-14,4.168764686153997e-13
0.4577288644322161,1.0e6,2280.1828572384834,2366.024298972174,2262.3598695471164,5.263244327016417,7.563895565633984,6.666681886066409,0.9907948731566261,0.00012436269215546664,4.547494051802363e-5,0.00023285843113103472,1.5627129604928814e-14,1.917699673489801e-14,4.174860062773497e-13
0.45822911455727866,1.0e6,2281.1823448472437,2367.8940163774896,2267.4557624797953,5.299857554223009,7.565452841924262,6.677838065616958,0.9934633203427559,0.00012439839411743756,4.5571735242588297e-5,0.0002331936788955576,1.564885983457968e-14,1.91935852326208e-14,4.178208087831524e-13
0.45872936468234116,1.0e6,2282.3683386327866,2370.2930492405962,2270.1501644853106,5.327832226046352,7.592751832807137,6.68185975209566,0.9995732167573441,0.00012468344778947138,4.565034479929917e-5,0.00023333961510675275,1.5660676730786898e-14,1.9299988415715005e-14,4.1934208044720965e-13
0.4592296148074037,1.0e6,2284.2260585981608,2371.810808299003,2271.7720315184824,5.330251233359377,7.60050498273558,6.708646383551803,1.0028812130658389,0.00012511886550509342,4.56706239827184e-5,0.00023377581578218343,1.56942572465094e-14,1.9366127733834453e-14,4.196290329439705e-13
0.45972986493246626,1.0e6,2287.882703791844,2392.008190744819,2273.8375474122254,5.345225783961373,7.607812353012166,6.735739612764559,1.0070290934265287,0.00012512076153418372,4.570157475844819e-5,0.00023398878099454188,1.5697476615797093e-14,1.9370353131116997e-14,4.223795719787961e-13
0.46023011505752875,1.0e6,2288.3717652112737,2392.9658630290114,2279.6315076366577,5.345685827561199,7.608280604093661,6.736134514547567,1.0085560737455315,0.00012548513612567545,4.57212268173446e-5,0.0002343906049025356,1.5773748106433766e-14,1.9374405819778396e-14,4.226914025684864e-13
0.4607303651825913,1.0e6,2290.5891639341376,2393.5193499995457,2289.981032624401,5.346247093953901,7.634600499501334,6.746908398032495,1.0112470307062655,0.00012558625469062944,4.5799668092444316e-5,0.00023485682815686332,1.5841804642454016e-14,1.9483897017480392e-14,4.232042757972056e-13
0.4612306153076538,1.0e6,2291.1496239062553,2393.9933441338503,2307.8846607644355,5.352317861219146,7.643602302958815,6.795711926724684,1.0114822455235575,0.00012638990738952078,4.5903686446904524e-5,0.00023489297593846543,1.5843670696777696e-14,1.9497172199929943e-14,4.236086126707049e-13
0.46173086543271635,1.0e6,2292.896271979768,2394.419250115431,2311.6743948372964,5.352430612490957,7.64682740700512,6.809725110016496,1.0123062091411876,0.0001263998051805504,4.598269365062615e-5,0.00023542179634628466,1.584612740205108e-14,1.950347145672254e-14,4.25387319878704e-13
0.4622311155577789,1.0e6,2300.4001504952203,2394.6215514273,2320.475335751968,5.364724912606255,7.653575475285037,6.810915382782965,1.0137461680188853,0.00012642771486277062,4.604623588915093e-5,0.00023611030272693685,1.587546863289047e-14,1.9525876562502028e-14,4.2628234686446387e-13
0.4627313656828414,1.0e6,2301.7641006844956,2404.3964286563332,2323.4924366710884,5.37774972135567,7.6577689997353415,6.8183438556611815,1.0141246863807722,0.0001265647385835551,4.607824535699264e-5,0.000236269236597104,1.5916990238132017e-14,1.9527648006897538e-14,4.264798261889307e-13
0.46323161580790395,1.0e6,2301.8658026094354,2413.564038369273,2326.480614532694,5.384832794336227,7.6660677730280735,6.8282910305753015,1.018725987618218,0.0001267417187489073,4.6124665518134946e-5,0.00023712625577447936,1.5950690975129033e-14,1.9552349414937702e-14,4.268989826342144e-13
0.4637318659329665,1.0e6,2316.225900778735,2415.7964103616073,2327.9710670493027,5.38667935079276,7.671785417665582,6.842798350088913,1.0204091383120142,0.0001267482847004363,4.6142465051932625e-5,0.00023729344034600276,1.5952298833116242e-14,1.9605745480231405e-14,4.2702035469512086e-13
0.464232116058029,1.0e6,2318.704910042259,2416.386121967977,2328.313336702519,5.388089749739573,7.741661937252974,6.843221906812412,1.0210177567695096,0.00012679111569615273,4.6572278421821996e-5,0.00023756968346840975,1.6013281738062032e-14,1.9675489909052828e-14,4.280651893349632e-13
0.46473236618309155,1.0e6,2322.8737184776974,2421.3955642594597,2332.0879546100123,5.390528121591395,7.745228200157424,6.8467241552979035,1.023815914152225,0.00012687400318462663,4.666618336153552e-5,0.0002376621454704435,1.6021228782898266e-14,1.9725709583985623e-14,4.285167865031167e-13
0.4652326163081541,1.0e6,2323.207343548208,2421.994527147838,2334.396633286018,5.423842525720533,7.751675125235653,6.850747086843889,1.0239219200273322,0.00012769465736423135,4.669282183302504e-5,0.00023773712233129084,1.6096919502564774e-14,1.9744461880014715e-14,4.2909913485315105e-13
0.4657328664332166,1.0e6,2326.186912904317,2423.9269814934646,2336.2801963841953,5.4239359287541085,7.759933341190753,6.85955123879928,1.0240194970368037,0.00012777902396071314,4.673058850927661e-5,0.00023813810203271015,1.6108118421027666e-14,1.9832846443723453e-14,4.302352139528694e-13
0.46623311655827915,1.0e6,2330.6491719390256,2427.7227606225397,2344.008450284764,5.425360054866799,7.769692065627584,6.859984240985576,1.0246479003889306,0.00012805935471049435,4.691321945118002e-5,0.00023820922884221083,1.613125050018023e-14,1.9833891376698897e-14,4.3090538505326835e-13
0.46673336668334164,1.0e6,2335.7441125745654,2428.59530979498,2346.7266470334293,5.4436618418010285,7.77299669226136,6.86436288460526,1.0255037675836776,0.00012827253426712983,4.692501416412606e-5,0.00023866775967054207,1.6162989954822645e-14,1.9984511854436308e-14,4.311605650488375e-13
0.4672336168084042,1.0e6,2338.5215313067706,2432.5016611162414,2346.9958993417767,5.445024352034069,7.777117659320304,6.890286137369297,1.0255914598986204,0.00012835287999661183,4.695413982154585e-5,0.0002388177560171333,1.623111525690038e-14,2.006546927696716e-14,4.3217665168633775e-13
0.46773386693346675,1.0e6,2339.3717911390277,2434.6646032108006,2349.6700551089702,5.445705455462945,7.781032203040252,6.916301217023593,1.0284977200487737,0.00012858910438847234,4.6958562932368885e-5,0.00023889262166591367,1.6242512791987787e-14,2.0102839626458017e-14,4.335574658190438e-13
0.46823411705852924,1.0e6,2344.869168909697,2439.9535484260964,2350.7948647295207,5.45041218247802,7.7863994596964705,6.93067856690861,1.028800734257685,0.00012861890789548256,4.702770112314702e-5,0.00023916565256500055,1.6289038767168302e-14,2.012051164945487e-14,4.3373173657395687e-13
0.4687343671835918,1.0e6,2349.616469257007,2441.29455530714,2352.626781078492,5.497799848336476,7.802181354968556,6.933355670778677,1.0295079910985603,0.00012882848162282216,4.704176637518481e-5,0.00023920671969091252,1.6309481345226785e-14,2.0162504140675088e-14,4.341531423791924e-13
0.46923461730865434,1.0e6,2351.068009893484,2444.2266982869996,2353.201290349517,5.4989685943048805,7.805849166530055,6.947176661972233,1.031013898327466,0.0001289592089936533,4.705989792390744e-5,0.00023981554807438407,1.6316820548190656e-14,2.016904733132623e-14,4.3426744015518106e-13
0.46973486743371684,1.0e6,2351.8461822855843,2449.4569866328443,2353.7806627031546,5.518552359330292,7.836883011282561,6.951308325298954,1.0319894162361376,0.000128963913795929,4.719534792905814e-5,0.00023991846923277114,1.6330248770838814e-14,2.0193910931099156e-14,4.3471380242408984e-13
0.4702351175587794,1.0e6,2365.9094714614625,2458.647246843514,2354.289655427474,5.522387797662431,7.863573666552598,6.957787790275981,1.0327726456234387,0.00012925840878852922,4.719535456515011e-5,0.0002400291698803776,1.633236748435319e-14,2.0206996860701955e-14,4.3473729538380346e-13
0.47073536768384194,1.0e6,2370.643358508929,2460.923513885452,2355.929973843308,5.5245866963899575,7.871511528137926,6.961547006416001,1.0332804940175522,0.00013004399954026156,4.723740496311879e-5,0.0002405029420347965,1.6332645331238603e-14,2.023316284246096e-14,4.34765209464696e-13
0.47123561780890444,1.0e6,2370.834673475103,2475.0874569033067,2359.53581756308,5.536666391931557,7.894118877693869,6.96245806238711,1.0355246661583681,0.0001301963076060679,4.73605840415702e-5,0.00024088704936900033,1.6343363630330133e-14,2.0239718445545927e-14,4.354676772806904e-13
0.471735867933967,1.0e6,2380.089370786401,2477.456861596089,2367.8488129145135,5.560368856458466,7.90072154701764,6.992665203334576,1.0360935930309418,0.0001305794601868585,4.744065971206943e-5,0.0002409601131503641,1.6364889143595447e-14,2.0262950401899822e-14,4.369384497441174e-13
0.47223611805902954,1.0e6,2385.633183947693,2479.6785667571685,2368.3358709183367,5.567898722100513,7.909017949789719,6.9951776460944695,1.0364301396020936,0.00013058245414471534,4.7466582536067536e-5,0.00024099980677967742,1.6426878573537613e-14,2.0305368495768246e-14,4.370779187442296e-13
0.47273636818409204,1.0e6,2386.7799816204333,2482.972007263182,2370.0244150782282,5.56862258931136,7.917314906206022,7.007310909382279,1.0366450971915282,0.00013075293622907513,4.750573528196879e-5,0.0002413326131088932,1.644498861685272e-14,2.030847982061288e-14,4.374759505580101e-13
0.4732366183091546,1.0e6,2387.491820549708,2491.481794994828,2371.8729086047033,5.578647281402724,7.935645605437857,7.015074122034847,1.0372959496007184,0.00013080861329507005,4.7550062975858087e-5,0.0002415334614692247,1.6468338960545397e-14,2.0320625244161752e-14,4.382751524133892e-13
0.4737368684342171,1.0e6,2388.034170271137,2491.537110086526,2376.944867453577,5.585710532002483,7.949999188993158,7.020667006328063,1.0373636685634777,0.0001308428141793425,4.7635468110026084e-5,0.00024203110470951447,1.65039907184325e-14,2.0360612722846385e-14,4.3840287485252337e-13
0.47423711855927964,1.0e6,2389.1464221777537,2495.6465295303874,2378.565795508046,5.5890383236611525,7.996787199032231,7.029185797571526,1.0374208600658998,0.00013119509558638412,4.794474661418609e-5,0.0002423247352329338,1.651990724756959e-14,2.0389078244908454e-14,4.3936660193758186e-13
0.4747373686843422,1.0e6,2389.7372419570324,2503.2221205304545,2378.732093700882,5.591624415333271,7.998969594596702,7.034678336530889,1.037585529401232,0.00013120038947365677,4.802144161484852e-5,0.0002427716262672221,1.6549640106086344e-14,2.041619657129039e-14,4.395485312185961e-13
0.4752376188094047,1.0e6,2394.10125816427,2504.247214259009,2382.150281788926,5.592887008536435,8.003939614664226,7.045612770068513,1.039320455289053,0.0001314828277001281,4.821074285100196e-5,0.00024295172298912239,1.6567502483320635e-14,2.041699430090104e-14,4.397800919444728e-13
0.47573786893446723,1.0e6,2399.6208214102257,2504.4724669340944,2400.244065699672,5.6064900615748625,8.022301130166314,7.050972414391281,1.0459860296798829,0.00013178661774630054,4.82634115742207e-5,0.0002429592550272445,1.659359054564296e-14,2.050254037233177e-14,4.4032350654733573e-13
0.4762381190595298,1.0e6,2400.1696280787523,2508.658045771808,2404.8522447945907,5.6096149599917196,8.029706463995474,7.0545999115033995,1.0469237968006966,0.0001319602856709983,4.857233864177579e-5,0.00024350906591938943,1.6608336964427252e-14,2.0503656951221747e-14,4.4202372321174416e-13
0.4767383691845923,1.0e6,2406.0485740365525,2508.8637934053336,2408.4297255983856,5.62952345412814,8.037360960017441,7.072090160283373,1.047185548726473,0.00013203436641714525,4.8597091131595924e-5,0.00024353375805233007,1.6673479064312404e-14,2.0557174601375032e-14,4.431541053843668e-13
0.47723861930965483,1.0e6,2408.3573005372605,2531.022667703431,2410.1605813096,5.645365432854895,8.063111577822454,7.076314127797052,1.0502527446657055,0.00013204448397661781,4.8686923006792445e-5,0.00024435014013893215,1.6718889170851853e-14,2.0580187437464554e-14,4.4358681927728423e-13
0.4777388694347174,1.0e6,2411.8636515447524,2532.794769752769,2410.7323410852646,5.647482759265318,8.06350612665003,7.082947426044373,1.0540559794593025,0.00013215241557150258,4.8713903566009793e-5,0.0002445398981948127,1.6731707633073224e-14,2.061115255064748e-14,4.436852556090189e-13
0.4782391195597799,1.0e6,2415.787493787116,2533.1946184400736,2410.950180651072,5.649029578684581,8.073793150151298,7.091889719776277,1.0548371054129846,0.00013217007665823797,4.880689906233859e-5,0.00024659636873501596,1.680566541697817e-14,2.0631606811236886e-14,4.4592847233574806e-13
0.47873936968484243,1.0e6,2416.8200239157536,2536.393331775537,2418.076840711934,5.656119348896229,8.09460091102577,7.098081649414531,1.0552270050236743,0.00013260146418228447,4.884033286901337e-5,0.00024675746892263896,1.6854023363437354e-14,2.0673432269191478e-14,4.474352069183401e-13
0.4792396198099049,1.0e6,2418.7726434914034,2536.5193343742826,2419.874162892712,5.670268242896223,8.100099565810947,7.108473618441667,1.0554582258100234,0.0001328419125740038,4.8863324015078456e-5,0.00024779725155387036,1.688083753138376e-14,2.069551571121142e-14,4.4844870099168634e-13
0.4797398699349675,1.0e6,2422.066522268794,2538.7438732933865,2425.840147209492,5.672248218226045,8.110069996495998,7.110853845062962,1.059086331642834,0.00013296334111669792,4.888083260261397e-5,0.0002478169773529402,1.6911239140046525e-14,2.0747613601363685e-14,4.4847827857208384e-13
0.48024012006003003,1.0e6,2426.0684252631954,2542.7298926652056,2429.978782657703,5.678635083410936,8.123988772730272,7.124977788683239,1.060700123803008,0.00013331271999789286,4.891452647709351e-5,0.00024783371526785464,1.691805670886058e-14,2.0799684049965175e-14,4.490101581655737e-13
0.4807403701850925,1.0e6,2431.4616584100545,2543.6702528589503,2435.400223245631,5.681631403604015,8.12408152425231,7.130784503769164,1.0615234756322223,0.00013352712614929463,4.8955429265711743e-5,0.00024821235387306625,1.691805687038939e-14,2.084610005239048e-14,4.4901132228839717e-13
0.4812406203101551,1.0e6,2432.430210554849,2544.2962978527917,2436.077282441589,5.6838325962861305,8.142682572112477,7.155375993358695,1.06223799424369,0.00013357236149799955,4.8973947171883453e-5,0.00024868722970571526,1.6972111814018567e-14,2.0862166277277165e-14,4.4906773806801366e-13
0.4817408704352176,1.0e6,2434.3404562421547,2544.5552920457662,2436.4357341084683,5.684237256189995,8.155363470564133,7.1763322638465885,1.068338210397827,0.00013396881317663805,4.901910127155263e-5,0.0002487663401154721,1.7006638052462236e-14,2.0884959297267394e-14,4.491998916400722e-13
0.4822411205602801,1.0e6,2437.853712494263,2544.690084989115,2439.534790102786,5.689422755245494,8.183480590437716,7.1764505245774695,1.0688479190788966,0.00013416163481487693,4.906241291549113e-5,0.0002488631883617655,1.7053872193850262e-14,2.09232478177021e-14,4.503802088190923e-13
0.4827413706853427,1.0e6,2446.468650396727,2547.8443893094063,2441.518744545499,5.726897576969533,8.198483773004325,7.220772209704819,1.0692699490850293,0.00013445573537254865,4.910532790158887e-5,0.00024892606134270913,1.7056476470342688e-14,2.1005900861148433e-14,4.5107135668212507e-13
0.4832416208104052,1.0e6,2446.5673393697484,2552.9236028027854,2448.4205437543274,5.752658454528478,8.2147820449486,7.225219467330599,1.0693574341288425,0.00013502866069676957,4.9116572217669205e-5,0.0002495063168995163,1.7060452786238968e-14,2.10556172259728e-14,4.5251497428567507e-13
0.4837418709354677,1.0e6,2448.6882113413285,2557.745633110231,2453.3291935596003,5.753157806018837,8.240641144412418,7.235174133267269,1.0758026211689067,0.00013506805221441182,4.915373663707935e-5,0.0002496893127941487,1.707734865152099e-14,2.1086827877479228e-14,4.531620281931665e-13
0.4842421210605303,1.0e6,2453.191735002516,2558.1499435918017,2454.010497424776,5.757155176533297,8.253802868015361,7.237252500351909,1.0795855107075434,0.00013545621594681644,4.915785374656118e-5,0.0002500809003909218,1.7084201459045496e-14,2.1108574025082163e-14,4.534107305324777e-13
0.4847423711855928,1.0e6,2454.365002423916,2558.8397091492225,2454.576566224744,5.758206757993767,8.265193633327641,7.2491611326093395,1.0798966304223312,0.0001355770898865697,4.916425203880666e-5,0.0002501626052597941,1.708830555521286e-14,2.112172375218601e-14,4.539842268416869e-13
0.4852426213106553,1.0e6,2456.7506093195184,2558.8410477607963,2456.6685081333003,5.764873546248977,8.278610120651653,7.269976662371144,1.0812402396373206,0.00013563228010437346,4.9190693267325926e-5,0.0002501923209049369,1.7119859541204118e-14,2.1124478993516466e-14,4.549658039387625e-13
0.48574287143571787,1.0e6,2459.335254594905,2560.8430245876957,2458.6302965322984,5.773917191881443,8.28330307735469,7.27132251520938,1.0829014855599652,0.00013572350952472162,4.919530017896436e-5,0.00025044478101785694,1.7131540615183107e-14,2.1127310518132645e-14,4.562943906821518e-13
0.48624312156078037,1.0e6,2459.6991371737477,2574.597245144689,2459.8711574806043,5.7797327793922895,8.294503531085597,7.276218468696566,1.0839894661543212,0.00013580899852469743,4.9215904841373393e-5,0.00025142398013476607,1.7235378440449452e-14,2.115970175647893e-14,4.564649213513712e-13
0.4867433716858429,1.0e6,2466.125391482584,2577.403315645742,2464.657252508459,5.7875257293515965,8.307732936743673,7.30215386699569,1.0846635999171839,0.00013630229282834006,4.9267715990324234e-5,0.0002515543127997959,1.726993141833303e-14,2.1174038694618897e-14,4.565824204053198e-13
0.48724362181090547,1.0e6,2467.331927974715,2580.156178767093,2467.558860521354,5.789236145329715,8.31850122689362,7.302648339817528,1.085884062751147,0.00013644314220421548,4.9349463055442065e-5,0.00025160311060718523,1.7270831341212454e-14,2.1258652010922204e-14,4.571510057047411e-13
0.48774387193596797,1.0e6,2474.7286788617316,2582.193490766116,2470.3964462543254,5.789799879704529,8.334860115740609,7.316284880557768,1.08784995849612,0.0001364791498691446,4.93585180376067e-5,0.00025212101588208656,1.728948860324814e-14,2.133171789114858e-14,4.576363012978781e-13
0.4882441220610305,1.0e6,2477.4011530763346,2583.2034993964107,2479.3838358617004,5.811696260081201,8.352156259502415,7.3191431080222795,1.090924240918563,0.00013661055883833106,4.93623427653418e-5,0.00025237038195811935,1.7352083795915805e-14,2.1340197199500966e-14,4.580135400474235e-13
0.48874437218609307,1.0e6,2485.7280081304725,2589.236431777165,2485.1385337538986,5.823071367135323,8.369405888294498,7.349970873441251,1.0931588345517853,0.00013684313672509326,4.938470638253742e-5,0.0002526313403356536,1.7382729568423973e-14,2.138598606065495e-14,4.582897096642645e-13
0.48924462231115556,1.0e6,2486.489344294501,2590.232076295287,2485.907774036922,5.847557189544432,8.37264279063824,7.351500916768305,1.096226141170252,0.00013746485722682602,4.938707921510721e-5,0.0002533490802526039,1.738510214482619e-14,2.1464942733749827e-14,4.598729646222022e-13
0.4897448724362181,1.0e6,2487.301284467861,2591.856150504882,2488.13334747135,5.851461582902057,8.405896045458707,7.393342556477537,1.0972214783803296,0.0001381272568247463,4.947511674417327e-5,0.00025371069023342834,1.739434060569926e-14,2.1532301514394414e-14,4.599743539161206e-13
0.49024512256128067,1.0e6,2494.752785670758,2593.9820290117527,2493.1297403422227,5.8528682638499685,8.428035256631553,7.404611048332271,1.0974396934666386,0.00013820052659858426,4.956751731845599e-5,0.0002541922226195625,1.747215771158731e-14,2.157365329634477e-14,4.600759949559593e-13
0.49074537268634316,1.0e6,2504.723141694912,2595.015682815631,2495.6952910865607,5.869716771317952,8.429837744474767,7.407801166204712,1.0978511044412147,0.00013821971494072077,4.95924646012057e-5,0.0002543018084246591,1.748696215008818e-14,2.1593203744051448e-14,4.617054900773072e-13
0.4912456228114057,1.0e6,2522.457016180801,2596.8389362439507,2497.656287627396,5.869788488782588,8.440193554652598,7.416363010221625,1.0994265909648804,0.00013871976219471954,4.962623074612427e-5,0.00025460408981756595,1.7496965183460312e-14,2.1611396237203864e-14,4.674954659701512e-13
0.4917458729364682,1.0e6,2522.658500635425,2603.6796872752243,2502.174631084176,5.871745952269674,8.442771218015118,7.428524840603126,1.1029380580263557,0.0001387383605703326,4.9744570352213256e-5,0.00025511275066946197,1.753100849224697e-14,2.1649310075472515e-14,4.676992587576949e-13
0.49224612306153076,1.0e6,2529.4480591012198,2606.564999392169,2502.2157656156437,5.877504661670472,8.447551127918896,7.44240622217924,1.1041730156529446,0.0001395673554787062,4.98189930650709e-5,0.00025580913950550753,1.7560739376232343e-14,2.1694570650365946e-14,4.685102319330199e-13
0.4927463731865933,1.0e6,2531.7758798692767,2622.8433350233117,2512.4925777194057,5.897526470349304,8.467604586829989,7.452892376629534,1.1103434567113772,0.00013965067758406845,4.9863254579116163e-5,0.00025625447549094596,1.7591812898977112e-14,2.1803655155991962e-14,4.689424228588158e-13
0.4932466233116558,1.0e6,2537.5364972889365,2623.8885231231234,2513.241681251878,5.900213315342342,8.470781446879025,7.454005441012556,1.1118044564118021,0.00013984974414230455,4.989651440822734e-5,0.0002567817107303623,1.7627668454230546e-14,2.1870152631735404e-14,4.697953452467672e-13
0.49374687343671836,1.0e6,2543.6136701173673,2628.2706896294917,2526.29591576418,5.902927909241867,8.480213094427203,7.455761891053215,1.1123816427835491,0.00014023713283388073,4.9918280291208455e-5,0.00025721368546576846,1.7643393139367872e-14,2.1879325558667928e-14,4.699039990076836e-13
0.4942471235617809,1.0e6,2545.3278881147603,2628.571095758993,2526.8257464520157,5.903100633157208,8.561281244481613,7.463196806627002,1.114011468237695,0.00014037983235542646,5.008046008731152e-5,0.0002576735913451361,1.766047458505874e-14,2.1901174183203593e-14,4.704857099640716e-13
0.4947473736868434,1.0e6,2545.691795917805,2629.419056347988,2532.809442196216,5.91152843379823,8.562272850834693,7.48280279720466,1.1143039638982966,0.0001406682078294968,5.0464671017653e-5,0.0002580958564790886,1.7735084246273496e-14,2.1940038301677237e-14,4.706990970300198e-13
0.49524762381190596,1.0e6,2553.919035827595,2633.307003315263,2536.0227556730674,5.923847803885358,8.569429212532889,7.517231309530009,1.1151725817972884,0.000140671551255236,5.047481906009357e-5,0.00025958678562335914,1.7767745399389023e-14,2.194313624939592e-14,4.707216140944728e-13
0.4957478739369685,1.0e6,2555.858198451321,2637.251510619268,2541.349856300025,5.926188436132952,8.580836834219268,7.517876989337845,1.1175668344856204,0.00014082154665578494,5.0517578392437593e-5,0.00025972557385112166,1.7814676101546536e-14,2.1948907961338986e-14,4.710149816359584e-13
0.496248124062031,1.0e6,2567.4294390816517,2641.889820121933,2548.7012695086937,5.92647166238117,8.58194052112606,7.519300045107457,1.1195995626627835,0.0001411408119176248,5.060975531517723e-5,0.00026032657376382504,1.7819359501884758e-14,2.20128197338258e-14,4.710880046557368e-13
0.49674837418709356,1.0e6,2569.876760214133,2641.9607097435387,2551.099176424635,5.933660389566366,8.621108415077702,7.520949754948836,1.1208771236998876,0.00014120724550782896,5.0708632652511646e-5,0.00026070725249000937,1.7830176928574976e-14,2.201873129183891e-14,4.731387366946256e-13
0.49724862431215605,1.0e6,2572.8108653631316,2651.792708421816,2553.2456447873433,5.934807288831596,8.621132034466791,7.526425650402491,1.1212343123433888,0.00014124766971802534,5.0748686233156335e-5,0.0002608196141094438,1.786990699880225e-14,2.2024940184999053e-14,4.733284592650443e-13
0.4977488744372186,1.0e6,2572.8303945656594,2656.7799946692026,2556.615816691417,5.947767080185819,8.623470347403249,7.534859292995415,1.1245107315995246,0.00014132037907779515,5.077171650877123e-5,0.0002608871661947624,1.788211306198903e-14,2.2059933382245864e-14,4.73732454149277e-13
0.49824912456228115,1.0e6,2574.1402006020367,2679.231729995746,2567.9512503565625,5.948739648588159,8.632196093137768,7.5445444493365255,1.1267675087286912,0.00014143473112246432,5.087592181761636e-5,0.0002614940832453939,1.7886798423280518e-14,2.2110363491678307e-14,4.740132485676455e-13
0.49874937468734365,1.0e6,2576.2729161997886,2680.029226286347,2571.2204366008195,5.9707640794354475,8.639524312513911,7.555969350465321,1.1283186008444828,0.00014149414677158014,5.0983169589425907e-5,0.0002624432116159049,1.7895859429354365e-14,2.2164770884864043e-14,4.742238549547249e-13
0.4992496248124062,1.0e6,2580.316504749065,2684.406254390348,2579.0004483774565,5.975200415214977,8.666891554744305,7.572910063571007,1.1283668494674146,0.0001424908475575321,5.1004272863973924e-5,0.00026252077750418937,1.7936317857593423e-14,2.2189472365708982e-14,4.748465330171659e-13
0.49974987493746875,1.0e6,2580.50531310162,2688.488779360741,2583.1170349369827,5.9783318015690625,8.693547901452261,7.581374479268247,1.1298396785191327,0.00014285130987078714,5.102665471357191e-5,0.0002626349136022244,1.7939201724885235e-14,2.2194446040149532e-14,4.749410007808932e-13
0.5002501250625313,1.0e6,2582.3209423828803,2696.051702234798,2585.4351649362507,5.9795331325184735,8.696706008049112,7.591949434561735,1.1307446188850974,0.0001428529886714544,5.150659108560879e-5,0.00026367113887300553,1.7951532751145557e-14,2.2208004821928677e-14,4.756910839671537e-13
0.5007503751875938,1.0e6,2585.9884708381746,2696.1345242931607,2591.787933874694,5.985339908564474,8.706783402499065,7.593169452193409,1.1312011916696925,0.00014302715727087107,5.153870159450618e-5,0.0002639660748954792,1.7954062671841032e-14,2.2219033775652066e-14,4.759610409962319e-13
0.5012506253126563,1.0e6,2587.6285612439938,2697.8559909038513,2601.2092189436976,5.985570633114406,8.723213767873307,7.62189492793924,1.1356708970181044,0.00014310452489338762,5.15941984623135e-5,0.0002640995508395457,1.804816188941489e-14,2.2263733258111762e-14,4.760944819108589e-13
0.5017508754377189,1.0e6,2588.286641804025,2700.0773391399102,2601.9486754614877,5.994523103475741,8.736002896957135,7.626697078519503,1.1444445206005858,0.0001432536085187295,5.163185024899459e-5,0.0002641982990122491,1.808903934848902e-14,2.2274868371715604e-14,4.768566606653494e-13
0.5022511255627814,1.0e6,2598.2270322682525,2705.375168754536,2604.7569658268776,5.99820591126582,8.74266386941621,7.626724881924654,1.1449269341081476,0.00014337637893271546,5.171985681323223e-5,0.0002645461460781313,1.811795608355585e-14,2.228386894169289e-14,4.773357463205323e-13
0.5027513756878439,1.0e6,2599.700121152517,2714.0613908109053,2609.3370525689043,6.021163544487375,8.765033585877523,7.638110982806208,1.1468976545408045,0.00014344518341431563,5.1816431992314526e-5,0.0002645825142866933,1.8122394922890936e-14,2.2376958299481327e-14,4.78771395410067e-13
0.5032516258129065,1.0e6,2604.692214944905,2718.970334582149,2616.2314890521475,6.029037671739763,8.778532188179515,7.652914999891817,1.1469654510269158,0.000143542562791487,5.1894177655141935e-5,0.00026463505956628126,1.8130545918685048e-14,2.2383287261743048e-14,4.791085597896511e-13
0.503751875937969,1.0e6,2605.008232469116,2720.0372206631873,2620.4732796008097,6.039578887780921,8.779912316209652,7.668497572972575,1.1473053840028513,0.0001437273892608253,5.191433346811674e-5,0.0002646693450414268,1.813415055868018e-14,2.246746599692009e-14,4.791669652776649e-13
0.5042521260630315,1.0e6,2609.0867430852145,2723.6497296974467,2621.4560866255,6.07854961338686,8.781050359366636,7.700048198831857,1.14814608443598,0.00014374856293270787,5.192184123620435e-5,0.00026496491040566857,1.815204745372219e-14,2.2547863993954074e-14,4.792963622058845e-13
0.5047523761880941,1.0e6,2609.6751083287604,2723.6911507714826,2621.4809675367037,6.082602171061024,8.790879468773953,7.7157126516464425,1.1513616658281636,0.00014399234620404938,5.193047860030257e-5,0.0002667263841263124,1.818541975498809e-14,2.2571653374908235e-14,4.808856446663979e-13
0.5052526263131566,1.0e6,2610.0597670285993,2724.149579866396,2621.671856490355,6.0894726096908744,8.81586102338728,7.721066223515701,1.1523442972726339,0.00014404696791853227,5.197237486543546e-5,0.0002670477764169115,1.822964370714831e-14,2.260581947233863e-14,4.822140705408216e-13
0.5057528764382191,1.0e6,2619.699888795024,2735.5476670200405,2622.0208009648863,6.109288551859853,8.829192763790473,7.7491451707818,1.1525482903428914,0.00014439072713567087,5.209879424349776e-5,0.000267430162680629,1.8231270889350302e-14,2.2610202913530463e-14,4.828752363231898e-13
0.5062531265632816,1.0e6,2628.3624706118353,2736.3668308269907,2622.540742029003,6.113689315577247,8.846724749668812,7.75817212669633,1.1526708496613196,0.00014513498974047013,5.213918909803236e-5,0.0002680493790534997,1.8279422620812484e-14,2.264979124700868e-14,4.832793036642048e-13
0.5067533766883442,1.0e6,2630.5626958204402,2739.9144906824563,2622.684026682518,6.117479027719636,8.869666272713568,7.762716482461745,1.1538599423606803,0.00014533323314730229,5.228720524712781e-5,0.0002680563403852977,1.8297071279256125e-14,2.2663101771291715e-14,4.838327058261966e-13
0.5072536268134067,1.0e6,2634.6851717013956,2742.250098610925,2627.3477386026716,6.139856650016026,8.871134948730607,7.784034524304154,1.1552499793052227,0.00014577516433008852,5.231299568798259e-5,0.0002682447631217294,1.8313444739884067e-14,2.2670711988629306e-14,4.854461993366981e-13
0.5077538769384692,1.0e6,2642.380915271554,2744.7566994241333,2633.6931154747544,6.1419434453962785,8.878825601715784,7.801681781833131,1.155622134906519,0.00014578280852142216,5.23479902521897e-5,0.0002683668049853425,1.83209454762578e-14,2.2699395128064843e-14,4.856265951083358e-13
0.5082541270635318,1.0e6,2642.7842314565846,2752.288621801815,2637.3714269659176,6.160256690643197,8.88992441956265,7.806622279004068,1.1559760599842683,0.00014586335263138564,5.238098210632975e-5,0.0002692252457852171,1.8396866180600246e-14,2.2714645308032347e-14,4.858708984701203e-13
0.5087543771885943,1.0e6,2651.104688623,2754.5750974489906,2638.6096838992003,6.162331392121237,8.891118824148815,7.82934599613956,1.1560967708757621,0.00014616338328746353,5.2466915598697936e-5,0.00026941739538300155,1.8400985742109996e-14,2.2718139096771956e-14,4.861053979771499e-13
0.5092546273136568,1.0e6,2654.307018536828,2755.13249050201,2640.95998830717,6.166587076440068,8.897912302985015,7.8419802160866965,1.1565968735195773,0.00014617737776307385,5.249804414260781e-5,0.0002697322510892292,1.8416005556474967e-14,2.2720163894553208e-14,4.86159627902525e-13
0.5097548774387194,1.0e6,2657.839163966775,2755.560822120916,2641.5664716083766,6.169854434527117,8.900397859728848,7.845650304411324,1.1568352259160517,0.00014628162232340709,5.267407215949385e-5,0.00026995557847807837,1.8420866930274516e-14,2.2734981464657016e-14,4.86960590108905e-13
0.5102551275637819,1.0e6,2664.8719326363967,2764.0096447211304,2643.195134658797,6.1766600065793105,8.925900596208624,7.85075039922518,1.1570697085700672,0.0001462908683758899,5.2694805507779754e-5,0.0002703792885001226,1.844876135233329e-14,2.278277583112752e-14,4.872881981403662e-13
0.5107553776888444,1.0e6,2666.7913957396036,2766.1054571166924,2644.9598641951293,6.185322150280561,8.93554979444211,7.857360561534995,1.1600250742653901,0.0001464364458645076,5.269845079135898e-5,0.00027068238196185457,1.8456376573585494e-14,2.2794296052272233e-14,4.876478900882192e-13
0.511255627813907,1.0e6,2667.701917039842,2768.0765163441647,2646.3192293411835,6.187181101738609,8.963084654819838,7.85848793466621,1.1603582226020697,0.0001464366957621089,5.27092536217169e-5,0.0002707472898996619,1.8464636969115176e-14,2.2797469983958017e-14,4.883152559766435e-13
0.5117558779389695,1.0e6,2672.9762175624414,2774.624798648605,2647.778887309053,6.190761908902981,8.967109282164982,7.859718641726229,1.1620218425665023,0.00014658547653628265,5.2729089336401865e-5,0.000270857387651124,1.8490281162139512e-14,2.2809686072685195e-14,4.897405644908228e-13
0.512256128064032,1.0e6,2676.344494435182,2781.913910155555,2648.317346710471,6.2017422723065865,8.988544816820172,7.865232857007769,1.1626660887356424,0.0001466380975516517,5.288254970270694e-5,0.0002712292247291799,1.8491144950458933e-14,2.281130189464393e-14,4.898229753298963e-13
0.5127563781890946,1.0e6,2681.058792620442,2785.6771565605854,2652.141158997184,6.2230485800763615,8.989850609374184,7.870560841485351,1.1627651304200801,0.00014670707406202636,5.2907318029427514e-5,0.00027131706840618006,1.849762204454609e-14,2.282869459804657e-14,4.902526271658615e-13
0.5132566283141571,1.0e6,2683.1604685833336,2785.7046547183277,2652.2344083633016,6.237461763933737,9.009279675279082,7.8885762572019935,1.1662236888875077,0.00014677724511764936,5.30830661056912e-5,0.000271449660988175,1.8509907955139663e-14,2.2869563447912894e-14,4.906832479835163e-13
0.5137568784392196,1.0e6,2688.0993207272304,2790.782689914267,2655.0132429001737,6.23969402212379,9.041228095263161,7.89611663234702,1.1691208432991735,0.00014678407478880008,5.3086343278041036e-5,0.0002717417604787644,1.8514366666053972e-14,2.2894796712995766e-14,4.913745402469273e-13
0.5142571285642822,1.0e6,2689.055279975812,2796.6281894990734,2675.646389285135,6.240944826100156,9.04410249536283,7.913326210952327,1.1692636387111053,0.00014687717477825208,5.3087652161034975e-5,0.0002718127508819408,1.8538274415709042e-14,2.2896253775501686e-14,4.913858970445946e-13
0.5147573786893447,1.0e6,2689.194051501694,2801.458743111784,2675.783169886639,6.246406685429541,9.054337804364215,7.914876128492261,1.169899791117852,0.0001469491978173185,5.314593100600212e-5,0.0002720453013724096,1.8565068853452528e-14,2.292484387489301e-14,4.935573504460791e-13
0.5152576288144072,1.0e6,2693.6910149187174,2801.7611812647,2690.6590062671394,6.274760946412112,9.055168950213005,7.920407310149219,1.170032956170951,0.00014699929475445078,5.329488936986265e-5,0.0002726047154726713,1.8580254852662224e-14,2.294759751305112e-14,4.938146283563638e-13
0.5157578789394698,1.0e6,2694.9674002484194,2802.1070681018336,2706.5916536242307,6.280806584185651,9.061007237311172,7.926168533600689,1.1723836324250843,0.00014705124351605003,5.333314151940714e-5,0.0002726104290778368,1.8581741997969305e-14,2.2948257640342477e-14,4.941996938856917e-13
0.5162581290645323,1.0e6,2706.3930489409863,2805.5199398488026,2707.344831720074,6.28259016363544,9.066800357457993,7.93417655284093,1.1734813990430386,0.00014719708382864878,5.338540035958801e-5,0.0002728449871535031,1.8601059950605477e-14,2.2978172136403335e-14,4.945092248741753e-13
0.5167583791895948,1.0e6,2710.2082360361255,2807.510791088484,2707.4644206366274,6.295691129851162,9.069256235179257,7.934213104523209,1.1737488093865487,0.00014720693297919218,5.3611998636416886e-5,0.0002731842164550648,1.8625404226031907e-14,2.3042348608439918e-14,4.951008075243024e-13
0.5172586293146574,1.0e6,2712.8130230550487,2811.5348125980026,2709.361016060572,6.2999696342696385,9.07058825522294,7.9383452190628905,1.1743371943788783,0.0001479129393621217,5.362916482610188e-5,0.00027344012923796485,1.867030523113108e-14,2.3061975698403525e-14,4.953519889413227e-13
0.5177588794397199,1.0e6,2722.5093194781484,2823.4489638207847,2713.412090180608,6.308044180689877,9.072795769032922,7.938579899058405,1.17545674549079,0.0001480184630722023,5.372668071091612e-5,0.00027354302352950046,1.869675310459866e-14,2.3087637080325088e-14,4.960113877900466e-13
0.5182591295647824,1.0e6,2729.056852913433,2838.2237548252897,2720.054607805176,6.310382197426333,9.073863579083788,7.9465157328342,1.181778035056784,0.0001482202308355682,5.376434744549577e-5,0.00027423093150375026,1.870529884315406e-14,2.3087979560969315e-14,4.962365804627423e-13
0.5187593796898449,1.0e6,2731.9972387175735,2843.71603205425,2724.096975895405,6.343729510577766,9.091116619034818,7.952098531731604,1.1824222615478945,0.00014833712947796528,5.3941932877709005e-5,0.00027431802127442955,1.8708610327716922e-14,2.3093694718239193e-14,4.971674397073999e-13
0.5192596298149075,1.0e6,2732.6997700475963,2844.3351825994623,2726.5916781607566,6.349440517582261,9.093996702339568,7.952389721104577,1.184128566445369,0.00014887821128129866,5.3982319149608284e-5,0.0002745952891809847,1.8711677161327963e-14,2.3126681477670894e-14,4.977105321893995e-13
0.51975987993997,1.0e6,2734.9161547975327,2844.626933921776,2729.0285721837913,6.352241363777332,9.095168948984389,7.9553352403240325,1.1850791183739458,0.0001489692640203718,5.4011357329012965e-5,0.00027499344118254884,1.872445816778019e-14,2.3129704476832352e-14,4.980289433664992e-13
0.5202601300650325,1.0e6,2742.6193425629035,2851.4825584171367,2735.4765821690185,6.3537176560173005,9.108983100921426,7.9599167045728105,1.1852944916547588,0.00014904085690972563,5.4083471718137266e-5,0.00027513773373560727,1.8728763349544972e-14,2.313568148559402e-14,4.984921645008181e-13
0.5207603801900951,1.0e6,2743.1743641507387,2851.5671683939104,2736.7455954903103,6.363121920975561,9.116899120996848,7.960073307612625,1.1861216595921165,0.00014911896839495364,5.4088947595149606e-5,0.00027527090225617156,1.87357365114562e-14,2.3174017672076854e-14,4.987100932881646e-13
0.5212606303151576,1.0e6,2743.710160326437,2853.2028967646092,2737.6377241042765,6.365483482379094,9.125512059449488,7.960174637851694,1.186887600233749,0.00014960834999653002,5.427508228452047e-5,0.0002756102671193156,1.8771401225674663e-14,2.3189534618211717e-14,4.989562578424208e-13
0.5217608804402201,1.0e6,2747.428727186804,2855.222704247518,2741.654826823209,6.390211965464101,9.125892710790358,7.964007982802367,1.188755247951809,0.0001497088388823078,5.428569540598239e-5,0.0002756539845375382,1.8795599282496218e-14,2.321170610291391e-14,4.999945732686699e-13
0.5222611305652827,1.0e6,2751.127258225096,2857.4510723104763,2749.031283646012,6.406174884582547,9.127322639166746,7.965197180854124,1.1896885758750508,0.0001500942684687303,5.436385469137201e-5,0.000276891972117626,1.8818649280144203e-14,2.3226986655214207e-14,5.007471669891122e-13
0.5227613806903452,1.0e6,2753.2045832573144,2859.3860168519354,2750.044925783358,6.406275837491078,9.15004400866615,7.981986828718303,1.1910241935632426,0.000150395259430201,5.438062762859883e-5,0.00027714448273196486,1.8819281763817852e-14,2.3284451048682086e-14,5.007917750910184e-13
0.5232616308154077,1.0e6,2754.5002389871584,2859.5853731983516,2751.4836484988655,6.406881227888391,9.155070279915114,7.986365127336211,1.1914553282768208,0.00015051918457726704,5.438433686935181e-5,0.0002777043841612432,1.8840216612757103e-14,2.3319748926517215e-14,5.011311760035729e-13
0.5237618809404703,1.0e6,2756.7658217412218,2860.2836615436827,2751.7333278297815,6.415987223906099,9.173569756882449,7.99439905574114,1.192601251792903,0.0001505937945877344,5.4495492513266647e-5,0.00027793312869473283,1.8874528282278273e-14,2.3366514986871927e-14,5.013936979324517e-13
0.5242621310655328,1.0e6,2765.3784068122377,2861.815519796019,2756.3656582505187,6.418361048991953,9.191120085731093,8.011096059170942,1.19269512559873,0.00015068989919554034,5.460164818413633e-5,0.00027855301477899125,1.89108589619894e-14,2.3381624978361783e-14,5.015645414961728e-13
0.5247623811905953,1.0e6,2770.554195142659,2862.161052599216,2757.097052579187,6.421348287281507,9.194251069720645,8.018059326736267,1.1930513760235402,0.0001508829637656677,5.461374420543798e-5,0.0002788086784864159,1.8917357120173425e-14,2.3434827586329012e-14,5.019214937400649e-13
0.5252626313156579,1.0e6,2774.1376395811376,2866.822806275401,2757.711403041955,6.43391125096185,9.205664178165671,8.018580762972572,1.1946391837010242,0.00015088686458567384,5.470502901582016e-5,0.00027890742748311564,1.8922484389040744e-14,2.3448529165973113e-14,5.023222729720155e-13
0.5257628814407204,1.0e6,2777.421149581618,2881.01684290195,2769.271019641425,6.439634717730152,9.209926528904644,8.036757107946125,1.1964702785861574,0.00015095915028963842,5.473020488307297e-5,0.0002790614209959397,1.8936883745074444e-14,2.3506361748869953e-14,5.042369170875575e-13
0.5262631315657829,1.0e6,2779.9695737787515,2882.632597954711,2770.5038164550597,6.441337964909594,9.216344715860377,8.048810777788141,1.1967661769462459,0.00015098796237075513,5.474685523119934e-5,0.0002791345545042847,1.8977556226258573e-14,2.353691420648556e-14,5.043277113566242e-13
0.5267633816908455,1.0e6,2785.041936699375,2885.390116471877,2772.7666672825444,6.442109796310356,9.242850121368532,8.04921618096585,1.1987135751036877,0.00015098939170729995,5.47869547095224e-5,0.0002792934443322284,1.897989113775998e-14,2.3553947470297904e-14,5.046071741030272e-13
0.527263631815908,1.0e6,2785.2673204350435,2889.8853558372316,2782.0815747220663,6.462729466341689,9.244308061664736,8.049548427338058,1.199980463288712,0.00015103547585122783,5.490976201911294e-5,0.00027936531008349556,1.9000918880276742e-14,2.359270835888115e-14,5.060787553701304e-13
0.5277638819409705,1.0e6,2785.5098446576,2896.5166012465206,2783.490679690186,6.463052746667779,9.261433751602691,8.05584165934376,1.200452035919819,0.00015118671121071403,5.494582454409831e-5,0.00027942998234691425,1.9008159186755066e-14,2.3620170793833022e-14,5.067116458123098e-13
0.5282641320660331,1.0e6,2797.586113495205,2898.162682435035,2785.699657074637,6.467965813364574,9.267041501104668,8.064223616555982,1.2006306289905717,0.0001512009806359061,5.499205994441103e-5,0.00027944906444971816,1.9014021180796246e-14,2.362327609349035e-14,5.068112433318176e-13
0.5287643821910956,1.0e6,2801.5351393952005,2904.4827292157797,2799.520421089982,6.468096584456904,9.286317509402133,8.07602600527473,1.201775243222554,0.00015122295311003307,5.500138843329062e-5,0.00027976924689303154,1.902132240358529e-14,2.362849231416858e-14,5.074529413341898e-13
0.5292646323161581,1.0e6,2803.949815595843,2921.471214539183,2799.91698069009,6.476751828527014,9.311379897364306,8.08673785934904,1.203190693043948,0.0001512830746976894,5.5017912429778825e-5,0.00028091193200071375,1.9066036766034598e-14,2.3670041153973968e-14,5.077740574397087e-13
0.5297648824412207,1.0e6,2809.7582968088045,2933.844005292786,2800.625431579199,6.480362966564396,9.316518030169625,8.110137941943805,1.2037135047062812,0.00015165335557064828,5.510798337564806e-5,0.00028094485902342584,1.9075272433319877e-14,2.3673219237620072e-14,5.079658266505881e-13
0.5302651325662832,1.0e6,2811.668446569685,2936.618829114225,2809.6191688535705,6.482662606638029,9.32093088804314,8.1144205086854,1.2043597918409563,0.00015188847101173188,5.5481586595026276e-5,0.000281459793206016,1.9098415444091515e-14,2.3681992187425583e-14,5.08241773460098e-13
0.5307653826913457,1.0e6,2815.324240232151,2937.847927838752,2809.942124037365,6.488017455496395,9.336564693530631,8.115811747149827,1.2044446301170024,0.00015193169171949663,5.558032434134016e-5,0.00028167871050492437,1.9103578660743102e-14,2.3709530119042405e-14,5.082494136425622e-13
0.5312656328164082,1.0e6,2817.47308868699,2939.560081056829,2812.493284664602,6.491118750189591,9.350338860627325,8.12993632031932,1.2059433872728544,0.0001521071194708417,5.590487357214991e-5,0.0002828244760686079,1.911008800559713e-14,2.371569785278575e-14,5.084825899053927e-13
0.5317658829414708,1.0e6,2822.453397542729,2950.4031131495253,2816.491811959464,6.491551603528637,9.355652597027031,8.15635017619742,1.208120807287216,0.00015213163826944103,5.59904107475189e-5,0.0002829129092572016,1.9193268593391627e-14,2.3716627383708413e-14,5.104044193136283e-13
0.5322661330665333,1.0e6,2824.1555429455375,2953.1325292355095,2816.5875806982453,6.5062910320555725,9.360181774817933,8.187052567554565,1.2083937223794237,0.00015253707478793825,5.601758832016837e-5,0.000283577476521254,1.9211455823487425e-14,2.3718619339893328e-14,5.104580724964051e-13
0.5327663831915957,1.0e6,2826.7177748956783,2956.972774676401,2824.294534952029,6.508752564892309,9.362689988848096,8.192470835174179,1.212230204239922,0.0001529688581933955,5.635739730872231e-5,0.0002835908741107506,1.9226743760344868e-14,2.3747497940249926e-14,5.125802195886585e-13
0.5332666333166584,1.0e6,2828.5392563624414,2963.551261550911,2832.523845439694,6.5135642347195395,9.381718322279236,8.217961974921279,1.2175193339546668,0.00015325642259975163,5.637917646051036e-5,0.0002838725114711663,1.923192390800883e-14,2.38104712844947e-14,5.133214167696572e-13
0.5337668834417209,1.0e6,2833.304579436345,2964.3012730735263,2837.4310897314126,6.5271008411348275,9.4042180741889,8.218026127448656,1.2210216519210413,0.00015387971293958784,5.641395931791568e-5,0.00028404137436164884,1.941348232039645e-14,2.3870073416849816e-14,5.142417370229468e-13
0.5342671335667833,1.0e6,2840.4552880483734,2966.371489027154,2837.5400355954616,6.542611726907915,9.40761243913009,8.222317337073704,1.2212010550724435,0.00015395814917844685,5.6500258424509586e-5,0.0002847396814464075,1.9423527956591742e-14,2.3913224357169074e-14,5.146873928110929e-13
0.534767383691846,1.0e6,2841.3898444832867,2972.561557802043,2837.606412226227,6.553418439366101,9.410114854347269,8.222422145651471,1.2230390862270648,0.00015405880101249892,5.6543163422961155e-5,0.0002852071741820474,1.9433499406791704e-14,2.3980872627435588e-14,5.152295207534583e-13
0.5352676338169085,1.0e6,2841.439550051588,2973.905880786758,2845.753837573602,6.5755546442771475,9.42183695058435,8.233627021479583,1.2258578370786222,0.00015407201389559523,5.6637184748633214e-5,0.0002856776726070434,1.9444480195026192e-14,2.3988525294605657e-14,5.155237835839278e-13
0.535767883941971,1.0e6,2845.3529815949832,2977.6229453816895,2846.279921096958,6.584148864997769,9.4535096448374,8.240429676556008,1.226220179848029,0.00015439110989831103,5.6674635939836794e-5,0.00028596408102330286,1.945573795978447e-14,2.4021456973755107e-14,5.155614656574264e-13
0.5362681340670336,1.0e6,2846.3263214901453,2981.395280040498,2847.3013310313345,6.592322230261486,9.457816930430862,8.258886895289763,1.2263928476373946,0.0001544854375291571,5.670816419938912e-5,0.0002862764024929826,1.9480606678504693e-14,2.408277702107277e-14,5.167306968895451e-13
0.536768384192096,1.0e6,2850.838768100838,2981.9723203694743,2848.046872635416,6.595279390215441,9.45852901029856,8.26209301919565,1.2282152360550644,0.00015451730959959107,5.672389132755017e-5,0.00028664390918422953,1.9492723949938243e-14,2.4129264944161554e-14,5.171517320759304e-13
0.5372686343171585,1.0e6,2852.6350285706612,2987.2748082156354,2849.264396424795,6.595589282209113,9.47865051939459,8.269074519838558,1.2329085369416284,0.00015454031245422368,5.673642056849587e-5,0.0002867744084150814,1.9533146055666438e-14,2.4144378900152606e-14,5.191311183681291e-13
0.5377688844422212,1.0e6,2857.2598668296255,2990.337630066031,2852.6019165388852,6.598112489875684,9.500448573291697,8.275225009517785,1.234312249193671,0.0001547305962708428,5.676671774467915e-5,0.0002867916069915028,1.9606048579320838e-14,2.4174598898147788e-14,5.199156113009488e-13
0.5382691345672836,1.0e6,2863.583708939853,2992.1679834125334,2854.785396558253,6.607385048758306,9.514833857783286,8.277488490764505,1.234528314100086,0.00015496568964752327,5.689034224431154e-5,0.00028707065091970654,1.964034769511539e-14,2.4180794140259352e-14,5.200140004196437e-13
0.5387693846923461,1.0e6,2868.3256088524995,2993.933234005217,2860.1098532882006,6.60803350544402,9.525772729007604,8.301135721802863,1.236943089139596,0.00015498570275457627,5.689686219686473e-5,0.0002871549642339434,1.9646191317489426e-14,2.418252159854634e-14,5.202481950451233e-13
0.5392696348174087,1.0e6,2868.7533845188627,2994.317814363778,2864.728740010781,6.612996648123398,9.539364944241804,8.314471823721668,1.2390681829547234,0.00015570266457313474,5.690038220897641e-5,0.00028768866756870656,1.9657756873273785e-14,2.4247480918099205e-14,5.20975551057244e-13
0.5397698849424712,1.0e6,2870.7877875719373,2995.145312155745,2869.114032872064,6.6248530022981775,9.545301149406058,8.321305822541545,1.2405110722550643,0.0001558143532525968,5.696934938053526e-5,0.00028788743439276033,1.9657843152730188e-14,2.4265209647698397e-14,5.21958105505504e-13
0.5402701350675337,1.0e6,2871.7515775840543,2995.4901375363092,2871.2740119286486,6.625909846268821,9.562237580294326,8.322408704874832,1.242595323253344,0.00015617447453607206,5.6994634268996716e-5,0.0002881827294376498,1.9713890095543897e-14,2.4290879149604747e-14,5.229636090481346e-13
0.5407703851925963,1.0e6,2877.4036090895897,2996.171909973762,2875.2365433759073,6.626514299816997,9.56813833927421,8.344859802044798,1.2437983432029855,0.00015619859955241924,5.7025950483658566e-5,0.0002887321320820621,1.9717242357832215e-14,2.4306163620176896e-14,5.231692664730853e-13
0.5412706353176588,1.0e6,2880.463405119724,3001.171119358715,2877.8031876415807,6.630976721134604,9.576585921566195,8.348146846874105,1.2441327830797326,0.00015628282953094162,5.7157421244177745e-5,0.00028879065024022416,1.9718778256424752e-14,2.432008162088234e-14,5.241033624635678e-13
0.5417708854427213,1.0e6,2884.24466079181,3010.355070816482,2878.635712219373,6.646996450359418,9.578490064451193,8.352872252971279,1.2448194783522417,0.0001563079567680048,5.720620401544364e-5,0.00028945352996215864,1.9720113186206103e-14,2.432031874554998e-14,5.243519407920746e-13
0.542271135567784,1.0e6,2886.5583084819464,3010.7160623935633,2885.2601870679327,6.666457464268476,9.58561408680619,8.361998463172142,1.2449388355145485,0.00015641757468974518,5.725971920892453e-5,0.00029023987403689817,1.9734124953904425e-14,2.436134876071471e-14,5.246144236511701e-13
0.5427713856928464,1.0e6,2889.931111240569,3013.074172070311,2888.8357826325982,6.677699665814217,9.603777776516644,8.398342899171226,1.2458662888085117,0.00015645691303462715,5.732045403191506e-5,0.00029053233099550176,1.9741860884568684e-14,2.43904223948971e-14,5.247986325505631e-13
0.5432716358179089,1.0e6,2890.824870032658,3014.115572159714,2890.4359528584228,6.691617062163774,9.621967061622248,8.403670384840353,1.2458916234609598,0.0001566181980288941,5.734447432059846e-5,0.00029068160293188345,1.976079831137714e-14,2.439361979049357e-14,5.249101704343096e-13
0.5437718859429714,1.0e6,2904.18523939444,3020.9793203932363,2893.444640014862,6.692516627759005,9.635620787248518,8.42833675067571,1.2489655174242527,0.00015667330245948248,5.734515806746676e-5,0.00029087672895461577,1.977150729099197e-14,2.4395233753536155e-14,5.263180875258132e-13
0.544272136068034,1.0e6,2909.2581202484625,3022.639496875049,2893.5081643355156,6.705170482499095,9.641532013420452,8.42975373634422,1.2499076514338292,0.00015712665094721882,5.75343707599866e-5,0.00029108256882929385,1.977225956250539e-14,2.4414439159726867e-14,5.263646917957052e-13
0.5447723861930965,1.0e6,2915.7962015278504,3027.5425227254705,2893.717206783089,6.71035519234997,9.650846546062798,8.431783849460563,1.251244185310429,0.00015776838558103853,5.7575515470997074e-5,0.0002911756793821623,1.9825494762595557e-14,2.4453467998980946e-14,5.268805263510369e-13
0.545272636318159,1.0e6,2925.1904756673516,3033.885853571836,2898.6590786564734,6.711474119444999,9.661149705853465,8.433821811312242,1.252987024000688,0.00015803729725101574,5.7865601734529855e-5,0.00029128767928710415,1.9859805518586166e-14,2.4477745810066972e-14,5.273867392988017e-13
0.5457728864432216,1.0e6,2925.4666096494266,3035.8379803534012,2900.2591508492615,6.71455821778691,9.667892796377357,8.44000658563263,1.2571780280079943,0.00015826276893722688,5.786694481388935e-5,0.00029248275585709707,1.9871777390136374e-14,2.4518656657843363e-14,5.277182946158461e-13
0.5462731365682841,1.0e6,2942.081563352886,3037.200880505109,2901.627617141419,6.719208783567981,9.668117730002816,8.454644193660647,1.2591888521279708,0.00015861998049088635,5.7887359015439654e-5,0.00029264278659187033,1.987211700774278e-14,2.452893736474788e-14,5.283917505642669e-13
0.5467733866933466,1.0e6,2944.435065556271,3038.112536167745,2905.556113149856,6.719944047059475,9.677018716202342,8.481643687756115,1.2639165071910496,0.00015862339085974563,5.790391297380501e-5,0.00029264818917877216,1.987971873531858e-14,2.45335823907205e-14,5.284730907808354e-13
0.5472736368184092,1.0e6,2945.4479133667346,3038.9867075077345,2906.8266595126775,6.730809406140549,9.704953804388886,8.487776771956948,1.2670005412772558,0.0001587230103390038,5.795495391535792e-5,0.0002929578080713778,1.9906687852972032e-14,2.4611733738969794e-14,5.299808425700296e-13
0.5477738869434717,1.0e6,2946.552752792423,3040.128245555662,2907.726671587332,6.734597385762103,9.709917805247377,8.494087939829585,1.267204234141209,0.00015877388409932217,5.798742094797718e-5,0.0002931210781241823,1.9908217211067977e-14,2.4635316046797302e-14,5.303104667250879e-13
0.5482741370685342,1.0e6,2955.27203876425,3046.9844098176,2907.737214882261,6.753548420659904,9.726017608087773,8.52902151622643,1.2693009958402235,0.00015917956429426774,5.808667680460867e-5,0.00029410969758513454,1.9925394150450642e-14,2.4635820366087234e-14,5.306932631660393e-13
0.5487743871935968,1.0e6,2956.656990113797,3057.6880452292553,2916.094855511484,6.7561275797751295,9.739866978245518,8.532591684966894,1.2716139718084989,0.0001593299508075787,5.8105736447861556e-5,0.0002941220758548167,2.0021340363287437e-14,2.466238409195127e-14,5.309780471657987e-13
0.5492746373186593,1.0e6,2956.8704341162793,3058.3946396307297,2917.596797068585,6.758009223108509,9.752134188727346,8.540423083237558,1.2732752392888091,0.000159550244979135,5.83366954255586e-5,0.0002946172897000584,2.014688872188714e-14,2.4695912337687393e-14,5.318020837178915e-13
0.5497748874437218,1.0e6,2963.1890509078667,3059.737538057642,2918.080256309218,6.7732416050361675,9.759964044284109,8.541717570248148,1.2752014829234353,0.00015955646561749184,5.834573425600165e-5,0.0002946706379679856,2.0150978048861734e-14,2.4706769499567295e-14,5.322679442517481e-13
0.5502751375687844,1.0e6,2963.7518967715914,3067.8949570390923,2925.8072555892686,6.783490006058061,9.762954011533862,8.554565986675012,1.2755909601489237,0.00015975366526482145,5.845887312805414e-5,0.0002948856394993486,2.0156908645021233e-14,2.4739781139369563e-14,5.32959382883144e-13
0.5507753876938469,1.0e6,2964.305136936659,3072.4627328752,2926.503687516658,6.797469164169717,9.77905207770012,8.5598968375083,1.2759306496610476,0.0001597562581351113,5.859860371107252e-5,0.00029569293190915186,2.0161112747869646e-14,2.4825326016785302e-14,5.344239450564894e-13
0.5512756378189094,1.0e6,2965.2635456197822,3074.957116164495,2930.430926183303,6.824305013144743,9.792291048704028,8.577106115385698,1.2825619237262054,0.00015999671108540367,5.8673796589755095e-5,0.00029575489506469474,2.019797978165061e-14,2.4829304194045532e-14,5.351492210446781e-13
0.551775887943972,1.0e6,2968.5091933471635,3075.0157234431567,2940.024295111071,6.826944331838474,9.865056368072157,8.578562654134355,1.2847996266451078,0.00016004907376699934,5.869971085531884e-5,0.0002962102473737258,2.021172328279412e-14,2.486446962929955e-14,5.360238833532371e-13
0.5522761380690345,1.0e6,2971.2913201980296,3082.7979200878176,2947.011788397409,6.830938736431528,9.868918303287657,8.583483998252976,1.2849087006902895,0.0001603072630313946,5.87415838287519e-5,0.00029652543180317217,2.0220854985800376e-14,2.4865025839816607e-14,5.372116538732841e-13
0.552776388194097,1.0e6,2978.1412006215123,3083.6280466086937,2960.0140844308494,6.833982365798012,9.871849404253709,8.588614002393612,1.2871053931826824,0.00016039124653108525,5.879974617692741e-5,0.0002965458247963742,2.0221668258095722e-14,2.487451577699631e-14,5.372643107185518e-13
0.5532766383191596,1.0e6,2984.9789829721003,3084.7658641084145,2962.6797679954047,6.8374564687600925,9.90254603178752,8.598827895197093,1.2874429140121788,0.00016086541213208088,5.895147990527941e-5,0.0002965946299205302,2.0344909632774698e-14,2.4912811078356525e-14,5.396951768924473e-13
0.5537768884442221,1.0e6,2986.6688203719636,3089.9345736354694,2963.4285652438257,6.853675184250176,9.903674732255961,8.604560002083032,1.2902186197547307,0.00016120726592872792,5.903483721991298e-5,0.00029682814122108405,2.035330258590599e-14,2.494418942993574e-14,5.400750827766318e-13
0.5542771385692846,1.0e6,2996.494015898013,3092.4435069317433,2965.1638439667863,6.855651235232906,9.918175631419361,8.608638428934627,1.2911679033483918,0.00016128668584433116,5.9048670014901506e-5,0.0002990854287946337,2.0384947238242534e-14,2.4965566628066743e-14,5.401064862795352e-13
0.5547773886943472,1.0e6,2998.868071147443,3094.430593185187,2974.176854056247,6.857867737300163,9.918724696367539,8.621060680847586,1.2921342186153568,0.00016211216394650872,5.9049193256392555e-5,0.0002991210144816494,2.048344250123679e-14,2.4988906270647717e-14,5.403207879779659e-13
0.5552776388194097,1.0e6,3002.3072088512863,3095.9129579590563,2976.043199029406,6.876176728701286,9.922297915750686,8.649798665526204,1.292229186545577,0.00016215918644285835,5.907224171332963e-5,0.00030080199031084397,2.0556161238514994e-14,2.4990022012853787e-14,5.433564633653737e-13
0.5557778889444722,1.0e6,3002.368961564197,3097.24426750295,2976.5365499405325,6.880488821930131,9.93465659132889,8.670024757864617,1.2927654050607778,0.00016218842545962823,5.941227635941524e-5,0.00030141655864106314,2.058710387173953e-14,2.5085607756748485e-14,5.438243799921108e-13
0.5562781390695347,1.0e6,3008.15284763069,3107.313836934981,2984.090045965615,6.880578046952923,9.956593213165998,8.678052809251945,1.2942641052370452,0.00016239143880997402,5.9438620775443456e-5,0.0003014612215016328,2.058966170017624e-14,2.5149730722657104e-14,5.441078857996393e-13
0.5567783891945973,1.0e6,3010.174116156585,3120.7367674337584,2987.696191065367,6.8881512066643475,9.964815698560615,8.686901199234317,1.2966780620764422,0.00016253589879794699,5.958130955842307e-5,0.0003016012467313739,2.060450675077028e-14,2.5162389255855027e-14,5.45323782034672e-13
0.5572786393196598,1.0e6,3011.8598412989804,3135.819062032509,2988.4951327587664,6.898872608556128,9.97536419505841,8.689325780904634,1.2980014927119992,0.00016262589125280163,5.9620569434893696e-5,0.00030190062373008827,2.066758522603165e-14,2.5247434680004693e-14,5.45759721287236e-13
0.5577788894447223,1.0e6,3013.8345966130846,3135.9398996217465,2999.7647490049953,6.905437709139553,9.981489473333593,8.696287955376674,1.298276512146441,0.00016290415979513563,5.9691156567687995e-5,0.0003029625227654228,2.0678755754784888e-14,2.5287448610807796e-14,5.462688545850946e-13
0.5582791395697849,1.0e6,3014.470401275669,3136.0533902705365,3004.2735865674035,6.907228815374961,9.981993946897248,8.713292022321275,1.3030767726303598,0.00016301990027600149,5.970330905335404e-5,0.00030307933628659817,2.0701492873286395e-14,2.54080991275683e-14,5.467857247430345e-13
0.5587793896948474,1.0e6,3030.698672893542,3140.6068733952516,3010.1088883497405,6.935619803220427,9.98342749951327,8.726807753409549,1.3033472823372556,0.00016323749458900438,5.98232633516206e-5,0.00030310901937029245,2.0737674481285046e-14,2.542430111876999e-14,5.470699221188715e-13
0.5592796398199099,1.0e6,3036.0541991655145,3144.789078059577,3025.180370477916,6.957483781702545,9.986495374924344,8.727042378294437,1.3046400765308248,0.00016332421297490048,5.991912808052707e-5,0.0003031184464726589,2.0739548085111583e-14,2.5493989886557256e-14,5.471835522038065e-13
0.5597798899449725,1.0e6,3039.836433601531,3147.2171093174134,3026.716323511126,6.9745684716829315,9.991582482081844,8.727691921611411,1.3078090268904354,0.000163687033776226,6.003383078481678e-5,0.00030385878379318444,2.075365465551169e-14,2.55487127731982e-14,5.475843743275796e-13
0.560280140070035,1.0e6,3040.9277799884826,3155.9410410642477,3027.3852469102917,6.976819138085764,10.01625352701204,8.733350862886565,1.3083307123357322,0.00016386363599672486,6.011388587535511e-5,0.00030397659785846897,2.082335721506511e-14,2.5569425066268984e-14,5.483488440714695e-13
0.5607803901950975,1.0e6,3043.50020242808,3158.082790863383,3029.2029098760063,6.977934693488077,10.096495414457971,8.743754070580932,1.3093191327268323,0.00016394943674223573,6.0149419715611966e-5,0.0003040626833621703,2.0874439528967344e-14,2.5576697822589355e-14,5.492573798984207e-13
0.5612806403201601,1.0e6,3049.0439192451245,3165.71489073386,3029.670487004943,6.98525528144342,10.107405995128032,8.748933110544014,1.3103851363378054,0.00016439508078817112,6.017477393313211e-5,0.00030421736034653583,2.0899009569012168e-14,2.559083176265704e-14,5.494679738363214e-13
0.5617808904452226,1.0e6,3049.655352971834,3166.2245933294053,3032.901387489516,6.988469998385325,10.137799846060851,8.77014699154525,1.312066435007733,0.00016451748642112604,6.021534283274668e-5,0.00030446887722494797,2.0917073536521452e-14,2.566039787103597e-14,5.507318270599756e-13
0.5622811405702851,1.0e6,3050.4419353253393,3166.270567481265,3035.8664934424232,6.9901568795080005,10.155198473061104,8.790224715438837,1.3127676801761443,0.00016510086762418224,6.021832616355641e-5,0.0003047549870605244,2.091726794143388e-14,2.5665310099719542e-14,5.513037692073571e-13
0.5627813906953477,1.0e6,3054.596759821489,3170.2306666056393,3036.0476908790743,6.9906582693296,10.172406682472003,8.815848571628724,1.3143449360185862,0.00016527582306105471,6.0329834853900324e-5,0.00030554171877366173,2.0918032969993935e-14,2.5673368159750223e-14,5.513642048367754e-13
0.5632816408204102,1.0e6,3055.709512425992,3180.6180704241096,3055.6798885469248,7.015583779889701,10.179275910720923,8.83826400777075,1.3147015384266614,0.0001658495210857031,6.038959375666936e-5,0.00030595841859311715,2.09271981115107e-14,2.5679551869581952e-14,5.514995588408938e-13
0.5637818909454727,1.0e6,3061.5577865838886,3181.3515861541337,3058.3037613638216,7.023193025570184,10.186706434683304,8.839899188566777,1.3157621969765558,0.00016589727536585246,6.045558196577378e-5,0.00030605122973248526,2.093001694491291e-14,2.5702368303214062e-14,5.530708139832143e-13
0.5642821410705353,1.0e6,3061.8180417483322,3181.7507292247146,3062.1596519384193,7.051700266816582,10.22706484999035,8.846132724511657,1.3164239154055821,0.0001659776458170226,6.067469930326452e-5,0.00030612553460782966,2.0947408117371002e-14,2.5714388978281347e-14,5.532867601206341e-13
0.5647823911955978,1.0e6,3067.8028457153023,3190.906410433721,3063.684242343597,7.051985459881162,10.228854308247058,8.846571545930427,1.3165429782139093,0.0001660824704532241,6.0803638825222824e-5,0.0003069177360562328,2.0953772024832465e-14,2.5736513753255857e-14,5.5346122032087e-13
0.5652826413206603,1.0e6,3068.933596827127,3193.623456378571,3064.080975619046,7.0746901873164845,10.25009133820812,8.851015046632178,1.3172031195612335,0.00016620318795713152,6.090468774559563e-5,0.0003069754634508551,2.097386670150049e-14,2.5739058496950082e-14,5.535255203041634e-13
0.5657828914457229,1.0e6,3069.9869802692224,3193.703014601512,3067.332425417285,7.078207220188287,10.255096539400965,8.863660473499927,1.3173397800656395,0.00016682180678266695,6.091012005332647e-5,0.0003071036245753068,2.0985235594696703e-14,2.5742895668453344e-14,5.547196330261066e-13
0.5662831415707854,1.0e6,3074.0015623086024,3196.9201867043107,3069.04924639053,7.085236267083155,10.27197894496146,8.866779298420463,1.318525791586186,0.00016724757446826607,6.112936029755824e-5,0.00030741076950239706,2.0985782176682644e-14,2.5813464226486144e-14,5.553381157322272e-13
0.5667833916958479,1.0e6,3078.1388903047946,3199.543214743944,3069.9005404599266,7.091247445575183,10.278297640490267,8.889168313614908,1.320739493400749,0.0001673072725341191,6.113141076006165e-5,0.00030741178137429003,2.099197909959937e-14,2.585098862386672e-14,5.560026248499728e-13
0.5672836418209104,1.0e6,3079.246444414721,3204.4023598756785,3070.4653942595696,7.098270824347073,10.278470805516736,8.897079943004051,1.3249209684428604,0.00016732232150363588,6.145065494952895e-5,0.0003074975274283492,2.104915332469204e-14,2.5881464148929345e-14,5.562777503266625e-13
0.567783891945973,1.0e6,3079.4637063447535,3209.7233753149517,3074.2743323165155,7.098612510912413,10.287374649193193,8.898042740385515,1.3305632953759976,0.00016747921078284116,6.14961487554721e-5,0.00030755306933235395,2.1051187634781228e-14,2.5960702848659942e-14,5.576023208718106e-13
0.5682841420710355,1.0e6,3083.012114768182,3210.8474977162787,3082.293871798458,7.098783252540402,10.305839247985283,8.906127562236268,1.3309070618000196,0.0001675800559938682,6.15665609046925e-5,0.0003075633420962708,2.1073795230368958e-14,2.5992097162930378e-14,5.580413548585161e-13
0.568784392196098,1.0e6,3083.51164801527,3211.6769880234856,3090.9612386883136,7.112489491898592,10.306855169982477,8.912698915643022,1.3309133959257442,0.0001676380186456363,6.160572479159294e-5,0.00030819328039607453,2.1076369269549477e-14,2.600040253224863e-14,5.588139796405772e-13
0.5692846423211606,1.0e6,3092.4035837747338,3211.7341816492094,3096.2115117917447,7.129808671165182,10.326804390508752,8.914023281319581,1.3342522059378317,0.00016781237925535844,6.163444370486214e-5,0.00030827625984077055,2.1131731241770716e-14,2.6009537114017133e-14,5.592940889381014e-13
0.5697848924462231,1.0e6,3093.5441895642743,3213.7497843611263,3096.388944813153,7.133372734243711,10.331926837545033,8.917256026459171,1.3346357433055487,0.00016795901033442765,6.16860982180724e-5,0.0003085517819734893,2.1140134457605614e-14,2.6018202290065936e-14,5.604752285352266e-13
0.5702851425712856,1.0e6,3096.3895536280797,3214.752905509427,3096.657373578254,7.133392171039598,10.3423742469054,8.941791123793617,1.3347020457599792,0.00016797452827626918,6.19884593282735e-5,0.0003089083705710615,2.1161400665158063e-14,2.6020021769682685e-14,5.620118262177239e-13
0.5707853926963482,1.0e6,3098.441467118896,3222.8992645993126,3096.716186530278,7.135337288151467,10.344590979708856,8.965292065474205,1.3367101492976312,0.00016809133122073523,6.199081139483822e-5,0.0003102771830437984,2.1165489128148877e-14,2.6032859402042317e-14,5.621334046181397e-13
0.5712856428214107,1.0e6,3099.46400181509,3225.200096452545,3097.622863145206,7.146939100097861,10.351292592350395,9.00193573435522,1.3367749259406607,0.00016819677736161617,6.205398505193082e-5,0.0003109773472522283,2.1208751675783633e-14,2.6063329210152575e-14,5.640991669704425e-13
0.5717858929464732,1.0e6,3106.5924873488666,3227.360299195332,3098.220217287359,7.166101575328637,10.389603958017204,9.055803389329663,1.342189478913003,0.00016831804476779918,6.207386750753426e-5,0.00031232231439500197,2.1227736986487338e-14,2.608093558053483e-14,5.663425763484074e-13
0.5722861430715358,1.0e6,3107.542940573272,3228.985334619523,3102.7160325828972,7.166866246501118,10.393470632563416,9.059186842057162,1.3423846648365996,0.00016843559129895284,6.215145045437253e-5,0.00031249639288892804,2.1256113271645406e-14,2.6140092604867125e-14,5.682363456993391e-13
0.5727863931965983,1.0e6,3112.440040446662,3228.987578597335,3103.3744408704833,7.16702500852032,10.397138827916658,9.066672363175897,1.3446021687946443,0.00016857160732242606,6.215835346486134e-5,0.0003135310453547465,2.1275490622179834e-14,2.6202202695327355e-14,5.689579334156772e-13
0.5732866433216608,1.0e6,3113.3354867776275,3231.4767339048235,3104.5475325800417,7.167539747962904,10.409296859464925,9.078658457082659,1.3473932119594105,0.0001689013884827637,6.215937920833159e-5,0.0003137312593268286,2.1290138376456087e-14,2.620576947730139e-14,5.689679673712233e-13
0.5737868934467234,1.0e6,3118.8673269078904,3233.723150745571,3109.102815363549,7.171690478207675,10.414304983499132,9.08544368096988,1.3480602663305226,0.0001689145537996206,6.228184580847442e-5,0.0003140742821615902,2.130637423589917e-14,2.622087820257435e-14,5.693008940570708e-13
0.5742871435717859,1.0e6,3120.7626691719106,3236.79516373507,3111.2058383683147,7.188050728639111,10.422683543317962,9.100616619151996,1.3496785214780225,0.00016897102639304508,6.234127838432196e-5,0.00031471794132586177,2.135714018705317e-14,2.6274902257373894e-14,5.69321885255209e-13
0.5747873936968484,1.0e6,3125.1131586286156,3237.412009078218,3112.0261713152327,7.190271448381735,10.434570895720643,9.10551529319771,1.3512301944658682,0.000169405598401734,6.235280869313319e-5,0.0003160423952994984,2.1357865054076597e-14,2.632478959042536e-14,5.696132966044874e-13
0.575287643821911,1.0e6,3127.0263079693623,3239.0774169130837,3113.421675249591,7.191723358425704,10.480849439515147,9.113182544754133,1.3555192591326979,0.0001694800463011686,6.237700920574953e-5,0.0003162821500965273,2.136295061130873e-14,2.637283257596618e-14,5.70335289471529e-13
0.5757878939469735,1.0e6,3130.86765550904,3243.56533672484,3117.8101920052136,7.222720763669746,10.497355452145325,9.135624137844896,1.3580356839026302,0.00016949551587644695,6.245100983605798e-5,0.0003165802422960867,2.138474630587231e-14,2.6384252244068637e-14,5.705803463665523e-13
0.576288144072036,1.0e6,3141.5142575581167,3260.036791522325,3123.3442508266044,7.224021427860993,10.499289574583768,9.136374681518282,1.3580993572814015,0.00016953195701650302,6.249441746907874e-5,0.00031661218442263024,2.1389094821532567e-14,2.64471498595396e-14,5.706698855818525e-13
0.5767883941970986,1.0e6,3143.5420267089553,3261.3493764768477,3126.8577140947973,7.2301166149472085,10.500044057729585,9.136718305207689,1.3583878394037803,0.00016986600628925716,6.252334183866486e-5,0.00031662596329205714,2.140523093934942e-14,2.6465705484847695e-14,5.708330800482847e-13
0.5772886443221611,1.0e6,3150.9197004992134,3261.9307129221584,3129.1135419681013,7.2376220442326495,10.565714737243765,9.138193387537353,1.3597137134983353,0.00016999336761485477,6.256266643544455e-5,0.000316993390428672,2.140818886613761e-14,2.648031128291265e-14,5.711110336017064e-13
0.5777888944472236,1.0e6,3152.295345488168,3264.398197262165,3130.4162694875413,7.250532339150807,10.573691228959774,9.140789075068634,1.3634037501460134,0.00017008681009680014,6.258244147478675e-5,0.00031744764548098707,2.144703005719177e-14,2.648099691683052e-14,5.71195659788915e-13
0.5782891445722862,1.0e6,3158.768885369413,3270.664954513315,3133.0630981569475,7.252204592195976,10.581278995630626,9.15074125385948,1.364213330113018,0.00017074794333273138,6.271235816861215e-5,0.00031754661598065834,2.1493582323949335e-14,2.649725545956901e-14,5.713922654225766e-13
0.5787893946973487,1.0e6,3163.7971277768124,3277.9551142327105,3136.737930108205,7.2581802920596505,10.584042579253659,9.15386047238308,1.364552839787473,0.0001708071409421057,6.277444958131488e-5,0.0003176501308068728,2.1517013047897615e-14,2.6510489787117112e-14,5.723620415569364e-13
0.5792896448224112,1.0e6,3166.7220093256287,3278.522610231382,3138.527691964515,7.278167108117296,10.588902122589634,9.155629700528289,1.3647815382048265,0.0001708327267374078,6.286816888399795e-5,0.00031765804586277654,2.155400719730299e-14,2.6523178570281668e-14,5.732966392846203e-13
0.5797898949474737,1.0e6,3169.9407124443137,3285.1292808551543,3138.6830394877047,7.288655924141339,10.596744095574987,9.17858674833805,1.3651418242028537,0.0001708963508688416,6.287155051059546e-5,0.00031774514538091236,2.1589290831528373e-14,2.6534260984835807e-14,5.734935878681532e-13
0.5802901450725363,1.0e6,3170.0970072616524,3286.616757967704,3143.733220846413,7.298401593668242,10.608508644316174,9.191761398848682,1.365597795165781,0.0001710231422318556,6.290528004178889e-5,0.00031786659854439974,2.1592293384184683e-14,2.6543285362435486e-14,5.740341171113843e-13
0.5807903951975988,1.0e6,3176.249425668067,3289.7369044493053,3148.2391158350815,7.307785077708289,10.611670766239834,9.20074282557216,1.3667738416860378,0.00017131509988711454,6.297624266081188e-5,0.0003178778099447085,2.1619329568692355e-14,2.6550364101133093e-14,5.744356640833508e-13
0.5812906453226613,1.0e6,3177.745445220199,3293.1279974860495,3152.8111500630125,7.309383160860079,10.61767626135792,9.201935307653084,1.367648653314332,0.0001713693556255936,6.311942246254829e-5,0.0003179522984968599,2.1625135232243352e-14,2.6573792917287744e-14,5.746993162485793e-13
0.5817908954477239,1.0e6,3178.267468457035,3294.0567082301163,3154.4129804668337,7.309771318263023,10.624785101382273,9.203478226061286,1.36803460283598,0.00017154244240963863,6.33544799067371e-5,0.00031827688178407733,2.1676914785227282e-14,2.664376723873459e-14,5.747114294107417e-13
0.5822911455727864,1.0e6,3179.222599365784,3295.575194423459,3157.602283334865,7.310219405543846,10.635588837253323,9.226702456164835,1.368607640428272,0.00017171809577191672,6.335948621152834e-5,0.0003183262663670569,2.168327568591685e-14,2.66524858854498e-14,5.74810084263072e-13
0.5827913956978489,1.0e6,3185.5953303958836,3297.2688124938086,3157.6759829940193,7.328139860215581,10.646899061317422,9.22763896133672,1.3707365512343703,0.00017211265915905837,6.339205503414055e-5,0.0003184323383458283,2.1691281848959402e-14,2.6678377407728074e-14,5.748445192203791e-13
0.5832916458229115,1.0e6,3187.9950339635484,3301.066906381295,3158.7705709166034,7.335533556489007,10.648482101636928,9.228677580609565,1.3717891724316862,0.00017219941687763565,6.340737197868768e-5,0.0003186473135085097,2.169896989291846e-14,2.6687389446746825e-14,5.753859382465429e-13
0.583791895947974,1.0e6,3204.3275678085693,3301.098838215621,3162.6347843948197,7.341757404906306,10.650607756791239,9.233501340359572,1.372354049777398,0.0001726550629847042,6.350828094989326e-5,0.00031882335595671086,2.1702866723293308e-14,2.6687412993084258e-14,5.761053137538958e-13
0.5842921460730365,1.0e6,3217.032253630576,3303.4282978950414,3166.141693190597,7.350361540465518,10.655901194929205,9.236418552038858,1.372963516722363,0.0001730830047801772,6.355393716794838e-5,0.0003197286453107764,2.1709351392374103e-14,2.6791488493374015e-14,5.772864682653534e-13
0.5847923961980991,1.0e6,3221.0640216919214,3304.7505065237633,3167.870765289978,7.350470700044648,10.661395056913879,9.2416566900645,1.3739623842996878,0.00017326940568028248,6.363466613706251e-5,0.00031977000938054206,2.1723259434804263e-14,2.679688878299451e-14,5.775638682139197e-13
0.5852926463231616,1.0e6,3223.8385657920267,3308.847519116941,3169.3617505271936,7.354356389046405,10.670865187460032,9.24332499277929,1.3747764787312375,0.00017327614716613343,6.364869148301653e-5,0.00031977677966734064,2.1737221599480345e-14,2.6814974827554632e-14,5.777789657435062e-13
0.5857928964482241,1.0e6,3224.4092396615633,3312.1271163912565,3171.3997826899804,7.360225437780912,10.68661416787884,9.251460596022747,1.3748009236997183,0.00017401532783335754,6.375290172612611e-5,0.0003202235068269213,2.1742761207166598e-14,2.6834033225264186e-14,5.779289029058958e-13
0.5862931465732867,1.0e6,3224.9132905664546,3318.44382638357,3173.1920326642107,7.362501178232877,10.696931302020273,9.253247460696969,1.3752227287775158,0.00017403383680049032,6.377815070276255e-5,0.0003204410545109274,2.177369910273821e-14,2.696972487643195e-14,5.791216862683244e-13
0.5867933966983492,1.0e6,3225.5726357439707,3323.875724801803,3175.344045374825,7.363594110307244,10.703725493194545,9.257749344663162,1.379112344781225,0.00017427078369033382,6.377817539871186e-5,0.0003206831152656232,2.1853421004892713e-14,2.7011277411423448e-14,5.801215657657718e-13
0.5872936468234117,1.0e6,3227.6048870449117,3329.7384275161508,3186.6063448332798,7.376012969225164,10.708044236590112,9.262879180406713,1.3810436594519602,0.00017441127874391588,6.383765683295522e-5,0.00032122548582672874,2.1874534259861378e-14,2.7079387224915502e-14,5.801417373683139e-13
0.5877938969484743,1.0e6,3252.628133968324,3344.3771700821426,3189.139744620477,7.398740825383339,10.716510800897293,9.271489246556513,1.3821223601707717,0.00017476148451613877,6.389376589759513e-5,0.0003212561721039911,2.1908863076067924e-14,2.7090814240322104e-14,5.803017196441125e-13
0.5882941470735368,1.0e6,3255.8874243074365,3344.4904395140434,3195.1005123493774,7.402859576894198,10.718426798304165,9.276558583535408,1.3831422555290982,0.00017487869807980414,6.393553404537971e-5,0.0003212705654518446,2.1940325157820043e-14,2.7117097172728063e-14,5.806819933585266e-13
0.5887943971985993,1.0e6,3256.536372304442,3350.9836381947307,3196.4708117888053,7.409570542865432,10.722543495582892,9.288863983195773,1.3837804792223662,0.0001754344861771171,6.399636492728646e-5,0.00032152631776484995,2.1952439269093865e-14,2.7127141197246507e-14,5.822995180521316e-13
0.5892946473236619,1.0e6,3260.9640342220955,3358.052196833882,3201.4941315722376,7.4114832010284015,10.737018906136006,9.300743763427661,1.3849048190388649,0.00017572322513080213,6.401535930309361e-5,0.0003221387765885597,2.1978605361004504e-14,2.7156437228565403e-14,5.842323304951721e-13
0.5897948974487244,1.0e6,3261.303972271823,3358.4552447681835,3203.1430413951903,7.4261497590822,10.742509697410696,9.302356513275456,1.3858456486799922,0.00017599105962593872,6.403745521147253e-5,0.0003225950681506783,2.199208090067559e-14,2.715668598585737e-14,5.842836192794535e-13
0.5902951475737869,1.0e6,3271.9261040706124,3358.9054188365685,3204.7090779041055,7.430604232251083,10.74694070659306,9.314293628736051,1.3876226017227649,0.0001762101497231025,6.411273095731183e-5,0.0003227694042847312,2.2022997939507035e-14,2.71934056731331e-14,5.845383989971134e-13
0.5907953976988495,1.0e6,3272.3209507601346,3360.0077342998816,3209.4681192586936,7.4404081924447425,10.765170889188267,9.352502179667823,1.3893422593970466,0.0001763060128395084,6.417764833308221e-5,0.0003227908357530075,2.2099254420172407e-14,2.723926113938007e-14,5.85755955735719e-13
0.591295647823912,1.0e6,3272.587433340513,3364.302975985363,3209.497936815428,7.447432099306985,10.767543780411563,9.36896643175893,1.3897290233077553,0.00017660712710156732,6.436491492760678e-5,0.00032303758291215125,2.2115670377878922e-14,2.7266713223930107e-14,5.86439983887839e-13
0.5917958979489745,1.0e6,3275.1289909587126,3367.8550736475877,3211.7905029738354,7.447502929498391,10.778463139581923,9.369311316380005,1.3905651922481774,0.0001766782124875876,6.439060322117402e-5,0.00032358098667493567,2.218516088105342e-14,2.7269110523735675e-14,5.867439163228348e-13
0.592296148074037,1.0e6,3283.877853266912,3369.0882113268667,3217.577721406074,7.453582414970149,10.785529111254656,9.38843389729613,1.3922009437540939,0.0001768698382461955,6.450965139072013e-5,0.00032381620105048354,2.221488198327085e-14,2.734652433929045e-14,5.870015758699562e-13
0.5927963981990996,1.0e6,3286.539779591321,3373.4599782131995,3221.6011431255006,7.456759348539972,10.794132436676053,9.391043421865083,1.3923646003023218,0.00017704440254713916,6.452720270205401e-5,0.00032462594723938067,2.2273966986808316e-14,2.7364536633801106e-14,5.872683469335031e-13
0.5932966483241621,1.0e6,3286.823915330296,3374.1232486764543,3222.3684161410943,7.462880479881161,10.807866392153608,9.411834727501654,1.3928872848305993,0.0001778739079661251,6.464098935254209e-5,0.0003253219035161776,2.2274830564512086e-14,2.736814271266308e-14,5.874708763931222e-13
0.5937968984492246,1.0e6,3288.2680140942584,3374.281684964778,3225.4998098786555,7.463901015534441,10.809881989155308,9.41529728060816,1.3962567205908947,0.0001779874046401867,6.464102451078436e-5,0.0003255204898808714,2.2302902280409622e-14,2.7471730064985124e-14,5.883668838435476e-13
0.5942971485742872,1.0e6,3291.5126724930055,3375.180841778486,3225.953112410398,7.464406633198625,10.81876446311841,9.416313312780735,1.397556994285449,0.00017822433347894844,6.482962192011038e-5,0.0003255676940425457,2.2305201705289585e-14,2.7486102566462373e-14,5.887225715023207e-13
0.5947973986993497,1.0e6,3291.7164778756205,3377.1281146971505,3226.892715521418,7.473543128671566,10.834180386324425,9.427816700055343,1.3979566889117785,0.00017830852336854372,6.486159325575066e-5,0.00032605187574531876,2.233765497183844e-14,2.7520893870751795e-14,5.887990429781659e-13
0.5952976488244122,1.0e6,3307.9090536451235,3384.391893221144,3233.72833256146,7.487947546860192,10.834858253585764,9.430879246925555,1.398198498177641,0.00017895594290192387,6.517298129346828e-5,0.0003262897658419046,2.235714561171437e-14,2.7521047414443544e-14,5.900017670874578e-13
0.5957978989494748,1.0e6,3313.0152899974732,3390.0228269701956,3239.6021279435195,7.4899973183892,10.876650852571723,9.437171702739414,1.4002130842025677,0.000179055621229113,6.522391890706608e-5,0.0003266469374162046,2.2415337030856087e-14,2.7537841020995526e-14,5.900331612706329e-13
0.5962981490745373,1.0e6,3313.4841971267842,3395.1165260666367,3242.8377136972254,7.490270096815778,10.894463772911148,9.439723014469061,1.4003174742751914,0.00017910735864210377,6.526010444131392e-5,0.0003268140565742463,2.2422498217211884e-14,2.7557371827851288e-14,5.905395895493837e-13
0.5967983991995998,1.0e6,3318.5311542660793,3402.066168333862,3249.8977303356064,7.496046435021106,10.898760517491995,9.44011723956395,1.4031077696697756,0.00017914884970947004,6.526733397501836e-5,0.00032687658897080494,2.2524307074926453e-14,2.7637272409135822e-14,5.908057744300352e-13
0.5972986493246624,1.0e6,3319.9553522561114,3402.9622397443277,3253.1002394476677,7.506769217199463,10.902697187259838,9.440610798086713,1.4072582098674606,0.00017921534420874648,6.528051775694237e-5,0.00032700427441467007,2.2571049671591556e-14,2.7677243399766093e-14,5.924713498428405e-13
0.5977988994497249,1.0e6,3322.11171820248,3412.6791966359638,3254.373137003953,7.508664161565205,10.919947998210857,9.454475650895066,1.407928401579555,0.00017932624929711623,6.553142641842322e-5,0.00032732207998059925,2.2578561832573692e-14,2.7703592991398394e-14,5.932990379229872e-13
0.5982991495747874,1.0e6,3322.655545443432,3419.9677461257647,3262.140405770806,7.509948624449124,10.942281568754664,9.460232311858856,1.4086042480925902,0.00017962659727627982,6.556159193849378e-5,0.00032747960201991427,2.258745736955268e-14,2.777724685900559e-14,5.935924677588918e-13
0.59879939969985,1.0e6,3325.532123121929,3424.124513427221,3278.731499031494,7.517363039531259,10.965636310342834,9.46073260093837,1.4095897605340708,0.00017982010668374387,6.558954663341423e-5,0.0003281331988453372,2.259141492265939e-14,2.7782526488682442e-14,5.942020000538155e-13
0.5992996498249125,1.0e6,3327.346457905436,3425.031541837386,3279.409748273172,7.527476748655463,10.974622295487308,9.47147804000809,1.4138909290726644,0.00018014698284263096,6.559948075450624e-5,0.0003289389469778778,2.2618260460625144e-14,2.778644167673883e-14,5.946371900352028e-13
0.599799899949975,1.0e6,3327.4520378757966,3429.44637128786,3280.8209311021783,7.537385893113871,10.99683640517653,9.524603356967058,1.4165950240202139,0.00018027595266444107,6.562937444192281e-5,0.0003292616646561109,2.2623886242540107e-14,2.788454127666128e-14,5.946466848738359e-13
0.6003001500750376,1.0e6,3328.742795921877,3432.54669541831,3286.3611310444567,7.580437699851717,11.012121872697465,9.530196349012273,1.417392485733599,0.00018033819404590445,6.564077111764419e-5,0.00032926330714427447,2.263106339571321e-14,2.7902480256727636e-14,5.947500876370811e-13
0.6008004002001001,1.0e6,3330.6282761023654,3441.3367722941284,3291.797804925176,7.593485989089945,11.03036913124509,9.556666432801952,1.418091702496858,0.00018041320064950402,6.564831375472204e-5,0.00032940508573252287,2.2635311068844854e-14,2.790382283573141e-14,5.962473186038497e-13
0.6013006503251626,1.0e6,3330.6554290812123,3447.4085778422254,3306.807441807567,7.604858743801331,11.030608111780696,9.562987174715328,1.4200236036354696,0.00018065877135551672,6.56614559863143e-5,0.00032942583508643067,2.264293718823014e-14,2.791006307773952e-14,5.964035145512469e-13
0.6018009004502252,1.0e6,3334.3378989370317,3447.9432723611494,3306.8620675959755,7.60680837899866,11.034481200345303,9.563028664014142,1.4220083986276344,0.0001810112660902836,6.575265082841673e-5,0.00032947153857904574,2.265891916932441e-14,2.7932126081665635e-14,5.982548369798632e-13
0.6023011505752877,1.0e6,3334.9149625700397,3450.0623010556315,3311.8924385023643,7.626234236031335,11.03602758959645,9.564776450536153,1.4267893071027142,0.00018103528064713034,6.577361347454473e-5,0.000329564896244954,2.267585675573786e-14,2.7951442920354914e-14,5.99059566106145e-13
0.6028014007003502,1.0e6,3344.439629648008,3458.923683957886,3314.737452699356,7.631393415030404,11.041615288871954,9.577826210250926,1.427761236713153,0.00018104007620531228,6.584398148358681e-5,0.0003309862588271671,2.2749309698812053e-14,2.795342980762294e-14,5.998640677604558e-13
0.6033016508254128,1.0e6,3346.1157383264817,3459.056177155253,3315.97065568263,7.639463578286,11.05798757178845,9.603718985749259,1.4278317506048674,0.00018105909662038795,6.600045559382285e-5,0.0003310572872840142,2.2755004200753664e-14,2.7958764965558825e-14,6.001710215354257e-13
0.6038019009504753,1.0e6,3348.792018133782,3468.16360425335,3322.854550436822,7.64082666523835,11.066010118972102,9.61166498168602,1.4281338302483424,0.0001811204959501859,6.603784315146105e-5,0.00033116152802165793,2.2778376727063805e-14,2.7974688641930322e-14,6.002697685508935e-13
0.6043021510755378,1.0e6,3360.2847966949435,3470.404428917918,3324.626194842021,7.641230570126439,11.070320396438712,9.63166854199684,1.428418711756271,0.0001812393483706729,6.614888423066016e-5,0.0003321693054610937,2.2793993572205663e-14,2.8010079205330368e-14,6.021730372238247e-13
0.6048024012006002,1.0e6,3363.810480431817,3471.255734929675,3326.916656657847,7.643198194559572,11.078046909732242,9.651122524356534,1.431448993457078,0.0001812960621428845,6.620130571863762e-5,0.00033238833305067886,2.281060611813742e-14,2.803287635473839e-14,6.028039485620304e-13
0.6053026513256629,1.0e6,3364.0343129396997,3473.6915423232495,3327.5909744849987,7.644946470196575,11.08359594556051,9.661946803033878,1.4356395194777665,0.00018133400376090314,6.626544238506343e-5,0.00033247849534683726,2.2820945448451374e-14,2.810355021713918e-14,6.042965853938972e-13
0.6058029014507254,1.0e6,3365.9714521682386,3476.167103162086,3327.9311698950532,7.648474747670066,11.08499274125187,9.665551290499414,1.4403311943348596,0.00018183139043403496,6.627953008593437e-5,0.00033284475527004177,2.282150146385348e-14,2.8163765253817944e-14,6.043279654136214e-13
0.6063031515757878,1.0e6,3370.2308602466055,3476.5128232561206,3333.849830636242,7.655588982614137,11.135330865181759,9.689975262656587,1.4410807439291848,0.0001819026170090059,6.630890808753048e-5,0.00033314302271781086,2.283847144901258e-14,2.8206988104410884e-14,6.055986565022223e-13
0.6068034017008505,1.0e6,3386.776517391541,3478.5633351829874,3344.5693601501966,7.657291313569055,11.161900352829965,9.69505497715279,1.4410983519374105,0.00018221989012947535,6.632877022457353e-5,0.00033384277149319023,2.2875820314000414e-14,2.8266521138261152e-14,6.066465730487036e-13
0.607303651825913,1.0e6,3392.199793455671,3481.8416601936087,3345.1084325317765,7.679013963861318,11.166564100222846,9.723757500571624,1.4412693080851575,0.00018224581398248305,6.633436723966922e-5,0.00033393202911449613,2.288572316525137e-14,2.827831111880064e-14,6.077632272413153e-13
0.6078039019509754,1.0e6,3392.912031316382,3484.0771313782325,3346.7148069174154,7.679073459667236,11.171728589496235,9.724033423148647,1.4421648546302235,0.00018245125834187277,6.641675068020845e-5,0.00033476702281046367,2.2892539394845366e-14,2.8280061160161864e-14,6.080330893386672e-13
0.608304152076038,1.0e6,3395.189076737522,3488.4895501094934,3347.5555071752506,7.680724325036997,11.174584305458781,9.731523755115012,1.443011412732993,0.00018259095978203125,6.648185300844975e-5,0.0003347901287942579,2.2900471163848514e-14,2.832649159679692e-14,6.080506505401297e-13
0.6088044022011005,1.0e6,3396.1035142939268,3491.580767297223,3349.2998954821182,7.693429458865242,11.192835392248236,9.75130331226467,1.443169036913511,0.0001826232229676422,6.653955129240793e-5,0.0003365732434339241,2.291115116202423e-14,2.8375035509453206e-14,6.08054046281601e-13
0.609304652326163,1.0e6,3405.7252057131664,3498.120806740293,3354.662899967587,7.725934268460626,11.1976879121154,9.75634833159048,1.445494948987005,0.0001826758852650524,6.657324902465669e-5,0.0003375313953677136,2.2929282371030153e-14,2.8391842351916567e-14,6.083327136042796e-13
0.6098049024512256,1.0e6,3406.1116689625887,3499.4857044127207,3356.278062425796,7.730078372686532,11.204503106208927,9.770997377505003,1.4457560285728897,0.00018288820061920262,6.660369795791707e-5,0.00033778252934547296,2.3002615405763654e-14,2.844767732010432e-14,6.084645760267896e-13
0.6103051525762881,1.0e6,3409.195988672506,3500.0773210652246,3357.035718815272,7.7327325229458,11.21598661795758,9.7974058486299,1.4530993137299335,0.00018317783300177782,6.661700559910876e-5,0.0003378637452852457,2.3006548976221976e-14,2.8453054865441257e-14,6.097220747246818e-13
0.6108054027013506,1.0e6,3409.3227806129566,3501.5722896600337,3361.4092513246947,7.737691399610451,11.225926918942566,9.801226932760509,1.4590806987341862,0.00018345521123486688,6.664356539850656e-5,0.000337962023279969,2.3102766303516677e-14,2.848129917689964e-14,6.10812784777736e-13
0.6113056528264132,1.0e6,3409.5838195150673,3501.9551449358246,3363.1297476180866,7.755136478799619,11.244110904211118,9.809372769711173,1.460006312865798,0.00018346553158712537,6.666687302529297e-5,0.0003382251899612335,2.3112315895577288e-14,2.8549633815029774e-14,6.11081039016746e-13
0.6118059029514757,1.0e6,3411.2773328722055,3504.0115837920957,3364.2957532026558,7.76006162478523,11.246615525720436,9.82008885315209,1.4607030019207623,0.0001840662115771954,6.668039564950236e-5,0.00033951781964038346,2.31518716724634e-14,2.8566299445496646e-14,6.118657765751388e-13
0.6123061530765382,1.0e6,3412.637291114887,3507.4746714211024,3365.365848293103,7.776373412451155,11.253694553564223,9.852343047680504,1.461351929488292,0.00018436906072825582,6.673327826598661e-5,0.00034089199336136063,2.318454860738619e-14,2.857229167205378e-14,6.145915744533683e-13
0.6128064032016008,1.0e6,3418.860029689729,3522.998787697683,3368.9201952047943,7.783694979637051,11.262733539892364,9.871441636770763,1.463322468750727,0.00018450360611204145,6.677306791536796e-5,0.00034183180231333194,2.3185208884954852e-14,2.85898074961456e-14,6.153863713542129e-13
0.6133066533266633,1.0e6,3423.1432004431017,3525.791533818907,3369.9331641117324,7.7837065288985325,11.270024117091998,9.881519695930756,1.463989179716125,0.0001845569059580592,6.683866264634833e-5,0.0003419947169625362,2.3216678629317867e-14,2.858985875730873e-14,6.167657003626513e-13
0.6138069034517258,1.0e6,3423.4109351687803,3528.8286238431187,3370.991696136814,7.784463666680945,11.281721855244253,9.888992796679695,1.4640742877619453,0.00018467225591661373,6.685470861903481e-5,0.00034211220592323186,2.3270971426272688e-14,2.859310835199006e-14,6.167975789291092e-13
0.6143071535767884,1.0e6,3424.520231758137,3529.8700434151815,3375.2147861551707,7.793442506121946,11.284720380385028,9.889594573948663,1.4645827599812895,0.00018469084363682104,6.705724660935211e-5,0.0003421776545558799,2.3272866811398822e-14,2.8595963329627536e-14,6.172536381074436e-13
0.6148074037018509,1.0e6,3428.0608995813336,3542.5231705767505,3383.5931928138584,7.806512218965461,11.290297842610606,9.901284040300018,1.4729695141840196,0.00018475311557607287,6.707474339653071e-5,0.00034318905698016623,2.3278464543332156e-14,2.870082092939819e-14,6.178306009150973e-13
0.6153076538269134,1.0e6,3432.578845493924,3547.058320822382,3385.7208897606274,7.826423534129818,11.31444917136272,9.910170741124238,1.4751145718142367,0.00018477251421453192,6.726793131464826e-5,0.00034341501133570057,2.329175044871401e-14,2.873959358426387e-14,6.191796100742698e-13
0.615807903951976,1.0e6,3433.5995764862896,3548.9393143222946,3388.6870995564727,7.826753332475987,11.31511575605526,9.912009373499458,1.47578341302358,0.00018494831444182823,6.727008325245224e-5,0.00034515764070094457,2.3340001620024014e-14,2.8762253211427875e-14,6.1968083167816e-13
0.6163081540770385,1.0e6,3436.4905978357083,3549.1736522799306,3388.9367963588597,7.876971681788198,11.336027244119657,9.912745783313463,1.4770732745943016,0.00018501014981301328,6.739597808924869e-5,0.0003455108155506564,2.339017818648501e-14,2.876437436597884e-14,6.212404111845955e-13
0.616808404202101,1.0e6,3439.802268329761,3556.0700614809098,3395.008196548476,7.878504277389026,11.362934367584877,9.913569866133752,1.4771904563565612,0.0001851419128662265,6.761775255826434e-5,0.00034588491003632887,2.3425665793501072e-14,2.878431687875962e-14,6.213643058285463e-13
0.6173086543271635,1.0e6,3439.9770826749973,3561.731125405725,3401.4923064886893,7.890508695736691,11.36514383342887,9.915863721987607,1.4772056536230753,0.00018564847887922177,6.762444352185618e-5,0.00034616714113650145,2.3443650458127826e-14,2.889412757025898e-14,6.21857027565937e-13
0.6178089044522261,1.0e6,3442.150674360051,3567.775378814466,3407.638410489043,7.8947240054749885,11.37326533698717,9.93086241457197,1.4783109185104144,0.00018596506217648763,6.780540403009441e-5,0.00034617652308182147,2.34646746818622e-14,2.8918555017120907e-14,6.23209151862254e-13
0.6183091545772886,1.0e6,3451.546374701623,3569.9400597125004,3408.7357285050857,7.908647982768459,11.378535678453432,9.934330222203933,1.4836724317036263,0.00018606427867312995,6.787277225431051e-5,0.0003462825016588509,2.3493854961861263e-14,2.8919577395133844e-14,6.24055216999395e-13
0.6188094047023511,1.0e6,3452.063538812804,3570.8915875846446,3409.0111579999607,7.9208318807230595,11.399484120840784,9.935796438792522,1.4839336701986698,0.0001860654502493458,6.815851719701721e-5,0.00034628939512582865,2.3637651569639597e-14,2.895231419119039e-14,6.241017882264694e-13
0.6193096548274137,1.0e6,3453.489671071243,3574.5487724565205,3412.0092123196387,7.93375031303379,11.445641738606861,9.939064502080909,1.484324338249375,0.0001862279963557232,6.819763252658375e-5,0.0003468326019137177,2.3642849295398696e-14,2.8954497763799814e-14,6.242597936869032e-13
0.6198099049524762,1.0e6,3460.2584088723493,3578.5203780320144,3414.9773650796483,7.9373687439949805,11.460897096797314,9.95454666930299,1.4844007998221016,0.00018641974683158576,6.840328866835608e-5,0.0003469039703825006,2.370608955311315e-14,2.897479295637412e-14,6.247210667714993e-13
0.6203101550775387,1.0e6,3461.501575060642,3582.5987414134106,3418.221315306331,7.9413486311574895,11.503469404261285,9.958531034702236,1.484808614522687,0.00018651614295954827,6.848395401788601e-5,0.000347019204676783,2.373682682719819e-14,2.8988488245423967e-14,6.2548564786644e-13
0.6208104052026013,1.0e6,3464.425307578039,3585.155846924657,3423.7420008791187,7.963508170278839,11.506955142058862,9.97125996135431,1.48562466631464,0.00018706987460184474,6.852662208656527e-5,0.0003470461675707824,2.375136577778685e-14,2.899346718194571e-14,6.266039604676642e-13
0.6213106553276638,1.0e6,3469.334090771012,3585.4636714742355,3429.8084528825116,7.98317184793672,11.527181743122693,9.981113838271796,1.4859730258980886,0.00018734125433946916,6.866046027306852e-5,0.00034717344136508737,2.3807485240427897e-14,2.901379703237681e-14,6.269122893428668e-13
0.6218109054527263,1.0e6,3470.000409327901,3588.410890675211,3433.1248570252847,7.998804730146148,11.567607821676036,10.003968453348646,1.48799089185609,0.00018737267833274563,6.87789788563357e-5,0.00034722486036183736,2.3811383032264242e-14,2.905513673152537e-14,6.275667955075989e-13
0.6223111555777889,1.0e6,3480.7826718465544,3593.4135777017054,3444.1876683524324,8.000341802098365,11.571590396074152,10.012474325813837,1.4930740161459177,0.00018803564498519643,6.881176794396351e-5,0.00034742507911537576,2.3814643782684716e-14,2.9103593302516085e-14,6.277364209792242e-13
0.6228114057028514,1.0e6,3481.259952563475,3594.582510851387,3444.635947903556,8.021854819163817,11.584959961528106,10.043117223712658,1.4951535378016465,0.00018840679365628602,6.894099700413345e-5,0.0003478355240373958,2.3834549557679136e-14,2.913337544540174e-14,6.303557457705295e-13
0.6233116558279139,1.0e6,3481.9575834312745,3594.8719293740173,3446.300258429301,8.034192685047584,11.585828653792047,10.051228102773777,1.4963733824822454,0.00018860887610990955,6.915140326941266e-5,0.0003498771953098929,2.3914848072381914e-14,2.916717714308625e-14,6.307924946528654e-13
0.6238119059529765,1.0e6,3482.975714151544,3597.018551665517,3446.3521787676727,8.042017623711992,11.594224758110867,10.072853037526471,1.498867122984835,0.00018898346344847764,6.927733627136517e-5,0.0003499847446951507,2.3950522241197774e-14,2.9170161484139557e-14,6.312042755040079e-13
0.624312156078039,1.0e6,3501.855536693602,3599.086781659726,3453.656951822841,8.061936508868559,11.594468626785886,10.082508132179717,1.4994863666728315,0.0001892535051446619,6.934723638837895e-5,0.00035023839256550485,2.3968242336580085e-14,2.9320309025785606e-14,6.329079751020655e-13
0.6248124062031015,1.0e6,3502.388059566706,3601.5775462557067,3457.20825213208,8.080104719428915,11.609971591885978,10.092304961556056,1.5044542607181115,0.00018928930093067928,6.939094269696511e-5,0.0003507860838725321,2.3973449466244372e-14,2.932388595960785e-14,6.330639155326567e-13
0.6253126563281641,1.0e6,3502.9601654558214,3616.4235537699956,3467.6399653507747,8.111672529959922,11.616962044302046,10.104930811063396,1.50571011776133,0.000189612282701774,6.944127150702369e-5,0.00035096901588162297,2.411272595112704e-14,2.940329754697332e-14,6.332939224877984e-13
0.6258129064532266,1.0e6,3505.6627868508917,3619.9990745380455,3471.5189957873527,8.11497108309422,11.638805489492713,10.116732962123411,1.508916139548225,0.00018964955515505792,6.945733610018037e-5,0.00035129572738317204,2.4147407586840724e-14,2.942998292372754e-14,6.344786068352602e-13
0.6263131565782891,1.0e6,3509.69963239274,3622.537444176488,3478.467591432153,8.124040648656708,11.654514247099883,10.132896312466748,1.5136110314003128,0.00018976138323932,6.952334216306461e-5,0.000351305527413741,2.4155351562305353e-14,2.9500796103371944e-14,6.350454329571686e-13
0.6268134067033517,1.0e6,3509.814465911842,3625.499963219267,3485.5028015995017,8.124416949528635,11.669285605712998,10.153303759223549,1.517811452966749,0.0001899550415840756,6.95413880130318e-5,0.0003531118792510172,2.417901593230853e-14,2.951799504026355e-14,6.350703344402112e-13
0.6273136568284142,1.0e6,3525.395507522695,3627.895098234485,3486.4638166331665,8.125764842287584,11.670397473092113,10.16307413678267,1.5186591657387338,0.0001899775822106663,6.962442130234019e-5,0.00035368093981655725,2.4181797773975803e-14,2.954071317622398e-14,6.357969368941879e-13
0.6278139069534767,1.0e6,3527.9362971516516,3630.318396989395,3488.451396970021,8.13648244811148,11.696169238974717,10.16384010458722,1.5193817652846873,0.00019013711346004965,6.962839966563906e-5,0.0003540846621726021,2.4195782101784384e-14,2.956297486216161e-14,6.360449803436502e-13
0.6283141570785392,1.0e6,3529.433793243055,3631.0052814604646,3490.0523351537076,8.139328598353572,11.732145879383587,10.18715620611748,1.5213098114324466,0.00019016433034588847,6.969768260359013e-5,0.0003545158611426395,2.421831726165675e-14,2.9575943990408363e-14,6.365485238779976e-13
0.6288144072036018,1.0e6,3530.265310370813,3638.9848201506866,3490.976957708965,8.14832558144315,11.737268276023293,10.22763003453768,1.5243733041841143,0.00019037674779563666,6.970860355861281e-5,0.0003548086564245411,2.4233049946942173e-14,2.958329968424301e-14,6.369099300157668e-13
0.6293146573286643,1.0e6,3532.2635010152244,3647.538721001458,3492.473029217712,8.151427713373455,11.762907980054036,10.273804476706161,1.5261610077473506,0.00019069711533314197,6.972612445498502e-5,0.00035572515085373953,2.425680750554636e-14,2.9656703168378e-14,6.383412203872054e-13
0.6298149074537268,1.0e6,3532.546615137062,3655.175824311321,3495.0566686999364,8.176995772711606,11.770142871812569,10.277651021008928,1.5282321267084356,0.00019089409362271824,6.973443160838242e-5,0.00035625324769923515,2.4268638032533627e-14,2.966685983571618e-14,6.384052312147035e-13
0.6303151575787894,1.0e6,3536.547958979472,3658.412453625725,3496.1185878545516,8.177139821645962,11.789618443594907,10.287281915210416,1.5311024518100251,0.00019190017389630713,6.978073967958451e-5,0.00035651388841890917,2.4299158116650747e-14,2.9682688800000784e-14,6.412264609839019e-13
0.6308154077038519,1.0e6,3536.8734171244514,3659.507675613895,3498.6233934408924,8.178166979869314,11.799610384299257,10.304773967853777,1.533054214626595,0.00019192104756789947,7.000312199158747e-5,0.00035696537521551577,2.43029004708943e-14,2.9702977343481236e-14,6.414946362847617e-13
0.6313156578289144,1.0e6,3539.904604645911,3666.8650031243264,3501.0656092011695,8.182351902477155,11.828788854354693,10.32124171831065,1.5342045392784325,0.0001919316170994796,7.017732458765554e-5,0.00035701520623286425,2.4318510892061485e-14,2.988529430541149e-14,6.416666033123991e-13
0.631815907953977,1.0e6,3542.781906866016,3668.183503420946,3502.3518012297322,8.18534023361339,11.83705985566918,10.324069889616547,1.534488199340144,0.00019210175673553518,7.026628167521642e-5,0.00035783556996773244,2.433501608684686e-14,2.9942520921259183e-14,6.433978649552383e-13
0.6323161580790395,1.0e6,3544.390357930855,3673.3165503020314,3504.933650318372,8.19238846798515,11.837385893603125,10.338738829645944,1.5381689328844859,0.00019264345621323846,7.033083257447212e-5,0.00035805479533746625,2.4444317608383e-14,2.9965504102003835e-14,6.460403205362817e-13
0.632816408204102,1.0e6,3546.375975856183,3676.1984256993705,3506.9070617969787,8.193227128529953,11.894573286613515,10.3533438277143,1.5386922023971419,0.0001926722140962695,7.036245860081401e-5,0.00035844376921666265,2.444476470273056e-14,3.0079151147908944e-14,6.462587485954936e-13
0.6333166583291646,1.0e6,3550.0479615913982,3678.869750486768,3513.844494347245,8.194300119608817,11.896231256380515,10.356097725799264,1.5406521299956435,0.00019271137538417538,7.043551753326596e-5,0.00035935125449084853,2.4449907666772658e-14,3.012300754430145e-14,6.470551281084695e-13
0.6338169084542271,1.0e6,3556.354481852331,3681.4683986835757,3515.376871491067,8.206376290425291,11.90372212696857,10.361274841583448,1.5428340502727957,0.00019273827759101758,7.057969749442293e-5,0.00035945344190336425,2.4510321439646773e-14,3.0172219645464026e-14,6.482899668909686e-13
0.6343171585792896,1.0e6,3556.3586419245257,3683.546478870777,3527.766658804389,8.209174130123527,11.906580404600065,10.372811483081993,1.5430689094529957,0.00019318196181739906,7.066507600218412e-5,0.0003600848040212601,2.454240433998177e-14,3.018190586420273e-14,6.484694726254152e-13
0.6348174087043522,1.0e6,3558.4710185097983,3683.8432961154676,3531.778186705612,8.215162070763778,11.927382411374495,10.383350682574408,1.545424799010438,0.00019321069872822196,7.067330445158474e-5,0.00036025270498180837,2.457523973418037e-14,3.0194349630474746e-14,6.491432495782751e-13
0.6353176588294147,1.0e6,3561.5266230151806,3685.833991582482,3534.4062735603025,8.219228128140617,11.94972185557078,10.389688818728436,1.5455223709072219,0.00019373674891755502,7.071617007659562e-5,0.0003605221849703066,2.4598522461676542e-14,3.022240603127671e-14,6.498139393653667e-13
0.6358179089544772,1.0e6,3562.6176727376087,3689.5860287706305,3539.3401851044905,8.227559755133766,11.955567290261,10.395322383481954,1.5457914720141726,0.00019404403122134906,7.088363739400997e-5,0.0003607678969461414,2.4601085899744514e-14,3.022786616630962e-14,6.504715548205073e-13
0.6363181590795398,1.0e6,3568.1391928092507,3696.315841860006,3543.873177820415,8.22959401170451,11.956148681980373,10.39940669908817,1.5475740631350892,0.00019412104806661537,7.096371241542806e-5,0.00036101275772546567,2.463015490671866e-14,3.025453111665506e-14,6.505658058486275e-13
0.6368184092046023,1.0e6,3572.9399707273033,3697.562768134765,3543.9712072785683,8.239581717883139,11.956185264024676,10.399630307337587,1.5480210336833697,0.00019431308233348565,7.104514816173079e-5,0.00036142996792852273,2.4752844866967388e-14,3.025754822993591e-14,6.528280835034237e-13
0.6373186593296648,1.0e6,3580.5330802161347,3698.1062506344733,3543.9968047047046,8.243416710027955,11.97854008506247,10.40231575988752,1.5504837582375532,0.00019457043880937968,7.110829318469103e-5,0.00036173238419706763,2.4756314079680058e-14,3.0302579069096204e-14,6.537295992442214e-13
0.6378189094547274,1.0e6,3581.8033928404707,3700.560486725102,3544.564984585296,8.247248326313983,11.99103651100844,10.405201487745902,1.5507795795128716,0.0001947835048068421,7.111784890994248e-5,0.00036185911891765303,2.4758714950005196e-14,3.032874015463257e-14,6.547873552444039e-13
0.6383191595797899,1.0e6,3582.909724468038,3704.1224704576443,3545.860889764591,8.260211650043587,12.00473295392994,10.427614277469091,1.5508799863991474,0.00019498666105853828,7.112179464665734e-5,0.0003620593394026077,2.479192258100377e-14,3.0434311348042026e-14,6.556995070697338e-13
0.6388194097048524,1.0e6,3584.60938917209,3716.18838908885,3547.6254644106702,8.26427424974391,12.005953768545613,10.43334705368809,1.5528297538211153,0.00019522708684726296,7.124425829824249e-5,0.0003626688483567928,2.4815642975328136e-14,3.044753759923858e-14,6.565384231861064e-13
0.639319659829915,1.0e6,3592.6552606799123,3720.6195512459026,3547.7359025030137,8.264902882717044,12.039653220251068,10.442103605493882,1.5537729899906196,0.0001952737871321154,7.126072710643976e-5,0.0003627368745676889,2.4873192523256905e-14,3.046529491584527e-14,6.569647728928708e-13
0.6398199099549775,1.0e6,3594.0371423038027,3725.081256213515,3549.798591792851,8.265539033922902,12.043330243491154,10.452001356848662,1.5549688037794034,0.00019561993459227297,7.137209634757387e-5,0.0003632943833876314,2.4897188539658024e-14,3.056123628136299e-14,6.571206919017888e-13
0.64032016008004,1.0e6,3606.7125266206112,3725.8705899975125,3556.0522409643327,8.274508174867439,12.069483578776927,10.455926627259934,1.5575370501692,0.00019585284566170654,7.137692419716212e-5,0.00036403694920519094,2.4901599670735146e-14,3.062516100013649e-14,6.574374603916176e-13
0.6408204102051025,1.0e6,3615.721033002099,3726.0623023781404,3569.060939746713,8.280485849873333,12.084142361949162,10.474813905374772,1.56119191378709,0.00019622939809058195,7.142181049576365e-5,0.00036436721182721933,2.4937488985343128e-14,3.063519553111079e-14,6.576691863349182e-13
0.6413206603301651,1.0e6,3618.041961753762,3730.9427845189884,3579.114372974573,8.283529560322123,12.102790571601059,10.496055531314132,1.5642155970479592,0.00019628441111917025,7.145038521961631e-5,0.00036447886446924874,2.4941486641500037e-14,3.0640194042942854e-14,6.580129148047452e-13
0.6418209104552276,1.0e6,3623.9657032296936,3734.0168383600867,3582.3414847490135,8.292055367089663,12.10757215954971,10.500190212904528,1.5686365224050556,0.0001966267736988925,7.145161769556171e-5,0.0003652017704919668,2.4967563589960473e-14,3.069382780020269e-14,6.586171030906604e-13
0.6423211605802901,1.0e6,3625.692968727134,3744.201935301652,3585.841664686066,8.323362593278922,12.113326248808509,10.501875599830806,1.569743634636637,0.00019722329294508944,7.145653746437605e-5,0.0003656487022161857,2.5005134250636897e-14,3.072630223576294e-14,6.599109963367027e-13
0.6428214107053527,1.0e6,3630.952577648955,3750.587750250286,3586.2906490803075,8.348213926077928,12.13538332345571,10.512482531417099,1.5720671761267093,0.00019735076327152484,7.150175929188706e-5,0.00036597924882133664,2.5018157518335877e-14,3.07528241861175e-14,6.606730560157908e-13
0.6433216608304152,1.0e6,3635.1714200858514,3752.2241786791574,3587.6231304823687,8.356325180834585,12.150682341106764,10.518851827731835,1.5727659850311047,0.00019762561282262808,7.163086287690033e-5,0.00036613433030952957,2.5071547635107024e-14,3.078429902561739e-14,6.609871783078303e-13
0.6438219109554777,1.0e6,3641.3674824822474,3755.0406106339224,3590.1181954490244,8.36557503609855,12.161045001081733,10.519356887760447,1.5740747049304593,0.00019806438767924121,7.167725782045495e-5,0.0003661670846890099,2.508815674603301e-14,3.078515167279022e-14,6.615983301102189e-13
0.6443221610805403,1.0e6,3642.856970058884,3756.718126490501,3601.9226765735766,8.368210916298016,12.171356084296818,10.531768720176283,1.5746586255102861,0.00019822233142066268,7.174405378523077e-5,0.0003662456908242669,2.5100497138833947e-14,3.080000736354529e-14,6.624549106207701e-13
0.6448224112056028,1.0e6,3655.4645855985386,3764.0073047932374,3614.3049061785623,8.374229555317495,12.172186871642642,10.548722554294516,1.5750319105136372,0.000198261418383056,7.181338235401523e-5,0.0003664589530744124,2.510683099337511e-14,3.087222531371224e-14,6.627729967145629e-13
0.6453226613306653,1.0e6,3661.475631818021,3765.622049321416,3624.7755943028324,8.376166120485596,12.18370931675644,10.571442392251864,1.575068608261155,0.00019838365089499784,7.185167410438959e-5,0.00036711428722130163,2.5141125310787632e-14,3.091267202504537e-14,6.629317588513211e-13
0.6458229114557279,1.0e6,3662.183085938157,3767.479660986108,3624.9636536787643,8.387317215708048,12.201344428586395,10.571881216268812,1.5755533416445913,0.00019873760437509155,7.185968530464729e-5,0.00036759903530933643,2.5142581358376183e-14,3.091644149522072e-14,6.639278760143523e-13
0.6463231615807904,1.0e6,3666.3823954169084,3770.917740202455,3631.293413348767,8.406328268132249,12.211299332368359,10.595178008475115,1.579571658258716,0.00019877870553925854,7.193960489899074e-5,0.00036785753939275407,2.5193422228803092e-14,3.0954578040217813e-14,6.642079302398691e-13
0.6468234117058529,1.0e6,3669.560953039554,3779.120120129085,3632.3018205930716,8.408738416840315,12.215179582643902,10.608714038148273,1.5796337659253334,0.00019890408045389007,7.19467893030775e-5,0.0003683254964252368,2.529133855517646e-14,3.095713156882472e-14,6.646178314266045e-13
0.6473236618309155,1.0e6,3669.6786690764375,3783.8026527671364,3632.886706397733,8.419390842380546,12.2168706748599,10.621089002858593,1.5809293345077977,0.00019890454221659616,7.209361033365249e-5,0.00036837920069439633,2.5298237640411847e-14,3.0969026018154856e-14,6.656880464165557e-13
0.647823911955978,1.0e6,3675.1279584829804,3789.288740326577,3633.389538597794,8.427378668757035,12.254644541407286,10.629390016653055,1.582668339451546,0.00019907676995741994,7.211398418973486e-5,0.0003683919019112334,2.5328787845048254e-14,3.1060119659766645e-14,6.657662317294954e-13
0.6483241620810405,1.0e6,3675.1915032870356,3797.782357538451,3639.7373163165025,8.427546566564281,12.25878652692414,10.651050615578802,1.5846008401031018,0.00019919678663981867,7.215576497343672e-5,0.0003686734571210185,2.5359152095769503e-14,3.106909155460465e-14,6.659013015390849e-13
0.6488244122061031,1.0e6,3677.409108295592,3798.357316931334,3642.7343229947633,8.431081782048588,12.279223794722716,10.652857856308232,1.5853800614036129,0.0001992202710301642,7.230132317358251e-5,0.00036869327309713504,2.5367156146457197e-14,3.1078290354015585e-14,6.659494186258972e-13
0.6493246623311656,1.0e6,3679.9264110413387,3800.4490143927283,3644.09868639745,8.439602896790129,12.302190841324053,10.663555372378093,1.5873573151646891,0.0001995062618414818,7.235113311788407e-5,0.00036896755474345266,2.5390486692863864e-14,3.107860281760464e-14,6.660996002091504e-13
0.6498249124562281,1.0e6,3692.41390123837,3810.724739558739,3650.575808531611,8.44216370830484,12.3047567320016,10.664216165454656,1.589508080516035,0.000199526649818403,7.253532932473344e-5,0.00036963813610812145,2.5413407800722156e-14,3.1101150705254955e-14,6.669106316195905e-13
0.6503251625812907,1.0e6,3693.8713408294743,3816.2808733851657,3662.1097296828752,8.444015804543916,12.31770749035557,10.665448025482158,1.5897427201800425,0.00020015001467261063,7.276739361281536e-5,0.00036984831652118333,2.542016190554084e-14,3.112789719801648e-14,6.680095796997374e-13
0.6508254127063532,1.0e6,3696.1726142397815,3817.32363197245,3666.0949235016315,8.468403362788607,12.322445065642858,10.670782486272866,1.593480107573991,0.0002001738561892566,7.294211251748983e-5,0.00037035998586353464,2.5424361148535782e-14,3.1133843477189564e-14,6.680568550651219e-13
0.6513256628314157,1.0e6,3702.529842644984,3821.407646657815,3666.799384892709,8.48084089539757,12.348195914503957,10.680266786558045,1.5971214392970678,0.0002009605800225703,7.32717135358428e-5,0.00037042874834408864,2.545201036648227e-14,3.1138867403024546e-14,6.693946314727744e-13
0.6518259129564783,1.0e6,3703.0131313254233,3828.006167794288,3670.286015647592,8.486790954330186,12.355405414226317,10.689452516796553,1.5976955289433443,0.00020099429223614362,7.33588028525108e-5,0.000371046730048169,2.5468346582651925e-14,3.1173479047195774e-14,6.704411830194683e-13
0.6523261630815408,1.0e6,3707.251644720804,3832.2782489920673,3673.130048607736,8.4910124199202,12.364840448687735,10.695118583905582,1.5981628553515719,0.00020131102982831123,7.339518756615251e-5,0.0003713885023646325,2.5479068012689528e-14,3.1211715106802774e-14,6.719440007985602e-13
0.6528264132066033,1.0e6,3707.957470976412,3836.19667264984,3675.120177139054,8.495056105867137,12.396412369111975,10.725022466980704,1.5984938170939298,0.00020151782393286553,7.34267929913818e-5,0.000371480432468807,2.555560050942155e-14,3.1240616135124626e-14,6.720978848555372e-13
0.6533266633316658,1.0e6,3709.8807920988374,3838.3930720315934,3685.690977911023,8.497933889098595,12.396702177600902,10.725656214606582,1.599179376054506,0.00020205879035086082,7.351162184195618e-5,0.00037155377510418775,2.5623577684080224e-14,3.133239734258055e-14,6.72500481304455e-13
0.6538269134567284,1.0e6,3718.612071493575,3847.725130672489,3695.1147086801866,8.509121681827219,12.412393131658567,10.728899756914522,1.6004607847397947,0.00020219562524063708,7.37514847442263e-5,0.0003715949330001152,2.5624699213902558e-14,3.1436360154257896e-14,6.730311904382988e-13
0.6543271635817909,1.0e6,3719.3096925815707,3851.2944402840894,3699.114024138277,8.511899436433973,12.423664801360664,10.732683130608123,1.6007259846089967,0.00020246297636905748,7.40611929026105e-5,0.0003716372036472254,2.5696115111635057e-14,3.143823938154541e-14,6.73739271776308e-13
0.6548274137068534,1.0e6,3721.0847181646272,3856.205728099583,3704.5998425721104,8.546547629469762,12.43625869334588,10.73966377013486,1.603721001411312,0.00020272783463344296,7.409799664270191e-5,0.00037184493980316424,2.5696680450712682e-14,3.159066182776836e-14,6.738740345694206e-13
0.655327663831916,1.0e6,3723.0761745022764,3856.46957922507,3709.7244576044304,8.552320611898105,12.43783044010224,10.771334198512582,1.6037562014969458,0.00020303138623513535,7.413158995109115e-5,0.00037192386879909036,2.5792983203550353e-14,3.160104458249931e-14,6.74721166039895e-13
0.6558279139569785,1.0e6,3729.1562121317265,3872.0454715148585,3713.2223252795766,8.556600087969413,12.43807142175764,10.791513764019191,1.6055564388623844,0.00020307712483347504,7.41521110914084e-5,0.0003719533993485384,2.579902138515784e-14,3.163654029247412e-14,6.759958777153461e-13
0.656328164082041,1.0e6,3745.90753367811,3875.7761077444984,3717.2475906004665,8.55934822724923,12.442254095171386,10.804456580437243,1.608375272065251,0.00020323336525806065,7.419156555808186e-5,0.0003723169222666213,2.5802822350959273e-14,3.1644974416853476e-14,6.77317319128605e-13
0.6568284142071036,1.0e6,3746.016735296064,3883.722126341363,3723.6420181195576,8.55956937488432,12.449427548296894,10.811598807617147,1.6085091420334097,0.00020370496098950547,7.432586352630602e-5,0.00037286357547171864,2.5825371246627863e-14,3.1666012676697397e-14,6.774784572026368e-13
0.6573286643321661,1.0e6,3746.5694622932265,3897.753574522618,3735.891429893294,8.582811262125151,12.449818057064537,10.81326130356378,1.6086202507464427,0.0002041821187465744,7.454723491788055e-5,0.0003734681987776365,2.585620334574098e-14,3.169305803139648e-14,6.776389863081983e-13
0.6578289144572286,1.0e6,3759.6168310195285,3907.9903599840386,3740.479394835622,8.584079514483074,12.450069714499207,10.821043900523957,1.6087934594377367,0.00020432787825386945,7.478303850398095e-5,0.0003744330113478418,2.589816537377002e-14,3.169979549991258e-14,6.776438794301714e-13
0.6583291645822912,1.0e6,3772.9499731667574,3908.3776848474304,3747.4648976599065,8.586991499596643,12.479863724173198,10.826768944816548,1.610116496487399,0.00020451662715709732,7.487986676247299e-5,0.00037462527217742156,2.5910925618887795e-14,3.17493515794113e-14,6.780091294743203e-13
0.6588294147073537,1.0e6,3776.867453673821,3909.8876071967534,3754.559949019934,8.605432048541605,12.49395943266835,10.83489743196786,1.614027274824756,0.0002045325404313713,7.49707982562625e-5,0.00037513374436751493,2.601597668497843e-14,3.1773798753114384e-14,6.793427381652082e-13
0.6593296648324162,1.0e6,3778.203079806534,3926.600995702577,3758.7907499609755,8.610369573669129,12.496357927347786,10.838835216049397,1.6235686387377544,0.00020462093401278124,7.501701265605348e-5,0.0003753398530766099,2.6021583271667768e-14,3.179880862781264e-14,6.815476429585036e-13
0.6598299149574788,1.0e6,3782.9727711017845,3926.709982343658,3765.6458840802266,8.612400466479551,12.50816204484438,10.841849040925599,1.6247303338060157,0.00020522217818926667,7.503452305801385e-5,0.0003755591787043438,2.6113820010027778e-14,3.189977154887107e-14,6.818120264448782e-13
0.6603301650825413,1.0e6,3784.8738246248854,3936.3427447467066,3767.344001864122,8.616672015451067,12.510991727487397,10.85213800819093,1.6263641574986174,0.00020523489223044105,7.504642399449672e-5,0.0003756181880405835,2.613258752697081e-14,3.190490784781377e-14,6.820072998521647e-13
0.6608304152076038,1.0e6,3797.094837417762,3937.496708370398,3772.4275416760515,8.619149947911424,12.531462945819248,10.858515988604712,1.6297810551618324,0.00020616306281571973,7.520267421994546e-5,0.00037581556505756036,2.6216981198570955e-14,3.196783450145917e-14,6.820236953586158e-13
0.6613306653326664,1.0e6,3799.7901140341487,3939.0854200197327,3773.8843122466615,8.647512360910484,12.536038580947029,10.86313622744046,1.6298433159514276,0.00020648615173581272,7.520988938313936e-5,0.0003760815361152933,2.6259355496882317e-14,3.202859006115354e-14,6.826974302638931e-13
0.6618309154577289,1.0e6,3806.4186082174624,3953.235383815827,3775.351664445933,8.65002416592444,12.547237275698139,10.889037829700582,1.6308840065122194,0.0002065791697536967,7.526424799262457e-5,0.00037753846139886347,2.6267983411059803e-14,3.2044737883543355e-14,6.83112089015976e-13
0.6623311655827914,1.0e6,3813.272652650932,3954.9413402326686,3788.2163049426367,8.657231191361728,12.550461498310419,10.90772976707305,1.6320229091070282,0.00020692759320175517,7.526759469813714e-5,0.000377699616875119,2.6274028616191627e-14,3.206719864119458e-14,6.835236056971442e-13
0.662831415707854,1.0e6,3817.8066639768213,3963.8089710118215,3789.7259091764695,8.676430513948247,12.55575507090942,10.917683777550703,1.6331379308677043,0.00020693716491131757,7.536667238365907e-5,0.00037781276194380264,2.6291821711650823e-14,3.206959327533231e-14,6.837872137958956e-13
0.6633316658329165,1.0e6,3818.7320396084638,3978.6844358561457,3798.270133078498,8.687069353439917,12.566393053508195,10.938251503724695,1.6342449114576647,0.00020713237227009613,7.560649005971859e-5,0.0003779795815932534,2.63613925087331e-14,3.210845452309348e-14,6.853933443200071e-13
0.663831915957979,1.0e6,3824.947362177412,3979.4190182738184,3801.242491822683,8.693897153684714,12.580329632947377,10.938534344184239,1.6346525357263266,0.000207263419618928,7.566103569674865e-5,0.00037869745777459,2.6419429063027555e-14,3.2155126541239656e-14,6.861613348074042e-13
0.6643321660830416,1.0e6,3832.2195232672534,3989.372927348833,3801.514190653919,8.696424866039166,12.603028737588929,10.94213447725032,1.635115204448539,0.00020749805000095728,7.569315670970405e-5,0.00037874700931120163,2.6480820171753048e-14,3.2156612156408944e-14,6.880334799832459e-13
0.6648324162081041,1.0e6,3834.7340167755615,3991.7302188062677,3801.8593343124076,8.70432672748549,12.626870660161266,10.95534337847328,1.6380950762754993,0.00020757027508091428,7.58465916817794e-5,0.0003790370112545196,2.6487097653421955e-14,3.218741163055216e-14,6.886214488781355e-13
0.6653326663331666,1.0e6,3845.15935083141,3996.4440099409235,3804.805646810001,8.715868508020584,12.639799629343404,10.959847832960765,1.6381974461899107,0.0002079672190353457,7.591264322331038e-5,0.00037971080599711216,2.6489625624527393e-14,3.226263629977483e-14,6.891825254210196e-13
0.6658329164582291,1.0e6,3845.4847817396917,3998.3920125736995,3812.6031251293607,8.719517565609898,12.655332537046617,10.969604604195684,1.639086352400028,0.0002082603435616868,7.601681269327533e-5,0.00038026178431375837,2.6502631980107796e-14,3.232519299727872e-14,6.896391342702454e-13
0.6663331665832917,1.0e6,3849.111352072807,3998.7287473613615,3830.855562310633,8.722144886471863,12.696864711230695,10.986106966500095,1.6438477755650198,0.0002083262253871921,7.606840979213908e-5,0.0003803357646180307,2.652451141451334e-14,3.233124495393377e-14,6.918860066923063e-13
0.6668334167083542,1.0e6,3849.7212434791495,3999.096867371982,3830.9808940538783,8.728253362806747,12.703160732341317,10.98628148712165,1.64883320057452,0.00020838760801939092,7.615602696519464e-5,0.0003805862656453793,2.657344588410687e-14,3.238528968380806e-14,6.91969414789011e-13
0.6673336668334167,1.0e6,3851.655096476296,4013.241182493481,3835.1019555405464,8.738290705722806,12.706810094312193,10.992461327784861,1.6493399120404872,0.00020842876724544532,7.617147905871109e-5,0.00038180458705963335,2.660633918054884e-14,3.240933407757114e-14,6.925385982361393e-13
0.6678339169584793,1.0e6,3854.451015284385,4015.1206665251475,3835.153802307869,8.740896804255168,12.707192896489467,11.00490771902248,1.651278260012966,0.00020858083942414536,7.620088553732281e-5,0.0003822900248419059,2.6634180800714153e-14,3.243420619677995e-14,6.929111414358921e-13
0.6683341670835418,1.0e6,3857.5667310232216,4021.519781988834,3838.254200327619,8.745094140565504,12.740855909328143,11.018891624320625,1.6514467155558457,0.00020908197844401433,7.626084974094641e-5,0.00038247314954381254,2.6636059172492963e-14,3.247454671304019e-14,6.938370191959202e-13
0.6688344172086043,1.0e6,3869.4878692418774,4024.0689217418885,3845.543703070181,8.752278027672842,12.748109958880203,11.034993437652169,1.6543699284160447,0.00020914685680713257,7.62821673834585e-5,0.0003829173488889162,2.66463044559973e-14,3.249607196568523e-14,6.947888575129731e-13
0.6693346673336669,1.0e6,3883.6470922521326,4036.607322619359,3854.0621737082583,8.76188205361341,12.749469335525248,11.038997978593052,1.6546510470650104,0.0002093953651621064,7.634864310938391e-5,0.0003838933017258536,2.6665643049196758e-14,3.253741063822704e-14,6.963602065597591e-13
0.6698349174587294,1.0e6,3897.8885202182046,4039.566589287174,3863.843156926621,8.78392978550541,12.751420761941048,11.135071334019862,1.656325236425463,0.0002099285456970639,7.642770305514925e-5,0.00038493764101719214,2.6710896628230713e-14,3.256302204393552e-14,6.966286027984455e-13
0.6703351675837919,1.0e6,3898.924835219155,4044.263586884296,3865.825013764081,8.784731413710213,12.767442441205851,11.14016890353354,1.665527781276664,0.00021012377998854898,7.660146168510778e-5,0.0003853717455410553,2.6730417011203593e-14,3.257599838661145e-14,6.970812511278663e-13
0.6708354177088545,1.0e6,3899.3095950961465,4044.8312569149107,3872.2730150712205,8.785726037274575,12.777754950323098,11.141751682716068,1.6681505391696405,0.0002102932235225901,7.666916633768491e-5,0.00038624363760521367,2.6739493901715404e-14,3.261954248006057e-14,6.978424701684965e-13
0.671335667833917,1.0e6,3900.7307522185924,4048.2954067375786,3876.588948543259,8.800645098059203,12.799640753013694,11.202954938198891,1.6722023340525523,0.00021049534138291125,7.692772996100038e-5,0.0003864996713522871,2.6755199536272462e-14,3.263330534831684e-14,6.984912307948501e-13
0.6718359179589795,1.0e6,3906.9596813967537,4050.5882232925906,3889.9692154511185,8.818980395936041,12.803782608600006,11.218607800239868,1.6750827532038945,0.0002105040098772896,7.703061749523494e-5,0.0003871067892418131,2.6761192554095235e-14,3.2650172850552825e-14,6.998365073825779e-13
0.6723361680840421,1.0e6,3908.050853319111,4063.361348703053,3898.449404795937,8.845338718016512,12.813246053806445,11.23321636032591,1.6765693058114441,0.00021053606571520923,7.720508535130596e-5,0.00038736368210870795,2.676835625794835e-14,3.270119943151167e-14,7.015983251806057e-13
0.6728364182091046,1.0e6,3909.3172048687125,4063.992497788583,3900.019964219618,8.862323838354133,12.813553947911661,11.233937936120753,1.6779449119312033,0.0002107125381736005,7.726434622065335e-5,0.0003880052795306624,2.6780564768231082e-14,3.276952394722944e-14,7.017370793157004e-13
0.673336668334167,1.0e6,3910.4126381715837,4074.833650395884,3902.230132463858,8.862357178256806,12.826838722669558,11.243130132571656,1.6781845337102428,0.00021076298507824957,7.73607073050348e-5,0.0003881018241612595,2.679249520358377e-14,3.2775550534439505e-14,7.017946554486931e-13
0.6738369184592297,1.0e6,3913.4013788459897,4075.8742921931216,3903.704597064289,8.86380252795226,12.88663329602354,11.248368113370573,1.6820924508204858,0.0002107856639713951,7.754278849564781e-5,0.0003883849621637525,2.6811196068533283e-14,3.2931560549656754e-14,7.024184390870532e-13
0.6743371685842922,1.0e6,3921.372896074789,4076.3872998388647,3914.981636326224,8.871145004042434,12.892008004551139,11.25588486317831,1.6823016235667805,0.0002109046343710763,7.758595016833676e-5,0.0003886486299520503,2.6859755611442457e-14,3.2931581754570836e-14,7.033309073451327e-13
0.6748374187093547,1.0e6,3925.0670351091467,4085.7357812396017,3918.173435390071,8.878889980173183,12.901273385272763,11.257903587487755,1.684232173564571,0.00021133986409602133,7.760146606114635e-5,0.00038894654461676134,2.686235891535768e-14,3.294361071579623e-14,7.042031119138427e-13
0.6753376688344173,1.0e6,3927.3464777542417,4086.286599534602,3934.287704130047,8.881354863812978,12.911707894348124,11.268582272731283,1.684934424280966,0.00021246667418033628,7.7619053843014e-5,0.0003902060417368664,2.6889097383532306e-14,3.300458246382738e-14,7.06095181798818e-13
0.6758379189594798,1.0e6,3933.8805168092367,4086.355312506267,3936.3087651375145,8.889472698990138,12.93853776067334,11.293433816102876,1.6869315888087286,0.00021274988240749465,7.76232804123421e-5,0.0003904728011290601,2.690524485086821e-14,3.3029428460919065e-14,7.072209843937276e-13
0.6763381690845423,1.0e6,3936.1505124698388,4094.4671753905814,3947.221572716016,8.889699121391395,12.957310979944168,11.295918260196023,1.6869916032912111,0.00021286126222680758,7.768612366260632e-5,0.0003926835112075948,2.6927793172163782e-14,3.30876590989698e-14,7.078271090264956e-13
0.6768384192096047,1.0e6,3936.2358358381157,4095.500394579655,3947.3844449536296,8.918875125156582,12.966317185535633,11.30068604003807,1.6875767986685626,0.00021286733637081658,7.775249929653646e-5,0.0003938760089537064,2.695518068726845e-14,3.3105678031905176e-14,7.078640017691294e-13
0.6773386693346674,1.0e6,3951.366016768304,4099.519589814809,3954.5811760541465,8.94898007159843,12.983246500109086,11.304280611016098,1.687857055768752,0.0002130144677993569,7.77561786310529e-5,0.00039408140362968226,2.6970398223199505e-14,3.3132446042215823e-14,7.090357606805254e-13
0.6778389194597298,1.0e6,3952.6618454239942,4103.556723261382,3961.3254260066356,8.949172030403401,13.01599807561246,11.312715762667612,1.6939679106378345,0.0002131019021300876,7.787362785252334e-5,0.0003941341343160844,2.7022907807552212e-14,3.3149356734796233e-14,7.100053935687447e-13
0.6783391695847923,1.0e6,3955.702529513584,4108.366759509844,3964.494573625935,8.958377074721795,13.057790404722336,11.314406370958924,1.694934885858092,0.00021349350968135057,7.795594546206215e-5,0.0003945078328678079,2.7044071613280978e-14,3.3211373721016826e-14,7.106261762084788e-13
0.678839419709855,1.0e6,3959.3317560073806,4116.298986456172,3973.7154541487143,8.96376045009857,13.082074484570628,11.34176238735226,1.6977859114206553,0.00021404340509156765,7.84688045702449e-5,0.00039451005897451726,2.7125411840012893e-14,3.328648146269032e-14,7.112463339609979e-13
0.6793396698349174,1.0e6,3961.7971216365195,4120.78168531059,3973.9189096115265,8.96656387111451,13.084860302213908,11.35898591584704,1.6986493943309442,0.00021441786105614317,7.848960533608735e-5,0.00039454245072480113,2.7131055267262613e-14,3.3321720460458744e-14,7.115230186762619e-13
0.6798399199599799,1.0e6,3967.0036585981966,4122.236672229893,3974.1169209357768,8.968221036903389,13.100635124336181,11.365456218545354,1.6987798476251479,0.000214581677188006,7.858447441101814e-5,0.0003945564946949978,2.7168509562099338e-14,3.338062561518139e-14,7.133730836199141e-13
0.6803401700850426,1.0e6,3968.563973456686,4122.926912404217,3974.766439932383,8.976601416709745,13.111608718784085,11.379882552576312,1.7026180216990312,0.0002147763454561655,7.862607753420775e-5,0.0003957081507287793,2.7187892075643342e-14,3.34264660987029e-14,7.140668372409396e-13
0.680840420210105,1.0e6,3971.463876815258,4123.448001011824,3977.9959261124054,9.011052842673587,13.127964940371644,11.391862844054822,1.7029714351814702,0.00021478849126148073,7.87175777048798e-5,0.00039638424798134635,2.7238315475417958e-14,3.344190282576669e-14,7.143371797558871e-13
0.6813406703351675,1.0e6,3972.0677139555746,4131.499555977608,3980.6766350302637,9.013622811750146,13.16351008311275,11.392909268352417,1.7033295012903438,0.00021484769167454397,7.886276160371067e-5,0.0003967656994962461,2.7243032307962698e-14,3.344915625571821e-14,7.147333047717133e-13
0.6818409204602301,1.0e6,3973.2170232666945,4131.801907434036,3981.4082720905517,9.021595989550676,13.186201854729056,11.400094839499886,1.703403565552377,0.00021487021479925096,7.89035235272009e-5,0.00039687611044905723,2.7275569317713516e-14,3.3449438871207286e-14,7.148044706698561e-13
0.6823411705852926,1.0e6,3978.526485643504,4138.320664880614,3981.9014167051155,9.033720289121606,13.203708544455544,11.403619608567412,1.7099895904047668,0.00021491432695839563,7.895493472627283e-5,0.0003969892055449234,2.7336840280951374e-14,3.353986810950184e-14,7.149251500991444e-13
0.6828414207103551,1.0e6,3983.191631989955,4139.4621318926065,3987.428374156404,9.038766576047015,13.223184993157979,11.413028320507276,1.7107547124004845,0.00021517348231740694,7.896259411292668e-5,0.0003973349244914084,2.734775032390442e-14,3.360946393582658e-14,7.152154401811068e-13
0.6833416708354177,1.0e6,3987.373661703764,4162.590054168955,3989.3076013386585,9.041892236096214,13.258345013652164,11.423076807309899,1.711655366325231,0.0002163869934134662,7.904762520703353e-5,0.0003974287896257268,2.7414467248776296e-14,3.363240592102371e-14,7.156618823939127e-13
0.6838419209604802,1.0e6,3988.0869943645866,4164.485222519745,3994.054501320581,9.050953942595456,13.267329785755688,11.456962886504149,1.7126485106608145,0.00021658007954604785,7.905665844178178e-5,0.00039813648743777964,2.744681269589771e-14,3.374416258125774e-14,7.16080034466454e-13
0.6843421710855427,1.0e6,3990.9960147026723,4168.7473284832295,3998.8434912278276,9.057023601404357,13.3339487918837,11.493077963454425,1.713972871102468,0.00021675562814447573,7.90788286245043e-5,0.00039862159575718967,2.7454600131939682e-14,3.374620461216537e-14,7.167985331601038e-13
0.6848424212106053,1.0e6,3996.059433961595,4168.894368416736,3999.8977958956325,9.061393449980443,13.367877292320872,11.493978462918726,1.7183424467826607,0.00021682890593322407,7.91419699513804e-5,0.00039866557740433553,2.746955934082106e-14,3.3751615998951756e-14,7.209678490389922e-13
0.6853426713356678,1.0e6,3997.500334677358,4170.085055052361,4000.3320624698235,9.07657077106658,13.3788397298568,11.530871780234477,1.722541078472771,0.0002175025845087781,7.945748580093852e-5,0.000400443441823835,2.748949090126898e-14,3.379336973807731e-14,7.214427697937593e-13
0.6858429214607303,1.0e6,4000.0541646281567,4171.258471715631,4002.367394114603,9.089416396438876,13.388554711601369,11.533948903931387,1.7285989392160843,0.00021774379960611662,7.950044964533176e-5,0.0004012835500984345,2.7507959458885525e-14,3.385837571071966e-14,7.22302180254259e-13
0.6863431715857929,1.0e6,4002.081079391254,4171.753796194794,4005.0818861180023,9.089938828204067,13.394939883726876,11.542053695574213,1.7345654434569675,0.0002178988886181679,7.95248330149846e-5,0.0004013373526857934,2.752215361807449e-14,3.3905915247862994e-14,7.223388616894969e-13
0.6868434217108554,1.0e6,4005.8683088165762,4183.13372478262,4005.7071493463122,9.113124343039877,13.39698766077715,11.553810677283776,1.7346311267957093,0.00021790700421518513,7.956082593332937e-5,0.00040151270914766195,2.7533679438416738e-14,3.390829743514982e-14,7.227025942716794e-13
0.6873436718359179,1.0e6,4012.1665284849037,4183.231498305938,4014.7828006767886,9.137804020887318,13.432718274019596,11.608042691843009,1.7348396793726186,0.00021792769185781814,7.959311428355944e-5,0.00040188385069738505,2.755202397076106e-14,3.394892373581098e-14,7.238419093447835e-13
0.6878439219609805,1.0e6,4016.0752924103144,4189.531559481954,4019.057364817951,9.157236585706778,13.434466180013924,11.608371918108766,1.7367539966088839,0.00021811492311793555,8.003809639765007e-5,0.00040228559137518884,2.778328168874143e-14,3.3978109877834915e-14,7.245485279739641e-13
0.688344172086043,1.0e6,4041.3425224543507,4193.54173460938,4019.5745975953596,9.161081607766976,13.43863422443216,11.636039193167294,1.7381552430705565,0.00021817833623301346,8.008668470239791e-5,0.000404874398578851,2.7839455854564532e-14,3.403218553694724e-14,7.25298511794548e-13
0.6888444222111055,1.0e6,4042.648636732511,4200.1978218827735,4019.656778650171,9.18196247586455,13.44940981835973,11.637549853759149,1.7402183149716939,0.00021853109567109794,8.01484197309861e-5,0.0004054629467490162,2.7846308847410305e-14,3.4066488504899544e-14,7.265144596041448e-13
0.689344672336168,1.0e6,4045.9845245854744,4203.0760941268345,4020.5021074805277,9.20250222136099,13.46361256937537,11.642011307947486,1.7402659007361518,0.00021864456801584702,8.052174959887086e-5,0.0004055712787530969,2.7879217806931786e-14,3.4072724461604706e-14,7.265497613770057e-13
0.6898449224612306,1.0e6,4051.466534353945,4204.541012177336,4021.195490922163,9.209975843922654,13.506370564673176,11.656408531505196,1.7460911372133658,0.00021962250801119685,8.060686259839163e-5,0.000405793867903071,2.789721888976997e-14,3.4126709581979256e-14,7.277926025204942e-13
0.6903451725862931,1.0e6,4054.1930723751752,4212.086807061692,4031.925531978974,9.210150782993978,13.516247182513933,11.658334070424166,1.7474671248910691,0.0002200729746688084,8.063675241687564e-5,0.0004061676652405018,2.7901293053931082e-14,3.417127095872828e-14,7.317352989909138e-13
0.6908454227113556,1.0e6,4054.2422183729045,4212.365810300393,4039.868031017417,9.219484854606469,13.521295357256733,11.671688471094651,1.756834328017329,0.00022009938989421465,8.067835550347051e-5,0.00040711536874789566,2.7999741048191655e-14,3.41928040673941e-14,7.319150418515928e-13
0.6913456728364182,1.0e6,4056.2952205675597,4215.92972420087,4046.1966301527973,9.230683599369124,13.533457940711147,11.686632562904801,1.757069578444545,0.00022011852826604408,8.068657561258457e-5,0.0004072445275049939,2.8007193636006968e-14,3.430574238824407e-14,7.334503106024064e-13
0.6918459229614807,1.0e6,4059.2741551253403,4224.043892107352,4046.504480934344,9.238002118004337,13.542630523962977,11.723456475585612,1.7572742772035426,0.00022064859891559354,8.069765182481361e-5,0.0004072888536452095,2.8059584628765256e-14,3.431944372819281e-14,7.337979546569866e-13
0.6923461730865432,1.0e6,4075.2479157603543,4226.6544161021175,4048.433952662592,9.272610569958792,13.572146701309595,11.748849952154579,1.7590156376245474,0.0002208039075698531,8.085676564231763e-5,0.0004086619159770235,2.8089425483468933e-14,3.4330974652665697e-14,7.340673693074095e-13
0.6928464232116058,1.0e6,4080.965383797525,4226.773820992096,4052.0662225822525,9.288381567842205,13.588947352805937,11.761245424985495,1.759470074015772,0.0002210353077482918,8.094380591683449e-5,0.0004088514061679841,2.8102530690447194e-14,3.433312287433727e-14,7.356889799707309e-13
0.6933466733366683,1.0e6,4091.651438077888,4227.994676295258,4052.3674548782847,9.292835647899318,13.614338552245028,11.764553717234305,1.7595542161825146,0.0002211390717663148,8.09584586853403e-5,0.0004090042154634179,2.8156830086766552e-14,3.4348056115303826e-14,7.360244099737874e-13
0.6938469234617308,1.0e6,4096.924239993645,4234.077204634502,4053.1673224683395,9.304170035635298,13.625625010242105,11.786277574626663,1.7599684006018161,0.00022122981267642556,8.095887373490247e-5,0.00040938227865633533,2.816597438322438e-14,3.438330629835754e-14,7.390892116518566e-13
0.6943471735867934,1.0e6,4097.1943770519465,4246.263671951483,4057.974018947286,9.308805752682156,13.63643552954273,11.793758643802839,1.7629924354123654,0.0002220298229215657,8.111277982896577e-5,0.0004102181837388744,2.817929807481422e-14,3.443009183705539e-14,7.395162740563422e-13
0.6948474237118559,1.0e6,4101.447762805017,4253.528843256903,4060.1281524383853,9.31123121692132,13.66040556175058,11.826499327871833,1.7680462359200901,0.00022246370990388302,8.131318692786883e-5,0.0004103429580012215,2.82892202668843e-14,3.4532517587404043e-14,7.399327304602451e-13
0.6953476738369184,1.0e6,4102.456192880878,4261.739908493892,4062.8113790932653,9.324370472063269,13.682534411134933,11.850554279333586,1.771612781798535,0.0002231627598507575,8.135479346726307e-5,0.00041050946825360157,2.8323701369757845e-14,3.45678219657489e-14,7.415754973735462e-13
0.695847923961981,1.0e6,4102.484009138179,4261.767232949544,4069.3046036397755,9.327224765077629,13.683027970686767,11.864923393486263,1.773211502617825,0.00022367392843823653,8.139021334666635e-5,0.0004108771545527253,2.840383063465103e-14,3.458202542318507e-14,7.418072622487389e-13
0.6963481740870435,1.0e6,4109.600742920886,4268.477149329852,4070.119638152744,9.33459856935594,13.68552554751816,11.890110478569058,1.7734277450643696,0.00022392680156599898,8.151341908503968e-5,0.00041092757334787016,2.840899542596095e-14,3.462497978324383e-14,7.4215856190284e-13
0.696848424212106,1.0e6,4111.204041770075,4272.038888827377,4071.5632251146735,9.345489827111951,13.68805918018853,11.902496798594866,1.773917838713139,0.00022442142073454802,8.164810221336101e-5,0.0004119550501699271,2.8409698939118056e-14,3.471954495210802e-14,7.421765780789244e-13
0.6973486743371686,1.0e6,4116.534102008957,4275.282705378104,4075.1291422909994,9.377753240181695,13.700986151941711,11.907877955925628,1.7750573280550106,0.00022507250645715512,8.170702905038544e-5,0.0004130757058966169,2.8421311885447852e-14,3.4750784721247436e-14,7.449790303346875e-13
0.6978489244622311,1.0e6,4117.66670486798,4285.950691772549,4080.4485773531937,9.37786042126872,13.70452299268468,11.918029359877147,1.7780476099894076,0.00022548805101065225,8.172305157602512e-5,0.00041372604381616923,2.84945557173022e-14,3.475247985901803e-14,7.461595817941547e-13
0.6983491745872936,1.0e6,4126.436739346275,4297.146900643132,4086.0982338909153,9.381139520026906,13.73223879824909,11.920003758900231,1.779074385055894,0.00022617892790193097,8.172308575970965e-5,0.0004149642185507905,2.854102151267728e-14,3.4930477206248294e-14,7.462073538207217e-13
0.6988494247123562,1.0e6,4128.861066837388,4299.759162471376,4087.2449316524426,9.388444295491038,13.745893582164388,11.92854370254453,1.7848363389365112,0.00022651018891841802,8.181135169270593e-5,0.00041657837189708666,2.8557847474654864e-14,3.502210324804327e-14,7.468671154244278e-13
0.6993496748374187,1.0e6,4140.740772130818,4302.494973774453,4094.3989229693434,9.405426545294207,13.753774189428912,11.945136288583933,1.7941918926035196,0.00022655630297990908,8.190294132722502e-5,0.0004172495412593633,2.8572673238473507e-14,3.5137831218938936e-14,7.519015615112201e-13
0.6998499249624812,1.0e6,4146.198368571732,4304.003704087573,4100.733822612515,9.4449596027393,13.779860264863515,11.951905570886558,1.7997314041144685,0.0002266629545782516,8.21310051712645e-5,0.0004173435399321823,2.8588237042354115e-14,3.5163415031002154e-14,7.520914016086851e-13
0.7003501750875438,1.0e6,4149.592433975812,4304.3569812589585,4113.147459578414,9.450611329865627,13.819811098742804,11.977019388907493,1.7999391185445708,0.00022679495414352626,8.21317538002007e-5,0.00041737751816178526,2.8633863848117794e-14,3.5229541220323296e-14,7.5244414221024e-13
0.7008504252126063,1.0e6,4151.513755585267,4304.823555758039,4116.555338606391,9.458624883244184,13.829224005804994,11.988094662678904,1.8039598709605036,0.00022711489351780477,8.216222284058541e-5,0.0004177743972860421,2.868080003525767e-14,3.524285624619953e-14,7.551958867984974e-13
0.7013506753376688,1.0e6,4159.923781884921,4309.646661022831,4116.895627855617,9.462247726690359,13.84610410155466,12.050908518118453,1.8051884351640093,0.00022720675688075328,8.248373021993912e-5,0.00041935714204354314,2.86861971636943e-14,3.5352237880921595e-14,7.552716924743753e-13
0.7018509254627313,1.0e6,4163.133284504608,4311.80714284078,4123.584001897611,9.487205919238168,13.848584271970273,12.07003388054525,1.8068006437294266,0.00022743394785918811,8.256172822100613e-5,0.0004200977498722969,2.873457652405283e-14,3.53648718277924e-14,7.558119259350439e-13
0.7023511755877939,1.0e6,4166.554461573833,4312.609419192222,4124.6952246447445,9.487458599759343,13.852399229983083,12.087549583683048,1.807813440919625,0.000227475252279411,8.260493454241459e-5,0.0004201782001119253,2.8774845106031576e-14,3.545034727714201e-14,7.563510048618886e-13
0.7028514257128564,1.0e6,4171.168440547057,4319.4885696537785,4126.418802464118,9.50414576756959,13.886869664788673,12.10837508088355,1.8082969266939575,0.00022863926891120812,8.272005805225722e-5,0.0004206002399316982,2.886210809576716e-14,3.5474179036345035e-14,7.570281267667644e-13
0.7033516758379189,1.0e6,4171.267674371083,4328.390960736099,4128.265466980861,9.507726609495325,13.896347406388951,12.122748608445256,1.8092500329263819,0.00022883315343825983,8.276242631870582e-5,0.00042060326550542166,2.8879494199063693e-14,3.551794805623026e-14,7.572044628544254e-13
0.7038519259629815,1.0e6,4175.6017275641925,4330.297752420345,4131.692935240785,9.51404619602575,13.917688651913807,12.123873353384777,1.8100727674741697,0.0002292798013584746,8.276851300849265e-5,0.00042068926584717617,2.8912204416254985e-14,3.558573422005784e-14,7.572816857533135e-13
0.704352176088044,1.0e6,4188.56533740567,4333.165149997012,4132.382190054396,9.533185489843811,13.931858345818178,12.134106053298211,1.8178061067576903,0.00022935079263126183,8.282216065366564e-5,0.00042093080084889975,2.8925944201401927e-14,3.559645333482713e-14,7.575202722825692e-13
0.7048524262131065,1.0e6,4188.953936416544,4338.552611559935,4133.688062473322,9.571787426814776,13.941566301091363,12.137972263928855,1.8183278390069315,0.0002294628887550981,8.292693096807863e-5,0.00042138390664177153,2.892654034512916e-14,3.563356133392798e-14,7.579333319870026e-13
0.7053526763381691,1.0e6,4198.323367349656,4341.960516868001,4135.580584419593,9.57671131748285,13.977977905125377,12.138749845283925,1.8186795001307319,0.0002295324054958319,8.299153662088532e-5,0.00042152702059618165,2.893666019855788e-14,3.565493877749124e-14,7.581418201747706e-13
0.7058529264632316,1.0e6,4214.116174052182,4342.992441359722,4140.367679586415,9.577477514940016,14.062935769761056,12.162687015082946,1.81908399191224,0.00022983946804669723,8.299323435453396e-5,0.00042215552706983283,2.895896162465569e-14,3.5700799346985805e-14,7.591235502743265e-13
0.7063531765882941,1.0e6,4220.243868881277,4349.173572106688,4153.650989319181,9.577969234379339,14.070532232075218,12.189148375548923,1.8204736774888286,0.00022986823095861875,8.312302610383612e-5,0.0004222816957367519,2.9001323790645893e-14,3.57962579815403e-14,7.598969013398384e-13
0.7068534267133567,1.0e6,4223.996362506869,4357.455646833579,4156.5228106201275,9.579638382473515,14.075181108845657,12.204800190026855,1.8216662167642903,0.00023017018181256956,8.319997262934054e-5,0.00042240026258347967,2.902429281015102e-14,3.5832765607682386e-14,7.639509940506267e-13
0.7073536768384192,1.0e6,4224.437062827859,4368.4785954402705,4166.248878735896,9.580819166282172,14.083097812674088,12.204895317140158,1.82320361632307,0.00023033922373561264,8.321995935193462e-5,0.0004225677534034901,2.9097669707598274e-14,3.5836758280511704e-14,7.640644776949003e-13
0.7078539269634817,1.0e6,4227.778766070066,4370.191269951492,4167.808419526847,9.594262932433013,14.086359519169186,12.211203094567985,1.8241973458838416,0.00023039645647958916,8.340052503231767e-5,0.0004232974853792257,2.911186560182858e-14,3.590662541202234e-14,7.643389191420601e-13
0.7083541770885443,1.0e6,4230.567402865056,4383.833744597327,4181.770033112668,9.611486270870229,14.097353111077801,12.212616872555053,1.8246202430621186,0.00023077271094660293,8.345930566255218e-5,0.00042330063699088104,2.911192113356741e-14,3.592293970340733e-14,7.648341681265381e-13
0.7088544272136068,1.0e6,4231.22615969651,4390.705135764304,4182.299626522754,9.636216573834734,14.104658174113029,12.215105779682144,1.825587149852115,0.00023089252267160184,8.355287353485302e-5,0.00042369586036410686,2.912373653051612e-14,3.596851888601942e-14,7.650309382770482e-13
0.7093546773386693,1.0e6,4237.494319372118,4409.92757984349,4184.002316750174,9.651721099001493,14.105738702670537,12.224499330736833,1.8261745060923325,0.0002309624362020142,8.356585235815025e-5,0.00042387691338074116,2.913850234132369e-14,3.603653074145747e-14,7.652139375728141e-13
0.7098549274637319,1.0e6,4238.942626704608,4410.756293409426,4191.9446542725545,9.659238606408579,14.123575495200333,12.23884707032438,1.8273091926942913,0.00023146944234541037,8.413060446879894e-5,0.0004240556188311124,2.918972410645327e-14,3.60802514424635e-14,7.652502189543803e-13
0.7103551775887944,1.0e6,4239.111613191995,4413.364443636359,4192.871984263666,9.66049207755976,14.12843737420578,12.245929360399076,1.8274011245258333,0.00023151440607775063,8.426007962514701e-5,0.0004243431433631042,2.9220196500301206e-14,3.6088347784386646e-14,7.665176837318776e-13
0.7108554277138569,1.0e6,4240.306234849068,4425.223593979874,4195.560563794062,9.679615881336707,14.132710849885575,12.254896810955477,1.8281109430610198,0.0002316077310643626,8.434192944378327e-5,0.0004262141664863973,2.924753215521645e-14,3.6088976231691795e-14,7.669854564204508e-13
0.7113556778389195,1.0e6,4248.856033528358,4426.073272084274,4197.901409756141,9.694087791236358,14.140187540622499,12.265032640351775,1.8284267546730717,0.0002319765494089274,8.439329832259913e-5,0.0004266468880411675,2.927514356351442e-14,3.612595325274046e-14,7.681878965047554e-13
0.711855927963982,1.0e6,4252.484618999145,4426.896289791255,4208.451647476978,9.699552022447895,14.18168697001933,12.280056857466088,1.8290146953431201,0.00023228355199551493,8.439559727609083e-5,0.0004268376149635648,2.9288787668301494e-14,3.6140549209037677e-14,7.694862752174236e-13
0.7123561780890445,1.0e6,4255.8498329027625,4431.372496230366,4211.378330334185,9.70152678898693,14.186787722043988,12.294947176473183,1.829207212098097,0.00023284091782108752,8.441372915711344e-5,0.00042689120510385744,2.929362079085394e-14,3.6205762971340964e-14,7.702575955137954e-13
0.7128564282141071,1.0e6,4255.867099118872,4432.379657215444,4218.398798748752,9.712938682654693,14.195632485707854,12.305597684587937,1.829999461505307,0.00023312730403868024,8.446117258243371e-5,0.0004278076181961453,2.934481957860943e-14,3.6256268539501706e-14,7.702992734950194e-13
0.7133566783391696,1.0e6,4256.877078606829,4437.268364211047,4222.245323083537,9.716314557931215,14.24260405760157,12.328077419041332,1.8392393425982778,0.00023312732008235867,8.450082302218967e-5,0.00042809387534644056,2.9353204330625805e-14,3.632702834482133e-14,7.721703406043719e-13
0.7138569284642321,1.0e6,4257.625497903982,4437.292605413023,4235.200272906514,9.729333291973848,14.246785214338049,12.335472622784708,1.841585601931722,0.00023372077306927578,8.465072831349911e-5,0.00042954640674888175,2.939978658622755e-14,3.634833701820577e-14,7.723551405311059e-13
0.7143571785892946,1.0e6,4262.765297046366,4439.149933503306,4239.341484160646,9.73976795680947,14.279521651904426,12.365333070071502,1.8490274272706155,0.00023380205490136798,8.46901926134573e-5,0.0004298165002964245,2.946173196443451e-14,3.637205890924795e-14,7.725024321697836e-13
0.7148574287143572,1.0e6,4263.416371817725,4449.343797072616,4244.062364661771,9.750281891640743,14.279571490383715,12.395746777270883,1.8510777968923862,0.00023418850663745988,8.476555863533537e-5,0.00043059469371329754,2.9498862110470046e-14,3.639532128575243e-14,7.74241393730886e-13
0.7153576788394197,1.0e6,4264.3628985048235,4455.579506052099,4250.8695603052765,9.753102027140946,14.28300395211431,12.414271128387073,1.8556515032611502,0.00023432829754243168,8.492994558512318e-5,0.0004306848450315758,2.95635165505101e-14,3.640275889788641e-14,7.75620665578512e-13
0.7158579289644822,1.0e6,4277.044590262844,4460.863814820539,4254.4143628765805,9.81545132530751,14.291561224012982,12.451552019091476,1.855794070639451,0.00023469506265316818,8.498920636499112e-5,0.0004308034944225283,2.956850880117335e-14,3.6414732672506136e-14,7.767306732929765e-13
0.7163581790895448,1.0e6,4280.106365142769,4464.701410736836,4256.798562160738,9.81710903260023,14.304851734168246,12.454382708590375,1.8589718551522336,0.0002347296982358697,8.535602994295949e-5,0.0004311345475342558,2.958282373774254e-14,3.643583133676669e-14,7.780564878932656e-13
0.7168584292146073,1.0e6,4286.437801046836,4468.518627246123,4277.556309497184,9.821344564593478,14.317028447166678,12.455002719991864,1.8598201671582328,0.00023478970019295015,8.537340337920758e-5,0.00043165225824566333,2.964533367062354e-14,3.6462827766551464e-14,7.78623798229141e-13
0.7173586793396698,1.0e6,4297.408766091467,4482.9804118867905,4290.837342637958,9.822005101919222,14.326711030980974,12.465500825638447,1.860633286379176,0.00023482961222298646,8.539325677918517e-5,0.000431817711119325,2.9657197363334385e-14,3.649280840747956e-14,7.798454103880784e-13
0.7178589294647324,1.0e6,4305.9119396344495,4485.274175338525,4298.750644570832,9.827821715159105,14.340613616700413,12.498429383567903,1.8639749672887762,0.00023484715065344916,8.553822574526275e-5,0.0004325213496045066,2.970288538929833e-14,3.650314741365069e-14,7.799416526322911e-13
0.7183591795897949,1.0e6,4306.410730921324,4489.961597949707,4306.322611122057,9.829383173385684,14.349851878248803,12.510483579099072,1.8648631621887084,0.0002352505774271532,8.562725573184946e-5,0.0004326424032918307,2.972594973081582e-14,3.652752316643964e-14,7.800540994952416e-13
0.7188594297148574,1.0e6,4311.05456684824,4490.738890562608,4306.856364791965,9.83622299075986,14.357929253862242,12.518387133033078,1.8660090274663668,0.0002354121449325122,8.58224379099732e-5,0.0004333170594218356,2.9766740919079e-14,3.655433852171214e-14,7.80861825479123e-13
0.71935967983992,1.0e6,4315.613662099494,4495.1511911570515,4312.934170104478,9.850564183360202,14.368204639258648,12.536611523644948,1.867254152802251,0.00023545885437596347,8.587828177317115e-5,0.0004339191647865454,2.9768084952769395e-14,3.658485685228926e-14,7.810691247651332e-13
0.7198599299649825,1.0e6,4315.774119495676,4495.242628878143,4313.081938860133,9.855226886081425,14.412112891913623,12.549128457574247,1.8719038443460374,0.00023551112017185753,8.59400129227226e-5,0.0004339873121807085,2.978532530485509e-14,3.661056494838128e-14,7.82545503141839e-13
0.720360180090045,1.0e6,4316.578346392762,4504.692352846069,4317.876664807062,9.862391107346689,14.420135909844614,12.555636912932341,1.873121294820782,0.00023646586362310263,8.611443611948389e-5,0.00043413691169843344,2.97919786931246e-14,3.66229943698635e-14,7.825712181131487e-13
0.7208604302151076,1.0e6,4318.564153260056,4507.234439217574,4323.322494947155,9.873684794434107,14.472036897010916,12.571314561027076,1.8734239819651441,0.00023676011986461658,8.614390743706313e-5,0.00043454036695406856,2.9872604357269596e-14,3.6640675333882835e-14,7.841120600016374e-13
0.7213606803401701,1.0e6,4318.9948844951305,4511.188659245207,4324.565815971263,9.878663562376776,14.47519773196597,12.581677913140808,1.87451220006493,0.00023677579792793368,8.621321892807255e-5,0.0004350843621032795,2.9878899842012e-14,3.679693267225367e-14,7.843389734593975e-13
0.7218609304652326,1.0e6,4335.215116974897,4514.978478296528,4328.269281654295,9.88079164307848,14.494299454268333,12.58395273681612,1.8766126599160446,0.0002370842304201768,8.623147806615441e-5,0.0004358764054089778,2.988225717939515e-14,3.679794994742057e-14,7.856106656726404e-13
0.7223611805902952,1.0e6,4336.826116142465,4516.373681676105,4330.383044835638,9.896907841402214,14.49994960756338,12.598997012529782,1.8780036515814023,0.0002371972775601129,8.635473155960359e-5,0.00043667792149596255,2.996980727195215e-14,3.6947366507844e-14,7.887753215689314e-13
0.7228614307153577,1.0e6,4337.758077009722,4517.0143741882475,4334.698815132068,9.899192308281325,14.50249343462008,12.612967703089561,1.8796356955949385,0.00023746401856004378,8.638671824437809e-5,0.0004369053311847172,2.997631908481782e-14,3.6971619955488515e-14,7.893926623632153e-13
0.7233616808404202,1.0e6,4339.678992235267,4518.066104380683,4335.781287433362,9.903513460602598,14.531071211545335,12.648295174977136,1.8801237636234884,0.00023747525395624802,8.644603269169585e-5,0.00043812615096527565,3.00758363548857e-14,3.70102804093489e-14,7.898709112622583e-13
0.7238619309654828,1.0e6,4342.036228879774,4521.478396117486,4336.256624663058,9.9168853776004,14.564854194089142,12.648891600682868,1.8811053631809462,0.00023759261679300085,8.647320051216374e-5,0.00043829514458995574,3.009221104358403e-14,3.7066306211369444e-14,7.901816123542232e-13
0.7243621810905453,1.0e6,4358.651899349861,4532.349446400529,4350.560954561189,9.932190362739984,14.568641356856324,12.655585155610357,1.8821288118814792,0.00023848447837922487,8.649036524893714e-5,0.000439744020195145,3.009728048718252e-14,3.706709175453948e-14,7.905134771493636e-13
0.7248624312156078,1.0e6,4361.263590804089,4535.663038801758,4351.134743315564,9.944754059544177,14.569737238518943,12.662370490380582,1.8891931983113834,0.00023892149521029105,8.650236793810164e-5,0.00044004447738584955,3.0137962387724705e-14,3.7098734469913184e-14,7.916782407233432e-13
0.7253626813406704,1.0e6,4364.092979584418,4535.996661697057,4352.207643540761,9.963576623124048,14.573486230931584,12.710858116458866,1.8898978506458661,0.00023913839041342998,8.652269203549225e-5,0.0004407511148974951,3.015380822555086e-14,3.7120357418468006e-14,7.928262183542944e-13
0.7258629314657329,1.0e6,4369.194041787442,4540.752984209242,4368.992927682539,9.967833015774994,14.619074299373468,12.719726258391766,1.895383971042207,0.00023959291548119287,8.66067485481117e-5,0.00044085789903110744,3.020742886775413e-14,3.715158960515587e-14,7.933063930590363e-13
0.7263631815907954,1.0e6,4385.662209959333,4541.268589000458,4369.531169656638,9.975160315657718,14.619306491430342,12.741118443680161,1.9032299261435128,0.00023993254500609109,8.672924632733848e-5,0.0004409846795848555,3.0244180270646234e-14,3.718386926926241e-14,7.995588213915296e-13
0.7268634317158579,1.0e6,4391.287190823711,4542.148099264375,4383.259690490639,10.032798294070455,14.624023070843627,12.77344126377128,1.9090368250102034,0.00024022558639052563,8.677989985610924e-5,0.00044153149086274606,3.035046573757136e-14,3.720481275357698e-14,8.002108349643267e-13
0.7273636818409205,1.0e6,4403.557524451983,4544.867436584504,4390.62754410505,10.054101292467474,14.63402680342427,12.788544351377345,1.9103289799442562,0.00024049090637221534,8.704285755238362e-5,0.000441908342737775,3.046681421786294e-14,3.725259853433896e-14,8.009741887976701e-13
0.727863931965983,1.0e6,4406.659918557044,4547.474252571196,4395.463702959225,10.106727942714823,14.659295393719987,12.801036342988438,1.9154532218145737,0.00024056534976682608,8.719357609421495e-5,0.00044212657972548104,3.0498689766308305e-14,3.7296320985987296e-14,8.014550459205063e-13
0.7283641820910455,1.0e6,4410.07377096343,4549.202976242122,4404.666906289384,10.155823495279332,14.660015392466274,12.806528287943033,1.9192147162893536,0.00024070155160551619,8.73264310850323e-5,0.00044437917953888653,3.051859793742413e-14,3.7338665222722465e-14,8.027915535130782e-13
0.7288644322161081,1.0e6,4417.281780830641,4580.243363292316,4410.0356719286365,10.196877962593563,14.670098466761267,12.821685540795178,1.9209778189679638,0.0002407367387764095,8.780390109414243e-5,0.0004446214670032643,3.057294031482509e-14,3.741714688068012e-14,8.028919106271625e-13
0.7293646823411706,1.0e6,4419.216535222903,4585.52287971802,4413.927420164705,10.201646102216836,14.761012358234524,12.855820332861663,1.9241183173543204,0.00024091029348213925,8.781426779081918e-5,0.00044584910921669716,3.064720458897977e-14,3.747954628961744e-14,8.03752313110045e-13
0.7298649324662331,1.0e6,4422.919987936624,4602.880834347176,4416.023871264573,10.21017153445098,14.768425571325173,12.908004514523217,1.9300330279197389,0.00024103097172349427,8.793172539383596e-5,0.00044641397231687886,3.066816630776678e-14,3.7486867438974533e-14,8.039161547712694e-13
0.7303651825912957,1.0e6,4426.488890935702,4603.920301823226,4416.59439785491,10.212215618980768,14.78029872280615,12.91661543858918,1.9302639325188238,0.00024138192782808385,8.818371649254653e-5,0.0004467160423027349,3.0741963940722294e-14,3.754152256953113e-14,8.044906280140487e-13
0.7308654327163582,1.0e6,4428.0950282355225,4608.024860761307,4418.616568444763,10.21363780406225,14.811382965460737,12.946240641702948,1.933271599849506,0.00024161849486667602,8.821115915085904e-5,0.00044738113267897664,3.075052769219954e-14,3.760009833675058e-14,8.065543011826844e-13
0.7313656828414207,1.0e6,4428.84314585253,4618.930410762487,4423.967880682394,10.219373350833143,14.818206604948756,12.953802969655586,1.9339391545396751,0.00024185038180497007,8.825728641375223e-5,0.00044775194028646065,3.0776620465977946e-14,3.762161317682825e-14,8.093028712085465e-13
0.7318659329664833,1.0e6,4430.113929633211,4619.131768510138,4429.8453918098885,10.257674396152025,14.877979672430973,12.975823903770419,1.943227775202064,0.00024251039507335888,8.83489107673719e-5,0.00044896757447555224,3.084021083074135e-14,3.7806088590212776e-14,8.105562442475764e-13
0.7323661830915458,1.0e6,4430.974614664674,4634.372727206917,4435.136078758259,10.283396960753837,14.883678212127439,13.020372826371231,1.9447602058175737,0.00024309350238338985,8.868200476551885e-5,0.0004489921249183289,3.084925104767447e-14,3.7971436946489723e-14,8.108267577762278e-13
0.7328664332166083,1.0e6,4431.83418528607,4634.812768214594,4442.9107979504215,10.288354332694004,14.916494142541257,13.027750231298437,1.945067645580913,0.00024358961625491255,8.878805167356624e-5,0.0004492895398777841,3.0878229752260587e-14,3.797299554756554e-14,8.113889243993574e-13
0.7333666833416709,1.0e6,4432.049541255494,4655.214177207296,4446.590435310109,10.31228153159576,14.934752194997204,13.028999925931705,1.9465616543182636,0.00024379675776834092,8.900548567547845e-5,0.00044960306045167716,3.0889165698953185e-14,3.798817706267949e-14,8.128266128861455e-13
0.7338669334667334,1.0e6,4445.870244473382,4658.376226923097,4446.822725853899,10.32640890962101,14.947973100445825,13.051813179154088,1.9487104556631363,0.0002438931308152299,8.911667113192692e-5,0.0004512053357621974,3.099401479390679e-14,3.798887210650529e-14,8.143761200101387e-13
0.7343671835917959,1.0e6,4452.833548892712,4660.595336204483,4448.973183142365,10.330858208593572,14.956827575535215,13.052232285301443,1.950072782845488,0.0002441718181951402,8.92165015815046e-5,0.0004536650456149523,3.1004979010958496e-14,3.8095381797516585e-14,8.151301257490604e-13
0.7348674337168585,1.0e6,4455.6344504619965,4661.8588458182285,4459.403557195334,10.34410384379527,14.96725799289805,13.062315408811868,1.9560645022161158,0.0002444490656745441,8.924045390050778e-5,0.0004538019459191477,3.1012815337378287e-14,3.8101166687065866e-14,8.158110308147102e-13
0.735367683841921,1.0e6,4471.732736791531,4665.527950944334,4461.591002598966,10.355982656263976,14.97925559356417,13.0697521212025,1.9565588872020663,0.0002450511498880245,8.92767992073231e-5,0.000454145829922291,3.102279349443497e-14,3.811064594152663e-14,8.163468964892007e-13
0.7358679339669835,1.0e6,4475.707835766142,4668.634017558661,4461.830760249368,10.363618879884209,15.016300420077389,13.077770307902181,1.9615844950475703,0.0002451878605185928,8.952232368429122e-5,0.00045424954699134777,3.10586179523852e-14,3.8171068762918425e-14,8.170908997215205e-13
0.7363681840920461,1.0e6,4478.245011127887,4680.757572079972,4463.981798898456,10.384851989471542,15.064232352370434,13.11615164094837,1.9624307155522653,0.0002454233461688561,8.965760323917088e-5,0.00045493014219745274,3.1146229148423147e-14,3.8278920284746697e-14,8.187798359253787e-13
0.7368684342171086,1.0e6,4479.955674090801,4686.094608159766,4468.484689257118,10.399539411860497,15.110346744444712,13.123817598134266,1.96417134044937,0.00024546267339952907,8.983370377583288e-5,0.00045519681283165176,3.1224256369559494e-14,3.8371486045127106e-14,8.188734196549498e-13
0.7373686843421711,1.0e6,4483.626970380848,4687.374823360526,4474.774151139676,10.419134384667437,15.168954940827318,13.138672671843773,1.9673339400962664,0.00024547779922624657,8.99246147835931e-5,0.00045608941688769837,3.1394994485175845e-14,3.839855416435257e-14,8.194231681171951e-13
0.7378689344672336,1.0e6,4486.834021701196,4696.94841958589,4476.850922871516,10.426223485294848,15.211831294397758,13.15980491399977,1.9720897399235318,0.00024603318049908106,9.011651109268632e-5,0.00045614107186758905,3.140439020193294e-14,3.844212162597278e-14,8.200746999674733e-13
0.7383691845922962,1.0e6,4493.718993009109,4715.42853704091,4479.311096302136,10.429967621743987,15.232645475549328,13.193192805410076,1.9722678887256093,0.00024625731054728775,9.012087798228682e-5,0.0004569388217147823,3.1408965558621663e-14,3.8488882732068696e-14,8.231922377940448e-13
0.7388694347173587,1.0e6,4497.71897222207,4715.861693023806,4480.4944291280735,10.482116854124955,15.243103975789817,13.281903403889146,1.973766866263788,0.0002480942930532307,9.013973880707278e-5,0.000458866110329726,3.141628240165644e-14,3.856401353682937e-14,8.258983597932633e-13
0.7393696848424212,1.0e6,4502.575647205966,4716.966998349406,4481.617070839772,10.486045689086355,15.246232003378998,13.30096242343725,1.988841266634494,0.00024825555500411207,9.043830066836514e-5,0.0004593297815673053,3.144575441491409e-14,3.86243765495402e-14,8.277676267422061e-13
0.7398699349674838,1.0e6,4507.352211897577,4719.703901982179,4482.618005260527,10.49401357134135,15.272229389175191,13.334499915060277,1.9889035708382052,0.00025003482838582445,9.072278369571003e-5,0.0004598769822875891,3.157651381493555e-14,3.868033730857688e-14,8.284109814278663e-13
0.7403701850925463,1.0e6,4509.308246276265,4722.498568881452,4492.045487849482,10.523278986252175,15.28961001750246,13.337113571467949,1.9981138163679544,0.00025120312744431826,9.093802980869546e-5,0.0004609561148923633,3.1626109246192306e-14,3.883126069961377e-14,8.29787864065774e-13
0.7408704352176088,1.0e6,4515.1520749270385,4729.712916831013,4494.649323048216,10.525293134302613,15.306630827695322,13.351250223751476,1.9990160103688135,0.00025133000938172215,9.132513864395834e-5,0.0004618951201103488,3.1644012682045246e-14,3.8883355536525584e-14,8.306465811707658e-13
0.7413706853426714,1.0e6,4516.245427436339,4729.810460804127,4494.668598898191,10.551777628708706,15.313021826284345,13.365423164312626,2.003131729114856,0.00025202001055058644,9.140968575977234e-5,0.0004619115847169876,3.16795454713727e-14,3.889236459192751e-14,8.315935598230168e-13
0.7418709354677339,1.0e6,4519.686633308081,4734.476154428101,4495.701403333758,10.634013913818569,15.314855380191787,13.375288827329843,2.005309554694441,0.0002520633975060775,9.158690519858343e-5,0.0004623637158781144,3.170551034351707e-14,3.8955468428405e-14,8.353043117048843e-13
0.7423711855927964,1.0e6,4528.2716227216415,4736.841686611802,4497.68127927013,10.644456530974317,15.332075377555556,13.40951880193761,2.007348478634321,0.000252729483871444,9.161206161159804e-5,0.0004629032875621286,3.172825451472435e-14,3.899462714641713e-14,8.371735725898655e-13
0.742871435717859,1.0e6,4528.78388418619,4738.618045728852,4500.943865860771,10.668584888014177,15.353562528069366,13.410769647099743,2.011590300105308,0.00025293751101445434,9.16882952024287e-5,0.0004629737808364747,3.18407752497357e-14,3.916335976683286e-14,8.375845556199447e-13
0.7433716858429215,1.0e6,4535.416607408165,4742.550574515358,4504.7259293642055,10.676164797169939,15.419071766883157,13.52148589143403,2.011763573827721,0.00025339943681580333,9.17073433748926e-5,0.0004643292077337054,3.185458118676365e-14,3.921995790034533e-14,8.399484689260294e-13
0.743871935967984,1.0e6,4535.5023467651345,4746.890981825975,4510.315401353314,10.69208867991562,15.449000709767171,13.524638687635253,2.012032133675344,0.0002538393359444306,9.180904667995996e-5,0.0004647058498486049,3.186621908759863e-14,3.929873822400734e-14,8.460903794191277e-13
0.7443721860930466,1.0e6,4551.636763934893,4749.507261838757,4531.195159661576,10.696380157320732,15.45315689966154,13.560337778833324,2.027530136653437,0.00025451580229390365,9.185742079121325e-5,0.0004654169430439017,3.197228135811954e-14,3.935079036357014e-14,8.475988820637805e-13
0.7448724362181091,1.0e6,4554.05794652393,4752.764065419056,4532.041601276718,10.708630799409631,15.462557099450438,13.561517969627111,2.027827694676773,0.00025452066755679234,9.198942764740822e-5,0.0004671344998856738,3.1973296099302115e-14,3.9397763858452e-14,8.498444832506688e-13
0.7453726863431716,1.0e6,4577.272391249478,4758.769191806391,4537.841784144767,10.72067493049125,15.5097212138104,13.590325441595025,2.027835028385918,0.0002550894732194504,9.201862652540239e-5,0.000468023206111403,3.198133429234182e-14,3.9604885338800796e-14,8.508981143541138e-13
0.7458729364682342,1.0e6,4584.016111678259,4759.444365065842,4552.102764011247,10.721688474435261,15.514749038141693,13.602399984888873,2.030276045785896,0.0002552799229254451,9.219182500168668e-5,0.0004692294111682118,3.203702698546721e-14,3.9625566517967655e-14,8.522553555228978e-13
0.7463731865932967,1.0e6,4591.247344357828,4763.001660754374,4557.843637464036,10.744755119804113,15.52447855103104,13.635196793350994,2.033197575015132,0.00025532614740033624,9.219763656444573e-5,0.00047064415466806854,3.20593000907519e-14,3.9700829471756264e-14,8.551236019736138e-13
0.7468734367183592,1.0e6,4607.454613243737,4767.703653600382,4559.478665620779,10.751183761050202,15.577193244902777,13.639506811494906,2.039940434703735,0.00025548551535195833,9.271674548645012e-5,0.00047108465382265935,3.210279488780831e-14,3.973591684214137e-14,8.552728619051239e-13
0.7473736868434218,1.0e6,4607.700151303128,4769.652411256472,4559.753606053757,10.790386496962954,15.580110033194613,13.664998090887492,2.0410880631860913,0.00025622584748714275,9.275789108571037e-5,0.000472654657796925,3.227011953898702e-14,3.975645465162922e-14,8.556850189969551e-13
0.7478739369684843,1.0e6,4612.867778463786,4780.828058538595,4561.116750607845,10.813500449148929,15.588462849153636,13.676977171303228,2.0416056612703843,0.00025628308950129635,9.290230350042295e-5,0.0004729094493209111,3.2510662997414826e-14,3.9790400114708514e-14,8.558071506043585e-13
0.7483741870935467,1.0e6,4621.8657210538295,4783.178224507955,4579.084118188903,10.8513150475228,15.589893780201974,13.677535251042768,2.04508259283392,0.00025749603244625165,9.293793810473344e-5,0.00047493489891248784,3.254451929812178e-14,3.9845559489568296e-14,8.57461436826057e-13
0.7488744372186094,1.0e6,4628.153141306993,4784.153331191712,4585.883850273119,10.854455042260541,15.707164738284947,13.677537613079553,2.0492430068335716,0.00025750251640820776,9.295338416433243e-5,0.0004752950558793346,3.264592712648802e-14,3.985769738040276e-14,8.578440517806403e-13
0.7493746873436719,1.0e6,4633.340148712272,4784.8748527693415,4592.62790895621,10.856299228497756,15.721932671775123,13.689436276995732,2.051387602900623,0.0002580265179139105,9.295898076725764e-5,0.0004755906151833684,3.2761079003394676e-14,3.9899166514973035e-14,8.591657042733552e-13
0.7498749374687343,1.0e6,4637.998107339262,4793.520558576321,4600.038273412761,10.8759287614428,15.727868416026773,13.695628929866725,2.0534143772069506,0.0002580582682501851,9.298928385982639e-5,0.00047571274448866537,3.2804610249047054e-14,3.9942052535971134e-14,8.610655097886151e-13
0.7503751875937968,1.0e6,4638.947825057734,4808.574719157835,4600.543500934279,10.878988726544605,15.7498247293481,13.722986334310626,2.0587204130084182,0.00025807814212183813,9.310250144764036e-5,0.00047637469581235435,3.2830469568268324e-14,3.9998218774230936e-14,8.6141464779514e-13
0.7508754377188595,1.0e6,4642.2218792604035,4819.236999029089,4601.62317991249,10.879878473421225,15.772588470843456,13.738812456022476,2.0587267647116985,0.000258497623479344,9.323826317522736e-5,0.0004774091656027574,3.290595935504575e-14,4.003285838227047e-14,8.658499109201656e-13
0.751375687843922,1.0e6,4643.011393500273,4831.663808447813,4614.83174981241,10.888695004373169,15.829753162259054,13.766788199306065,2.0592292949278246,0.00025922417678430053,9.327848021888827e-5,0.0004785550752497367,3.293500445893902e-14,4.0063377722423323e-14,8.661547919339248e-13
0.7518759379689844,1.0e6,4643.4832831758895,4833.822388258912,4615.311620816013,10.88912685829341,15.888445702525521,13.782984182730994,2.0615782460086303,0.0002595267947181825,9.363930108428855e-5,0.0004790951050540923,3.2951454277740574e-14,4.008684691394892e-14,8.675434047184041e-13
0.752376188094047,1.0e6,4662.685059133125,4834.528701479781,4617.685790898168,10.924039505090255,15.895078067795342,13.786994975449591,2.0664041711948546,0.000260184888189994,9.371443565825463e-5,0.0004794549000479372,3.296055264994753e-14,4.0354918071711045e-14,8.678653526735163e-13
0.7528764382191095,1.0e6,4664.113990174076,4836.237946631935,4628.592063704423,10.931878859321445,15.935790011406953,13.856001627160463,2.0734962019701775,0.0002605140840712573,9.375894596095401e-5,0.0004803037089310409,3.303666800066763e-14,4.05296886590741e-14,8.68670142670666e-13
0.753376688344172,1.0e6,4683.608048922454,4839.513852983705,4643.818108905551,10.93849624938679,15.944899131111862,13.861183299883736,2.0741948439225655,0.0002609926543351169,9.378711457478479e-5,0.00048055799560019007,3.309687301364588e-14,4.0676380847858227e-14,8.686833971653184e-13
0.7538769384692346,1.0e6,4685.667801660826,4840.819605752704,4646.491374266614,10.942119132366091,15.953943318606504,13.906402277820217,2.078935393989187,0.00026123537035202576,9.402868789241598e-5,0.00048150517774679403,3.314734481995301e-14,4.067969523930807e-14,8.706270544313547e-13
0.7543771885942971,1.0e6,4693.0941465059,4842.147899289448,4647.321634059407,11.042078238656709,15.96136678508121,13.931693666377178,2.0867629778381693,0.00026187449902611806,9.406623779124995e-5,0.0004826669323913454,3.322647064430194e-14,4.0718601610258254e-14,8.728239869287599e-13
0.7548774387193596,1.0e6,4706.281320960292,4853.265529963569,4675.656467933862,11.054950475216035,15.988303095051457,13.938352889026074,2.0896607328815855,0.00026341806648205393,9.409049086325642e-5,0.00048296399527716894,3.3240070517445705e-14,4.0800579670771934e-14,8.754173090784579e-13
0.7553776888444222,1.0e6,4713.614082879139,4854.661795969943,4680.320857369902,11.055965786759486,15.994824857990087,13.9435093513955,2.093640971516995,0.0002634197616669797,9.409745112631258e-5,0.0004837939292818086,3.326198116021921e-14,4.080629859058499e-14,8.775822809204307e-13
0.7558779389694847,1.0e6,4716.71818094567,4859.436488668935,4680.506369560382,11.063682234287656,16.002829758090908,13.952887737438664,2.096507416720488,0.00026345048530613944,9.41453135790794e-5,0.00048427987393534684,3.331225336227373e-14,4.096330008115252e-14,8.784140201087619e-13
0.7563781890945472,1.0e6,4718.11434911451,4863.437368341151,4680.820301289611,11.122404367484927,16.10783422955328,14.013460948766078,2.097098306066707,0.00026464673182407665,9.4219726370216e-5,0.00048436206850607447,3.3314248869785385e-14,4.104533043734838e-14,8.785406947793115e-13
0.7568784392196098,1.0e6,4722.246385861187,4875.969057661733,4690.8103699981875,11.130014882875207,16.11499485356255,14.023084393539984,2.1003375764460506,0.0002647132481318087,9.433931404523396e-5,0.00048522756015007945,3.35072905613099e-14,4.105510452913157e-14,8.807800016526671e-13
0.7573786893446723,1.0e6,4724.10137250506,4892.694174556349,4690.874376280995,11.148076874342502,16.14508025463723,14.047419821602624,2.1007469436989767,0.0002652902196421318,9.450983065993348e-5,0.00048576006823542394,3.351282500603161e-14,4.1077068334507623e-14,8.808086591699305e-13
0.7578789394697348,1.0e6,4736.198698830554,4898.727532985231,4707.5598475902125,11.158120971546543,16.15846390968174,14.060823180786192,2.107315827069082,0.00026532969705189436,9.45553403485941e-5,0.00048793859548998733,3.362442004554505e-14,4.1240136256217747e-14,8.810658683329429e-13
0.7583791895947974,1.0e6,4741.794649889943,4906.4431798559035,4716.96832386678,11.169701994388493,16.178989014317793,14.083641632523035,2.1101256139626963,0.0002654672110653388,9.472125776746254e-5,0.0004883421729238589,3.36344417827194e-14,4.124603655426666e-14,8.82221184532293e-13
0.7588794397198599,1.0e6,4750.55669483009,4922.448122063019,4717.397213599613,11.181764099013659,16.188149121295716,14.092998336848389,2.1118183620201734,0.00026555605055972136,9.486206046739898e-5,0.0004887879224639687,3.3671176724847865e-14,4.131909393234436e-14,8.832129130999924e-13
0.7593796898449224,1.0e6,4751.518311301104,4928.3534509832325,4718.319625531182,11.202309650741272,16.20545377215901,14.104131382218709,2.114259460456957,0.00026557883300780156,9.500589503554645e-5,0.0004888205574396958,3.372000380797589e-14,4.1341885370004755e-14,8.847489400993394e-13
0.759879939969985,1.0e6,4755.667756093525,4929.736420300437,4727.034133253445,11.218378318182586,16.286546622836322,14.108833533030353,2.1147285763871047,0.0002656877393784225,9.520819598917812e-5,0.0004894375252797471,3.37759192182402e-14,4.135604939693134e-14,8.849035388609281e-13
0.7603801900950475,1.0e6,4761.938207946723,4933.919052959474,4728.487463271976,11.229614590129563,16.332545291907422,14.113455231646258,2.1150204627359384,0.0002660299453647115,9.52444539740662e-5,0.0004901177672875388,3.3808416124772884e-14,4.149845778538244e-14,8.864038061573726e-13
0.76088044022011,1.0e6,4770.833164477126,4936.706819692393,4728.691147495079,11.280393074418146,16.348070833235923,14.150800518156599,2.1167133863286356,0.0002664598634587759,9.527992314849225e-5,0.0004904687357555373,3.3823656243822706e-14,4.15567035630109e-14,8.868716675683834e-13
0.7613806903451726,1.0e6,4773.168172548124,4938.131914708049,4730.033572187018,11.280891195197157,16.353056704862446,14.188467255703895,2.118591670988513,0.0002666931419117797,9.548413889268354e-5,0.0004907718913188913,3.384784468279676e-14,4.167372520590915e-14,8.879155418672155e-13
0.7618809404702351,1.0e6,4779.4933662915855,4938.720055180367,4732.608693954729,11.288602242365965,16.36412370665885,14.197761037851476,2.1198446197781964,0.000268663531413713,9.551336297733306e-5,0.0004918127400892401,3.3900054735340955e-14,4.1742615005271576e-14,8.902470287993397e-13
0.7623811905952976,1.0e6,4779.761538176463,4948.50145263413,4740.100577004822,11.327290586684422,16.37809235887459,14.205579184168341,2.122911433189759,0.00026869440039302666,9.564047967822955e-5,0.0004931201680375302,3.398202439996324e-14,4.1759495607740505e-14,8.904516662281351e-13
0.7628814407203601,1.0e6,4781.378848372865,4968.279248785093,4742.053447919783,11.328727302264106,16.385315640345873,14.231466775421568,2.123311319193299,0.00026927849503271097,9.565457426891998e-5,0.0004938170622914287,3.4016954330319773e-14,4.202805656922734e-14,8.912830881096923e-13
0.7633816908454227,1.0e6,4783.37249673691,4968.654912945213,4765.826126931013,11.347149501133789,16.402485401235847,14.233098215771165,2.1255909047547683,0.0002693989920531514,9.578912407753366e-5,0.0004941329988490162,3.411843869439222e-14,4.203586750616427e-14,8.943729423409529e-13
0.7638819409704852,1.0e6,4785.132644254679,4977.981066513905,4765.898222720772,11.348013183337498,16.410860699088612,14.235336556715128,2.1273824027683195,0.00026999115952877417,9.580503653062361e-5,0.0004952369491562301,3.41556087512773e-14,4.203952559046568e-14,8.954265064498423e-13
0.7643821910955477,1.0e6,4817.679171070567,4987.063329767801,4766.844996979346,11.353376600552613,16.44211224864778,14.254188391139403,2.1284412627143743,0.00027043945282315677,9.606960217036022e-5,0.0004956141758303791,3.417942447084478e-14,4.2042957735154435e-14,8.95462083878122e-13
0.7648824412206103,1.0e6,4820.841056142934,5001.172360419921,4779.461685101059,11.378034772284593,16.4669045602133,14.284283165382671,2.129790297469227,0.00027127684127491413,9.611909469359459e-5,0.0004961621887825733,3.4191048811497576e-14,4.20686441792437e-14,8.972275071222139e-13
0.7653826913456728,1.0e6,4830.187238265485,5001.437369230657,4781.153260676792,11.380906094382444,16.483092103634903,14.296433101097675,2.134694330730556,0.0002713959220432131,9.618370059799623e-5,0.0004963860226581332,3.435796415641509e-14,4.2471511050631586e-14,8.976394011913383e-13
0.7658829414707353,1.0e6,4837.429320713893,5003.925764959346,4784.407242638526,11.385148181347722,16.49258213329117,14.327340958357041,2.1426646741101325,0.00027221491468038656,9.638061853343107e-5,0.0004970152037618468,3.437690740354788e-14,4.2501943781684044e-14,8.993478119842253e-13
0.7663831915957979,1.0e6,4839.641408474261,5004.625400690421,4787.176656586636,11.389718915852212,16.542761772022672,14.331110004186705,2.143528627516062,0.0002724270532599663,9.655601313782205e-5,0.000497212550568756,3.4399121125085935e-14,4.253501226267103e-14,9.002912016470945e-13
0.7668834417208604,1.0e6,4842.945155471364,5026.720664164869,4794.363058072052,11.39232545410868,16.553051149917387,14.331503338696102,2.146298566359556,0.0002725322648230006,9.656670185382678e-5,0.0004974896606656006,3.441686499139613e-14,4.2711778195246006e-14,9.007022189533727e-13
0.7673836918459229,1.0e6,4846.57477585612,5035.663573654739,4804.210934316795,11.411826920883682,16.6014520557192,14.351895677899844,2.1488477800340755,0.0002725830009330455,9.664618839419596e-5,0.0004976126928494941,3.443108282423397e-14,4.271824763626409e-14,9.007043006930296e-13
0.7678839419709855,1.0e6,4850.958800640776,5039.385983962516,4811.701292631246,11.43177568084877,16.602451226908187,14.354100446860897,2.1498172449585637,0.0002728809728707785,9.699460691510061e-5,0.0004984482497765734,3.4445785648973295e-14,4.275088611282977e-14,9.032050230659377e-13
0.768384192096048,1.0e6,4851.085829893964,5054.726955503456,4830.172403129445,11.441598817152755,16.63442373833967,14.356425176229083,2.1517731336287045,0.0002731659061628539,9.704128794855836e-5,0.0004984678413061319,3.4605372475078345e-14,4.276070875885033e-14,9.033031489892849e-13
0.7688844422211105,1.0e6,4866.762261998446,5061.433758605518,4832.366256596524,11.449350485584612,16.656940843837003,14.357929396703954,2.1527972078443045,0.0002735052676059218,9.711294311948508e-5,0.000498511402315387,3.4626346195178755e-14,4.2824881399997424e-14,9.043773679063803e-13
0.7693846923461731,1.0e6,4888.127604674715,5062.8221079505065,4839.799959094628,11.458731196702225,16.667218391956894,14.37320019248983,2.1552283740955533,0.0002740095220303647,9.737822960817415e-5,0.0004987715521984593,3.462761938321559e-14,4.286043870562248e-14,9.046275845185766e-13
0.7698849424712356,1.0e6,4895.070574511933,5079.915826910918,4846.097616730264,11.467374653069587,16.75167397734127,14.470815263709461,2.157373734444922,0.00027430403530707807,9.74918857424689e-5,0.0004989403190548898,3.464480902822414e-14,4.28709042727741e-14,9.050071273442049e-13
0.7703851925962981,1.0e6,4904.147555941335,5083.357431423768,4846.371827058882,11.486481874702422,16.75910576694877,14.482167772065035,2.1607500209039077,0.0002749039018655912,9.756226102982117e-5,0.0005002076561331126,3.4675827952522984e-14,4.2875293259200134e-14,9.051605163765431e-13
0.7708854427213607,1.0e6,4916.0645434568005,5085.776729138892,4849.693331963657,11.520520222367958,16.777272934693052,14.48609440388858,2.1621720993055225,0.00027518952180097836,9.757233649824522e-5,0.0005004333796772076,3.480339076295668e-14,4.2902005278065515e-14,9.063217867695515e-13
0.7713856928464232,1.0e6,4919.239163022178,5095.7321882265405,4851.664764675816,11.523502692649899,16.804172856328666,14.487834619449787,2.1638397480396,0.0002755783494032333,9.760865948607738e-5,0.0005004608489165245,3.4860019236533675e-14,4.29069208585393e-14,9.064805614834178e-13
0.7718859429714857,1.0e6,4919.585633628735,5097.819636408976,4852.535842189108,11.557877986545272,16.810108602927546,14.492012810328937,2.1673431216452403,0.0002761514100767455,9.785117024272836e-5,0.0005004649517020778,3.4929368562704445e-14,4.2928002214992806e-14,9.069699174970574e-13
0.7723861930965483,1.0e6,4930.478267081618,5098.266219566282,4852.5976122003485,11.575837982245186,16.841026358608442,14.494259991770901,2.1696571070210617,0.00027628036128047727,9.786068930495105e-5,0.0005008046907701849,3.496394964623753e-14,4.318771244009094e-14,9.081155103203945e-13
0.7728864432216108,1.0e6,4934.70604557011,5100.110249170714,4852.869993479816,11.58243693866719,16.847912014735755,14.501881016784592,2.1702639602603018,0.0002777259212010624,9.793584143095669e-5,0.0005018833927821313,3.499301698770239e-14,4.322613400861899e-14,9.100695145834005e-13
0.7733866933466733,1.0e6,4934.8107682024165,5114.19235112259,4873.637994375525,11.590110281957104,16.874261796540612,14.555899504383957,2.172515522295235,0.00027802983022951903,9.796678173315534e-5,0.0005025064092764931,3.500853204084492e-14,4.3243583294673677e-14,9.130198821978654e-13
0.7738869434717359,1.0e6,4945.600624891955,5126.817858340286,4886.473911527885,11.59144188643853,16.88012011038996,14.557943250422124,2.1845859323075545,0.00027817183491206035,9.826264276480732e-5,0.0005030309348596613,3.51056190543173e-14,4.32979411096323e-14,9.193647905633788e-13
0.7743871935967984,1.0e6,4946.9889036360155,5135.084665222727,4887.864756228322,11.622716199255892,16.88649455496066,14.562128296735807,2.1897516324243966,0.0002781750775070369,9.828827220592355e-5,0.0005061305283390484,3.518079991541578e-14,4.335421008290344e-14,9.20264517673453e-13
0.7748874437218609,1.0e6,4949.077201933835,5139.288645652069,4893.863617605021,11.625492664842135,16.910606015188023,14.59810572823888,2.1900427154935507,0.00027832276736063853,9.833113572843529e-5,0.0005064209629891898,3.519085240930556e-14,4.3397949894442175e-14,9.209199552640187e-13
0.7753876938469234,1.0e6,4963.376135061091,5140.255204002097,4894.6495262106355,11.626101617835568,16.911499761045054,14.633241111892943,2.1926798274051684,0.000278367867635839,9.845698447334285e-5,0.0005067496544941696,3.5193372783621365e-14,4.341943257815739e-14,9.226788560786603e-13
0.775887943971986,1.0e6,4968.780163077536,5142.678800247047,4898.351536696074,11.627350900719687,16.925931334686844,14.647100067254156,2.194774434318358,0.00027850442168897795,9.8518829221265e-5,0.0005074483152261053,3.5260235242818456e-14,4.344588333124816e-14,9.233328170878117e-13
0.7763881940970485,1.0e6,4985.794159494249,5152.022974497162,4909.513019621746,11.633186332624593,16.92716724342793,14.67960496184294,2.196868583049626,0.000278682151645093,9.884208802600982e-5,0.0005077733410598073,3.5370366235304027e-14,4.3460796008222045e-14,9.255624432084616e-13
0.776888444222111,1.0e6,4989.335083161744,5152.344856162477,4928.138541142157,11.6452834422505,16.93744008586572,14.68359272699164,2.1983847429552914,0.0002787394080572774,9.890288116408116e-5,0.0005110878884585794,3.5427510761917267e-14,4.34656293806826e-14,9.28187493641595e-13
0.7773886943471736,1.0e6,4994.416825994147,5156.4049281358,4933.969490498472,11.664062649984755,16.952870348413164,14.717881978916003,2.2027434387461895,0.000279249275795533,9.890846363891647e-5,0.0005123731065876236,3.552595720390936e-14,4.3537457043662284e-14,9.281968661620021e-13
0.7778889444722361,1.0e6,4998.332505657238,5157.404658680525,4935.647678044335,11.696956407999226,16.97176411673567,14.730643030282208,2.2031435204395526,0.00027945000633907194,9.894386357833817e-5,0.0005132856586335294,3.5598577626592096e-14,4.354858034677258e-14,9.28404088143182e-13
0.7783891945972986,1.0e6,5008.979039157524,5162.270752776003,4943.510422808926,11.701590146676146,17.008533363416653,14.732535291664531,2.203485635054616,0.00027992632837390327,9.923920321265631e-5,0.0005137499563083642,3.561067416603659e-14,4.3590781931738804e-14,9.317201410486023e-13
0.7788894447223612,1.0e6,5017.607230427627,5173.543283906596,4961.81402994923,11.71124176738768,17.05906510579911,14.74290706161543,2.2047270087404782,0.0002799792392114509,9.926527272579665e-5,0.0005140814076428302,3.56380092198843e-14,4.360596883824651e-14,9.318814768380013e-13
0.7793896948474237,1.0e6,5019.101253854546,5176.208081537466,4962.756429846651,11.722729694824949,17.07948006305624,14.830925949657912,2.206673357336414,0.0002802221296355983,9.941334105234432e-5,0.0005145706279763057,3.56656291237418e-14,4.3618026581246873e-14,9.326690908154845e-13
0.7798899449724862,1.0e6,5023.034273015798,5191.707535722667,4969.833444285633,11.77062830803449,17.083736550835507,14.856164921062948,2.207029207686204,0.0002810432639182171,9.986104285619288e-5,0.0005151961778390346,3.569064865285947e-14,4.379942124049556e-14,9.338466224670582e-13
0.7803901950975488,1.0e6,5036.0229818265125,5194.877513351261,4970.729128905656,11.802237849031888,17.1091461872839,14.88850829476774,2.229419492678533,0.0002811911122457938,9.988537519564372e-5,0.000515220898722943,3.5694309763537225e-14,4.389661443131114e-14,9.339875613071534e-13
0.7808904452226113,1.0e6,5057.252112543128,5211.375788441199,4974.729758230213,11.820886124831489,17.16817521548656,14.905938175498928,2.230005983276445,0.0002822818841535692,9.992054269893109e-5,0.000515607162573995,3.573157384190517e-14,4.389904132054218e-14,9.343944704856802e-13
0.7813906953476738,1.0e6,5058.875373983752,5216.166192950944,4979.3683249827345,11.82449329610727,17.196803224433584,14.952191815800768,2.2311934006437624,0.0002822914733580152,0.00010005528504892197,0.0005158392451489008,3.58202305858995e-14,4.390626326377855e-14,9.348665957735712e-13
0.7818909454727364,1.0e6,5067.82639092244,5217.633673352412,4988.632487572069,11.837473363121722,17.249147487796048,14.953815360667688,2.232879140325308,0.00028298188188079443,0.00010022489380156903,0.0005161390566480412,3.5905493587896954e-14,4.3933860067071764e-14,9.359866880951302e-13
0.7823911955977989,1.0e6,5074.411326868603,5218.580507511808,4991.263946622514,11.84058726526364,17.272885673812336,14.975970268778287,2.238319257633827,0.0002830070695529563,0.00010054643253120503,0.0005163403216239794,3.594400484575534e-14,4.396887338075364e-14,9.364415081512127e-13
0.7828914457228614,1.0e6,5084.429110067045,5226.114278608522,5013.305818157864,11.865011457145737,17.273344041244513,14.982080026870118,2.2440395625566603,0.0002841571108734314,0.00010072375651827255,0.000517139854407926,3.596390968157002e-14,4.404472950868642e-14,9.371846654021784e-13
0.783391695847924,1.0e6,5110.325999246089,5235.493323738027,5014.279885454096,11.865823322727474,17.322427901930034,15.026734172330622,2.250252561581162,0.0002847716563757609,0.000101004663842402,0.0005174731493986279,3.6085942010335674e-14,4.4302240310713724e-14,9.377394474959562e-13
0.7838919459729865,1.0e6,5115.8771675745975,5237.189683237686,5014.3178331489535,11.873909309614724,17.336018063795205,15.059426905208698,2.2516130732134454,0.00028517371090684896,0.00010101374880965704,0.0005180580412600763,3.610661963867625e-14,4.4308211220853875e-14,9.382482066902194e-13
0.784392196098049,1.0e6,5118.625469465737,5238.929486943145,5021.941884225895,11.878081295968473,17.33625244935004,15.063347749803858,2.2541865734789157,0.00028596790248371925,0.00010107714291608688,0.00051868365833381,3.622955751095181e-14,4.4371917485604087e-14,9.408148676229382e-13
0.7848924462231116,1.0e6,5122.992094912297,5254.225829946153,5023.622749062385,11.893348399349344,17.345915824076133,15.067197638166451,2.2554074048853843,0.0002860405920627595,0.00010121785246055805,0.0005188116767507996,3.6296546818533836e-14,4.444353843814088e-14,9.411837426059044e-13
0.7853926963481741,1.0e6,5127.223104659276,5257.66280540145,5034.025756440079,11.914539013637523,17.347816100432045,15.08177959674126,2.257497661401694,0.00028704657480626406,0.00010122455440991626,0.000520133008184356,3.6368148446471985e-14,4.452413392552183e-14,9.421860040774519e-13
0.7858929464732366,1.0e6,5128.328092072451,5274.907268982898,5038.749001205065,11.921860032421876,17.377310095910858,15.104110747918428,2.2598348025431974,0.00028749392515306694,0.00010130049193582051,0.0005205792079316901,3.647334944895735e-14,4.455032334669349e-14,9.438463094438093e-13
0.7863931965982992,1.0e6,5130.896161794455,5278.959171252997,5039.0937181705385,11.92540808984039,17.386278958166763,15.112717256498234,2.2604374847330826,0.0002875370628147412,0.0001013107283347527,0.0005206428931235214,3.651121241650628e-14,4.4587538796082615e-14,9.440205601553656e-13
0.7868934467233617,1.0e6,5132.895270547252,5281.431056989399,5041.299252856827,11.943547281711648,17.4078246964994,15.14015686236739,2.261756872487818,0.00028759231682005693,0.00010149703938626302,0.000521459329081388,3.6721394344095954e-14,4.4603434997634e-14,9.456803729211437e-13
0.7873936968484242,1.0e6,5133.771333725939,5283.828941011993,5047.023735242609,11.965345917649175,17.56078978742841,15.157856334637211,2.263969838236025,0.00028764873917656403,0.00010155464680220957,0.0005215510515456758,3.6724466071697003e-14,4.468074412204799e-14,9.462657015777328e-13
0.7878939469734867,1.0e6,5137.396702165697,5321.744666287263,5050.067718180593,11.969023294491317,17.578077564391865,15.18914386203132,2.26411894850484,0.00028866620408580916,0.00010198418313298015,0.0005230167583973843,3.6809220457383924e-14,4.48003268359002e-14,9.46399973065947e-13
0.7883941970985493,1.0e6,5137.937403793362,5322.488644023312,5067.443594257738,11.970103933126353,17.620883902408043,15.215922871779986,2.26573894251124,0.0002898580837206135,0.00010210715266477334,0.000524027041570942,3.682850561220952e-14,4.486814610994207e-14,9.484007952540019e-13
0.7888944472236118,1.0e6,5138.543950219512,5324.082769482988,5067.491003955822,11.978315021032746,17.68541407033785,15.234097674703134,2.2673688080909637,0.00029052735417950864,0.00010217198185550494,0.0005256664732400156,3.688047856093716e-14,4.4932577286204865e-14,9.48555276112998e-13
0.7893946973486743,1.0e6,5139.751010132361,5331.87538279065,5071.091483516745,12.005487590412955,17.690489372103045,15.271793247907452,2.269571306885957,0.00029063005992944444,0.00010223692693826997,0.0005278393247748909,3.69172691245598e-14,4.5146120785387955e-14,9.516996043202263e-13
0.7898949474737369,1.0e6,5140.6874998897765,5336.952126352047,5072.237811198669,12.036999607284914,17.69373100498034,15.271929154186505,2.2702697497556916,0.000291173093601353,0.0001023975173625967,0.0005286520500681946,3.7019636699527493e-14,4.523448419211722e-14,9.55348648254354e-13
0.7903951975987994,1.0e6,5161.705992495021,5339.4237233833765,5088.233631262577,12.053065022540125,17.69651691064055,15.282816748018279,2.2883997987932974,0.0002911859603067289,0.00010253120525461492,0.0005292238709096702,3.7083545372649e-14,4.5256536856189237e-14,9.587995070480746e-13
0.7908954477238619,1.0e6,5162.199136777579,5346.89911404947,5092.020980982195,12.058864718583472,17.721697704372446,15.285077974546923,2.3034267919027958,0.0002914462874323348,0.00010259253219580904,0.0005303048338634388,3.7191084051770553e-14,4.5267495118609796e-14,9.640531328179864e-13
0.7913956978489245,1.0e6,5185.168833760026,5357.790231329626,5093.619105043198,12.064762826580608,17.72713569078162,15.307397778520759,2.3037085831263346,0.0002914515674724069,0.00010259597140120236,0.0005316570039326391,3.719743410002875e-14,4.5298427213200545e-14,9.649911508010262e-13
0.791895947973987,1.0e6,5189.552941555839,5358.4598241758495,5103.856440977129,12.079545734277092,17.74923833838895,15.33380541985617,2.3059942644329037,0.0002915499742297184,0.00010265478621100499,0.0005319879640489572,3.7211056202830205e-14,4.530710980960225e-14,9.654323621406538e-13
0.7923961980990495,1.0e6,5190.7107880113535,5368.406576201196,5115.600951318348,12.090229107947476,17.75883188359877,15.39280615095809,2.3159952590469546,0.0002922747779068978,0.00010266860167864933,0.0005359239616910016,3.724128976155041e-14,4.531810389628223e-14,9.65954245290134e-13
0.7928964482241121,1.0e6,5190.72847621887,5377.272024494384,5129.5831627635025,12.123625414477878,17.768297620568575,15.444975551444061,2.316296759509833,0.00029228126078360795,0.00010285398130206593,0.0005372391338091141,3.7261979848340835e-14,4.543213559397616e-14,9.663340730338754e-13
0.7933966983491746,1.0e6,5199.679307046623,5393.453199988694,5131.387602482029,12.131711729424694,17.830491228104492,15.48842848936387,2.32260409471045,0.00029266715809895123,0.00010293412202318897,0.0005382836346653521,3.727447530776593e-14,4.551902305486891e-14,9.702397063716258e-13
0.7938969484742371,1.0e6,5204.516510735094,5394.137191437681,5132.712191225976,12.13198534758921,17.865703624204635,15.544441286769603,2.3232663406100125,0.0002927692010518869,0.00010308028943946867,0.000538624277113819,3.728054786430984e-14,4.552497136643005e-14,9.735897445753238e-13
0.7943971985992997,1.0e6,5215.226461493873,5394.285698884683,5141.618580300358,12.144693713452675,17.906056949191363,15.551689185925005,2.3275993144064175,0.00029323646547417076,0.00010396661711293707,0.0005386502487913775,3.7308736100506245e-14,4.5649124561937846e-14,9.744426281132977e-13
0.7948974487243622,1.0e6,5217.972587890204,5401.683838208909,5141.876640041168,12.191913490895,17.926318129831902,15.596412370733468,2.337331169042098,0.0002940883823674967,0.00010405527636224717,0.0005396456605942305,3.741701361163445e-14,4.571990486152338e-14,9.745222925783054e-13
0.7953976988494247,1.0e6,5227.300192749845,5409.270653164116,5148.927190671615,12.218955720936934,17.959319679780222,15.600126531372327,2.3396628468388037,0.00029413659327456285,0.00010405954931144505,0.0005401207889259515,3.7454133329860504e-14,4.582805538128808e-14,9.75123911335883e-13
0.7958979489744873,1.0e6,5240.842876305932,5417.194817550507,5157.223198307788,12.222941611333015,17.985869954937822,15.641070585915536,2.3430270495504724,0.000294461058577284,0.00010415124555073517,0.0005403027977883193,3.7455895219296686e-14,4.583745446265532e-14,9.76772452806437e-13
0.7963981990995498,1.0e6,5241.4541565460695,5426.133409240231,5158.918371313311,12.258964916338062,17.998160345548694,15.663923462984117,2.3444530069649003,0.00029470301734303646,0.00010424100102213112,0.000540666751486342,3.751903704482911e-14,4.5864985356294397e-14,9.770097720444782e-13
0.7968984492246123,1.0e6,5254.830592040954,5433.415068286198,5168.253103413955,12.291406265779353,18.001150092500993,15.677028543654988,2.344490481675597,0.00029493707532810557,0.00010424603587777774,0.0005411043850196885,3.7665604855797843e-14,4.587559410155275e-14,9.78097081740982e-13
0.7973986993496749,1.0e6,5256.130824355321,5448.012863204281,5171.621879365391,12.305212564152244,18.004193000896795,15.708287244246643,2.345382276806735,0.0002952320770638777,0.0001043039548970913,0.0005420041485723404,3.7674158744718737e-14,4.590753460818803e-14,9.78388746392488e-13
0.7978989494747374,1.0e6,5265.545949889138,5448.125611763714,5179.57720120918,12.361597064652248,18.014513090436044,15.710460379843653,2.354869626233717,0.000295606123036062,0.0001047044573118695,0.0005434819209242315,3.769387675631946e-14,4.598980668947212e-14,9.7890998196579e-13
0.7983991995997999,1.0e6,5298.156433673388,5448.447868240694,5184.62954467275,12.37057077131391,18.048391225745128,15.718874775684013,2.3559686036638254,0.000295628396954333,0.00010525374597659583,0.0005438014484806559,3.771476035917498e-14,4.599217605946778e-14,9.790922553524358e-13
0.7988994497248624,1.0e6,5300.519297976112,5453.608410112682,5196.076669455802,12.428343100813011,18.056947894739622,15.738627042973938,2.356638682288593,0.0002961732155631759,0.0001053095493761612,0.0005438123127002646,3.778094932553877e-14,4.616045924539804e-14,9.817927218782197e-13
0.799399699849925,1.0e6,5304.889770526286,5473.05231895675,5213.427739178417,12.42903903473038,18.057341072671445,15.749993048273739,2.357381619749906,0.0002964790163733662,0.0001054169032897045,0.0005454816797177069,3.7785006773373905e-14,4.6203055528719545e-14,9.823084762236192e-13
0.7998999499749875,1.0e6,5307.487328029163,5476.66340669059,5213.650808417962,12.436825699654934,18.06664844518426,15.762166016883171,2.359990108318604,0.000297594479767476,0.00010544394714147397,0.0005459850118718847,3.782649581940089e-14,4.622823196865677e-14,9.825100168492872e-13
0.80040020010005,1.0e6,5318.6268364927755,5482.012086009322,5214.307943331499,12.488141399972358,18.10006346677207,15.781644525881113,2.3608966162149536,0.0002980332798871693,0.00010553080830982658,0.0005461491709162385,3.786454063508533e-14,4.6313187638875066e-14,9.825786190057293e-13
0.8009004502251126,1.0e6,5319.837825571306,5489.347268533769,5214.847913701972,12.516074227376293,18.121333756522546,15.789051088092926,2.366405953273726,0.00029832957440628454,0.00010561455993690246,0.0005462411028749714,3.8022565259917075e-14,4.6396789395432824e-14,9.82967914654869e-13
0.8014007003501751,1.0e6,5320.455265835712,5497.106527788375,5221.305943771097,12.516260486848097,18.139176636513273,15.790506921205736,2.3716589299601547,0.0002988189166602569,0.00010581874558126012,0.000546304649854612,3.803722445035594e-14,4.649122504028136e-14,9.842826652323563e-13
0.8019009504752376,1.0e6,5322.659890246586,5527.4266351450115,5222.640799581194,12.516509615662763,18.149295585338944,15.802712844572996,2.3745688946856642,0.0002992530426205637,0.00010585576770243809,0.0005481972405364159,3.809143523884072e-14,4.6528486231691256e-14,9.850762213342543e-13
0.8024012006003002,1.0e6,5323.272484819734,5528.32345686055,5236.802409968358,12.574752481202458,18.153162635505964,15.818596923490203,2.375949622242715,0.00030030501300217204,0.00010592289302110481,0.0005487525746299555,3.821813905526913e-14,4.6597714841772987e-14,9.85232408713391e-13
0.8029014507253627,1.0e6,5326.493686493142,5536.170025828732,5267.435623908356,12.588549956549395,18.193492580305445,15.822950672555256,2.3767353233802475,0.00030041033919545154,0.0001060293161775362,0.0005498393316927851,3.829327595815128e-14,4.6606921965533274e-14,9.889207575261456e-13
0.8034017008504252,1.0e6,5334.016178814425,5538.536341713854,5273.705298437323,12.597848650345812,18.198284981776226,15.876060083192923,2.3797235677775106,0.0003004765805807386,0.00010635527725436322,0.0005498836221769636,3.832624411071146e-14,4.661929306353432e-14,9.90801692292164e-13
0.8039019509754878,1.0e6,5350.701432869327,5541.4368197792355,5279.223841924102,12.622375175543615,18.233109506489768,15.911705882060764,2.3809692088218983,0.00030061095850114384,0.00010636540378801022,0.0005500746998476549,3.840555900785822e-14,4.673786377610833e-14,9.937581093051194e-13
0.8044022011005503,1.0e6,5354.591289802256,5542.938255961646,5296.012977730696,12.639722712143914,18.246872912450407,15.921879654483488,2.383276320814777,0.0003015270492334946,0.00010644890982090009,0.0005503077545351608,3.843634976034289e-14,4.694723992393769e-14,9.939644579649953e-13
0.8049024512256128,1.0e6,5358.795913306615,5545.492988599518,5306.853574018387,12.642054043044448,18.25682557655151,15.952466613964559,2.3933750406434515,0.00030157698235578067,0.00010687227374182953,0.0005514777163819195,3.850833117954729e-14,4.69683744842979e-14,9.976642898270776e-13
0.8054027013506754,1.0e6,5379.248233110507,5548.439930074857,5307.534842292291,12.673060179063146,18.262655081308843,15.958836341356722,2.3971021072052165,0.0003018209638276724,0.00010714697298979965,0.0005539140972670788,3.8570902374600536e-14,4.697449207993164e-14,1.0011513233261703e-12
0.8059029514757379,1.0e6,5402.360960698016,5549.983474722671,5326.1209487000915,12.718260995331086,18.27670077914699,15.97529481948038,2.4024891546922875,0.00030247966958051286,0.00010716042189394664,0.0005541743710904966,3.8612275614501655e-14,4.6978076535507205e-14,1.0036458481152885e-12
0.8064032016008004,1.0e6,5406.710847612093,5550.53342958615,5345.06701492404,12.718637557919857,18.316658079318803,16.024913659375613,2.4050661996903435,0.00030289993217662005,0.00010734195327518888,0.0005550901289850155,3.863530868744245e-14,4.699284983332418e-14,1.00406206496311e-12
0.806903451725863,1.0e6,5410.017218081746,5552.664034849345,5361.604388671751,12.728511893883061,18.319682665269063,16.055179952081076,2.406545460983366,0.000302903651248514,0.00010743837129458892,0.0005558376656224012,3.863544450719292e-14,4.704434900708947e-14,1.0061063034644694e-12
0.8074037018509255,1.0e6,5417.132101315204,5553.545481537368,5365.525561963159,12.731204120530387,18.325709066502235,16.061420758599084,2.409926652068687,0.00030311408637661013,0.0001075086553406102,0.0005565325178725839,3.869693844978924e-14,4.706397753109924e-14,1.0066294093276632e-12
0.807903951975988,1.0e6,5418.156048286763,5554.200933354696,5374.883897520717,12.748424645375078,18.32982190392142,16.072242531370197,2.416049882473829,0.0003035958906973414,0.0001082405289303451,0.0005572315681603384,3.889500259518893e-14,4.718883858073081e-14,1.0066826132546226e-12
0.8084042021010506,1.0e6,5424.717398100308,5574.4834263205485,5376.480068139354,12.752738618264866,18.344340929736152,16.073177947034207,2.4164509286354594,0.0003037181858194996,0.00010830744835020511,0.000557363485687371,3.8905292174443914e-14,4.735972926557834e-14,1.0076096905879892e-12
0.8089044522261131,1.0e6,5425.863620472417,5590.677092642046,5377.982582975289,12.75677020002821,18.432059828200213,16.10228362752956,2.417971213728515,0.00030458493779602014,0.00010831220029227646,0.0005580447541691882,3.89746121377662e-14,4.73645292998166e-14,1.0080449634980306e-12
0.8094047023511756,1.0e6,5429.181145448102,5596.594370267251,5404.817255269354,12.76462059714007,18.44180829323282,16.118356270707135,2.4229810215961787,0.0003049061877364169,0.00010848882342959245,0.0005587335312657585,3.897763000069514e-14,4.740310568732162e-14,1.008105536827625e-12
0.8099049524762382,1.0e6,5446.833757379072,5610.786545393002,5409.159621619618,12.765190397450276,18.46576984276172,16.13529499763752,2.423998129375927,0.00030496114719691695,0.00010872072631476865,0.0005588858827251455,3.909668944301072e-14,4.752052335291578e-14,1.0103376578953032e-12
0.8104052026013007,1.0e6,5449.145837451542,5635.77592333971,5410.7915125516365,12.77607183628874,18.535261711173625,16.1375946551752,2.42449796219022,0.00030515670758868535,0.00010877799124591778,0.0005589817137590663,3.9097379852174014e-14,4.7629750956630935e-14,1.0104308299747135e-12
0.8109054527263632,1.0e6,5459.687655788064,5656.654892485979,5411.967331803808,12.800370045650919,18.5674469321602,16.14148566739557,2.4259864673557763,0.0003053632357327931,0.00010881002431009046,0.0005590047003640966,3.913616574286175e-14,4.766765332198093e-14,1.0126175971566698e-12
0.8114057028514257,1.0e6,5471.208646276142,5657.066214879269,5413.9073546147065,12.800998578047764,18.585963218543622,16.176020277905284,2.427165281177857,0.0003057901403238748,0.00010884343709840429,0.0005593141547686866,3.916697890369979e-14,4.768688292188662e-14,1.0127448072633917e-12
0.8119059529764883,1.0e6,5474.440747975349,5663.80116183473,5415.778422885287,12.803558992208014,18.659177567249284,16.20998918452356,2.4296946375060204,0.00030763794503881525,0.00010892069433231817,0.0005608735377734384,3.9177780676909785e-14,4.772144285132528e-14,1.0131644280395144e-12
0.8124062031015508,1.0e6,5478.119996964076,5665.609534783507,5418.55664547576,12.811573738247025,18.700095062970515,16.220283827937045,2.431146392354737,0.0003087379236089596,0.00010935044257835118,0.0005619677947751234,3.9213604338075636e-14,4.7798342875144754e-14,1.0134039847465205e-12
0.8129064532266133,1.0e6,5478.7640025130095,5668.4457456494165,5421.3128828395875,12.825680666544852,18.714316621401817,16.22845149936821,2.4321466606272555,0.00030890385837655773,0.00010942346814353256,0.0005619952772973204,3.9259583536227646e-14,4.7826369270872665e-14,1.0138711248344805e-12
0.8134067033516759,1.0e6,5478.925018360202,5668.745263158832,5425.726609541569,12.827252640709299,18.751329411759166,16.236903628516554,2.4390596880384434,0.00030918285109220753,0.00010959475266821827,0.000562995659791806,3.9276792277239146e-14,4.782648695789191e-14,1.0144103565197e-12
0.8139069534767384,1.0e6,5494.582976517338,5673.371373951941,5428.580165995678,12.855944321375384,18.804177891274975,16.258603842576928,2.4393352132459882,0.0003092258684460258,0.00011003053228207808,0.0005643497344029698,3.934540923922559e-14,4.782669958152568e-14,1.0169609930613201e-12
0.8144072036018009,1.0e6,5502.613537726147,5675.292346243729,5433.545193089856,12.901082083500448,18.822961314061416,16.269470767452173,2.4453808530961414,0.00031028347479165603,0.00011023843325967949,0.0005643881241609143,3.9364260687937505e-14,4.7838014971105545e-14,1.0212074733640979e-12
0.8149074537268635,1.0e6,5504.011225484121,5682.416505087182,5436.558581282392,12.908928629888207,18.823420787116557,16.277955099080774,2.4471699438287042,0.00031036582117577956,0.00011027398938684003,0.0005661775570689593,3.939076540114959e-14,4.786186323031062e-14,1.0212142211733062e-12
0.815407703851926,1.0e6,5505.264026512006,5696.417683429635,5437.487022844653,12.948264050048289,18.90426622027481,16.286873112951078,2.4474563218594314,0.00031094074500687195,0.00011042820095353366,0.0005671958405011449,3.947011749279332e-14,4.793642059592098e-14,1.0212779676384396e-12
0.8159079539769885,1.0e6,5506.325848974806,5707.683290837358,5448.422945542806,12.959800330701182,18.9198521529273,16.300473744918367,2.447688255424516,0.00031102665810702406,0.00011050641439888648,0.0005681152312541895,3.952424308247289e-14,4.835876319656882e-14,1.022366849007597e-12
0.8164082041020511,1.0e6,5515.498236113554,5742.179810267046,5454.9934829883905,12.977673453876134,18.920164457829536,16.30709656427612,2.449911169234625,0.0003119319977265057,0.00011053115912471646,0.0005692462269301696,3.966261777536159e-14,4.8384093494833816e-14,1.0278873322837036e-12
0.8169084542271136,1.0e6,5522.547279568037,5744.8378032632345,5474.661847878681,13.000493045937358,18.93130284875539,16.34675094772822,2.4503272820643716,0.00031271510981254385,0.00011088567471032114,0.0005694944872421121,3.9753459073805646e-14,4.8466354940576585e-14,1.0288347670391085e-12
0.817408704352176,1.0e6,5525.488741209062,5747.976047543708,5487.882212378638,13.034456225569166,18.94259117565997,16.415086655304883,2.453597606590424,0.0003130127858766822,0.00011120306469411499,0.000569576922237348,3.9758169771823246e-14,4.848266734373313e-14,1.030054186620551e-12
0.8179089544772387,1.0e6,5553.961006768098,5754.231648031093,5506.075449384634,13.05482528618942,18.96165323690841,16.416569924270195,2.458161817554042,0.0003132128617976443,0.00011151624550758154,0.0005696547811449379,3.977544589739274e-14,4.8630157450928904e-14,1.0334787355913648e-12
0.8184092046023012,1.0e6,5562.104656351908,5758.130136496583,5509.272988678452,13.059575829779083,18.969941505344817,16.461216376494388,2.473668860360571,0.00031329663526811195,0.00011167198885755146,0.0005704581355271851,3.997426303834191e-14,4.8695530581124427e-14,1.034273076205203e-12
0.8189094547273637,1.0e6,5562.91868497868,5760.763038789349,5512.025314068822,13.072381021727233,18.995706524261266,16.531693633861128,2.476045078398072,0.00031348838655766967,0.00011168728553850493,0.0005706790435556586,4.002031503476002e-14,4.87070870811359e-14,1.0351179039353632e-12
0.8194097048524263,1.0e6,5574.7695695669245,5762.915356213505,5514.47395739503,13.097947241016396,19.005404160516335,16.543446495246812,2.4813613069058094,0.0003138906751832517,0.00011203347545425869,0.0005715040040235917,4.002385074027012e-14,4.876171038932152e-14,1.0363771107185494e-12
0.8199099549774888,1.0e6,5579.055215235616,5766.478610556653,5518.518037014547,13.139730169991996,19.020997311210277,16.560397864970273,2.4842676997490285,0.0003139924970841299,0.00011247481631967277,0.0005728673447238946,4.0050788227222416e-14,4.888359996847148e-14,1.0383621323000828e-12
0.8204102051025512,1.0e6,5586.6272519908025,5767.938762042803,5528.3383031237845,13.152227041675058,19.0264403679723,16.615488136464393,2.4913439688154684,0.0003140055743175856,0.00011264738384045261,0.0005736949303827101,4.012957522556301e-14,4.890348866899767e-14,1.0389486492989012e-12
0.8209104552276139,1.0e6,5590.694950637672,5781.650555325025,5551.216180962566,13.188316064555602,19.037238537844267,16.62139293263738,2.4918305980032684,0.0003151693515679189,0.00011310551692170036,0.000574113607712833,4.014726898782981e-14,4.894099128233519e-14,1.0409904790499078e-12
0.8214107053526764,1.0e6,5593.222082622088,5793.20912253752,5555.12950177919,13.201085432304781,19.068983625067464,16.662552168958968,2.493517723276616,0.0003164487187710425,0.00011318908702327742,0.0005745564546064759,4.015889915659041e-14,4.9080331747491355e-14,1.0430939039231744e-12
0.8219109554777388,1.0e6,5613.973910209888,5797.880530551709,5555.498055649262,13.24049355475623,19.095878009142425,16.69421892927639,2.494904323402466,0.0003169707404506543,0.000113831730227923,0.0005774519033565023,4.0279477797392347e-14,4.910097724564235e-14,1.0448264087718227e-12
0.8224112056028015,1.0e6,5615.897775937965,5799.471976810571,5561.211380467585,13.259142422465768,19.107422297199978,16.71212651763548,2.513386356817483,0.00031776037964742964,0.00011399557006365474,0.0005776847852240835,4.0509999682668914e-14,4.9408299600593095e-14,1.0461430651217962e-12
0.822911455727864,1.0e6,5647.130733411916,5817.2155576198065,5573.227753123914,13.270540839772131,19.135672215971205,16.730443306134696,2.5181063588158055,0.00031819261918340655,0.00011415760053225223,0.0005784376612874911,4.05593899493438e-14,4.9433915398962054e-14,1.0477588975668978e-12
0.8234117058529264,1.0e6,5656.486558334242,5822.309948001954,5576.4452261215765,13.32207633868834,19.1524712659973,16.77548025165957,2.5251280278621606,0.00031837333568424846,0.00011417370899490732,0.0005804797010595488,4.056078706718915e-14,4.9605875992679554e-14,1.0485228068642839e-12
0.8239119559779889,1.0e6,5663.852538897972,5841.164547507741,5583.468162964007,13.325876384078908,19.17126477194988,16.79096124017699,2.5265425087839275,0.0003188248901617731,0.00011422885640628182,0.0005808621405182877,4.0571272082098694e-14,4.9850065850927886e-14,1.050474913413816e-12
0.8244122061030515,1.0e6,5664.326523465792,5868.079974149258,5587.902257561797,13.359539452726297,19.252445044585187,16.798434371279892,2.52853538728668,0.0003190483058993163,0.00011429954409856465,0.0005813583799721193,4.0611118557047266e-14,4.990649251394827e-14,1.0520660292600352e-12
0.824912456228114,1.0e6,5687.509972943724,5868.464169999437,5603.641307528878,13.369141532199341,19.26601226327974,16.81144783221424,2.535342041929192,0.00031978280158140754,0.00011435858589446903,0.0005819221724055919,4.067158677529721e-14,4.998130822862607e-14,1.0557760088568311e-12
0.8254127063531765,1.0e6,5688.202099143119,5873.227718622804,5603.727531220877,13.438674828540002,19.28928532839472,16.84917510519721,2.540915321675964,0.00031984561995339236,0.00011439203345033301,0.0005838762673379015,4.0709297667778536e-14,5.004431886105579e-14,1.058466427567159e-12
0.8259129564782391,1.0e6,5704.33114723999,5873.796751529633,5616.276910004,13.45757918967408,19.343271915129407,16.93611989679224,2.5414477185861455,0.00032077981489346405,0.00011453630028190086,0.0005842090443004161,4.073954008569159e-14,5.006826874749985e-14,1.0590083303605536e-12
0.8264132066033016,1.0e6,5705.217916512543,5885.054857092612,5626.873428338303,13.461250556030475,19.379483895824617,16.982100131209183,2.542861961964466,0.00032099104297184404,0.000114551060860909,0.0005842263367019363,4.0894534489181464e-14,5.008006747642676e-14,1.059898381221074e-12
0.8269134567283641,1.0e6,5754.91506293176,5885.1854727600285,5640.641076126152,13.471310474801278,19.384677013261488,16.987683541166938,2.543326574204099,0.0003217188131128256,0.00011458872200370707,0.0005864884094260632,4.0945826488333336e-14,5.0124589145500635e-14,1.060216874931419e-12
0.8274137068534267,1.0e6,5763.541836180662,5901.966933563212,5641.0334933702425,13.497681330309085,19.38743211077609,17.003436440474015,2.546066372009374,0.0003227777834972672,0.00011490217151167451,0.0005878928678760042,4.104414212484407e-14,5.015231899670644e-14,1.0604888741103957e-12
0.8279139569784892,1.0e6,5775.2407588253245,5906.62216028687,5648.69542133084,13.49982502714907,19.44199355484127,17.01173810920764,2.546259989234077,0.0003230211596049563,0.00011492085180157477,0.0005883940433204923,4.114988258718578e-14,5.024638629676657e-14,1.0645828040889984e-12
0.8284142071035517,1.0e6,5777.811362009948,5906.777679250652,5653.532696784866,13.508355581288175,19.446706876066674,17.03351601894569,2.5504833225316417,0.0003238183022795791,0.00011493859767885076,0.0005893817774896719,4.118199907503595e-14,5.025227127978955e-14,1.0647272774031492e-12
0.8289144572286143,1.0e6,5791.600584636234,5910.502774516878,5655.422924795162,13.511862242387433,19.447074982227562,17.054148869664424,2.5559211521982577,0.00032399638124065483,0.00011505270177444687,0.0005942487604284712,4.118830971566828e-14,5.034549169801815e-14,1.0652614386421553e-12
0.8294147073536768,1.0e6,5803.7254726575875,5923.444967741113,5669.772888765305,13.51637685324007,19.53931869071407,17.055676923548827,2.556494656077053,0.00032424984900586364,0.00011514406301934801,0.0005942910065817521,4.123180852187552e-14,5.047628263944925e-14,1.0662101166832945e-12
0.8299149574787393,1.0e6,5808.580643476408,5929.031796978734,5696.3383533907445,13.541759616490772,19.552380220379604,17.10215482928997,2.5602778156521238,0.0003256613244627174,0.00011523043085225206,0.0005943229554572609,4.128896174447827e-14,5.0479080861769486e-14,1.0666103353614883e-12
0.8304152076038019,1.0e6,5828.874977174818,5939.47630168737,5713.588464457168,13.5963991254929,19.593635478266304,17.15470498613949,2.5637756053697784,0.0003266538632829946,0.00011585244110655883,0.000595179629028058,4.134950187331717e-14,5.060260476514853e-14,1.07220771035105e-12
0.8309154577288644,1.0e6,5842.247445546592,5975.000087221318,5720.138360794826,13.610646901185005,19.611745471207374,17.192299282262063,2.564707781173138,0.0003268320810477185,0.00011613317292851583,0.0005952481500831253,4.1354165502689384e-14,5.0621773110988033e-14,1.0754318648789184e-12
0.8314157078539269,1.0e6,5866.405840909066,5985.975253172192,5726.182572909176,13.616820372813816,19.701319314985376,17.226983491836197,2.576306593154261,0.00032685382454902535,0.00011619165426280184,0.0005954425641180941,4.138830064437981e-14,5.064405462958205e-14,1.0755480808740061e-12
0.8319159579789895,1.0e6,5869.133636394379,5986.798823096042,5728.957904052932,13.62299030484412,19.706732803172574,17.317080282970654,2.5821676911554743,0.00032755824358320437,0.00011627270107913855,0.0005968299434824432,4.1544323074413846e-14,5.064797913186812e-14,1.0785777531686205e-12
0.832416208104052,1.0e6,5873.212668827136,6007.812704950321,5735.003512813865,13.712376734335688,19.728801472408648,17.343421949545675,2.5895712769785115,0.00032758867466301195,0.00011644383898980707,0.0006006053905274354,4.1683919392032435e-14,5.0743935216337554e-14,1.08346070033107e-12
0.8329164582291145,1.0e6,5880.69903514235,6054.5967094283105,5761.958907043712,13.735760891755364,19.734666037620936,17.359741679373577,2.5967812764461833,0.00032826805926568095,0.00011695324609083475,0.000600734041802452,4.2017764060294285e-14,5.094389605680308e-14,1.0844615523732837e-12
0.8334167083541771,1.0e6,5895.181876203448,6063.380093335294,5780.346859228077,13.764836064437711,19.783100389970144,17.40978353708011,2.6007182850937114,0.00032911269667067243,0.0001171757815106903,0.0006013654602978213,4.21498859151599e-14,5.1000009549239964e-14,1.0868149884241025e-12
0.8339169584792396,1.0e6,5896.954699438493,6075.193040361013,5804.845805593965,13.775465811458966,19.860922359306016,17.42728450058675,2.6067939669188602,0.00032913549022455077,0.00011770737098227572,0.0006023820069693666,4.215908496470872e-14,5.1002115657765894e-14,1.088296895669241e-12
0.8344172086043021,1.0e6,5915.164255474521,6105.812896205312,5808.389512956989,13.778509926046855,19.86902726452596,17.440281983641228,2.6125414213780798,0.0003302342235879427,0.00011770823895283378,0.0006040702318823632,4.2396063274103375e-14,5.102531045415407e-14,1.088366988225675e-12
0.8349174587293647,1.0e6,5923.962045030939,6110.6099569410835,5812.069685690906,13.827322482185314,19.890995819483198,17.44313415361902,2.6141373071421437,0.0003306584604808257,0.00011780040663978894,0.0006042408750035664,4.240465948560454e-14,5.103799071100957e-14,1.0901000679527185e-12
0.8354177088544272,1.0e6,5924.5021105474425,6112.298921229957,5821.304210994343,13.849119265592936,19.936469413481042,17.4825589787033,2.618378613701391,0.00033075444117428075,0.0001179598301680196,0.0006048007282200649,4.243258750572545e-14,5.1092841260267786e-14,1.090107533585119e-12
0.8359179589794897,1.0e6,5929.321021591357,6116.997760362681,5822.151752265885,13.849281623632788,19.967938640116632,17.517270834857186,2.6188942744185773,0.0003313671329282511,0.00011835665552228549,0.0006049522253944441,4.2531584669102204e-14,5.1105720816419404e-14,1.0918392122284148e-12
0.8364182091045522,1.0e6,5931.397873218211,6142.469491505774,5837.548237374546,13.86017120920158,20.074202910165667,17.54184074713656,2.632753822491472,0.00033233729817665544,0.00011854378751951651,0.0006054628236584741,4.2583217293234475e-14,5.1236890765827684e-14,1.092235988943849e-12
0.8369184592296148,1.0e6,5943.780585326972,6145.268105465598,5849.997145546022,13.897114860891795,20.08890534093181,17.56931471093233,2.635702736979027,0.00033237995496910585,0.000118584610418476,0.0006058024306774105,4.2588000654416236e-14,5.124271350070115e-14,1.0940985265017247e-12
0.8374187093546773,1.0e6,5944.145507288379,6170.981568809597,5858.8907887498435,13.945913124198972,20.168954500415335,17.600144273300096,2.635787135458975,0.00033303271277431134,0.00011859146137039274,0.0006089494736958716,4.26224188316638e-14,5.135252483298354e-14,1.0988110165277842e-12
0.8379189594797398,1.0e6,5950.954421508115,6179.2636014796435,5863.487794355726,13.945957736428804,20.193436955402447,17.61774405814644,2.6360694395083963,0.0003346359520366947,0.00011940301593428248,0.0006096135450786607,4.2642906609801934e-14,5.137956794158195e-14,1.1005146170085172e-12
0.8384192096048024,1.0e6,5952.343090789553,6183.469641433612,5864.09003524687,13.966139859083379,20.253925900777965,17.621302374731247,2.648364080098591,0.0003354425822887085,0.00011945767053867568,0.0006148014862068349,4.267372603452945e-14,5.147440432827145e-14,1.1069587439763699e-12
0.8389194597298649,1.0e6,5958.548173911094,6185.532590092958,5867.001808515833,13.971461300143172,20.25395894752616,17.639186412584493,2.6540948568515264,0.0003355400849614646,0.00011952060067275314,0.0006150396891509667,4.269052371634575e-14,5.184569777089522e-14,1.1090447399479386e-12
0.8394197098549274,1.0e6,5965.1904771719655,6190.203661847698,5880.00240799763,13.99302536344983,20.255981465702767,17.6714594983859,2.674119863429169,0.0003355416866239425,0.00012001732939916058,0.0006151478739292382,4.297348939249823e-14,5.211208273531041e-14,1.1106826321723986e-12
0.83991995997999,1.0e6,5970.064864724131,6204.73950891352,5881.798747640476,14.0027353171134,20.320037680989604,17.72147708568958,2.6742029553277007,0.00033560566178871145,0.00012015386639928275,0.0006173189565275019,4.298544950190777e-14,5.212899010935475e-14,1.1116577870179612e-12
0.8404202101050525,1.0e6,5973.204970434431,6232.818725203988,5895.276352635129,14.015912468562707,20.386509330684806,17.73788741984664,2.675631575836175,0.00033584994560939167,0.00012038160794346042,0.0006184398035798725,4.305373693771422e-14,5.226988702059018e-14,1.1140644958128763e-12
0.840920460230115,1.0e6,5973.227809578869,6244.712383768188,5908.516622875497,14.017073315225922,20.513229070896116,17.806583895317438,2.6772429623457685,0.00033717350873849,0.00012056892346922709,0.0006188174008592749,4.3066342153630455e-14,5.2359028022587683e-14,1.1205543697406661e-12
0.8414207103551776,1.0e6,5984.825134379708,6247.3970895713,5945.446606502093,14.052958186141502,20.51525815890376,17.84510519591962,2.6792201503518087,0.00033807009382524347,0.00012066701526350864,0.0006209594376652875,4.3124994068220325e-14,5.24498837672935e-14,1.1208445403241748e-12
0.8419209604802401,1.0e6,5992.157601530005,6264.178169797194,5949.059439121904,14.069501054430154,20.558916285557647,17.859201269010136,2.6829626353041527,0.00033815820427682513,0.00012067362862251557,0.0006213707704569653,4.3173608174082235e-14,5.251478426931518e-14,1.1247794388031304e-12
0.8424212106053026,1.0e6,6018.269612699155,6281.3741704502645,5977.860065397503,14.135906842467405,20.57802308355408,17.868055137563946,2.689930568052785,0.0003386169692870846,0.00012078931089753161,0.0006214038704145376,4.319442157377399e-14,5.255021469239353e-14,1.1313512262689218e-12
0.8429214607303652,1.0e6,6045.4640127708535,6284.482050142265,6001.246183831619,14.14291813323737,20.609010769242914,17.924757415946463,2.6902135026723974,0.0003395094122935634,0.00012089402712771111,0.0006254135958486827,4.335068818482527e-14,5.2606770565776264e-14,1.1336620500060465e-12
0.8434217108554277,1.0e6,6057.403348617549,6290.700657187356,6023.037868904553,14.164669522490588,20.611968517420728,17.933689849114472,2.697968061255352,0.00034001175438283743,0.00012111957269238256,0.0006257671082854637,4.3482483318988096e-14,5.2679900969663295e-14,1.1352405894829903e-12
0.8439219609804902,1.0e6,6075.984649973621,6291.504305335273,6025.303305803388,14.215062861610152,20.743963245087805,17.951890815285086,2.7010911603416856,0.00034063879124472766,0.00012118190556143517,0.0006273214391967315,4.3544210886812094e-14,5.274129842155948e-14,1.138135101177326e-12
0.8444222111055528,1.0e6,6088.152875596709,6304.401645795719,6040.326074849719,14.245822870401271,20.755018615568066,17.958787118132296,2.711386391942428,0.00034115081219488234,0.00012147377872141093,0.000628011787879929,4.3634262276191464e-14,5.282059350178382e-14,1.1383150372875486e-12
0.8449224612306153,1.0e6,6101.937979664807,6307.205114426774,6049.259892948329,14.251744036490374,20.761780865229866,17.980260797937955,2.7134461473966223,0.0003418585007039151,0.00012157282814422939,0.000628123569261299,4.381378794292768e-14,5.289749970624508e-14,1.1389657729266745e-12
0.8454227113556778,1.0e6,6119.826831335527,6310.008303904574,6051.278694970286,14.267307318679391,20.77809002165351,18.01895905239115,2.7242329628535216,0.0003419627551061738,0.00012241243997529949,0.0006281997077034506,4.3859875573290153e-14,5.303235760996222e-14,1.139623390358134e-12
0.8459229614807404,1.0e6,6129.501308973063,6315.749706221369,6085.771757921298,14.28645899902346,20.792551268678583,18.07250130948357,2.738681667006751,0.0003420981554349944,0.00012247230127452265,0.0006308905250049527,4.386861468957783e-14,5.3156491454533694e-14,1.140370251252143e-12
0.8464232116058029,1.0e6,6144.063439750734,6318.714042898879,6095.779933092823,14.293075877856772,20.816354858764583,18.080462120396213,2.739575898648775,0.0003425120918047425,0.00012312720858230003,0.0006321290837836051,4.388782063913067e-14,5.322073523520088e-14,1.1443744013791076e-12
0.8469234617308654,1.0e6,6147.151468544067,6324.566206916567,6097.3013955806555,14.331374271684435,20.824537377226886,18.10609339045327,2.74657793618002,0.0003432053867355751,0.00012330864216500951,0.0006321344177383057,4.4002083124288373e-14,5.330880749796205e-14,1.1448784659467847e-12
0.847423711855928,1.0e6,6153.1379102846895,6352.785253684207,6099.408765939822,14.396176869093486,20.84535183190095,18.106735479699903,2.7482166564892228,0.0003434943069789304,0.00012389544145790168,0.0006325810356644522,4.413118899961344e-14,5.33118126691728e-14,1.1452151798133629e-12
0.8479239619809905,1.0e6,6205.16667276887,6354.935946197249,6112.97661639041,14.40723675686742,20.879864091884002,18.16858563900813,2.749526704643025,0.0003436215040341381,0.0001240145289050588,0.0006327064883188295,4.4267141334186964e-14,5.337127375779332e-14,1.1457197368950825e-12
0.848424212106053,1.0e6,6214.7736086055065,6372.64963871331,6115.668004050385,14.41685955412885,20.8924101029713,18.247966557067606,2.7566940717847395,0.00034368988915682325,0.00012407082799139956,0.0006329142831367047,4.427400637113096e-14,5.342326159155071e-14,1.1463145882891923e-12
0.8489244622311155,1.0e6,6224.7484520725975,6385.392328762459,6130.116372424743,14.45685966349477,20.927406497931095,18.31689923924904,2.757252967997482,0.00034382302270816493,0.00012409211030469785,0.0006361246467052792,4.4313276258176327e-14,5.3537115872181486e-14,1.149336940945411e-12
0.8494247123561781,1.0e6,6231.792674440977,6402.773424931575,6130.435755947792,14.477404407944254,20.978427808107327,18.32579378720561,2.759746265076638,0.00034470829131844386,0.00012434130335910174,0.0006377612757537895,4.431617369148266e-14,5.3572859064962735e-14,1.1524781242244724e-12
0.8499249624812406,1.0e6,6233.112849695547,6410.028466082624,6142.286074103059,14.481653588344518,21.031879214052335,18.336808286252143,2.760828122101298,0.00034606619336876167,0.0001249591616017271,0.0006390790577441998,4.4320963285386813e-14,5.3831597310675423e-14,1.1532093717770595e-12
0.8504252126063031,1.0e6,6246.542936561763,6411.6673700074725,6153.282275889218,14.530052098393266,21.0823789104851,18.38358042457313,2.7619300271584706,0.00034638135253884376,0.00012551463414578804,0.0006401478621608982,4.433301953489964e-14,5.383596565557372e-14,1.1532670965945656e-12
0.8509254627313657,1.0e6,6254.131876813098,6433.445796797883,6155.7186710382175,14.538441346558796,21.09108342634398,18.40638367877603,2.766073982500747,0.00034643790424858286,0.0001258058125513833,0.000640266743324867,4.43451125472891e-14,5.402313095170138e-14,1.1534343489002076e-12
0.8514257128564282,1.0e6,6258.041256921012,6459.357520187976,6156.537484649666,14.571850154598728,21.182003237000092,18.416120056365347,2.76902849551039,0.0003479789376484114,0.00012646573105851099,0.0006405891327892093,4.438624056533349e-14,5.4066021738591293e-14,1.1544699932015268e-12
0.8519259629814907,1.0e6,6258.516313628962,6475.261471216246,6161.0650668297585,14.59105196928727,21.213251468180744,18.417171472307206,2.7692098611972695,0.0003484867872819451,0.000126518202057128,0.000641519404344669,4.4451225439485116e-14,5.4168929284017436e-14,1.1559829439612852e-12
0.8524262131065533,1.0e6,6259.267766567692,6489.487837782702,6168.342578254839,14.608052283830999,21.237595450035304,18.42572485684532,2.77124490721309,0.00035012734425792364,0.00012653230465709187,0.0006421686914312223,4.447840392257426e-14,5.4524145506311707e-14,1.1561661632470621e-12
0.8529264632316158,1.0e6,6274.31519850692,6516.855133772738,6182.189901468761,14.62229677669462,21.249887538251524,18.42788150635458,2.7741637573202924,0.0003515184306383784,0.000126777887024976,0.0006445926792680878,4.450673226969262e-14,5.4717317605219744e-14,1.1564448892684908e-12
0.8534267133566783,1.0e6,6283.691299443898,6526.578755062067,6209.208630249586,14.711371031500232,21.29673826674475,18.508351550154384,2.7763406247965334,0.00035190411140209566,0.00012679537699152767,0.000644713040885183,4.4561088453441225e-14,5.4741160529956335e-14,1.1598643841474438e-12
0.8539269634817409,1.0e6,6300.956149515181,6536.967357566405,6210.81957500013,14.794215567111458,21.329235907225463,18.595631862222337,2.7842208505938415,0.0003525765809042199,0.00012702187330685248,0.0006473611224993445,4.4721704744425235e-14,5.477685332210495e-14,1.1648713792296334e-12
0.8544272136068034,1.0e6,6302.426626087218,6546.568337938056,6215.8751938144205,14.827135758426124,21.367151523228078,18.607205627225394,2.790665757092814,0.00035514138936641927,0.00012726248862824084,0.0006489768150283621,4.477251093178445e-14,5.4845939228056684e-14,1.1698314267242357e-12
0.8549274637318659,1.0e6,6304.100606249429,6553.830453062249,6231.460553867381,14.840938369252877,21.462284616912193,18.61520145874142,2.7992070090740535,0.0003556855672684432,0.00012746132793693785,0.0006503744909207368,4.4894078451579256e-14,5.4959460497519385e-14,1.1712903504329987e-12
0.8554277138569285,1.0e6,6312.461918644434,6562.212509919734,6238.220214517652,14.852291904830771,21.47653425812646,18.623401454804437,2.8019882997599725,0.000355709247997413,0.00012753783932518734,0.0006506198141011554,4.5042571936309757e-14,5.507649442322602e-14,1.176387954108383e-12
0.855927963981991,1.0e6,6327.87613963908,6584.609275677538,6239.523577290761,14.871269950362722,21.48555817677204,18.639390427406884,2.803756193791519,0.0003558009478052874,0.00012755269835291086,0.0006506343754784816,4.515878243289336e-14,5.514179049292657e-14,1.1786899351466207e-12
0.8564282141070535,1.0e6,6347.1474342332895,6597.269461233651,6245.519259247838,14.880740622088057,21.590407041029213,18.649973162600908,2.8229264745833205,0.0003564406638722541,0.00012769417634532195,0.0006528333231997364,4.526039377273704e-14,5.524102445289106e-14,1.18133333625156e-12
0.8569284642321161,1.0e6,6351.005261314166,6630.52194386642,6276.94452289064,14.947502918302773,21.74998967351537,18.712188175945187,2.8229838007518455,0.00035652639368429184,0.000127751595304168,0.0006537374933590511,4.534492564773451e-14,5.5343537795920126e-14,1.1817704871160337e-12
0.8574287143571786,1.0e6,6371.1704391851945,6630.639360836076,6284.081336438754,14.953049144140536,21.773860480584712,18.785705673156173,2.826084133601776,0.0003578146984188131,0.0001278981111260545,0.0006552113107656366,4.5357728383600605e-14,5.534410916709949e-14,1.1823689027942358e-12
0.8579289644822411,1.0e6,6416.847751859057,6652.5980935423595,6296.558085470057,14.96045385545282,21.789361614209064,18.828524404375056,2.826700562757427,0.0003578264762933414,0.00012810600967618418,0.0006580134119891492,4.547754820244631e-14,5.537201816626611e-14,1.1834913717877748e-12
0.8584292146073037,1.0e6,6441.6866782249235,6653.035457384453,6311.842511532474,14.970391934694655,21.803242323673643,18.83217867881483,2.82991026058749,0.00035784492970067854,0.00012826543304217243,0.0006592673862040861,4.5529898281952925e-14,5.543999450656272e-14,1.1836424856613494e-12
0.8589294647323662,1.0e6,6442.233699512666,6654.13040342937,6317.92533309743,14.971800850101156,21.842907398330862,18.839673997673643,2.837595937559126,0.0003581001684196987,0.00012835263414427795,0.0006592964173847929,4.5748113388185236e-14,5.550456160702242e-14,1.1849626199251314e-12
0.8594297148574287,1.0e6,6448.463699688748,6663.73930579407,6328.195859781407,14.980261563856404,21.924903626230726,18.85520621620113,2.840659406523121,0.0003599439028553778,0.00012839500754981793,0.0006602330314498519,4.5933708897719376e-14,5.573251645458853e-14,1.1855304668304058e-12
0.8599299649824912,1.0e6,6449.733947899978,6671.801632217397,6341.818257450374,14.989927114023386,21.93875250569306,18.860092614563857,2.8410692540376297,0.0003600970151983827,0.00012843151127369976,0.0006605819912189133,4.608178868865569e-14,5.580770598832449e-14,1.185834147348278e-12
0.8604302151075538,1.0e6,6458.64159065262,6688.9813339383645,6345.330759123686,15.013945940324405,21.986483093082946,18.864409604523637,2.842221906750277,0.0003607407312733388,0.0001285438789880599,0.0006606083443765263,4.6216998142959016e-14,5.599204590624823e-14,1.1875030102803378e-12
0.8609304652326163,1.0e6,6460.784286731884,6695.761214946964,6356.462817106862,15.023554892683883,22.05017738379566,18.92363789735972,2.849977685493039,0.00036118215348803276,0.0001294297110110259,0.0006606794617654743,4.633606945247192e-14,5.6030571518146183e-14,1.1879007148273292e-12
0.8614307153576788,1.0e6,6534.356122282704,6733.084805611609,6359.285746885491,15.02930907242995,22.057790933700897,18.924506465590103,2.8511499323544816,0.00036553360848995306,0.00012951679710397396,0.0006607130544717969,4.644071152025181e-14,5.603349171972421e-14,1.1893789910899535e-12
0.8619309654827414,1.0e6,6536.204365159616,6746.58409391017,6409.603760876891,15.11100138855437,22.101840124285154,18.98408699264064,2.856793405037349,0.0003657545601565643,0.0001295869239472141,0.0006610029865097068,4.6516623944735676e-14,5.611571667922652e-14,1.1904401943806103e-12
0.8624312156078039,1.0e6,6570.431455011854,6754.4757457263095,6421.47740125934,15.123597142998303,22.19112033984252,18.98599478512661,2.8619635429104204,0.0003666198504232041,0.0001296452049657797,0.0006610070518606756,4.667892359421227e-14,5.616062096202693e-14,1.1904859639242085e-12
0.8629314657328664,1.0e6,6573.724438982112,6785.227273816426,6432.231413702734,15.176660645887155,22.220861348404057,18.986574153585345,2.8670930246800395,0.00036663535070908555,0.00013013444615015925,0.0006622166319755527,4.6685325749069704e-14,5.6245386011502726e-14,1.1911111641938708e-12
0.863431715857929,1.0e6,6574.5405949098895,6788.332413446637,6453.382862818236,15.213455655318539,22.225855693783277,19.073506079423936,2.867817115244796,0.0003666954311957994,0.00013041279740864397,0.0006639163281794833,4.67195919931772e-14,5.634010073395457e-14,1.1918902630672468e-12
0.8639319659829915,1.0e6,6607.486664185138,6801.229255265369,6457.9182126905935,15.247469255682647,22.25818335127059,19.089916557371602,2.8699570363499762,0.0003675430158216744,0.00013041517758256095,0.0006653194490693441,4.678061899159391e-14,5.6457191559274937e-14,1.1974712563888038e-12
0.864432216108054,1.0e6,6611.1343702752365,6806.853208029474,6465.182408384977,15.266073005965369,22.28465069503769,19.093276381296263,2.871213505824232,0.0003684322768885758,0.00013068476220857563,0.0006658273715092415,4.68421079472309e-14,5.656159350922208e-14,1.197676006053539e-12
0.8649324662331166,1.0e6,6619.5617241154,6812.866528846891,6467.761549769422,15.319605373017653,22.303666411917312,19.162359668848712,2.873522693100959,0.00036843621855532627,0.0001307800460038016,0.0006659310945511509,4.685752589670011e-14,5.6642556844950215e-14,1.2059325309022072e-12
0.8654327163581791,1.0e6,6637.274272756272,6817.392035751033,6506.379794865735,15.38371705319845,22.31171667551262,19.221280514094314,2.8795254265928247,0.0003692464498164164,0.00013145226942596068,0.0006659590619537756,4.6885286511796187e-14,5.694561890317656e-14,1.206722261606344e-12
0.8659329664832416,1.0e6,6642.20505068532,6830.533360082728,6537.627751878641,15.387806415072397,22.336245127994854,19.22319176981687,2.880742155906964,0.0003692726583420184,0.0001315007643112329,0.0006671130908869849,4.689686371704716e-14,5.696837647940926e-14,1.2084335036982356e-12
0.8664332166083042,1.0e6,6642.980151981013,6845.6743186241465,6547.398176124656,15.40409222179071,22.38277067827779,19.254865871684256,2.8974850823888554,0.0003694478116309351,0.0001318693680588111,0.0006696300599553273,4.703485438129854e-14,5.700571420227789e-14,1.21272140263382e-12
0.8669334667333667,1.0e6,6667.323992044566,6862.413093942811,6552.002036210211,15.405623476203456,22.466571471107816,19.342770885032678,2.9016974518529657,0.00036957031044032406,0.00013292453457053105,0.000669787661401243,4.710171606055054e-14,5.702938633953127e-14,1.2141436084258269e-12
0.8674337168584292,1.0e6,6669.549825241983,6887.673649117767,6559.002560146364,15.425112498585307,22.522063463283228,19.43478415181927,2.918219976737626,0.00037029675476368736,0.00013293858412943932,0.0006719836386385145,4.7164012796612904e-14,5.70636740234535e-14,1.2193975278482319e-12
0.8679339669834918,1.0e6,6681.024520740533,6906.747895234782,6570.552879042094,15.450725936382474,22.536859961080502,19.484265763411596,2.9322125325445687,0.0003704029971705902,0.0001329487481561066,0.0006822001897940443,4.7288229257516565e-14,5.724663151173542e-14,1.2199219947113798e-12
0.8684342171085543,1.0e6,6691.8917084345585,6915.142608817789,6601.622147948915,15.459360424301968,22.662531119258468,19.545835110500583,2.9343054669510718,0.00037134489272916675,0.00013295626730971152,0.0006831916040448548,4.7316183714206776e-14,5.725087946362697e-14,1.2257623888410702e-12
0.8689344672336168,1.0e6,6696.144347722922,6915.518788214024,6639.023080517712,15.478404645793209,22.74861510152891,19.546610384857374,2.9452016150036844,0.0003721326128000043,0.0001332153351230544,0.0006839388217760037,4.742960620262339e-14,5.747984035834734e-14,1.2324910817574355e-12
0.8694347173586794,1.0e6,6696.291140696075,6921.75318387312,6642.578940580741,15.506727131090255,22.7605975586557,19.562702022761982,2.9551281189472514,0.00037354445894310787,0.00013347812683767727,0.000684749240871525,4.753799394495434e-14,5.760728629525567e-14,1.234942565480512e-12
0.8699349674837419,1.0e6,6700.624276170621,6927.4040052387845,6654.129816899384,15.581480138095914,22.8378332111924,19.565073283330168,2.95712195104236,0.00037357600512025337,0.00013394672375534938,0.0006876442049901394,4.7552683588189445e-14,5.778375502482768e-14,1.2353040968910852e-12
0.8704352176088044,1.0e6,6719.753778734881,6939.603708048798,6664.745512287182,15.647734488806618,22.889924018543837,19.6468788794936,2.9650117276912558,0.0003738878028342036,0.00013416149149848407,0.0006884633390332377,4.7574149719294686e-14,5.784185857185155e-14,1.237834123376903e-12
0.870935467733867,1.0e6,6724.438032340857,6961.6554854101705,6675.400756420381,15.693412102769788,22.915838080521777,19.68447521996745,2.9650454169224223,0.00037450112558655413,0.00013454237918642775,0.0006893299941143887,4.75809772614472e-14,5.786217362409472e-14,1.2412171736683772e-12
0.8714357178589295,1.0e6,6729.454912044224,6965.00223500897,6685.278656637728,15.69914129565327,22.918578431828337,19.759130648019237,2.9676253827749566,0.0003745751540193951,0.0001345501678774929,0.0006907901431161902,4.765117631363226e-14,5.803232449420035e-14,1.2412702024681209e-12
0.871935967983992,1.0e6,6751.400555489175,6977.729387675714,6701.678494900491,15.736807598907435,22.923501678846375,19.801315386794624,2.975602497882319,0.00037595021645698884,0.00013457702857938103,0.0006909537300140132,4.765364560161775e-14,5.803681305301274e-14,1.2418094145703268e-12
0.8724362181090545,1.0e6,6762.247173973713,6978.223990820368,6703.274072330498,15.740601615530563,22.94109530831001,19.83056444022641,2.976969857557178,0.0003763586818862395,0.0001348266076508972,0.0006920759931573952,4.775311779062988e-14,5.811932277160973e-14,1.242415662214665e-12
0.8729364682341171,1.0e6,6782.933906641215,6987.972278206315,6713.414147609467,15.741714747093518,22.993227521416767,19.873182684560565,2.9838763972585,0.000376773728036243,0.0001350698658672016,0.0006920959003145643,4.7767337796040304e-14,5.845726002722144e-14,1.2470598747553186e-12
0.8734367183591796,1.0e6,6784.163418062246,6991.172015975265,6719.995608567456,15.77522639671505,23.000257066024375,19.887046978927426,2.98402823159061,0.0003768699387210031,0.00013541891577648825,0.0006930886507996545,4.78400600161648e-14,5.858547351361665e-14,1.2504400146497389e-12
0.8739369684842421,1.0e6,6811.99378378176,6998.398076611886,6725.12115721476,15.81937118133504,23.0092698730891,19.89934980258351,2.9981551667878676,0.0003782501453956969,0.00013564213551113037,0.0006950254837353606,4.785048096255762e-14,5.861187889889292e-14,1.2512826274099303e-12
0.8744372186093047,1.0e6,6813.9970365201625,7007.070589023663,6734.744291715137,15.842611815539827,23.04262140017096,19.901429953970183,3.0032143192864247,0.00037840881972000287,0.00013583190383501597,0.0006965455188990263,4.793191905094876e-14,5.885623394409563e-14,1.2554914123818167e-12
0.8749374687343672,1.0e6,6826.73903844776,7018.013448919667,6739.592034144541,15.851635430787331,23.179785355567294,19.99455578988571,3.0049609277120664,0.0003798515201407142,0.00013584130746366983,0.0006965870922431837,4.795655450557364e-14,5.907524340745157e-14,1.2560002736067533e-12
0.8754377188594297,1.0e6,6888.324414275985,7030.424814872759,6756.602728782066,15.870935832902997,23.21690930703445,20.076600887377012,3.0062526911904257,0.00037997334682820334,0.00013623543068234036,0.0006972702901166261,4.7964643581456684e-14,5.931914557316488e-14,1.256189937339783e-12
0.8759379689844923,1.0e6,6901.284081206668,7030.888769683521,6759.703137076589,15.87698810296585,23.231601838780524,20.117828122087328,3.015836408004121,0.0003809929267575979,0.00013728655388197747,0.000697776400507717,4.809396316857799e-14,5.941069197303828e-14,1.2580244641616775e-12
0.8764382191095548,1.0e6,6913.106679405018,7065.53481675319,6781.926148787738,15.889224597736607,23.35361246516486,20.127683173094173,3.023762833634282,0.0003812812841539531,0.00013732136248935918,0.0007013191967058936,4.819183760808954e-14,5.955028554172594e-14,1.25891867633816e-12
0.8769384692346173,1.0e6,6914.069127732565,7078.863558276717,6792.835593469731,15.901573615793144,23.361749723061898,20.12809826044075,3.026358939614873,0.000381793763881759,0.00013752310767744445,0.0007015766546405261,4.838019325682817e-14,5.961099609698507e-14,1.263352681858289e-12
0.8774387193596799,1.0e6,6918.38599402669,7109.864102558551,6822.00614106544,15.99456553710902,23.3845017595413,20.13266243961679,3.027953016366339,0.00038265471660197916,0.00013757417949260647,0.0007020667055747603,4.8425814113621363e-14,5.96275081847463e-14,1.2636705239759107e-12
0.8779389694847424,1.0e6,6938.043808877608,7129.551307250436,6827.788539134203,16.029490414244957,23.40590980031084,20.144447350322192,3.029471152483171,0.00038306280914911076,0.00013764444107985105,0.0007022972786082192,4.8433207559664127e-14,5.970162799944961e-14,1.2647514400644977e-12
0.8784392196098049,1.0e6,6941.38007290952,7164.212814027401,6829.370992749845,16.04538953277921,23.442716988934205,20.191097577822912,3.0306444701379216,0.00038329974411680347,0.00013765899552368462,0.0007024828408472496,4.84595727907051e-14,5.996884318119062e-14,1.265995152588495e-12
0.8789394697348675,1.0e6,6956.821470942939,7171.217846227272,6852.295421052431,16.049350187079458,23.476863886984667,20.20757483950779,3.0317957122893633,0.00038364801955278837,0.00013815614250602798,0.0007027048708328763,4.85900282211998e-14,5.998720634304425e-14,1.2670070413011736e-12
0.87943971985993,1.0e6,6960.693312376412,7174.874476751549,6868.075346636133,16.094305146421533,23.51087532159604,20.218178794262272,3.032382810477721,0.0003839296393940249,0.0001385929926835902,0.0007027123188481104,4.859143390147744e-14,6.002251565074292e-14,1.2673447657142743e-12
0.8799399699849925,1.0e6,6961.869768899591,7189.038872118455,6881.51500464598,16.09887916054778,23.516012694386184,20.22324750226909,3.035426388330526,0.0003842327705349569,0.00013859333483951352,0.0007031233929913371,4.884656273406644e-14,6.00352734337382e-14,1.2685608926125276e-12
0.8804402201100551,1.0e6,6972.282731267673,7196.302129667751,6887.49212212339,16.108987103388305,23.521311794865632,20.261347486487207,3.036110764327549,0.00038475779986514976,0.00013890506480318047,0.0007031235125636123,4.890740133300413e-14,6.006880956427466e-14,1.2700979147551537e-12
0.8809404702351176,1.0e6,6985.175690625593,7219.141702399582,6904.840942514555,16.142627804198945,23.52158702474704,20.272117302458394,3.0369750795210853,0.0003851894479234376,0.00013915941126834707,0.0007047885795021695,4.8911851208134706e-14,6.011317551508389e-14,1.2724878141674963e-12
0.8814407203601801,1.0e6,6999.916442878878,7232.21478225109,6911.03659588431,16.16045951300952,23.54485880377662,20.27826205146678,3.0373222612743733,0.0003856290082593246,0.00013964793645230292,0.0007051414224691363,4.897869629402772e-14,6.015461268588043e-14,1.2738790165935838e-12
0.8819409704852427,1.0e6,7011.779488550851,7234.86768078963,6911.11346492573,16.184452618385595,23.572090251914762,20.286714394367767,3.0397410217711456,0.000385927230912009,0.00013967164067453156,0.0007058333510832892,4.9122826895815145e-14,6.01684859754448e-14,1.2744747334839517e-12
0.8824412206103052,1.0e6,7032.22481154958,7268.2754802667905,6916.109218599241,16.263831168262563,23.634338667641433,20.290373571293518,3.047170443874186,0.0003861971403599601,0.000140032493576661,0.0007059702499865064,4.92599542922613e-14,6.020083263684543e-14,1.2749944388448256e-12
0.8829414707353677,1.0e6,7037.467499051867,7269.769523161634,6927.791796566481,16.271072709763757,23.64330880688025,20.33775860175527,3.049855274404463,0.00038693947152413966,0.00014088259472837183,0.0007062671657267559,4.945641369490253e-14,6.032518349131944e-14,1.2757346174687662e-12
0.8834417208604303,1.0e6,7044.094629515147,7277.996696323056,6931.358287839966,16.336895028172684,23.649327056683717,20.346110937337787,3.0511313319618814,0.00038892953330686356,0.00014099908209331874,0.000707047307814485,4.952999273999862e-14,6.033424309846691e-14,1.2759961763916821e-12
0.8839419709854928,1.0e6,7061.536190053528,7280.614793999135,6939.901796947801,16.417301296192747,23.667944260029238,20.366428463104253,3.055609084810133,0.00038894425901783106,0.0001416594813392716,0.0007079317056026231,4.9665815258782375e-14,6.054246294110734e-14,1.2766843632759647e-12
0.8844422211105553,1.0e6,7070.83322072927,7282.720387181455,6949.0681581381405,16.471115418594156,23.669208048957724,20.370610171498356,3.0572197554950087,0.0003891156029945522,0.0001417860606661263,0.0007081487059495416,4.9737266847307153e-14,6.057433558567151e-14,1.2775922133815959e-12
0.8849424712356178,1.0e6,7076.499539757327,7302.9064076905715,6949.25891347646,16.479653524637452,23.73202007521317,20.38177828076185,3.058594684503437,0.0003892356904004414,0.00014193396886588814,0.0007083425022963381,4.9799932074779135e-14,6.058704804619593e-14,1.2795436492835369e-12
0.8854427213606804,1.0e6,7077.101172732531,7304.52858958439,6953.215088536334,16.55491450783456,23.765729093402534,20.383004557021266,3.061756587225534,0.0003898731176099179,0.00014221187113243916,0.0007090948325721426,4.9843435156104036e-14,6.067346569283468e-14,1.2804175063097623e-12
0.8859429714857429,1.0e6,7098.107228273132,7308.548047067956,6962.853765333959,16.555260093028846,23.79478609674859,20.391388619690957,3.0617957327665764,0.00039008145580989105,0.00014242611305871833,0.0007097347366817194,4.984816412168491e-14,6.082841342688662e-14,1.2818939001770521e-12
0.8864432216108054,1.0e6,7103.275521037848,7324.8228602793715,6965.268224895778,16.580284697498247,23.819298028598396,20.39831871474094,3.0635757251306277,0.0003901989308891588,0.00014248021020604547,0.0007098440082698843,4.9868216707122564e-14,6.093386534947592e-14,1.282163511028644e-12
0.886943471735868,1.0e6,7112.985520238698,7324.98494551791,6994.2273908116285,16.59810805044438,23.82164563652777,20.423017461505832,3.0808673078880022,0.00039129079562515325,0.00014255500374351612,0.0007098635455042292,4.99700115205798e-14,6.111534921585865e-14,1.2859287814080134e-12
0.8874437218609305,1.0e6,7116.297704604893,7346.666851825551,7003.7880380958395,16.655995287789978,23.833362250825218,20.436967713429514,3.081021252402825,0.00039176414792317714,0.00014258857999620658,0.0007127379881093039,4.997653972162754e-14,6.113346080156139e-14,1.287098581612659e-12
0.887943971985993,1.0e6,7126.485347458567,7354.781138416321,7028.238593332096,16.659930453719085,23.84075864787396,20.45579162013711,3.082622717654166,0.00039414406383577827,0.00014263819846726373,0.0007200878651469052,5.009098004503929e-14,6.123168290148819e-14,1.2875331678735998e-12
0.8884442221110556,1.0e6,7130.373370697117,7361.092039373938,7057.865188033052,16.6930057452648,23.854423846903288,20.46874612921714,3.0874135769440656,0.00039494932345855884,0.0001429743927262798,0.0007202586079032683,5.012560023888241e-14,6.125589791441354e-14,1.2938754873018355e-12
0.888944472236118,1.0e6,7149.82433447841,7362.222804832037,7080.547694928218,16.750834110003435,23.927435142417767,20.48197654589579,3.0882208948168453,0.00039511331488510236,0.00014297889113154736,0.0007225713096054484,5.051577209542642e-14,6.137755275602078e-14,1.2956570670399102e-12
0.8894447223611806,1.0e6,7193.537721532678,7381.573768904608,7088.972007321446,16.763995886248722,23.935406115477555,20.575746857335428,3.0952404969712703,0.0003961956063328518,0.00014323990858876307,0.0007226421704071612,5.06547989841251e-14,6.155418540695646e-14,1.3047900046879867e-12
0.8899449724862432,1.0e6,7196.515283914334,7401.352046359384,7106.111269568259,16.77438945681527,23.93677490230004,20.6106298673616,3.0991795464858116,0.00039624396075761757,0.00014330630496325146,0.0007232932455737938,5.07207906006944e-14,6.16629692301588e-14,1.3049868945707319e-12
0.8904452226113057,1.0e6,7237.764456035842,7401.85469528605,7108.839099451155,16.778050923814522,24.048831678096498,20.636962889473082,3.1078612462864714,0.0003972251089405698,0.00014336017679801084,0.0007234140376103957,5.0880097027994075e-14,6.174115179398551e-14,1.3105555774381582e-12
0.8909454727363681,1.0e6,7239.661349491944,7413.388541741614,7122.925727720347,16.88898789163287,24.094369473456116,20.920806000492476,3.1197498847235687,0.00039947582469950665,0.0001440673035012827,0.0007252395062526418,5.088071571693159e-14,6.17693241428268e-14,1.3116272456058974e-12
0.8914457228614308,1.0e6,7242.017781349199,7475.364142468238,7159.622106152387,16.91046254081173,24.095087273709368,20.921853952902275,3.1307332091501565,0.0004003137815731708,0.00014407173119578096,0.0007254966663216838,5.102809238261993e-14,6.192278775822405e-14,1.3144666922620958e-12
0.8919459729864933,1.0e6,7270.255281255887,7486.18837816334,7164.960418397893,16.919541196882584,24.10115946017467,20.958190731496156,3.138680622454491,0.00040068598517931905,0.0001442695236930878,0.0007262911999755626,5.113590219871237e-14,6.205944586271877e-14,1.3160198391812226e-12
0.8924462231115557,1.0e6,7273.14552574518,7503.120144617505,7183.961280867819,16.943590074361193,24.191449115127106,20.958808550704664,3.1389241935944385,0.00040177818654290063,0.0001449287597556365,0.0007313674011060871,5.147863231717293e-14,6.235610358799375e-14,1.3202607549186503e-12
0.8929464732366184,1.0e6,7273.926613466171,7506.752908784992,7202.430519253984,17.011991193210722,24.276235696696066,20.961131587634664,3.140989127955124,0.00040178052605589954,0.00014503277305609265,0.0007315146289988561,5.151235715803821e-14,6.247994339730237e-14,1.3264232030100383e-12
0.8934467233616809,1.0e6,7280.636210794283,7512.008837323868,7218.6802641784725,17.04342929839238,24.282828031088055,21.0163171209927,3.144429869941527,0.00040191782247756436,0.00014532918708347396,0.0007363251893063646,5.1663826990836e-14,6.270231060753349e-14,1.3295929029364553e-12
0.8939469734867433,1.0e6,7286.9364707469595,7516.051988269454,7219.257887628843,17.055043723695828,24.387292088625106,21.17725767867388,3.170725721612879,0.00040200173400809023,0.0001455348845323447,0.0007397039479481738,5.170424125046569e-14,6.277365998147952e-14,1.3297861844182487e-12
0.894447223611806,1.0e6,7343.4068290195955,7518.038446954429,7220.36314120222,17.07679096077444,24.474996803051187,21.225068482463225,3.174886005174465,0.00040390748615841404,0.00014608967058126,0.0007407473016322051,5.173337505505836e-14,6.280240999667983e-14,1.3327710803061082e-12
0.8949474737368684,1.0e6,7351.335272057708,7558.470201609502,7234.5043250458,17.114286985758202,24.706314087749394,21.242770325490167,3.190063138518291,0.00040404088785573694,0.00014634271119482692,0.0007407854462220444,5.185560980576977e-14,6.28405683550186e-14,1.3334881807585705e-12
0.8954477238619309,1.0e6,7395.799930660337,7558.552716907846,7243.219291889998,17.115438420344756,24.71738683776497,21.28021840424021,3.1996891107465406,0.0004041717813814433,0.00014638989077332576,0.0007412384062929627,5.1969430941325927e-14,6.292051212878406e-14,1.3353419143925044e-12
0.8959479739869936,1.0e6,7395.9409870429845,7561.9184431433405,7263.296404016532,17.135216787285657,24.730557674319936,21.302984970515517,3.2021692164883633,0.0004071774043020294,0.00014644853512838288,0.0007418169189340224,5.2026731122326106e-14,6.307227941461665e-14,1.338600375152804e-12
0.896448224112056,1.0e6,7397.849745569164,7565.166081215585,7272.864231038559,17.159809704538887,24.846497010631893,21.340111746902164,3.2099077969143273,0.00040810923076488195,0.0001471615717859975,0.0007440750883956869,5.205051354242127e-14,6.329133207158063e-14,1.3431492723977984e-12
0.8969484742371185,1.0e6,7412.9555464275945,7586.268934757512,7281.233450017417,17.167083022826816,24.890553485540156,21.405824478351338,3.2172215562843482,0.00040853250716451196,0.00014735196416880363,0.0007469788965942213,5.20608897179877e-14,6.332209888849475e-14,1.348047976872109e-12
0.897448724362181,1.0e6,7414.151627935304,7589.534271685781,7283.731880284023,17.206882147805924,24.936716923340335,21.41802229758869,3.232293626812865,0.00040889876251805156,0.00014742952520576034,0.0007471914013031521,5.20626961399473e-14,6.356899344914574e-14,1.3510344203674152e-12
0.8979489744872436,1.0e6,7418.294457311834,7624.7648481106635,7293.705845747089,17.21757140624681,24.949336228792703,21.485856609310645,3.236479012705998,0.00040901313523918493,0.00014785284398509838,0.0007489684406352088,5.2116163033239064e-14,6.40263789959528e-14,1.3510601650209939e-12
0.8984492246123061,1.0e6,7446.209367616719,7638.511985992058,7298.59622148961,17.25601495537562,25.0020825809008,21.51138906802345,3.2461994086920645,0.00040969170779128343,0.00014915111377948142,0.0007499131553590947,5.215964139394323e-14,6.433741641776711e-14,1.3553240275406156e-12
0.8989494747373686,1.0e6,7454.379652401948,7639.1123552971685,7323.339870009256,17.263093448985877,25.11429762926541,21.51492226484559,3.249498917526446,0.00041132917149363574,0.00014932867380979597,0.0007499989453856511,5.22506529612002e-14,6.434660008442891e-14,1.3564243618981967e-12
0.8994497248624312,1.0e6,7456.636142714099,7645.507451919572,7338.804153678907,17.26603314148911,25.176009343327102,21.535127919422962,3.2556779231578132,0.0004118468609092451,0.00014938634394695395,0.0007534483731482446,5.232395104907832e-14,6.462877646518145e-14,1.3564588935080154e-12
0.8999499749874937,1.0e6,7456.754550731239,7660.636436165524,7350.0549272134685,17.296173201685125,25.179711797418182,21.539561480478593,3.260777458735745,0.0004121710091555663,0.00014957667808263546,0.0007570404523680211,5.2817868783599696e-14,6.465011559221508e-14,1.35943221982238e-12
0.9004502251125562,1.0e6,7467.427125212165,7660.732868807169,7358.795603115482,17.310659444535666,25.23277060907709,21.65272937636794,3.2659833220383088,0.00041269983726782494,0.00014980545926487036,0.000757416093447013,5.302823422209105e-14,6.473590244862837e-14,1.3594878502747977e-12
0.9009504752376188,1.0e6,7470.450519132492,7661.889954987674,7366.530313858513,17.345057988008367,25.30711442562966,21.694682381343295,3.2727706984984084,0.00041279006434021985,0.0001506805982820024,0.0007581966305812044,5.3150090135899557e-14,6.490623278806775e-14,1.3606954680117743e-12
0.9014507253626813,1.0e6,7506.044591549873,7680.307668749651,7369.744243373424,17.35707482264371,25.366482309927648,21.72655004640327,3.275378160998963,0.000413233663285279,0.0001508830272450812,0.0007592766058934057,5.333828099273647e-14,6.494035481715151e-14,1.362513351897206e-12
0.9019509754877438,1.0e6,7506.52593212763,7693.55729467845,7384.753266524665,17.377584769148914,25.380354638703277,21.762671895604882,3.275836391985511,0.0004167069175543561,0.00015195384054062045,0.0007597996486008217,5.3635070024493345e-14,6.50071246351815e-14,1.363459703256614e-12
0.9024512256128064,1.0e6,7562.159365135363,7709.175596014813,7399.059921698285,17.416736098499317,25.385187326730335,21.76282091904851,3.2797033257173913,0.00041730682260852773,0.00015227331926697342,0.0007603867854487806,5.3947159853600707e-14,6.515447193818377e-14,1.370071811708489e-12
0.9029514757378689,1.0e6,7567.691257538039,7799.724258621218,7442.5086883498425,17.427613353202076,25.414009271251313,21.792065335204498,3.282910617188706,0.00041744554126378185,0.00015254325368144715,0.0007619625958911747,5.40030652117208e-14,6.525385775990623e-14,1.370529930984415e-12
0.9034517258629314,1.0e6,7573.954343941952,7800.824268694173,7445.3762238686,17.51050894172298,25.416160076638125,21.79331861500047,3.2837542787432,0.00041821963971909617,0.00015286121423633263,0.0007622159987924935,5.404741865672186e-14,6.531824413177846e-14,1.3717788255221862e-12
0.903951975987994,1.0e6,7581.26220197332,7808.678933593491,7461.8403654168715,17.54414948826616,25.431284058665536,21.817412108189632,3.2938827449842445,0.000418884478181849,0.00015299848578536303,0.0007626609193851641,5.4048994082580855e-14,6.546052460533909e-14,1.3722135394355052e-12
0.9044522261130565,1.0e6,7590.341754101443,7832.843891974422,7475.030528881294,17.56098560760839,25.444365886828813,21.91815254826331,3.299855368952297,0.00042000448642317537,0.00015310175950649174,0.0007665736193407652,5.407253030065796e-14,6.546972614134557e-14,1.3777424030228434e-12
0.904952476238119,1.0e6,7592.626678203149,7851.209382620287,7497.89986231072,17.564751949297627,25.500465489434593,21.973731524289047,3.3046046736670545,0.00042086685271068466,0.00015342239056325173,0.0007670210050180974,5.411184381325765e-14,6.568633052303061e-14,1.3821311690274274e-12
0.9054527263631816,1.0e6,7600.725359100953,7856.437894897207,7503.910774431529,17.587234555852543,25.506635897211652,22.06802482029462,3.3047457012227013,0.0004212574434710402,0.0001534868944042353,0.0007674515042664213,5.420538948210474e-14,6.583318174342722e-14,1.3831483247672776e-12
0.9059529764882441,1.0e6,7628.274162199811,7861.848675719332,7520.9835418068715,17.62867549151194,25.52974981636214,22.071591100527595,3.3300430324757926,0.0004224290043871992,0.00015349622367236417,0.0007695191527891967,5.428087736153707e-14,6.591956769272174e-14,1.3945699350428109e-12
0.9064532266133066,1.0e6,7656.880651433489,7868.927477513015,7530.584164875286,17.63167948916963,25.587972484659062,22.099458998317733,3.330796622935862,0.00042255026765336664,0.0001535692743533349,0.0007715868894470647,5.4320640595922233e-14,6.59334278387206e-14,1.3977250552473532e-12
0.9069534767383692,1.0e6,7660.051332416397,7897.802396775556,7583.718912878844,17.67401880010996,25.63843317196297,22.279640873927075,3.3337606064979832,0.00042393673541284686,0.0001536190851687755,0.000774268650553676,5.446347369372545e-14,6.600688379316456e-14,1.4041687416882068e-12
0.9074537268634317,1.0e6,7666.257990376497,7898.504368716366,7602.663063839299,17.71893472401735,25.645432240554925,22.368191218416804,3.3354664213784444,0.00042419075803850633,0.00015375721171333447,0.0007745315138480194,5.453362802333502e-14,6.613112665650838e-14,1.4044304177325573e-12
0.9079539769884942,1.0e6,7709.55287762701,7928.477088558159,7604.2153664918405,17.772579552565027,25.763498364673154,22.454043954590748,3.3462322880012585,0.00042440165200887195,0.00015380145144153553,0.0007805752949240843,5.455627408187467e-14,6.615623495761633e-14,1.4053166610965076e-12
0.9084542271135568,1.0e6,7714.178549436475,7944.457771697605,7606.813910635472,17.798219268814172,25.832089748815797,22.455667826184946,3.3595676100458096,0.0004254079812780229,0.00015409868119656153,0.0007822597782839267,5.470520988934122e-14,6.650321906730101e-14,1.4056960601673645e-12
0.9089544772386193,1.0e6,7714.457850424743,7954.675586064925,7630.855568100619,17.7995418003732,25.832352617584736,22.47140320194287,3.3879693481070534,0.0004255799776881765,0.00015432378068020044,0.0007824003427826074,5.484508545068336e-14,6.6748009887026e-14,1.4071912841992514e-12
0.9094547273636818,1.0e6,7752.175068371723,7965.695703256183,7654.270420422631,17.83010396093419,25.882458855786343,22.491246996774557,3.393386612032882,0.00042661474471007173,0.00015484175686113498,0.0007848482742007983,5.491536482950804e-14,6.711453777853588e-14,1.413356988821605e-12
0.9099549774887443,1.0e6,7752.916111777099,7967.121603989742,7682.2715355895025,17.86507598859323,25.945880847745848,22.496971701043268,3.399020849044785,0.0004296828765510216,0.00015493010802275614,0.0007860967104253233,5.496707655658379e-14,6.713328705985922e-14,1.4140948739426718e-12
0.9104552276138069,1.0e6,7817.841104309909,7973.644700161041,7683.620571225782,18.049116035847668,26.03542872542284,22.510600066705745,3.401826376150434,0.00042999454869423095,0.00015523608092965927,0.0007876935894450166,5.501254461112481e-14,6.753963463386335e-14,1.4160796946517672e-12
0.9109554777388694,1.0e6,7827.941480697725,8017.158704301794,7697.297014240614,18.08068162935625,26.126918634445097,22.575475081035353,3.411636228515527,0.00043188796860340803,0.00015563681045938828,0.0007880544448383841,5.5244527418209086e-14,6.758839416934837e-14,1.4192163694401827e-12
0.9114557278639319,1.0e6,7843.313170733073,8025.78137945364,7705.223603087838,18.217603003846943,26.1303368081983,22.683607585326566,3.411851454132895,0.00043267938891011065,0.00015658121833249446,0.0007891850169500481,5.527565219406856e-14,6.779073301475005e-14,1.4192448365288854e-12
0.9119559779889945,1.0e6,7863.6017235838735,8029.6401280443815,7726.313570211802,18.264911848877432,26.183803623008167,22.74658920566732,3.4120293013190475,0.000434361144316384,0.00015670032629873986,0.0007893794480643594,5.539251104173105e-14,6.794007411738259e-14,1.423875249910487e-12
0.912456228114057,1.0e6,7878.948049752751,8046.332253403423,7738.541883539384,18.286160442511644,26.189422214690257,22.75752508300812,3.414579557538669,0.00043883440404628155,0.00015689029919605806,0.0007898245659531139,5.546945742253732e-14,6.797170584560573e-14,1.427464552971042e-12
0.9129564782391195,1.0e6,7900.59394663557,8047.899360250488,7763.657616370225,18.308675130593127,26.29348232053107,22.78051771806261,3.424504557733874,0.000439344763783136,0.0001576293325455102,0.0007933328863940023,5.551319846054343e-14,6.817485662116104e-14,1.4295965227759392e-12
0.9134567283641821,1.0e6,7907.684228852482,8070.3219485869095,7769.5802738414895,18.3336012739497,26.319780205427477,22.78777446812112,3.429356700181928,0.00044095083421359405,0.0001578486802402553,0.000794574964117482,5.590270029901216e-14,6.826596092092953e-14,1.4305838631463954e-12
0.9139569784892446,1.0e6,7909.709782214189,8093.465104721754,7778.1370987737755,18.357884139837065,26.3847793821438,22.85992624200266,3.43865041496986,0.00044105749381448736,0.00015786715332233124,0.0007946188485001035,5.590585404440952e-14,6.862277471636198e-14,1.4348465439773684e-12
0.9144572286143071,1.0e6,7940.5703715005475,8095.280667342528,7798.791204096538,18.378736278399476,26.467931714149092,22.864116878468025,3.43888984654142,0.00044118663873105604,0.00015793139378769754,0.0007949403554908157,5.6012309164867026e-14,6.863725746994122e-14,1.4384007894912944e-12
0.9149574787393697,1.0e6,7944.5134781382885,8108.515630502305,7823.203658340061,18.4515212858831,26.51848621501856,22.884328886129353,3.4396657476646526,0.0004433696621586767,0.00015845606259233514,0.000798348228573613,5.605099532644253e-14,6.869119961535485e-14,1.4426845314350922e-12
0.9154577288644322,1.0e6,7949.813124853337,8127.721806455435,7826.86451183785,18.68695562384349,26.796065810202997,22.916176667929737,3.4679984177843877,0.0004451709054982968,0.00015872358284316728,0.0007996647760941587,5.6184334544028674e-14,6.891300287432037e-14,1.4446032604500895e-12
0.9159579789894947,1.0e6,7975.865581814151,8171.492842751507,7854.014994246253,18.707568738671934,26.84325132348007,22.95209524704246,3.475064206906661,0.0004451803536841751,0.0001595538696167907,0.0008048452913210204,5.6283355476186794e-14,6.89627581573186e-14,1.4465741716239093e-12
0.9164582291145573,1.0e6,7977.666446531973,8171.995953741191,7858.259966974918,18.801011141931422,26.955773174023197,22.982117173033433,3.479704957753029,0.0004461868925186423,0.00015978712755165613,0.0008062953925627548,5.631579091544344e-14,6.900773402955037e-14,1.4542175648440776e-12
0.9169584792396198,1.0e6,7993.8248342151,8197.268246511274,7864.224775403585,18.805608493747084,26.975998920372714,23.02780048544035,3.481654166109133,0.000446588140462357,0.00016058759304279379,0.0008067956996677682,5.652047869847009e-14,6.915167487453002e-14,1.455273739123824e-12
0.9174587293646823,1.0e6,8005.931337358967,8197.914123513397,7908.869013103798,18.914116510682632,26.990324022693144,23.209847180845994,3.484651225422531,0.0004473089547366741,0.000160970334945932,0.0008108813983402946,5.659451443801004e-14,6.917984501264055e-14,1.45910218225881e-12
0.9179589794897449,1.0e6,8011.740788303746,8222.20912019437,7919.035184051979,18.96478970770875,27.02179014061864,23.342213722117663,3.5106798836574105,0.0004474348023117941,0.00016103706093646987,0.000811630988914753,5.671935615288356e-14,6.919126985130379e-14,1.4680876439388515e-12
0.9184592296148074,1.0e6,8012.56908698021,8225.134366426357,7936.680480252529,18.973776191002504,27.05682796164094,23.345698879651295,3.517047748490773,0.0004477054530479641,0.00016131066619860628,0.0008119298848920354,5.677568625457019e-14,6.921284870954693e-14,1.4718000170617592e-12
0.9189594797398699,1.0e6,8019.398768789256,8264.149011769985,7941.443626450754,18.98684811640891,27.111847927738815,23.439808290779997,3.5351534484602696,0.00044829528036279003,0.00016138447527540837,0.0008173386105461216,5.694867176304475e-14,6.960838691254176e-14,1.4737509572411359e-12
0.9194597298649325,1.0e6,8139.0410927191015,8319.164207711197,8025.093709260699,18.99902465133432,27.132608004172074,23.56499723620361,3.554149540669296,0.00044888735490871497,0.0001617318983574868,0.0008176799186540482,5.723286266838997e-14,6.964493414555419e-14,1.4764404292039081e-12
0.919959979989995,1.0e6,8170.6248660714555,8336.358970502311,8039.909270099776,19.00401608261746,27.18120601574238,23.611656383962604,3.55707424442372,0.00044918121654180775,0.00016183918161325985,0.0008202055112111579,5.726212940894693e-14,6.974401621880521e-14,1.476970626755711e-12
0.9204602301150575,1.0e6,8201.243461676926,8413.647347206834,8067.741178771636,19.004575110730297,27.258293431696337,23.636915268671643,3.5615176065432568,0.00044948781110053135,0.00016196513666283038,0.0008209490078334633,5.734077514532672e-14,6.975193603749959e-14,1.479980218580388e-12
0.92096048024012,1.0e6,8214.94362360076,8444.160255623243,8073.406260770619,19.011553036111327,27.274691840865323,23.64627177685817,3.5633914850674273,0.0004501360951317918,0.00016310906165038,0.0008222119800670326,5.738364096778903e-14,6.995999220447135e-14,1.4842141269838929e-12
0.9214607303651826,1.0e6,8284.946879561936,8463.094136074158,8086.536864327232,19.02738658972881,27.35630480879997,23.655912318600496,3.574674365678467,0.0004502483547249064,0.00016406858731410635,0.0008230227380205749,5.749004984752287e-14,7.03239705674927e-14,1.485082132427858e-12
0.9219609804902451,1.0e6,8290.428549210184,8469.23992098283,8089.295067950736,19.10441595926189,27.4929514818882,23.690251556210452,3.5816656924351786,0.00045084233882626725,0.00016441405951998783,0.0008249261718224591,5.754327573442815e-14,7.037517453383876e-14,1.4879192790553547e-12
0.9224612306153076,1.0e6,8298.368931905105,8476.228181126964,8103.971518500121,19.140197882486145,27.628293380517682,23.740152191597343,3.582870312615501,0.0004515496403378688,0.00016551531893937223,0.0008272430054372296,5.782142681004814e-14,7.037771702515752e-14,1.489842633205856e-12
0.9229614807403702,1.0e6,8299.24634793755,8486.351765221525,8123.8857121046685,19.20330988411021,27.780433881697164,23.763290580542044,3.584065287784961,0.00045236397387445564,0.0001660925535169771,0.0008280469461953369,5.80754209388908e-14,7.048659336574078e-14,1.4953765861051359e-12
0.9234617308654327,1.0e6,8318.139338270907,8492.598642190896,8124.194951571089,19.228610324672765,27.827678328729718,23.785298298458883,3.585111417752918,0.0004529220891558502,0.0001662907112399799,0.0008309355191844988,5.824108864036148e-14,7.049379763364031e-14,1.4971937045951647e-12
0.9239619809904952,1.0e6,8323.597313269402,8525.10234866495,8134.443917746228,19.26862733145765,27.860541999887737,23.805381856922835,3.5873065545621694,0.00045467689784507525,0.00016640220330866597,0.0008331524172540971,5.830597875963815e-14,7.049471470952648e-14,1.500288043781675e-12
0.9244622311155578,1.0e6,8332.05510268367,8526.857772283367,8152.858088659778,19.2809787191819,27.95840403941398,23.818099452596613,3.591323220933752,0.00045737201782424484,0.00016689865738130598,0.0008336385867790426,5.844075935437843e-14,7.060725324057016e-14,1.5004472755475604e-12
0.9249624812406203,1.0e6,8338.591742372619,8541.455183541142,8180.423252774021,19.31158368051741,28.1090765864717,23.966900018158952,3.591593864843939,0.0004583765676519851,0.00016789815572707304,0.0008342249456660985,5.883934780249395e-14,7.104915936874417e-14,1.5017411543746718e-12
0.9254627313656828,1.0e6,8347.324281787496,8597.151784828291,8210.631796090169,19.33558168938352,28.168696218953276,24.011379270315537,3.597487833409714,0.00045893274321873417,0.00016831569256672035,0.0008402742199276055,5.905326721218244e-14,7.114900998781775e-14,1.5106555397147304e-12
0.9259629814907454,1.0e6,8368.285696080413,8610.443968630296,8219.67357281684,19.370557272154116,28.320425929725012,24.01388535287017,3.611096861849482,0.0004590766491625703,0.00016891791210568277,0.0008405655648883705,5.951550602304511e-14,7.121743149424292e-14,1.5125020682870105e-12
0.9264632316158079,1.0e6,8392.195558720437,8617.524931207068,8252.410289645542,19.55889926780418,28.32136391893947,24.108933077586975,3.6453452945345197,0.000460929033117673,0.00016958641853944968,0.0008423721588275635,5.957368496130971e-14,7.129363679514438e-14,1.512712018152361e-12
0.9269634817408704,1.0e6,8394.821065100168,8626.51235549411,8276.603967006185,19.598948230264348,28.363204725294484,24.109668376544285,3.657909751865044,0.0004611169726617745,0.00016986971922352707,0.0008425231367851372,5.96616990839047e-14,7.141000570006653e-14,1.521628124667765e-12
0.927463731865933,1.0e6,8401.76821647779,8661.305729995758,8344.797779646937,19.66901589638782,28.43242293238614,24.213558124064207,3.6601251723351207,0.0004620746358318002,0.00017033481862876237,0.0008432768178580851,5.982390428255384e-14,7.149112160920191e-14,1.5289714402078863e-12
0.9279639819909955,1.0e6,8504.845183979605,8664.276374372123,8360.102781851218,19.698179383974285,28.560289192707533,24.22943405067438,3.6633630874447882,0.00046325540017882853,0.00017073974749313577,0.0008461607752230664,5.991545509398264e-14,7.159791203572015e-14,1.5408341814604696e-12
0.928464232116058,1.0e6,8566.786789029195,8706.306519749602,8395.215078417066,19.81730442992656,28.592965427511114,24.36037334983434,3.667401994603162,0.000465641092488293,0.00017119959405622253,0.0008586704575735615,6.027694628770372e-14,7.168350689392546e-14,1.5460523904647004e-12
0.9289644822411206,1.0e6,8623.156539455747,8713.030622179196,8399.13434539172,19.850149163659015,28.6972268880547,24.41533611915488,3.681391221141068,0.00046582024390739996,0.00017157286092860048,0.0008599385959768772,6.037783561936992e-14,7.220278125357627e-14,1.5551440070370525e-12
0.9294647323661831,1.0e6,8639.730243735858,8749.349365656326,8418.841137286174,19.85291533966276,28.760600022882716,24.55520162608639,3.7070526123568506,0.0004678692284947091,0.00017177046642186136,0.0008631758429612906,6.043800535043595e-14,7.231915570285227e-14,1.5567848435272296e-12
0.9299649824912456,1.0e6,8696.662814459316,8774.122118464289,8500.146122903992,19.87417101745437,28.918204978604823,24.766358160078042,3.7097284983139986,0.0004699880979466687,0.00017208269858110363,0.0008637233172807208,6.043987902020344e-14,7.23598494927481e-14,1.5641066460552007e-12
0.9304652326163082,1.0e6,8717.63670014941,8810.929402318729,8500.930547439804,19.879748033843814,28.997038295290118,24.84791998027992,3.7330877293697755,0.0004718085560211483,0.00017268917761398706,0.0008683975529527888,6.055932059411364e-14,7.274675521545258e-14,1.5715179746638054e-12
0.9309654827413707,1.0e6,8728.407797963422,8822.600016619404,8501.631707519486,20.009967864649756,29.12061364663649,24.867025802741413,3.7340318249414524,0.00047333957546463246,0.00017364595808106587,0.0008713903117136668,6.058715534474187e-14,7.292318448090181e-14,1.5799388406054777e-12
0.9314657328664332,1.0e6,8748.86352858503,8824.707909503297,8506.75462947515,20.041855413378826,29.145833399100265,24.869464530675895,3.76508240681267,0.00047551028239555215,0.00017381889821171414,0.000871465761260592,6.05915430329339e-14,7.338127595815052e-14,1.5877004337286772e-12
0.9319659829914958,1.0e6,8771.449874212205,8855.431639767266,8535.857315365123,20.066630792530226,29.212791366746167,24.931780867843226,3.772494105107133,0.0004792590388189085,0.0001742145466515587,0.0008762642964505864,6.06182696615381e-14,7.41911783598458e-14,1.5877125503614108e-12
0.9324662331165583,1.0e6,8808.194020908077,8902.087924254545,8550.78902488313,20.1270495450956,29.218101185236634,25.020572912316368,3.811802316418269,0.00048307399942286276,0.00017439779999354875,0.0008777143482512045,6.103445431006776e-14,7.435305708290241e-14,1.5896334109806761e-12
0.9329664832416208,1.0e6,8813.4898957854,8904.343694935364,8559.309315658073,20.138203939818528,29.27210426052882,25.313110576728572,3.821800087677789,0.00048733708422003217,0.00017537549420090854,0.0008859735302425989,6.113683033144224e-14,7.514031771170654e-14,1.5995869632859653e-12
0.9334667333666833,1.0e6,8831.171634998394,8962.695723879122,8566.0498295815,20.234247626922215,29.48074749832428,25.37644900025069,3.82466196743932,0.0004876915936401148,0.00017582054189696608,0.000887088278120415,6.183062541123431e-14,7.514870577690268e-14,1.6026558596095702e-12
0.9339669834917459,1.0e6,8832.144485218028,8996.1045142761,8570.949840566338,20.353709141413074,29.501600707339872,25.44845738501792,3.830660267611619,0.000489195013535247,0.00017597531796246076,0.0008897518598358275,6.188744282528937e-14,7.598513837168279e-14,1.6059259725035523e-12
0.9344672336168084,1.0e6,8839.484502921294,9051.667286581629,8600.599791163984,20.406235236991915,29.5180138631797,25.49420040243005,3.834611336471852,0.000489285819756391,0.0001760927580586328,0.0008897885096837848,6.203671017399931e-14,7.601569307122681e-14,1.6077704096354e-12
0.9349674837418709,1.0e6,8843.503212141608,9089.746425189636,8619.718238308948,20.42113401650807,29.575710238518734,25.589017502710888,3.856544218251045,0.0004903608415015803,0.00017644228501979004,0.0008916096748417827,6.207720594003989e-14,7.64358366574183e-14,1.608176089799263e-12
0.9354677338669335,1.0e6,8856.30431921576,9093.917687257888,8633.964303636305,20.448314575062305,29.628565128769132,25.63509281368803,3.8670926820019615,0.000493498193445278,0.00017667680942097788,0.0008933505656597202,6.220942401674435e-14,7.644024117363491e-14,1.610600536678274e-12
0.935967983991996,1.0e6,8892.226727383673,9118.548799096125,8669.951316886296,20.484251569705712,29.66985137027607,25.70616018919878,3.87751899066506,0.0004939882024497885,0.00017715890556048542,0.0008944548339954022,6.259925231146599e-14,7.652386631778599e-14,1.6156246255223975e-12
0.9364682341170585,1.0e6,8928.520114694571,9167.49554442025,8671.31493114403,20.646391801974385,29.786742160544364,25.717321759529167,3.882305586623877,0.0004969473670069785,0.0001771945353414852,0.0008964203057145374,6.262306441031564e-14,7.66987980850802e-14,1.6156395825690368e-12
0.9369684842421211,1.0e6,8936.444552348514,9185.288029265088,8720.045110057801,20.6603964577189,29.928237002771272,25.726762278468676,3.8874782762818856,0.0004979137217566209,0.00017785024670664037,0.0008990061001176189,6.316593468452646e-14,7.678414137829297e-14,1.6255277251563076e-12
0.9374687343671836,1.0e6,8947.129229201904,9193.71115056978,8730.248244405735,20.703419543177766,29.9509542463809,25.747191736080882,3.891352460901907,0.0004980699598443279,0.0001783869734817856,0.0009007711406505354,6.379245111749305e-14,7.695692746772232e-14,1.626490425137895e-12
0.9379689844922461,1.0e6,8954.880155581326,9196.629155275949,8735.493545656174,20.714077702543634,30.064391714579955,25.83781825179109,3.8936651205498083,0.0004983249662317916,0.0001785175541618627,0.0009034552627117897,6.392649772617002e-14,7.705015713993686e-14,1.6277592213316819e-12
0.9384692346173087,1.0e6,8981.387203471306,9213.111755461283,8742.77226921919,20.718064395388033,30.218995528478853,25.910859202836136,3.9069567549958055,0.0004988040147077691,0.0001786302306361273,0.000905394128539222,6.395014723084457e-14,7.706930366293214e-14,1.6318371335106462e-12
0.9389694847423712,1.0e6,8998.345485667862,9252.81949147244,8765.910337516705,20.811899405901094,30.356487844213106,25.99739974875845,3.9072453455115945,0.0004992603396366111,0.00017917041339749235,0.0009075838728986443,6.409179068609332e-14,7.708566484848505e-14,1.632216906582648e-12
0.9394697348674337,1.0e6,9041.358298989802,9254.24539828033,8772.266470685581,20.87973180688015,30.358466957187492,26.027489667248815,3.910322650843089,0.0005004500417799058,0.00017919735040343606,0.0009154752271160278,6.439342976407529e-14,7.786938543025253e-14,1.6332141062401736e-12
0.9399699849924963,1.0e6,9050.355603626596,9267.490141962697,8785.947529777053,20.93685483315887,30.429260318962296,26.047172768194983,3.9171454939984143,0.0005009607511286734,0.00017932701290219102,0.0009159234946233082,6.439390059304607e-14,7.791709623185107e-14,1.6375953318956788e-12
0.9404702351175588,1.0e6,9050.381955167564,9278.714269974373,8819.899727526723,20.951071968740724,30.510205346288785,26.069544185939765,3.918727263354054,0.0005010279069176704,0.0001797846629196782,0.0009181999591961064,6.460138636115933e-14,7.819722545003751e-14,1.6428031296123662e-12
0.9409704852426213,1.0e6,9061.847817286234,9291.730757632302,8993.821499755826,20.951634360821497,30.58284583475064,26.11839263381336,3.931688589400991,0.0005036581646300194,0.00017995113711611707,0.000919909118920732,6.478961642811831e-14,7.824670825100435e-14,1.6510411821416537e-12
0.9414707353676839,1.0e6,9082.055272656293,9318.914886015282,9021.054284464682,20.980759379626107,30.654474595871825,26.205707023590946,3.9346828409478074,0.0005047716755479805,0.0001801126536936878,0.000920682549780342,6.502876582307522e-14,7.853947330355747e-14,1.659191301583141e-12
0.9419709854927464,1.0e6,9099.018767636044,9335.98975820702,9026.833536348462,21.149092104222923,30.835123639891556,26.44733310193355,3.984538509806776,0.0005076301767602273,0.0001811390430169344,0.0009231177975255194,6.572032365507323e-14,7.914308221931018e-14,1.6767964880360584e-12
0.9424712356178089,1.0e6,9133.953050176651,9357.919400814948,9043.504241583178,21.18581986337493,31.069160023578977,26.520829644743856,3.992927040600777,0.0005124772762507233,0.00018120577019788888,0.0009250364907137747,6.58077317433002e-14,7.953334279189188e-14,1.6774314368058897e-12
0.9429714857428715,1.0e6,9165.314311661672,9367.802704546935,9052.40064905516,21.19280872196474,31.08332273299621,26.55713908832955,3.994170429786168,0.0005149126835598105,0.00018247647414708335,0.0009345353892918239,6.600326189009304e-14,7.985185784658371e-14,1.678465463830009e-12
0.943471735867934,1.0e6,9183.890824197124,9411.734486190106,9102.75467182422,21.25838479274772,31.099729417858022,26.56560593657205,4.005585296703113,0.0005168273597954192,0.000182927595243824,0.0009353033343018331,6.604656899885265e-14,8.010520212527444e-14,1.681761051697125e-12
0.9439719859929965,1.0e6,9186.488648320334,9427.794153092953,9129.915238921545,21.27655430217244,31.229254774295065,26.87886585859529,4.052604951545486,0.0005180285285673891,0.0001832271111280874,0.0009410125227309515,6.608214849574382e-14,8.022083275510355e-14,1.6877336673109455e-12
0.9444722361180591,1.0e6,9213.556966127768,9438.188647091141,9136.518721469638,21.295980842393433,31.351555603528713,26.98505282710733,4.0608338918332185,0.0005187175308437643,0.0001839336375121836,0.0009420463104039101,6.69162458896215e-14,8.0426236635717e-14,1.6969474812344305e-12
0.9449724862431216,1.0e6,9266.01850550059,9469.927677584103,9150.752656904175,21.306918515409556,31.351747004652065,27.060105560436558,4.067424139250484,0.0005200895578039299,0.00018413514172501054,0.0009425571788298827,6.72367964597617e-14,8.050444649222965e-14,1.699748562261708e-12
0.9454727363681841,1.0e6,9283.740115728373,9547.695300741272,9156.302179642964,21.471260309042147,31.406100905740487,27.08253994048792,4.071093997968731,0.0005242773160381178,0.000184825846498389,0.0009430213682113161,6.739878522316969e-14,8.060119642107637e-14,1.7024649065047472e-12
0.9459729864932466,1.0e6,9292.968006914913,9576.331017755992,9184.20229337319,21.517091332285442,31.496421765594288,27.114165035231185,4.085228662616975,0.0005259611946536432,0.00018668468822684737,0.0009503231626205477,6.819518361088806e-14,8.117885708112317e-14,1.706294358803552e-12
0.9464732366183092,1.0e6,9338.336263710647,9591.075114892363,9195.395270836843,21.545330290599775,31.607971865588542,27.243731529995774,4.123867890840088,0.0005279284394143962,0.00018777905559596588,0.0009520994849858246,6.84469129157944e-14,8.142523838865997e-14,1.7117401390428599e-12
0.9469734867433717,1.0e6,9354.73208490812,9607.137171705763,9199.187579912745,21.57525289979141,31.615372581620278,27.349112769435397,4.134541208087777,0.0005286685806547089,0.0001880808135484791,0.0009531285569672272,6.852098529191328e-14,8.190399599036424e-14,1.728846183592816e-12
0.9474737368684342,1.0e6,9394.723449385681,9608.442556711541,9207.5189870772,21.606635905157002,31.685102997131125,27.36379481608503,4.13552393430008,0.0005289036907516872,0.00018843536834402957,0.0009622765942776064,6.868821627435412e-14,8.200041266441411e-14,1.7348618966056509e-12
0.9479739869934968,1.0e6,9458.646095467897,9609.465256471007,9210.308977052406,21.720162408320398,31.721062234008972,27.836753470401614,4.165730488721062,0.0005312920997977173,0.00018855232679314347,0.0009625795271381933,6.882855392136377e-14,8.211634441666041e-14,1.743672216186897e-12
0.9484742371185593,1.0e6,9512.761520445682,9615.103350230256,9253.19704556322,21.757166823124237,31.960688121116757,27.99342272462707,4.191240542244888,0.0005338363025779974,0.0001892712239332072,0.0009641703846145795,6.896716894016555e-14,8.230480806569317e-14,1.743974121400912e-12
0.9489744872436218,1.0e6,9518.21670759913,9683.579915524788,9254.334374623988,21.917660898046112,32.18369188578425,27.996254843574505,4.192856725540926,0.0005340330412315023,0.00019139417569102976,0.0009698209651868879,6.912235213314627e-14,8.255138527259238e-14,1.7462817117645362e-12
0.9494747373686844,1.0e6,9547.89102789628,9688.888743470496,9282.699942664867,21.994897353146037,32.2068878477464,28.022143058118452,4.213845087551237,0.0005354670899184813,0.00019147105509384512,0.0009698952198385492,6.923479386344171e-14,8.269492278016325e-14,1.7520595436158377e-12
0.9499749874937469,1.0e6,9550.083069211756,9711.95602158866,9333.972767110552,22.099560907170883,32.21132585360731,28.025055592306266,4.226402277395583,0.0005361161016934572,0.000192056548451412,0.0009723312829275595,6.930775432674733e-14,8.319211252150617e-14,1.7541504983579633e-12
0.9504752376188094,1.0e6,9567.834118242145,9754.134136212962,9358.477362780153,22.119987264411524,32.245922498218334,28.037009900886375,4.238876268008783,0.0005362541487776394,0.00019245405804505474,0.0009723393090474076,6.936606541234305e-14,8.325429557176368e-14,1.7580742017654242e-12
0.950975487743872,1.0e6,9577.094729985638,9777.391276004591,9367.406620343883,22.166071926012116,32.28164400390943,28.070853146460554,4.241316918741039,0.0005417080409240463,0.0001929604788646921,0.0009754230268189567,6.942115636024304e-14,8.340557803151971e-14,1.7592913563418882e-12
0.9514757378689345,1.0e6,9646.168052600027,9793.371235952438,9376.945149617017,22.260580058435007,32.31948996615291,28.07774562499354,4.243049189688954,0.0005417347423935881,0.00019303954897242217,0.0009757359308036419,6.954733775744436e-14,8.365199092710538e-14,1.7601573914882686e-12
0.951975987993997,1.0e6,9663.237476216684,9824.420049299993,9443.757114143891,22.36881538804526,32.369298004568414,28.129545332278962,4.251956170515427,0.0005430640247364193,0.00019407325962349017,0.0009787296736633428,6.982022066686129e-14,8.381228692647601e-14,1.76864903591672e-12
0.9524762381190596,1.0e6,9698.445154466599,9827.776211668595,9498.393520430702,22.421405899956724,32.385244185913834,28.13622473086855,4.25610817464244,0.0005437916360865694,0.00019480152575984992,0.000984784546487447,6.988706749214026e-14,8.389050037162495e-14,1.7695565862047267e-12
0.9529764882441221,1.0e6,9742.509286562732,9837.162258282304,9510.278487538144,22.461515967423605,32.38704486529053,28.175654848378418,4.28163659339787,0.0005439982497994182,0.00019542748044518686,0.0009891484271746932,7.005735964962416e-14,8.407187246637556e-14,1.7778580631155732e-12
0.9534767383691846,1.0e6,9747.43003665942,9848.623663317538,9598.228447999185,22.504461319365372,32.52829060880474,28.420619210999952,4.293944253903549,0.0005468143316271725,0.00019661414327319844,0.0009972023947664944,7.090554767779706e-14,8.419392574599868e-14,1.783935692734367e-12
0.9539769884942472,1.0e6,9786.913507189092,9880.953976895955,9599.954270156552,22.653805021799325,32.54111990261335,28.45968013603726,4.325638247815495,0.0005477628676370471,0.00019749622915256633,0.0009976671579168092,7.09519564170499e-14,8.419947231626564e-14,1.7853435288434912e-12
0.9544772386193097,1.0e6,9794.311531765252,9972.771094748636,9621.024213993736,22.74666870851695,32.8044521978972,28.622194852098094,4.331249621452896,0.0005479241978491989,0.00019812006509941607,0.0010012359161596185,7.100831622676441e-14,8.457113271015686e-14,1.8033914579696488e-12
0.9549774887443722,1.0e6,9799.919265976077,10083.106652878761,9690.651159526169,23.047975345454635,32.84572797328007,28.84143976752173,4.338128258718192,0.0005484280447479629,0.0001990221229288018,0.0010074502707967132,7.124378951839401e-14,8.489781725473109e-14,1.8083044942245418e-12
0.9554777388694348,1.0e6,9879.429460642517,10106.92197250008,9692.809480705508,23.064677783764875,33.06094011001845,28.905893070895914,4.361316446251969,0.0005522904581807079,0.00019906546536528266,0.0010086640905731011,7.127149924305173e-14,8.512354664167338e-14,1.8090770967870774e-12
0.9559779889944973,1.0e6,9909.008474834947,10204.822017391949,9710.771028911391,23.195752008723364,33.16184939226684,29.013112358636977,4.38347567506539,0.0005523354738565008,0.00019933568025069426,0.0010088771516157515,7.142804859048628e-14,8.517939965538113e-14,1.8101670536765265e-12
0.9564782391195598,1.0e6,9980.440389702093,10209.962532711408,9837.237496670592,23.271668574175187,33.178669457491,29.089994780706526,4.393236706523169,0.0005533775150939029,0.00019948247487213582,0.0010222540850469092,7.145843039216542e-14,8.546962336491138e-14,1.822527682967855e-12
0.9569784892446224,1.0e6,10040.694696824494,10307.828130668204,9838.740327653408,23.33869318620201,33.28281605448939,29.100310003159123,4.400379657702291,0.0005578328000012291,0.00020016943970771315,0.0010224863192903016,7.185132387037529e-14,8.548112142186364e-14,1.8259977923302287e-12
0.9574787393696849,1.0e6,10053.247914103787,10308.606637261395,9934.332231566465,23.621146172002838,33.34369022780416,29.241973155794337,4.4056597134647415,0.0005585975599801549,0.00020064495508548928,0.001022757752352481,7.216817744683136e-14,8.55986063626719e-14,1.853904413204557e-12
0.9579789894947474,1.0e6,10148.817294685692,10466.44204478571,9980.556718015856,23.668622209451968,33.40066259500941,29.267962078184727,4.412574748789919,0.0005599912186308869,0.00020101442759909219,0.0010233642103942263,7.228906951222647e-14,8.612905038587135e-14,1.8635868614389445e-12
0.9584792396198099,1.0e6,10158.73482475388,10468.112131219359,10067.047900268306,23.67190994896173,33.47609753780956,29.27589223416207,4.422023469359915,0.0005645373786251944,0.00020164118883134522,0.0010236769830764103,7.248760378183333e-14,8.639365257384737e-14,1.8649463726823057e-12
0.9589794897448725,1.0e6,10181.755164616978,10470.283666158684,10087.335609708325,23.75244748443811,33.4826870071949,29.291093092040686,4.429259683131714,0.0005648784558670777,0.0002018795371935598,0.0010283580664043417,7.250583944715975e-14,8.659206680169055e-14,1.8709209229362235e-12
0.959479739869935,1.0e6,10251.774101587043,10515.460756304783,10088.294663268078,23.82349381358753,33.57409277222107,29.3476755033087,4.432384488786841,0.0005680107514478825,0.00020470883618662272,0.001028533647126699,7.258022009275646e-14,8.740547075939166e-14,1.8722504440381023e-12
0.9599799899949975,1.0e6,10252.963407237712,10547.546976256606,10107.779152396983,23.878507957453998,33.773503495080284,29.568763316384867,4.453732776520295,0.0005700330516585303,0.00020716258552122338,0.0010301240588324804,7.284421413711818e-14,8.755816437525709e-14,1.874832961899127e-12
0.9604802401200601,1.0e6,10260.615143537141,10573.603731846208,10148.34522804355,24.050797540188835,33.83814303292123,29.77813219024214,4.483828100828739,0.0005718849563547465,0.0002076519483218455,0.0010311803342081182,7.284751270409923e-14,8.784343037426725e-14,1.8817922561852886e-12
0.9609804902451226,1.0e6,10381.99468116326,10686.101285893352,10214.432547107535,24.171591533678644,34.194995389564184,29.935240696917408,4.505499072676654,0.0005739037684596314,0.0002105854870292598,0.0010430437282655178,7.292831816137712e-14,8.796903309428161e-14,1.8921151478638887e-12
0.961480740370185,1.0e6,10486.764804591041,10752.319709447329,10220.932855799803,24.416186898480973,34.32039526418608,30.106569278198062,4.526530510621418,0.000575917522228894,0.00021092103193247116,0.0010509359441827045,7.321130894467948e-14,8.812419862060904e-14,1.8958317721572967e-12
0.9619809904952477,1.0e6,10530.160056961095,10767.407436067644,10338.242399056084,24.466551534718526,34.45789808825735,30.263197353213542,4.569779691441001,0.0005799199469825044,0.00021299417443965834,0.0010510100178666147,7.35426521140625e-14,8.844900895265071e-14,1.9088640108978023e-12
0.9624812406203102,1.0e6,10575.582250025198,10805.866204366654,10381.15039493481,24.719941723575534,34.654055295552226,30.265161301366753,4.575170677104492,0.0005806425837185705,0.00021791201170200388,0.0010577242954516624,7.488580931440536e-14,8.95868093097543e-14,1.913333584963029e-12
0.9629814907453726,1.0e6,10613.043919942646,10833.281527985615,10491.659199996335,24.742907484538108,34.793863448884785,30.26729828346771,4.576587877843555,0.0005813741062469621,0.00021813020707045012,0.0010584936991522317,7.529229714761342e-14,9.00778708776297e-14,1.927243326488329e-12
0.9634817408704353,1.0e6,10716.060298940854,10925.297203859609,10512.599001055472,24.848338789913747,34.83711272580103,30.71916665605251,4.631863941306455,0.0005813826916756126,0.0002185164168954406,0.0010685995226374237,7.625188178834573e-14,9.018287583383291e-14,1.929915268442054e-12
0.9639819909954978,1.0e6,10728.95218231671,10979.507788940033,10691.846631409546,25.048345281378488,34.93177013890059,30.803248689428287,4.640668726889766,0.0005823698942373598,0.0002211514427076248,0.0010703709126274417,7.647544822593474e-14,9.057751908345482e-14,1.932600056245965e-12
0.9644822411205602,1.0e6,10827.91105450855,11010.04791579365,10784.736766245018,25.13681760087146,34.98811869081186,30.95709924291228,4.679679134569695,0.0005851762103598665,0.00022152332548380134,0.0010742642276106108,7.651466298462626e-14,9.118483480626801e-14,1.940030731870455e-12
0.9649824912456229,1.0e6,10849.771249622381,11041.463489813317,10836.28364570596,25.144865396407635,35.05486182654272,31.153944280040236,4.722919387053282,0.0005890588683203759,0.00022315424468879032,0.0010827768239119713,7.707845412248851e-14,9.129786758478772e-14,1.960576721398436e-12
0.9654827413706853,1.0e6,10905.819618580661,11245.736237952153,10866.348865103328,25.284839239748916,35.14517829003548,31.266139761394772,4.734108198732519,0.0005890756061889479,0.00022351711246420202,0.0010889166683217986,7.715965632123897e-14,9.157872160336843e-14,1.9614506727612408e-12
0.9659829914957478,1.0e6,10916.02811458202,11288.260650408532,10935.305984654473,25.315234555722252,35.47078716063575,31.28166834323343,4.745284518265395,0.0005897361582808712,0.00022462601935176616,0.0010903212214278244,7.731486488425323e-14,9.168423837674023e-14,1.965487398239822e-12
0.9664832416208105,1.0e6,11036.877660617702,11370.655107138695,10979.053940152637,25.713717775491038,35.79073613662899,31.352027671437078,4.793104327375046,0.0005990865074019554,0.00022494978071873402,0.0010935021985905586,7.759776835387763e-14,9.179411472162123e-14,1.9673961990584008e-12
0.966983491745873,1.0e6,11114.974324024059,11485.651193891114,11048.004314066628,25.82067307325223,35.83248071370834,31.701268125432236,4.797568676960015,0.000600313309833249,0.00022543048095477087,0.001102426196694104,7.793454829392689e-14,9.212150568562991e-14,2.0024765196576e-12
0.9674837418709354,1.0e6,11121.768731171427,11500.83138530608,11095.998916346474,25.999327063555988,35.9956054937236,31.82573938209893,4.815836433384044,0.0006029269838553315,0.00022545016987722628,0.0011182030717076996,7.800318475085553e-14,9.233326927360547e-14,2.0188700368384004e-12
0.967983991995998,1.0e6,11147.550054316494,11534.948437965766,11102.660492421197,26.028636834212676,36.22246740490398,32.02163950677409,4.8558132230467,0.0006045815433427887,0.00022613380054866512,0.0011194350200613172,7.88339062180226e-14,9.308881875172619e-14,2.0226455328781747e-12
0.9684842421210605,1.0e6,11333.384973101192,11600.39787452571,11107.648370053535,26.10449937882827,36.30536037766267,32.35488360102357,4.893043237798969,0.0006068197556967902,0.0002294026615653983,0.0011358090688863324,7.930356419916715e-14,9.44254299088044e-14,2.029176931558135e-12
0.968984492246123,1.0e6,11372.059380945919,11612.232028050836,11267.932922120399,26.140503962815025,36.32621036673007,32.4304832160253,4.917188954066868,0.0006090486514197073,0.000231413749999902,0.0011371261416889954,7.995683840301933e-14,9.45794075907454e-14,2.032828773358731e-12
0.9694847423711856,1.0e6,11462.328974796423,11698.225911224152,11314.138270581403,26.17541052121178,36.54191930054567,32.62377275876723,4.946525160829053,0.000619736407439494,0.0002329199527625358,0.0011485641728564526,8.016641478253746e-14,9.499659961491061e-14,2.0539593503431332e-12
0.9699849924962481,1.0e6,11517.240517823338,11743.93092824822,11482.311714861498,26.33406368556431,37.54395525894069,32.8121210245048,4.983959783742162,0.000622147687540413,0.0002334233625926192,0.001173143012715599,8.028380860676111e-14,9.625458983367828e-14,2.0697386312896936e-12
0.9704852426213106,1.0e6,11588.74749800629,11758.40130031546,11492.329767398503,26.461478146353564,37.680474469376456,33.23806721422086,5.038193142200072,0.0006230285062445773,0.00023464323457021396,0.0011777349254911502,8.061456643809379e-14,9.6345044700885e-14,2.0994901989351238e-12
0.9709854927463731,1.0e6,11743.067253445395,11807.111259514757,11496.895963059309,26.492114391109844,37.82978274972025,33.309475198783716,5.048993147121815,0.0006242392596206376,0.00023519688781314797,0.0011780978667271776,8.120544888475736e-14,9.639804554063736e-14,2.110026900881594e-12
0.9714857428714357,1.0e6,11758.298624652241,11896.518358173738,11543.260505792574,26.75694895612935,37.83667739398635,33.41972600771401,5.051478635765494,0.0006375640523088911,0.0002365670374548262,0.0011787391808707093,8.231465131396058e-14,9.643967001147337e-14,2.1215846922517405e-12
0.9719859929964982,1.0e6,11779.541163900507,11961.534127691,11600.841474786075,27.08135620273216,37.87073077912119,33.90154090309288,5.070473860919082,0.0006445819996120826,0.0002369592982033025,0.0011796119011204323,8.309045871215268e-14,9.757946666487734e-14,2.121770987958387e-12
0.9724862431215607,1.0e6,11890.003516111756,12157.332379785745,11706.551331775718,27.177803411269313,38.007453835096754,34.02842241606821,5.112007242850713,0.0006459252450387957,0.00023725199568663252,0.0011796582179159673,8.377060618872293e-14,9.773704784794895e-14,2.1457403668728006e-12
0.9729864932466233,1.0e6,11922.097769134896,12231.22837843448,11763.248118976071,27.201739954885426,38.05185406506683,34.18482004111567,5.130494018937206,0.0006466007811807,0.00023838863280497595,0.0011875977659273674,8.457910090268676e-14,9.834083615506625e-14,2.1523356645161045e-12
0.9734867433716858,1.0e6,11974.292355538197,12271.253745118665,11844.00423449322,27.79970764843408,38.654685989915336,34.2625202839879,5.1307693450517755,0.0006513925422755887,0.0002397990978012385,0.0011880017400013976,8.488007113706145e-14,9.910308769916586e-14,2.1583931118798014e-12
0.9739869934967483,1.0e6,12187.17987595709,12401.462850438511,11852.563848258564,27.81325726624862,38.689848454033154,34.326968618121555,5.132533562805907,0.0006518695140076167,0.00024291449174209715,0.0012120805885488112,8.790039035740867e-14,9.989634386052323e-14,2.1909690304170767e-12
0.9744872436218109,1.0e6,12270.938803065148,12499.69295938892,12061.839414026344,27.944332244677152,39.151224726131225,34.618498938674115,5.200615060981617,0.0006587909769021446,0.00024511995215349534,0.0012213247333233625,8.8286199321761e-14,1.0011326445964683e-13,2.1938585844988786e-12
0.9749874937468734,1.0e6,12384.52187250057,12530.281446692274,12195.01156829102,29.070001903875188,39.509110301480774,34.748689560354855,5.256778354343464,0.0006616408786484572,0.00024663677622639116,0.0012233410852966653,8.906416227367658e-14,1.010855762984599e-13,2.2013439469638193e-12
0.9754877438719359,1.0e6,12439.676896011351,12572.464094513794,12304.621784851803,29.08972027331922,39.6591985282841,34.76809651670247,5.3084366144335915,0.0006673487079872561,0.0002468741133514998,0.001225225369595579,8.929187325192982e-14,1.0234141251322059e-13,2.2383378978331656e-12
0.9759879939969985,1.0e6,12499.87242748538,12882.090187458962,12466.765090881794,29.674516991178354,39.73046055311832,35.15429300120986,5.314897483189333,0.0006719923362412608,0.0002471828604230375,0.0012353445243004633,9.037674587153952e-14,1.0373101967589834e-13,2.2396186517528924e-12
0.976488244122061,1.0e6,12701.778709386044,12952.394095921669,12559.719178741629,29.922215993065095,39.85631882827103,35.27900728072514,5.330706355721815,0.000681826232897055,0.0002480934079690646,0.0012358620923421516,9.08894228949555e-14,1.0409909530215001e-13,2.2448648849883773e-12
0.9769884942471235,1.0e6,12850.279921002437,13220.345502987004,12691.310424362877,30.40362282393461,40.05644617783741,35.308684232094244,5.36440689145651,0.0006826812369814211,0.00025403668516755764,0.0012363021328172642,9.108266940222461e-14,1.0419811588324578e-13,2.25156925183599e-12
0.9774887443721861,1.0e6,12926.956816115795,13296.861603120407,12813.67769006974,30.43390348059231,40.59359471202514,35.67935319139645,5.376200783873483,0.0006865388232188768,0.0002571799712121299,0.0012436247177903645,9.276472784430618e-14,1.0486314670974224e-13,2.2725415750891623e-12
0.9779889944972486,1.0e6,12997.616442699073,13393.04165182297,12868.950652294896,30.503463396357027,41.03972695410481,36.02726932334608,5.459834677401983,0.0006888732302843939,0.0002613345113206219,0.0012451173879223134,9.354616610125209e-14,1.0729187526972002e-13,2.280719444196974e-12
0.9784892446223111,1.0e6,13021.892765815357,13442.97913096918,12925.991660305972,30.54523069268072,41.10949874403155,36.58677284577585,5.479797040286734,0.0006898234784571024,0.00026343685482026696,0.0012621964862011329,9.397650114276878e-14,1.080172338795546e-13,2.297325995496689e-12
0.9789894947473737,1.0e6,13025.184434251301,13452.1343382099,12959.193336488157,30.555156792273994,42.05165854285363,36.76679229425237,5.536188147068362,0.0006944300103290833,0.0002658889643351726,0.0013209974755356885,9.512343060150739e-14,1.0820427595255409e-13,2.3797316620333507e-12
0.9794897448724362,1.0e6,13035.982781441633,13465.67687069197,13099.18447192561,30.739389456958286,42.35255147382401,37.71425724909279,5.713778920493707,0.0007172606714449528,0.0002669017402324873,0.0013246180557208126,9.691116754967525e-14,1.1075043496618215e-13,2.3915879840174735e-12
0.9799899949974987,1.0e6,13053.408157728178,13470.562050277456,13147.800884185674,31.207445913559997,43.310694408260304,38.014403413920064,5.793228833266848,0.0007310853197524934,0.00026944810434401855,0.0013330536444317233,9.921593838023648e-14,1.1211766082745675e-13,2.4291528726131316e-12
0.9804902451225613,1.0e6,13224.113347896118,13471.806545940799,13310.548550880154,33.123017522420795,44.62716571118095,38.03007601591318,5.793683276576245,0.0007417634902343346,0.0002702288388618799,0.0013537910715700134,1.0018896274206334e-13,1.1254167097969533e-13,2.4538460966086676e-12
0.9809904952476238,1.0e6,13306.362402616303,13579.070803170292,13312.16439991148,33.23042528788585,45.02334382196327,38.32057130839996,5.811034514514662,0.0007429434913792778,0.00027261147112238863,0.0013560622194720322,1.0060857286721066e-13,1.1412265151634413e-13,2.46209325248813e-12
0.9814907453726863,1.0e6,13449.297226221894,13788.614590932053,13362.654461610118,33.260569586120006,45.340687790315286,39.43731443630553,5.989997630776013,0.0007439983686616056,0.00027727738285783727,0.0013822361396026554,1.0063690071767228e-13,1.1483346886281888e-13,2.4965183784902076e-12
0.9819909954977488,1.0e6,13451.632815469007,14044.59647132117,13417.890497590117,33.69178320407396,45.95275191500879,39.47841076591928,6.027873081117589,0.0007655385682720879,0.00027866736171091184,0.0013860726769473113,1.0137454451192172e-13,1.154537666986469e-13,2.520384313369356e-12
0.9824912456228114,1.0e6,13515.241993312156,14054.013863433747,13479.847118455207,34.13506275976477,46.26560706444679,40.23282104355098,6.082683528371364,0.0007668818136879359,0.0002794142518834165,0.0014055681746309276,1.0292265758741371e-13,1.1924145974379398e-13,2.5227788772863208e-12
0.9829914957478739,1.0e6,13856.597415801849,14060.234153719335,13507.296937999989,34.61501911068719,46.71011977656495,40.251319134196024,6.089861748097991,0.0007879352332767444,0.0002847465076441755,0.0014182526312408322,1.0420658569669155e-13,1.213482493501214e-13,2.5614413866309474e-12
0.9834917458729364,1.0e6,14170.467613566783,14152.418728979223,13613.441756609021,34.65480700766855,46.8343850098453,40.35722008618649,6.1242364222262555,0.0007886534934895638,0.0002861661687001633,0.0014337107294270502,1.0477675623956312e-13,1.2187794800245983e-13,2.6007913983501663e-12
0.983991995997999,1.0e6,14210.445515043462,14300.929209051608,13727.1577635621,34.927002945194644,47.389174961921185,40.76886553546424,6.167215775995431,0.0008026946259248036,0.0002906768674420347,0.0014532296479230324,1.0591447952722785e-13,1.2322276802289697e-13,2.6568382055760475e-12
0.9844922461230615,1.0e6,14239.494474894424,14372.307967525448,13961.669248394302,34.954756583093335,48.31881829776759,40.90144457497795,6.201077180238068,0.0008086675360495724,0.00029158203578882625,0.001453909217403714,1.0713664957420977e-13,1.2419965148804192e-13,2.6674682120389554e-12
0.984992496248124,1.0e6,14393.16217198042,14480.164176985887,14020.194590285268,35.30144385294947,48.32653378280383,41.550236107342066,6.278948308149539,0.0008139275202487767,0.0002970674984552401,0.0014673712172711,1.0812759835671369e-13,1.2481012106838454e-13,2.668035406793165e-12
0.9854927463731866,1.0e6,14430.967592714895,14542.303667558212,14156.913780642933,35.823267157731664,49.650070590018274,41.56802921342422,6.3010659876309445,0.000821200634814427,0.0002978241093464075,0.0014736103529432753,1.0840670722450757e-13,1.2570459689831407e-13,2.6775864336540735e-12
0.9859929964982491,1.0e6,14450.596844952757,14962.955033559547,14563.364181958368,35.87129731405247,49.688316076170075,41.82248216863129,6.338949611839474,0.00082359066342408,0.0002994866957087492,0.0014858445517647056,1.0911757451746044e-13,1.2692797790460833e-13,2.687440478573254e-12
0.9864932466233116,1.0e6,14610.689250501799,14980.66114684486,14634.311350775317,35.96391857771676,50.04334774527786,42.341498827998294,6.367169315782297,0.0008280151438705669,0.00030185554613396825,0.0014979641418087998,1.0982187073307753e-13,1.2866079764425917e-13,2.704948920701575e-12
0.9869934967483742,1.0e6,14702.6875724134,15228.86100799087,14728.814575657841,36.20105535515086,50.083743940421975,42.96406895288669,6.5004765617059705,0.0008385139254618089,0.0003090448416640915,0.0014995023974964548,1.0997544887181621e-13,1.2955981023124785e-13,2.7273816923320363e-12
0.9874937468734367,1.0e6,14958.480862118035,15298.140864484894,14738.585548365481,36.213405291470615,50.724271544693195,43.24671935674532,6.523832524369122,0.0008387512948159902,0.00030915493419129503,0.0015431674647650299,1.1058911794269951e-13,1.2990997726951893e-13,2.761910493113869e-12
0.9879939969984992,1.0e6,15001.167650483676,15368.376206479245,14958.706718098252,36.23546551923706,51.21316909138187,43.477714041308026,6.551968160070586,0.0008446549394427672,0.00030925726711835284,0.0015491042646398785,1.1088104284530855e-13,1.3105061920840867e-13,2.7937137261161315e-12
0.9884942471235618,1.0e6,15199.773371425457,15417.973518056653,14969.76430669422,36.24832156165856,51.75494019222522,43.87351821803393,6.646535681483614,0.0008508023644289381,0.0003147395312311849,0.0015513855848121357,1.1127585058782958e-13,1.3181328576368261e-13,2.8018757222285872e-12
0.9889944972486243,1.0e6,15392.275802107351,15535.31280011088,15194.415972704961,36.37651044570654,52.02171050265547,44.162434413200465,6.702369077012234,0.0008548261927900524,0.00031634023284817046,0.0015544764750777859,1.1145770826478701e-13,1.32715473195942e-13,2.813381648571809e-12
0.9894947473736868,1.0e6,15423.100206424791,15577.207029131978,15266.866980473755,36.75470546234323,52.532673633192836,44.659057607298195,6.73640553471647,0.0008633568251637651,0.0003167724506303098,0.00155660250254319,1.1147111860028338e-13,1.345842612957635e-13,2.8201540138990582e-12
0.9899949974987494,1.0e6,15915.171900252311,15661.575827168583,15301.544525674646,36.9602623831792,52.70381455459911,44.780734097799716,6.749829761624699,0.0008714084395522082,0.00031778605276146764,0.0015661738011799886,1.1275556856980976e-13,1.3613343475054417e-13,2.8209965516786954e-12
0.9904952476238119,1.0e6,16074.40000440351,16376.378732016668,15708.866788435913,38.01953622821891,52.744443828588906,44.91114279668072,6.8174113216658165,0.0008816252851847416,0.0003179764962856862,0.0015873743724064513,1.149546041428423e-13,1.361874834556874e-13,2.8362903240988445e-12
0.9909954977488744,1.0e6,16243.600419025106,16384.08842327474,16326.411903172206,38.14695243091588,53.79295139295316,45.079419592980244,6.825373104749511,0.0008849680511090918,0.0003202726922285643,0.0015915086485061287,1.1515837960237116e-13,1.380274757203368e-13,2.8521279637926893e-12
0.991495747873937,1.0e6,16342.294319657185,16419.72631782776,16373.024127570528,38.38934413874272,53.86366418483235,45.175209730878585,6.866119185560237,0.0008864737704668978,0.00032327488119566155,0.0016002952968020923,1.1746788218554975e-13,1.3804777669799776e-13,2.8739282301351003e-12
0.9919959979989995,1.0e6,16388.86292200911,16845.004742079378,16422.80779031706,38.39681061058585,54.55694717857485,45.281602756905905,6.9274750034224635,0.0008961868117569985,0.00032456075021038367,0.0016041097337766467,1.1824230677946045e-13,1.3893629012677e-13,2.881288058420289e-12
0.992496248124062,1.0e6,16557.136141120776,17070.917372570177,16642.142852226913,38.97026301893713,54.563780322063174,45.39794298684135,6.932074271126047,0.0009065306994390761,0.00032462272661870433,0.0016084640201571006,1.1916650679440138e-13,1.3956535189654849e-13,2.896807469761618e-12
0.9929964982491246,1.0e6,16607.83773209843,17110.670234142137,16746.910608698894,39.074009861031726,54.85884030536784,45.712074169041834,6.9406316576340155,0.0009316510218170671,0.0003253068628679061,0.0016187937482574474,1.1946381560236897e-13,1.4115636417627926e-13,2.9176622928233233e-12
0.9934967483741871,1.0e6,16623.72154156045,17148.931826034986,16830.677151637494,39.08129044759441,55.14048864834178,46.46164212312101,7.033236383479692,0.0009416552689875928,0.0003259136419978999,0.0016303773850117054,1.216553920171075e-13,1.4479850923085385e-13,2.9318875624111647e-12
0.9939969984992496,1.0e6,16623.957267792524,17195.35101715557,16832.48996348137,39.32539554126717,55.90256191110235,47.47437350474693,7.112204976914242,0.0009433625533594092,0.0003312644481562507,0.0016660804023958247,1.2306238650709602e-13,1.4682601052481484e-13,2.977386232902022e-12
0.9944972486243121,1.0e6,16834.216437128398,17268.703547219102,16874.860169099604,39.369719186504845,56.507198447467864,48.02730579614117,7.256906712414794,0.0009445672489324041,0.0003368314155078384,0.0016715086616357116,1.2362571951988965e-13,1.4739775864757046e-13,3.005156523132381e-12
0.9949974987493747,1.0e6,17048.00349255274,17368.137996148176,17232.04086175308,39.46968852104411,57.32091056294185,48.04252460849331,7.275413828918451,0.0009487159471903429,0.0003404527825219594,0.001686767936749793,1.2382334622865636e-13,1.4827811392329664e-13,3.0601618079951384e-12
0.9954977488744372,1.0e6,17405.731709743002,17802.83302516625,17243.418095560595,39.57121266597875,58.3474243829077,48.38745367775865,7.287152307042656,0.0009650741042197388,0.0003475866939255797,0.001746117568763956,1.3251575361245712e-13,1.4842147621140351e-13,3.1315909845332983e-12
0.9959979989994997,1.0e6,17563.92507679828,17888.177541120942,17611.784769133814,41.79943528844288,59.2365591962587,49.60622444321789,7.386537796268436,0.0009960991602099628,0.0003490725784653997,0.0017584429916115071,1.3660164236934959e-13,1.5093877986763142e-13,3.1574259521811136e-12
0.9964982491245623,1.0e6,17575.46715329337,17947.976781420195,17668.03609280838,42.18198847715007,59.8754596993814,50.466796879373646,7.633929598940979,0.0010153687154157627,0.00035238548036795254,0.0017732168637027896,1.3776205760272854e-13,1.5764600196873156e-13,3.1789640752045716e-12
0.9969984992496248,1.0e6,17647.612168814456,18022.773002108097,17882.774034199905,42.445950383843716,61.29331864664795,52.366342410748466,7.909673766239221,0.0010255512081973033,0.0003566478743448881,0.001846182886459122,1.3816014642139475e-13,1.5785423497614763e-13,3.334544746361209e-12
0.9974987493746873,1.0e6,18246.936906650004,18492.75450346937,18048.722340107255,43.22650867476647,63.77610284540377,53.048715036776706,8.002222986756687,0.0010719687862828483,0.0003648492010523732,0.0019045827997103842,1.3912676011101773e-13,1.6755014920689915e-13,3.4239659122314875e-12
0.9979989994997499,1.0e6,19021.619537140912,19620.479071305188,19103.26214846904,43.24312988944144,64.44843041178945,54.69340020635197,8.32450116484079,0.0010815424304040822,0.00039001448756730115,0.0019101903628003071,1.4230391873002077e-13,1.6821831568159796e-13,3.4281075001351723e-12
0.9984992496248124,1.0e6,19202.02719695675,19845.510626818137,19684.35118348015,44.98133612754067,65.17329107229659,56.016897531394164,8.477099111424838,0.0011156033925089773,0.0003908866815163168,0.0020039157036560807,1.5409501577406757e-13,1.7198697223658572e-13,3.6099728679311074e-12
0.9989994997498749,1.0e6,20916.961092028174,20839.923233885518,20408.046806107504,46.043536587212856,69.88111470222186,57.93361390007377,8.73205509408474,0.00119963228711155,0.0004225133082617525,0.0020725589921947746,1.543317374891667e-13,1.8453513765863905e-13,3.740843524449428e-12
0.9994997498749375,1.0e6,23614.70616406433,22061.705432644878,20968.822648508685,54.48380403129102,76.43318014491778,63.43984416971988,9.568782680922421,0.0012484505992654948,0.00046371345217073443,0.002311173029609038,1.717628741365035e-13,2.036373712336605e-13,4.099205289782848e-12
1.0,1.0e6,27478.663437411316,27209.54655978524,27722.50771070272,70.5825374946227,76.45774609165711,69.44234453565784,10.451629350998969,0.001305822072460733,0.0006310611763059721,0.0025360634806929766,1.8287069847290835e-13,2.0451526362946584e-13,4.565255895335178e-12


==> data/fft_audios/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,10.0,0.9178832147349341,0.9712531291836103,0.9356010956738867,0.002605179462791887,0.003558321631982163,0.00262812250730742,0.0004553181661745717,6.383763159401669e-8,2.1358039213874685e-8,1.2309946997424072e-7,8.29278375505641e-18,9.368276878346521e-18,2.2755529410351973e-16
0.0005002501250625312,10.0,0.9283234744492935,0.9877346259162237,0.939941059831501,0.0026067425218391648,0.003558994793305523,0.0026997530845304287,0.0004661217708567289,6.461316177475273e-8,2.1979609715948865e-8,1.2494569058301762e-7,8.351221622653772e-18,9.639843008698245e-18,2.2921682422655796e-16
0.0010005002501250625,10.0,0.9479507933553717,1.007748945680415,0.9746400162737954,0.0026374736833001283,0.0035720494723518502,0.00291433168158041,0.00047438071340318906,6.479051868693825e-8,2.2225820747791297e-8,1.2620575237827675e-7,8.412700364446691e-18,9.809099098966875e-18,2.3111871185530183e-16
0.0015007503751875938,10.0,0.9529961082173507,1.0096569134361728,0.9753045474937176,0.002712569808700328,0.003592610176673357,0.0031216241537143172,0.0004879626156677904,6.566196299016187e-8,2.2380154880992697e-8,1.2693575927192872e-7,8.42006276981916e-18,9.832026537462155e-18,2.3185578044973094e-16
0.002001000500250125,10.0,0.9625328218615136,1.0233128557315592,0.985219638218282,0.002743247795270726,0.003595164355609649,0.0031403608801886507,0.0004941196058260023,6.600263464503656e-8,2.238478876325322e-8,1.2878873071324293e-7,8.456700878237885e-18,9.878732579279772e-18,2.340194662977415e-16
0.0025012506253126563,10.0,0.9638003920008628,1.0253676902668112,0.9889517488860291,0.0028056338971623167,0.003597196762854647,0.0031623575409681828,0.0005108024907732179,6.613910424568457e-8,2.2399655916662432e-8,1.292805987867988e-7,8.47736073451235e-18,9.898818676913698e-18,2.3706638986067e-16
0.0030015007503751876,10.0,0.9704165078124231,1.0254411965242654,0.9921987849092468,0.0028118029285980335,0.0035972568365125143,0.0032309034485965807,0.0005199199808085056,6.644012263862478e-8,2.2407413557259925e-8,1.2972532527746382e-7,8.510900103584481e-18,9.935494682055335e-18,2.3794269599492314e-16
0.003501750875437719,10.0,0.9731648565529498,1.0269541003259768,0.9923079732030758,0.002812033290760848,0.0035988839633191503,0.0032795074728272453,0.000521094569274613,6.657446937286329e-8,2.2527559898100795e-8,1.2981697618954426e-7,8.521123368354481e-18,9.940882410573522e-18,2.379447548652935e-16
0.00400200100050025,10.0,0.9733566381133499,1.0286549177230133,0.9984523227182175,0.0028294529957654754,0.003646075762986345,0.0033033323742280274,0.0005257561301201128,6.669409969859994e-8,2.2580725921934526e-8,1.3016483065085463e-7,8.536034720048131e-18,9.962992948054534e-18,2.380930555555145e-16
0.004502251125562781,10.0,0.975815236855343,1.0297314449583506,1.0006672312355924,0.0028349267134106563,0.0036648247963006167,0.0033306432937090995,0.0005280076250744253,6.675802882857937e-8,2.2697345591763798e-8,1.3108672180961175e-7,8.568988795193821e-18,9.964722832013802e-18,2.3847657841135228e-16
0.0050025012506253125,10.0,0.9772816799309758,1.0311629698045497,1.0013101382237788,0.0028548408196535638,0.0036726243922762004,0.003346792569545848,0.0005379830702975806,6.678097326799693e-8,2.2819785431714968e-8,1.3133354659702678e-7,8.57773646279673e-18,9.967261804415868e-18,2.3922383794140837e-16
0.005502751375687844,10.0,0.9790997032749937,1.0324527586501095,1.0015696866565242,0.0028595655298251682,0.0037025855179160048,0.0033561274307818112,0.000538336674683868,6.68419697316615e-8,2.2864645034685535e-8,1.3147429781560543e-7,8.599487611951344e-18,9.972645470106805e-18,2.399696069812739e-16
0.006003001500750375,10.0,0.9798974924217557,1.033990924573882,1.0045953118766606,0.002862626682727121,0.0037045930170903118,0.0033803564250464014,0.0005398715641876264,6.687948533565279e-8,2.2873983076265624e-8,1.31786799150421e-7,8.622490963119582e-18,9.989207881354392e-18,2.4046028214308187e-16
0.0065032516258129065,10.0,0.9885631939408582,1.0373573074450184,1.005236545362089,0.0028745456617947046,0.003704819821071419,0.0034043962314441235,0.0005398811416292694,6.689033064524088e-8,2.2947445920911e-8,1.3242568581606695e-7,8.652808505553697e-18,9.991520357620293e-18,2.4065661659025594e-16
0.007003501750875438,10.0,0.9894320299258992,1.039746830875182,1.0075933490843467,0.0028781692766474474,0.0037099866198934475,0.0034054180898121056,0.0005400165480969041,6.689479924329152e-8,2.299925122038996e-8,1.3243837303953218e-7,8.67259546255653e-18,9.991947723958792e-18,2.4081737324295134e-16
0.007503751875937969,10.0,0.9921989060527127,1.0402210543799466,1.0123595643948924,0.0028938350196669933,0.0037163176921543983,0.003419893575327725,0.000542841325614951,6.691506558433194e-8,2.3084627340113336e-8,1.3280144283525544e-7,8.677532956301361e-18,1.0050890326045698e-17,2.411144020978536e-16
0.0080040020010005,10.0,0.998566675333487,1.0407777722028422,1.0178256351579054,0.00289402450084762,0.0037181016015242455,0.0034388381422352323,0.0005434472779510924,6.691682759347621e-8,2.308693286233329e-8,1.3305051876071083e-7,8.680853205765726e-18,1.0053144267308953e-17,2.4120040999255713e-16
0.008504252126063032,10.0,0.9988587343259635,1.0442508360876757,1.0217298371068153,0.0028970792223838456,0.003722341543729503,0.0034419433833712417,0.0005456011129041583,6.700897622017938e-8,2.3109897522742764e-8,1.3317617464473342e-7,8.686834839043909e-18,1.0067929043448135e-17,2.4144805981101266e-16
0.009004502251125562,10.0,1.0040027381013026,1.044729254206787,1.0231689363576257,0.0028999706558676783,0.003731926695923079,0.0034529195671351674,0.0005478981480186605,6.709697305408283e-8,2.317580982213999e-8,1.336768188639248e-7,8.716078600704468e-18,1.0069413882769951e-17,2.4201577132980956e-16
0.009504752376188095,10.0,1.0077060491093444,1.0482607310013683,1.023426634027291,0.0029007898429908555,0.0037357052161787973,0.003454298587172996,0.0005490768770032863,6.718337710030365e-8,2.3205107871362734e-8,1.3383414876641705e-7,8.737761803392802e-18,1.0074629391910803e-17,2.4281486454300746e-16
0.010005002501250625,10.0,1.0082678752222303,1.0534200357224583,1.0234843012525732,0.002903891026273121,0.0037390108776643297,0.0034858791087055392,0.0005494566336774256,6.71846612257321e-8,2.3220456726525386e-8,1.338506584210792e-7,8.742332206059215e-18,1.0074969613908778e-17,2.430816893038097e-16
0.010505252626313157,10.0,1.0174207828024158,1.0540664593025855,1.0323439209899823,0.002904912756747151,0.0037506579189447017,0.00355320817584286,0.0005504092794994031,6.722932670341196e-8,2.330579259128302e-8,1.3386566671710148e-7,8.763004016881673e-18,1.0103723753505462e-17,2.4330959318285336e-16
0.011005502751375688,10.0,1.01877960786878,1.0578854751919138,1.0340924431027438,0.00290571916128306,0.003772114555740197,0.003562384370855284,0.0005510551988535102,6.731543500281827e-8,2.3543537537324062e-8,1.3391382761522533e-7,8.77206990240933e-18,1.010458753467836e-17,2.4370604186491697e-16
0.01150575287643822,10.0,1.0193099558155274,1.0654735270776965,1.0360490431192357,0.0029093230412199265,0.0037761020899933595,0.0035630102807554975,0.0005529189500208562,6.737397110792366e-8,2.3562917738022084e-8,1.3398144023426072e-7,8.772806640948117e-18,1.0143201943953498e-17,2.440551238912459e-16
0.01200600300150075,10.0,1.0236297487032886,1.0711498992776542,1.0387096385137016,0.002909988960144182,0.0037783212380459396,0.00356663910459812,0.0005530455829474789,6.739689555451702e-8,2.360045992261818e-8,1.3415863448424394e-7,8.774281938180065e-18,1.0143921118023165e-17,2.442931663402892e-16
0.01250625312656328,10.0,1.0260920851901927,1.0737441260113851,1.039733903053862,0.002911742338740779,0.003780992396731813,0.003567542885925737,0.0005558498125324861,6.742944078903823e-8,2.36149078327673e-8,1.3417113623311756e-7,8.774934599434275e-18,1.0159753953755444e-17,2.444300424340017e-16
0.013006503251625813,10.0,1.0274564038602931,1.0746680292822832,1.039766922290049,0.0029150530872531135,0.0037838546654482656,0.003617694881194454,0.000556218589237356,6.746293583687141e-8,2.3618076523963184e-8,1.342214070308542e-7,8.782544203471437e-18,1.0159912459157411e-17,2.444697953250909e-16
0.013506753376688344,10.0,1.0276432318567124,1.07487174339631,1.04382601008589,0.0029153731846022703,0.0037963336760794305,0.003620135678777482,0.0005563514877198642,6.749252333957747e-8,2.36560459424492e-8,1.3444817825704083e-7,8.785977159276233e-18,1.016465926408471e-17,2.446150710766097e-16
0.014007003501750876,10.0,1.0276612600132704,1.0805241313970542,1.0454701384520637,0.0029154326475166093,0.003827817549083523,0.003620510646513908,0.0005571556557930391,6.755102453061539e-8,2.3781886337258557e-8,1.3467308019546434e-7,8.786372299040358e-18,1.0169123943349085e-17,2.446912064084376e-16
0.014507253626813406,10.0,1.0291273232785216,1.080931568485589,1.0479787897159698,0.0029168659035490006,0.0038419698419606763,0.003621916623528292,0.0005574276747790437,6.756136439539477e-8,2.3798098072893803e-8,1.3470792009853915e-7,8.797291908359404e-18,1.0171404554495616e-17,2.4489663376492807e-16
0.015007503751875938,10.0,1.0303899300162795,1.0860536451615228,1.0494337135809906,0.002917548464545281,0.0038436824528507497,0.0036364798298923655,0.0005578840738126701,6.757068563173709e-8,2.3830077158018973e-8,1.3475111874880586e-7,8.802198738464628e-18,1.017473802549299e-17,2.450049909571267e-16
0.015507753876938469,10.0,1.0305373517778849,1.0876541490231773,1.0506035793594564,0.0029182399560725523,0.003858652130141182,0.0036387320780345484,0.0005590139427148195,6.77007351888124e-8,2.3858333232982177e-8,1.3491544534494246e-7,8.808159920847188e-18,1.0192745376849057e-17,2.4511976270281177e-16
0.016008004002001,10.0,1.0317760256022626,1.0882284181974102,1.052838076860123,0.0029202664546183342,0.003860871111268999,0.003647563382871699,0.0005594139007782662,6.780989126796578e-8,2.3874884099987617e-8,1.349262323872324e-7,8.811748301912057e-18,1.019715742741474e-17,2.45129592279322e-16
0.016508254127063533,10.0,1.032440436048299,1.0893585011298104,1.0540264507494066,0.002920884252978576,0.0038722585010967825,0.0036614381758920916,0.0005600561729278744,6.78365474825401e-8,2.387521534300484e-8,1.351245124937093e-7,8.814584687187629e-18,1.0201846376893221e-17,2.4529411639067316e-16
0.017008504252126064,10.0,1.037465933957524,1.0907930850165022,1.0547389214123009,0.0029210262884414415,0.0038734397070906874,0.003670699404673658,0.0005604711383220625,6.784474287706168e-8,2.3906467133943116e-8,1.3517602786914867e-7,8.815574411767312e-18,1.0217552370010658e-17,2.4555168729833285e-16
0.017508754377188594,10.0,1.0400286101318046,1.0914144233899932,1.0557563183394523,0.0029222768025076694,0.0038746060775322884,0.003672355934986687,0.0005619454455002182,6.78550001369218e-8,2.3917441900769634e-8,1.3517700265519145e-7,8.817546476277588e-18,1.0230680381159054e-17,2.456369555719207e-16
0.018009004502251125,10.0,1.0409488924315609,1.091779932682351,1.0588141221980616,0.0029250551822996174,0.003892827101086762,0.0036799817531487714,0.0005622427428367308,6.786492486168792e-8,2.391769303939929e-8,1.3525233856527716e-7,8.818148414780658e-18,1.0243976185895972e-17,2.457717434398996e-16
0.018509254627313655,10.0,1.041090331393125,1.0928770311955707,1.0620723248257407,0.0029258606184314746,0.00390120600248768,0.003683167232157791,0.0005625228625315046,6.790435342761607e-8,2.3926229691894243e-8,1.352799922921163e-7,8.824117661992954e-18,1.024423431469416e-17,2.457737089837664e-16
0.01900950475237619,10.0,1.0422144092260148,1.0952103010567993,1.0632656069305226,0.002929373244779855,0.0039050652925741005,0.0036928198692613547,0.0005634380904047612,6.797807964728123e-8,2.3928620883733747e-8,1.3541548162527638e-7,8.827922836952387e-18,1.0244645298829717e-17,2.459193109063149e-16
0.01950975487743872,10.0,1.0428390217860932,1.0973899319099782,1.0636132354653258,0.002931831419318725,0.003911366286893845,0.00369481521431,0.000563892417645919,6.798034544024765e-8,2.4023835963519943e-8,1.355627767177896e-7,8.851879859465535e-18,1.025932710606482e-17,2.459346061082613e-16
0.02001000500250125,10.0,1.044278816467494,1.0994529226307264,1.0641585387064163,0.002931915614190742,0.003923041896800189,0.0037041736420627097,0.0005641137097770051,6.80289117942754e-8,2.402514838542264e-8,1.3558000577420515e-7,8.852589824556873e-18,1.0271277947805598e-17,2.461756091183957e-16
0.02051025512756378,10.0,1.044837186988515,1.1019127709649295,1.0644312559422344,0.0029320921013308663,0.003923677503326628,0.0037130086973133345,0.0005648396176789314,6.80444933188542e-8,2.404656128803035e-8,1.3561579251432145e-7,8.860625916182567e-18,1.0284086349507232e-17,2.4651224348289315e-16
0.021010505252626314,10.0,1.0458428860934033,1.101973780591199,1.0644797576139153,0.0029330907945165677,0.003927506134862464,0.003719730486557364,0.0005657191027310134,6.806521277578446e-8,2.4053007388750823e-8,1.3575721519639076e-7,8.875186638911438e-18,1.0289473410284753e-17,2.465907453135303e-16
0.021510755377688845,10.0,1.0475472924726772,1.1021403670541514,1.0657106572641455,0.0029331292603112426,0.0039399173302011896,0.0037220578469242802,0.0005660426306981225,6.807043610907138e-8,2.408902257172525e-8,1.3588461692892943e-7,8.875488372571992e-18,1.0295357180327905e-17,2.4672847482201996e-16
0.022011005502751375,10.0,1.05142233319176,1.1023384338507562,1.0657632890878963,0.002933518805650342,0.003941936250247311,0.0037263571186445248,0.0005663751989892412,6.818865147473912e-8,2.410659052815846e-8,1.359346297650255e-7,8.875492158461377e-18,1.0300604318130587e-17,2.4684812242902845e-16
0.022511255627813906,10.0,1.0529307927037563,1.1027319394626864,1.067974776777591,0.002933792472521448,0.003952744327419348,0.003728398549319632,0.0005665819662651022,6.819147568278934e-8,2.411863480069638e-8,1.359392728398131e-7,8.877347030712403e-18,1.0314174933399868e-17,2.473832969093347e-16
0.02301150575287644,10.0,1.0535872086230766,1.1032506774317048,1.068517808591557,0.0029351642320205075,0.003960479104282135,0.003743048783435302,0.0005671538191230262,6.819612315559353e-8,2.4122437826348257e-8,1.3598096014767497e-7,8.885354202081347e-18,1.0326215706318112e-17,2.4743200605399784e-16
0.02351175587793897,10.0,1.0537776891351422,1.1032746106503424,1.070720199885856,0.0029353091716053945,0.003966216749155326,0.0037431124182116275,0.0005671658642165131,6.820915665752209e-8,2.4140758837537304e-8,1.3598128321814124e-7,8.886144094263956e-18,1.0331584641502617e-17,2.475542895365778e-16
0.0240120060030015,10.0,1.0545505100277375,1.1033111951370025,1.0712806100898358,0.0029368515886375964,0.003976323395529708,0.0037535785668420716,0.0005673246231212979,6.823527264874426e-8,2.4146687129903882e-8,1.3598166156377427e-7,8.886317502323564e-18,1.0340008682097356e-17,2.4770083059754385e-16
0.02451225612806403,10.0,1.0551250948700224,1.1078370666316584,1.0724878102566704,0.002937797461661136,0.003977453600889931,0.003755624864497453,0.0005678859805715727,6.828900985859549e-8,2.4164392185226908e-8,1.3603678542718013e-7,8.88829788045502e-18,1.0361723301637617e-17,2.4779062477723363e-16
0.02501250625312656,10.0,1.055418783448981,1.110926986415659,1.0742580939743418,0.0029386269319398722,0.003978671148857828,0.00375647608863381,0.0005681217439138386,6.829948154586455e-8,2.4165276473752354e-8,1.3611971855356646e-7,8.888468182701548e-18,1.0369750969279988e-17,2.4781921653583906e-16
0.025512756378189096,10.0,1.0557376652180794,1.1110647639703912,1.0755467353634272,0.002939159265676745,0.003987422748876224,0.003756783692359678,0.0005686852750458118,6.832871041543544e-8,2.4188532899996017e-8,1.3612543235894635e-7,8.897522322986453e-18,1.0370967510760027e-17,2.479682323622662e-16
0.026013006503251626,10.0,1.0570643381048932,1.1145346395690467,1.0772509418282012,0.0029421194687173397,0.003997669354729329,0.003757991625750598,0.0005688387714574911,6.836447444190597e-8,2.4202072057402484e-8,1.3617152992891189e-7,8.900368684835464e-18,1.0371088013240691e-17,2.480087798361583e-16
0.026513256628314157,10.0,1.0578557767453536,1.1153665413022136,1.078946922057343,0.0029432193044501022,0.003999547310030789,0.0037592269676275107,0.0005692775451964425,6.838550562318397e-8,2.4207638204233376e-8,1.3627772144550277e-7,8.901799278172482e-18,1.03743469442972e-17,2.4803946562234675e-16
0.027013506753376687,10.0,1.0598272188722804,1.1179699615164824,1.0797574751839003,0.0029447070310205264,0.00400246178398863,0.0037639342660243107,0.0005693620131796511,6.84396086232012e-8,2.4230403211863946e-8,1.363041217776488e-7,8.903632497890344e-18,1.0376116628903804e-17,2.4805573957161393e-16
0.02751375687843922,10.0,1.0602998073371779,1.1207663315468133,1.0802214074924856,0.002947510142929579,0.004015232306161307,0.0037672613747540963,0.000570340846229572,6.847715516894018e-8,2.423743333250104e-8,1.3636823390540606e-7,8.909885808861936e-18,1.0380036479454022e-17,2.4806558346751563e-16
0.02801400700350175,10.0,1.0614090610071318,1.1214917520271368,1.081568339426308,0.002950728592732235,0.004022461729122371,0.0037693717074587865,0.0005705538968817156,6.848785001885854e-8,2.4238442175771397e-8,1.3636842037727203e-7,8.91848473380853e-18,1.0407460736037205e-17,2.48071731175896e-16
0.028514257128564282,10.0,1.0642392591527372,1.1221270835265829,1.08429674832796,0.0029518285036826053,0.004024308870926666,0.003769468220382602,0.0005709080450505414,6.852320510734948e-8,2.4238840744951843e-8,1.3640116763767158e-7,8.923576298858124e-18,1.041121257389818e-17,2.4809025397331435e-16
0.029014507253626812,10.0,1.065802906253717,1.1225248951327584,1.085666290361094,0.00295282987283067,0.004033381732771069,0.0037770855258654583,0.0005709971534157034,6.85395107480676e-8,2.424155309540232e-8,1.3640480429920254e-7,8.927850163021289e-18,1.042178262943388e-17,2.4811675257877853e-16
0.029514757378689346,10.0,1.0674808444490578,1.1248319605403498,1.0857354018610659,0.0029535049790741915,0.004037872042283187,0.0037882590894392234,0.000571406725961009,6.855217305245758e-8,2.4246902017301744e-8,1.3645831806394258e-7,8.929692388644642e-18,1.0425550726136181e-17,2.4815273427826726e-16
0.030015007503751877,10.0,1.0692394341081595,1.126322178482604,1.0868566604554686,0.0029541415741280185,0.004042334500649081,0.0038019816081336544,0.0005714591493751644,6.856732513590233e-8,2.4256868699335406e-8,1.364932258713758e-7,8.930250053871367e-18,1.0439977515898885e-17,2.4820656307433405e-16
0.030515257628814407,10.0,1.0699799058479327,1.127437655872873,1.0871965132177768,0.0029545464559780853,0.00404254525869163,0.0038048811800505686,0.0005718336368658318,6.862856390976823e-8,2.4257148592828133e-8,1.3649442984202606e-7,8.93618921234307e-18,1.0449956760933234e-17,2.482147977421814e-16
0.031015507753876938,10.0,1.0700440044275625,1.1281188927681443,1.0872591370290667,0.0029547350838824166,0.004043186096003951,0.0038049624466058377,0.0005718588336588652,6.868240752789656e-8,2.4272373974254438e-8,1.3651813883808182e-7,8.936627772786277e-18,1.0465717181901597e-17,2.482716787347737e-16
0.03151575787893947,10.0,1.0701080486148342,1.128485267947288,1.089073797046337,0.0029549872550019246,0.0040467223129830735,0.0038069045954809183,0.0005718644698554001,6.869786650581949e-8,2.4319522190858587e-8,1.3652294562267877e-7,8.940744201862388e-18,1.0478050540420959e-17,2.4827883410994804e-16
0.032016008004002,10.0,1.0770803630680514,1.1289987874712941,1.0898634415556259,0.0029551848060787975,0.004046888225120572,0.003811054689974783,0.0005721153781323196,6.872436798026209e-8,2.436960240442955e-8,1.36548699138248e-7,8.94197200631696e-18,1.051210711099297e-17,2.4827895427778744e-16
0.03251625812906453,10.0,1.078166675991634,1.1292761832430573,1.0902792941359756,0.0029553198690624814,0.004047060741752027,0.0038122002193211107,0.0005730978661310604,6.873532814146914e-8,2.4369771761692438e-8,1.36584575998451e-7,8.946126965248167e-18,1.0514337322769436e-17,2.4829328991406843e-16
0.03301650825412707,10.0,1.0790652723940222,1.1308601346818765,1.090758021969914,0.0029560682557654883,0.004050222257754539,0.0038206661472000897,0.0005733975034846321,6.877113023664905e-8,2.4390197979088575e-8,1.3659345125733118e-7,8.951445357397659e-18,1.051900000115601e-17,2.4837085397066153e-16
0.0335167583791896,10.0,1.0811220205863197,1.1316656467799984,1.092079865748484,0.0029564004899435147,0.00405914616277815,0.0038213666721262705,0.0005734892750978362,6.879730998541395e-8,2.43935701549028e-8,1.3660295731530198e-7,8.952179376267303e-18,1.0527322619171419e-17,2.4843003857094407e-16
0.03401700850425213,10.0,1.0813343175080283,1.1328233285752782,1.0925689071271674,0.002956518569086397,0.004062459467461469,0.0038214072466025194,0.000573514962042713,6.883939455756223e-8,2.4411058073031367e-8,1.3669622417039493e-7,8.9534544329988e-18,1.0528902205121163e-17,2.484546415972736e-16
0.03451725862931466,10.0,1.0820236628456628,1.133389519500292,1.0931779082658182,0.0029575323482236766,0.0040628561907905345,0.0038214618510855713,0.000573528429401062,6.884467149431884e-8,2.4411120951879686e-8,1.36703910163747e-7,8.958872070114916e-18,1.0535544881038759e-17,2.4846364849024746e-16
0.03501750875437719,10.0,1.0832424762808992,1.1340353512380408,1.09319308390911,0.002958538647356916,0.004063324873445176,0.0038260053439776913,0.0005740774057014644,6.887679980820124e-8,2.442375681343875e-8,1.3677213156116475e-7,8.962182362765874e-18,1.053556681041323e-17,2.484818651258326e-16
0.03551775887943972,10.0,1.0837404594298308,1.1350523005481707,1.0933723788526668,0.0029593637181169054,0.004073235278528771,0.0038287312336079166,0.0005742126561881881,6.898408869546076e-8,2.4435978624624768e-8,1.367733148820835e-7,8.962513196684902e-18,1.0540953943231627e-17,2.4848311686830506e-16
0.03601800900450225,10.0,1.0850245659107751,1.136155310955704,1.0936351694156772,0.0029595465860626684,0.004073521042320472,0.003829902770191855,0.0005742257897321272,6.898989682707995e-8,2.44425979681121e-8,1.367742996449084e-7,8.971889307070081e-18,1.0544841531649371e-17,2.48507101279338e-16
0.03651825912956478,10.0,1.085429138606453,1.1365970931263123,1.0939058498058092,0.0029596315207530703,0.004080200865352692,0.003830321744804835,0.0005745754803752158,6.902149822596941e-8,2.4461607491815743e-8,1.3677960304929314e-7,8.977353909399253e-18,1.0557160082639052e-17,2.485472045851119e-16
0.03701850925462731,10.0,1.0861106774264402,1.1366597779321121,1.0939859596953077,0.0029600258240590565,0.004083798386218521,0.0038407144351788242,0.0005747034872929177,6.902207074249595e-8,2.4479901170517896e-8,1.3678384488548015e-7,8.978608034670733e-18,1.0563377539101803e-17,2.4855573113673936e-16
0.03751875937968985,10.0,1.0870984952475078,1.138077506660779,1.0948990863578083,0.002960638915176557,0.004084735870334532,0.003842080899157321,0.0005747516152831838,6.902933261153358e-8,2.4498985490806642e-8,1.3678909735645066e-7,8.980339604118079e-18,1.0569901862215678e-17,2.485733274024386e-16
0.03801900950475238,10.0,1.0874982892484786,1.1400507432228846,1.0949344782355648,0.0029626542047847476,0.004090099842525644,0.0038420999951999696,0.0005748656547851502,6.90955969688474e-8,2.4525187095518036e-8,1.3679089964127073e-7,8.982992746977456e-18,1.0576004167741899e-17,2.4859889360122255e-16
0.03851925962981491,10.0,1.0880093649067089,1.1405082042184114,1.0950739069608209,0.002963165579911958,0.004092164497994601,0.0038427289155235594,0.0005751037494272896,6.911048823454129e-8,2.4540030151316377e-8,1.3681648387143454e-7,8.984549775393231e-18,1.0580423071594201e-17,2.4863624776232743e-16
0.03901950975487744,10.0,1.0891823200934343,1.1409734136540184,1.0970506294109414,0.0029634365684422185,0.0040933098591958254,0.0038432854896050263,0.0005751209460575176,6.915566845879575e-8,2.4556265779431347e-8,1.3682494566384444e-7,8.987037391980163e-18,1.0586877986418777e-17,2.4866103879922516e-16
0.03951975987993997,10.0,1.0896737904469298,1.1412913539595126,1.097389370687729,0.0029637201084655052,0.004095233700717718,0.0038441074370367144,0.0005755097351801252,6.915729434230895e-8,2.458801085732279e-8,1.368251227254165e-7,8.987525762591032e-18,1.0589963274570063e-17,2.486615859597021e-16
0.0400200100050025,10.0,1.090977954892849,1.141351123379408,1.097565703928341,0.0029642691339129973,0.004098846783835045,0.00384503848100108,0.0005757252669783408,6.915737819730712e-8,2.4594423945667367e-8,1.368367990631085e-7,8.990885036630642e-18,1.0590794517243021e-17,2.487480722887736e-16
0.04052026013006503,10.0,1.0919186593421348,1.1414723581035031,1.0977629801668216,0.0029644578429779585,0.004100116314445123,0.0038460045113738323,0.0005758932290405436,6.91772910515606e-8,2.459488867405076e-8,1.3683810171613715e-7,8.991149001070861e-18,1.0597522301874864e-17,2.488174297102914e-16
0.04102051025512756,10.0,1.0935809400377454,1.1415276531488827,1.0978421455516498,0.00296646466383821,0.004103691541884325,0.0038471834528175184,0.0005759298483461428,6.918021873875503e-8,2.461868154763429e-8,1.3689890468823972e-7,8.991678454642672e-18,1.0610764078400546e-17,2.4883762299040983e-16
0.0415207603801901,10.0,1.0950303481170491,1.1421351800059165,1.0986361773242899,0.002966562960714928,0.004106935048147563,0.00385084477779943,0.0005760329201510291,6.918271611429674e-8,2.4623404303505055e-8,1.369014011966266e-7,8.991712026320125e-18,1.062601675563261e-17,2.488456926239192e-16
0.04202101050525263,10.0,1.0952013905982667,1.1436055053914556,1.0990638815310494,0.0029668105331419063,0.004108247371702739,0.0038516785520221223,0.0005761374303468902,6.923138184157158e-8,2.462741612717713e-8,1.369338787631991e-7,8.992598419440658e-18,1.0631170749233505e-17,2.4885674255267896e-16
0.04252126063031516,10.0,1.097091285893663,1.1451468767851454,1.099245408190675,0.002969182882549575,0.0041102731217903645,0.0038527672600082983,0.0005765387801583264,6.923415026577568e-8,2.464540382361313e-8,1.370037655417778e-7,8.997518391903595e-18,1.0631626579747924e-17,2.4900077180634254e-16
0.04302151075537769,10.0,1.0977270577384228,1.148503862246618,1.101063630047185,0.0029706127793856286,0.0041261714804434494,0.0038535538080098873,0.0005765545267360487,6.928314509165869e-8,2.467732327164971e-8,1.3700458407569677e-7,8.9980133081879e-18,1.0637305856658604e-17,2.490146920398104e-16
0.04352176088044022,10.0,1.0993955984123835,1.1485968336662853,1.1014449843406844,0.0029719349669860163,0.004128485983833388,0.0038543767959299436,0.0005768108157173362,6.933482573184547e-8,2.4683900821715403e-8,1.370125661936562e-7,8.99897890944674e-18,1.0644320040368728e-17,2.490242252767163e-16
0.04402201100550275,10.0,1.0995461696738353,1.1487632681220048,1.1016821007812152,0.0029732324002935424,0.004128669403788107,0.003855698264217047,0.0005769348088581378,6.936480941443045e-8,2.4688577451738845e-8,1.3701732846044596e-7,9.002950980265746e-18,1.0658136214383628e-17,2.4903159929197385e-16
0.04452226113056528,10.0,1.0999917216477093,1.1504727430582289,1.1024728046633485,0.0029736514781706167,0.0041295687744368256,0.0038579062662674546,0.0005778894266821918,6.937283726974403e-8,2.4711056174987842e-8,1.370231032775136e-7,9.004305858498526e-18,1.0659112038754924e-17,2.4904668049906667e-16
0.04502251125562781,10.0,1.1001330227611614,1.1512525415171422,1.1025420893330538,0.00297421361639851,0.004129674822660795,0.0038584405648164418,0.0005781369844299203,6.938548871260431e-8,2.472303193050369e-8,1.3702559888470357e-7,9.00793084037532e-18,1.0659976787190906e-17,2.490988507286679e-16
0.04552276138069034,10.0,1.1025370859064303,1.1522531494999284,1.1027962342228712,0.0029743453999717256,0.004131078962745987,0.0038636457166023107,0.000578160903513303,6.939728748821211e-8,2.4726493956487945e-8,1.3705268021334895e-7,9.010914943777671e-18,1.0662316790752828e-17,2.4916546435607833e-16
0.04602301150575288,10.0,1.1026984603942716,1.1552413292588322,1.1038824852192572,0.002974689148655545,0.004134793170890772,0.0038636560729825888,0.0005783179239411863,6.94359919436312e-8,2.473182756842927e-8,1.3707374049132962e-7,9.010921785304918e-18,1.0662856033677337e-17,2.4929042944596137e-16
0.04652326163081541,10.0,1.1029887497845865,1.1564601575330353,1.104275813920409,0.002974714905235591,0.0041470148014377175,0.0038636685536024614,0.0005784380289239763,6.944007018033965e-8,2.4743016540695902e-8,1.3708628879786726e-7,9.011834629880142e-18,1.0667825427565202e-17,2.4929617318089457e-16
0.04702351175587794,10.0,1.1036879793461813,1.1579204103033676,1.1047355369790914,0.002974811191410464,0.004147546458459342,0.0038644217681051275,0.0005785242988771054,6.945114033303759e-8,2.4744465361743746e-8,1.3710132681744344e-7,9.012763944021582e-18,1.0673707511865518e-17,2.4930796980431287e-16
0.04752376188094047,10.0,1.1041626042464996,1.1580415514302058,1.1054331565327944,0.0029754074488969108,0.004158010402008431,0.0038660344279724157,0.0005786201694484008,6.955713269822963e-8,2.4755837687739208e-8,1.3710366079547997e-7,9.019014534380414e-18,1.0674406572500343e-17,2.494524435969979e-16
0.048024012006003,10.0,1.1042178575903676,1.1583459332144352,1.1057746762902283,0.002975442900723462,0.004162326514037448,0.0038695485606333392,0.0005787183602268784,6.96337292185187e-8,2.4758521193080422e-8,1.371127544823826e-7,9.019393940852483e-18,1.0677035967549454e-17,2.4952542045464585e-16
0.04852426213106553,10.0,1.1043511367126657,1.1583892902998678,1.1058428441404056,0.0029757472829533083,0.004163407412179283,0.003870374978441735,0.0005793878200720995,6.967369955888155e-8,2.4773432304417515e-8,1.3712605327550743e-7,9.020978086603543e-18,1.0679304746432429e-17,2.4954576156665326e-16
0.04902451225612806,10.0,1.1050607944763409,1.1592386638825165,1.106255117170411,0.002976341034188533,0.004165777343095713,0.003874158264373016,0.0005794604385767298,6.969621931981168e-8,2.4775007592430544e-8,1.3714760345212657e-7,9.023903468068677e-18,1.0680727191099526e-17,2.495561741935791e-16
0.04952476238119059,10.0,1.1053998599465211,1.1594034278999361,1.1072818781332845,0.002976508516811024,0.004166999203713146,0.003874698886629526,0.0005795829990319948,6.970438347556057e-8,2.4775498880290285e-8,1.3716060685234108e-7,9.024918627236925e-18,1.0683386723994223e-17,2.495723593735899e-16
0.05002501250625312,10.0,1.106179385706711,1.1595976086531983,1.1075236940574764,0.002976602550212844,0.004168374464339649,0.003876444749368822,0.0005796438778860812,6.973221363897944e-8,2.4808258935149896e-8,1.3717115434889733e-7,9.027184620666207e-18,1.0685370599680167e-17,2.495869124101968e-16
0.05052526263131566,10.0,1.106179680951511,1.1600222728529088,1.1078002236984419,0.002976789120384321,0.004175353864622282,0.003876630841497493,0.0005797437174290443,6.97698488345345e-8,2.4820024167340257e-8,1.371722963308168e-7,9.029227600307387e-18,1.068914913844758e-17,2.4958956132913405e-16
0.05102551275637819,10.0,1.106184211059037,1.1608969301976932,1.1093260971271333,0.0029769362843086533,0.004178098015443515,0.0038796501946185076,0.0005799577499555629,6.978750116424775e-8,2.4824244852633112e-8,1.3717434308863036e-7,9.03317594643426e-18,1.0693903099505149e-17,2.4962055495199984e-16
0.05152576288144072,10.0,1.1067267840275778,1.161060202378067,1.110030743398623,0.002977450282518372,0.004180857330845345,0.0038805259145367377,0.0005801167214818624,6.982683070363265e-8,2.4827215613151825e-8,1.3720380879398675e-7,9.034399812371143e-18,1.0694517286949018e-17,2.496251000663756e-16
0.05202601300650325,10.0,1.1067269662024037,1.1611347697536039,1.1105702703302023,0.002977500788837752,0.004186995147136095,0.003881354673750076,0.0005801523370789028,6.987058657029288e-8,2.4837054433175826e-8,1.3721095982540127e-7,9.03718809236994e-18,1.0695880620531463e-17,2.49668340875343e-16
0.05252626313156578,10.0,1.1070788306954449,1.161483338378829,1.1111425831937682,0.002977569591441794,0.004187245366974494,0.0038850883749355068,0.0005802076400471836,6.987965230335635e-8,2.484446565633248e-8,1.372276689742647e-7,9.038895976202516e-18,1.0697454839978933e-17,2.4967684894280833e-16
0.05302651325662831,10.0,1.1076641805475977,1.1618962956807526,1.1113132086877016,0.0029785181662615266,0.004189705975799335,0.0038868544776552655,0.0005803092796689818,6.989103203452797e-8,2.4846506095234448e-8,1.3723436824871183e-7,9.040098144451717e-18,1.0699098626594177e-17,2.497341554072177e-16
0.053526763381690844,10.0,1.1076722728603376,1.1620876379432779,1.1116311943927215,0.0029785710877803908,0.004199201663291575,0.0038871391505910674,0.0005803933260447345,6.990401214642577e-8,2.4856220548850505e-8,1.3723675501974948e-7,9.04063170784897e-18,1.0699642099734833e-17,2.4976614004761665e-16
0.054027013506753374,10.0,1.1085653210046869,1.1628636822105125,1.1117862707972488,0.0029786219026039502,0.004206261991227036,0.0038883012329690853,0.0005807558577029559,6.991199386328055e-8,2.4859115812331283e-8,1.3725478441275995e-7,9.04104783134209e-18,1.07002579545822e-17,2.4981630055908836e-16
0.054527263631815905,10.0,1.110446180420489,1.1630079398258917,1.1118860788177751,0.002978838658927226,0.004209156473604591,0.003889079394352375,0.0005809610318859145,6.992495142730245e-8,2.4861966319916814e-8,1.372573924047214e-7,9.045178911722916e-18,1.0701140910830605e-17,2.4982036583997684e-16
0.05502751375687844,10.0,1.1105520757094687,1.1633253746348613,1.1123037765367916,0.0029788462261282483,0.0042178201034297385,0.00389111041267799,0.0005810796484511416,6.993250637039216e-8,2.4864678703712903e-8,1.3725797217071743e-7,9.046069007280043e-18,1.0705519024482313e-17,2.4983542613737474e-16
0.05552776388194097,10.0,1.1113028877510693,1.164872109203734,1.1123402880307998,0.002978864852585315,0.004218575246565215,0.0038937650203597143,0.0005813218648433295,6.99346455269589e-8,2.4877918847113825e-8,1.3726121134780382e-7,9.053059998392743e-18,1.0706189173137065e-17,2.498561755132946e-16
0.0560280140070035,10.0,1.1115935555662546,1.1656099012742138,1.1136694029327285,0.0029791064861310196,0.0042205820957682836,0.0038945206448227554,0.0005813944598134568,6.994049451485034e-8,2.487825685689322e-8,1.372727239262628e-7,9.053599255313425e-18,1.0714496687165618e-17,2.4987301375385305e-16
0.05652826413206603,10.0,1.1116461234356898,1.1663344305622434,1.11368349752254,0.0029797571092501185,0.004225160023157909,0.0038952187649187162,0.0005815795450736827,6.998718453893452e-8,2.490729612766894e-8,1.3728116428740734e-7,9.056479350499874e-18,1.0716470527170525e-17,2.499177637937192e-16
0.057028514257128564,10.0,1.1117038954316707,1.1664448878494331,1.1154895007071686,0.0029802175992817486,0.0042260016016270946,0.003896948582232284,0.0005816896831619669,7.002079919748477e-8,2.4910379112036305e-8,1.37296812847423e-7,9.05752200404605e-18,1.0722546364914922e-17,2.499222805989216e-16
0.057528764382191094,10.0,1.1119817153791163,1.167949266333356,1.1161288890836378,0.0029803696478620263,0.004230507802161968,0.0038978341741785112,0.0005817154201408804,7.002096418115104e-8,2.4910398957355412e-8,1.3730521798432647e-7,9.05849958947307e-18,1.0738634392526951e-17,2.4994115331534584e-16
0.058029014507253625,10.0,1.1128867668490745,1.169221178552542,1.1176471899000366,0.0029804356260474227,0.004231588038806122,0.003898680756917738,0.0005821404199254889,7.002880300562395e-8,2.4911164779483615e-8,1.373441926857189e-7,9.060556403118155e-18,1.073865284886184e-17,2.499568207028737e-16
0.058529264632316155,10.0,1.1131559483058466,1.170445741204263,1.1183385816751257,0.0029816261541334905,0.00423209584821018,0.0038991927239909385,0.0005821771745810734,7.006009869447467e-8,2.491955839436095e-8,1.3739069234004292e-7,9.06072858877176e-18,1.0744931251298867e-17,2.499792520524579e-16
0.05902951475737869,10.0,1.114476981306251,1.1708046489828912,1.1197666094084482,0.0029819705446219647,0.004233119396817324,0.0038997801529387843,0.0005825821450460714,7.015285838304625e-8,2.492590963911562e-8,1.3739684353673972e-7,9.06103228084664e-18,1.074638958264815e-17,2.4999133098365665e-16
0.05952976488244122,10.0,1.1146661210058215,1.1714659801249074,1.1208210980465543,0.002982140017404479,0.0042346464719024415,0.003902628527604207,0.0005825887888961046,7.020288896006007e-8,2.4929113680815517e-8,1.3741474068258574e-7,9.061739612832543e-18,1.0756595262057133e-17,2.500403264571007e-16
0.060030015007503754,10.0,1.1150589172888716,1.1722375986545617,1.1213365815556655,0.002982156961705932,0.0042391038086123205,0.0039041641455056695,0.0005826438900863316,7.020873628545319e-8,2.4958878836340995e-8,1.374282233465744e-7,9.063844364827642e-18,1.0759543282830831e-17,2.5004489779962764e-16
0.060530265132566284,10.0,1.1153477106311485,1.1723899963775353,1.121595840732703,0.002982168557268135,0.004239875744808526,0.0039044991313554813,0.0005827541558318054,7.022683643733311e-8,2.495910436562334e-8,1.374778280780233e-7,9.064601187959533e-18,1.0775463450638247e-17,2.5004764686986887e-16
0.061030515257628815,10.0,1.115849772061615,1.1724406552918856,1.121952338221459,0.0029829611394125094,0.004244011709426896,0.003905042895314129,0.0005828762681617299,7.023312240102579e-8,2.498388805441327e-8,1.3749421519904346e-7,9.067365796164791e-18,1.0779016852184034e-17,2.5004803519527936e-16
0.061530765382691345,10.0,1.1161869370806048,1.1729955292977166,1.1230044893784488,0.002983464723985383,0.0042461584705267815,0.003905312429292404,0.0005829970747712533,7.02665715204106e-8,2.4992921745520266e-8,1.3749841282769258e-7,9.067741614727616e-18,1.0780946584796222e-17,2.501184429328705e-16
0.062031015507753876,10.0,1.1183392841337079,1.1739294217550194,1.1230268760848243,0.0029836293408851953,0.004247178546935727,0.00390592596355163,0.0005830894418150148,7.028438926990429e-8,2.4993112742321457e-8,1.374993991733282e-7,9.073762212180844e-18,1.0786093741962342e-17,2.502605574834547e-16
0.06253126563281641,10.0,1.1195849850446162,1.1741733398688758,1.1231706422144827,0.0029867097711024923,0.004248314994938178,0.003906586423394892,0.0005831798274313052,7.029480071568836e-8,2.4998511984681364e-8,1.3750083806566951e-7,9.075585784499055e-18,1.0792975466209631e-17,2.5028571379062915e-16
0.06303151575787894,10.0,1.120683593992201,1.1760876272858318,1.12399580651813,0.002987550914464382,0.004249112697695205,0.003906798568149862,0.0005832328371080149,7.031620289867649e-8,2.5002680594286928e-8,1.3751837141071412e-7,9.077397672525157e-18,1.0803085252472611e-17,2.502926936539746e-16
0.06353176588294147,10.0,1.120923219446623,1.1767629653512341,1.124298736927626,0.0029878086883641246,0.004264667132439945,0.0039077074993556045,0.0005832474666133548,7.031928691859279e-8,2.501394559867492e-8,1.3752580946985532e-7,9.08012564506313e-18,1.0808966491949445e-17,2.503348525363901e-16
0.064032016008004,10.0,1.1220534474970076,1.1769959234573044,1.1246735101923473,0.0029900144525286175,0.004271259022860216,0.0039104061541111,0.0005832570306936234,7.037942243421616e-8,2.50169596030181e-8,1.375493218057267e-7,9.081447396470646e-18,1.0814443351160998e-17,2.503445497547708e-16
0.06453226613306653,10.0,1.1228425248230243,1.1775967196339168,1.1249091208771649,0.0029902457509889853,0.004271648365751107,0.003910574433119505,0.0005833841884118908,7.045738303090984e-8,2.5019186662542395e-8,1.375519361961386e-7,9.081806410644215e-18,1.0817434133727434e-17,2.503504139241359e-16
0.06503251625812906,10.0,1.1236735841546057,1.1784307995115646,1.1263236246825732,0.0029905216450938706,0.004277151358251492,0.003911375145933974,0.0005834324437439054,7.048200760429197e-8,2.502354160339576e-8,1.3755485344294372e-7,9.082283006314772e-18,1.082524381465568e-17,2.503672660730518e-16
0.0655327663831916,10.0,1.124032332977492,1.1784974343396424,1.126404822773899,0.0029905220815415264,0.004277743261793604,0.0039115687836485565,0.0005835589453213196,7.053229545781371e-8,2.5035458827715867e-8,1.3756459320554012e-7,9.082849700352292e-18,1.0826067524626738e-17,2.5036729796881674e-16
0.06603301650825413,10.0,1.1246804889134714,1.1796911341218606,1.1266321620435873,0.0029919616102241494,0.004284513641484344,0.003912802059855559,0.0005837037965444865,7.057106500784396e-8,2.5057874790097816e-8,1.3758121302704084e-7,9.086687257797656e-18,1.0831589645928923e-17,2.5038851592406864e-16
0.06653326663331666,10.0,1.1249149476833955,1.1799045703640332,1.1267170941182842,0.0029921463921276114,0.004285854188627212,0.003913135554512393,0.0005837172467173527,7.060524610648933e-8,2.5064043650806008e-8,1.3758260963064507e-7,9.087118189989188e-18,1.0833561729183083e-17,2.504243721608349e-16
0.0670335167583792,10.0,1.1249609104912652,1.1806660050847844,1.1267497688138812,0.002993649260878756,0.004287844512300629,0.003913139183039689,0.0005837957905575205,7.061583078173738e-8,2.506532909799336e-8,1.3760048809430485e-7,9.087696863369692e-18,1.083539165963839e-17,2.5042680788597805e-16
0.06753376688344172,10.0,1.1250613605620936,1.1810114174686477,1.126881462037634,0.0029939188271530435,0.004287933438593011,0.003914855070578605,0.0005839650504360142,7.06438140432323e-8,2.506943647794182e-8,1.376296767919563e-7,9.088049847284371e-18,1.083774393907179e-17,2.5049628823280805e-16
0.06803401700850426,10.0,1.1253446833965617,1.1812030492992092,1.12689892362071,0.0029943225499491433,0.004290206577847061,0.0039152017802360954,0.0005840994714950465,7.070350830326974e-8,2.5072514965094123e-8,1.376622014707469e-7,9.092627663517897e-18,1.0838924663660004e-17,2.505053386312814e-16
0.06853426713356678,10.0,1.1265365258832283,1.1812542684885927,1.1273314492034803,0.0029949147482674805,0.00430136518136221,0.0039172311450641475,0.0005843328685290426,7.071063890018417e-8,2.507702336560721e-8,1.3766457546138046e-7,9.093977853964913e-18,1.0839416738775901e-17,2.5050924685239153e-16
0.06903451725862932,10.0,1.1267815983298475,1.1813501909062405,1.1274737882877572,0.0029959181247381467,0.004302792208532098,0.003917927831792942,0.0005843771716409807,7.071126343786739e-8,2.5081460259738136e-8,1.376668841500773e-7,9.095393488357588e-18,1.0839425347403374e-17,2.505394366479441e-16
0.06953476738369184,10.0,1.126956295370318,1.1814803122509565,1.1286687353968028,0.0029960924871820513,0.004307135946472358,0.003921061409280428,0.0005845362775251225,7.076849534377922e-8,2.5085587647268768e-8,1.376725138507245e-7,9.096196224568935e-18,1.0847974614230455e-17,2.505404452485163e-16
0.07003501750875438,10.0,1.1285566907178182,1.1834443487150597,1.1304685833076535,0.002996139803942508,0.004307761645339419,0.003921324406017773,0.0005845424326759311,7.083517275270135e-8,2.5096781038695862e-8,1.376761135259604e-7,9.096793761431099e-18,1.0848228862470556e-17,2.505680451296839e-16
0.07053526763381691,10.0,1.1288595411290314,1.183565378100875,1.1313173833820538,0.002996181910069227,0.004312202327773253,0.0039213802854994595,0.0005846051267023641,7.085079326783402e-8,2.5098850240153766e-8,1.376913508446054e-7,9.098341356185076e-18,1.0851884950598954e-17,2.5058384213407925e-16
0.07103551775887944,10.0,1.1288901471579398,1.183928422679961,1.131346333677719,0.0029975886204512024,0.004312207856547121,0.003922193886389127,0.0005846868522889378,7.085135315983779e-8,2.51109298641004e-8,1.376967599901595e-7,9.100035444210513e-18,1.0853461264017617e-17,2.5065547765291363e-16
0.07153576788394198,10.0,1.1318791432887183,1.1858501081381319,1.1314903919874282,0.002997597095377338,0.0043130373010241965,0.003922344399799444,0.0005846967331501713,7.089461258120035e-8,2.511807693226402e-8,1.3770245204595643e-7,9.100560623514763e-18,1.087122216812424e-17,2.5068326349362136e-16
0.0720360180090045,10.0,1.1320599230128348,1.1874023900205584,1.1315547303769031,0.002997617770278264,0.004313535139788592,0.003922759861684435,0.0005847939342026018,7.090251943065217e-8,2.512325567645051e-8,1.3770252820877674e-7,9.105753841012031e-18,1.0875110120336737e-17,2.5070223808154644e-16
0.07253626813406704,10.0,1.1324118462401405,1.1876951678132468,1.1319174909695173,0.002998000237338419,0.0043144429051779785,0.003924665856586636,0.0005848796074359747,7.091008011655535e-8,2.5127603490445183e-8,1.3773661589906125e-7,9.10631239282955e-18,1.0876199557483846e-17,2.5070349722763574e-16
0.07303651825912956,10.0,1.133013084935395,1.1877674862300498,1.1324762720141843,0.0029980400719124465,0.004314598243665092,0.003924731119899557,0.0005850285558320504,7.094163967266177e-8,2.5132254725548006e-8,1.3774227305512406e-7,9.106728207354766e-18,1.087760072186346e-17,2.5070394576248336e-16
0.0735367683841921,10.0,1.1337184450932596,1.1879320709984498,1.1335090772882304,0.00299816204082208,0.0043147805067529086,0.003925052643036185,0.0005850408099773715,7.094342910034779e-8,2.513316575990088e-8,1.3774281894962062e-7,9.106929172128746e-18,1.0886426296791006e-17,2.5071023589688056e-16
0.07403701850925462,10.0,1.1340947078494084,1.1883629446370931,1.1337810668286246,0.0029987732960487738,0.004316987151222718,0.003926124282131952,0.0005852323839781672,7.098422678158686e-8,2.5147141484308576e-8,1.377484094493842e-7,9.111106249123233e-18,1.0890751879755007e-17,2.5071027490208366e-16
0.07453726863431716,10.0,1.1344434991506767,1.189009219001177,1.134029155031776,0.0029989185997151345,0.00431773945666977,0.0039269033990304274,0.000585239625794298,7.09959197460055e-8,2.5151098888308323e-8,1.3775253024829865e-7,9.115860955104134e-18,1.0891311185506957e-17,2.507396667829987e-16
0.0750375187593797,10.0,1.1353880257705011,1.190066593573137,1.1344060901788704,0.002999789457563634,0.004318707062360809,0.003926955412387186,0.0005854445709638027,7.100500879872545e-8,2.515154953666991e-8,1.3776491034283736e-7,9.119240114512032e-18,1.0907434114232319e-17,2.507430608685098e-16
0.07553776888444222,10.0,1.135684666117861,1.1905875635183563,1.1346020197482556,0.0030002174421993604,0.00431903273610464,0.0039270545676287115,0.0005855238495167514,7.104257075416398e-8,2.5160533615429823e-8,1.3777239294788012e-7,9.126873665873471e-18,1.0907530388847181e-17,2.5075410125836487e-16
0.07603801900950476,10.0,1.1368876228890223,1.190830682843136,1.1346644140588444,0.003000729749699475,0.0043194566045088,0.003928343519646406,0.0005855646898874481,7.104978174325482e-8,2.517018313376141e-8,1.3777496402988785e-7,9.132048938195362e-18,1.0909019371101097e-17,2.5075418928985806e-16
0.07653826913456728,10.0,1.1371109867034739,1.1923936601452747,1.1348359879152605,0.0030009080021934495,0.004324227732631783,0.003928706679217833,0.0005856000090284086,7.107012621472238e-8,2.5177161772194806e-8,1.3778164640115742e-7,9.13342157418428e-18,1.0916919141992022e-17,2.5078113003034595e-16
0.07703851925962982,10.0,1.137333363486682,1.1938233180657727,1.1350170437775466,0.0030010738038628937,0.004329869638491476,0.003929821517490597,0.0005856374124568398,7.107973022445245e-8,2.5178958410437597e-8,1.3778173689012133e-7,9.136548998779426e-18,1.0918405325417347e-17,2.507835880277285e-16
0.07753876938469234,10.0,1.1376540488236722,1.194413935243611,1.1350895491641801,0.003001549237578393,0.004330781729410198,0.003930023825753023,0.0005856450730576651,7.111109816274031e-8,2.517898911882042e-8,1.3779111166229392e-7,9.137915185284691e-18,1.091902284565653e-17,2.507933409011401e-16
0.07803901950975488,10.0,1.137927981696662,1.1945866441861634,1.1353021155408185,0.003002435746852614,0.004333126025524421,0.003930385567892717,0.0005857334016300247,7.111558458473562e-8,2.519629240527609e-8,1.3779870481572713e-7,9.139286793774593e-18,1.0919421491358772e-17,2.507959607257866e-16
0.0785392696348174,10.0,1.1384862698472145,1.1947326616254166,1.1354627196877298,0.0030025900493510045,0.004334454783149149,0.003935348801380212,0.0005857413618627369,7.111579849314377e-8,2.5208421932763635e-8,1.3780027779285243e-7,9.13960658198533e-18,1.0922739411911927e-17,2.5079712916138616e-16
0.07903951975987994,10.0,1.1392131486700428,1.1947947467985196,1.135824539965854,0.0030039798978242238,0.004334488460751771,0.003936078311589624,0.0005857732370559684,7.113811405319875e-8,2.521167980370653e-8,1.3781490752834117e-7,9.140507840073146e-18,1.0925791813902636e-17,2.508049363684034e-16
0.07953976988494248,10.0,1.1397622514682215,1.195733086792895,1.136130346146676,0.003004049425036539,0.004338269538551093,0.00393790305076225,0.000585812961542351,7.116256150690715e-8,2.521685763163693e-8,1.378167247728523e-7,9.140736257348463e-18,1.0926295220360881e-17,2.5080623982641635e-16
0.080040020010005,10.0,1.1404311681806567,1.1959077426596583,1.1371197433857638,0.0030041012071372664,0.00434038389562511,0.003938433276675145,0.0005858534094199949,7.117914863816697e-8,2.5218784909138187e-8,1.3782084012022466e-7,9.141957190226525e-18,1.0926458872585357e-17,2.5084267305648453e-16
0.08054027013506754,10.0,1.1411806103325204,1.1961990316935964,1.137334832876595,0.0030043748960155653,0.004345563092181759,0.003938782073403409,0.0005859459427014378,7.118119248106003e-8,2.522049161588633e-8,1.3782159880231943e-7,9.143412911165964e-18,1.0928284734404853e-17,2.508444781509026e-16
0.08104052026013006,10.0,1.141356029271978,1.1962827918354086,1.1383200383118042,0.0030044845934704264,0.004346450536529445,0.0039391440440410454,0.00058594938024931,7.124202654091512e-8,2.5224772032643885e-8,1.3782544642824811e-7,9.146758177929348e-18,1.0930395413266997e-17,2.5091230685263e-16
0.0815407703851926,10.0,1.1413690058971184,1.196528340124382,1.1383289546886013,0.0030044977556228933,0.004352567484405975,0.003939396641039085,0.0005859685496744731,7.124794480379709e-8,2.5225754425379167e-8,1.3782610199703343e-7,9.14680823420858e-18,1.0932684959130642e-17,2.5091549982850915e-16
0.08204102051025512,10.0,1.1419081123361898,1.198230079882407,1.1384333137859388,0.003004863511603489,0.0043570980749409885,0.0039394210007577726,0.0005860062345077111,7.127728676117451e-8,2.523521011029952e-8,1.3783429969432168e-7,9.147021210024346e-18,1.093709262129375e-17,2.509206116154177e-16
0.08254127063531766,10.0,1.1424042066489621,1.1984207389738322,1.1384510605462692,0.0030050573249872817,0.004360004876353181,0.003939748971858123,0.0005860210338550344,7.127914249233974e-8,2.5236839249077094e-8,1.3783872774750378e-7,9.1495435911059e-18,1.0938126371553212e-17,2.5092145591663806e-16
0.0830415207603802,10.0,1.1428584254731755,1.1988532120238624,1.1398321746394502,0.0030053804804614647,0.004360017739447208,0.003940112467442949,0.0005860338223046984,7.130825446652317e-8,2.5239859779770624e-8,1.3784242393051386e-7,9.150721870598787e-18,1.0939366278007447e-17,2.5092483275943176e-16
0.08354177088544272,10.0,1.1433649848011869,1.198987208820019,1.1400341319970744,0.003005992945401499,0.004362940739507477,0.003942174888330848,0.0005860464748370984,7.135787724627812e-8,2.5240520020220324e-8,1.378498305098849e-7,9.153044472474898e-18,1.0945456112047237e-17,2.5093201571196176e-16
0.08404202101050526,10.0,1.1433909458148068,1.199459569742686,1.1401049948238084,0.0030060141177222074,0.004363223091122071,0.003942464766217893,0.0005860554521657709,7.135849981599115e-8,2.5242941393625982e-8,1.378595937329008e-7,9.153087899230292e-18,1.0946409376272108e-17,2.509563048744194e-16
0.08454227113556778,10.0,1.1435332527359634,1.199821179971233,1.1402172925304945,0.0030063794000232086,0.00436592088196709,0.003942564615264107,0.0005860560886141906,7.138982176791503e-8,2.524759552280357e-8,1.3786126072883996e-7,9.15335653089265e-18,1.095063349054916e-17,2.5095665939774823e-16
0.08504252126063032,10.0,1.1436688346814223,1.1999139037988713,1.1405142480455037,0.0030067795948632184,0.004368368705845135,0.003942813134042555,0.0005860725079376552,7.139523420113062e-8,2.5255026828636022e-8,1.3786809048551707e-7,9.15806227165392e-18,1.095339854913093e-17,2.5097295742407704e-16
0.08554277138569284,10.0,1.1442555513249784,1.2001805432364918,1.1413600464398683,0.003007704982250796,0.0043711089302291145,0.003943113361048799,0.0005860730875602528,7.143699522152241e-8,2.5262982464333407e-8,1.3787748609542885e-7,9.158391673268408e-18,1.0953624049946872e-17,2.509883366733385e-16
0.08604302151075538,10.0,1.144758195350168,1.201088649398371,1.141534059552396,0.003008152921469769,0.004371430836970204,0.0039440031802074295,0.0005860734387954661,7.145845918039953e-8,2.5266975539053097e-8,1.3787959282845518e-7,9.158738546713469e-18,1.0955985884450579e-17,2.5101649775128156e-16
0.0865432716358179,10.0,1.1457529479972435,1.2022501842425413,1.1427317194288542,0.0030084083440050204,0.004375187114150757,0.003946430433576983,0.0005860811133927779,7.14642361930182e-8,2.5272204420722497e-8,1.3789437167273265e-7,9.162105686600246e-18,1.0957792832035199e-17,2.5102507217054334e-16
0.08704352176088044,10.0,1.1470369380864056,1.2032023739179432,1.1428778245628675,0.003008504435248508,0.004379681185299743,0.003947413334421919,0.0005861724396113854,7.148345281387979e-8,2.5272270834886948e-8,1.3790368125761538e-7,9.163029724089174e-18,1.096864228268552e-17,2.510304016012074e-16
0.08754377188594298,10.0,1.1477229779949307,1.204104403085,1.144378320150799,0.0030087139993095337,0.004380492530261666,0.003948212403932343,0.0005861806305492022,7.1523048461788e-8,2.5277388865924548e-8,1.3791473566429818e-7,9.165912025197666e-18,1.097696010669344e-17,2.5107165751920995e-16
0.0880440220110055,10.0,1.148011307994764,1.2042325939944547,1.1450666198034751,0.003008845491284803,0.00438142551634479,0.003949531191261621,0.0005864173767938553,7.156183485801739e-8,2.529096906732961e-8,1.3792301547195946e-7,9.166204285831082e-18,1.097856219543668e-17,2.5107479611283043e-16
0.08854427213606804,10.0,1.1480489832928817,1.2042691766698357,1.146001035371469,0.0030094933656824993,0.004381478211119247,0.003949787019909558,0.0005864433518239549,7.161076623316324e-8,2.5305945888184303e-8,1.379257185336172e-7,9.168548039254278e-18,1.0980532702685299e-17,2.5107589467237273e-16
0.08904452226113056,10.0,1.1484640908718797,1.2046389630165684,1.1470608536861533,0.0030098687157752942,0.004384933848960332,0.003949881147272633,0.0005864708673189352,7.161224341592007e-8,2.5310749370688316e-8,1.379280325931848e-7,9.168718605699033e-18,1.099348786800221e-17,2.511082537131546e-16
0.0895447723861931,10.0,1.1498291359096118,1.2047626396938094,1.1472966663877109,0.0030099295869963857,0.004385798143717862,0.0039500059829543,0.0005864731973300936,7.162990108834416e-8,2.531173860086576e-8,1.3793345150291204e-7,9.169353168772684e-18,1.0994175790955109e-17,2.511393062641143e-16
0.09004502251125562,10.0,1.1502486161768823,1.2064341621130565,1.1474564202509667,0.0030101267476934776,0.0043873311548346125,0.0039500557973782165,0.0005865306641503342,7.164676694111187e-8,2.5311973375147537e-8,1.3793577335492795e-7,9.170868599869318e-18,1.0999758162005997e-17,2.511403917061891e-16
0.09054527263631816,10.0,1.1508980455964863,1.2064558833466532,1.1484911845179737,0.0030107431998445907,0.004387990984844658,0.00395015858521718,0.0005865586461072959,7.165937888062182e-8,2.5312937908218693e-8,1.379625319216074e-7,9.171187361000482e-18,1.100713328505945e-17,2.5114430540510156e-16
0.09104552276138068,10.0,1.1510013936880887,1.2074024474990983,1.148806610620295,0.0030112681525904725,0.004388392418819117,0.003951950381355859,0.0005867757491185468,7.16702926785911e-8,2.531460938902138e-8,1.3798194935563406e-7,9.171211164585744e-18,1.1009248410630407e-17,2.5114758238725525e-16
0.09154577288644322,10.0,1.1510015249859125,1.2077230835308812,1.149924363493384,0.003011308554095552,0.004390592988749376,0.003952098934740705,0.0005867961243478615,7.167510848285524e-8,2.5316981921693642e-8,1.3801973664246206e-7,9.171391017263421e-18,1.1011323497480626e-17,2.511783363020979e-16
0.09204602301150576,10.0,1.1511136229828403,1.2078645522832185,1.1501953885569904,0.003011392406165402,0.00439137038245766,0.003952648870591659,0.0005870085712975079,7.167623422699592e-8,2.532070499882838e-8,1.3801987963191786e-7,9.171453600611287e-18,1.1011683206873996e-17,2.511918368739475e-16
0.09254627313656828,10.0,1.1513044044743206,1.2083473368244964,1.1502634819901545,0.0030122901809799645,0.00439151875930324,0.003952792620031761,0.0005870312123251667,7.167930832122234e-8,2.5322144512447604e-8,1.3802082004867252e-7,9.171670090626662e-18,1.1014251649366782e-17,2.5119708227265413e-16
0.09304652326163082,10.0,1.151650911887933,1.2086565731918295,1.1505540641932237,0.003012652203627549,0.004391937684915514,0.003952832340627875,0.0005872424100982693,7.170807610588986e-8,2.532295420590873e-8,1.3802670160108875e-7,9.17442507225397e-18,1.1015878698398087e-17,2.512063338745419e-16
0.09354677338669334,10.0,1.1517394061189146,1.2086925109810684,1.1509059917119921,0.0030131583024607463,0.004394389660145267,0.003953183431166895,0.0005872563096253597,7.174471026859458e-8,2.532706273588912e-8,1.3802782491938186e-7,9.175296868507288e-18,1.1016060726733025e-17,2.512100818618622e-16
0.09404702351175588,10.0,1.1525707746008622,1.2090925331188604,1.1511985264294875,0.003013289034532528,0.004394830930574113,0.003954252154058109,0.0005872638680086221,7.174806419718342e-8,2.5330410626625966e-8,1.380395820170685e-7,9.17613930425239e-18,1.1016762515530927e-17,2.5121061668046738e-16
0.0945472736368184,10.0,1.1538744068058002,1.209405887000364,1.151247871446889,0.0030133426746795124,0.004395945813147242,0.003955483083230712,0.0005873074338050906,7.176111263725724e-8,2.5332535747414362e-8,1.380396205520865e-7,9.177080483991781e-18,1.1019403352128676e-17,2.5121229001191256e-16
0.09504752376188094,10.0,1.153997755941486,1.2095219776253825,1.151351570083102,0.0030135387974041723,0.0043963927512592335,0.003955560166303423,0.0005873494007030787,7.176409940010744e-8,2.5333506543929253e-8,1.380424794192374e-7,9.17877372361213e-18,1.1019421921650107e-17,2.5122775403096277e-16
0.09554777388694347,10.0,1.154365529470688,1.2097919411075895,1.1516026581017635,0.003013568711654987,0.0044002439408510514,0.003955785242471199,0.000587379059543892,7.180528653000476e-8,2.5334953794743135e-8,1.3804365623780782e-7,9.179245942850747e-18,1.1026841984221056e-17,2.5123728735447697e-16
0.096048024012006,10.0,1.1548666449530092,1.210116484954416,1.1519458972297323,0.003013577947409079,0.004402061222130952,0.003955902710730122,0.0005874139725962895,7.180838049658146e-8,2.5335113927083402e-8,1.380452887826892e-7,9.179416598915107e-18,1.1027163467086288e-17,2.512400233862923e-16
0.09654827413706854,10.0,1.1549619652494356,1.2101254170300861,1.152365618297257,0.0030144121607067805,0.004402834528927107,0.003955911422616915,0.0005874198176934039,7.181159276684224e-8,2.534145151220436e-8,1.380495920556699e-7,9.182255514950951e-18,1.1033555687628143e-17,2.512519931524658e-16
0.09704852426213106,10.0,1.1554949435014812,1.2101764870137977,1.1524286594116913,0.0030145331140787736,0.004404550091520854,0.003956517414760354,0.00058746530087217,7.18716909307984e-8,2.534156660934315e-8,1.3805117834046707e-7,9.182635215834549e-18,1.1039170172726837e-17,2.512558000186293e-16
0.0975487743871936,10.0,1.156988473623424,1.2104992234084166,1.1531213685234851,0.003014533639970805,0.004407233456592826,0.003956543704870825,0.0005874840229444445,7.187187020143047e-8,2.5346133941016927e-8,1.3805466110407228e-7,9.184179598378219e-18,1.104454534107673e-17,2.5126059066254106e-16
0.09804902451225612,10.0,1.1583909903502807,1.2105032001572373,1.1532130563049878,0.0030145707922043436,0.004408361203949515,0.003957300043189253,0.0005875418498619753,7.187325490598919e-8,2.5346326273075014e-8,1.3805600746460506e-7,9.18432584248868e-18,1.1046446969252296e-17,2.5127119724032047e-16
0.09854927463731866,10.0,1.1591354914095253,1.211148725299705,1.1533387607165293,0.003015517813790036,0.004408423118613217,0.003957341725715041,0.000587553033961391,7.187335369400851e-8,2.534981315099703e-8,1.380564262388545e-7,9.18639562074549e-18,1.1049324738456353e-17,2.5127809361064226e-16
0.09904952476238119,10.0,1.1594187157620375,1.2119362470594528,1.1540866129237266,0.003015722467724255,0.0044101660194286515,0.003957984650036739,0.0005875842493352015,7.188465284749538e-8,2.5355400396445787e-8,1.3805740497772114e-7,9.18666463562055e-18,1.1049970752973472e-17,2.512946155590449e-16
0.09954977488744372,10.0,1.159733751735036,1.2123390926704394,1.1546861073663712,0.00301711306868968,0.004413806547178476,0.003958628729666587,0.000587588824528764,7.188720179412882e-8,2.5362583711102823e-8,1.3806069111365184e-7,9.188010284600568e-18,1.1052777880848038e-17,2.5129919157627875e-16
0.10005002501250625,10.0,1.1603379859738387,1.2130045786347694,1.1553201308775944,0.00301759230872849,0.004414492333776836,0.00395874037178063,0.0005876036331117744,7.189303144836531e-8,2.5363182861100396e-8,1.380683785062908e-7,9.190294552818858e-18,1.1053162884231797e-17,2.5130050424814325e-16
0.10055027513756878,10.0,1.1604566161377934,1.2130702090185839,1.155520211393071,0.0030187008359289827,0.004417006355095212,0.003959626866096381,0.0005876085871703337,7.189308518487404e-8,2.5380694465068716e-8,1.3806858173760133e-7,9.191239876088212e-18,1.1056653328124448e-17,2.5132171127737677e-16
0.10105052526263132,10.0,1.1609360659368786,1.2134844237176197,1.1556119702512284,0.003018735457619387,0.004417524576267667,0.003959679407884505,0.0005876500428887394,7.189780891546924e-8,2.538520707362284e-8,1.3807467661327238e-7,9.191259252892585e-18,1.1058041937909099e-17,2.5132740658788555e-16
0.10155077538769385,10.0,1.1613725262524297,1.2136627540305935,1.1560956120232457,0.00301940764236661,0.004418634287624226,0.0039606840979717044,0.0005877166685162004,7.190500086130707e-8,2.539221102926296e-8,1.3808289204996823e-7,9.192611796110302e-18,1.10593806428204e-17,2.5132886824346165e-16
0.10205102551275638,10.0,1.1619375583016405,1.2139772128533184,1.1561919202279585,0.003020881007385778,0.0044190909354291505,0.003960776765907188,0.0005877309181960541,7.193334196898142e-8,2.539227219025219e-8,1.381025331321052e-7,9.193408840999252e-18,1.1060084061328854e-17,2.5133139295309654e-16
0.1025512756378189,10.0,1.162954282582296,1.2142355025962828,1.1562307498133553,0.003022681745592404,0.004419379175610802,0.003961538247474664,0.0005877320311179484,7.19370016031063e-8,2.5393870062281787e-8,1.3810383728779715e-7,9.197590199700136e-18,1.1061250016889265e-17,2.5134887571521836e-16
0.10305152576288144,10.0,1.1634919031509403,1.2143157077356568,1.1562836717168157,0.0030227108089528995,0.0044202917348409145,0.0039615532223767095,0.0005877503568043759,7.195714212327396e-8,2.5399582030510803e-8,1.3811964065617568e-7,9.197744608581463e-18,1.1065865943722834e-17,2.5135191177636653e-16
0.10355177588794397,10.0,1.1635144774284896,1.2152029709551924,1.1567746177452964,0.0030228697827355436,0.004420297789474406,0.003962130689488143,0.0005877854087968947,7.196628170548425e-8,2.5401894718767242e-8,1.3812205777928235e-7,9.200711222104162e-18,1.106873436407526e-17,2.5137672142493336e-16
0.1040520260130065,10.0,1.1637277848862575,1.2152689243365715,1.156919351313012,0.0030244169018203725,0.004421705468816636,0.003962341367944293,0.0005878141437472937,7.198605617672553e-8,2.5403039033181826e-8,1.3812925025902544e-7,9.201726428786386e-18,1.1068850535220909e-17,2.513891053863901e-16
0.10455227613806903,10.0,1.1639109077275667,1.215416081812289,1.1581265463671437,0.0030255172144953925,0.004422043491618214,0.003962425210068406,0.0005878677448770878,7.19863364427966e-8,2.5404047297078074e-8,1.3813006658165097e-7,9.201986847338759e-18,1.1068859310533952e-17,2.513904236132926e-16
0.10505252626313157,10.0,1.1639611365751004,1.2179519868793725,1.1588504232513568,0.003026136275139578,0.00442231182716904,0.003962588372619369,0.0005880078439863901,7.201542698617203e-8,2.5408646672337175e-8,1.3814305758647044e-7,9.202707206967938e-18,1.1069018144021948e-17,2.513988969670638e-16
0.1055527763881941,10.0,1.1643857913034665,1.2190082935105608,1.159105928636252,0.0030265536014448817,0.004424397069659696,0.0039631889497059305,0.0005880374563609339,7.202469360731869e-8,2.541788790272727e-8,1.3814869524877605e-7,9.204442729291792e-18,1.1070000004852105e-17,2.5140937081640866e-16
0.10605302651325663,10.0,1.1644783192473818,1.2194698238936075,1.1591090547864917,0.0030267718235902226,0.00442503540265762,0.003963923707445604,0.0005881518515646481,7.204632008785279e-8,2.5422385658647342e-8,1.3815039082377068e-7,9.205837503982372e-18,1.1071843802509198e-17,2.514119754840054e-16
0.10655327663831916,10.0,1.1646983417316,1.2195857123338478,1.1591707586228763,0.003027269630363071,0.004425164519226995,0.003964135018592531,0.0005881921227303661,7.204876656354164e-8,2.5423917711436654e-8,1.381601503744117e-7,9.205931716257748e-18,1.1072474151176807e-17,2.5141260520612403e-16
0.10705352676338169,10.0,1.1652500985293286,1.2196532644304905,1.1596785246771555,0.003027302056768208,0.004426326906233751,0.003964212248314115,0.0005881969380796123,7.207425233355127e-8,2.5425247595817918e-8,1.3816510775147573e-7,9.214121068092939e-18,1.1072673161749077e-17,2.5141472188450717e-16
0.10755377688844422,10.0,1.1656822348257991,1.2197517680540166,1.1597494205952696,0.003027924561358613,0.0044265838096790916,0.003964575134276827,0.00058820946163461,7.20787218170178e-8,2.542811739156233e-8,1.3817624460430485e-7,9.216237661928724e-18,1.1074633148571515e-17,2.514173164107767e-16
0.10805402701350675,10.0,1.166090366922711,1.2198235564395519,1.1600003026302081,0.003028147443990069,0.004427444682481828,0.003966425743146916,0.0005882268698251841,7.20839556548382e-8,2.542941466329005e-8,1.3817914794506704e-7,9.216819152956637e-18,1.108347785607585e-17,2.5144541784412436e-16
0.10855427713856929,10.0,1.1666933864227618,1.2198844397919708,1.1605663196947904,0.003028246772271331,0.004430097424425585,0.003967089432402191,0.0005882953166528528,7.208570674790727e-8,2.5433635416048162e-8,1.3819349818122906e-7,9.218302631534337e-18,1.1086458391864122e-17,2.514523922458091e-16
0.10905452726363181,10.0,1.167435921762714,1.2211633760861964,1.1608723180495846,0.0030284521906381685,0.004431777815212551,0.003967091266258839,0.0005883320070057562,7.209213115393745e-8,2.543711588391726e-8,1.3819529280688295e-7,9.219504269350574e-18,1.1087362764473979e-17,2.5146878016984436e-16
0.10955477738869435,10.0,1.1691060829755504,1.2212433770935864,1.1610658485797773,0.0030284904536547396,0.004432253435300337,0.003968170606443193,0.0005884230441995837,7.209767250258072e-8,2.5437381019757815e-8,1.3820575255131277e-7,9.221085979205052e-18,1.1088229674844904e-17,2.514822332730164e-16
0.11005502751375688,10.0,1.1694555626520657,1.2213537209745922,1.1615232320340672,0.0030286943985174896,0.0044335148691422395,0.0039693488469667,0.0005884654826083427,7.211785133555913e-8,2.5439550433894983e-8,1.382071643788566e-7,9.222019999093835e-18,1.1090845345360895e-17,2.5148777065917935e-16
0.11055527763881941,10.0,1.1698365015803032,1.2217840021198425,1.1615321476308544,0.0030304691607962275,0.004436687464509139,0.003972095837586294,0.000588588341225572,7.212034489791785e-8,2.544358374339008e-8,1.3821693598048e-7,9.222408174399198e-18,1.1094726234531724e-17,2.5148786418188287e-16
0.11105552776388194,10.0,1.1700315228706806,1.2224344646837728,1.162126363844344,0.0030307589300879634,0.00443793395482729,0.003972370044480798,0.0005886236848276216,7.212683422259755e-8,2.5447185186420347e-8,1.382182726368567e-7,9.224941057369664e-18,1.1099424254245075e-17,2.514921779760259e-16
0.11155577788894447,10.0,1.1704847618482723,1.2237144486611873,1.1624137321252812,0.003030903129084029,0.004438736969720588,0.00397370244195952,0.0005886338939368127,7.212728189187299e-8,2.5448797334575592e-8,1.3821842821564468e-7,9.227554063202887e-18,1.1099901860137149e-17,2.515410694304673e-16
0.112056028014007,10.0,1.1706465994274853,1.2237890560902467,1.1624740843470798,0.003031478293352231,0.004439607738414951,0.003973815904737897,0.0005886603163340278,7.217901193024267e-8,2.5451404852466654e-8,1.3822641007085758e-7,9.228559455711337e-18,1.1101213177594583e-17,2.5155793291009315e-16
0.11255627813906953,10.0,1.170831298688393,1.224232125871524,1.162487906753226,0.0030316896553554892,0.00444103194696765,0.003974365225725772,0.0005886926414892709,7.217942576649213e-8,2.545358523846508e-8,1.382384378422583e-7,9.230045112816142e-18,1.1101652130998384e-17,2.515604180835227e-16
0.11305652826413207,10.0,1.1708963051243704,1.2244663783411625,1.1626787189843577,0.0030318763039616147,0.004443652174615847,0.003974382812834515,0.0005887009652105157,7.222378545545337e-8,2.545364528601663e-8,1.3825085469900903e-7,9.231032375784384e-18,1.110462014722028e-17,2.515986386887803e-16
0.1135567783891946,10.0,1.1721431576527848,1.2257716761630248,1.162923735597885,0.0030321708835602664,0.0044439824931595965,0.003974739895770354,0.000588743034884719,7.226883894774492e-8,2.5454876101284136e-8,1.3825485367187203e-7,9.231360636719154e-18,1.1108724055273509e-17,2.516429675995941e-16
0.11405702851425713,10.0,1.1724269345736438,1.2260772085007412,1.1630370180498946,0.0030322463732846334,0.004445252731799014,0.003975150515731294,0.0005887676834821681,7.229021207015336e-8,2.545522258406191e-8,1.3825636012271678e-7,9.232386960243839e-18,1.1112777049461018e-17,2.5164689222307144e-16
0.11455727863931967,10.0,1.1726692097943925,1.2262038918228424,1.1635532752899291,0.0030324054109058442,0.004445588552002352,0.00397539489912577,0.0005888006150737713,7.229368539451125e-8,2.5455390619071394e-8,1.382584541221969e-7,9.23266686087036e-18,1.1115544514663952e-17,2.5165416210464318e-16
0.11505752876438219,10.0,1.173241653250104,1.2263938568012258,1.164335739777126,0.0030324452703708164,0.004446905094467927,0.003975456951072118,0.000588988755289062,7.230698390905116e-8,2.5457384532554854e-8,1.38260556302525e-7,9.233321483349443e-18,1.1118516340346668e-17,2.5165519882891627e-16
0.11555777888944473,10.0,1.1736618481383188,1.2265263499621717,1.1645585966088048,0.003033693758052223,0.004448133002094606,0.003976294164752703,0.0005889959338021054,7.231022174981007e-8,2.5459948354134335e-8,1.3827113708187437e-7,9.233495069441822e-18,1.1119238872476411e-17,2.516578398728314e-16
0.11605802901450725,10.0,1.173702460406592,1.2270754062951572,1.164851610967808,0.0030339351039934377,0.00444908820704244,0.003976669739737853,0.0005890396205282358,7.231414235541311e-8,2.546399079101571e-8,1.382761945640059e-7,9.234126837124054e-18,1.112082084704523e-17,2.516640026779339e-16
0.11655827913956979,10.0,1.1742654916152055,1.229737500022737,1.1648558242445306,0.0030341345139706863,0.004450239343052157,0.003976813610487009,0.0005890641844793367,7.239090315267316e-8,2.547272537002994e-8,1.382901814864611e-7,9.234337568474337e-18,1.112442860275264e-17,2.5166977603379763e-16
0.11705852926463231,10.0,1.1744491539598767,1.2306166534405256,1.1650848572605863,0.0030344533881798553,0.0044510287984404736,0.003977321132706407,0.000589117542811782,7.241674265793668e-8,2.547593433812088e-8,1.3829136540426572e-7,9.236527394111758e-18,1.1124471053724985e-17,2.516758762296541e-16
0.11755877938969485,10.0,1.1751857991191497,1.2308847995531145,1.1651648174643137,0.0030347017960396737,0.004453072046380791,0.003977896408905843,0.0005891314575492661,7.242963271986618e-8,2.5476128566001842e-8,1.383014194097154e-7,9.237792140424274e-18,1.1124645206761141e-17,2.5168047413011134e-16
0.11805902951475739,10.0,1.175455172337426,1.2313357057771763,1.1662425325540966,0.0030350977737444705,0.004453751500586277,0.003978440330916555,0.0005891477214745134,7.246975850955072e-8,2.5476179363735724e-8,1.3831669808671767e-7,9.238885436066185e-18,1.1125402096745878e-17,2.51685493597176e-16
0.11855927963981991,10.0,1.1757445596881517,1.2315397760047564,1.1662504466881984,0.00303657077969366,0.004459021337812953,0.003978586824811359,0.0005891607257077934,7.247231162165791e-8,2.548829145412049e-8,1.3832900122971578e-7,9.238932948105135e-18,1.1126210245089303e-17,2.516918313119913e-16
0.11905952976488245,10.0,1.1774950271170652,1.231631766529201,1.166492318949876,0.0030369038088334387,0.0044594054552661066,0.003979245552554605,0.0005892055722680456,7.248534029810556e-8,2.5488899786155854e-8,1.383342526894363e-7,9.23929952520744e-18,1.1126933934083069e-17,2.5170024966316816e-16
0.11955977988994497,10.0,1.1776134881651539,1.231650798898648,1.1670497380762024,0.003037561413913886,0.004459813178455938,0.003981735533462762,0.0005892556159691473,7.249275310418049e-8,2.549066304613641e-8,1.3833535476868154e-7,9.239306175801012e-18,1.112763080697689e-17,2.517057121567984e-16
0.12006003001500751,10.0,1.1796871484159612,1.2321536982892674,1.1677414584637484,0.0030382321334200984,0.0044619294006659335,0.003982297941020475,0.0005893674702574954,7.253592997624052e-8,2.5490778839187257e-8,1.3835263573380706e-7,9.239461681048929e-18,1.1133737022532291e-17,2.5171351277631886e-16
0.12056028014007003,10.0,1.180698056768538,1.2323461569351566,1.1677810580438341,0.003038422899108249,0.004463341674603778,0.003982458104706159,0.0005893693019351389,7.25486381672466e-8,2.5493493000918432e-8,1.3835509052602245e-7,9.240667222699975e-18,1.1136705379746267e-17,2.5173126190891606e-16
0.12106053026513257,10.0,1.1810396262201233,1.2325772195310727,1.167938491723775,0.0030391638928434555,0.004463479501353347,0.003983859111964108,0.0005893773228548994,7.254948953354049e-8,2.5494383702813726e-8,1.383672083972108e-7,9.240839989848377e-18,1.1138015848921466e-17,2.5173770541354627e-16
0.12156078039019509,10.0,1.1811503128275525,1.2333717842939582,1.1680464960052432,0.003039982103938248,0.004468956416274393,0.003984506327960065,0.0005893780773611943,7.256341751473177e-8,2.5497801942965616e-8,1.3839236846870107e-7,9.243103430642781e-18,1.1145780005868993e-17,2.5174757407173455e-16
0.12206103051525763,10.0,1.1813370934110778,1.233380862889092,1.1683497479066642,0.0030405537138801383,0.004468997924905547,0.003984579986910303,0.0005893911078357509,7.257839374784669e-8,2.5507005147118118e-8,1.3839471557165943e-7,9.245002657684836e-18,1.1150807535534481e-17,2.517593845107539e-16
0.12256128064032017,10.0,1.181355933870746,1.234324189952018,1.1684797122144053,0.003040557112549628,0.004469324030637511,0.003984793369624996,0.0005894106683686477,7.25925074182556e-8,2.551882214690717e-8,1.3839769325548236e-7,9.246163442279725e-18,1.1151943287665584e-17,2.5177339256836395e-16
0.12306153076538269,10.0,1.1815648638645186,1.2352369735516584,1.1685554324132736,0.0030415995868389467,0.004471206023287591,0.003985170458849085,0.0005895129637719226,7.263321883327301e-8,2.5523067868476213e-8,1.3840406204686846e-7,9.249001249137413e-18,1.1152557380903714e-17,2.517850982117955e-16
0.12356178089044523,10.0,1.182603689448182,1.2353522521237794,1.1693405012152087,0.0030420925362428975,0.004471805089791904,0.0039853380358357005,0.0005895239659957514,7.266189509956275e-8,2.5524503944914512e-8,1.3840707031576456e-7,9.251077821518237e-18,1.1157245120075223e-17,2.5180356653500757e-16
0.12406203101550775,10.0,1.1829971333032443,1.2364606070251356,1.1694123149167992,0.0030424011271965763,0.0044718560899398,0.003985369124678463,0.0005895402280117458,7.267186996886437e-8,2.5525529633448876e-8,1.3840724261482078e-7,9.251301444846541e-18,1.1158861343923383e-17,2.51809102060016e-16
0.12456228114057029,10.0,1.1833154826111003,1.2375523087433975,1.169573486804688,0.003042471661208075,0.004472114496224055,0.003986275137678417,0.0005895703117575679,7.267927745412176e-8,2.5529021631430623e-8,1.3841214543932378e-7,9.251808677685915e-18,1.1162229667227023e-17,2.518156274790428e-16
0.12506253126563283,10.0,1.1835412233900318,1.2379750372490916,1.1696568799191853,0.0030430648901584216,0.0044755190125973015,0.00398629268190632,0.0005895975025445259,7.26918141942941e-8,2.5532441285812215e-8,1.3841273017420512e-7,9.252477939876303e-18,1.1162732568352596e-17,2.518159558913805e-16
0.12556278139069535,10.0,1.1838758078314056,1.2379940585164801,1.1702997012676053,0.0030434475304936376,0.00447816313293225,0.003986378302486433,0.0005896253794024702,7.269761943175935e-8,2.5535476114909422e-8,1.3842003427571072e-7,9.255259191977452e-18,1.1163334293352124e-17,2.5183123267782716e-16
0.12606303151575787,10.0,1.1840897984446035,1.2386933838116203,1.1703192356745782,0.0030436461527973257,0.004479080183268978,0.003987273982531602,0.0005896736525931516,7.272989599738236e-8,2.5540132060309813e-8,1.384314382929968e-7,9.255350489364561e-18,1.117037999840089e-17,2.5184324790854714e-16
0.1265632816408204,10.0,1.1844578033878654,1.2387350361895577,1.1703964087995244,0.0030437786762123713,0.00447983085747619,0.003987700144964755,0.0005897046142066768,7.273770623486992e-8,2.5540366474718454e-8,1.3843222168988873e-7,9.255466429587456e-18,1.117106351259582e-17,2.518466983165186e-16
0.12706353176588295,10.0,1.1845027908649213,1.238869657445427,1.1713319456977191,0.0030440906905800985,0.004480671847188777,0.003988032847517235,0.0005897424883193539,7.273807106137617e-8,2.554496846975095e-8,1.3843434066613693e-7,9.255596482172658e-18,1.1177406189791448e-17,2.518472241808969e-16
0.12756378189094547,10.0,1.185147232715765,1.2390212325583967,1.1714015406051932,0.0030444946189581794,0.004480818623066022,0.003988351394910587,0.0005897747607727249,7.274012110296522e-8,2.5545176211269748e-8,1.384347574160194e-7,9.25564089624471e-18,1.1178295906045221e-17,2.5187132398656745e-16
0.128064032016008,10.0,1.1852527375516453,1.2395530659409384,1.171425933521198,0.003045193916261872,0.004481479347761979,0.003988546177375458,0.0005897949912194279,7.279173313516543e-8,2.5548475636219596e-8,1.384373771618541e-7,9.255690052321418e-18,1.1178554325188355e-17,2.518759584301171e-16
0.12856428214107055,10.0,1.186895552655149,1.239615024682099,1.171505656067374,0.003045267013975707,0.004482918297959913,0.003988920374637787,0.000589886679519743,7.279852335173565e-8,2.554953076596104e-8,1.3844040444160216e-7,9.256406339975557e-18,1.1184749370278947e-17,2.518838246126906e-16
0.12906453226613307,10.0,1.1871161724646033,1.2399592902171865,1.1720593136301511,0.003045807588727145,0.0044845703016119474,0.003989026142990428,0.0005898938683043754,7.280835238162778e-8,2.5553244654099553e-8,1.3844225681473494e-7,9.257166732856758e-18,1.1187437541609073e-17,2.5188808194103213e-16
0.1295647823911956,10.0,1.1871687951453296,1.239977278496264,1.172257815832222,0.003046001584198451,0.004486736291874579,0.0039892311458609685,0.0005899337644098239,7.282390753128558e-8,2.5554045710386012e-8,1.3844939887805641e-7,9.257701316220797e-18,1.1189059068543586e-17,2.5188946487385733e-16
0.13006503251625812,10.0,1.187202231479467,1.240607770440027,1.1726023683197775,0.0030462551032743373,0.0044876089533506264,0.003989267676418427,0.0005899975191993954,7.287007111034138e-8,2.5555855811596736e-8,1.384508227607009e-7,9.257824617637637e-18,1.1193325370038765e-17,2.5189352824314163e-16
0.13056528264132067,10.0,1.1874056000776079,1.2412808596900595,1.1730402500550234,0.0030476797194896868,0.0044882322538149135,0.003989300302468679,0.0005900096281875601,7.289768069650124e-8,2.555877509579657e-8,1.3845250163934554e-7,9.258153292036243e-18,1.1194328228754792e-17,2.51897246578343e-16
0.1310655327663832,10.0,1.1876975995623413,1.2415195137528938,1.1736588458161084,0.003048901111950689,0.004489279818353812,0.003989625913272047,0.0005900336601067684,7.291073209820013e-8,2.5563168847568758e-8,1.3845650950002208e-7,9.25899789280961e-18,1.1197626876444834e-17,2.51908589572711e-16
0.13156578289144572,10.0,1.189143265163896,1.2416841868087087,1.1746545913325086,0.0030489184210470447,0.0044905270043756745,0.003990262244036547,0.000590041706750757,7.291568409574704e-8,2.5565604649451847e-8,1.3845708312550994e-7,9.260608978456682e-18,1.1197696993358555e-17,2.519228113126268e-16
0.13206603301650827,10.0,1.189448670033074,1.24191837537791,1.1746638133706062,0.003049769963431065,0.004491605570114648,0.00399100747761465,0.0005900694178967101,7.293282003369314e-8,2.557480474714539e-8,1.3845932434192173e-7,9.260751748436406e-18,1.1197785338568611e-17,2.5192548601626624e-16
0.1325662831415708,10.0,1.1900202502732682,1.2426039632890398,1.1749829046611073,0.0030505237623288483,0.0044916661945115875,0.003991038527367368,0.000590079121426415,7.293695808580943e-8,2.557762635190454e-8,1.3847018091544215e-7,9.264469076649246e-18,1.119829738486895e-17,2.5193915123197163e-16
0.1330665332666333,10.0,1.1902737728850352,1.2428426230878578,1.1759139371080216,0.003050574554653664,0.004492636404658107,0.003992003449933648,0.0005900888085330699,7.295792264628229e-8,2.5593655081552144e-8,1.3847322369383268e-7,9.264840853207079e-18,1.1198660634259526e-17,2.5194297278317805e-16
0.13356678339169584,10.0,1.190345678927004,1.2433558466133428,1.176686671424537,0.00305105023974241,0.004498307746895625,0.003992159117174769,0.0005900993446177785,7.298009207421174e-8,2.5593965360979505e-8,1.3847640910217854e-7,9.26561203580282e-18,1.120342132719417e-17,2.5196035421504927e-16
0.1340670335167584,10.0,1.1915821866467218,1.2440469086560362,1.1767186510356369,0.003051142993477689,0.004498638437011493,0.003993208234366566,0.0005902575264445395,7.301526041880366e-8,2.5594279097036793e-8,1.3847883249363704e-7,9.268240868081866e-18,1.1208916263632505e-17,2.5198337202848017e-16
0.1345672836418209,10.0,1.1919315307183163,1.2445348800412765,1.1776575026186735,0.0030513368401354117,0.004498853053192675,0.003993680775135332,0.0005902610836663272,7.301639295116171e-8,2.5605405891567326e-8,1.3847890229669517e-7,9.270804614450228e-18,1.1210978686580748e-17,2.519872504165705e-16
0.13506753376688344,10.0,1.1919503494729724,1.2447774496157882,1.1778199042073338,0.0030514696003846567,0.004499896391805421,0.0039940720655980266,0.0005902634303718066,7.305588064502418e-8,2.560595180390184e-8,1.3848130043121316e-7,9.272024937368997e-18,1.1211290341750671e-17,2.520132316895256e-16
0.135567783891946,10.0,1.1922782174923103,1.2451051085113336,1.1784214506725048,0.0030517105276050105,0.004500691712435739,0.003994228017628301,0.0005902704745152336,7.306723580946694e-8,2.5607613131476764e-8,1.384837106744482e-7,9.272843315614932e-18,1.1211441478390452e-17,2.520240247676755e-16
0.1360680340170085,10.0,1.1936302014101225,1.2453678669703365,1.1785828405153125,0.003052582027357147,0.004500831559203743,0.0039957757380524326,0.0005902708045692686,7.311781399627996e-8,2.5617405521335733e-8,1.3849731196238188e-7,9.27435672146557e-18,1.1213150253378013e-17,2.5202765435468753e-16
0.13656828414207103,10.0,1.1953525872712052,1.2454300739085402,1.1790771529847148,0.003052727769922097,0.0045008990869870496,0.00399612861777851,0.0005902917355097123,7.313867159403268e-8,2.5619277629147656e-8,1.384977932281413e-7,9.274527174958138e-18,1.1215879873542518e-17,2.520339388464815e-16
0.13706853426713356,10.0,1.1954844314225685,1.246141379688275,1.179581785881488,0.0030530798124538154,0.004502183080575383,0.003996340770096459,0.0005902999382669396,7.316062630135494e-8,2.5620741888945046e-8,1.3850669691212403e-7,9.275135688031441e-18,1.1218891039461189e-17,2.520352775014655e-16
0.1375687843921961,10.0,1.1958881463874915,1.2463109644195816,1.179593655438189,0.003054182002716972,0.004502712480242288,0.003996978368389172,0.0005903162981038797,7.317135072439037e-8,2.5622890490320528e-8,1.3850855337496145e-7,9.277947507217342e-18,1.1219494325769034e-17,2.5203750749632554e-16
0.13806903451725863,10.0,1.1959127308694197,1.246946833878903,1.1801739839475986,0.0030548306938304854,0.004503614098998582,0.003997149123986822,0.0005903406538435937,7.317266717992884e-8,2.562346281275715e-8,1.3851651563892998e-7,9.280444636965897e-18,1.1221370859892306e-17,2.5205387370136605e-16
0.13856928464232116,10.0,1.1970880731487996,1.2471193339734035,1.1802431127824742,0.0030548766581893465,0.0045052602839681126,0.0039979404500925485,0.0005903962902023854,7.319602890190444e-8,2.562368606648039e-8,1.3852248294507733e-7,9.280572747685475e-18,1.122473563345714e-17,2.520574013828727e-16
0.13906953476738368,10.0,1.1976501069591448,1.2472233264868406,1.1803881680604476,0.0030555071245534893,0.0045123926847331795,0.0039986164223451475,0.0005904280325138018,7.319875148217625e-8,2.562676262886045e-8,1.3852334486268573e-7,9.282066039386721e-18,1.1225341844366708e-17,2.5207988331962063e-16
0.13956978489244623,10.0,1.1977806429780316,1.2477336630091123,1.1805193458650445,0.0030567151620746373,0.00451245959160811,0.0039989850540842475,0.000590458030244852,7.319994532152776e-8,2.5628411718279332e-8,1.3853255585199268e-7,9.282342295918271e-18,1.1225708276926317e-17,2.520806196276906e-16
0.14007003501750875,10.0,1.199158197739057,1.2492817693784861,1.180918370027536,0.0030569624388696146,0.004512539674279528,0.003999147621292677,0.0005904824489395236,7.321047107438432e-8,2.5629505016623944e-8,1.38532560612691e-7,9.284706994444174e-18,1.1226782818424712e-17,2.521221436597383e-16
0.14057028514257128,10.0,1.1995303605734438,1.249381212756737,1.18126832519172,0.0030577137296941854,0.004512578191199377,0.003999660898573458,0.0005905270402538511,7.321200863397504e-8,2.5638065409814004e-8,1.3853458452479638e-7,9.2850224294176e-18,1.1231399567475233e-17,2.52133522172786e-16
0.14107053526763383,10.0,1.1997784324158796,1.2496885328127603,1.1817890731319582,0.0030577357391001697,0.004513356664933951,0.00399977080813952,0.000590543535074233,7.323788360746823e-8,2.5638824831871497e-8,1.3854583271839837e-7,9.286185460853099e-18,1.1232334908886724e-17,2.5213929681429564e-16
0.14157078539269635,10.0,1.20030190071738,1.2504558088825348,1.1818093081903065,0.003057756120391062,0.0045138437654777255,0.004001385928221753,0.0005905757793050686,7.331472291332163e-8,2.5640560495999574e-8,1.3854797974046567e-7,9.286673935527531e-18,1.123392826632248e-17,2.5214412319826747e-16
0.14207103551775888,10.0,1.200344038761845,1.250658702879351,1.183095946436371,0.0030586539085815886,0.004515285142777072,0.004001796535466404,0.0005905917159289133,7.332252041818977e-8,2.5645729964552912e-8,1.3855474134628748e-7,9.287185591681856e-18,1.1245319008650066e-17,2.521442337201052e-16
0.1425712856428214,10.0,1.200614754619692,1.2512162161181932,1.1830992215202598,0.003059561589293601,0.004516236261452356,0.004002768090051671,0.0005906329081356378,7.333816323416488e-8,2.565877052239261e-8,1.3855780081466091e-7,9.288471303879688e-18,1.1251717039924777e-17,2.521472582105466e-16
0.14307153576788395,10.0,1.2011678679653432,1.2514527472729076,1.1835043829925005,0.0030597197069356405,0.004517393386721043,0.004002777521344978,0.0005906955133664101,7.338857056011994e-8,2.566559836790937e-8,1.3855882310698628e-7,9.288912729066053e-18,1.1256972512824978e-17,2.5214882139516326e-16
0.14357178589294647,10.0,1.2015816424770727,1.2520355418510911,1.183608680363549,0.0030597649430697095,0.004517744355605266,0.004003726469087433,0.0005906987294596919,7.338875686395766e-8,2.566705733164508e-8,1.3856471597055698e-7,9.289097501620571e-18,1.1257057428733434e-17,2.521533431839732e-16
0.144072036018009,10.0,1.2015954077699227,1.2523899000090721,1.183853094148799,0.003059800463625896,0.004519426205876179,0.0040039275737674285,0.000590766291313506,7.339343982418334e-8,2.5669356384156557e-8,1.3857923929227452e-7,9.291537277208103e-18,1.125787243167681e-17,2.521534860875156e-16
0.14457228614307155,10.0,1.202383207930521,1.252500963376932,1.184093979227599,0.003061050988726769,0.004519479562741006,0.004004745819722718,0.000590771575451292,7.342238930806231e-8,2.567670826986873e-8,1.3857996834601336e-7,9.292391073557601e-18,1.1265594954060404e-17,2.5216282610007523e-16
0.14507253626813407,10.0,1.2026513437299253,1.2529805181056335,1.1842051490016738,0.0030612467200957358,0.004520965599419771,0.004004852330062647,0.0005907961626813627,7.34751241266811e-8,2.5676862905007076e-8,1.3858077860989017e-7,9.292921903146707e-18,1.1267144968604173e-17,2.521828350068032e-16
0.1455727863931966,10.0,1.2029124055652334,1.2531442309239365,1.184214747416803,0.003061352130229829,0.004521452780777843,0.004004909862461996,0.0005908111869801639,7.349030952301736e-8,2.567930898464542e-8,1.385823335010779e-7,9.293403821318782e-18,1.1268844732905254e-17,2.5218791814865236e-16
0.14607303651825912,10.0,1.2037929965525642,1.2531489924023786,1.184323843470626,0.003061529088698058,0.004522167635042482,0.004005512430343282,0.0005908514048415098,7.350122014032448e-8,2.5684254438371637e-8,1.385847701839581e-7,9.294558242847014e-18,1.1271069613162647e-17,2.522091600597879e-16
0.14657328664332167,10.0,1.2038155081608108,1.253310150417238,1.1846031822669492,0.00306162999448966,0.0045222539260507295,0.004006229655498552,0.000590870745350586,7.353075009454148e-8,2.568584671332775e-8,1.3858801602736097e-7,9.294692390451623e-18,1.127214905804921e-17,2.522152650184295e-16
0.1470735367683842,10.0,1.204603962736693,1.2540492765832363,1.1857241303620492,0.0030619411602025976,0.004522310398065511,0.004006760563445206,0.0005909176592805358,7.353727085958243e-8,2.5687476054896175e-8,1.3859413204509207e-7,9.298525323437434e-18,1.1272749961247988e-17,2.5221644658297526e-16
0.14757378689344672,10.0,1.2048721116120542,1.254171436765001,1.1859175492391734,0.0030620098533066104,0.0045228291062164,0.004006907611639802,0.0005910021803787408,7.354033963737535e-8,2.5688996613463256e-8,1.3859751265176902e-7,9.29866920674518e-18,1.1275951696885517e-17,2.5222969599118614e-16
0.14807403701850924,10.0,1.2053840536686184,1.254278801074564,1.186600726578283,0.0030620935647549447,0.00452360655269863,0.004006995680532488,0.0005910171517824535,7.356408152934607e-8,2.5691763473152303e-8,1.3860248833846117e-7,9.299912329672956e-18,1.128020457883922e-17,2.522310386145035e-16
0.1485742871435718,10.0,1.206124250030436,1.2548217083673856,1.1868649123034616,0.003062419693664757,0.00452441119168215,0.004007544677135014,0.0005910289164886656,7.359912439238642e-8,2.570071376790095e-8,1.3860343742535582e-7,9.301657992923959e-18,1.1280956065943954e-17,2.522319249665027e-16
0.14907453726863432,10.0,1.20624125094634,1.2549486902646345,1.187011433446178,0.0030625696025786916,0.004524566441586981,0.004007721198058802,0.00059105069247059,7.360032013193799e-8,2.5701697424752513e-8,1.3860796554037226e-7,9.302663235734936e-18,1.1281777630520348e-17,2.522436604932741e-16
0.14957478739369684,10.0,1.2065530140510536,1.2553243489806662,1.1874932500978894,0.003062627950528991,0.004525293656251995,0.004007791196189386,0.0005910525652286922,7.362668250172096e-8,2.570373247273595e-8,1.386112292196844e-7,9.304866777163858e-18,1.1289215304741752e-17,2.5224845858931583e-16
0.1500750375187594,10.0,1.20667151939223,1.2554704768534726,1.1875029329930749,0.003062778768356524,0.004525365724735089,0.004008187427358405,0.0005910700941153133,7.367288981327717e-8,2.571095511941466e-8,1.3861628100201418e-7,9.306824290696836e-18,1.129455873019218e-17,2.5224854760638467e-16
0.15057528764382191,10.0,1.2069055624201452,1.255752693720356,1.187535142174429,0.0030636736834266584,0.004527488773091253,0.004008287076587763,0.0005911269810614277,7.368993389361906e-8,2.5714799760702705e-8,1.3861824074545776e-7,9.307514956302607e-18,1.1299364202770515e-17,2.52285375775027e-16
0.15107553776888444,10.0,1.2071678548390374,1.2561855569766922,1.1877577681510592,0.0030641057626413387,0.004528438314363565,0.004009394202673239,0.0005911341975451213,7.370278501730373e-8,2.5716188258758537e-8,1.3862204033816294e-7,9.307748442167071e-18,1.1300336319866265e-17,2.522854270884362e-16
0.15157578789394696,10.0,1.2095244261344105,1.2567651237400799,1.18786615809061,0.003064107041763518,0.0045287551736517455,0.004010480928458371,0.0005911608972909463,7.370697986471511e-8,2.5717147197811788e-8,1.3862374404151632e-7,9.308695509376476e-18,1.1305874034259343e-17,2.5229095374464657e-16
0.1520760380190095,10.0,1.20984178227456,1.2567659066832408,1.1882933120130075,0.003064377063848793,0.004528877915988758,0.0040109698701185584,0.0005912041994443846,7.371312975363304e-8,2.571776356911932e-8,1.3862734767707063e-7,9.310178554416418e-18,1.1311421858214801e-17,2.522947828862302e-16
0.15257628814407204,10.0,1.2099961332426628,1.2567692759472668,1.188484685411872,0.003064747770314132,0.004529410379196974,0.004011044316058782,0.0005912108822236072,7.37177535959285e-8,2.572057197220784e-8,1.386278891321066e-7,9.310200912682926e-18,1.1311761431736362e-17,2.5229616135116084e-16
0.15307653826913456,10.0,1.2102432707190038,1.257795883862684,1.1886103773452634,0.0030648925906776995,0.004529600397732065,0.004011088359408716,0.0005912376061529918,7.372318327982389e-8,2.5724769923886036e-8,1.3862917564673617e-7,9.311445549854998e-18,1.1314791282469738e-17,2.522993555217672e-16
0.1535767883941971,10.0,1.2109936747461931,1.2581006360469873,1.1886941458154912,0.0030665785053088338,0.00452983831432681,0.004011991263019946,0.0005912441287587713,7.372659963765217e-8,2.5725035803340733e-8,1.3863883579099053e-7,9.311768415418365e-18,1.13221359169443e-17,2.5230922992619525e-16
0.15407703851925963,10.0,1.2114314898633827,1.2582978280543002,1.1890660925307335,0.0030674910633372438,0.004529857470968343,0.004012027729457444,0.0005912458906561088,7.37371808311683e-8,2.572831273386998e-8,1.3864158690953314e-7,9.3130549668941e-18,1.1324661044770907e-17,2.5234509325606815e-16
0.15457728864432216,10.0,1.2130458995193074,1.2593404420996819,1.1892841703436796,0.0030675187303510396,0.004530036732679205,0.004012063753073593,0.0005912508870936208,7.373725231636486e-8,2.5730965333027182e-8,1.3864190025905064e-7,9.313569311510855e-18,1.13299474118538e-17,2.5234667775323925e-16
0.15507753876938468,10.0,1.2147890857789325,1.259660445588383,1.1900134873357304,0.003067812299407242,0.004530794319395996,0.0040123178996195625,0.0005912848157868783,7.374488421045457e-8,2.5732058629800906e-8,1.3864375154420096e-7,9.313885032783742e-18,1.133365267831407e-17,2.5236337432838217e-16
0.15557778889444723,10.0,1.2151134855315797,1.2600155985714223,1.1901516575345295,0.0030680724227361805,0.004530830644159498,0.004012891097525531,0.0005912951948549603,7.37829956547113e-8,2.5736887595985965e-8,1.386490271514201e-7,9.314695532750134e-18,1.1334204107807003e-17,2.523732499920655e-16
0.15607803901950976,10.0,1.2158454612200316,1.260951794243101,1.1904395558733034,0.003068220481399637,0.004531636757493625,0.004013086600177268,0.0005913137518337964,7.384838830131173e-8,2.5740025947327993e-8,1.3865499715196206e-7,9.314924549440293e-18,1.1335953277655875e-17,2.5238105271248183e-16
0.15657828914457228,10.0,1.2158765557788271,1.26098942807372,1.1905107991336228,0.0030683958103086668,0.004532995113332338,0.004013275917064001,0.0005913216792343131,7.38502321096409e-8,2.5741028821060264e-8,1.3865971050682593e-7,9.318782105288058e-18,1.1336171196628614e-17,2.5238177527190245e-16
0.1570785392696348,10.0,1.2163910527440398,1.261345492725182,1.1905558304526853,0.0030684765667685424,0.004533882121603412,0.004013831269591624,0.0005913441963640539,7.385994410222975e-8,2.5741202370658306e-8,1.386610540006097e-7,9.322837676533552e-18,1.1339460192990214e-17,2.5238200743977654e-16
0.15757878939469736,10.0,1.2168244612070902,1.2617924641351062,1.1911498036950334,0.003068894089816671,0.004534377954554238,0.0040142616187679525,0.000591416862329642,7.386075739311115e-8,2.5744055796673662e-8,1.386731840880293e-7,9.322855097796594e-18,1.1341157044653079e-17,2.523845710607666e-16
0.15807903951975988,10.0,1.2171184203136938,1.2619015011608132,1.1912567561762422,0.003069510760833203,0.00453463617838982,0.00401449383088076,0.0005914411395537033,7.387577830103034e-8,2.5746914749666644e-8,1.3867660759073398e-7,9.323343706009424e-18,1.1341882927729117e-17,2.5239219230900183e-16
0.1585792896448224,10.0,1.2171865854375004,1.2619941159873338,1.191326978743277,0.003069968924568889,0.004534948864996819,0.004014848566895772,0.0005914510142124738,7.390674821622655e-8,2.5757883320981892e-8,1.3867791217550792e-7,9.323459451936842e-18,1.134612934086049e-17,2.5240442865116225e-16
0.15907953976988495,10.0,1.2175005395992153,1.2622231555833943,1.1916928740683501,0.0030700686282732308,0.004535946392442075,0.004014980929432077,0.0005915420708475992,7.391921039991595e-8,2.5758206511828537e-8,1.3868123532150867e-7,9.324888764976283e-18,1.134662446434518e-17,2.5240643193058604e-16
0.15957978989494748,10.0,1.2177778120944993,1.2627115516522252,1.191802544181241,0.003070577992391288,0.004538124709259874,0.004014997900359364,0.0005917126539155919,7.392603953598897e-8,2.576561851238464e-8,1.386839474430576e-7,9.32494670479913e-18,1.1347031447696142e-17,2.5241159976167275e-16
0.16008004002001,10.0,1.2178706851827876,1.2643451799773455,1.192051180218254,0.0030706665985603,0.004538306749050909,0.00401519744441467,0.0005917198537748058,7.392867507567511e-8,2.5770688440803e-8,1.386890558387953e-7,9.325574203338249e-18,1.1348533454706473e-17,2.5241266606225506e-16
0.16058029014507252,10.0,1.218086588432019,1.2648812552849766,1.1924160731702231,0.003071391281758108,0.004538401620042152,0.004015221491344072,0.0005918075581758932,7.394120590856096e-8,2.5771096825747066e-8,1.386903879008137e-7,9.327744299174779e-18,1.1352672650378259e-17,2.524239633064863e-16
0.16108054027013508,10.0,1.2193498494402777,1.264924573990706,1.192467106912244,0.003071816705475316,0.004538702570136455,0.004015307663702,0.0005918097101541938,7.394639387638091e-8,2.5778233538129457e-8,1.3869713870398418e-7,9.329164676611769e-18,1.135494431326057e-17,2.524274602742197e-16
0.1615807903951976,10.0,1.2193776972238888,1.2650593577764193,1.1927892803115066,0.0030729742693285747,0.004538892010004642,0.004015369894365768,0.0005918484753947566,7.395208779631652e-8,2.578268449083446e-8,1.3869805342355506e-7,9.330219449509434e-18,1.13561707877876e-17,2.524293339584941e-16
0.16208104052026012,10.0,1.2206010886563505,1.2655175004176022,1.1935100303568689,0.003073051607703515,0.004541909410632006,0.004015542395792037,0.0005918558603305404,7.401814724158814e-8,2.5786906161499e-8,1.3870059267148714e-7,9.330720966448437e-18,1.135704519144844e-17,2.524298538243163e-16
0.16258129064532267,10.0,1.221244309687932,1.2658315032925413,1.1935570347048403,0.0030735847466916463,0.004543931638434751,0.004015935416498128,0.0005919443681139615,7.403008208089508e-8,2.5788850161610265e-8,1.3870374627470523e-7,9.331012009446407e-18,1.1357074274371902e-17,2.5244857445420016e-16
0.1630815407703852,10.0,1.2215111329264967,1.2665389678250956,1.1941289397001802,0.0030744115947828883,0.004544595384462236,0.004016041094007223,0.0005919950169762856,7.404930450257569e-8,2.579936293929927e-8,1.3870664007306481e-7,9.332372357964073e-18,1.135753681728393e-17,2.5245092389620854e-16
0.16358179089544772,10.0,1.2215904126579338,1.2668149920738307,1.1944422279042224,0.003074598468178133,0.004547115438700489,0.004016151543367647,0.0005920140325849076,7.405337836300701e-8,2.5799556558258342e-8,1.3870883532185983e-7,9.332812874680056e-18,1.1357805143621006e-17,2.5245460559338817e-16
0.16408204102051024,10.0,1.2221197729089117,1.2668521086427111,1.1944598874711492,0.003074782767544292,0.004547219926948425,0.00401672490403308,0.0005920350737989254,7.407026781732287e-8,2.5803517847919962e-8,1.3870922567854306e-7,9.333270640357027e-18,1.1359428258401144e-17,2.5245810131573475e-16
0.1645822911455728,10.0,1.2229146903673211,1.2669524184334608,1.1948079488936794,0.003074849051995786,0.004547971818560061,0.004016779927502178,0.0005920785735587659,7.40988394754562e-8,2.5811475023567264e-8,1.3871668618686125e-7,9.333518501459815e-18,1.1361438852863471e-17,2.524610616476955e-16
0.16508254127063532,10.0,1.2232450036883382,1.2675274691604315,1.1952458603421046,0.0030749044321997363,0.004548931592854013,0.00401681397585428,0.0005920851517399787,7.410548255341263e-8,2.5812976690607287e-8,1.3871828393009944e-7,9.33636742478494e-18,1.1362191067673242e-17,2.524728099313532e-16
0.16558279139569784,10.0,1.2233506663187463,1.267874615302504,1.1956422655415655,0.0030751877000408634,0.004550850264965647,0.004017076327907596,0.0005921412444323666,7.413234972906503e-8,2.581441808868383e-8,1.387202251397472e-7,9.336382840649727e-18,1.1363613280653984e-17,2.524736089708868e-16
0.1660830415207604,10.0,1.2241701010709154,1.2679113980399777,1.1956789210731136,0.003075443940487348,0.004551082567493856,0.004017121088245781,0.0005921670914019495,7.413656367941148e-8,2.5816187712048987e-8,1.3872124578937928e-7,9.336415386104581e-18,1.1364304661527935e-17,2.5247462047139734e-16
0.16658329164582292,10.0,1.226290414069483,1.268410535949114,1.1957466937065109,0.0030754488239668597,0.004551127767327282,0.0040174242596127,0.0005921745914971282,7.413987657294845e-8,2.5818568871377907e-8,1.3872191002367103e-7,9.336641668041559e-18,1.1370105706600436e-17,2.5247625456581534e-16
0.16708354177088544,10.0,1.2263422887765592,1.2689676032618118,1.1958401778918886,0.003075637300161874,0.004551325219889156,0.004017745111349222,0.0005921955971404433,7.414068222410958e-8,2.5820320609113468e-8,1.3872592221515137e-7,9.337181917681893e-18,1.137025211519637e-17,2.5247978179071145e-16
0.16758379189594796,10.0,1.2266879384138882,1.269135702625359,1.1960658706038614,0.003075873910388289,0.004551715807747999,0.004017837665840612,0.0005922335182296637,7.415791088360328e-8,2.5820688961911784e-8,1.3874037824298935e-7,9.33866996955772e-18,1.1373304596429657e-17,2.5249960723154795e-16
0.16808404202101052,10.0,1.2273128607481305,1.2693115220642286,1.1967449502140104,0.0030760156534402794,0.004551736871686535,0.004017876725250397,0.000592239756529611,7.415978753969216e-8,2.582084351553998e-8,1.3874196311493486e-7,9.342223526080083e-18,1.1373372335701918e-17,2.525012808466482e-16
0.16858429214607304,10.0,1.2279334543299603,1.2694589941304135,1.1969214959013885,0.0030765576558718527,0.004552531440068079,0.004017931262414615,0.0005923351502142853,7.416079482525321e-8,2.5821797248365313e-8,1.3874342618952905e-7,9.34284432822553e-18,1.137399701342508e-17,2.5250183930892385e-16
0.16908454227113556,10.0,1.2285328498448973,1.2695991676574891,1.1970008516227275,0.003076794734567634,0.0045541133414392886,0.004018030850957117,0.0005924359432140429,7.416460065467955e-8,2.582203302186881e-8,1.3874706788761628e-7,9.343312453853903e-18,1.1374990659757278e-17,2.5251077730245635e-16
0.1695847923961981,10.0,1.2291718966200913,1.2698731697968626,1.1977997364299033,0.003077350967582129,0.004555547760833992,0.0040180963273916525,0.0005924798839125131,7.418920409199401e-8,2.5823985073298077e-8,1.38750711533182e-7,9.344675592577008e-18,1.1380496332279096e-17,2.5252143597954406e-16
0.17008504252126064,10.0,1.2292322774890407,1.270002961067211,1.1983173131560574,0.0030779446854142306,0.0045569551595654074,0.004018342805571502,0.0005925065845002426,7.421440982958455e-8,2.5826008996222172e-8,1.3875124827126444e-7,9.345349039615177e-18,1.1381776210457827e-17,2.525224242360944e-16
0.17058529264632316,10.0,1.229981016490584,1.270858720862712,1.1994412774419507,0.0030781598288676525,0.004557431363101141,0.004018539402248654,0.0005925751636917632,7.421807347281326e-8,2.582753581773955e-8,1.3875354463216018e-7,9.351678718730934e-18,1.1382941823322918e-17,2.525230539190008e-16
0.17108554277138568,10.0,1.2304969633988565,1.2714002174849137,1.1999425644265649,0.003078513362866069,0.0045574497277398535,0.004018562057717263,0.0005925766931837584,7.421838921898554e-8,2.583337215096063e-8,1.387552301889556e-7,9.351830084497248e-18,1.1387240101553919e-17,2.5254472871196087e-16
0.17158579289644824,10.0,1.2308066071365553,1.2714262887224306,1.2006109888015084,0.003078625297113597,0.004557569633675524,0.004018734230043392,0.0005925822909867459,7.428537781383645e-8,2.583367798270776e-8,1.3876214816185645e-7,9.352465784258574e-18,1.138752502235528e-17,2.525455715148027e-16
0.17208604302151076,10.0,1.2313698475449253,1.271776140456683,1.2007328088202562,0.003079160905462604,0.0045579278093147236,0.004018973148085774,0.0005926415885110365,7.429175868938149e-8,2.5836742377318263e-8,1.387630191907699e-7,9.354149516286358e-18,1.138859231647102e-17,2.525547062397289e-16
0.17258629314657328,10.0,1.2327723454082355,1.2723436129300552,1.2007558097328261,0.0030799181394875405,0.0045588826022168304,0.0040191601210260814,0.0005926831316419686,7.42981537686608e-8,2.583884457897845e-8,1.387646360861414e-7,9.354683142600274e-18,1.1389492570277277e-17,2.5256199015305237e-16
0.1730865432716358,10.0,1.2328660567090226,1.272582368686826,1.2019381708182908,0.0030800839814960172,0.004558978849818511,0.004019426214599668,0.0005927174060272874,7.431736130220117e-8,2.584010506939553e-8,1.3876672353877578e-7,9.357020244527493e-18,1.1389751761093615e-17,2.525632548646902e-16
0.17358679339669836,10.0,1.2331405952430592,1.2736267829749106,1.2023768159115615,0.003080628305797517,0.004559130335463136,0.004019442106585116,0.0005927248462985974,7.432997708691577e-8,2.5846386951047233e-8,1.3877998533008188e-7,9.358402576839267e-18,1.1390355839641152e-17,2.5257046115489695e-16
0.17408704352176088,10.0,1.2331815759930855,1.2739266285958881,1.2024988692391614,0.0030807148380162575,0.004560108944069383,0.004019483524411912,0.0005927751994257051,7.435042788856256e-8,2.584732333642374e-8,1.387811433796097e-7,9.359767120530171e-18,1.139275581291952e-17,2.525751809020984e-16
0.1745872936468234,10.0,1.2334628612496734,1.274174024564173,1.2025728823869068,0.0030807658952655814,0.004560841991356302,0.004020050626319829,0.0005927859869785789,7.436105316083008e-8,2.5848824478653907e-8,1.387882249956918e-7,9.361535212709127e-18,1.1394179383848833e-17,2.5258595238619416e-16
0.17508754377188596,10.0,1.2338257981303336,1.2750664289381761,1.2027918589388298,0.0030808894711514393,0.004563183850284418,0.004020256095169417,0.0005927904191809793,7.436218053717949e-8,2.5852152619916558e-8,1.3879576961690585e-7,9.364146059590283e-18,1.1396915080876763e-17,2.525896338352928e-16
0.17558779389694848,10.0,1.2350130286635237,1.2758151194205156,1.2030174796711053,0.0030813634587192767,0.004563490613683325,0.004020417393345886,0.0005928589655435305,7.437578383599873e-8,2.585242155645836e-8,1.3880543573586834e-7,9.365019070534787e-18,1.1397799865404644e-17,2.5259002674916374e-16
0.176088044022011,10.0,1.235340084277001,1.2760010924333047,1.2030767028962819,0.0030815106107720714,0.0045641032339850465,0.004021034122724829,0.0005928965750735812,7.440625298192135e-8,2.5859164088782916e-8,1.3881266774289527e-7,9.365660553831938e-18,1.139918727749999e-17,2.5260183512489336e-16
0.17658829414707353,10.0,1.2355989479664726,1.2762852535615155,1.2040048004157253,0.0030815526196597584,0.0045648900477356065,0.004021436455818189,0.0005929386020539407,7.441787724546102e-8,2.5865014016526263e-8,1.3881700728058373e-7,9.368678756204323e-18,1.1400362005965995e-17,2.5261889245478373e-16
0.17708854427213608,10.0,1.2380694387761209,1.2766284230893186,1.2047098356166577,0.003081984381758349,0.004565006993833291,0.004021559877414142,0.0005930379332077222,7.442040819046317e-8,2.587311466197269e-8,1.388194708417094e-7,9.368932072523682e-18,1.1408927072172726e-17,2.526212740989497e-16
0.1775887943971986,10.0,1.2384433464118263,1.2777707204367292,1.2049728248057996,0.0030820852935927456,0.004565132162774756,0.004021628961240162,0.0005930712364074968,7.442277384432684e-8,2.587476597809152e-8,1.388218094839947e-7,9.370397023475028e-18,1.140894585607826e-17,2.52629302259307e-16
0.17808904452226113,10.0,1.2385136178772014,1.2778781715172671,1.2051913355503465,0.0030821691881647902,0.004565712991932105,0.004021809368046022,0.0005931266394579873,7.442474813451328e-8,2.5882031689002447e-8,1.388281918276917e-7,9.370743912189822e-18,1.1410763670361672e-17,2.5262994410015177e-16
0.17858929464732365,10.0,1.2394025195945217,1.2785681755878,1.2052647433530013,0.003082179240318114,0.004567081085939079,0.004022089597917379,0.0005931380112382257,7.442843232388019e-8,2.588289726964965e-8,1.388313065521537e-7,9.37224872398654e-18,1.1413777425977545e-17,2.526385109841914e-16
0.1790895447723862,10.0,1.2409041298722854,1.279468095506516,1.2059495471505726,0.0030823282177270543,0.00456725971505912,0.004023150464535725,0.0005931562784507131,7.44353228088845e-8,2.5884341687595467e-8,1.388529037749205e-7,9.372551874756777e-18,1.1414027803186618e-17,2.526404123734367e-16
0.17958979489744872,10.0,1.2409721898965724,1.2794855399102047,1.2060711349270103,0.0030826776332577243,0.004567681733967911,0.004023249442444199,0.0005932184561547927,7.444083086755189e-8,2.5884385651210824e-8,1.388581323110542e-7,9.372588405418328e-18,1.1422955185937098e-17,2.5265383972626825e-16
0.18009004502251125,10.0,1.241241631706673,1.2796179452245524,1.2065056676093158,0.003083651603547091,0.00456774560615025,0.004023592858844913,0.0005932426482182742,7.444376382568422e-8,2.5884399086863838e-8,1.3886942944193427e-7,9.37365464148613e-18,1.1423227396773827e-17,2.5265565511123036e-16
0.1805902951475738,10.0,1.2415329287789585,1.2800744723145352,1.206525949832859,0.0030838870654505634,0.004568145110147009,0.004023670782904333,0.0005932532427205064,7.444660270492267e-8,2.588702925213201e-8,1.388842442215477e-7,9.374103152965242e-18,1.1423828683971087e-17,2.526603570795427e-16
0.18109054527263632,10.0,1.241734688756687,1.2806904638643244,1.2069113099026354,0.0030842910582881277,0.004568266318749984,0.004023950644685677,0.0005932856772711781,7.446102201387764e-8,2.5890282935176277e-8,1.3888533228801352e-7,9.37800989640577e-18,1.142527032223729e-17,2.5266148248432403e-16
0.18159079539769885,10.0,1.242750771246294,1.2807234965981513,1.2070611030545302,0.003084331605977571,0.004568281882383727,0.00402397871024792,0.0005933946507579335,7.447761645314568e-8,2.5891861154885827e-8,1.3888608279914684e-7,9.380533193458663e-18,1.1425769774095567e-17,2.526635730430031e-16
0.18209104552276137,10.0,1.242952450637499,1.2807559383660212,1.2071779775931182,0.0030847511860481076,0.004570657487068811,0.004024072766457104,0.0005934138294929782,7.447857475205685e-8,2.5895783297567554e-8,1.3888906873115543e-7,9.380556960824841e-18,1.1425792943661967e-17,2.5266666924029626e-16
0.18259129564782392,10.0,1.2431210300153852,1.2813711936715673,1.2073156256691844,0.0030847822054081253,0.004570977852149399,0.004024080956124333,0.0005934415434979818,7.448418238858864e-8,2.589814105569439e-8,1.388900806019407e-7,9.381180702931094e-18,1.142823167152085e-17,2.5267141683862445e-16
0.18309154577288644,10.0,1.243403660867807,1.2814057361358033,1.2076601568504715,0.003084847301731665,0.004571552703186031,0.004024266680546734,0.0005934769397275316,7.44876892358909e-8,2.5906632616117184e-8,1.3889432613144386e-7,9.381873253128185e-18,1.1429268924825242e-17,2.526759479073881e-16
0.18359179589794897,10.0,1.2435568018250738,1.2815666151858969,1.2078900743004273,0.0030852259578085742,0.004571864927126179,0.004024782291626811,0.0005934967525523802,7.45150151876606e-8,2.5908345999678138e-8,1.3889449585038248e-7,9.383594734472784e-18,1.1430722871184709e-17,2.5268766404316595e-16
0.18409204602301152,10.0,1.24358699048807,1.2817012402375694,1.2102579764523411,0.003085723129213637,0.004571884037914171,0.004024854336118347,0.0005934984512307305,7.452619521602373e-8,2.5917976581183527e-8,1.388977937036976e-7,9.384126729713223e-18,1.1431404677734689e-17,2.526929281208556e-16
0.18459229614807404,10.0,1.2436417465682252,1.2817508720159279,1.2105771131047323,0.003086403366960729,0.004573839614503894,0.004025002911058866,0.0005935625280066016,7.453252350811304e-8,2.5919799401117123e-8,1.3890165860452001e-7,9.387329937638159e-18,1.1433420711004063e-17,2.526996808278792e-16
0.18509254627313657,10.0,1.2438796801738345,1.281959180292595,1.2106448502439473,0.0030865105147656912,0.004574131161129701,0.0040252541490959515,0.0005935720768767288,7.453876977412093e-8,2.592393005847998e-8,1.389021889055776e-7,9.38783599553941e-18,1.1434846707702916e-17,2.527066817618479e-16
0.1855927963981991,10.0,1.2454677194703858,1.2826175215122408,1.2108559095062512,0.00308713170493652,0.004574502530831162,0.004025314178419682,0.0005935849210038234,7.455951536104593e-8,2.5931496189854e-8,1.3890334792363535e-7,9.388163182879741e-18,1.1436291984827688e-17,2.5270982275747035e-16
0.18609304652326164,10.0,1.2462356809241586,1.2828705433289191,1.2112198067290323,0.003087660841564109,0.004574561500109171,0.004025453389860358,0.000593609131197058,7.456693138126583e-8,2.593759150846288e-8,1.389071412625718e-7,9.388586141765952e-18,1.1436665962192385e-17,2.527147233292631e-16
0.18659329664832416,10.0,1.2462410047332528,1.283203278169021,1.211588180895143,0.0030877747355481018,0.004574807583610717,0.004025658727092933,0.0005937076032181867,7.458957841368028e-8,2.5938266313441692e-8,1.3891370985393968e-7,9.388588338752076e-18,1.1438612273332383e-17,2.527180199332547e-16
0.1870935467733867,10.0,1.2462421814329816,1.2832280680587809,1.2117509218968228,0.003088243167718057,0.00457498500822806,0.0040259429876718855,0.000593716756862558,7.45988037080831e-8,2.593833979603467e-8,1.3891405849759863e-7,9.388954145322684e-18,1.1441340139809998e-17,2.527246844811848e-16
0.1875937968984492,10.0,1.2463329175997138,1.2839525335174227,1.211806207082886,0.0030882454453663817,0.004576743922840832,0.004026145941452922,0.0005937392787191203,7.461935865093373e-8,2.594071340152739e-8,1.3891467605389203e-7,9.391871652023466e-18,1.1442090016170743e-17,2.5273470032993576e-16
0.18809404702351176,10.0,1.2477942686220111,1.2841574423656987,1.211823947935895,0.0030883163279572592,0.004576778954364684,0.00402625615594325,0.0005937493780607777,7.462330736520562e-8,2.594211246609679e-8,1.3891493033331795e-7,9.392435862516491e-18,1.144237637973639e-17,2.5274013957552747e-16
0.18859429714857429,10.0,1.248352273751419,1.284671957186333,1.2119249202101647,0.003088420053664341,0.004578805794054323,0.004026939142639855,0.0005939553832119502,7.463185794641212e-8,2.594327403514524e-8,1.389180668887281e-7,9.393915981999154e-18,1.1442514510152192e-17,2.5274065624416383e-16
0.1890945472736368,10.0,1.2485615908921766,1.2851715518440883,1.2123521473235812,0.0030888923108604717,0.004579208333351787,0.004026985084360721,0.0005939755756524493,7.465240273703292e-8,2.594334901573886e-8,1.3891852955060036e-7,9.396986019349636e-18,1.144420879354427e-17,2.527441499716492e-16
0.18959479739869936,10.0,1.2498846351453734,1.2856754958753562,1.2123738145338376,0.003089256327067717,0.00457997807370081,0.004027083625140701,0.0005940087565389173,7.466278119459514e-8,2.5943732093638216e-8,1.3891911156952124e-7,9.397784150875983e-18,1.144608739934184e-17,2.52745538702372e-16
0.19009504752376188,10.0,1.2500923870761427,1.2857315774905076,1.2126466284711634,0.0030896413517870398,0.004582600714803587,0.004027358967221408,0.0005940134045471702,7.46664930758692e-8,2.5944609704680434e-8,1.3892145265981262e-7,9.397971031948137e-18,1.1446260258878101e-17,2.527634911111296e-16
0.1905952976488244,10.0,1.2512914998862792,1.2860980549666132,1.2127087805532388,0.0030905371709979896,0.004582676562291773,0.0040277086014108955,0.000594015886219611,7.468173949045242e-8,2.595163458994271e-8,1.3892209911260506e-7,9.398013826415436e-18,1.1446408755221539e-17,2.5276530397054605e-16
0.19109554777388693,10.0,1.2516579881381469,1.2862110300126741,1.21285331789024,0.0030906222833700153,0.004583039378006387,0.004027888367973476,0.0005940174514699456,7.468572740469011e-8,2.595531854267241e-8,1.3892224810215242e-7,9.398956004008574e-18,1.144991534537046e-17,2.5277365460127873e-16
0.19159579789894948,10.0,1.2524282256789838,1.2862280498150624,1.2131587239991135,0.0030910237999559696,0.004583204262831596,0.004028742121438776,0.000594052494758491,7.469424232333427e-8,2.5958849657983375e-8,1.3892253798044852e-7,9.399074309490814e-18,1.1450108376951922e-17,2.5277446283298864e-16
0.192096048024012,10.0,1.2530241346803201,1.2865386614667544,1.2135114787921826,0.003091152627339665,0.004583649186495284,0.004028835179709064,0.0005940998793946558,7.469514870992479e-8,2.596121035632342e-8,1.389302861771895e-7,9.401480572969786e-18,1.1453519873569694e-17,2.527753153476415e-16
0.19259629814907453,10.0,1.2550080969802493,1.2867246760436797,1.2139680544259588,0.0030919309910871686,0.004584952026176956,0.0040288415667547265,0.0005941606616707898,7.470309707228596e-8,2.596667899460935e-8,1.3893940316322534e-7,9.401551742373013e-18,1.1457003892068836e-17,2.527754204383299e-16
0.19309654827413708,10.0,1.2550842219920268,1.287574388505616,1.214116036503139,0.003092082143748489,0.004586731725851725,0.004028902985933808,0.0005941646096699417,7.470477724623905e-8,2.59678180024977e-8,1.3896016629386221e-7,9.403561795954623e-18,1.1457114539812761e-17,2.52777455429799e-16
0.1935967983991996,10.0,1.2550949040190367,1.2876013763725318,1.2143555093648009,0.003092227320963091,0.004588311185623245,0.0040289062743530685,0.0005941754108466001,7.470632825227874e-8,2.597087647697496e-8,1.3896100950296017e-7,9.404672656662329e-18,1.1458608903498333e-17,2.5277842722386005e-16
0.19409704852426213,10.0,1.255173459657466,1.2879208742025678,1.2144345725913495,0.003092295828478027,0.004589386124915099,0.004029080775078183,0.0005941935540797822,7.470701903181953e-8,2.5971916492506515e-8,1.389633159020007e-7,9.405505262643803e-18,1.1459995291234741e-17,2.527871486373329e-16
0.19459729864932465,10.0,1.2558459060483491,1.2883349965212363,1.2156788518403314,0.0030923150726334006,0.004589392684258448,0.004029347447795585,0.0005942053292994878,7.470731731795508e-8,2.5976742338686374e-8,1.3896807602312862e-7,9.40634830810017e-18,1.1463754640303757e-17,2.5278917036085837e-16
0.1950975487743872,10.0,1.2563524079368633,1.2883463360915872,1.216172240440179,0.0030926805932788466,0.004589783020247938,0.004029428001321613,0.0005942261423879066,7.471342691680788e-8,2.5978205324410782e-8,1.3896990602254864e-7,9.406520096319856e-18,1.1468333200572885e-17,2.5279080146602874e-16
0.19559779889944973,10.0,1.2567770573546007,1.2885083391609586,1.2168289948643045,0.0030927855732491203,0.00459022489123528,0.004029764085877426,0.0005943069708852477,7.472147947199801e-8,2.597919178284207e-8,1.3897339723044243e-7,9.406579422362367e-18,1.1469706991965408e-17,2.527946228104868e-16
0.19609804902451225,10.0,1.257646204727121,1.2887174145868894,1.2168392004250144,0.0030928986954588873,0.00459098991315721,0.00402985687033881,0.0005943101839487334,7.472233138927753e-8,2.5982647681368968e-8,1.3897362084559017e-7,9.4076164413854e-18,1.1469992655366042e-17,2.5279722723261756e-16
0.1965982991495748,10.0,1.2577623493644607,1.2890640180699755,1.217346461081902,0.00309298764627506,0.0045910418985013034,0.004030094995676711,0.0005943767842497643,7.474287817173566e-8,2.5986862560479844e-8,1.3898487111515633e-7,9.407748796837566e-18,1.1474215690486513e-17,2.5280582901375685e-16
0.19709854927463732,10.0,1.2581132302803761,1.2891801707291692,1.2177127487191746,0.0030931382116208403,0.00459104487743772,0.004030109993229588,0.0005944073917684404,7.475306102914665e-8,2.5990095132279895e-8,1.389915975349357e-7,9.408839256911348e-18,1.1474378986047644e-17,2.5283203058677716e-16
0.19759879939969985,10.0,1.2584215564346093,1.2895884626338625,1.2180885220792401,0.0030932749141024426,0.004591074572398542,0.0040301777713299064,0.0005944125448802918,7.475603368722225e-8,2.5994805796379463e-8,1.3899474916585662e-7,9.409722255882294e-18,1.1474749117114808e-17,2.5283378683527643e-16
0.19809904952476237,10.0,1.2605424232477487,1.289829260088537,1.2185173975318686,0.003093469844603895,0.004591333009421863,0.004030325648468619,0.0005944230403546335,7.476031109581726e-8,2.5998971129509727e-8,1.3899767848118722e-7,9.410307032378546e-18,1.1474949095757176e-17,2.528339041535217e-16
0.19859929964982492,10.0,1.2611440105560725,1.2898826258098877,1.2187060705522823,0.0030935714890057233,0.004593144958175795,0.004030692568966944,0.000594475636777377,7.477366046179976e-8,2.5999391904038403e-8,1.390021607546633e-7,9.41475982262301e-18,1.1476962122646645e-17,2.528345159041325e-16
0.19909954977488745,10.0,1.26118241383083,1.2899249642305557,1.2188021629080081,0.0030942606918163713,0.004593477746473946,0.004030875324665837,0.0005944914163939507,7.478158181846626e-8,2.59995209075136e-8,1.3900618487758696e-7,9.416410664245995e-18,1.1479096336365912e-17,2.5284032916833074e-16
0.19959979989994997,10.0,1.2612400239235522,1.2900645205052403,1.2188372533932554,0.003094397429013979,0.004593505984345032,0.004031220957617936,0.0005945009546669217,7.478880508324479e-8,2.6004313802605007e-8,1.390136372240231e-7,9.418700849663209e-18,1.1479379199562955e-17,2.528415576266331e-16
0.2001000500250125,10.0,1.2622210104477554,1.2900977085342886,1.2191035263757337,0.003094676502800273,0.004593832143020336,0.004031256991632067,0.0005945688808707529,7.480032571347911e-8,2.600749983184957e-8,1.3901868789698392e-7,9.419309283624827e-18,1.1479398287633789e-17,2.528484694096507e-16
0.20060030015007504,10.0,1.262444545460497,1.2901452835683167,1.2192534746496388,0.003094790590508718,0.004594962141190629,0.004031357191094517,0.000594575058364098,7.481182276612424e-8,2.600781804729813e-8,1.3902167893345848e-7,9.420669782898715e-18,1.1480282237820908e-17,2.5285653925278874e-16
0.20110055027513757,10.0,1.2639377399706335,1.290604307150419,1.2195255717057105,0.0030949606756550587,0.004595507753552948,0.004031393244950707,0.0005945903094238859,7.481846807641635e-8,2.600838588546382e-8,1.3902776689945102e-7,9.420987959390304e-18,1.148088951122323e-17,2.5285674843236484e-16
0.2016008004002001,10.0,1.2650116433584466,1.291377859183911,1.2211465111761677,0.0030951181114503078,0.0045960255539892955,0.004031470462490548,0.000594604091048893,7.481874567986454e-8,2.601457068025951e-8,1.3903096182718674e-7,9.423832672297405e-18,1.1484203392663071e-17,2.52881469098426e-16
0.20210105052526264,10.0,1.265703915109631,1.2914374874891068,1.221254059540807,0.0030952490034780854,0.004596866292562828,0.004031631558789797,0.0005946047552781996,7.482192094863141e-8,2.601592331926273e-8,1.390320734987978e-7,9.42500423267799e-18,1.1484831626603647e-17,2.528825786327454e-16
0.20260130065032517,10.0,1.2657617432256232,1.2927349933280683,1.2213231451208326,0.003095667497198712,0.004597416813204497,0.004031698673912831,0.0005946177096567517,7.483224731850028e-8,2.601740036883656e-8,1.3903745011412106e-7,9.427388531828226e-18,1.1493055402131291e-17,2.5288553140797237e-16
0.2031015507753877,10.0,1.2660036583861096,1.2932331857326804,1.2213954200958528,0.0030956843811337544,0.0045979609756960325,0.004031886038567652,0.0005946724708615763,7.483510030083673e-8,2.601866839132004e-8,1.3904255226318497e-7,9.428443146474504e-18,1.1495565141669197e-17,2.5289189450651717e-16
0.2036018009004502,10.0,1.2668768283435592,1.2934847688908953,1.2213990484849564,0.0030960818567727292,0.004597973237848211,0.004032160093018545,0.0005946971331474447,7.486284015306935e-8,2.602416409626983e-8,1.3904926238744948e-7,9.428656272654674e-18,1.1497653517901085e-17,2.5289442684805364e-16
0.20410205102551277,10.0,1.266980594578637,1.294213447474877,1.2215556858274332,0.003096633069322116,0.0045984082718699805,0.004032233087696366,0.0005947223062039083,7.488175462918046e-8,2.602684304857137e-8,1.390492672132097e-7,9.429544011432888e-18,1.1497904694535456e-17,2.5289572308778416e-16
0.2046023011505753,10.0,1.2669882064987523,1.294590082065834,1.2219527824852592,0.003096725486841456,0.0045993011474908954,0.004032280018097611,0.0005947432495767727,7.489277737900539e-8,2.6027974792941858e-8,1.390502207805603e-7,9.430345341385674e-18,1.1498776516563983e-17,2.5290983579366466e-16
0.2051025512756378,10.0,1.268548367873273,1.295063710906363,1.2222117131657273,0.003097724759400523,0.0045997329340094865,0.004032386725262894,0.0005947524917230638,7.49110511449511e-8,2.6028627096851148e-8,1.3905153634543822e-7,9.430422503042024e-18,1.1500296436825299e-17,2.529325026429264e-16
0.20560280140070036,10.0,1.2693454633859174,1.295072622594976,1.222284412413747,0.0030979529740313254,0.004600565150916108,0.0040325425822162544,0.0005947954101967005,7.491397851516096e-8,2.6031436352722347e-8,1.3905365975455064e-7,9.430835643686024e-18,1.1500693351762718e-17,2.5293766565455147e-16
0.2061030515257629,10.0,1.2702196373567525,1.29542821570312,1.2227632173009428,0.0030983207680737356,0.00460075139434792,0.004032604142525728,0.0005948054362034171,7.492443104187819e-8,2.6031673435984606e-8,1.3906149421876264e-7,9.43122031055318e-18,1.15042830496951e-17,2.529426250009991e-16
0.2066033016508254,10.0,1.2702843402331558,1.296975711813722,1.2228110229973919,0.003098449051623604,0.004602234619554605,0.004032699967273485,0.0005948847457191685,7.495470178314354e-8,2.6032881376504094e-8,1.3906559959446248e-7,9.431232210746384e-18,1.1505398961732052e-17,2.5295309192959024e-16
0.20710355177588793,10.0,1.2707280439962407,1.2970770849420332,1.223213772241059,0.0030985045585678567,0.004602388821740487,0.004032996580075021,0.0005949212579296413,7.495679023696277e-8,2.6034068589324684e-8,1.3906723881968419e-7,9.431411847849207e-18,1.1505542620968537e-17,2.5296380831845845e-16
0.20760380190095049,10.0,1.2708828516076363,1.297098723988065,1.223415602041188,0.0030988362243206595,0.004602439739986719,0.004033025579183353,0.0005949555802967159,7.495710053244246e-8,2.6037620962255368e-8,1.390688226132417e-7,9.43159720019428e-18,1.1507059166982e-17,2.529705674435835e-16
0.208104052026013,10.0,1.2709632148711576,1.2986464122359727,1.2234464223822161,0.0030992253545470256,0.004602662246561587,0.004033305414279589,0.000594958399417628,7.495837306100268e-8,2.603968742113807e-8,1.390692100366098e-7,9.432901775248863e-18,1.1508636722539244e-17,2.5297974234333426e-16
0.20860430215107553,10.0,1.2710863749368164,1.2995108607659651,1.2241554525581793,0.0030993214521912596,0.004602908334069086,0.004033328418994153,0.0005949982265980784,7.49785599624271e-8,2.6044871963771635e-8,1.3907163674495848e-7,9.433339149686307e-18,1.1511957622956526e-17,2.5297990025499425e-16
0.20910455227613806,10.0,1.2712791790384712,1.2997563918374861,1.2247587091816237,0.0030997822614718088,0.004604159862653215,0.004033450987935242,0.0005950482063558056,7.498457473364685e-8,2.6047338980069874e-8,1.3907388722896627e-7,9.433961223026099e-18,1.151355114570144e-17,2.529813484979697e-16
0.2096048024012006,10.0,1.271906121920065,1.299933376642672,1.2248025509104867,0.0030998514497537137,0.0046044064748537745,0.00403357911616216,0.0005950551449800944,7.498974657409842e-8,2.6047808040008494e-8,1.3907744388020817e-7,9.439322013746227e-18,1.1514549777089278e-17,2.529818733089226e-16
0.21010505252626313,10.0,1.2736791815999133,1.3006539570617166,1.2262302425069433,0.0031005436106776264,0.004604531463734393,0.004034359899339913,0.0005950784041358392,7.499381615337158e-8,2.6048129491721903e-8,1.390875936018731e-7,9.440508284611905e-18,1.1516552890414165e-17,2.529824194784444e-16
0.21060530265132565,10.0,1.2742151608786643,1.3015012281716787,1.2269812467288603,0.0031007027271095977,0.004605002381609835,0.004034372791396273,0.0005950862650497934,7.499497351996188e-8,2.6050316579653868e-8,1.390882638951405e-7,9.443894381548031e-18,1.1517834202059083e-17,2.529921740661639e-16
0.2111055527763882,10.0,1.2745421668880756,1.3016352695105706,1.2280893306441452,0.003100798333622501,0.00460502724767524,0.0040347225904933766,0.0005951433055989862,7.499512453022597e-8,2.605167751809385e-8,1.3909600922738814e-7,9.444926238336668e-18,1.1522019129507228e-17,2.530120919740852e-16
0.21160580290145073,10.0,1.275912099640928,1.3020141553190638,1.228531321113137,0.0031011097886111125,0.004605115148185151,0.00403478847698247,0.000595147202124738,7.49976858263703e-8,2.6052473982955953e-8,1.390995437416886e-7,9.445899617142067e-18,1.1524105955962367e-17,2.5301631761492465e-16
0.21210605302651325,10.0,1.2760447083266302,1.3029019390839296,1.2289752978189756,0.003101406185946472,0.004605201247476389,0.0040348095952845425,0.0005951658072754037,7.500342962548388e-8,2.605303121927702e-8,1.3910445339699717e-7,9.446961938282756e-18,1.1525592012509142e-17,2.5302361232485913e-16
0.21260630315157578,10.0,1.276213905260745,1.3029801146229325,1.229171902230289,0.003101777853374928,0.00460596697681232,0.00403485851918753,0.0005951946701621754,7.501740555514403e-8,2.605619255867374e-8,1.391132203501812e-7,9.447595009813334e-18,1.1525943872116238e-17,2.530323012761278e-16
0.21310655327663833,10.0,1.2767008253688683,1.3029954643425268,1.2292073778591706,0.0031020454288658273,0.004606565784925183,0.004034947051517519,0.0005952279705715428,7.502865217195346e-8,2.6059270545499997e-8,1.3912313447282954e-7,9.44782287589095e-18,1.1526378650224922e-17,2.5303330323034645e-16
0.21360680340170085,10.0,1.2769785646238025,1.303307723389906,1.2293811139930793,0.003102101303994225,0.004606577913684788,0.0040350743827809185,0.0005952558425293847,7.504197924159347e-8,2.6065378746449694e-8,1.391342559880314e-7,9.447949536168986e-18,1.1528579999090549e-17,2.530336063235296e-16
0.21410705352676337,10.0,1.2770828325050716,1.303359915575168,1.2296997212583405,0.0031022340821053513,0.00460702018918862,0.004035145256845715,0.0005952965932049899,7.504471525427026e-8,2.6068418769073176e-8,1.3913447639600007e-7,9.448454754676571e-18,1.1529744843485996e-17,2.530401979788712e-16
0.21460730365182593,10.0,1.2771650745725536,1.304807057353881,1.2297027253451036,0.0031027043252156434,0.0046070403741115444,0.004035399251594149,0.0005953297243131756,7.504867559193749e-8,2.60753654322364e-8,1.3914006612130683e-7,9.448816526227996e-18,1.1531114559632065e-17,2.5304253241291385e-16
0.21510755377688845,10.0,1.2776654563212864,1.3056425639662395,1.2304378830294782,0.003103130147540919,0.004607555347030583,0.004035609597107566,0.0005953327041299868,7.505334023181287e-8,2.6077132626286366e-8,1.3914295099841282e-7,9.449333426759862e-18,1.1547341152726044e-17,2.5304911585984034e-16
0.21560780390195097,10.0,1.2792394205760358,1.3063215679157305,1.2309210377551019,0.0031035865591806755,0.004607799085977491,0.004035780759737019,0.0005953727152787179,7.506127890661525e-8,2.6080618962696555e-8,1.3915072207438116e-7,9.451029163036582e-18,1.1548009095508349e-17,2.5306020279778713e-16
0.2161080540270135,10.0,1.2799375018610926,1.306393859923379,1.230987635618055,0.0031036585805101413,0.004607856559959136,0.004035875075443424,0.0005953848153059467,7.507016381311118e-8,2.6081854524873725e-8,1.391521750188476e-7,9.453166963435902e-18,1.1551071750641153e-17,2.5308306974479024e-16
0.21660830415207605,10.0,1.2803813777700395,1.3065544659055315,1.2310269792175241,0.0031037808954957054,0.004608287413859487,0.0040359223774710995,0.0005953998733954083,7.507220827304509e-8,2.6082987950851888e-8,1.3916109037459155e-7,9.453737822012934e-18,1.1552400269372962e-17,2.5308692255149787e-16
0.21710855427713857,10.0,1.280420957907583,1.3066855491037197,1.2315830447676512,0.0031038135183703063,0.0046083844271366265,0.004036093432054974,0.0005954100832126533,7.509105400361673e-8,2.6083412384184805e-8,1.3916357443497323e-7,9.45507567221438e-18,1.155325436368729e-17,2.5308744914482346e-16
0.2176088044022011,10.0,1.2815319176252338,1.3071152798718626,1.2327200351764889,0.003104010181700901,0.004608438817818607,0.004036108640520489,0.0005954351999292749,7.509494985904575e-8,2.608478466633492e-8,1.3916736845642786e-7,9.456627382314273e-18,1.1553730233378134e-17,2.530943769177455e-16
0.21810905452726362,10.0,1.2815336717765056,1.3072639024022468,1.2327299458265286,0.003104735389612862,0.004608443223528568,0.004036226918786204,0.000595461302381041,7.509520466455345e-8,2.6087262130551472e-8,1.3917634904381743e-7,9.45686796038435e-18,1.155401673087731e-17,2.5309743116180346e-16
0.21860930465232617,10.0,1.281667610755269,1.3081858115767293,1.2329045236451726,0.003104929340713557,0.004608635874093925,0.004036283229546456,0.0005954720254314282,7.509698695074894e-8,2.6095088326499707e-8,1.3917893236845165e-7,9.458442598110374e-18,1.1555414345177448e-17,2.531007930689261e-16
0.2191095547773887,10.0,1.2825334348541908,1.308207907773342,1.2341588249902706,0.003105266061599677,0.0046086838253596805,0.004036477906663964,0.000595473919977365,7.5100269735973e-8,2.6099648753726682e-8,1.3917917711470132e-7,9.460475055974825e-18,1.155779678466569e-17,2.5310441487710514e-16
0.21960980490245122,10.0,1.282720053654749,1.3086744215279733,1.2344102566643456,0.0031053804331660434,0.0046090848540014315,0.004036552692377846,0.0005954832860876577,7.510155303117838e-8,2.609991412528156e-8,1.3919173669701279e-7,9.460860077928107e-18,1.1559692819900558e-17,2.5311159901293345e-16
0.22011005502751377,10.0,1.2831937721899962,1.309253166605689,1.235494432779478,0.0031053836359656905,0.004609241486756473,0.004036572324254118,0.0005955922321965086,7.510874379918651e-8,2.6101500714985716e-8,1.3919213850005444e-7,9.4613029507572e-18,1.156166548704478e-17,2.531152910545731e-16
0.2206103051525763,10.0,1.2832049584106597,1.309824215074399,1.2357182524991133,0.0031054376777884442,0.004609604844858443,0.0040365761387225535,0.0005956051999498998,7.511672634548851e-8,2.610571248237735e-8,1.391940994868163e-7,9.461897192516172e-18,1.1562202817672593e-17,2.531179696034914e-16
0.22111055527763882,10.0,1.2834172660933927,1.30996805702495,1.236211573002227,0.0031055997688831205,0.004610916366590271,0.004036868328630155,0.0005956470924215764,7.512049571866285e-8,2.610623227250924e-8,1.391970712262148e-7,9.462479941618176e-18,1.1564911722544272e-17,2.5311898203985413e-16
0.22161080540270134,10.0,1.2834686003539226,1.3100265457459233,1.236864979503141,0.0031057763521840946,0.0046122485325699744,0.004036897156223944,0.0005957005865595219,7.512056912439134e-8,2.610624606480512e-8,1.392007385252635e-7,9.462571926392682e-18,1.1565940950114103e-17,2.5312455560905394e-16
0.2221110555277639,10.0,1.2845958286391848,1.3102298690919445,1.2371092077981618,0.0031059388131685624,0.004612741432298452,0.004036998511980101,0.0005957557423587747,7.512172603380648e-8,2.6108098853090165e-8,1.3920127826483965e-7,9.462953977860197e-18,1.1567071267097002e-17,2.5312831882396403e-16
0.2226113056528264,10.0,1.284621147041746,1.3104978664208593,1.23730423789538,0.0031067080477787355,0.004612886219931179,0.004037052400814984,0.0005957641473375902,7.512233531301974e-8,2.6109160265821875e-8,1.392165412689164e-7,9.463176168815044e-18,1.1577665827051681e-17,2.531418956803715e-16
0.22311155577788894,10.0,1.2849163639904284,1.310513193892087,1.2382173324156702,0.00310680158002433,0.004613688853882429,0.004037148261392781,0.0005957682875298345,7.512579127785096e-8,2.6110810525924322e-8,1.3922088130234978e-7,9.46502784536041e-18,1.1579028945613904e-17,2.5314566691157797e-16
0.2236118059029515,10.0,1.2860629030095037,1.3113629728916634,1.239647337654986,0.003106831754343369,0.004615287543361641,0.004037472085606716,0.0005957904886269374,7.512732642137262e-8,2.6111601920460696e-8,1.3922090371884226e-7,9.466409670676035e-18,1.1580850296899061e-17,2.531461885481653e-16
0.224112056028014,10.0,1.2871743503834705,1.3115510639495491,1.239694925287382,0.0031069735644513367,0.004615526092657468,0.004037533730000215,0.0005958084192458396,7.513128735274548e-8,2.611431868533365e-8,1.3922222746545255e-7,9.468458555317884e-18,1.1581027539238718e-17,2.531511865629262e-16
0.22461230615307654,10.0,1.2890478016450735,1.3118200067292587,1.2402506679551795,0.003107029028840429,0.004616713634109663,0.004037832062303964,0.0005959280676988102,7.514443247824683e-8,2.6116124177446398e-8,1.392393028162549e-7,9.470985973572803e-18,1.158147324070418e-17,2.531561268745896e-16
0.22511255627813906,10.0,1.2892148085360051,1.3130973331158433,1.2404891244629517,0.0031075048285686144,0.004616890395877946,0.004037843680217712,0.0005959479038749737,7.514464809935523e-8,2.6116357469732452e-8,1.3925194391036776e-7,9.472010843683988e-18,1.15831741902708e-17,2.531569364687535e-16
0.2256128064032016,10.0,1.2903334855917892,1.313587606771499,1.2409284392789084,0.003107914165114891,0.004618733791478687,0.004038158257462394,0.0005959566913582347,7.514620427240874e-8,2.6118841080823413e-8,1.3925444125841175e-7,9.473273885728844e-18,1.1585389573996203e-17,2.5316096909796554e-16
0.22611305652826413,10.0,1.2908387781606114,1.3145648388005953,1.2411897003647783,0.0031079620995203543,0.004618748612504791,0.004038232618141073,0.0005959571293637201,7.514938988412675e-8,2.6119325447555138e-8,1.3925558069963902e-7,9.473423759267362e-18,1.1585470973833919e-17,2.531609775191613e-16
0.22661330665332666,10.0,1.2911442454777418,1.3148334326659132,1.2413015673551326,0.003108082986012306,0.004618969974937835,0.004038372818891857,0.0005959966582363448,7.516566514596724e-8,2.6122390871091753e-8,1.3925631394234674e-7,9.474358607246411e-18,1.1585703378708496e-17,2.5316375953860583e-16
0.2271135567783892,10.0,1.2912024843288163,1.3150620918414488,1.2413989208858802,0.0031082640066004666,0.004619133853434866,0.004038769790518959,0.0005960100033276725,7.516656744421738e-8,2.6123737076993894e-8,1.3925915960284127e-7,9.475588357704423e-18,1.1589851487517855e-17,2.531659140578644e-16
0.22761380690345173,10.0,1.2914549854327313,1.3156363724836881,1.2414514002935182,0.0031092497440851617,0.004619261159376474,0.004038947779510315,0.0005961471612991616,7.517910579694098e-8,2.612383151552199e-8,1.3926065364775379e-7,9.476433509073073e-18,1.159559302594352e-17,2.531707936218346e-16
0.22811405702851426,10.0,1.2929083282988298,1.3161774808176683,1.2419460787782146,0.003110099383940218,0.004620077953317026,0.004039168436512878,0.0005961569565297758,7.5183717777329e-8,2.6127222891672412e-8,1.3926088380519856e-7,9.477176225625491e-18,1.1597106645428459e-17,2.5317286132202335e-16
0.22861430715357678,10.0,1.2935224017544003,1.31779546978159,1.2423294708786978,0.003110209070812365,0.0046200926553666205,0.00403926721025844,0.000596191790219048,7.520025315984323e-8,2.613043478050376e-8,1.392665266135483e-7,9.477181738827925e-18,1.159762610655353e-17,2.5317706986596587e-16
0.22911455727863933,10.0,1.2948310984005984,1.317845576562644,1.244003914562576,0.0031102634835071864,0.00462034527263202,0.004039499121909352,0.0005962514759712553,7.523658226110473e-8,2.6130906164070187e-8,1.392708094004514e-7,9.478031145833258e-18,1.1598553947798412e-17,2.531837854441004e-16
0.22961480740370185,10.0,1.2957370534556891,1.3178730339615183,1.244621999630952,0.0031102688009085524,0.004620681661808842,0.004039500680853252,0.0005962786637168305,7.52379727345532e-8,2.6131681987127058e-8,1.392719040219729e-7,9.479895163817744e-18,1.1600314902405543e-17,2.531856187166158e-16
0.23011505752876438,10.0,1.2966141507687883,1.3183172916452284,1.2446800816454524,0.0031103535740923506,0.004620743593206192,0.00403978019226529,0.000596279927619808,7.525054696539631e-8,2.613189830618727e-8,1.3927662254502143e-7,9.481324278369433e-18,1.1603565437590907e-17,2.53189524885437e-16
0.2306153076538269,10.0,1.2972313799155604,1.318560012416546,1.2449305299855757,0.0031103723918284114,0.004621112771650843,0.004040037129745133,0.0005963004180603778,7.525788327290861e-8,2.6133253034503743e-8,1.392810706781892e-7,9.482000842393324e-18,1.1606877702691108e-17,2.531931016152081e-16
0.23111555777888945,10.0,1.297336004504744,1.3187112240682286,1.2453573459454788,0.0031109081829668165,0.004621266916413282,0.004040051290804959,0.0005963096862268023,7.525898872596995e-8,2.6133711052832262e-8,1.3928337010641887e-7,9.482301654552751e-18,1.160742864182086e-17,2.5319478015028343e-16
0.23161580790395198,10.0,1.2977399438759454,1.319033555462478,1.2466862915584982,0.0031109199258372074,0.004621281092532116,0.004040094175399611,0.0005963307851296911,7.526057850801544e-8,2.613476300766841e-8,1.3928774727199647e-7,9.482747703003356e-18,1.1607605747951955e-17,2.5320203542718616e-16
0.2321160580290145,10.0,1.2981198551863167,1.3194166274713095,1.2470744578223816,0.0031110321363390678,0.004622030604093463,0.004040216384889055,0.0005963601711159255,7.526449768597099e-8,2.613746524118023e-8,1.3929032826514677e-7,9.483499586709241e-18,1.1609600933702182e-17,2.532145734078429e-16
0.23261630815407705,10.0,1.2986683208128986,1.3195511640750521,1.2474378951300837,0.003111131236384877,0.00462218773407401,0.004040543163630428,0.0005963778642214566,7.526585443684605e-8,2.6143855359003502e-8,1.3929152901808517e-7,9.483774369536644e-18,1.1610999362749561e-17,2.532150437488489e-16
0.23311655827913957,10.0,1.2990244909622406,1.3196374736792869,1.2475027985295375,0.0031114024658001078,0.004622398951780347,0.0040406435499851625,0.0005963898157707435,7.52713232984901e-8,2.6144868500031585e-8,1.3929312439578321e-7,9.484237573588481e-18,1.1611805959449177e-17,2.532193614811837e-16
0.2336168084042021,10.0,1.2993667488582241,1.3200488174949538,1.2478901429461513,0.003112205594551044,0.004622606146458063,0.00404076011874713,0.0005963961254815739,7.527420133980732e-8,2.614906024901669e-8,1.3929378318895803e-7,9.485041492550072e-18,1.1613295199298126e-17,2.532225173961537e-16
0.23411705852926462,10.0,1.300031271534512,1.3204521045313684,1.247933537655528,0.00311238916214709,0.00462269926602687,0.004041131196125623,0.0005964145728108981,7.52747897131051e-8,2.615259939448605e-8,1.3929524384974296e-7,9.489023520086922e-18,1.1618365568336335e-17,2.532246358935945e-16
0.23461730865432717,10.0,1.3002999633493797,1.3213336271488634,1.2486767010805015,0.003112824108578791,0.004623244099642956,0.00404113921844644,0.0005964192003690813,7.52929140400167e-8,2.615967059998254e-8,1.3930758282361888e-7,9.489414952325684e-18,1.1618798279785056e-17,2.5322588751048147e-16
0.2351175587793897,10.0,1.3003602110440817,1.3214745755513946,1.2490828838330834,0.003112993184917713,0.004623441280548371,0.0040412229493294715,0.0005964241674638603,7.52953153402494e-8,2.6159708616655186e-8,1.3930852763448983e-7,9.489960796024515e-18,1.1618829496042143e-17,2.5322856860910115e-16
0.23561780890445222,10.0,1.3008821571825604,1.321813851634359,1.249692562985829,0.003113130082507633,0.004623650164264842,0.004041305400723319,0.0005964436214533932,7.529850677548194e-8,2.616355004061203e-8,1.3931127318524894e-7,9.49055387771267e-18,1.1618993615090263e-17,2.5323444158047835e-16
0.23611805902951477,10.0,1.3023195110177739,1.3218286354171334,1.2501204830250034,0.0031133932000197975,0.004623878644825287,0.0040413927997431445,0.0005964706547990286,7.530047406949804e-8,2.6168423932784358e-8,1.3931149254195329e-7,9.492302698517874e-18,1.1622098387221788e-17,2.5324346781414726e-16
0.2366183091545773,10.0,1.3029144580283964,1.3221652707305098,1.2503508129908927,0.003113672561996333,0.004624219061171436,0.0040417769566131155,0.0005965086921655802,7.530424756363255e-8,2.617117495396255e-8,1.3931256873543788e-7,9.4933430941031e-18,1.1623283557481676e-17,2.532442971880647e-16
0.23711855927963982,10.0,1.304605743181467,1.322360143976717,1.2505907725772127,0.003113768195773016,0.0046244401296024916,0.004041829832476261,0.0005965159428770677,7.531247111473933e-8,2.6173359307808177e-8,1.393132583921278e-7,9.4937194055454e-18,1.1624262249382993e-17,2.532450774444426e-16
0.23761880940470234,10.0,1.3047880596937433,1.3225128704004874,1.2509344731689165,0.003114855235461691,0.004624543385644132,0.004041890080829697,0.0005965230865131823,7.532163965273242e-8,2.6178440749905174e-8,1.3931694951662488e-7,9.494140888012429e-18,1.1624868427986817e-17,2.5325696413928126e-16
0.2381190595297649,10.0,1.306332216016657,1.3235768743772125,1.2514565016173647,0.003114961374383729,0.004624797144139531,0.004042004089582411,0.0005965357828908537,7.532306828791232e-8,2.6183948705146976e-8,1.3931754350093882e-7,9.495539113211175e-18,1.162773296128508e-17,2.5326194431108485e-16
0.23861930965482742,10.0,1.3067496844329858,1.32380057403708,1.2516057825395785,0.0031149911457971115,0.004624994307049926,0.004042039651972925,0.0005965537342332563,7.5326736320022e-8,2.6195413724415147e-8,1.3931870929084455e-7,9.496539418143848e-18,1.1629753161512712e-17,2.532631236513376e-16
0.23911955977988994,10.0,1.3070255975407719,1.3239588778965952,1.2516238714291754,0.003115241999265321,0.004625671221729925,0.004042137824223328,0.0005965542631071394,7.533282903598762e-8,2.6195968805443694e-8,1.3931876685995198e-7,9.498337812145428e-18,1.1629931598748114e-17,2.5326757806262764e-16
0.23961980990495246,10.0,1.3083670804122787,1.3242037259597434,1.2518075982238324,0.003115420246430031,0.0046257273804528485,0.0040423374047882975,0.0005965996019373666,7.533910540633087e-8,2.6204758314007794e-8,1.393315967733437e-7,9.498706700577261e-18,1.1633970906055818e-17,2.532687967096999e-16
0.24012006003001501,10.0,1.3085934980106415,1.3245878748817217,1.2520087514742726,0.00311556489140098,0.0046257759958334985,0.004042388614266715,0.0005966126573054861,7.53409189361821e-8,2.620508388196936e-8,1.3933275696859918e-7,9.498938228443376e-18,1.1633978751506979e-17,2.5327265916688497e-16
0.24062031015507754,10.0,1.3089966190509252,1.3252388227917828,1.2546142125111666,0.0031171951105505163,0.0046262031531608735,0.004042697183413404,0.0005966150997901706,7.534223707189131e-8,2.620589059530293e-8,1.3933934325003227e-7,9.499141678507627e-18,1.1637347587877576e-17,2.5328350744297157e-16
0.24112056028014006,10.0,1.3106342740091208,1.3257441164941755,1.2548555869525893,0.0031173533384006536,0.004626994876968796,0.004042928993348444,0.0005966245740801655,7.534555006597706e-8,2.6208553569829973e-8,1.3934016366844472e-7,9.499468848450761e-18,1.1638866860594078e-17,2.532852909289225e-16
0.2416208104052026,10.0,1.3114701399052144,1.325939248674734,1.2549903927135306,0.0031175861678841956,0.004627597828912458,0.004043016686093875,0.0005966362961970091,7.534625632582114e-8,2.620885983377208e-8,1.393405588679264e-7,9.499595117087895e-18,1.1639908944122918e-17,2.5328854851563597e-16
0.24212106053026514,10.0,1.3119792820619824,1.3269771413739688,1.255033611303428,0.0031176811803765793,0.00462774233880671,0.0040431396420351,0.0005966916582487641,7.536071176299527e-8,2.6211093824720477e-8,1.393503986902378e-7,9.500192771816625e-18,1.1640906448453591e-17,2.532942102664528e-16
0.24262131065532766,10.0,1.312357349338589,1.3273654193224549,1.2551497905097029,0.003117904450343751,0.004627754212698524,0.004043257610451177,0.0005966999077573635,7.536579698131389e-8,2.6215628412394595e-8,1.393547286772214e-7,9.500257732172789e-18,1.164335278878711e-17,2.532991127340415e-16
0.24312156078039018,10.0,1.3124496473967473,1.329293544308976,1.2552781904281993,0.0031179502956205536,0.004627885424715186,0.00404327852063554,0.0005967344775092878,7.536860858584811e-8,2.621919202824353e-8,1.3935928097735718e-7,9.501072335588614e-18,1.1643464549849306e-17,2.5330070581725306e-16
0.24362181090545273,10.0,1.3137743062329081,1.3293414767333016,1.2557387350698137,0.003118611424929455,0.004628102319069927,0.0040434414614432266,0.0005967349600532734,7.537335891522889e-8,2.6219847606952774e-8,1.3936435970793297e-7,9.501945550631526e-18,1.164400188719881e-17,2.5330221791595155e-16
0.24412206103051526,10.0,1.3140755259965298,1.3296038614471675,1.25594069219956,0.0031188164440224746,0.004628276434897646,0.004043502196949788,0.0005967383465764328,7.539464732731924e-8,2.622736567727714e-8,1.3936524503733956e-7,9.502347219038174e-18,1.1644105583067068e-17,2.5330327546526104e-16
0.24462231115557778,10.0,1.3140760205356596,1.3296937577995158,1.2560354104574016,0.00311883203825359,0.004628525494090036,0.004043743417873408,0.0005967437187052197,7.539479715878425e-8,2.6227890208347748e-8,1.3937827973307774e-7,9.502423692720275e-18,1.1649514347088625e-17,2.5330477721676055e-16
0.24512256128064033,10.0,1.314579034787972,1.3297006853535027,1.2565595712900082,0.0031191115229734657,0.004628629344646811,0.00404377925417012,0.0005967477358542917,7.539784732036051e-8,2.6230757645956293e-8,1.3938186013628034e-7,9.50262178232732e-18,1.1649993275123779e-17,2.5330608206577327e-16
0.24562281140570286,10.0,1.314705841567458,1.329872246445891,1.2566035073376516,0.0031191578194567026,0.004628681211834874,0.004043826262023444,0.0005967516020130202,7.54074106733389e-8,2.623118127585369e-8,1.3938407356411346e-7,9.504127522561778e-18,1.1650447365351696e-17,2.533171109130565e-16
0.24612306153076538,10.0,1.315643336224854,1.3299758896853462,1.2567294353368659,0.0031193559628762096,0.004628946820320719,0.004043882035328273,0.0005967719913171546,7.540875726654793e-8,2.623191158815011e-8,1.3938701279218668e-7,9.505335742722706e-18,1.1650571432204064e-17,2.5331933318522673e-16
0.2466233116558279,10.0,1.3156579303821672,1.3299762575380178,1.2568706627957422,0.003119731185431627,0.004629157702867345,0.0040439067900080936,0.0005968100223759032,7.540966702954976e-8,2.623276216257977e-8,1.393873881924866e-7,9.505391811154983e-18,1.1651471726888742e-17,2.533235411380499e-16
0.24712356178089045,10.0,1.316285594373987,1.3309192085319772,1.256958608675296,0.003120138299163413,0.0046291886567606435,0.004044123533308232,0.0005968112604598407,7.541354403982823e-8,2.6234680753028884e-8,1.3938967880849782e-7,9.505503615051152e-18,1.1653312888354765e-17,2.5332896644252664e-16
0.24762381190595298,10.0,1.317352675311081,1.3310044137442214,1.2578609798200453,0.003120408558737018,0.004629268566097272,0.004044207351164418,0.000596812719561914,7.542252059968403e-8,2.623693154414456e-8,1.3939806986435917e-7,9.505627981192097e-18,1.1653742899623493e-17,2.5333365326876753e-16
0.2481240620310155,10.0,1.3182247468068966,1.331086452893698,1.258366302671775,0.0031204510555415525,0.004629374432855466,0.004044325509729703,0.0005968141204169258,7.542467607016987e-8,2.6237934368103904e-8,1.3939875914198222e-7,9.508063717793786e-18,1.165431542994425e-17,2.533336797372342e-16
0.24862431215607803,10.0,1.3185489636765149,1.3324101484573134,1.2586268564754222,0.003120536972094863,0.004630010341068078,0.004044369290296075,0.0005968492643281961,7.542585269494778e-8,2.6238712529689107e-8,1.3940219387223771e-7,9.508242160657586e-18,1.1654498209897788e-17,2.533489503226973e-16
0.24912456228114058,10.0,1.319187159614107,1.332569004146081,1.2588502311034087,0.0031206934669713924,0.0046300147413240785,0.004044595135307497,0.0005968569707918647,7.542719695820662e-8,2.624667735828837e-8,1.3940435353435262e-7,9.508643476147715e-18,1.1655063565318468e-17,2.5336216360447897e-16
0.2496248124062031,10.0,1.3197461623141071,1.3327896299412474,1.2590518059453053,0.0031208619868770154,0.004630317896484735,0.0040446752955445074,0.0005968583990331643,7.542764116157956e-8,2.6247059869486522e-8,1.3940921856528493e-7,9.509405129293347e-18,1.165594459947327e-17,2.533629599129504e-16
0.25012506253126565,10.0,1.3202068808838825,1.333585957331543,1.2592772898827236,0.003120899694213625,0.004630811510204497,0.004045245865246609,0.0005968626631439406,7.543152677447148e-8,2.625011666282778e-8,1.39409386740872e-7,9.510116601277664e-18,1.1656377838292126e-17,2.5336428084570115e-16
0.25062531265632815,10.0,1.3203887515230446,1.3342293631528788,1.2605665581355865,0.0031211296999659817,0.004630911625106958,0.004045318871343363,0.0005968754424706601,7.54405854058561e-8,2.6257775779959036e-8,1.394180177991912e-7,9.510230882854389e-18,1.1659538824853006e-17,2.5337299694377e-16
0.2511255627813907,10.0,1.3209024194094834,1.3344086153322812,1.2615111685947271,0.0031213202781365853,0.004631407569255258,0.004045521491320197,0.0005968756834188005,7.544971482629012e-8,2.6267613490989265e-8,1.3942258256694513e-7,9.510506075483846e-18,1.1660635215156868e-17,2.533744257583582e-16
0.25162581290645325,10.0,1.321015340760607,1.334465491665048,1.2615773964809431,0.0031214378299173526,0.004631717020443114,0.0040455676710514366,0.0005968955837819955,7.545284890816792e-8,2.6270763284194587e-8,1.3942281251809604e-7,9.510548341138735e-18,1.1662711340993195e-17,2.533788898224564e-16
0.25212606303151575,10.0,1.3213526367204995,1.3349957563634471,1.2619919264463049,0.0031219565327885177,0.004632873410771648,0.004045568947617421,0.000596936167380242,7.545702661944066e-8,2.6270841355672873e-8,1.3942753640514963e-7,9.514835162624788e-18,1.1663006143441776e-17,2.53382082698328e-16
0.2526263131565783,10.0,1.321958230912209,1.3359482256601254,1.262721450989011,0.0031222291968707318,0.004633132973038443,0.004045920413115347,0.0005969412499920455,7.546259936930137e-8,2.627136050464706e-8,1.3943765235985333e-7,9.516196372636932e-18,1.1664802256600116e-17,2.5338911621467e-16
0.2531265632816408,10.0,1.3225781992949028,1.3359951126056555,1.2628088371692923,0.0031231910653786196,0.004633197384349856,0.0040459415295813535,0.0005969913167597027,7.546863714529809e-8,2.6275856034064886e-8,1.3944446232414823e-7,9.516589768951788e-18,1.1670777155373802e-17,2.5339351050741093e-16
0.25362681340670334,10.0,1.3226701430558547,1.3365148297173546,1.2629424890801368,0.0031233824324395478,0.004633339082694944,0.004046077185715883,0.0005970053458512804,7.54708541959877e-8,2.6285137054497118e-8,1.3944668637987788e-7,9.51697141933683e-18,1.1673413979018405e-17,2.534001457267656e-16
0.2541270635317659,10.0,1.3227455765388805,1.336803655858292,1.2631610984004655,0.0031240990271579343,0.004633599794506917,0.004046077920097123,0.0005970083114801131,7.548789930602198e-8,2.6289112679406497e-8,1.3944807830765334e-7,9.517024913538826e-18,1.167608178058325e-17,2.534003283232612e-16
0.2546273136568284,10.0,1.3232137318899333,1.337375170314738,1.263810981068278,0.0031243317890564345,0.004633931014692119,0.004046675243898034,0.0005970188979997945,7.550315241780864e-8,2.629805167599063e-8,1.3945006207587272e-7,9.518023628920492e-18,1.1678850916919423e-17,2.5340147922492983e-16
0.25512756378189094,10.0,1.3234053284526501,1.3390903050128546,1.2638789277851814,0.003124467973101214,0.004634300256070409,0.004046948556241048,0.0005970459907696574,7.550494892837855e-8,2.6299758466850493e-8,1.3945306845665109e-7,9.519350580944117e-18,1.167906937382081e-17,2.5340360429590006e-16
0.2556278139069535,10.0,1.3239218526150112,1.3392827593323955,1.264050222557254,0.0031245498261419508,0.004634412961284276,0.0040470029330525814,0.000597053258176424,7.550626961234664e-8,2.630054988042341e-8,1.3945979808679167e-7,9.520753460591406e-18,1.1680564803559385e-17,2.534057626634548e-16
0.256128064032016,10.0,1.3242469560047685,1.3394150859470548,1.264055249862527,0.0031245571253769606,0.004634536628097158,0.0040471309554077324,0.0005970811205386445,7.55073615285036e-8,2.6304300787291467e-8,1.394639538609986e-7,9.520984596971372e-18,1.1681974937081892e-17,2.534061160343933e-16
0.25662831415707854,10.0,1.3242730348056617,1.339496244844487,1.2647397878127775,0.003124806276282739,0.004634591138203768,0.0040472062898094276,0.0005970847711435516,7.550841234032982e-8,2.6307543542714606e-8,1.3946701452694572e-7,9.52430625370262e-18,1.168248329425098e-17,2.534096735982227e-16
0.2571285642821411,10.0,1.3247440252919547,1.3396168993776185,1.264924862588353,0.0031248315459172903,0.004634613098139533,0.0040474568495416,0.0005970937689756477,7.551144978394053e-8,2.6308934037772742e-8,1.3946814246779827e-7,9.524911223997305e-18,1.1683469913863483e-17,2.534099844616755e-16
0.2576288144072036,10.0,1.3250487045793244,1.3399671390838983,1.2650501547059747,0.0031249601461852423,0.004634715039147908,0.004047486005867569,0.000597110325872441,7.551547488510092e-8,2.6313637776629322e-8,1.3946841125885615e-7,9.52503184094336e-18,1.1686678794686713e-17,2.5341123889225946e-16
0.25812906453226614,10.0,1.3257876365249692,1.3400002705149945,1.2651730473761014,0.003125673416745628,0.004634732827127172,0.004047609885603684,0.000597112902053828,7.551611149171114e-8,2.631378306984656e-8,1.3946931403366074e-7,9.526159622654928e-18,1.1687520189435708e-17,2.534208496916885e-16
0.2586293146573287,10.0,1.3259488167742546,1.340290909127747,1.2651956445300578,0.0031261588706494475,0.004634811409338254,0.004047641571902491,0.0005971306536191841,7.551724850229371e-8,2.6314093799549395e-8,1.3947563180735407e-7,9.52666260066617e-18,1.1689172208265703e-17,2.5342367365828764e-16
0.2591295647823912,10.0,1.3260564794374066,1.34089360634007,1.2653034751566172,0.003126547263572913,0.004635354323569175,0.004047675786116903,0.0005971332369228011,7.551757726042131e-8,2.6320423099510525e-8,1.394790131981906e-7,9.52762964471126e-18,1.1691023598422088e-17,2.534272969216107e-16
0.25962981490745374,10.0,1.3261448313224615,1.3409521866803245,1.2656875318897272,0.0031265922201284754,0.004635411025798897,0.004047688381672165,0.0005971404521720438,7.551903923738237e-8,2.632091674998448e-8,1.3948305870997264e-7,9.527935356783398e-18,1.1691628269564147e-17,2.534282570799362e-16
0.26013006503251623,10.0,1.3264861642499266,1.3416913242792012,1.2664207471012667,0.003126689208869614,0.0046357936226137895,0.004047748338670743,0.0005971479999972303,7.552114081331453e-8,2.6322091837303204e-8,1.394852372186987e-7,9.528558112078369e-18,1.1692046241510002e-17,2.534302667315221e-16
0.2606303151575788,10.0,1.3266445437624685,1.342845315209834,1.2664330163260389,0.003127127274541413,0.004635826593974451,0.004047798881788525,0.0005971506395689964,7.552413242124562e-8,2.6332770143599436e-8,1.3948707031392018e-7,9.529001003627637e-18,1.169308919850396e-17,2.5344381537421174e-16
0.26113056528264134,10.0,1.3267817344997372,1.3434307875904512,1.2665064668359638,0.00312737471720351,0.004636338246027168,0.0040478550829834755,0.0005971629546165184,7.552577651585005e-8,2.6334122819220695e-8,1.394969302368316e-7,9.529151920583031e-18,1.1693674318801486e-17,2.5344655047426533e-16
0.26163081540770383,10.0,1.3268223247575035,1.3435324311774195,1.2665242344351795,0.003127475149121476,0.004636451502762133,0.0040479331069401304,0.0005971735098611292,7.552843135777478e-8,2.633583245171898e-8,1.394970642251886e-7,9.53077287973161e-18,1.1694519389591269e-17,2.534500359025289e-16
0.2621310655327664,10.0,1.3273510345575754,1.3442120992049975,1.2666539147671392,0.0031279146559662035,0.004636883934256,0.004048168106614141,0.0005971744147360735,7.55429318432538e-8,2.6338370159935685e-8,1.3950617416428606e-7,9.531226361599396e-18,1.1696266100676023e-17,2.534505141234437e-16
0.26263131565782893,10.0,1.3273815916122516,1.344643960772829,1.2666952202438118,0.003127933891471578,0.004636933497761771,0.004048239707051661,0.0005972489836603114,7.554611695338585e-8,2.633924404202008e-8,1.395077332943917e-7,9.53204262849371e-18,1.1697291242803341e-17,2.5345461397408843e-16
0.26313156578289143,10.0,1.327534917091624,1.3446960806263308,1.2668254413394007,0.003128184500610335,0.004637772148003895,0.0040482535793221865,0.0005972538361880586,7.55483774228645e-8,2.6339270441256962e-8,1.3950890511235641e-7,9.533755226455183e-18,1.1698904685351e-17,2.5345780155494057e-16
0.263631815907954,10.0,1.3284513244573302,1.3450310730003845,1.266868739448084,0.0031282366666291056,0.004637867357307835,0.004048384880834173,0.0005972544492031182,7.55630601492355e-8,2.633990469524941e-8,1.3950915890302744e-7,9.535615969498923e-18,1.1699038725286123e-17,2.534582775601436e-16
0.26413206603301653,10.0,1.3290984432741249,1.345924640981443,1.2668865040448134,0.0031282986055162503,0.004638695199620134,0.004048399756699684,0.0005973030678593845,7.556330049047311e-8,2.6340039787114368e-8,1.39515973720795e-7,9.535804959008674e-18,1.1699794674579895e-17,2.5345838149760547e-16
0.26463231615807903,10.0,1.329176587323962,1.346232135374585,1.2675115851558747,0.003128495891902644,0.004639104127044835,0.0040484309500577,0.0005973242775580285,7.556772789891077e-8,2.6342987497483006e-8,1.395235517564816e-7,9.53634782453784e-18,1.169981457930451e-17,2.534766982644584e-16
0.2651325662831416,10.0,1.329341794270031,1.3463268433044175,1.2696775202150306,0.0031287054692981098,0.004639328390193496,0.0040484883067335,0.0005973646145513679,7.557488908799923e-8,2.634559667177106e-8,1.395271879438885e-7,9.53673962586193e-18,1.1700449954502182e-17,2.534806975603917e-16
0.2656328164082041,10.0,1.3294918556611883,1.3470646158216635,1.269744054289135,0.003129034966292599,0.00463952967494052,0.004048517257728644,0.0005973706453182746,7.557698915297877e-8,2.634579896791888e-8,1.3952731725209645e-7,9.536910950147909e-18,1.1701243594979425e-17,2.534808643599833e-16
0.2661330665332666,10.0,1.3300621897352325,1.3472044324409527,1.2704387405809525,0.003129463012521891,0.0046397103865436756,0.004048536452786439,0.0005973719128499558,7.557890524915839e-8,2.6347914016587345e-8,1.395295375652627e-7,9.537143327898205e-18,1.1703386399096527e-17,2.5348573332528284e-16
0.2666333166583292,10.0,1.3303069686858546,1.347518532601794,1.271195827047433,0.0031295311356394303,0.004640115142982151,0.004048626589985457,0.0005973767420363659,7.559539922655346e-8,2.6348470742126818e-8,1.395295746560369e-7,9.537780523764075e-18,1.1705569654087802e-17,2.534917283755514e-16
0.2671335667833917,10.0,1.330885016021298,1.3481109484670963,1.2715540538302204,0.0031295845683868002,0.004640129996508236,0.004048631094841034,0.0005974011553044502,7.560643323474039e-8,2.6349717066006217e-8,1.3953493872540537e-7,9.538144784553147e-18,1.1705574747135732e-17,2.5349196526854895e-16
0.2676338169084542,10.0,1.3315048340994682,1.3490823885756,1.2719416210751486,0.0031297324086481514,0.004641267573592709,0.004048632299990138,0.0005974217099748095,7.561718686374094e-8,2.635114653827728e-8,1.3954014549475024e-7,9.538557225144852e-18,1.1706494681109602e-17,2.5349290394308034e-16
0.2681340670335168,10.0,1.3317800359765313,1.3501569227969434,1.2720685054282863,0.0031298460707721585,0.004641288758114949,0.004048834606878501,0.0005974284200347965,7.561945193329218e-8,2.635270536903341e-8,1.3954067275376786e-7,9.538839639341138e-18,1.1707462610303708e-17,2.5350721266885736e-16
0.26863431715857927,10.0,1.3320838795710126,1.3502877034573892,1.273437137008705,0.0031306319111061615,0.004641330503424693,0.00404897918403472,0.0005975361382064,7.562327330824175e-8,2.635519760772544e-8,1.3954174956502072e-7,9.538871541190807e-18,1.1708518717107821e-17,2.535146739127366e-16
0.2691345672836418,10.0,1.332155874712569,1.3507064728757123,1.2734802762779456,0.0031309387203766145,0.004641717901921038,0.0040491084214945025,0.0005975421246836801,7.563498721206277e-8,2.6357589633217636e-8,1.3954319487698743e-7,9.539962159849702e-18,1.1712031269580757e-17,2.535240470854972e-16
0.2696348174087044,10.0,1.3322684266803564,1.3508832803115274,1.2735614203130259,0.003131122834690484,0.004641738648322457,0.004049115355900531,0.0005975613148156405,7.563658329729757e-8,2.6361297206163444e-8,1.3954569910733325e-7,9.540206493319203e-18,1.1712935104074701e-17,2.535314924514931e-16
0.27013506753376687,10.0,1.332433116642414,1.3528787916718323,1.2741053947762488,0.003131925885449732,0.0046418206846341615,0.004049125945089447,0.0005975629087619443,7.563920414598572e-8,2.6366532948006713e-8,1.3955018177015798e-7,9.541793629036037e-18,1.1713474475122015e-17,2.535322649539081e-16
0.2706353176588294,10.0,1.3327279334450337,1.3529397321543801,1.2751622965515812,0.0031334810371437356,0.004642156482042018,0.004049336311632491,0.0005975794244178349,7.565028135347534e-8,2.6371272539992906e-8,1.3955477466209e-7,9.543726876576e-18,1.1713567153837833e-17,2.535342598993716e-16
0.271135567783892,10.0,1.3332763585596008,1.3536454360064996,1.2753433685172562,0.0031347463107220547,0.004642309276634577,0.004049352326517816,0.0005976037936923622,7.565215340761161e-8,2.6371418982349534e-8,1.3955549884434607e-7,9.54415724939158e-18,1.1713619444352508e-17,2.535384610417914e-16
0.27163581790895447,10.0,1.3335584296595655,1.354031707871591,1.2764592715512972,0.0031347755975022467,0.0046423149516181695,0.004049385598354176,0.0005976106128547874,7.565268269322281e-8,2.6374621026839173e-8,1.3956492166057354e-7,9.545827834060821e-18,1.171453802477492e-17,2.5354135471341337e-16
0.272136068034017,10.0,1.3342640410718032,1.3540725353713463,1.27757073278759,0.0031347898083767182,0.004642643999092458,0.004049459681449832,0.0005976182062161248,7.565284725247273e-8,2.6374727210502675e-8,1.3957417224009013e-7,9.545989030885312e-18,1.1715027855741068e-17,2.5354811205573537e-16
0.2726363181590795,10.0,1.3353035653030043,1.3541943119342794,1.2777415991077128,0.003135791916730904,0.004642646637144832,0.004049465357687818,0.0005976236320744686,7.565370241484224e-8,2.6384909053515126e-8,1.3957654898285318e-7,9.546667794630488e-18,1.1716387823876816e-17,2.535482792702467e-16
0.27313656828414207,10.0,1.335574117166415,1.3543502256653353,1.2778519988480503,0.0031358870946767295,0.004642738231793844,0.0040495061431944385,0.0005976379955731128,7.565883983270807e-8,2.6385463246030103e-8,1.395820739926959e-7,9.550280610666882e-18,1.1717139147098796e-17,2.5355088011690183e-16
0.2736368184092046,10.0,1.335580227701522,1.3552529484362605,1.277963436265609,0.0031359547519013986,0.00464387502814001,0.004049587715888798,0.0005976548594019952,7.56595432454992e-8,2.6392266406499897e-8,1.3958563393348596e-7,9.550378539833575e-18,1.1719055474853965e-17,2.5355305531921137e-16
0.2741370685342671,10.0,1.3358966487892439,1.3555058115988226,1.2784139134364074,0.003135988256139126,0.004644008625276344,0.004049628768710422,0.0005976836293272254,7.56657298163576e-8,2.6397244701208403e-8,1.395863671259073e-7,9.550396826651447e-18,1.1720180070035488e-17,2.535562888188572e-16
0.27463731865932967,10.0,1.3375074330881147,1.355675404231967,1.278962937524858,0.0031360185069617868,0.0046441497279656125,0.004049850408256394,0.0005977114085983886,7.56796760098267e-8,2.6398938514703492e-8,1.395923135341896e-7,9.550441251364235e-18,1.1720217902375297e-17,2.5356407516713865e-16
0.2751375687843922,10.0,1.3376782235978624,1.3557425296318437,1.2796915217636946,0.0031361285347374763,0.004644476508042045,0.004049907905577094,0.00059772142899743,7.568363288372191e-8,2.6400031715104894e-8,1.396070983266656e-7,9.550907284752443e-18,1.1720528093658508e-17,2.5357569343240017e-16
0.2756378189094547,10.0,1.3379705569412697,1.3560353689634157,1.280339248472245,0.0031362922826511054,0.0046445705390512505,0.004049930777418457,0.0005977365956396234,7.568631186647533e-8,2.640106579913589e-8,1.3960714085746412e-7,9.552886352813737e-18,1.172089678105444e-17,2.5357595757342615e-16
0.27613806903451726,10.0,1.3389191542675623,1.3567176471200484,1.2803643335546442,0.0031363688240254144,0.004644610780005408,0.004050078561855185,0.0005978121398818306,7.5697931087414e-8,2.6402894348706945e-8,1.3960794050651134e-7,9.553672483558036e-18,1.1722228361043464e-17,2.5357648133032114e-16
0.2766383191595798,10.0,1.339161178537216,1.3567400544265735,1.2804462300663084,0.0031367368541505144,0.004644855327359729,0.0040500922359514215,0.000597815874476837,7.56999850409587e-8,2.6407103807922927e-8,1.396079687737134e-7,9.554556283272452e-18,1.1722615984075674e-17,2.5358002272196097e-16
0.2771385692846423,10.0,1.3391862656491171,1.3569586887366778,1.2807093594866727,0.003136799812359105,0.004644880871006462,0.0040501066281150265,0.0005978773554659982,7.570252447282665e-8,2.6408335853215955e-8,1.3961203455040027e-7,9.554674705153282e-18,1.1724429903125432e-17,2.53581418089742e-16
0.27763881940970486,10.0,1.3393443304592072,1.3570220834431326,1.280754186674672,0.0031368832013678057,0.004645472207825266,0.004050171482247527,0.0005978808139803207,7.57229933232288e-8,2.6412692999301444e-8,1.3961288194301998e-7,9.555856038203699e-18,1.1726025274241259e-17,2.535820510211747e-16
0.27813906953476736,10.0,1.3396353037728297,1.3570627402512065,1.2812465907885382,0.0031369794862201542,0.004645692955542073,0.004050220683713613,0.0005978914903702027,7.572933328786605e-8,2.6413517351903086e-8,1.3961613467441929e-7,9.556055163188005e-18,1.1726508426015228e-17,2.5358273246295053e-16
0.2786393196598299,10.0,1.3398465943290327,1.3571565053925898,1.282271825329972,0.003137030808543365,0.004645826380049137,0.004050247934242162,0.000597908922107844,7.573128434193745e-8,2.6414505849135475e-8,1.3961951983794183e-7,9.557426315174985e-18,1.1726866022452285e-17,2.5358402774013985e-16
0.27913956978489246,10.0,1.3403662371451845,1.357724157786032,1.2824277542089522,0.0031375798882581248,0.004646374426791768,0.004050475640488357,0.0005979221573757265,7.576130629744275e-8,2.6414792212960238e-8,1.3962073414128697e-7,9.558158516083744e-18,1.1727308108602116e-17,2.5358498003573393e-16
0.27963981990995496,10.0,1.3404918535737864,1.358007772346172,1.2838440031572715,0.003137715165477257,0.004646518065328901,0.004050477765658654,0.0005979275054894392,7.576364179186204e-8,2.6416887336600015e-8,1.3962202870819787e-7,9.558226475792095e-18,1.1728179631217216e-17,2.535878404191185e-16
0.2801400700350175,10.0,1.340863762366402,1.3584854748243582,1.2844352295893786,0.003137974626241009,0.004646778484169487,0.004050524249668787,0.0005979352109518692,7.576904907518507e-8,2.641833774026836e-8,1.396295340295397e-7,9.558313780261046e-18,1.1729824053883307e-17,2.5358907614812997e-16
0.28064032016008006,10.0,1.3416182059095756,1.358635437692556,1.2846196597056487,0.003138352527187771,0.004646833951267469,0.004050593264276524,0.0005979561938819444,7.577558290424787e-8,2.6418435260686862e-8,1.3963254356574466e-7,9.558435088994579e-18,1.1730594897359255e-17,2.535938472347002e-16
0.28114057028514255,10.0,1.3425430266725134,1.3588196493591511,1.2849036913237535,0.0031383848258605485,0.004647636666668386,0.0040506673744519755,0.0005979628137916,7.577590621707434e-8,2.6424360933691407e-8,1.396371345910026e-7,9.559517641420009e-18,1.1731016439537376e-17,2.5359427922535275e-16
0.2816408204102051,10.0,1.342815709471736,1.3589815155310232,1.2849358609352528,0.003138870353554125,0.004647658448579384,0.004050717495130159,0.0005979687168117492,7.578813702757654e-8,2.6424890111908816e-8,1.396396632774455e-7,9.563619928399086e-18,1.173159019875048e-17,2.5359929648804716e-16
0.28214107053526766,10.0,1.3428472351831258,1.359005414798632,1.2854120661374329,0.0031390168132688235,0.004647869657462925,0.004050884552497215,0.0005979751242011224,7.579252863759873e-8,2.6428047887970435e-8,1.3964281932487878e-7,9.564098651042134e-18,1.1732070916683101e-17,2.5360031526716265e-16
0.28264132066033015,10.0,1.3432749043251588,1.3590188800724212,1.2855580396746655,0.0031390666696935908,0.0046482788064920845,0.004050892323609403,0.0005979955347966098,7.579255143948262e-8,2.643074044702936e-8,1.3964386107779969e-7,9.56447459952533e-18,1.173314618610997e-17,2.536005053628632e-16
0.2831415707853927,10.0,1.3433245308064075,1.359154470525647,1.2859038583562479,0.0031391759994285192,0.004648457614386492,0.004050966915389788,0.0005980259873393382,7.580233264229604e-8,2.6436259778818008e-8,1.3964416376923904e-7,9.565561831667399e-18,1.173430661278948e-17,2.536019564278314e-16
0.2836418209104552,10.0,1.343771476337174,1.3594942658013853,1.2866666761962675,0.0031392372471459444,0.004648897827154198,0.004051041005414475,0.000598054050047251,7.580492509416778e-8,2.6437196070846054e-8,1.396549861010095e-7,9.56702871529969e-18,1.1734990324835066e-17,2.536082157884484e-16
0.28414207103551775,10.0,1.3441631499607647,1.3596833104051258,1.286667139632569,0.0031394716600835087,0.004649013912961798,0.0040510625265953275,0.0005981084507864445,7.580782641663697e-8,2.644072750703576e-8,1.3965567280135632e-7,9.567151124417874e-18,1.1734992756315631e-17,2.5361247982721815e-16
0.2846423211605803,10.0,1.3453835227050877,1.3597207293597429,1.2868156438952205,0.003139680448061102,0.004649072793685149,0.004051104956264004,0.0005981151711637321,7.581192730969844e-8,2.6442918545423564e-8,1.3965701049465144e-7,9.569096713624378e-18,1.173606521531515e-17,2.5361758442190025e-16
0.2851425712856428,10.0,1.3457160548823928,1.3597338993478993,1.2868765877116974,0.003139689230718284,0.004649696345103752,0.0040511346520311076,0.0005981668263312425,7.581549568687177e-8,2.644419736432159e-8,1.3965827592224297e-7,9.570654003687836e-18,1.1736377684018387e-17,2.5362287546038336e-16
0.28564282141070535,10.0,1.3462745673277547,1.3598039650770477,1.2872260706746832,0.0031398424679566356,0.004649911330726509,0.004051302537857236,0.0005981901233711477,7.581699691495207e-8,2.6445137561702997e-8,1.3966056099852814e-7,9.571121656430644e-18,1.1736991415636542e-17,2.5362817497401396e-16
0.2861430715357679,10.0,1.3473038381732811,1.3599929775935058,1.2872590368250367,0.0031400808385554676,0.004650272174065178,0.004051391758929614,0.0005981929602391468,7.58329553872129e-8,2.6450445346696056e-8,1.3966194736375225e-7,9.571646254623927e-18,1.173766526394775e-17,2.5363521130752333e-16
0.2866433216608304,10.0,1.3475051175747375,1.360313687220464,1.287373343288909,0.00314012038253085,0.004650592049318826,0.004051446382857336,0.000598207051165472,7.583395145024171e-8,2.645094320827792e-8,1.396660354935483e-7,9.571688602693016e-18,1.1737693545648049e-17,2.536379181090081e-16
0.28714357178589295,10.0,1.3478823239706887,1.3611064922162113,1.2879070753301936,0.003140632738752627,0.004650833597096757,0.004051542745613684,0.0005982070717266811,7.583678912114044e-8,2.645189734749578e-8,1.396689128583283e-7,9.572811261701881e-18,1.1738941844933758e-17,2.5363834065697196e-16
0.2876438219109555,10.0,1.3487395316199047,1.3611665430949162,1.2881606131339771,0.003140653803817272,0.004650870806621681,0.004051755126101952,0.0005982074927057624,7.584676588083749e-8,2.6453107337411825e-8,1.396723847934435e-7,9.574081899570127e-18,1.1739554533490071e-17,2.536389608784856e-16
0.288144072036018,10.0,1.348765934047704,1.3613526322508365,1.2882404978719952,0.003140897997991416,0.00465110131451341,0.004051765218730123,0.0005983014602284635,7.585198224575685e-8,2.6455584512196845e-8,1.3967505486118726e-7,9.574873364414781e-18,1.1740620575450304e-17,2.536399765140065e-16
0.28864432216108055,10.0,1.3490183872368504,1.361678611893835,1.2894217414078748,0.003140926919831287,0.004651115668514591,0.00405196246276058,0.0005983271024446005,7.586172812523042e-8,2.645658635009691e-8,1.396753091153156e-7,9.575110045044692e-18,1.1741687865484513e-17,2.5364324354172896e-16
0.2891445722861431,10.0,1.3500750445590308,1.3618663546293854,1.28986127930437,0.0031409674173423527,0.004651194828841574,0.004051992047362426,0.0005983410649792309,7.586293750912484e-8,2.6457409769418886e-8,1.3967690813667498e-7,9.576374447179137e-18,1.1743802073140221e-17,2.5364412159994463e-16
0.2896448224112056,10.0,1.3503353429860792,1.36203364521685,1.2902740497031362,0.0031417274811263046,0.004651380076181107,0.004052070703154489,0.0005983475773355471,7.58643428908962e-8,2.6460958890411987e-8,1.3967748677064802e-7,9.576517700232477e-18,1.1744420411653149e-17,2.5364501152680286e-16
0.29014507253626814,10.0,1.3507857924198914,1.3621548606125182,1.2904452678444605,0.003142456787748291,0.004651920331208888,0.004052173664146914,0.0005983614777423106,7.586461333051969e-8,2.6469710863664305e-8,1.3967856299934664e-7,9.577354127841938e-18,1.1745063517727473e-17,2.536454738333043e-16
0.29064532266133064,10.0,1.3510605633985753,1.3623467857283789,1.290736622205297,0.0031426728614898083,0.004652246348135843,0.004052275126278534,0.0005983640070491749,7.586650572443801e-8,2.6471518032997253e-8,1.3968079144751776e-7,9.57749070492696e-18,1.1745151989043887e-17,2.536477256538044e-16
0.2911455727863932,10.0,1.351086977077215,1.3628715744738624,1.2907555667569475,0.003142716176186539,0.0046522666237501726,0.004052352394555693,0.000598375737331849,7.586887847600463e-8,2.647250078792894e-8,1.3968273610016537e-7,9.57871168620993e-18,1.1745275963512089e-17,2.5364829953325674e-16
0.29164582291145574,10.0,1.3513602078868878,1.363028601243794,1.2909113454380867,0.003142885340068402,0.004652734612272213,0.004052368976191534,0.0005984042323739429,7.587696636298204e-8,2.647308651385505e-8,1.3969300944274035e-7,9.57965993109588e-18,1.1745299633090412e-17,2.5365466119193573e-16
0.29214607303651824,10.0,1.3516642775959462,1.3631556675941656,1.2914725956306845,0.003143111726876782,0.004652827059716618,0.004052442639719084,0.000598411000987401,7.588066493103846e-8,2.6482668011458122e-8,1.3969933876171984e-7,9.579737630294237e-18,1.1745388783033451e-17,2.5365927368243214e-16
0.2926463231615808,10.0,1.3517073461059226,1.3633787688780004,1.2917804523731462,0.0031431571940406743,0.004652957085421684,0.00405249169898245,0.0005984234845578663,7.588344586721871e-8,2.6486782899979277e-8,1.3970037049132485e-7,9.581751114121059e-18,1.1745801551231562e-17,2.536651987001891e-16
0.29314657328664334,10.0,1.3520131134125932,1.3646587493433333,1.291910219771807,0.003143412984574988,0.0046530231080244575,0.004052499975777649,0.0005984282625100694,7.589238303085604e-8,2.6487930119671094e-8,1.3970182805356306e-7,9.582423290094927e-18,1.1746612238562505e-17,2.536676527808396e-16
0.29364682341170584,10.0,1.3521504471826977,1.3651772065066743,1.292712104011203,0.003143681205454262,0.004653151339228013,0.004052603359965396,0.0005984373979951034,7.589470271663681e-8,2.648867326435211e-8,1.3970238439343649e-7,9.582497868993821e-18,1.174779894732368e-17,2.5367454386683997e-16
0.2941470735367684,10.0,1.3525885915552074,1.3663848883627914,1.2931481076236235,0.003143816545495492,0.0046532544795902814,0.004053047838881169,0.000598455499288108,7.591527448246507e-8,2.6490478776095325e-8,1.3970799092481028e-7,9.583082244409724e-18,1.1748108303921576e-17,2.536934024615098e-16
0.29464732366183094,10.0,1.3533630102913277,1.3664401706245437,1.29335800457863,0.0031440128881317104,0.004653327120561995,0.00405313976525393,0.0005984563752578714,7.59171236387291e-8,2.6491786949418814e-8,1.397149791953535e-7,9.585120899922989e-18,1.1748432045191237e-17,2.536944701579252e-16
0.29514757378689344,10.0,1.3535185930299949,1.366531400481455,1.2942973787677403,0.003144567386096651,0.0046534337599196335,0.00405339259815858,0.0005984564118654756,7.591772561041538e-8,2.649395850592017e-8,1.3971589178350935e-7,9.585510638843213e-18,1.1748530347800252e-17,2.536954527023022e-16
0.295647823911956,10.0,1.3536245155115,1.3666983719759338,1.2943793561689645,0.0031454722977863818,0.004654051410775843,0.0040534761606977245,0.0005985056427248077,7.591959239805036e-8,2.6494362762670784e-8,1.3972109790459905e-7,9.58694787691491e-18,1.1749301134418799e-17,2.537032656022129e-16
0.2961480740370185,10.0,1.3538422349673918,1.367009067668288,1.2955496748898327,0.0031455074042233177,0.004654664087198062,0.0040535453124156155,0.000598512115060319,7.593354357379786e-8,2.6497654468952898e-8,1.3972173727451222e-7,9.587797126688033e-18,1.1749853026096116e-17,2.5370412359769725e-16
0.29664832416208103,10.0,1.3539596555902846,1.3671148529604515,1.295806098943252,0.003145596336407099,0.004654791639013403,0.004053659311040378,0.0005985312909755679,7.594014992598661e-8,2.6500414677504867e-8,1.397276443796056e-7,9.589236332017509e-18,1.1750042963916749e-17,2.5370485726297035e-16
0.2971485742871436,10.0,1.3539886295309649,1.367154164646593,1.2966418359025906,0.003145676659147243,0.00465484897368109,0.004053665939627114,0.0005985313112561523,7.594726782944231e-8,2.6503611892497195e-8,1.3972803219213913e-7,9.589786764843516e-18,1.1750201497524686e-17,2.5370615034978846e-16
0.2976488244122061,10.0,1.3543943622323584,1.3672608312613108,1.2972074965584233,0.003146119001184665,0.004655621354601937,0.004053690556401073,0.0005985494817715635,7.594785810935079e-8,2.6505157523352116e-8,1.3974078721059704e-7,9.590668387310719e-18,1.1751291532911963e-17,2.5371290173729797e-16
0.29814907453726863,10.0,1.354596659887612,1.3674366637562956,1.2974491478870296,0.0031461637635153703,0.00465579750543923,0.0040538461671547794,0.0005985689957875292,7.594978544186133e-8,2.6511447083121115e-8,1.3974250189992756e-7,9.590979905396372e-18,1.1753909945261495e-17,2.5371993756892704e-16
0.2986493246623312,10.0,1.3546567852984024,1.36745457874016,1.2979349189232214,0.003146968881918101,0.004656033665245242,0.004053892604191903,0.0005986333596062956,7.595027054953277e-8,2.6511466776658775e-8,1.3974363960306686e-7,9.591456279436795e-18,1.1755974824006335e-17,2.5372017707546773e-16
0.2991495747873937,10.0,1.3552782698725054,1.3674615506100485,1.2982106281920112,0.0031474041291746396,0.004656079903949063,0.004054037624022876,0.0005986953747069251,7.596059569037148e-8,2.6517363162089163e-8,1.3974440856413965e-7,9.591845091706219e-18,1.1756930083876636e-17,2.537262705115419e-16
0.29964982491245623,10.0,1.3553677128156019,1.3678403718475922,1.2983108044162943,0.003147507289845035,0.004656125622954908,0.004054470727790148,0.000598697667361968,7.596382794009607e-8,2.6519633061414055e-8,1.397482609489003e-7,9.592346612657099e-18,1.175796044015701e-17,2.5373824191615293e-16
0.3001500750375188,10.0,1.3556425101942504,1.3686992698609055,1.2983292090460246,0.003147801945305701,0.004656373885599042,0.004054634298946901,0.0005987225548397226,7.596683588459137e-8,2.6519977395521652e-8,1.3974860233805543e-7,9.593026932972733e-18,1.1758232609456808e-17,2.537417982823467e-16
0.3006503251625813,10.0,1.355761709201473,1.3689100974103725,1.2988396879344177,0.0031481460136792974,0.004656402458989075,0.004055223919679835,0.0005987503018290478,7.596841210173339e-8,2.6521809551050075e-8,1.397493107831625e-7,9.593382131385298e-18,1.1761105365155507e-17,2.537484961445457e-16
0.30115057528764383,10.0,1.3558030367770728,1.3696684599829263,1.2992324793462602,0.0031482732946997794,0.004656489200579756,0.004055372641226844,0.0005987590239763052,7.597369711056514e-8,2.652272833173262e-8,1.3975661545014254e-7,9.594426320822273e-18,1.176200361540909e-17,2.5374891973591025e-16
0.3016508254127064,10.0,1.3563574808522185,1.3699205111164416,1.299489771963076,0.003148702107832824,0.004656675252605716,0.004055374611773775,0.0005987910269425681,7.597587199344546e-8,2.652275030069782e-8,1.3975677948460517e-7,9.59478955284516e-18,1.176640279442596e-17,2.537502270030111e-16
0.3021510755377689,10.0,1.3564585219495795,1.3699274074423173,1.2995242019882447,0.003148896264183817,0.004656812209415832,0.004055386172920355,0.0005988363789806552,7.598803514597095e-8,2.6532927943771283e-8,1.3975827416275207e-7,9.596092612908063e-18,1.1767259935265327e-17,2.5375059025478765e-16
0.3026513256628314,10.0,1.3566083811948428,1.3702266776492655,1.299641499476569,0.003148946198147239,0.0046568973735642725,0.004055591666807711,0.0005988408131170312,7.599356782032165e-8,2.6534713352814134e-8,1.3976909829178172e-7,9.599819119102117e-18,1.176743503114664e-17,2.537558767272022e-16
0.3031515757878939,10.0,1.356682542219901,1.3703662393855822,1.299722526913878,0.003149049297736209,0.00465716836541483,0.0040558748799169875,0.0005988562531650649,7.599463803366257e-8,2.653633097933133e-8,1.3976936406136003e-7,9.601512708561317e-18,1.1767845593768381e-17,2.5375728658964155e-16
0.3036518259129565,10.0,1.3567664373815809,1.3705958884402774,1.2997618687179195,0.0031491759720923074,0.004657432806558428,0.004055908839614023,0.000598886328107592,7.599734158072977e-8,2.6536836663343836e-8,1.3976948263595775e-7,9.60204864052343e-18,1.1769237694036242e-17,2.537629078097439e-16
0.304152076038019,10.0,1.3572164973034921,1.370680276768554,1.300592381626466,0.003149216144792384,0.004657890032156418,0.004056346068355197,0.000598923503659089,7.600344966767483e-8,2.653948906460199e-8,1.39773369650116e-7,9.603278133035559e-18,1.176925139375979e-17,2.5376672480432175e-16
0.3046523261630815,10.0,1.357534963160974,1.3708453166399615,1.3011359880120867,0.003149450799363137,0.004657928172636862,0.004056354647172204,0.0005989285940551075,7.601369238450914e-8,2.65403128607504e-8,1.397734112293236e-7,9.603577965056545e-18,1.1771287889056155e-17,2.5376917782384765e-16
0.3051525762881441,10.0,1.3575765366872103,1.3709552896509771,1.301188022318665,0.0031495308814541495,0.004658543487633927,0.004056501868544041,0.0005989367413860125,7.601447857678944e-8,2.6547671940037084e-8,1.3977469970316891e-7,9.60424879069723e-18,1.1771733059920686e-17,2.5377122372790993e-16
0.3056528264132066,10.0,1.3576261258386677,1.3713774939519183,1.3014050784998448,0.0031500095447361998,0.004658766954510149,0.004056572208109001,0.0005989452209429855,7.601650240184257e-8,2.6549669369021573e-8,1.3977890664977906e-7,9.606116290496404e-18,1.1772642560104846e-17,2.537725684874945e-16
0.3061530765382691,10.0,1.3577356290540026,1.371758855759594,1.3017875564840629,0.0031501024385744867,0.0046587723504402465,0.004056577188360431,0.0005989491881861824,7.601945991131135e-8,2.6549728225035212e-8,1.3977942602966442e-7,9.606497223969464e-18,1.1773629673422002e-17,2.537750856903749e-16
0.30665332666333167,10.0,1.3577995511090957,1.3719852337812724,1.3025795367684323,0.0031502290850146364,0.004658797339178815,0.004056710237867101,0.000598975146946154,7.602183333308742e-8,2.65504576072503e-8,1.3977988658241592e-7,9.606666098236406e-18,1.177473658568988e-17,2.537804580006255e-16
0.3071535767883942,10.0,1.3580477153860648,1.3727319651864063,1.302585206049126,0.0031503865895216006,0.004658852614782262,0.004056765229440948,0.0005991020312830038,7.602617396607072e-8,2.6551608848290893e-8,1.3978040310581859e-7,9.606729665598322e-18,1.1775999260267825e-17,2.5378413785481593e-16
0.3076538269134567,10.0,1.358728486495511,1.3728224946140284,1.3033635349413615,0.0031504030382756495,0.00465886337831413,0.004056803643642842,0.000599114398806511,7.602732134000524e-8,2.6552896218060036e-8,1.3978603783350968e-7,9.608950887759315e-18,1.1776360972193634e-17,2.5378599306767792e-16
0.30815407703851927,10.0,1.3592171832410496,1.3732445627025107,1.303699080034916,0.0031505990540373285,0.004658970792244883,0.004056845421954003,0.0005991249028753332,7.603120518575443e-8,2.6553497973398963e-8,1.397894576715289e-7,9.609742541380853e-18,1.1778306857166775e-17,2.537885471735946e-16
0.30865432716358177,10.0,1.3592976275993869,1.3732658849756538,1.3037775110731407,0.003150893773162015,0.004659020377668132,0.004056947891133615,0.0005991548727701923,7.603928371883735e-8,2.6556087353173184e-8,1.3978962933307957e-7,9.611393813105995e-18,1.1778463243499604e-17,2.5379512290643444e-16
0.3091545772886443,10.0,1.3594759803955805,1.3732968426463366,1.3041670013778446,0.003151027754828125,0.004659755069641428,0.004057104876852233,0.0005991871450996315,7.60408824608036e-8,2.6564275032095336e-8,1.3979087871331944e-7,9.611686266232838e-18,1.1780001014882465e-17,2.537968466572012e-16
0.30965482741370687,10.0,1.359931591468995,1.3746132435840006,1.3049406601814177,0.003151409928361046,0.004659766101119364,0.004057219927756891,0.0005991995510432109,7.604496787374562e-8,2.6575095294552017e-8,1.397917173677631e-7,9.61192362710142e-18,1.1781666532585566e-17,2.5380445404705784e-16
0.31015507753876936,10.0,1.3599494368032037,1.37571962897571,1.3052203767782906,0.003151491549379067,0.004660024560703522,0.004057250650554624,0.0005992064827834366,7.604625595216111e-8,2.657535133743382e-8,1.3979392053701668e-7,9.61357707291255e-18,1.1782398416444791e-17,2.538060092826258e-16
0.3106553276638319,10.0,1.3600234068809367,1.3759139029804144,1.305386913512535,0.003152018941725195,0.004660063797493407,0.0040572688226158445,0.000599221330328888,7.604678404448857e-8,2.6575907379878325e-8,1.3979557885209815e-7,9.614203127971068e-18,1.1782757697114778e-17,2.5380959362417003e-16
0.31115557778889447,10.0,1.3602671573348817,1.3765578774122502,1.3056136682983939,0.0031520554548960045,0.004660400169472606,0.004057295009185997,0.0005992654402303155,7.605072508436786e-8,2.6581380715117386e-8,1.3979627554153925e-7,9.614689488419885e-18,1.1783234987500695e-17,2.5380960686686073e-16
0.31165582791395696,10.0,1.3612089104241072,1.3767403956733495,1.3058708618300945,0.00315212768932016,0.004660635552921582,0.004057305585133783,0.0005992779242904739,7.605095369196917e-8,2.6584277000970154e-8,1.397995438919616e-7,9.614695634453796e-18,1.1785568235327483e-17,2.538105380015519e-16
0.3121560780390195,10.0,1.3614094083820252,1.3769643657766475,1.3058805681416905,0.0031521955842829246,0.004660789184939706,0.004057317189230697,0.0005992978049015595,7.605671768946609e-8,2.658578505657851e-8,1.398042751698845e-7,9.617191122902669e-18,1.1786678963392643e-17,2.5381353102732304e-16
0.31265632816408206,10.0,1.361838852578326,1.3769910893102664,1.3061381813738082,0.003153688225468426,0.0046608519704500395,0.004057369628333372,0.0005993121694239991,7.605768399507829e-8,2.658942689791823e-8,1.3980615943049337e-7,9.617696744990168e-18,1.1787072544191279e-17,2.5381699534428794e-16
0.31315657828914456,10.0,1.3619300634752192,1.3773573330233297,1.3064400773031999,0.003154404182204688,0.004660855880463288,0.004057536924948529,0.0005993278724005342,7.606047925764042e-8,2.6589962800479546e-8,1.3980979492188146e-7,9.618165867525905e-18,1.1787592959915987e-17,2.538195240025412e-16
0.3136568284142071,10.0,1.362652526197642,1.3779300998532498,1.306924995713394,0.0031545759340657464,0.004661123313653991,0.004057550986933516,0.0005993597151325588,7.606389465244783e-8,2.659759782944578e-8,1.3981308442887679e-7,9.619166220510639e-18,1.1788217017781792e-17,2.5382459564439194e-16
0.3141570785392696,10.0,1.3631926214909806,1.3782793920258956,1.3069579649956897,0.0031546533309921537,0.00466129221370682,0.004057571234718211,0.0005994115828997012,7.606530394345042e-8,2.6598032533253627e-8,1.3981510557015982e-7,9.621259147367173e-18,1.1789460585035858e-17,2.5382919036055837e-16
0.31465732866433216,10.0,1.363212641282795,1.3785848077407636,1.3072278902740546,0.003154770438733954,0.004661574470590722,0.0040576556226577555,0.0005994991853477386,7.607183725410173e-8,2.6599375741798003e-8,1.398154804990009e-7,9.621486898035099e-18,1.1790764322073216e-17,2.5384130440786963e-16
0.3151575787893947,10.0,1.3647503559023733,1.379059671615062,1.3077827695640378,0.003155217930150118,0.00466160354985507,0.004057730172124245,0.0005995083640387454,7.607235508431407e-8,2.6600719148626807e-8,1.3981570029313535e-7,9.621565565762983e-18,1.1793986879909764e-17,2.538417108889842e-16
0.3156578289144572,10.0,1.3647553635744216,1.3797594211023747,1.3079434398590266,0.0031558398498273224,0.004661882393570383,0.0040578669632739305,0.0005995211884329301,7.60780937027069e-8,2.660298535099005e-8,1.3981811436828885e-7,9.622154856704657e-18,1.179432195541334e-17,2.53842037494795e-16
0.31615807903951976,10.0,1.3654626678899515,1.3801600915503347,1.3082094284655903,0.003156366515332681,0.004662181559799852,0.004057923149188377,0.0005995252932779944,7.608117014832193e-8,2.660302566543607e-8,1.3982520985061355e-7,9.622218007805893e-18,1.1794614870939945e-17,2.538442210606728e-16
0.3166583291645823,10.0,1.3668702333561416,1.3801867225509512,1.308448154443563,0.003156394164123064,0.004662274464478107,0.004057975912927053,0.0005995262397999149,7.608374038478923e-8,2.6603499738694244e-8,1.3983545950646178e-7,9.622280184103294e-18,1.1794951494530162e-17,2.5384478527142034e-16
0.3171585792896448,10.0,1.3671197367873658,1.3802122349929438,1.308550937521839,0.0031565317803158824,0.004662401113955125,0.004057991205081796,0.0005995374846545942,7.608598874659287e-8,2.6612457322089248e-8,1.3984316624697007e-7,9.62231892157702e-18,1.1795907154938762e-17,2.538473622833277e-16
0.31765882941470736,10.0,1.3673651873413457,1.380327335791282,1.3090663141017536,0.0031568788429591982,0.004662450292240382,0.004058015351184629,0.0005995696621480017,7.608608302157035e-8,2.6613354155520796e-8,1.3984406196546316e-7,9.62351155507112e-18,1.1796320948570771e-17,2.5384891605417753e-16
0.3181590795397699,10.0,1.367524117203328,1.3810801529692278,1.3094133080391372,0.003157309229101398,0.004662822754868291,0.004058020314092691,0.0005996518172653551,7.60897713905341e-8,2.6613447112599417e-8,1.398452295649939e-7,9.623538234530968e-18,1.1797623368496927e-17,2.5385137445499214e-16
0.3186593296648324,10.0,1.3677469081811409,1.381172258549455,1.3097036709719727,0.0031573544446788005,0.00466301023243276,0.004058106760596951,0.0005996527980245525,7.609194452526304e-8,2.6619515785620567e-8,1.398463242372191e-7,9.624439258313632e-18,1.1798666310288763e-17,2.5385219750861793e-16
0.31915957978989495,10.0,1.3678411469427427,1.3818891983301753,1.310318547314095,0.0031573903469893157,0.004663228212060502,0.004058237706032643,0.0005996734965535763,7.609623514178446e-8,2.6620876572359397e-8,1.398467526714564e-7,9.624724895825686e-18,1.1800216259597305e-17,2.538525714174896e-16
0.3196598299149575,10.0,1.3680773762561778,1.3819093937888949,1.3103256406938064,0.003158068040820848,0.004663472139889331,0.0040583479297491174,0.0005997278160164448,7.609747535858903e-8,2.6622569449689383e-8,1.3984753377780806e-7,9.627530037754347e-18,1.1800589806942345e-17,2.5385860359758473e-16
0.32016008004002,10.0,1.368602494206521,1.3824971005449294,1.3103882914466873,0.003158155715053595,0.004663491226278898,0.0040583984176441905,0.0005997354725453565,7.610872035504688e-8,2.6642716908818344e-8,1.3984756935959364e-7,9.627799867127682e-18,1.1801163842904937e-17,2.5385877969970217e-16
0.32066033016508255,10.0,1.3689766801042567,1.3828705769850906,1.310519194822709,0.0031581955207703972,0.004663504679025843,0.004058402463289133,0.000599737261246186,7.611237767978356e-8,2.6643408055762866e-8,1.39852314018692e-7,9.628054412172187e-18,1.1801912664191151e-17,2.5386245617305796e-16
0.32116058029014505,10.0,1.369054530096425,1.3832859621258349,1.310607936303108,0.0031584064023555424,0.00466393845383663,0.00405877572360436,0.0005997552271504372,7.611350072087844e-8,2.6646489162042236e-8,1.3985341786948774e-7,9.628506768036807e-18,1.1801916383944975e-17,2.538635578317216e-16
0.3216608304152076,10.0,1.369235808362032,1.3833243017184629,1.3112943015764504,0.003159037370033934,0.004663948502202698,0.00405885846795441,0.0005997951682301893,7.611452844171173e-8,2.6648661025385323e-8,1.3985573997591688e-7,9.629135537941485e-18,1.1802179833439917e-17,2.538641231618303e-16
0.32216108054027015,10.0,1.369343252574847,1.3835225683542913,1.3115138521610195,0.003159070594053626,0.004664115825765108,0.00405887079347159,0.0005998242425889376,7.612123640484573e-8,2.6651664288776588e-8,1.3985576137987708e-7,9.629234350432413e-18,1.1803258563887925e-17,2.538684635097556e-16
0.32266133066533265,10.0,1.3702405448407007,1.3838406760008815,1.3121026997290817,0.003159137392362556,0.004664128075372109,0.004058882040326645,0.0005998483345279362,7.612245961485745e-8,2.6652094230862525e-8,1.3985635702996228e-7,9.629269089235294e-18,1.1803696568586663e-17,2.5387473770480383e-16
0.3231615807903952,10.0,1.3702721234641935,1.3841499591960038,1.3123385743951863,0.003159447080731562,0.004664683546410051,0.004058933791342648,0.0005998567595463096,7.613595398184266e-8,2.665785258668945e-8,1.398582768803202e-7,9.629894945949396e-18,1.1804160985667443e-17,2.5388097066137144e-16
0.32366183091545775,10.0,1.3716893632923561,1.3847132656168524,1.3133943238305394,0.003159486659131229,0.004664752287198155,0.0040593450035360515,0.0005998790610373875,7.613911675805988e-8,2.666511198945991e-8,1.398598637966326e-7,9.631815567950418e-18,1.1804213595084569e-17,2.538819467972992e-16
0.32416208104052024,10.0,1.371880163321155,1.3849247125682875,1.314018503208789,0.0031597031714882483,0.004664776752891042,0.004059356293412416,0.0005999040724836266,7.614138080670934e-8,2.666537837836086e-8,1.3986153080827328e-7,9.632059449207196e-18,1.1804664186131651e-17,2.5388232956118697e-16
0.3246623311655828,10.0,1.3720564716315111,1.3852207336161493,1.3146541306898973,0.0031611595285642334,0.004664839043877632,0.004059388184549749,0.0005999137688005633,7.615010509075908e-8,2.6667511412682625e-8,1.3986662786849646e-7,9.63315169016397e-18,1.1805795586745739e-17,2.5388454932393093e-16
0.32516258129064535,10.0,1.3723147312772455,1.3853110617064432,1.3148908498579195,0.0031612326535340606,0.004665031672529164,0.004059507991002395,0.000599972077094917,7.615611914308581e-8,2.666793699165782e-8,1.3987023839486467e-7,9.633354003395374e-18,1.1806773054445112e-17,2.538857831354871e-16
0.32566283141570784,10.0,1.3725644747479901,1.3854221627803835,1.3154255819962761,0.0031613156449967466,0.00466516663562409,0.004059532668292808,0.0005999974814599511,7.6159383077328e-8,2.6669320183665583e-8,1.3987271306862146e-7,9.633426738990466e-18,1.1807048247342792e-17,2.5388727768098477e-16
0.3261630815407704,10.0,1.3729230006868571,1.3855240573267988,1.31547652486846,0.0031613391772962298,0.004665230415581878,0.004059547078721113,0.0006000092496079719,7.61623410884369e-8,2.6672410387672108e-8,1.3987494868833079e-7,9.634034421014483e-18,1.1807337110121184e-17,2.538874985122013e-16
0.3266633316658329,10.0,1.37295465100077,1.385809406998647,1.3160630642464033,0.0031615155812714144,0.004665472305889752,0.00405962434876612,0.0006000435454433164,7.6166069954082e-8,2.6672480761533193e-8,1.3987692387066304e-7,9.63432453655921e-18,1.180987772040662e-17,2.5388868101306327e-16
0.32716358179089544,10.0,1.373617736011556,1.386800143342995,1.316165369633542,0.003161649774688528,0.004665508919950411,0.0040598350860547305,0.0006000475726366991,7.617031606015007e-8,2.6672997361881892e-8,1.3987723385032772e-7,9.636294423085412e-18,1.1810220619780006e-17,2.538893558561738e-16
0.327663831915958,10.0,1.3742957624955163,1.3869602444169684,1.31618679562367,0.003161712968957255,0.004666068015290054,0.004059906485666686,0.000600099115249686,7.617048275762334e-8,2.668463138181588e-8,1.3988284622320386e-7,9.637490603059763e-18,1.1810688631253012e-17,2.5389257536108407e-16
0.3281640820410205,10.0,1.3745856172456075,1.387231306849353,1.3162081946690032,0.003162192557040253,0.0046665865592970725,0.004059935490726613,0.0006001041989256572,7.617636175024612e-8,2.6686538304589422e-8,1.3988410831470247e-7,9.639046487633167e-18,1.1810730666263147e-17,2.5389641540917604e-16
0.32866433216608304,10.0,1.3750190833692515,1.3872873202595224,1.3165420370803516,0.0031623600175993832,0.004666786005388458,0.004059949085137885,0.0006001358860306435,7.618215788099542e-8,2.6686673390106742e-8,1.3988410905301037e-7,9.640001141652908e-18,1.1810801070620332e-17,2.5390588039089756e-16
0.3291645822911456,10.0,1.3750354683215544,1.3874872459895287,1.3170158562088807,0.0031628542468716365,0.004667182290348274,0.004060045127687622,0.000600137644182934,7.618594878509124e-8,2.6688079225488306e-8,1.3988443206162693e-7,9.640326459634443e-18,1.1812102414785737e-17,2.5390636955423307e-16
0.3296648324162081,10.0,1.3752406039771559,1.3875341126238891,1.3173559189970039,0.0031631570297891744,0.0046671833442107034,0.004060074638295641,0.0006001451486998566,7.618759277579911e-8,2.6689253561376872e-8,1.3988482039700108e-7,9.641853684387089e-18,1.1812173139001912e-17,2.5390677714010416e-16
0.33016508254127064,10.0,1.3753165879943963,1.3876648076498983,1.318368010892682,0.0031632762499652404,0.004667223146556566,0.004060211799447609,0.0006001515129175918,7.618846216658988e-8,2.669310550234988e-8,1.3988514024018113e-7,9.642707383694458e-18,1.1812253819419988e-17,2.5390707128155597e-16
0.3306653326663332,10.0,1.3757145061190903,1.3880582402081783,1.3185863361385661,0.0031633679719967386,0.004667287466498017,0.004060308299865782,0.0006001858677742784,7.619351448587874e-8,2.6695640230659602e-8,1.3989557115111703e-7,9.64530525163336e-18,1.181239668457578e-17,2.539171816928111e-16
0.3311655827913957,10.0,1.3760979553147477,1.3882041352836516,1.3189334262031267,0.0031637844356299303,0.004667631049438963,0.004060313990686734,0.0006002063859680645,7.619648256499049e-8,2.669702084954045e-8,1.3989568423950525e-7,9.645415622511e-18,1.1812791976714258e-17,2.539191429582214e-16
0.33166583291645824,10.0,1.3768419962812843,1.388658806770229,1.319209928375141,0.00316431004875903,0.00466783476337244,0.004060416891632106,0.0006002277574364976,7.619781569987316e-8,2.669844640689123e-8,1.3990088176810488e-7,9.646454270706443e-18,1.1813825365698645e-17,2.5392240141519246e-16
0.3321660830415208,10.0,1.3770893600026708,1.3888373905385405,1.3199229889964863,0.003164379549010656,0.004667841966686615,0.004060512313251731,0.0006002363376550116,7.619820235902954e-8,2.6698508212422643e-8,1.399044288531644e-7,9.646697554486794e-18,1.1814896570270825e-17,2.539231854008867e-16
0.3326663331665833,10.0,1.3774015139521245,1.3891662891249377,1.319926961383155,0.0031644288232627387,0.004668083591132032,0.004060677355690426,0.0006002419319672278,7.620048122388459e-8,2.6699671837527863e-8,1.399049651176577e-7,9.64818749831231e-18,1.1814957819663422e-17,2.539234694697065e-16
0.33316658329164583,10.0,1.3776854799652396,1.3892640764001478,1.3200648433852082,0.0031645995969861902,0.004668424194583041,0.004060776448510808,0.00060025772962958,7.620321657769357e-8,2.670174887763661e-8,1.3990606979936108e-7,9.648596906760435e-18,1.1814984981013299e-17,2.5393251522765984e-16
0.33366683341670833,10.0,1.378419183233046,1.389788532533526,1.3201917848096307,0.003166259230993162,0.004668487196671911,0.004060781193126657,0.0006002581667527912,7.621195492012961e-8,2.6706935707026145e-8,1.399087391178081e-7,9.649671547668112e-18,1.1816273942699934e-17,2.5393423679424144e-16
0.3341670835417709,10.0,1.3786309391282994,1.3900369772503467,1.3202414639987554,0.003166463772280507,0.004668589750059625,0.004060803250629179,0.0006002838310714308,7.622340522716583e-8,2.6708529687142005e-8,1.399097681212685e-7,9.649796848884781e-18,1.1816351512896413e-17,2.5393794923960787e-16
0.33466733366683343,10.0,1.3786938164084284,1.3904304298866947,1.3212866594893709,0.0031664871775799156,0.004668714821837891,0.004060866725674897,0.0006003007446425628,7.622950998852283e-8,2.670864365273956e-8,1.3991073136760205e-7,9.6499185644643e-18,1.1817118931486766e-17,2.539387913898662e-16
0.33516758379189593,10.0,1.3789475897270365,1.390575422756865,1.3216565912834206,0.0031665845516137183,0.004668896914963473,0.0040609351543721955,0.0006003388063553181,7.622958140789649e-8,2.671084841832856e-8,1.3991144372722803e-7,9.651028056446781e-18,1.1818702342834907e-17,2.5394258974661543e-16
0.3356678339169585,10.0,1.3794210512503338,1.390721317274484,1.3219442174719989,0.003167827232671471,0.0046689713323555815,0.004061018470793449,0.0006003403614798302,7.623228634625915e-8,2.6712948070756466e-8,1.3991284715968005e-7,9.652178891791318e-18,1.1819481827870486e-17,2.539432501505312e-16
0.33616808404202103,10.0,1.3796536097895686,1.3911454628367552,1.3219693400026316,0.003167874600364082,0.004669017855562507,0.004061099342002128,0.0006003484962233327,7.623603544706802e-8,2.6716425867787563e-8,1.3991449884652626e-7,9.653771990264278e-18,1.181992437631341e-17,2.539440339210561e-16
0.3366683341670835,10.0,1.3798327415714347,1.3913348397822678,1.32214163626881,0.0031679536569869686,0.0046692042101034795,0.004061103908789621,0.0006003615247940733,7.623960734816064e-8,2.6718202047323294e-8,1.399175909393003e-7,9.654191679134116e-18,1.182049593593092e-17,2.5394463554758153e-16
0.3371685842921461,10.0,1.380201888268327,1.3914059889772146,1.322206677623125,0.00316796647335575,0.004669311819463507,0.004061127623078709,0.0006003786570296571,7.624770272139538e-8,2.6718511399063846e-8,1.3992336829798178e-7,9.654510463757486e-18,1.1822116554127269e-17,2.539455605228062e-16
0.33766883441720863,10.0,1.380284577641694,1.392549039480665,1.322271072749079,0.003168111342324136,0.004669847715810579,0.0040612750314817725,0.0006003885883898513,7.62533248871624e-8,2.6725299460978486e-8,1.3992896781097115e-7,9.6547857528924e-18,1.1822219229072007e-17,2.539553379826378e-16
0.3381690845422711,10.0,1.3806146042591065,1.3925553651790958,1.322328873444408,0.0031684729605153026,0.004669897101345264,0.004061522339089439,0.0006004546387624764,7.625812255398508e-8,2.6735010154813586e-8,1.399316099097942e-7,9.655131938647639e-18,1.1822376282664429e-17,2.5395645854363274e-16
0.3386693346673337,10.0,1.3807364606961219,1.3926503515526463,1.3224788796633853,0.003168569966157272,0.004670105996178998,0.0040615886289137116,0.000600471743217116,7.62601043071694e-8,2.673862644182853e-8,1.3993213449293963e-7,9.655487241037538e-18,1.1822917139696332e-17,2.5395983612499924e-16
0.3391695847923962,10.0,1.3808241285632787,1.3929686856946724,1.3224846518569218,0.0031687062446079765,0.004670146582295816,0.004061689297654899,0.0006004718380421156,7.626101169923203e-8,2.6742164338251346e-8,1.3993303408964727e-7,9.655687991912015e-18,1.1823294351089052e-17,2.5396272147820976e-16
0.3396698349174587,10.0,1.3811081076489464,1.393129460372862,1.3232608467185334,0.00316878814565553,0.00467037673996235,0.0040617067707620505,0.000600517983906062,7.626327302540671e-8,2.675322670316295e-8,1.399332225753329e-7,9.657043897576664e-18,1.1823634254097932e-17,2.539650580082522e-16
0.3401700850425213,10.0,1.3813033707038687,1.393278320907824,1.3235304762132585,0.0031688741383765124,0.004670525819873614,0.00406191677266541,0.0006005899125067624,7.626756560032814e-8,2.67606831776531e-8,1.3993482026142163e-7,9.657082429867761e-18,1.1823908784868155e-17,2.5396751145054424e-16
0.34067033516758377,10.0,1.3816766536439982,1.3936684662656351,1.3238316212323216,0.003168891478874479,0.004670885272258084,0.004061999486075477,0.0006006204272869678,7.627031735374451e-8,2.6762199088783336e-8,1.3994548411808524e-7,9.657143739658127e-18,1.1824399887251876e-17,2.539708975620024e-16
0.3411705852926463,10.0,1.3821307293382852,1.3938257739572615,1.324119119583612,0.003169195808485717,0.004671342678451658,0.004062048222831473,0.0006006244467942481,7.627414900046561e-8,2.676344436552349e-8,1.399497612124938e-7,9.657273845614281e-18,1.1825154795591795e-17,2.539738031078438e-16
0.3416708354177089,10.0,1.3824251149083628,1.3940205510722232,1.3242143042067538,0.0031696132076468385,0.004671740750530947,0.004062173622170847,0.0006006474018147944,7.628035677324327e-8,2.6767340807617798e-8,1.3995020914494647e-7,9.657326604997279e-18,1.1826422546602153e-17,2.5397512577250716e-16
0.34217108554277137,10.0,1.3824770310526382,1.394214390543692,1.324260188166098,0.00316965587114513,0.004671820247979552,0.004062281436254264,0.0006007058592525482,7.628464780894438e-8,2.6771546237546003e-8,1.399519747983636e-7,9.65869294505622e-18,1.1826616708240026e-17,2.5397957318970327e-16
0.3426713356678339,10.0,1.3828168974687514,1.394244415242847,1.3243301151962998,0.003169754890457177,0.00467184797628705,0.004062317509349851,0.0006007122048776401,7.628797749794887e-8,2.6772100538627436e-8,1.3995397886824465e-7,9.659088123824403e-18,1.182834331894888e-17,2.53981930353561e-16
0.34317158579289647,10.0,1.3833149490506635,1.3947261482307671,1.324894428762224,0.003170703245503797,0.004672027825169378,0.004062485964905867,0.0006007564508976759,7.628911486060361e-8,2.6772682275514088e-8,1.3996068088501692e-7,9.660094066140352e-18,1.1828557132349277e-17,2.5399053098380654e-16
0.34367183591795897,10.0,1.3836340761632773,1.3948999045644257,1.3250391888987865,0.003170770065242779,0.004672588275533778,0.004062542828393054,0.0006007635898687884,7.629248344656358e-8,2.677403186029432e-8,1.399613084024441e-7,9.660118749311193e-18,1.1829157928124189e-17,2.5399404154580847e-16
0.3441720860430215,10.0,1.3839152574969842,1.3952246003413904,1.325845126591052,0.0031712869825891213,0.00467292285590218,0.004062574006587503,0.0006007770812734545,7.629360683343348e-8,2.6776595174178507e-8,1.3996175187029617e-7,9.661261369858599e-18,1.182943372630507e-17,2.5399465994769695e-16
0.344672336168084,10.0,1.3839196566203371,1.395260520612854,1.3264140526830464,0.0031719496307476254,0.004673284151608537,0.004062574434898122,0.0006008106019914758,7.629507301438307e-8,2.677914887777289e-8,1.399689810162166e-7,9.661688455352422e-18,1.1829528596551263e-17,2.540006376427149e-16
0.34517258629314657,10.0,1.3847028103390893,1.3953758604538098,1.3265971709649034,0.0031720949313852726,0.004673732206737624,0.0040625804250966424,0.0006008346542730067,7.630009693985134e-8,2.6784970087894612e-8,1.3996976963162764e-7,9.661882536168714e-18,1.18311533834789e-17,2.540097553720301e-16
0.3456728364182091,10.0,1.3850362027867613,1.3954285646187978,1.3266379751055195,0.003172199419864493,0.004673736158374669,0.0040627007354132995,0.0006008409798488025,7.630215235302932e-8,2.6787649395715776e-8,1.3997909909590303e-7,9.664228146424602e-18,1.1831432491959306e-17,2.54017227036851e-16
0.3461730865432716,10.0,1.3855261686656797,1.3957417821953797,1.3273636807374967,0.003172445090872512,0.004673792954514068,0.004062721929856609,0.0006008476874083733,7.630219767776014e-8,2.6787797284747525e-8,1.3998064392840932e-7,9.664454790513794e-18,1.1832134315465509e-17,2.540203051684633e-16
0.34667333666833416,10.0,1.3861813635207845,1.3957670288268003,1.3275674829488426,0.003172619851221337,0.004673805671999381,0.004062731694245088,0.0006008498172528817,7.630318983452366e-8,2.6788007707287414e-8,1.3998070026706339e-7,9.665059820224038e-18,1.183219360934866e-17,2.5402337112927324e-16
0.3471735867933967,10.0,1.3862284288538962,1.395931364037242,1.3276380666761998,0.003172757049074082,0.004674170442171072,0.004062767395865179,0.0006008511316398654,7.631513584647365e-8,2.679662089068714e-8,1.3998241295396803e-7,9.665569792041998e-18,1.1832879801252629e-17,2.540308141241945e-16
0.3476738369184592,10.0,1.3862978139943052,1.3961689149389929,1.3281122310030853,0.003173330212219943,0.004674286557013058,0.004062818795177324,0.0006008659176969454,7.631943007339953e-8,2.679903851311656e-8,1.399861170390252e-7,9.665885533044481e-18,1.1832911831064972e-17,2.540342343287779e-16
0.34817408704352176,10.0,1.3864442953101914,1.396842405445288,1.3281165110131596,0.0031733884590093245,0.004674329014079898,0.004062852585125392,0.0006008879601179587,7.632177718391621e-8,2.679993313689575e-8,1.3998634683544872e-7,9.665916548676167e-18,1.1834148051946956e-17,2.5404242261126907e-16
0.3486743371685843,10.0,1.3881583560272892,1.3973053162189237,1.3284804464036652,0.0031735663076227156,0.0046743310725477745,0.004063001414031715,0.0006009281948994111,7.632355506256589e-8,2.6801744962974233e-8,1.399875852988961e-7,9.665992407609705e-18,1.183533639161978e-17,2.5404895633059747e-16
0.3491745872936468,10.0,1.3885170651249912,1.3978100985411372,1.3288504442949702,0.003173924903462637,0.004674490083789359,0.004063197836540147,0.0006009414195192141,7.632476832140931e-8,2.680452258532994e-8,1.3999015639228548e-7,9.666734831742644e-18,1.1835412267235472e-17,2.5405603969804974e-16
0.34967483741870936,10.0,1.3891045090828995,1.3982039760595848,1.3288520721611732,0.0031741451463212955,0.00467510701650294,0.004063347729730925,0.0006009762469147083,7.632670444035541e-8,2.6810723111695107e-8,1.3999141324919968e-7,9.667433654373256e-18,1.1835548763492465e-17,2.540583972891987e-16
0.3501750875437719,10.0,1.3895393464374428,1.398365334020677,1.3291508128583442,0.0031747572491326896,0.004675392732058377,0.004063349022215058,0.0006010586663625484,7.633026956914124e-8,2.681494834475032e-8,1.399915907649385e-7,9.668189782570474e-18,1.1836886450261182e-17,2.540638184043007e-16
0.3506753376688344,10.0,1.3900304397668446,1.398470803973192,1.3292678636961828,0.0031749442068630513,0.0046754114499117415,0.0040634422823495045,0.0006010695228879739,7.633829832768703e-8,2.681922198419125e-8,1.399928004541326e-7,9.668345331755322e-18,1.1837593584917835e-17,2.540699281136026e-16
0.35117558779389696,10.0,1.3901592903264686,1.3988230814947025,1.3300807471705751,0.0031751882428565454,0.004675570277648093,0.004063545909290461,0.0006010770907565306,7.635243024498255e-8,2.682075386385644e-8,1.3999451097705904e-7,9.668411988310778e-18,1.183813099316066e-17,2.540757885820171e-16
0.35167583791895946,10.0,1.390477986346572,1.3990687983825099,1.330149483406415,0.003176265698962966,0.004675753319327895,0.0040636504000013405,0.0006010788461730187,7.635634573615016e-8,2.6822373955535896e-8,1.4000059832126687e-7,9.669026017034742e-18,1.1838870546441837e-17,2.5407875142424074e-16
0.352176088044022,10.0,1.3904804831606594,1.3992362374763203,1.3304398456494027,0.0031763253249831474,0.00467671270162389,0.004063700057862529,0.0006010946927641263,7.636030232071048e-8,2.6822484341185254e-8,1.4000478815515858e-7,9.670796392639216e-18,1.1844645262171867e-17,2.540813946211802e-16
0.35267633816908456,10.0,1.3905089725971524,1.3993267486166034,1.331191911848001,0.0031764791247183783,0.004676905912201681,0.004063755539230016,0.0006010971359036839,7.636554945521176e-8,2.6823823803209063e-8,1.400074573884947e-7,9.671754060381748e-18,1.1844816240878316e-17,2.5408508629633163e-16
0.35317658829414705,10.0,1.3905439533265127,1.3995075003871962,1.332300198672653,0.0031765572051103814,0.004676981116162181,0.004063882080888867,0.0006011078242863888,7.636670072717402e-8,2.682580002563774e-8,1.4001194178513283e-7,9.672378549143783e-18,1.1845379055646793e-17,2.5408582741977395e-16
0.3536768384192096,10.0,1.3911026737373682,1.399876432220917,1.3324359706769118,0.003176667378209931,0.0046770396944159085,0.004063943827995176,0.0006011334169329902,7.63713449068907e-8,2.6826608104941833e-8,1.400139807394678e-7,9.672516402500447e-18,1.1845512343646055e-17,2.5408681412680447e-16
0.35417708854427216,10.0,1.3916945149550601,1.3999762723251095,1.3325866748634752,0.0031768491152778023,0.004677253167018187,0.004063975896452971,0.0006011462113956601,7.637154653032498e-8,2.6830197412733274e-8,1.400188798992031e-7,9.67284052694977e-18,1.1846402729164729e-17,2.5408872581862994e-16
0.35467733866933465,10.0,1.3921774454934663,1.3999780843302683,1.3328764834754676,0.003176862427512254,0.004677485291499862,0.004064057219983531,0.0006011628592037145,7.637225549615744e-8,2.6830527885003335e-8,1.4001961545967754e-7,9.673462377515021e-18,1.1848309572025632e-17,2.5408880213828245e-16
0.3551775887943972,10.0,1.3923888008180716,1.4002047247590352,1.333111874972994,0.0031770997884443134,0.004677488315871219,0.004064082821222043,0.0006011701994635736,7.637232661420207e-8,2.6834505362742597e-8,1.4002168463513034e-7,9.673487844343681e-18,1.184858314190512e-17,2.5409255821703555e-16
0.35567783891945975,10.0,1.3925703475626026,1.40067919886537,1.3336135574394814,0.0031773131388526093,0.004677509439049735,0.004064116784917877,0.0006011819198812556,7.637548754416275e-8,2.683470530750657e-8,1.4002191840081546e-7,9.673775952937482e-18,1.1848590353873022e-17,2.541061488686388e-16
0.35617808904452225,10.0,1.3927329818903722,1.40074522288032,1.333670007761815,0.0031774406301871795,0.0046776129411959175,0.004064254460459428,0.000601200031269958,7.637616873496219e-8,2.6837558994830055e-8,1.400227651377883e-7,9.67411136513032e-18,1.1848877999225078e-17,2.5411266888444154e-16
0.3566783391695848,10.0,1.392796822792831,1.4012862861965512,1.333818530399174,0.0031777646157184073,0.004677884073675722,0.00406429303513147,0.0006012079718094833,7.639363126860963e-8,2.6837582480383815e-8,1.4002301280433992e-7,9.674195042059042e-18,1.1850085855922214e-17,2.541180856492654e-16
0.3571785892946473,10.0,1.3931014036291725,1.401468438339864,1.3342401997569493,0.003178038743824578,0.0046779433043086915,0.0040643609791185175,0.0006012162507934954,7.639386873394494e-8,2.6839863590099072e-8,1.4002371046440386e-7,9.674420621641885e-18,1.1850254424124462e-17,2.5412004171615306e-16
0.35767883941970985,10.0,1.3935655216614216,1.4020456831965835,1.3342697441232558,0.00317806913647017,0.00467820495796007,0.004064363556323491,0.0006012191572810129,7.64019646040435e-8,2.6841571118936557e-8,1.4002545689774436e-7,9.676443254633876e-18,1.1852277423590762e-17,2.5412319239222843e-16
0.3581790895447724,10.0,1.3938847059223398,1.40239648349286,1.3343337413168659,0.0031782163812771047,0.004678441918681007,0.004064493985528241,0.0006012205825748865,7.640398024304715e-8,2.6842838591045266e-8,1.400343821311435e-7,9.676998885530287e-18,1.1852398184724107e-17,2.541239125273599e-16
0.3586793396698349,10.0,1.3944882524334825,1.4024612944005783,1.3347452848424284,0.0031788136916058147,0.004678743657189832,0.004064653657307038,0.000601331898052221,7.640867479373225e-8,2.6849456050717233e-8,1.400347337455865e-7,9.677632748996913e-18,1.1855385533774122e-17,2.5412447747732026e-16
0.35917958979489745,10.0,1.394696171415964,1.4025907062584129,1.3347603415715343,0.003179331968236179,0.004678894469352744,0.004064784934484061,0.0006013607422041629,7.641031758131537e-8,2.6851557483177685e-8,1.4003550151083738e-7,9.678457663751788e-18,1.1855432719863732e-17,2.5412777775785004e-16
0.35967983991996,10.0,1.3948336094298976,1.4026091454229117,1.3347674554600437,0.0031795424717358483,0.004679575231742985,0.004064794358149826,0.0006014020162938931,7.641406170888902e-8,2.6853727381226768e-8,1.4003887033662546e-7,9.680121631798516e-18,1.1855440849177329e-17,2.5413163244531745e-16
0.3601800900450225,10.0,1.3950441197420407,1.4028316799775478,1.3347972881133419,0.0031798364479492195,0.0046796826995735424,0.004064797996431982,0.0006014064113117212,7.641409298533289e-8,2.6855176705059483e-8,1.400395844067907e-7,9.680681423036618e-18,1.1855700548232137e-17,2.541343333759207e-16
0.36068034017008505,10.0,1.3951826007567238,1.4031513005048792,1.3353230575650283,0.003179897027045487,0.0046797420296388805,0.004064822232399274,0.0006014120228634642,7.641505637304376e-8,2.6857556732041523e-8,1.400423684649047e-7,9.681485800778845e-18,1.1855719621832134e-17,2.541364678487813e-16
0.3611805902951476,10.0,1.3951913690686968,1.4037592188829962,1.335557500118898,0.0031799101628362247,0.004679759262818951,0.004064966620974526,0.000601495788168578,7.643334193878835e-8,2.6859798599150666e-8,1.4004356138509157e-7,9.682107240908024e-18,1.1855877059360297e-17,2.5413792079293947e-16
0.3616808404202101,10.0,1.3961016145625034,1.4038132657891451,1.3360841946189022,0.0031806571563108535,0.004679780217449923,0.0040649804059314145,0.0006015134127212381,7.643425720161973e-8,2.6862219019238067e-8,1.4004455625106023e-7,9.682475419966707e-18,1.1855980139833474e-17,2.541417861123158e-16
0.36218109054527264,10.0,1.3962529358899594,1.4040003283174263,1.336409569501568,0.0031806824055282787,0.004679794489598298,0.0040649915284714745,0.0006015147890989014,7.643449606528358e-8,2.6864776860641697e-8,1.4004576364700164e-7,9.682495584446642e-18,1.1857524691555402e-17,2.5414211549685594e-16
0.3626813406703352,10.0,1.396255594452783,1.4042651967990434,1.3365205832414448,0.0031807292344693348,0.004680288428760801,0.00406503306565046,0.0006015154558598967,7.643980017625118e-8,2.6868519533827976e-8,1.4005026847873644e-7,9.682572085097468e-18,1.1859567518567945e-17,2.5414226039429365e-16
0.3631815907953977,10.0,1.3964803702427147,1.404329304790989,1.3366404259477767,0.003180835036566645,0.0046803340665299,0.004065040852156905,0.0006015404355103024,7.64404207358837e-8,2.6871814300888927e-8,1.4005391238607962e-7,9.683003312791818e-18,1.1860109857564178e-17,2.5414612945520685e-16
0.36368184092046024,10.0,1.3965099548359028,1.4044189635048965,1.3370502912664117,0.003180893904866599,0.004680546702900464,0.004065066539854953,0.000601549130101913,7.645665829259125e-8,2.687409990221213e-8,1.4005865251150954e-7,9.684045730359296e-18,1.1860691813905695e-17,2.5415493892439693e-16
0.36418209104552274,10.0,1.3970508799401202,1.404759392400856,1.3373687782310304,0.003180943354072791,0.004680605307038352,0.004065110386628728,0.0006015495840989623,7.647045443691229e-8,2.6874420736581023e-8,1.4005913734234138e-7,9.685329940771494e-18,1.1861461507452952e-17,2.541554684693982e-16
0.3646823411705853,10.0,1.397794364656932,1.4051412866519621,1.3380503103646435,0.0031814429325872843,0.004680736816651747,0.0040651112580228355,0.0006015604061443311,7.648693962100524e-8,2.687668109970602e-8,1.400617613863828e-7,9.685922651291734e-18,1.186171086110957e-17,2.541555636018077e-16
0.36518259129564784,10.0,1.3979425099081992,1.4056269979897154,1.3385926610044305,0.0031815570432840523,0.0046812305622069925,0.004065359240839239,0.0006015659995284688,7.648701167312319e-8,2.689212488212431e-8,1.400621603313705e-7,9.687018520762479e-18,1.1861802881790577e-17,2.5415805057674743e-16
0.36568284142071034,10.0,1.3989723768934772,1.4064680778540148,1.3397655507909052,0.0031818273702027867,0.004681255293751759,0.004065440486107977,0.000601611325340525,7.649223012142528e-8,2.689259621307581e-8,1.400639010622979e-7,9.687732997955358e-18,1.1861845895536355e-17,2.5415901037396666e-16
0.3661830915457729,10.0,1.3996870711934437,1.4066580674902143,1.3401227233820279,0.0031821731379697927,0.004681293091439467,0.004065462934140042,0.0006016151062932875,7.64933881508993e-8,2.6893802069095153e-8,1.400692191519312e-7,9.689272575540151e-18,1.1863167333107482e-17,2.5417387613851343e-16
0.36668334167083544,10.0,1.3997584933365945,1.4079782912514565,1.3405314460126079,0.00318245393885074,0.00468133918914556,0.004065604981337529,0.0006016386612375384,7.649357562179657e-8,2.6894041900585572e-8,1.4007013180642815e-7,9.690187586544617e-18,1.1865402463821937e-17,2.5417409248244346e-16
0.36718359179589793,10.0,1.3998698613637781,1.4084798244469388,1.3408265271149582,0.0031831160695503197,0.0046813430080644425,0.004065622591683546,0.0006016721453801234,7.650043372913824e-8,2.6895438728335753e-8,1.4007042544029375e-7,9.692014156603648e-18,1.1866173766564062e-17,2.5417436781157516e-16
0.3676838419209605,10.0,1.4011233193833814,1.4086125440115127,1.3411508651838127,0.0031831695580231663,0.004681488086730565,0.004065642971039455,0.0006016985363241684,7.65011459669138e-8,2.690481351802307e-8,1.40071044218456e-7,9.692047493984889e-18,1.1866543225879693e-17,2.5418051375174513e-16
0.36818409204602304,10.0,1.4011723281907915,1.4087880578570016,1.3413425694886458,0.0031832474193093816,0.0046816455938982334,0.004065660468637805,0.0006017059978727435,7.650429575581289e-8,2.690658716034845e-8,1.400730861399858e-7,9.692583217910494e-18,1.18667381545371e-17,2.5418226432649374e-16
0.36868434217108553,10.0,1.4012044409793327,1.4093726276337577,1.3417636720337207,0.0031839192828519935,0.004681685976788671,0.0040657583829688555,0.0006017276665737816,7.650829674794174e-8,2.6909633264725827e-8,1.4007690471842734e-7,9.692661865334281e-18,1.1867669692222676e-17,2.541852566757726e-16
0.3691845922961481,10.0,1.4016623060275266,1.4100387233002525,1.3418271428679105,0.0031840625476573575,0.004681835333508625,0.004065774586387254,0.0006017588981788093,7.650991640836696e-8,2.69110053666709e-8,1.4007726399713734e-7,9.693743554772425e-18,1.186829657405235e-17,2.541853810663291e-16
0.3696848424212106,10.0,1.4023212012350044,1.4104137978769493,1.3419841652611353,0.003184119418087212,0.004682089057131206,0.004065813127289258,0.0006017743629763299,7.651107939549536e-8,2.6911015695412938e-8,1.4007867490783787e-7,9.693804898301818e-18,1.1868421069784735e-17,2.541869457364612e-16
0.37018509254627313,10.0,1.4027052817402699,1.4108408242803712,1.3422136442966481,0.0031842148935712976,0.0046821702716663815,0.004065930114217259,0.0006017842624658445,7.651785891868115e-8,2.6911850597140227e-8,1.4008087966688442e-7,9.695991542197785e-18,1.18686562246315e-17,2.541870391576152e-16
0.3706853426713357,10.0,1.40285958713356,1.4119658659474776,1.3425559045587587,0.003184271817071145,0.004682209667286225,0.004065998884572394,0.000601791243291107,7.652536651060666e-8,2.6913418762105842e-8,1.400821595098591e-7,9.696285939402075e-18,1.1870619219487821e-17,2.5418822161571135e-16
0.3711855927963982,10.0,1.4031997916103354,1.4125169640641073,1.342730685876226,0.003184381245983424,0.00468228668091033,0.004066015137686979,0.0006018274880898679,7.653080284147944e-8,2.6916642347979545e-8,1.4008352833692811e-7,9.696535434292807e-18,1.187068620563808e-17,2.5419723042298813e-16
0.37168584292146073,10.0,1.4034109794276552,1.4129018120102088,1.342730848329808,0.0031849558868342824,0.004682466319848567,0.004066057330485412,0.0006018286124404429,7.653265645157483e-8,2.6918245025934533e-8,1.4008432560634818e-7,9.69671050681431e-18,1.1871046527797975e-17,2.542019569916611e-16
0.3721860930465233,10.0,1.4035613905599162,1.412960530446122,1.3438810675952781,0.003185179479715796,0.004682518879616876,0.00406611176539139,0.000601829839084118,7.653874590812238e-8,2.691961040016539e-8,1.4008719803579914e-7,9.696913697017327e-18,1.1871542434071704e-17,2.5420376206616425e-16
0.3726863431715858,10.0,1.4044463568455459,1.4131161126554688,1.3450912609679515,0.00318566555928386,0.004682825887614627,0.004066114778018744,0.0006018467045025513,7.655049164279423e-8,2.6923038244261135e-8,1.4009087458568345e-7,9.697442209271682e-18,1.1872032023924958e-17,2.542062548817283e-16
0.37318659329664833,10.0,1.4045003325205956,1.4132127651866644,1.345982514056152,0.0031860059364664482,0.004682853492789348,0.004066184753627655,0.0006018551304685617,7.655239677449462e-8,2.6924227472960496e-8,1.4009321511466422e-7,9.697744255228448e-18,1.1872170442676708e-17,2.5420996907186255e-16
0.3736868434217109,10.0,1.4047368001293505,1.4137442110083578,1.3460253034289673,0.003186813959663315,0.0046829813451067775,0.004066254503299972,0.0006018590661848554,7.655338227803058e-8,2.693072851478237e-8,1.400975190048436e-7,9.698236913244782e-18,1.1875533004750844e-17,2.5423255420475654e-16
0.3741870935467734,10.0,1.4055074352666168,1.4137698638228715,1.3460300868470454,0.0031869739713424497,0.004682998414969241,0.00406627141214455,0.000601872648086794,7.655355823380011e-8,2.693305121797672e-8,1.4009757142450596e-7,9.698429004415501e-18,1.1876317373982746e-17,2.542346510207525e-16
0.3746873436718359,10.0,1.405973479706654,1.4143596842696713,1.3467019916897802,0.0031869904748917204,0.004683182096776183,0.004066281326378366,0.0006018863704579048,7.655511246612035e-8,2.6936893385783466e-8,1.4009795624437553e-7,9.698743789237805e-18,1.1877272350432083e-17,2.5423770986402437e-16
0.3751875937968984,10.0,1.4060029695478102,1.414662379169444,1.347121412653933,0.0031870880025482553,0.0046832267260339625,0.004066296350749182,0.0006018871480920273,7.655576463101886e-8,2.693845181012782e-8,1.400983794607094e-7,9.699087641265262e-18,1.1877482171553841e-17,2.542379404156601e-16
0.375687843921961,10.0,1.4061515075529594,1.4149970940454917,1.3472336266538953,0.003187201641789293,0.004683263616483822,0.00406634024337091,0.0006019126504563169,7.655687864560237e-8,2.693849505169941e-8,1.4009962731257714e-7,9.699726575463884e-18,1.1877625349003364e-17,2.5424420264728067e-16
0.3761880940470235,10.0,1.4063083126405418,1.4155141651390313,1.3473713120079698,0.0031874793494704643,0.004683293153531145,0.004066381931549018,0.0006019130595042407,7.656339043358126e-8,2.6939575202704035e-8,1.4010214198368766e-7,9.700336975125459e-18,1.1877919017649005e-17,2.5424660473151337e-16
0.376688344172086,10.0,1.4064747922901017,1.4158909141205476,1.3475603505844647,0.0031876093540038845,0.004683293494725702,0.0040664368102214755,0.0006019179118034612,7.656568228498812e-8,2.6941152579156063e-8,1.4010470630797704e-7,9.701147022675909e-18,1.187909786119284e-17,2.542474088099645e-16
0.37718859429714857,10.0,1.4067924078081309,1.4161059764191448,1.3481748672966796,0.003187803337754284,0.0046832959397835865,0.004066557443640834,0.0006019322965294752,7.65721137223189e-8,2.6947007410218525e-8,1.4010716656025228e-7,9.701735339919441e-18,1.1879187034270732e-17,2.542513713820634e-16
0.3776888444222111,10.0,1.4069323565484864,1.4161208299189456,1.3484190836755257,0.0031878468480649336,0.004683376609891425,0.004066599624052378,0.0006019345533968478,7.657855665065417e-8,2.6949366584015284e-8,1.4010792797556162e-7,9.702387559001527e-18,1.1879192886640846e-17,2.5425202030577883e-16
0.3781890945472736,10.0,1.4086136906556248,1.4164015210198573,1.3487072039099437,0.0031880997238067357,0.004683440087689033,0.004066638728079193,0.0006019675580132068,7.658618920655364e-8,2.695048783743844e-8,1.4010828004980126e-7,9.702423874617368e-18,1.1880116615863744e-17,2.5425497619063036e-16
0.37868934467233617,10.0,1.408824106450662,1.4164150639967235,1.3498858250843582,0.0031883210616388,0.004683485593715063,0.004066760951494402,0.0006019833557787286,7.658774133167887e-8,2.6950865112989054e-8,1.401088794418147e-7,9.702716858131593e-18,1.1880208298693404e-17,2.54255634448376e-16
0.3791895947973987,10.0,1.409030341943752,1.4174012409706431,1.3500096482984336,0.0031890894071955034,0.0046835089983597285,0.004066888195446662,0.0006020446168103194,7.659000171766096e-8,2.695173008984214e-8,1.4011174358804688e-7,9.703943562033237e-18,1.1882791226330536e-17,2.542558968302461e-16
0.3796898449224612,10.0,1.4091075020518256,1.4175259524284762,1.3502873148655372,0.003189862229323355,0.004683591311589757,0.004066952321503208,0.0006020642558044447,7.660062067713546e-8,2.6952493845730883e-8,1.401143838366138e-7,9.704018879482056e-18,1.1882842274414192e-17,2.5426489531816725e-16
0.38019009504752377,10.0,1.4093403384311716,1.4177399747571406,1.3508941123949858,0.003190020570985224,0.004683713961372149,0.004067213184646747,0.0006020898606057849,7.660116300450227e-8,2.6956366017713786e-8,1.4012293838092774e-7,9.704315323711939e-18,1.18831156429931e-17,2.542686609451758e-16
0.3806903451725863,10.0,1.4095498190224478,1.4178228478779387,1.351061754916471,0.003190382851050628,0.00468378778883392,0.004067445746740701,0.0006020963505761932,7.660175861083996e-8,2.696181402971322e-8,1.401239488913848e-7,9.704740917159164e-18,1.1883424346617388e-17,2.5427568479806985e-16
0.3811905952976488,10.0,1.4096319425072348,1.4179079092198899,1.3513152573901126,0.0031906237836428846,0.004683936880379252,0.004067503600329203,0.0006021041847999628,7.660273271314791e-8,2.696810879634366e-8,1.401249842992816e-7,9.705694901487982e-18,1.1884162788157055e-17,2.542805616924691e-16
0.38169084542271137,10.0,1.4096334510893365,1.4179153041386265,1.3514171614597814,0.0031906307306032193,0.004684177902247122,0.004067574729872933,0.0006021187134136482,7.660366359426017e-8,2.6968977941577184e-8,1.401355877405086e-7,9.705853163249259e-18,1.1884353935453357e-17,2.542827816474356e-16
0.38219109554777386,10.0,1.4099999375493544,1.4180674593139266,1.351546495353643,0.0031911947114276894,0.004684248175443682,0.004067636286318671,0.0006021276995919154,7.661135276848825e-8,2.6969340492601335e-8,1.4013698209524406e-7,9.70849534150857e-18,1.1884818170943344e-17,2.5428650620674234e-16
0.3826913456728364,10.0,1.4100431874721742,1.4181737634564613,1.3518073285063044,0.003191212066529328,0.004684321854489128,0.004067713154132023,0.0006021784532712695,7.66122167864464e-8,2.6970106209233486e-8,1.4013827643982136e-7,9.710112086406621e-18,1.1887011791527712e-17,2.5429252310439074e-16
0.38319159579789897,10.0,1.4103649405904617,1.419141434181917,1.3518844011810813,0.0031912189875681414,0.004684330519727069,0.004067770105099798,0.0006021933151336902,7.661258836117202e-8,2.6977801043698004e-8,1.401497930100814e-7,9.710339441450237e-18,1.1887607542854009e-17,2.5429914081769122e-16
0.38369184592296146,10.0,1.4106909791835933,1.4192614302092779,1.3519768393477998,0.0031915420203981076,0.004684576328387271,0.004067828787334308,0.0006022051682160796,7.661417429243307e-8,2.698062398811673e-8,1.4015030398683876e-7,9.710487194398971e-18,1.1888960215796418e-17,2.543015682054184e-16
0.384192096048024,10.0,1.4108278297275862,1.4211900501492458,1.3535972999384884,0.003191680455700902,0.004684674393706378,0.0040678605762258496,0.0006022296687415019,7.661448886420991e-8,2.6984253970813534e-8,1.4015225016196427e-7,9.710717569475351e-18,1.1889449201426993e-17,2.543020019591841e-16
0.38469234617308656,10.0,1.4115080087783867,1.4212879347733083,1.3543399195064458,0.003191858503110641,0.004684694529034455,0.004067878316463841,0.0006022426716741488,7.661827082863836e-8,2.6992165063501194e-8,1.4015291689221698e-7,9.711304735487953e-18,1.1889850735110226e-17,2.543029406684802e-16
0.38519259629814906,10.0,1.4115561203213371,1.4214553180376683,1.3543742547782076,0.00319267744704437,0.004684784605601319,0.004068026224206335,0.0006022556356448237,7.662493495221677e-8,2.6993139325276928e-8,1.4015467174268897e-7,9.711384938313251e-18,1.1891218055331683e-17,2.543042463910359e-16
0.3856928464232116,10.0,1.412173997784876,1.4218775046693113,1.3545553448678762,0.0031927632999511797,0.00468481047021667,0.004068027368618783,0.0006022614366023372,7.66367807732615e-8,2.700063608597469e-8,1.4015813671980605e-7,9.711770562791022e-18,1.1892156178375264e-17,2.5430661440730824e-16
0.38619309654827416,10.0,1.4122706653727628,1.4219919549459943,1.354653264863262,0.003192945648910581,0.004685355956725638,0.004068081687106342,0.0006022768486236139,7.66521184357838e-8,2.7002230767501305e-8,1.4015971229447322e-7,9.712789076511858e-18,1.189286533635538e-17,2.5430764501002875e-16
0.38669334667333666,10.0,1.4126605032496728,1.4222233917227853,1.3548873491441642,0.0031933433909669662,0.004685551280588656,0.004068159861379578,0.0006022918303292769,7.665326371809704e-8,2.700878382007311e-8,1.4016035780140622e-7,9.713055713126639e-18,1.1893644316290446e-17,2.5431561130852585e-16
0.3871935967983992,10.0,1.4127578791026854,1.422241751957659,1.3549110805289672,0.0031934974966647146,0.004685782024777568,0.004068315928441487,0.0006023336279406254,7.666425098582346e-8,2.7009426805591027e-8,1.4016138205088496e-7,9.713151376886229e-18,1.1893689078878076e-17,2.543160430209885e-16
0.3876938469234617,10.0,1.4131172043171185,1.422640493370429,1.3554289232209042,0.0031940486429991536,0.004685802623787833,0.004068334910592699,0.0006023590271467551,7.666715712897644e-8,2.7009863318524904e-8,1.401624025836787e-7,9.713301865400207e-18,1.189447086669037e-17,2.543187309384912e-16
0.38819409704852426,10.0,1.413150152656288,1.422956002610038,1.3558194553579723,0.003194276480651845,0.004686318883684929,0.004068369942195303,0.0006023604978482711,7.667137878749445e-8,2.7011298686158274e-8,1.401668039502643e-7,9.715682243864805e-18,1.189476883113649e-17,2.543222818738414e-16
0.3886943471735868,10.0,1.4136893289879044,1.4230569304926015,1.3560737620904006,0.0031943146098764924,0.004686320245280766,0.0040683959047366726,0.0006023649879440464,7.66729879749942e-8,2.7023880846980616e-8,1.4016866244860234e-7,9.715713305635283e-18,1.1895213268819441e-17,2.5432624860923686e-16
0.3891945972986493,10.0,1.414001956126124,1.4235648607184777,1.3561702903391386,0.00319467982487685,0.00468633134737097,0.004068437013840038,0.0006023716562352409,7.667401722684858e-8,2.7030026547856814e-8,1.4016884783158946e-7,9.716313315042874e-18,1.1896960669818482e-17,2.543348406093367e-16
0.38969484742371185,10.0,1.4140544111770337,1.4237690923903892,1.3563986688850278,0.003194828230160789,0.004686359029770335,0.004068550006404715,0.0006023991473475089,7.6679385233235e-8,2.7030965643388248e-8,1.4016971114522957e-7,9.716422257108788e-18,1.1897097596281965e-17,2.5433645299748616e-16
0.3901950975487744,10.0,1.4143094206957594,1.4239295809889179,1.3567154027672017,0.0031950740095683977,0.004686433491610114,0.004068606681078826,0.0006024216804471556,7.667985875670784e-8,2.7032424393490962e-8,1.4017107916417644e-7,9.717586497562284e-18,1.1897485653184396e-17,2.5433700072436976e-16
0.3906953476738369,10.0,1.414388339391333,1.4242325358412564,1.3576348777898495,0.003195722581539211,0.00468644189462253,0.004068623528836828,0.0006024233901784859,7.668180181509702e-8,2.7033939976169515e-8,1.4017154015084536e-7,9.718407070248183e-18,1.1899059677600886e-17,2.5433706445492196e-16
0.39119559779889945,10.0,1.4144908710536523,1.4243524327967245,1.3576982742846084,0.0031959151638684597,0.004686711356857513,0.004068688022145475,0.0006024510914979646,7.668798026214695e-8,2.704269929000801e-8,1.4017171766713882e-7,9.719021649868342e-18,1.1899219781861793e-17,2.543499457611049e-16
0.391695847923962,10.0,1.4144954093017899,1.425187478459531,1.3579274205935759,0.003196152826162147,0.004686842904123124,0.004068752981062861,0.0006024578487483937,7.669358985653162e-8,2.7051177147148475e-8,1.4017239207577044e-7,9.720399210635379e-18,1.1899558069362845e-17,2.5435052659879e-16
0.3921960980490245,10.0,1.4145295542188236,1.4253519836327224,1.3584745784363044,0.0031962193445446326,0.004687133174666229,0.004068758151393153,0.0006024756268071339,7.669472649081905e-8,2.7051524311153702e-8,1.4017646396246076e-7,9.720720399337305e-18,1.1900070044619031e-17,2.5435157987959783e-16
0.39269634817408705,10.0,1.4149894788429647,1.4268142505470802,1.3585706904783523,0.003197013464650277,0.0046872057792273335,0.004068808410320824,0.0006025227668173254,7.669614164652806e-8,2.7054138028950606e-8,1.401793252147662e-7,9.720839970974452e-18,1.1900161595468545e-17,2.5435198355654105e-16
0.3931965982991496,10.0,1.4150312655304869,1.427008404058058,1.3598938204316282,0.0031970168974304203,0.00468723283385183,0.004068810575432371,0.0006025231057577054,7.669952054147003e-8,2.7054471630029773e-8,1.4018066743300328e-7,9.72087707287291e-18,1.1900381109201586e-17,2.5436363226830114e-16
0.3936968484242121,10.0,1.4151955855660334,1.427320107639548,1.3605382808649447,0.0031970849081342637,0.004687252042377714,0.004068848531963731,0.0006025792362496845,7.670226078053695e-8,2.7058990304930903e-8,1.4018135176365354e-7,9.720995597884589e-18,1.1901707476384e-17,2.543690974720025e-16
0.39419709854927465,10.0,1.415480079456346,1.4275145025295244,1.3606469549661007,0.0031970954898133076,0.0046872802932396394,0.004068874069370799,0.0006025808107940287,7.670742710681341e-8,2.706084911697468e-8,1.4018161269296268e-7,9.721020303512617e-18,1.1902432666738338e-17,2.543715516312549e-16
0.39469734867433715,10.0,1.4155501930511618,1.4275194717108215,1.3610273408877789,0.0031976471058725257,0.004687301626414511,0.004068875609277236,0.0006025852229680191,7.671226155328045e-8,2.7064028543331827e-8,1.401851229095669e-7,9.721241069843189e-18,1.1903503832559496e-17,2.5438094532164623e-16
0.3951975987993997,10.0,1.4157143381854125,1.4276065858973814,1.3610583386361237,0.003197672499976737,0.004687424067052123,0.004068899706094933,0.000602585484852595,7.671578754475228e-8,2.706431405897098e-8,1.4018542737135771e-7,9.721529477271178e-18,1.1904764389562755e-17,2.543818386727521e-16
0.39569784892446225,10.0,1.4166764515517618,1.4277006617432226,1.3615285198150595,0.0031979853982301173,0.004687687223734792,0.0040689523944073755,0.0006025976273408865,7.671803560141864e-8,2.7066745505334283e-8,1.4018573726379653e-7,9.721884220048678e-18,1.1905346215640788e-17,2.543819652724935e-16
0.39619809904952474,10.0,1.4169011475581297,1.427713384105494,1.363172825097868,0.0031982633521231664,0.004687785275756011,0.004069126392879061,0.0006026045791459367,7.67186604789237e-8,2.7067992354446848e-8,1.4018784517289145e-7,9.721918098784829e-18,1.1906686017994468e-17,2.543833544473981e-16
0.3966983491745873,10.0,1.4171752334434917,1.428039343453358,1.3634195422085447,0.003198290010940189,0.0046880111688084305,0.004069161929994625,0.0006026176390522555,7.671891081538465e-8,2.7070348699059e-8,1.401901223711863e-7,9.724092826287814e-18,1.1907300113306917e-17,2.5438791911453313e-16
0.39719859929964985,10.0,1.4174587444367244,1.428390187764439,1.3637524096350393,0.0031987947380466533,0.0046880602869455185,0.0040692108521535285,0.0006026644751087647,7.67236417827123e-8,2.707342734739669e-8,1.401934502742355e-7,9.724206136488636e-18,1.1908556352519672e-17,2.544039757998247e-16
0.39769884942471234,10.0,1.4177148496318022,1.4285044797738151,1.3639717722338507,0.0031989811570703763,0.004688062339239206,0.004069232114083494,0.0006026650134086237,7.672841149072698e-8,2.7075128415412288e-8,1.4019791638232522e-7,9.724394409518103e-18,1.191453397497376e-17,2.5440606136484015e-16
0.3981990995497749,10.0,1.4177863590671576,1.4286759693537603,1.3641194838879072,0.003199097365416139,0.0046881755997448754,0.004069274950742842,0.000602665041083146,7.672992723164848e-8,2.7077860706141425e-8,1.401994407967311e-7,9.724856617658438e-18,1.191479200438653e-17,2.5440788644466105e-16
0.39869934967483744,10.0,1.4181297564558342,1.429437115069192,1.3646854334945246,0.0031991982474781342,0.004688246375597692,0.004069351434586968,0.0006026810808585451,7.673169835237741e-8,2.7078141298587063e-8,1.4019954613236088e-7,9.725279731665043e-18,1.1914890408052718e-17,2.5440849216565906e-16
0.39919959979989994,10.0,1.4183000904843692,1.4295115866069845,1.365092925070523,0.0031992877651535094,0.004688271178577276,0.004069378057885565,0.0006027015659370248,7.673207421311451e-8,2.70821552242792e-8,1.4020032969842237e-7,9.725707935834974e-18,1.1915342680167442e-17,2.544101315960626e-16
0.3996998499249625,10.0,1.4187816523622632,1.4298893887335775,1.3654989509688398,0.0031993753902113463,0.004688452748555261,0.004069396917666923,0.0006027164976876154,7.67328938115973e-8,2.7082462687885167e-8,1.402035015707902e-7,9.72602549464977e-18,1.1915406346997155e-17,2.544153428917494e-16
0.400200100050025,10.0,1.4189755599534168,1.4299086978570559,1.3655208144416995,0.0031995231549309397,0.004688576774501168,0.004069402813844265,0.0006027506144365564,7.673300320538577e-8,2.7083610079064214e-8,1.4020544005317513e-7,9.728149184660415e-18,1.1915461842637422e-17,2.544160708533278e-16
0.40070035017508754,10.0,1.41909364756554,1.4301577694176182,1.3659715933772076,0.003199548697553547,0.004688629556815895,0.004069472049804527,0.0006027570717870921,7.673875989136767e-8,2.7083866289931212e-8,1.4021141351517968e-7,9.728748645206528e-18,1.1917659460287636e-17,2.544276094092902e-16
0.4012006003001501,10.0,1.4194097047254282,1.4302639078042536,1.3659905756283353,0.0031997585631677295,0.00468864154116222,0.00406976530350554,0.0006027622552434172,7.673918501410579e-8,2.7086155446101305e-8,1.4021420317204614e-7,9.729216546114999e-18,1.1917837703458636e-17,2.54429529394483e-16
0.4017008504252126,10.0,1.4197208142657636,1.4304648583040256,1.3661868263468462,0.0031999053897899137,0.004688778217851745,0.004069817122400734,0.0006027649555686296,7.674807106027365e-8,2.708644376751508e-8,1.4021663504248584e-7,9.731168772196574e-18,1.1920727664165073e-17,2.5443192317043743e-16
0.40220110055027514,10.0,1.419726879561095,1.4304933716247512,1.366688799170337,0.0032000505222343927,0.004688797263755674,0.004069966023605863,0.0006027769621648507,7.675237187287523e-8,2.7086547009932594e-8,1.4022090909229412e-7,9.731435141483048e-18,1.1920764540010418e-17,2.5444054159485193e-16
0.4027013506753377,10.0,1.4197705103310667,1.4309833550735416,1.3676919635535436,0.003200115198100144,0.004688804414529634,0.004070034331512798,0.0006027817865564629,7.675933024145447e-8,2.708932563328888e-8,1.4022976655783782e-7,9.732292038604493e-18,1.1921247954922045e-17,2.5444076254894834e-16
0.4032016008004002,10.0,1.4199578695437864,1.4311696585350775,1.3679476514758793,0.003200127146359832,0.004688899884474758,0.004070067270180944,0.000602805326038101,7.67710797710234e-8,2.7091614945236833e-8,1.4023008091497018e-7,9.734072400122863e-18,1.192366473472722e-17,2.5444147573026425e-16
0.40370185092546274,10.0,1.4200030008822757,1.4315565888955415,1.3687142580757226,0.0032001660765889712,0.00468908825901158,0.004070121530483875,0.0006028451058600254,7.677118172482016e-8,2.7100882137702217e-8,1.4023354432604556e-7,9.734113071913848e-18,1.1923837755164596e-17,2.544449628785733e-16
0.4042021010505253,10.0,1.4204132424823577,1.4323695819646147,1.3689208996723994,0.0032002863964362077,0.004689165715593496,0.004070148000951903,0.0006028497986382195,7.677363785323572e-8,2.7103420261326594e-8,1.4023509429278131e-7,9.734329734057566e-18,1.1924302902253517e-17,2.544456179487276e-16
0.4047023511755878,10.0,1.4204186164521897,1.4323900225008694,1.3690206025145093,0.0032003024506970282,0.004689217440701728,0.0040701845226027,0.0006028592135160907,7.677538553267356e-8,2.7106390458354823e-8,1.4023518212292564e-7,9.734483308881235e-18,1.1925214128143865e-17,2.5445700809172283e-16
0.40520260130065033,10.0,1.4207357438973225,1.432592102134409,1.3692137477538824,0.0032004383433320684,0.004689250759479475,0.004070247149839662,0.0006028769051354584,7.67771199549626e-8,2.7106511969573844e-8,1.4024176619755828e-7,9.734863697389177e-18,1.1925264051108016e-17,2.544596024370319e-16
0.40570285142571283,10.0,1.4208776891822945,1.432861892314686,1.3698561504957032,0.0032009355556757756,0.0046894686082133135,0.004070264227721477,0.0006029155941637077,7.678123056896867e-8,2.7119725534435864e-8,1.4024521323987216e-7,9.734888396161745e-18,1.19258145663403e-17,2.544622489340123e-16
0.4062031015507754,10.0,1.4208861644361344,1.4340983996909773,1.3699118142387365,0.0032009871898209257,0.004689590241498168,0.004070348968711906,0.0006029175922143504,7.678447496484722e-8,2.7122083519055966e-8,1.4024646443754735e-7,9.735213821225825e-18,1.192623481098374e-17,2.544703952119282e-16
0.40670335167583793,10.0,1.4217705163157612,1.434218372443591,1.3709092040174868,0.0032010513886703246,0.004689633747490888,0.0040704320761089695,0.0006029314753325708,7.678606040537756e-8,2.7123802002501925e-8,1.402497549681855e-7,9.735391376534455e-18,1.1927096919312778e-17,2.5447149177112117e-16
0.4072036018009004,10.0,1.4223579765401457,1.4347154855716464,1.3721364338356408,0.0032012647162541347,0.0046896982276304795,0.004070455672631239,0.0006029488579830589,7.679214396765603e-8,2.7124879117283852e-8,1.402520528860815e-7,9.735927016063416e-18,1.1927857699426791e-17,2.544734072185465e-16
0.407703851925963,10.0,1.4225148509969232,1.4348090915009153,1.3728198790002268,0.0032013188467131205,0.00468980177656764,0.004070519449049816,0.000602997125652137,7.679582707031807e-8,2.7127940446352883e-8,1.4025494452461368e-7,9.737594012481666e-18,1.1928330307528658e-17,2.5447393595634776e-16
0.40820410205102553,10.0,1.4226215905541286,1.4352232190069834,1.3730963764631607,0.00320135506397629,0.00468990100998671,0.004070595114938452,0.0006029982956771804,7.679691711643671e-8,2.7128585008129003e-8,1.4025638714009076e-7,9.737793963771896e-18,1.1928511585513535e-17,2.544757630630091e-16
0.408704352176088,10.0,1.4237245522304482,1.4352703951040964,1.3732372507200292,0.0032014289385763222,0.004689909008175051,0.004070622094495396,0.0006029991050103681,7.680246581873227e-8,2.7129242842414803e-8,1.4025644452433717e-7,9.738622779567418e-18,1.1928553030860112e-17,2.5447780739773103e-16
0.4092046023011506,10.0,1.423834233053339,1.4360070017182862,1.373403467212794,0.0032015704096890777,0.004689970366570889,0.004070622130695917,0.0006030042444099695,7.68060383769704e-8,2.7131780215699865e-8,1.4025795940392658e-7,9.73970507923344e-18,1.1929106967840093e-17,2.5448454189797125e-16
0.40970485242621313,10.0,1.4238598476789437,1.4363682948396557,1.3736171714152345,0.0032018559521599242,0.004690017192994433,0.004070649748503659,0.0006030065126449311,7.681149184370827e-8,2.713367965319827e-8,1.4025830384637292e-7,9.740434255874358e-18,1.1929282891660041e-17,2.5448840319849586e-16
0.4102051025512756,10.0,1.4241363215615943,1.4365127571274738,1.3742414956280475,0.0032019797616738817,0.004690026208787239,0.004070789960126575,0.0006030072220020787,7.681472728713344e-8,2.713919524910327e-8,1.4025880686719574e-7,9.741018999152474e-18,1.1930254408340759e-17,2.5448842586453614e-16
0.4107053526763382,10.0,1.4244779149152411,1.4367793393575954,1.3743236670696684,0.003202250248971034,0.004690049926027786,0.004070797013425029,0.0006030472537094749,7.681695094076208e-8,2.714087928348245e-8,1.4026046306041587e-7,9.74188297363643e-18,1.193052746545513e-17,2.5449050425481825e-16
0.4112056028014007,10.0,1.424538302979476,1.4370416931182304,1.3745939224278154,0.0032026369948215633,0.004690113698009965,0.004070866027485716,0.0006030554010473977,7.681995778841161e-8,2.7143816812822083e-8,1.402657213435882e-7,9.742067239449022e-18,1.1930752646012295e-17,2.5449582072147385e-16
0.4117058529264632,10.0,1.4247105711905201,1.437518294912789,1.3747983424421137,0.0032031211629769503,0.00469011657966706,0.004070894595833306,0.0006030610041350213,7.683557846765064e-8,2.7143880680793586e-8,1.4026747075773959e-7,9.742645387979597e-18,1.1931207657164134e-17,2.544958703919923e-16
0.4122061030515258,10.0,1.4253410090471694,1.4388357373227614,1.3750488924407354,0.0032034431223099567,0.00469029320493302,0.004070929172192515,0.000603070938931171,7.683955715262677e-8,2.7146788110608266e-8,1.4026847854018728e-7,9.744035740335336e-18,1.1932803492222285e-17,2.5449736637417773e-16
0.41270635317658827,10.0,1.4258915510104844,1.4389548044259812,1.3751001629596922,0.0032035841232106303,0.004690653882233697,0.004071012424684887,0.0006030866326911871,7.683998206150991e-8,2.7149470901772102e-8,1.4026942454841794e-7,9.744749417895201e-18,1.1935030296045549e-17,2.544980988703321e-16
0.4132066033016508,10.0,1.426997774069192,1.4393728927703844,1.375494304417004,0.003203958440030638,0.004690754332972421,0.004071103522872696,0.0006030890614679135,7.684027930394597e-8,2.7149506226883098e-8,1.4026964284756856e-7,9.745487404096846e-18,1.1935099203175785e-17,2.5450435376430387e-16
0.4137068534267134,10.0,1.4274541495739628,1.4393897533936448,1.3758017255801758,0.0032042491370794916,0.004690896346824482,0.004071116512724041,0.0006031013791470842,7.684244016519468e-8,2.7150322219495934e-8,1.4026982521027876e-7,9.745872900687217e-18,1.1935224673940048e-17,2.545082172282791e-16
0.41420710355177587,10.0,1.42753664507241,1.4401442240983036,1.3758160594275173,0.0032044304041337194,0.004690904991938572,0.004071150376075214,0.0006031225793310176,7.684562356727665e-8,2.715241557802209e-8,1.4027087322537272e-7,9.747549051761057e-18,1.1935747861129188e-17,2.5451013467819247e-16
0.4147073536768384,10.0,1.4283746607709633,1.4406391051538248,1.3759758446891042,0.003205269208334398,0.0046910571275327355,0.004071228688966677,0.0006031269201689015,7.684896711557136e-8,2.716414303099106e-8,1.4027286398667528e-7,9.747631896201537e-18,1.193594729763045e-17,2.5451141578325576e-16
0.41520760380190097,10.0,1.428471960244244,1.4408968837846814,1.3762690156373818,0.003205756559268022,0.004691124242325449,0.004071288902809852,0.0006031554430357149,7.685046475740952e-8,2.7164285988594138e-8,1.4027488320972443e-7,9.747632945958077e-18,1.193608305367583e-17,2.5451650090088027e-16
0.41570785392696347,10.0,1.428631941170235,1.4409356806282145,1.376370354061389,0.0032060741105412547,0.004691629512644481,0.004071337246611319,0.0006031871582701597,7.685233998221078e-8,2.7166181482276457e-8,1.4027596608554457e-7,9.749890933093564e-18,1.193709419105483e-17,2.5451748529955573e-16
0.416208104052026,10.0,1.4288651649488495,1.4409949931416055,1.3765320907568177,0.0032062771334015368,0.004691767001268739,0.004071347594623209,0.0006031975619086169,7.685704579240558e-8,2.7170218180128952e-8,1.4027642192463704e-7,9.750890186135015e-18,1.1939013441469383e-17,2.5451995963745116e-16
0.41670835417708857,10.0,1.4289062257195415,1.4415023713162183,1.378418523106291,0.0032065058703640453,0.0046917998606082765,0.004071448686296382,0.0006032186859176059,7.685914747300168e-8,2.7171265600075e-8,1.4027679251033388e-7,9.751115378074376e-18,1.1939043042196487e-17,2.545203647443578e-16
0.41720860430215106,10.0,1.428911456215909,1.4417701139217076,1.3786151420711072,0.003206636797015287,0.004691926735182304,0.00407153388801197,0.0006032254804058667,7.686328487575289e-8,2.717663158038123e-8,1.4027759272357825e-7,9.751184355492212e-18,1.1939612338844724e-17,2.54522691235243e-16
0.4177088544272136,10.0,1.429231341947871,1.4418784903456707,1.3786913725837528,0.003206690725789508,0.004691926927942229,0.00407156177252101,0.0006032356116605596,7.686536315406093e-8,2.7177543953261116e-8,1.402824589790233e-7,9.751775766818252e-18,1.1940692451060112e-17,2.545331980047006e-16
0.4182091045522761,10.0,1.429496701825419,1.4420507499965685,1.3790783710532695,0.003206791036061166,0.004691934486669983,0.00407164722413619,0.0006032372181523346,7.686867184301568e-8,2.7178647144610284e-8,1.4028542528156907e-7,9.752265700713785e-18,1.1941171813553219e-17,2.545355784753263e-16
0.41870935467733866,10.0,1.4303812983738504,1.4422486694197578,1.3791822638604412,0.003206928675131061,0.004691995953050951,0.004071737425490414,0.0006032430203623517,7.68688743189423e-8,2.7181296396173643e-8,1.40290402238957e-7,9.753079955010389e-18,1.1941186060937993e-17,2.5453561124719973e-16
0.4192096048024012,10.0,1.4309164869155275,1.4433011560177953,1.3795090019586698,0.0032069644538579014,0.004692007031075524,0.004071782716995337,0.0006032547017004484,7.687158931281174e-8,2.718519375386064e-8,1.4029319736503504e-7,9.753995766404679e-18,1.1942361027306907e-17,2.545360582657143e-16
0.4197098549274637,10.0,1.4310819000328057,1.4434127159413301,1.3796193637036636,0.0032073365584540203,0.0046921710152295504,0.004071793467914381,0.0006032549261648987,7.687271959884905e-8,2.7190636728431978e-8,1.403006917303141e-7,9.754474275822312e-18,1.1943075185234784e-17,2.5453809741864392e-16
0.42021010505252626,10.0,1.4316498824250736,1.4439199473631266,1.3796675986536988,0.0032075931975297954,0.004692317965098543,0.004071837240424286,0.0006032591666274634,7.687686068291693e-8,2.7192935048010476e-8,1.4030196335920087e-7,9.754536405749074e-18,1.1943934504677e-17,2.545382715985893e-16
0.4207103551775888,10.0,1.4319196634506706,1.4442457443422945,1.379688356038116,0.0032081299596113102,0.004692339620477796,0.004071838455386312,0.0006032818634442579,7.687800660372369e-8,2.7198362610763628e-8,1.403042224260211e-7,9.755031266575514e-18,1.1946144573235913e-17,2.545405412039684e-16
0.4212106053026513,10.0,1.4321153767310324,1.4447582827343557,1.3800880038914176,0.0032082938915805083,0.004692434265890995,0.004071841872047775,0.0006032975939990564,7.687867323965437e-8,2.7198568486481682e-8,1.403059706554061e-7,9.755726279405976e-18,1.194644901792893e-17,2.545479426743559e-16
0.42171085542771386,10.0,1.432406414717307,1.4449060711547304,1.3804761808680501,0.0032083802027901426,0.004692569907706358,0.004071888955506056,0.0006032989104670361,7.687892775258884e-8,2.7198665239703495e-8,1.40307753763221e-7,9.756553689984609e-18,1.1946489028656136e-17,2.545500897852688e-16
0.4222111055527764,10.0,1.4325122202968676,1.4449141641294514,1.380571306408184,0.00320892242295322,0.00469278601925006,0.004071969168228374,0.0006033383558207727,7.688226821251769e-8,2.7202859589532294e-8,1.4030822455543816e-7,9.757540497896988e-18,1.1947049647923423e-17,2.545506556263261e-16
0.4227113556778389,10.0,1.4328391457515333,1.4455523183966204,1.3807875290313014,0.003208954951199266,0.004693074864031667,0.004072053818982683,0.000603345683141846,7.688271039871597e-8,2.7204429944032703e-8,1.4031173626442152e-7,9.757748451434814e-18,1.1947184194437101e-17,2.5455206757662175e-16
0.42321160580290146,10.0,1.4333777305956206,1.445648843456173,1.3821138703971296,0.0032090976618804087,0.004693125077683996,0.0040720656823338384,0.0006033519864637964,7.688375058385402e-8,2.7208031363133527e-8,1.4031179684039766e-7,9.757825840834045e-18,1.194725758120646e-17,2.545553877444725e-16
0.423711855927964,10.0,1.4336007274692395,1.4457166291659567,1.3822929052374635,0.003209168573682084,0.004693234902106973,0.004072072932870653,0.0006033569373828272,7.688755658666142e-8,2.7211418671073227e-8,1.4031501434392544e-7,9.759010043584453e-18,1.1949087932859827e-17,2.545595505762602e-16
0.4242121060530265,10.0,1.4337340242623766,1.4464786196195938,1.382351724640363,0.0032092899269805363,0.004693297339774965,0.004072104671389876,0.0006033574942475101,7.688823810947625e-8,2.7212303814035793e-8,1.4031546688659975e-7,9.761341642304723e-18,1.1949963495951535e-17,2.5456157244584786e-16
0.42471235617808906,10.0,1.4339373312634198,1.447103696698243,1.3825894432651389,0.0032098248012062992,0.004693418808348977,0.004072195788496773,0.0006033662803639688,7.689024670671204e-8,2.7215693137015307e-8,1.4031573432118673e-7,9.761998720459354e-18,1.1950056756179727e-17,2.545618363427914e-16
0.42521260630315155,10.0,1.4341092633798609,1.4472157795048495,1.3833481949128799,0.0032100398780425267,0.00469343084852215,0.004072466914350986,0.0006033679181586386,7.689044700366374e-8,2.7218648250081462e-8,1.4031906390329326e-7,9.7641320222468e-18,1.19511917055818e-17,2.545642217889876e-16
0.4257128564282141,10.0,1.4341581917894453,1.4473624044803528,1.3837840262216177,0.003210331796488277,0.004693453666144543,0.004072472607182057,0.00060338168460618,7.689095209966938e-8,2.7220654702893448e-8,1.4032029082814093e-7,9.764752213040318e-18,1.1951658982161446e-17,2.5456450708339163e-16
0.42621310655327665,10.0,1.4342096542143112,1.448028576624094,1.384019886637627,0.003210641997304144,0.004693477916023604,0.0040725633769662095,0.0006033991863275868,7.689221486732311e-8,2.722211807569982e-8,1.4032034527999805e-7,9.764761576681946e-18,1.1951845655301093e-17,2.545655530705866e-16
0.42671335667833915,10.0,1.4342424097596125,1.448140381328925,1.3844258689436302,0.0032107553907868933,0.004693490783897566,0.004072620910658859,0.0006034445722799594,7.689981373934192e-8,2.722224360517328e-8,1.4032181792523098e-7,9.765363885723338e-18,1.1951948881983065e-17,2.54565637700972e-16
0.4272136068034017,10.0,1.4344910661606625,1.4484174310228315,1.3845271343867873,0.003210981023996161,0.004693512297303199,0.00407262166380944,0.0006034762194760765,7.690068793595593e-8,2.7225475495104975e-8,1.4032192201276416e-7,9.765796291217583e-18,1.1953974132862652e-17,2.545672231122285e-16
0.42771385692846425,10.0,1.4347260418415668,1.4486827482111375,1.3849642773826119,0.0032110769558014026,0.004693645327593863,0.0040726373086300465,0.0006034901448707681,7.690265100183085e-8,2.7231055870687314e-8,1.4032578833566974e-7,9.768367758141175e-18,1.1954018133911234e-17,2.5456743839097375e-16
0.42821410705352675,10.0,1.4347831258560428,1.4489201672530179,1.3858208774300271,0.0032112194236997025,0.0046936740688850636,0.004072637475977084,0.0006034911991986973,7.6903829528398e-8,2.7234729530122626e-8,1.403308387019247e-7,9.768695016654808e-18,1.1958280998042248e-17,2.5456886033304147e-16
0.4287143571785893,10.0,1.4355547057058609,1.4492010844487173,1.3862867233234293,0.00321156834883572,0.004693688288989806,0.0040726426985426625,0.0006034917959836151,7.690884888324017e-8,2.7237825716855378e-8,1.4033119006236843e-7,9.768825902204576e-18,1.1958689648220173e-17,2.5457117569243493e-16
0.42921460730365185,10.0,1.4356928062962082,1.4492553254009302,1.3866823730759725,0.0032117220496569584,0.004693807259072088,0.004072679122350255,0.0006034927250606262,7.691004909948197e-8,2.7238499191494336e-8,1.4033335234719986e-7,9.768874002563435e-18,1.195880652783835e-17,2.5457153003944283e-16
0.42971485742871435,10.0,1.4357514653577756,1.449685052898693,1.387312145132558,0.0032119650050313523,0.004693880978926104,0.004072699057991831,0.0006034947902749887,7.691154210068636e-8,2.7241530594101808e-8,1.4033348354930414e-7,9.769806566563814e-18,1.1959574376654126e-17,2.5457159484703e-16
0.4302151075537769,10.0,1.4357963092910355,1.449816641083961,1.387489528627244,0.0032128861006267663,0.004693904414871953,0.0040727174581216,0.0006034971686130221,7.691908038883809e-8,2.7249584254561643e-8,1.4033707624609166e-7,9.77033922192255e-18,1.1959948362587597e-17,2.545730190038686e-16
0.4307153576788394,10.0,1.4358812690170686,1.4500606716071343,1.387694091594815,0.0032135300478688057,0.004694434821679777,0.00407288589290681,0.0006034976812080135,7.692583256662868e-8,2.7250111324995075e-8,1.4033917488505657e-7,9.770744652926046e-18,1.19602134241552e-17,2.545755288774061e-16
0.43121560780390195,10.0,1.436017901101227,1.450659813611623,1.3880269166567034,0.003213530846298008,0.004694493151202289,0.004072901882021407,0.0006035319854635576,7.6929494500375e-8,2.7251369286491943e-8,1.4033934507411552e-7,9.771613371608606e-18,1.196239213010817e-17,2.545767672900785e-16
0.4317158579289645,10.0,1.4360287499929705,1.4507512303066215,1.3881788791847498,0.003213632704308652,0.004694581276205913,0.004073170395077696,0.0006035713231351263,7.69372122902594e-8,2.7255697200829333e-8,1.4034253704497148e-7,9.771798350094632e-18,1.1962551346123617e-17,2.5457821921965737e-16
0.432216108054027,10.0,1.4362168014344519,1.4510953183309687,1.3883918476650676,0.0032143406610687887,0.004695098915704611,0.004073302867247101,0.000603599279560859,7.694379744104267e-8,2.7258712781617923e-8,1.4034881851790502e-7,9.772067512719312e-18,1.1963094920663131e-17,2.5457954052411477e-16
0.43271635817908954,10.0,1.436220095400766,1.4511567478589793,1.3889177437744507,0.003214548743001925,0.004695123100023916,0.004073540095696455,0.0006036095117705094,7.695038944632516e-8,2.726431025560424e-8,1.403519796731101e-7,9.77315954885904e-18,1.196443265706829e-17,2.545833017437228e-16
0.4332166083041521,10.0,1.4362464780895163,1.4511944074023737,1.3890233823087097,0.0032154952471356393,0.004695157754155114,0.004073611378901441,0.000603611851941196,7.69539616423596e-8,2.7268788588906905e-8,1.403547655997073e-7,9.773278440561538e-18,1.1964548122848498e-17,2.545835735427613e-16
0.4337168584292146,10.0,1.4371418203759105,1.4518795379454958,1.390348564168374,0.003215540577344647,0.0046951979341892346,0.004073705882370247,0.0006036247399198163,7.695451384870761e-8,2.7269078250022708e-8,1.403555462212859e-7,9.773383020834556e-18,1.1964914235764988e-17,2.545837678389573e-16
0.43421710855427714,10.0,1.4372686117180675,1.452173317740715,1.3908187011400792,0.003215680356372331,0.004695497413082214,0.004073723239440709,0.000603627081412173,7.695569145151183e-8,2.7269156937060292e-8,1.403571314433505e-7,9.773662395700379e-18,1.1965580929163105e-17,2.545860742159784e-16
0.4347173586793397,10.0,1.4373501077634427,1.452369294408901,1.392073200796638,0.003215749651311547,0.004695508684564816,0.004073726071955243,0.0006036727762055064,7.696391388074663e-8,2.727323665324162e-8,1.4035752323390257e-7,9.774023841434714e-18,1.1966080211203023e-17,2.5458728863183796e-16
0.4352176088044022,10.0,1.4375619300292588,1.4523946630655828,1.3924271199457643,0.0032159490324557348,0.0046956752266033505,0.004073728379700159,0.0006036787060002865,7.6964396368948e-8,2.7278751990685717e-8,1.4036113224344632e-7,9.776454003214619e-18,1.1966198696869314e-17,2.545886990947282e-16
0.43571785892946474,10.0,1.4376817114745664,1.452773833512062,1.3926413109043347,0.0032160065342272913,0.004695959592056058,0.004073764398773138,0.0006037183096649229,7.696904325961216e-8,2.7281593842916918e-8,1.403613876090682e-7,9.776994904253244e-18,1.1968084885405268e-17,2.5459115303172563e-16
0.43621810905452724,10.0,1.4378070361670017,1.4528674947053177,1.392681252208222,0.003216338636817855,0.00469601608057037,0.004073789191742675,0.0006037344157533274,7.697207154291953e-8,2.728186223012948e-8,1.403619355446589e-7,9.777433716194235e-18,1.1970092242752057e-17,2.545930921458827e-16
0.4367183591795898,10.0,1.438074149742954,1.4533431304569249,1.3928279126515055,0.003216946154110822,0.00469609944512901,0.004073832354821118,0.0006037526417709191,7.697280703966286e-8,2.728214266263362e-8,1.403624978935218e-7,9.777464787720845e-18,1.1970834415955783e-17,2.5459438344596533e-16
0.43721860930465234,10.0,1.438177640906883,1.4539424552034006,1.3929977675396488,0.003216959812025629,0.0046961270544540095,0.004073849137661416,0.0006037526667619561,7.697339491976127e-8,2.7282144891274135e-8,1.4036408802400026e-7,9.777485467170684e-18,1.1970886393704979e-17,2.5459454478133967e-16
0.43771885942971483,10.0,1.438201322533456,1.4543830006601095,1.393525632637405,0.0032169782402526365,0.004696397767031242,0.004073989712279325,0.0006037577965639944,7.697627173711824e-8,2.7284951758973202e-8,1.4036428151270667e-7,9.778249148588772e-18,1.1971175089551151e-17,2.545949522428067e-16
0.4382191095547774,10.0,1.438381775958322,1.454587692937477,1.3935461787204186,0.003217301446675479,0.004696427483239753,0.004074138624183277,0.0006037616263169818,7.698889797832252e-8,2.729060193383065e-8,1.4036486998597094e-7,9.779660013104081e-18,1.1972087770603534e-17,2.54596210093781e-16
0.43871935967983994,10.0,1.4386860078724322,1.4548339927744829,1.3938173344725036,0.003217967842365002,0.004696493703309154,0.004074171997081095,0.0006037642854972169,7.699218640128177e-8,2.7296491557949654e-8,1.403748353723399e-7,9.780560707119568e-18,1.1973525848677134e-17,2.545979105532376e-16
0.43921960980490243,10.0,1.4389086093031418,1.4548480001282624,1.3938998291625464,0.0032180794258555158,0.004696635086765576,0.00407418522837625,0.0006037779651612789,7.699469685152166e-8,2.7296971031738282e-8,1.403752986621537e-7,9.780603455979123e-18,1.197494948316806e-17,2.5460355521717926e-16
0.439719859929965,10.0,1.4391066927818963,1.454905200469909,1.3939191099260884,0.003218533186501799,0.00469669271649278,0.0040741997903186436,0.0006037852738262706,7.699803840664475e-8,2.7302154553264724e-8,1.4037894870283444e-7,9.780644926569172e-18,1.1975354445487377e-17,2.546070987238069e-16
0.44022011005502754,10.0,1.4391124601974765,1.4552118524626345,1.3939364937411656,0.0032188440139214007,0.004696791353510935,0.004074209123085432,0.0006038101547051184,7.699896185101665e-8,2.7302883055725942e-8,1.403794315087855e-7,9.781025959422069e-18,1.197537661808765e-17,2.546072473286041e-16
0.44072036018009003,10.0,1.439159899414603,1.455936023080596,1.3943145000295987,0.0032188515367018293,0.004696862240148395,0.004074217071040438,0.0006038507974042268,7.700195152237977e-8,2.730445671862483e-8,1.4038549163478613e-7,9.783156938472775e-18,1.197577589050776e-17,2.5460769064634454e-16
0.4412206103051526,10.0,1.4392389926743026,1.4560682206886466,1.39494914766546,0.0032194543680190827,0.004696913078291496,0.004074239617293802,0.0006038562981382388,7.700803406942045e-8,2.7312760116121905e-8,1.403863221394806e-7,9.783773266499716e-18,1.1975888306768546e-17,2.5461194428689997e-16
0.44172086043021513,10.0,1.4392646468926127,1.4565602416801064,1.3951064904331463,0.003219642955302534,0.0046969267215525145,0.0040743152897642415,0.0006038682336830635,7.701193199209408e-8,2.7313305668617798e-8,1.4038749073904866e-7,9.78421105545284e-18,1.1976524156303582e-17,2.5461383568468084e-16
0.44222111055527763,10.0,1.4393981492876262,1.4569393780938058,1.3951601092725003,0.003219677568328666,0.004697082583942366,0.00407435074097089,0.0006038790583953138,7.701690911254979e-8,2.7322688108329435e-8,1.4038749230127825e-7,9.785253836111647e-18,1.1976678216886729e-17,2.546139801374553e-16
0.4427213606803402,10.0,1.439431541587769,1.4570220008667767,1.3954082934022067,0.0032200541617281955,0.004697251963083425,0.00407442945151204,0.0006039134864783079,7.701901211188145e-8,2.7324409816848596e-8,1.4039270387569264e-7,9.785964515647812e-18,1.1977305620074128e-17,2.546148465186364e-16
0.4432216108054027,10.0,1.4395991142634432,1.4573059850174745,1.3955959349280322,0.0032203307413874688,0.004697336919930441,0.004074431587884767,0.0006039297018858769,7.702088410954296e-8,2.732996077969227e-8,1.403961016879379e-7,9.786166479921233e-18,1.1977577475799779e-17,2.546157407750514e-16
0.44372186093046523,10.0,1.4400383887525554,1.4576965982900958,1.3966872316197687,0.003220458055454147,0.004697487650650975,0.004074526020543472,0.0006039609832785712,7.702636588822926e-8,2.7332949596912258e-8,1.4039619982307866e-7,9.786242969816171e-18,1.1978025875378608e-17,2.546159670002894e-16
0.4442221110555278,10.0,1.440137069496685,1.458197187463838,1.3971988535335798,0.0032205014128882633,0.004697629749821563,0.004074546376695631,0.0006039763888512111,7.703092826543121e-8,2.7333629342843192e-8,1.4039856810556498e-7,9.787765716755977e-18,1.1978387476346736e-17,2.5461677703873925e-16
0.4447223611805903,10.0,1.4402732170018522,1.458237824885028,1.3972894084369536,0.0032207770616903496,0.004697841998751556,0.004074603292059784,0.0006039765130862566,7.703284422263671e-8,2.7336378639130132e-8,1.4039899024173902e-7,9.787985023158396e-18,1.1979358992796513e-17,2.546221243838874e-16
0.4452226113056528,10.0,1.440274774286231,1.4589979701576505,1.3978477501660218,0.0032211972885949577,0.004697959465800222,0.004074637414803261,0.0006039852948629766,7.703778234522909e-8,2.733809355195932e-8,1.4039956883442532e-7,9.788636868109138e-18,1.1981034092412997e-17,2.5462645523806664e-16
0.4457228614307154,10.0,1.4403360800480185,1.4600725687117098,1.3978645892258252,0.00322128977150791,0.004698724382974213,0.004074659007165288,0.0006039954540010515,7.704109189213205e-8,2.7344249357409304e-8,1.4040158849015677e-7,9.78921032316237e-18,1.1981900872728545e-17,2.5462870000902826e-16
0.4462231115557779,10.0,1.440449191205433,1.460475076513483,1.3978770341897788,0.0032214652193552754,0.004698886905783061,0.0040746822446354565,0.0006040006969640292,7.70435697228653e-8,2.7345616960388265e-8,1.4040323095399328e-7,9.79056233425144e-18,1.1982794163915758e-17,2.5463333307802447e-16
0.4467233616808404,10.0,1.4405505107467276,1.4607347806940854,1.397907928655735,0.0032217071989934995,0.004698911504482244,0.00407469165985104,0.0006040153863652623,7.704831310046696e-8,2.735063843814072e-8,1.4040353436861084e-7,9.790794534452102e-18,1.1982943424959472e-17,2.546349742449011e-16
0.447223611805903,10.0,1.4407384932030916,1.4607690484209606,1.397942481913585,0.003222474571155276,0.004698939459757409,0.004074738810575284,0.0006040195924997583,7.705014290079898e-8,2.7352128271969157e-8,1.4040424023187163e-7,9.790829579029097e-18,1.198326445183652e-17,2.5463538627563574e-16
0.44772386193096547,10.0,1.441188929253076,1.4608916138761734,1.3981835235067672,0.003222746582932319,0.004699031324463327,0.004074826785255944,0.000604075426185646,7.705291674136965e-8,2.7352485774394877e-8,1.4040530200637745e-7,9.791666126231425e-18,1.1983379421985857e-17,2.546396598581446e-16
0.448224112056028,10.0,1.4414247768346689,1.4610785734692286,1.398273358234763,0.0032230411225417626,0.004699422778883729,0.004074855143767267,0.000604097737966921,7.706064359363491e-8,2.7354387597228636e-8,1.4040747047978027e-7,9.79198731584446e-18,1.198359715084425e-17,2.546453067340881e-16
0.4487243621810905,10.0,1.4418219667798282,1.4613915351533828,1.3983853152919439,0.0032232480493543736,0.004699507286562594,0.004074950503856398,0.0006041252067686909,7.706189755339809e-8,2.735491959132598e-8,1.404075071573644e-7,9.792322350858865e-18,1.1984113795739855e-17,2.546459089603478e-16
0.44922461230615307,10.0,1.4422765149523926,1.4614419133653398,1.398559294378969,0.0032233401071222285,0.004699586920695542,0.0040750083123357655,0.0006041342992851852,7.707764492390495e-8,2.735910419344776e-8,1.4040923142309922e-7,9.792726414329367e-18,1.1984427067656751e-17,2.546492601672767e-16
0.4497248624312156,10.0,1.4422975813318741,1.4615765094177273,1.3987071696516982,0.003223371683089219,0.004699714494247829,0.004075156091232823,0.0006041548675664732,7.707908730257024e-8,2.7359633105066735e-8,1.4041021467515422e-7,9.79438870871116e-18,1.1985266477507291e-17,2.546538673240676e-16
0.4502251125562781,10.0,1.4423659752592555,1.4617814045057669,1.399150709832226,0.003223616024022717,0.004699755387686609,0.004075378016295086,0.0006041690012015446,7.707960549968568e-8,2.7363153089094145e-8,1.4041124205911584e-7,9.794570379090312e-18,1.1986046573229271e-17,2.546551677491568e-16
0.45072536268134067,10.0,1.442416014346538,1.461809250768619,1.399439319772745,0.003224021343012496,0.004699939613300162,0.004075422310866074,0.0006041755014073997,7.708449558194144e-8,2.736591339547417e-8,1.4041254907890158e-7,9.794962080870482e-18,1.1986420492976326e-17,2.546582092275365e-16
0.4512256128064032,10.0,1.4424282032943097,1.4632407024429597,1.400524265523661,0.003224045188823795,0.004699957992379599,0.004075726077981775,0.0006041784580967012,7.708788511630158e-8,2.736676785494203e-8,1.4041307003232216e-7,9.795346953489261e-18,1.1986962596284019e-17,2.546605747399672e-16
0.4517258629314657,10.0,1.4427593671226042,1.4641706022538494,1.4005356998247296,0.0032242347532444766,0.004700094533748973,0.00407573814324453,0.0006041835500683383,7.710102284856662e-8,2.736861740000768e-8,1.404136632653711e-7,9.796061210084081e-18,1.1987664956370857e-17,2.546621768352447e-16
0.45222611305652827,10.0,1.4430008852540988,1.4642804366715685,1.4006639413835889,0.0032243024865343467,0.004700104367720029,0.004075929910503333,0.000604206663941049,7.710528275289038e-8,2.736905440123662e-8,1.4041639581938998e-7,9.79627860871548e-18,1.198783954007637e-17,2.5467427686898077e-16
0.4527263631815908,10.0,1.4430857916800068,1.4642851448986716,1.4014746386483439,0.0032243682273735363,0.004700242493544927,0.004075998811994283,0.0006042375996817221,7.711196763458087e-8,2.7377362162350296e-8,1.4041775038630912e-7,9.797190307039016e-18,1.198800927804187e-17,2.5468176197387835e-16
0.4532266133066533,10.0,1.4432690669386228,1.4648136550996498,1.4018629527005122,0.003224866436426016,0.004700250753019775,0.004076028356675765,0.0006042629487163574,7.712199040810215e-8,2.7377409351545794e-8,1.4041845021228985e-7,9.797286717350395e-18,1.19883795509683e-17,2.5468240436653255e-16
0.45372686343171587,10.0,1.443452886738338,1.4652157808490576,1.402071841627488,0.0032249981520516852,0.004700309077993125,0.004076093550778947,0.0006042692004929837,7.712636694145309e-8,2.737810354465351e-8,1.404207665274992e-7,9.797629002844536e-18,1.1989034297665298e-17,2.5468578819981736e-16
0.4542271135567784,10.0,1.4434940042887825,1.4659501072993135,1.402158620702061,0.0032251490476226928,0.004700335050062495,0.004076149258950778,0.000604278486199476,7.71289393433316e-8,2.7383707972889634e-8,1.4042452189515223e-7,9.7990489063359e-18,1.1989423983358558e-17,2.5468592935692216e-16
0.4547273636818409,10.0,1.4435980273271642,1.4664836663938619,1.4021594324966298,0.003225198645672425,0.004700466561905281,0.00407614964334015,0.0006042917782058254,7.713314123597081e-8,2.738870467897618e-8,1.4042499784009575e-7,9.799074618275425e-18,1.1989802848991153e-17,2.546878358918194e-16
0.45522761380690346,10.0,1.4436494731408143,1.4666608875375169,1.4025132567639362,0.003225434962104792,0.0047007360376686985,0.004076388104283691,0.0006042939494587703,7.71368259780701e-8,2.7390191615329566e-8,1.404264974071898e-7,9.800116774710958e-18,1.1990060802872452e-17,2.5468838248272084e-16
0.45572786393196596,10.0,1.4437062187558645,1.4668298911993087,1.4031445054594878,0.0032255645247156114,0.004700959784250978,0.004076464041559082,0.0006043055645938965,7.713926558304017e-8,2.7391571346708784e-8,1.4043694015473492e-7,9.800161544542949e-18,1.1990244111740603e-17,2.546906390676545e-16
0.4562281140570285,10.0,1.443807557415674,1.4668850681829677,1.403210928089579,0.003225637432322545,0.004701122482888096,0.00407647656745485,0.0006043117001977927,7.714074381938114e-8,2.7393116105523755e-8,1.4043903327249478e-7,9.800218889182103e-18,1.1990676093547918e-17,2.546958219407674e-16
0.45672836418209106,10.0,1.4440607975969335,1.4669106918282122,1.4032850464497504,0.0032262169376168623,0.004701128748299304,0.004076521534868754,0.0006043179547540275,7.714090151226139e-8,2.7393731208212194e-8,1.4044274993568887e-7,9.800354983731107e-18,1.1991076762173276e-17,2.546958610600382e-16
0.45722861430715356,10.0,1.4449932742840381,1.46732422407135,1.403824465723969,0.0032262216150635444,0.004701176149936629,0.0040765237417114035,0.0006043183750773665,7.714154875794082e-8,2.739459589369743e-8,1.4044427118282316e-7,9.800536078009673e-18,1.1991584182870957e-17,2.546995878262048e-16
0.4577288644322161,10.0,1.445325776249635,1.4682498165378477,1.4044305310728198,0.0032263191844764125,0.004701209743369081,0.00407652442874856,0.0006043201237492252,7.71544863183129e-8,2.7397376373918434e-8,1.404482211967923e-7,9.801053842396686e-18,1.1992457845147093e-17,2.5470111545286185e-16
0.45822911455727866,10.0,1.4453644135335553,1.4684564632213475,1.4053956450920004,0.003226418662708144,0.004701234131892396,0.0040765518115907185,0.00060432018375266,7.715483241220247e-8,2.740807102777226e-8,1.4045038200106488e-7,9.80221657930155e-18,1.1994046156434543e-17,2.5470171196599665e-16
0.45872936468234116,10.0,1.4456263580291278,1.4686563004167312,1.406349164111377,0.003226455613354434,0.004701329246502846,0.0040765645659589156,0.0006043236110470206,7.715783720659594e-8,2.7408560109870757e-8,1.4045549888506176e-7,9.80222855035979e-18,1.1995772494591383e-17,2.5470750180003574e-16
0.4592296148074037,10.0,1.4460470516621704,1.4691640145389757,1.4063618470694645,0.003226581551658962,0.0047013636048740615,0.004076601016117268,0.0006043249640316666,7.71608475276378e-8,2.7417491155054967e-8,1.4045910951708405e-7,9.80435863248583e-18,1.1997314978149088e-17,2.5471053183025606e-16
0.45972986493246626,10.0,1.4461796249679153,1.4692080221520905,1.4064482485088716,0.0032265865378098813,0.004701442354411991,0.004076831664859031,0.000604330205981169,7.716133034415174e-8,2.741918299107142e-8,1.404605245447524e-7,9.804992239879404e-18,1.1997612687140416e-17,2.5471640344650113e-16
0.46023011505752875,10.0,1.4465018535386136,1.4696937926144813,1.4065439966744442,0.003226870105897373,0.0047015068766168445,0.00407684056359969,0.0006043412501025661,7.716141164941593e-8,2.7419892927964856e-8,1.404615506269176e-7,9.805111458629971e-18,1.1998061916016431e-17,2.5471678053985125e-16
0.4607303651825913,10.0,1.4473275742983431,1.4698161943656443,1.4067337742869435,0.0032271218795508977,0.004701575502821314,0.004076889874512985,0.0006043618889058666,7.716370877525302e-8,2.7422982089332734e-8,1.4046186418293814e-7,9.805942068917385e-18,1.1998324916039692e-17,2.547174307599401e-16
0.4612306153076538,10.0,1.4473544774597205,1.4698901911260254,1.4071863641563658,0.003227174671020753,0.004701628778418437,0.004076901238867799,0.0006043806352899355,7.716433547274312e-8,2.742511105917944e-8,1.404699583819119e-7,9.807545602855837e-18,1.1998811438802264e-17,2.547186095222137e-16
0.46173086543271635,10.0,1.4473571931980564,1.4699081986063214,1.4074225318702953,0.00322767082616624,0.00470166576578414,0.004076971600964069,0.0006043806635321884,7.716587073850812e-8,2.742546399899473e-8,1.4047164224441555e-7,9.808075739601548e-18,1.1998884545775085e-17,2.547186342680399e-16
0.4622311155577789,10.0,1.447445048864485,1.4701380610194164,1.407909046806117,0.003227714410952076,0.004701905459167423,0.004076984857690011,0.0006044010806850232,7.716889012610443e-8,2.7430645838801192e-8,1.4047186694047035e-7,9.808286890131435e-18,1.1998953066273319e-17,2.5471969932273957e-16
0.4627313656828414,10.0,1.447450268515269,1.4703991264164162,1.4080134843959013,0.003227856643647178,0.004701986994752366,0.004077005800124085,0.0006044148579283878,7.717532940903772e-8,2.7434910576122255e-8,1.4047219915015466e-7,9.808786668585346e-18,1.200131884279243e-17,2.547272982874045e-16
0.46323161580790395,10.0,1.447506313844871,1.4705637213736553,1.4084966925484943,0.003227939133961027,0.004702047513714601,0.004077007056625551,0.0006044212608100894,7.717665370929255e-8,2.7443317053445818e-8,1.4047588913392855e-7,9.809575010021492e-18,1.2001342127878473e-17,2.547292774359988e-16
0.4637318659329665,10.0,1.4482530351619372,1.4706101450543987,1.4087981291959906,0.0032284799792159104,0.004702231321560622,0.004077059224617034,0.0006044513066178191,7.718146373609717e-8,2.744480237788494e-8,1.4047635314255702e-7,9.810259921237514e-18,1.200148949835787e-17,2.547304911884085e-16
0.464232116058029,10.0,1.4492723087041488,1.4708403086631547,1.408843790833239,0.0032286668287671437,0.004702455768549567,0.004077181967692026,0.0006044560323115751,7.718470533180495e-8,2.744546138873994e-8,1.4048291761553828e-7,9.811413075063867e-18,1.200230784935039e-17,2.5473316595872713e-16
0.46473236618309155,10.0,1.4495828319298052,1.4709473478474542,1.4089766525769056,0.003229178107362741,0.0047025066288329115,0.004077186090241266,0.0006044824286142337,7.71899851874221e-8,2.745235653941034e-8,1.4048487263054738e-7,9.813144564204563e-18,1.2002973176297474e-17,2.547351489574647e-16
0.4652326163081541,10.0,1.4496876825758096,1.4711022884610294,1.4092686783287753,0.003229240753025012,0.004702535968925776,0.004077190057934224,0.0006044888026672666,7.719646897577768e-8,2.7452490551782743e-8,1.4048656699811972e-7,9.813915636554645e-18,1.2003370960784207e-17,2.5473519963622384e-16
0.4657328664332166,10.0,1.4497880221222497,1.4716677362689574,1.4102260740901398,0.0032295229917119203,0.004702740581180842,0.0040772064053127555,0.000604489484850746,7.720025086809834e-8,2.746537993614263e-8,1.4048714662617396e-7,9.814276276399931e-18,1.2003473554547628e-17,2.547370289148545e-16
0.46623311655827915,10.0,1.4498602333921842,1.471718626434602,1.410533354790762,0.0032297335012337557,0.004702790037106677,0.004077254993592503,0.0006044919595094325,7.720066541423934e-8,2.746651851965916e-8,1.404889000625243e-7,9.814282460128454e-18,1.2004074915587525e-17,2.547371376840522e-16
0.46673336668334164,10.0,1.4499062005324213,1.4722275221018077,1.4111948976121533,0.0032298666105115607,0.004702792570441002,0.004077310395483848,0.000604514548990532,7.720327884193644e-8,2.7467905732377235e-8,1.404890170971209e-7,9.814396682373385e-18,1.2005232016420343e-17,2.547399097836261e-16
0.4672336168084042,10.0,1.4501572709023707,1.4725178590008827,1.4112222435437212,0.00323002562449772,0.0047028191169540216,0.004077328766282509,0.0006045191890938781,7.721134292686325e-8,2.7472035706205842e-8,1.4049171772561744e-7,9.814710182599295e-18,1.2005768281560895e-17,2.54745223064902e-16
0.46773386693346675,10.0,1.450394906045698,1.4725358704161395,1.411224364888585,0.0032305392739213476,0.0047029291142962944,0.004077358608980656,0.0006045393084784988,7.722048324694681e-8,2.747205131461082e-8,1.4049326127379242e-7,9.814846318515236e-18,1.2006116240239843e-17,2.547456217161465e-16
0.46823411705852924,10.0,1.450573060916168,1.4727184309458232,1.4113176165784167,0.0032305989551415937,0.004703021076942821,0.004077454926660452,0.0006045421333352714,7.722138536176673e-8,2.747660055536421e-8,1.404933743022497e-7,9.815012539505898e-18,1.200671184672178e-17,2.547523907924838e-16
0.4687343671835918,10.0,1.4505789006422538,1.4738317145295006,1.411452480032221,0.003230653435212381,0.004703363817848836,0.004077620867502434,0.0006045442052110371,7.722750529149691e-8,2.7477310477189608e-8,1.4049456447985398e-7,9.81561571717644e-18,1.2006813548439285e-17,2.547530659943409e-16
0.46923461730865434,10.0,1.450636372346814,1.4738436174576612,1.4114896022850802,0.0032307449425334014,0.004703453471534421,0.004077643374390722,0.0006045497305041805,7.723254249131142e-8,2.7478396844979564e-8,1.4049535265033665e-7,9.815691928771356e-18,1.2007158827872708e-17,2.547628312828389e-16
0.46973486743371684,10.0,1.4506773204408687,1.47424884864162,1.4122565311270927,0.003230904575798844,0.004703551250079175,0.00407765319232586,0.0006045505941405535,7.723520699367768e-8,2.7478836467500067e-8,1.404983856005343e-7,9.816970449120794e-18,1.2007434289695526e-17,2.5476387014141004e-16
0.4702351175587794,10.0,1.4512065050391925,1.4744742937236084,1.4125721489613428,0.0032310440506960582,0.004703615020380382,0.004077679104705901,0.0006045629563862363,7.723901031069823e-8,2.7482489530237527e-8,1.4050265135791396e-7,9.817278992420237e-18,1.200754740456291e-17,2.547640769833591e-16
0.47073536768384194,10.0,1.4514776753555778,1.4744770696234637,1.4126561951248386,0.003231207974422897,0.00470364148386827,0.004077760775451441,0.000604588632312917,7.724749482731292e-8,2.748314675395831e-8,1.4050396722586373e-7,9.817347522665077e-18,1.2007568782689601e-17,2.54765486171692e-16
0.47123561780890444,10.0,1.4516334708714003,1.4745787546041127,1.4128268333966418,0.003231222505634298,0.0047039863233684,0.004077822306190656,0.000604590008505428,7.724864909510942e-8,2.7489428147251867e-8,1.4050461262060372e-7,9.817809769808235e-18,1.2007853784900906e-17,2.5476707079128885e-16
0.471735867933967,10.0,1.4517435211703886,1.4748742659600762,1.4128744984775912,0.0032314867416197036,0.004704139594129484,0.004077838273098069,0.0006046315968965673,7.725380525148804e-8,2.7489804556564674e-8,1.4050587528059478e-7,9.819077103226327e-18,1.200906081386135e-17,2.547686371944031e-16
0.47223611805902954,10.0,1.4517762957500968,1.4755552437272519,1.4129401900120722,0.003231648379854277,0.004704215772334516,0.004077852716994986,0.0006046511490911387,7.72636129700967e-8,2.7495876799024493e-8,1.405059963535307e-7,9.819694018041856e-18,1.2009568153756563e-17,2.5477095247236055e-16
0.47273636818409204,10.0,1.4520145527161523,1.4760329524863296,1.4134352850402425,0.003231946337642481,0.0047043560678719275,0.004077866555940563,0.0006046716458167966,7.726523392363291e-8,2.7498262420742236e-8,1.405108885862393e-7,9.819836020806111e-18,1.2009637383485029e-17,2.54771110611428e-16
0.4732366183091546,10.0,1.4522035154037272,1.4760485266136287,1.4139540575040785,0.003231958208867872,0.004704365187143541,0.004077877923429875,0.0006046760678611784,7.72667976983887e-8,2.75025092935604e-8,1.4051152745492677e-7,9.820036960485288e-18,1.2011444694763446e-17,2.5477296746484915e-16
0.4737368684342171,10.0,1.452559700447722,1.4762004626972074,1.414127852566681,0.003232059970689645,0.004704391034037209,0.004077908697651331,0.0006047100850325562,7.726821318723962e-8,2.7506239657032014e-8,1.4051203192639976e-7,9.820514167780367e-18,1.2011487210282573e-17,2.547740662623365e-16
0.47423711855927964,10.0,1.4526232343557852,1.4764590388199679,1.4143454740498227,0.0032324293496878765,0.004704505705678278,0.00407832041113689,0.0006047174532813274,7.727211669327142e-8,2.75086201417515e-8,1.4051672631007237e-7,9.820648498219892e-18,1.2012572214182883e-17,2.5477543149881955e-16
0.4747373686843422,10.0,1.4529023362957967,1.4765109983291702,1.4143840220075443,0.0032327287708544916,0.004704510266802573,0.004078329495354198,0.0006047394287585407,7.727226583828989e-8,2.751161376514851e-8,1.4051935807657143e-7,9.821647325414538e-18,1.201480900629187e-17,2.547781406578555e-16
0.4752376188094047,10.0,1.4529329626685032,1.476549327797794,1.4147952039785923,0.003232857861124519,0.004704569896635419,0.004078337894307196,0.0006047411291895694,7.727750375029179e-8,2.7512211421532153e-8,1.4051998054394357e-7,9.821668251711278e-18,1.2015249597926372e-17,2.547787518813063e-16
0.47573786893446723,10.0,1.4529879193340884,1.4766979135234966,1.4149548524980156,0.003233208429275603,0.004704640570363318,0.00407845193492543,0.0006047661829519527,7.72911466970321e-8,2.7516488770422983e-8,1.4052074142920687e-7,9.822005397558662e-18,1.2015813472866654e-17,2.547826313755281e-16
0.4762381190595298,10.0,1.4531663147712195,1.4768565315230762,1.4150273680286147,0.0032335388591550793,0.004704722146306439,0.004078475994673532,0.0006047751840318519,7.729205464804498e-8,2.751924752721621e-8,1.4052167544456898e-7,9.823315002239221e-18,1.2016860371391247e-17,2.547855403975774e-16
0.4767383691845923,10.0,1.4532953475075276,1.4779331567241065,1.415793603425986,0.0032342800696507474,0.0047047316918971795,0.004078482021071465,0.0006047791578334578,7.729324554832275e-8,2.7521355710977962e-8,1.4052289050830052e-7,9.823535527026586e-18,1.2019758930544071e-17,2.5478575596904736e-16
0.47723861930965483,10.0,1.453440009849604,1.4782192813917547,1.4161211851982796,0.003234773483644305,0.004704935795569111,0.004078521183671924,0.0006047801913837427,7.729451136909233e-8,2.7522170854111192e-8,1.4053011499288402e-7,9.82399378920294e-18,1.2020063555265402e-17,2.5478636283207347e-16
0.4777388694347174,10.0,1.4537180989492975,1.4782474937543881,1.416236795111215,0.003234953069792736,0.004704949896449873,0.0040785412049978735,0.0006047928236792349,7.729563277216823e-8,2.7528305713431884e-8,1.405325986691859e-7,9.824381709348618e-18,1.2020930364627765e-17,2.5478944748748403e-16
0.4782391195597799,10.0,1.454257527488585,1.4786832937206957,1.416350710361842,0.003235055003416381,0.004705039947463945,0.004078562393356347,0.0006047949196827947,7.729631906131642e-8,2.7529092768065e-8,1.4053329701597123e-7,9.824923123739153e-18,1.2021650559384978e-17,2.547938344940648e-16
0.47873936968484243,10.0,1.4543291549146216,1.4787551252828872,1.4166050974755422,0.003235565231311696,0.004705097532785603,0.00407873088401348,0.0006048124228657138,7.73025696413499e-8,2.753004720636284e-8,1.4053431587535626e-7,9.824962889676994e-18,1.202201054572322e-17,2.547942523627659e-16
0.4792396198099049,10.0,1.454441900308642,1.4788843337954378,1.4170852993185465,0.0032355823283801433,0.004705234734778633,0.004078765236238786,0.0006048170327042787,7.730808036220686e-8,2.7531816708017545e-8,1.405355404324037e-7,9.825860438972225e-18,1.2022363700234115e-17,2.5479454836651377e-16
0.4797398699349675,10.0,1.45445188712524,1.4790558074476146,1.4171318625360225,0.003235711716651856,0.004705261033140195,0.004078805162565896,0.0006048272714941187,7.732159929828616e-8,2.753297599361082e-8,1.4053739043899901e-7,9.825918911405997e-18,1.2022651390521148e-17,2.5480056326686324e-16
0.48024012006003003,10.0,1.4544694309291903,1.4798433247459,1.4174465882298868,0.0032359983067300085,0.004705263996880551,0.004078830305956476,0.0006048276546048913,7.732358409221736e-8,2.7534307785328462e-8,1.4053776539618852e-7,9.82626646820904e-18,1.2022756953333517e-17,2.548022321734897e-16
0.4807403701850925,10.0,1.454523827513285,1.4802185820828444,1.4177125140753402,0.0032360670696658747,0.004705309704770908,0.004078914485903881,0.0006048383702557549,7.732390089352633e-8,2.7534326653879645e-8,1.4053838341870336e-7,9.826282520726584e-18,1.2023300753833678e-17,2.548038304565075e-16
0.4812406203101551,10.0,1.4547895698189706,1.4805306057379124,1.4177685493351595,0.0032360890349516277,0.004705407106348017,0.00407893934422433,0.0006048627131929378,7.732555279619471e-8,2.7538823977830752e-8,1.4053922666708602e-7,9.827552089988809e-18,1.2023953492137549e-17,2.548061019069255e-16
0.4817408704352176,10.0,1.4549771967631013,1.4806497224587305,1.4185457156519041,0.0032364273158441924,0.004705544126851685,0.004078993947696558,0.0006048773631552378,7.732718647270774e-8,2.753899559946085e-8,1.4054223316853903e-7,9.827993847623156e-18,1.202509182067106e-17,2.5480694174893875e-16
0.4822411205602801,10.0,1.4550098038241341,1.4809269677372354,1.41907470790676,0.0032367127241867163,0.00470564096970012,0.004079081279801074,0.0006048778150716563,7.733189908317895e-8,2.754113712636292e-8,1.4054299936703561e-7,9.828552061930093e-18,1.2025516975682337e-17,2.548086987504183e-16
0.4827413706853427,10.0,1.4552174140350618,1.4810198943164246,1.4197677275876386,0.003237105205469128,0.004705774833629093,0.00407909361720163,0.0006049005142860134,7.733556595821064e-8,2.7548478600240994e-8,1.4054378503325153e-7,9.82874638215177e-18,1.2025836007836223e-17,2.5481233639486476e-16
0.4832416208104052,10.0,1.4552238864058449,1.4811581095740483,1.4204022871193351,0.0032373329080047945,0.00470577536019788,0.004079114930613176,0.0006049030908831506,7.733619977798209e-8,2.7553447225089502e-8,1.4054634641089593e-7,9.829073175992811e-18,1.2027534943300344e-17,2.5481407109202474e-16
0.4837418709354677,10.0,1.456170799987033,1.4812539733820966,1.420418322685906,0.003237379204646632,0.004705787858288839,0.004079214956818796,0.0006049081858274505,7.733712596684562e-8,2.7560482248768886e-8,1.4054750124794053e-7,9.830068737662785e-18,1.2027556604981316e-17,2.548150871874552e-16
0.4842421210605303,10.0,1.4561801369743974,1.4813250007509917,1.420586118441662,0.0032375070784650484,0.004705894143237678,0.004079228582869315,0.0006049231477539455,7.733736759384439e-8,2.7562534126500996e-8,1.405484989451879e-7,9.830510126146114e-18,1.2027887972190074e-17,2.5481955890823366e-16
0.4847423711855928,10.0,1.4562824076599048,1.4813854195038,1.4206669395649907,0.0032378662250916353,0.004705950167884663,0.004079313591753206,0.0006049557876137991,7.7341897776425e-8,2.7567639370607725e-8,1.4054874416947644e-7,9.830634401615078e-18,1.2027947619189843e-17,2.5482104299858255e-16
0.4852426213106553,10.0,1.4563979383233312,1.4814580264074468,1.4207525551258646,0.0032378853836189203,0.004706002599159562,0.004079369628373913,0.0006049558506333623,7.73466348603379e-8,2.756815652636642e-8,1.4055106551131374e-7,9.831151293290004e-18,1.2028296259905232e-17,2.5482300143698263e-16
0.48574287143571787,10.0,1.456494013020891,1.4815420374831585,1.4208400487606427,0.003238291791565996,0.004706017362177968,0.004079422778217723,0.0006049723605504357,7.734675787336822e-8,2.756911097587647e-8,1.4055157085547207e-7,9.83152953649313e-18,1.2029212975989472e-17,2.5483477454463884e-16
0.48624312156078037,10.0,1.456498907485215,1.4815584139797908,1.4209104198432827,0.00323921759806831,0.0047060191624342254,0.004079428457251607,0.000604974332444685,7.735927107092261e-8,2.75691439902073e-8,1.4055165239040988e-7,9.831992702726433e-18,1.2029795888520235e-17,2.5483680751594445e-16
0.4867433716858429,10.0,1.4565974617709732,1.4817068898347934,1.4211509929859063,0.0032393692567558546,0.004706177843046139,0.004079493827188263,0.0006049753208614737,7.73606603340266e-8,2.757011102813493e-8,1.4055332492566546e-7,9.832459975207988e-18,1.2029876067667839e-17,2.548369837930339e-16
0.48724362181090547,10.0,1.4569455934976232,1.4817183885291711,1.4221531399122085,0.003240302625012087,0.004706263894319568,0.0040795040098011446,0.0006049860953710698,7.73668433560685e-8,2.7572514333975303e-8,1.40554619903832e-7,9.832857037623892e-18,1.2030014040625895e-17,2.5483805725654014e-16
0.48774387193596797,10.0,1.4571743667722978,1.4819517708982428,1.4225667136279858,0.003240807462993699,0.004706316261559766,0.004079519929880271,0.0006049993388602189,7.737210737639949e-8,2.7576287561627003e-8,1.4055533396360574e-7,9.833132438689468e-18,1.203169145264596e-17,2.548406826203392e-16
0.4882441220610305,10.0,1.4573973961787603,1.4820923414071432,1.423207073740344,0.003240891992448472,0.0047063278460504395,0.004079534545218294,0.0006050011428635146,7.73734516625906e-8,2.7576365423777425e-8,1.405610011567509e-7,9.833939217254542e-18,1.203176350083157e-17,2.548423609475362e-16
0.48874437218609307,10.0,1.457934888529814,1.4826852764746998,1.4239361609820473,0.0032410510358259624,0.0047063327653052755,0.004079552515477444,0.0006050315555464225,7.737355890164354e-8,2.7576676412884055e-8,1.405616210048955e-7,9.834307609972708e-18,1.2032796820839787e-17,2.548428295081751e-16
0.48924462231115556,10.0,1.4579367123550027,1.4827418771349195,1.4242768584329277,0.0032410532142609083,0.0047063687242724726,0.004079570906907603,0.0006050444417249955,7.737468748893735e-8,2.757808554487978e-8,1.405631725787051e-7,9.83451709231021e-18,1.2033130245571055e-17,2.548458869210914e-16
0.4897448724362181,10.0,1.4582395022662527,1.4827592365695905,1.424495527478295,0.0032410534288176375,0.004706369710446648,0.004079577291908187,0.0006050505753721776,7.737666438351638e-8,2.7583453390078788e-8,1.4056397548034836e-7,9.83631891061568e-18,1.2033903812667856e-17,2.5484776607001123e-16
0.49024512256128067,10.0,1.4582890582829326,1.4829658392748646,1.4251267135554286,0.003241071122100227,0.004706521228699876,0.004079608598064884,0.0006050605133836446,7.737983275670568e-8,2.75843274483462e-8,1.4056444864877713e-7,9.836519222186968e-18,1.2034615063139206e-17,2.5485724699856487e-16
0.49074537268634316,10.0,1.4583402929412894,1.4830374408509162,1.4254861987955676,0.0032414865246035546,0.004706522099402619,0.004079701153580634,0.0006050793262726585,7.738453964617973e-8,2.7588231704950118e-8,1.405655808245971e-7,9.836612129629423e-18,1.2035548185975643e-17,2.548644433425873e-16
0.4912456228114057,10.0,1.458371571667711,1.4833707482865361,1.4255655597339858,0.003241608927510707,0.004706596364051245,0.0040797198909444665,0.0006050954384035652,7.738626424722308e-8,2.7588293698236333e-8,1.4056607871218303e-7,9.837341002211971e-18,1.2035621371812048e-17,2.548653949518516e-16
0.4917458729364682,10.0,1.4586784107101343,1.4836666835539556,1.4257403865046816,0.003241624864136488,0.004706647104840541,0.00407976531500174,0.0006051260366550811,7.738810725987759e-8,2.7591784870938795e-8,1.4056759383405367e-7,9.83754968223632e-18,1.2036216717209215e-17,2.548691719042505e-16
0.49224612306153076,10.0,1.4588266060202881,1.4839317517794803,1.4260693911124835,0.003241636154629668,0.004706975835774612,0.004079796550998984,0.0006051402797167065,7.739217469935555e-8,2.7597732110336726e-8,1.405676676891501e-7,9.838120981493344e-18,1.203667931070056e-17,2.5487149599340097e-16
0.4927463731865933,10.0,1.4590712293661134,1.4839923477989938,1.427053593740885,0.0032418935709391723,0.004707084476049893,0.004079800604754649,0.0006051881887190453,7.739298362118212e-8,2.759887749983588e-8,1.4057197772319744e-7,9.838132091270421e-18,1.2036911849970176e-17,2.548787638844656e-16
0.4932466233116558,10.0,1.4594008899414443,1.4843657886648565,1.4278052858721646,0.003242122337885725,0.004707117079450565,0.004079915379878236,0.0006051991197566182,7.73988487465829e-8,2.7602107885404435e-8,1.405752161872465e-7,9.839783447100196e-18,1.2036965025516057e-17,2.548794881884578e-16
0.49374687343671836,10.0,1.459478684571844,1.4846357120979847,1.4278783213042565,0.0032421792262622732,0.0047073717823225706,0.004079951890442343,0.0006052046818899059,7.739940913879193e-8,2.7607571131516457e-8,1.4057635973721376e-7,9.840849333779581e-18,1.2037384037119035e-17,2.5488775863365978e-16
0.4942471235617809,10.0,1.4605989124649696,1.48480648478594,1.4281192425509577,0.0032422810133956163,0.004707583189321526,0.004080032138358492,0.0006052121356184443,7.740737243679235e-8,2.7610632310658012e-8,1.4057723071156278e-7,9.841516166251646e-18,1.2037573374340354e-17,2.548930852883017e-16
0.4947473736868434,10.0,1.4607724716310906,1.4849082107282172,1.4282991288903129,0.00324255470967217,0.004707629172226753,0.004080153480984414,0.0006052530041467596,7.742502339155425e-8,2.7610718034584962e-8,1.4057799215684467e-7,9.842169807935485e-18,1.2037976791424886e-17,2.548967308073118e-16
0.49524762381190596,10.0,1.4609625908191552,1.4850902489788522,1.4284553913160278,0.0032425964067476555,0.004707867591305727,0.004080162715956447,0.0006052667757063557,7.743004946377209e-8,2.761198564435697e-8,1.4057816788829272e-7,9.842740130761737e-18,1.2038327464541198e-17,2.548971856981412e-16
0.4957478739369685,10.0,1.4614807345753311,1.4853799587049712,1.4287698796896167,0.0032429802216502423,0.004707869067029506,0.0040801708937847035,0.0006052802685941151,7.743745987705434e-8,2.7612514122677877e-8,1.4057830020624274e-7,9.84340170120223e-18,1.203857370900373e-17,2.5489891330912784e-16
0.496248124062031,10.0,1.4615047103200896,1.4859568123646447,1.428831455775493,0.003243125656389308,0.0047080080590534736,0.0040802323742492866,0.0006052880674053114,7.743787594859505e-8,2.761558943788403e-8,1.4057966250041078e-7,9.84385337740742e-18,1.2038784593136171e-17,2.5489918654745707e-16
0.49674837418709356,10.0,1.461584601750814,1.4860882311844128,1.4290426420652254,0.0032435448290826833,0.004708091151936002,0.004080306099597529,0.0006052947371383785,7.743807426036422e-8,2.7617254236506743e-8,1.4058017881894212e-7,9.844021299540192e-18,1.2039421815618611e-17,2.549001561880949e-16
0.49724862431215605,10.0,1.4616160418974156,1.486835943503417,1.4291975085549358,0.003244138715669582,0.0047083179694558325,0.004080347455887102,0.0006053025693178472,7.744042853426464e-8,2.7621595328786784e-8,1.4058319569630894e-7,9.844125064681733e-18,1.2039483175220025e-17,2.5490219385840917e-16
0.4977488744372186,10.0,1.4616429473713644,1.4870700263711678,1.4296596154111978,0.003244638271428395,0.004708353825976734,0.0040803711832796625,0.0006053132967122901,7.744222906115578e-8,2.7626375254658433e-8,1.4058512099851827e-7,9.844141074187752e-18,1.2040930309403203e-17,2.5490240005517724e-16
0.49824912456228115,10.0,1.4617757776514582,1.4870803399218926,1.4297038278785519,0.003244640515713653,0.004708395075101352,0.004080425065519168,0.0006053379964495789,7.744227194241456e-8,2.7638850250323652e-8,1.4058634025875832e-7,9.844148220866761e-18,1.20417825185218e-17,2.549086804023318e-16
0.49874937468734365,10.0,1.4619037315566876,1.4873371654692837,1.4299093152875668,0.003244783496242379,0.004708526549408117,0.004080531207332752,0.0006053431658578668,7.744396574671428e-8,2.7645044985007455e-8,1.4058697826501134e-7,9.84422366683932e-18,1.2042590138213626e-17,2.549092041733822e-16
0.4992496248124062,10.0,1.4623233847565045,1.4873597885620806,1.4301553736419248,0.0032447863750701446,0.004708717649833195,0.004080565951408992,0.0006053497281908152,7.744500058513298e-8,2.7650152180811827e-8,1.405870358768525e-7,9.844279219672479e-18,1.2042757168856183e-17,2.549187385986236e-16
0.49974987493746875,10.0,1.4625017860698002,1.487619888909363,1.4302432199470523,0.0032447888640473096,0.004708860982393009,0.004080648885435295,0.0006053598229620101,7.745246066473274e-8,2.765413379025784e-8,1.405892740534362e-7,9.844300028115281e-18,1.2042853192374515e-17,2.549197391422343e-16
0.5002501250625313,10.0,1.4626245871953358,1.487645841523384,1.4311646885732476,0.003245179774480979,0.004708870334967914,0.00408080389232718,0.0006053818328894365,7.74539108263666e-8,2.7657122636311585e-8,1.4059013366210895e-7,9.844459064075283e-18,1.2042975346446587e-17,2.5492286365851327e-16
0.5007503751875938,10.0,1.4626463111390562,1.487684864941878,1.4312812551026592,0.0032458040875907425,0.004708924805064954,0.004080829120273754,0.0006053941527213636,7.745393568850359e-8,2.7660207204122864e-8,1.4059062668006654e-7,9.844993316925334e-18,1.2043644322603026e-17,2.5492626469404593e-16
0.5012506253126563,10.0,1.46287802353748,1.48783088212096,1.4314206206455389,0.0032466299283795135,0.00470894816424352,0.004080848271664869,0.0006054012713996804,7.746088363813883e-8,2.766116112054016e-8,1.4059740776316956e-7,9.845200430956198e-18,1.2043927708834976e-17,2.5492803111204173e-16
0.5017508754377189,10.0,1.4630188583488564,1.48797223220922,1.4320005187190918,0.003246769579138401,0.004709182083263356,0.004080868846697619,0.0006054094206594999,7.746660906029805e-8,2.7662602054704617e-8,1.406003204416487e-7,9.84590328334779e-18,1.204401687415514e-17,2.549286158389892e-16
0.5022511255627814,10.0,1.463420909727844,1.488109657526951,1.4320285562894801,0.003247298046738284,0.004709212134846281,0.004080935601699225,0.0006054132206297765,7.746800430143899e-8,2.766892522737428e-8,1.4060072830478177e-7,9.846102153164052e-18,1.2044312067153156e-17,2.549294201071594e-16
0.5027513756878439,10.0,1.463744373872204,1.4881997175655801,1.432083757645984,0.0032475791249961705,0.004709237733382042,0.004081075164159764,0.0006054225143111704,7.746922141453033e-8,2.766997072416022e-8,1.406015536916112e-7,9.84629797809002e-18,1.204513113504174e-17,2.549301393602982e-16
0.5032516258129065,10.0,1.464057201291691,1.4885492481354343,1.4330867167010402,0.003247654430536147,0.004709379759964269,0.004081201950306056,0.0006054325297316001,7.746970610798223e-8,2.7671907752665087e-8,1.4060580957073366e-7,9.846909414359749e-18,1.2045582104233066e-17,2.549335386182173e-16
0.503751875937969,10.0,1.4641483183708999,1.4886300002629855,1.4332354162582515,0.0032479510910691663,0.004709431204512353,0.004081300989492096,0.0006054501546098911,7.747387885798068e-8,2.767629285079856e-8,1.406062505735879e-7,9.847305956572642e-18,1.2046265133957318e-17,2.5493369390418687e-16
0.5042521260630315,10.0,1.4641709796773663,1.48863512706591,1.4335447669823322,0.003248232664144656,0.004709660781582995,0.00408133461423895,0.0006054512473800895,7.749405472093598e-8,2.7678423663706983e-8,1.4060724157067393e-7,9.847602201760429e-18,1.2046445294111332e-17,2.549434822976885e-16
0.5047523761880941,10.0,1.4646123406340552,1.488660005249876,1.4336274624981955,0.003248416027766178,0.004709730893398622,0.004081361090927454,0.000605468312096609,7.749880210495978e-8,2.768635821622172e-8,1.40608573690589e-7,9.847937971210721e-18,1.2046857442957497e-17,2.5494711243328106e-16
0.5052526263131566,10.0,1.4647459687952473,1.4887042531340162,1.4339735965136942,0.0032488470915463348,0.0047098999907466445,0.004081385804324936,0.0006054952744395586,7.750152497715668e-8,2.7686772486488677e-8,1.4061089411908526e-7,9.849137049518518e-18,1.2047162123505182e-17,2.5494814123296743e-16
0.5057528764382191,10.0,1.4648789428406108,1.4887594244448485,1.4344358869874982,0.0032488655417659265,0.004710216667639416,0.0040814138164364765,0.0006055018380386935,7.750686911184262e-8,2.7687115734817746e-8,1.4061107875534836e-7,9.849297595079874e-18,1.2048912692659824e-17,2.549523731483228e-16
0.5062531265632816,10.0,1.4649480059477549,1.4888423096160186,1.4347423914253263,0.003249105161132112,0.0047103147248399166,0.004081432746808803,0.0006055032610018453,7.751006053258698e-8,2.7688313599404443e-8,1.406120228705571e-7,9.849423390561764e-18,1.204895741870995e-17,2.549529853667802e-16
0.5067533766883442,10.0,1.4651401571565648,1.48907350681788,1.435128032735123,0.003249182222476526,0.004710369889149893,0.0040814537375275725,0.0006055161663386121,7.75101353598082e-8,2.7689898329864358e-8,1.406124533137248e-7,9.849556679540082e-18,1.2049681935426886e-17,2.5495781661364255e-16
0.5072536268134067,10.0,1.4651945152525416,1.4893454055868693,1.4354166437840448,0.0032493898423536687,0.0047104421902238024,0.004081487825776273,0.0006055194203388326,7.751327299691148e-8,2.7691906426583167e-8,1.4061320168700098e-7,9.849754413227052e-18,1.2049757851622092e-17,2.549667683784262e-16
0.5077538769384692,10.0,1.4652634680281897,1.4894435412801732,1.4354241606537577,0.003250011063576275,0.004710726240885269,0.00408162291951211,0.0006055226198416327,7.751544938334495e-8,2.7694476915713663e-8,1.4061363796370062e-7,9.850649055579828e-18,1.2049866699298444e-17,2.54968719691283e-16
0.5082541270635318,10.0,1.4654030505032796,1.4897097639970631,1.4360042734750251,0.0032501898194222108,0.004710734886843133,0.00408162347408767,0.0006055381966664691,7.751672414671276e-8,2.7696385464746863e-8,1.4061519176072172e-7,9.851256207143071e-18,1.2050960349610967e-17,2.549719238389307e-16
0.5087543771885943,10.0,1.465602086239445,1.4897469943907884,1.4361965358775621,0.0032505610579064616,0.004710779546639379,0.004081813873934779,0.0006055475738512767,7.751682297841761e-8,2.7698284233821627e-8,1.4061661888421283e-7,9.851274618525099e-18,1.2051709531248002e-17,2.5497281071566493e-16
0.5092546273136568,10.0,1.465671216906131,1.490233190456552,1.4363643891396822,0.003250603606068019,0.0047107906406882545,0.004081877250403658,0.000605555289961286,7.752010395743501e-8,2.7699578377558515e-8,1.406182769289169e-7,9.851605582262351e-18,1.205453484823574e-17,2.5497284770932647e-16
0.5097548774387194,10.0,1.4656833068165531,1.4904683610523062,1.437273145746571,0.0032510120028975777,0.0047107934906073625,0.004081904879215252,0.0006055686052862618,7.75227796566584e-8,2.7701476958050456e-8,1.4062063581718512e-7,9.852001428571518e-18,1.2055644132072904e-17,2.549739026500007e-16
0.5102551275637819,10.0,1.4659685674631646,1.4914363500884111,1.438036724935184,0.003251309717098847,0.004710804602639589,0.004081909698730438,0.000605633290193089,7.752690130879179e-8,2.7710610826125538e-8,1.4062088825008827e-7,9.852733831784178e-18,1.2055986307306917e-17,2.549750851829667e-16
0.5107553776888444,10.0,1.4660529861360836,1.491507989443855,1.4383747843722987,0.00325145958493794,0.0047109204942197514,0.004081985071708148,0.0006056458451142663,7.752822315055214e-8,2.7712641387725748e-8,1.4062143046305004e-7,9.852832043970482e-18,1.2056105962865727e-17,2.5497920955336155e-16
0.511255627813907,10.0,1.466077042949749,1.4915323321564689,1.4385525585254553,0.0032520211234747924,0.004711009528726668,0.0040820153627219875,0.0006056631860670599,7.753834506153322e-8,2.7713623027204834e-8,1.406228274060582e-7,9.853417716620168e-18,1.2058518707388902e-17,2.54980444989255e-16
0.5117558779389695,10.0,1.4660996857928108,1.491684047125742,1.4390203596070976,0.0032522208772451265,0.00471103103186916,0.004082036755574344,0.0006056738603821278,7.754245101437604e-8,2.771382261212594e-8,1.4062341941782307e-7,9.853665349582147e-18,1.2059575967818793e-17,2.5498226967454344e-16
0.512256128064032,10.0,1.4662359969490506,1.4917036588481658,1.4390572273387274,0.003252272910562636,0.004711046842724148,0.004082147278818966,0.0006057487589051142,7.755037861673633e-8,2.771818811816474e-8,1.4062514499870025e-7,9.853731061302443e-18,1.2060703111499738e-17,2.5498249181567085e-16
0.5127563781890946,10.0,1.4662859579738834,1.4920285968704012,1.439090413484288,0.0032523054567791866,0.0047110973698750915,0.0040821711924547,0.0006057489393547598,7.755886267329655e-8,2.771959624985824e-8,1.4062627216898504e-7,9.854059864548897e-18,1.2061189312449615e-17,2.5498346217255165e-16
0.5132566283141571,10.0,1.4662987053185805,1.4920822929392714,1.4395508946029747,0.0032524546947821625,0.004711178336274277,0.004082235019929933,0.0006057890560059208,7.756181340233551e-8,2.7720637778413416e-8,1.4062743133486953e-7,9.854156682003027e-18,1.2061307141046498e-17,2.54984838770403e-16
0.5137568784392196,10.0,1.4663365646746993,1.4924398450516525,1.4401062176675625,0.003252836337613527,0.0047112142351258485,0.004082465726595146,0.0006057967449603632,7.756533169076764e-8,2.7727505270697992e-8,1.4062969880123602e-7,9.854189162149598e-18,1.2062334655484443e-17,2.5498500897794736e-16
0.5142571285642822,10.0,1.4663547002461252,1.4929791345995527,1.4402275231323958,0.003252970127840341,0.0047112961142953555,0.004082585396541023,0.0006058084711538974,7.756874497498419e-8,2.7727577389894066e-8,1.4063067262584317e-7,9.854891760301186e-18,1.2063130597589124e-17,2.5498591755125646e-16
0.5147573786893447,10.0,1.4664706135366512,1.4937043122467144,1.4402891511618785,0.003253420692957974,0.004711423556400608,0.004082655704593475,0.0006058161368897121,7.756973952722255e-8,2.7729037122212595e-8,1.406316348052635e-7,9.855567326897966e-18,1.206373709027885e-17,2.549891298943222e-16
0.5152576288144072,10.0,1.466712281602674,1.4943595291246192,1.4404990272670275,0.0032534309095048194,0.004711442139339383,0.004082681494641591,0.0006058295934506426,7.75726751616781e-8,2.7731040111296422e-8,1.4063446267687106e-7,9.855680698716558e-18,1.2063973188079176e-17,2.549937385030617e-16
0.5157578789394698,10.0,1.466804764807099,1.4943826949392167,1.4407469143175562,0.0032535850400407344,0.0047115306021441655,0.004082695712781339,0.000605831548653039,7.757496507292441e-8,2.7732863229443233e-8,1.4063748539543686e-7,9.855925710442739e-18,1.2064090037839172e-17,2.550042745705391e-16
0.5162581290645323,10.0,1.4676276637872092,1.494725439141086,1.4409614154473116,0.0032535944262459334,0.004711547502285882,0.004082757323273974,0.0006058365719092286,7.757496881746605e-8,2.7741569363499424e-8,1.4063761657732869e-7,9.85607768113609e-18,1.2064305830333226e-17,2.5500594896670306e-16
0.5167583791895948,10.0,1.4677619934908204,1.494928187280891,1.441101670512952,0.0032544056071497143,0.0047115708238800276,0.00408277378115756,0.0006058371800446615,7.758645260303058e-8,2.774407302724739e-8,1.4064086170837082e-7,9.856086603974108e-18,1.2065348058122453e-17,2.5501208487283596e-16
0.5172586293146574,10.0,1.4679358284201454,1.4949968694995739,1.4411696102594267,0.0032547205006795547,0.0047117307798788255,0.004082774515317496,0.0006058620977795195,7.759120254360237e-8,2.7751446435487218e-8,1.4064368000375133e-7,9.85611177539634e-18,1.2065510475986186e-17,2.5501601943858143e-16
0.5177588794397199,10.0,1.467988879235422,1.4954114437173858,1.4416169207384573,0.003254794106140288,0.004711890086540007,0.004082787508931077,0.0006058736339743921,7.759257396810236e-8,2.7753110594355756e-8,1.406479319827788e-7,9.856338474982334e-18,1.2065609177274756e-17,2.550170433671341e-16
0.5182591295647824,10.0,1.46807735168571,1.4956376009274803,1.4417179786228076,0.003255040615973661,0.00471191121585392,0.00408284817530492,0.000605887426509188,7.759355769053475e-8,2.7754902912803594e-8,1.4065243392663315e-7,9.85665922615445e-18,1.2065683101721453e-17,2.550173377824379e-16
0.5187593796898449,10.0,1.4682289336697756,1.4957726027138758,1.4417934122414728,0.00325525361407796,0.0047120327199479135,0.004082898196002124,0.0006058935932217192,7.7595890434274e-8,2.7757560952056372e-8,1.4065264503486845e-7,9.856972748299055e-18,1.2066309622814455e-17,2.550182395273973e-16
0.5192596298149075,10.0,1.4682698328801784,1.4958218254610944,1.4424403944215611,0.003255354593886415,0.0047120637821576805,0.0040829506830149485,0.0006059149201800869,7.759680073337901e-8,2.7765528302437167e-8,1.40653778624996e-7,9.858647208323497e-18,1.2067581583490069e-17,2.550204767239585e-16
0.51975987993997,10.0,1.4682981122705128,1.4959537787598658,1.4424987411909007,0.003255681839365351,0.004712166396930917,0.004082978066574284,0.0006059277630133524,7.759762367197853e-8,2.7766375073780837e-8,1.406557802853367e-7,9.858742997988058e-18,1.2067666137955453e-17,2.550272213176198e-16
0.5202601300650325,10.0,1.4683763078666838,1.4961931336928629,1.4425375426222047,0.0032557819603670395,0.004712258476475994,0.004083026411368528,0.0006059309983076587,7.759833836673964e-8,2.7776045030494888e-8,1.4065688565530706e-7,9.859687333379779e-18,1.2068116340387608e-17,2.550296149315097e-16
0.5207603801900951,10.0,1.4683771063609539,1.4962463273190911,1.4425712169779918,0.003256650201617554,0.004712680633047913,0.00408308435115475,0.0006059335076616345,7.760262786421757e-8,2.7779550110099854e-8,1.4065813911845397e-7,9.85987058235509e-18,1.206814832459174e-17,2.550298852669379e-16
0.5212606303151576,10.0,1.4683882447199272,1.4972643435561592,1.4429902896618532,0.0032571243358385047,0.004712691173387136,0.004083096031406839,0.0006059384711617216,7.76027495611577e-8,2.7781532403797504e-8,1.4065961348113236e-7,9.860016887277743e-18,1.2070534635623249e-17,2.5503227831913863e-16
0.5217608804402201,10.0,1.4686888383575039,1.4972901291637202,1.4431468541926673,0.00325716898086542,0.004712914459276571,0.004083155497249938,0.0006059575123112635,7.760377905452342e-8,2.77831452601593e-8,1.4066040749519326e-7,9.860503181887615e-18,1.2070698981960568e-17,2.5503451623421164e-16
0.5222611305652827,10.0,1.468700702068101,1.497775109402774,1.4432027851296652,0.0032573689492329584,0.00471303720424873,0.004083161833953428,0.0006059945349433472,7.760474459099065e-8,2.7786720811573927e-8,1.406621710064561e-7,9.860563229821887e-18,1.2071249578845614e-17,2.5503728660539652e-16
0.5227613806903452,10.0,1.4687680543250035,1.497798424244785,1.4432384976988148,0.0032575001010570676,0.0047132000771088235,0.004083179453676575,0.0006060191011899076,7.760589317301305e-8,2.7788958266499787e-8,1.4066597399876342e-7,9.860941475664304e-18,1.2072015585264531e-17,2.550384375104856e-16
0.5232616308154077,10.0,1.4692949997521836,1.4983587012439092,1.443272353086094,0.003258230251451901,0.004713209965857244,0.004083197381496899,0.0006060198978282483,7.760880333596846e-8,2.7789456958432965e-8,1.40668328945566e-7,9.862614155642065e-18,1.2072496236852746e-17,2.550390117280372e-16
0.5237618809404703,10.0,1.4693581628235342,1.4986471284393965,1.4435479258435135,0.0032586943950549136,0.004713240231999166,0.004083198150228576,0.0006060289183123907,7.761032796979371e-8,2.7791808858259297e-8,1.4066881078208008e-7,9.86262339218154e-18,1.2072535501825501e-17,2.550400089297127e-16
0.5242621310655328,10.0,1.46965601780508,1.4990553900690147,1.444252019969739,0.00325881355388537,0.0047132854285303,0.004083487074047525,0.0006060507289071632,7.76104638453161e-8,2.7792929628413416e-8,1.4067115420183758e-7,9.863249652449168e-18,1.2073362876446404e-17,2.550401817451678e-16
0.5247623811905953,10.0,1.469804866494697,1.4990618706139607,1.4443208131585321,0.003258908562401942,0.004713353856292553,0.0040835175332474705,0.0006060555246044301,7.761273581018213e-8,2.7793302645369163e-8,1.406763656402538e-7,9.863435363581564e-18,1.2073445826998044e-17,2.5504192621363257e-16
0.5252626313156579,10.0,1.4699223699023485,1.4990935633061653,1.4448413375317397,0.0032592896502158047,0.004713447380286262,0.004083542685808596,0.0006060724502152474,7.76169119708216e-8,2.7795222359994478e-8,1.4067717227999664e-7,9.863685310201329e-18,1.2074552810752001e-17,2.55044218112476e-16
0.5257628814407204,10.0,1.4701803670157134,1.4992863151982372,1.4454208682817722,0.0032593323923361312,0.004713547113887341,0.00408361749633842,0.0006060952802319617,7.76170959645419e-8,2.7796814860393225e-8,1.4068044300967826e-7,9.863833161374943e-18,1.207462835361163e-17,2.5504485663572105e-16
0.5262631315657829,10.0,1.4702017595885815,1.5000819118775781,1.4460799596515803,0.0032600895740144387,0.004713601815746399,0.0040836422474219295,0.0006060953596796008,7.761876598336846e-8,2.7799666763494124e-8,1.4068250410057716e-7,9.8641386000039e-18,1.2074726096928133e-17,2.55046983256e-16
0.5267633816908455,10.0,1.4708124975595511,1.5002776158110698,1.4462176039287464,0.0032601846147149644,0.004713643667237126,0.004083699575811968,0.0006061368572428384,7.762053512758316e-8,2.7803598365995462e-8,1.4068312364325793e-7,9.865315700236173e-18,1.2075932877806362e-17,2.5505043022737766e-16
0.527263631815908,10.0,1.4708930470396047,1.5004988362796094,1.4475298520461306,0.0032605498664518943,0.004713655139110618,0.00408371963756751,0.0006061451854156799,7.76212260315449e-8,2.7805905536196463e-8,1.406834259994767e-7,9.865338077025839e-18,1.207617346576931e-17,2.550530028727417e-16
0.5277638819409705,10.0,1.4712516934592852,1.5006679807979444,1.4476703721126167,0.003260723989059491,0.0047136570932331786,0.004083762142888634,0.000606148900678038,7.762170049021194e-8,2.7810204628093983e-8,1.4068615762538267e-7,9.865365586098163e-18,1.2076598405094039e-17,2.55053877273443e-16
0.5282641320660331,10.0,1.471371553902402,1.5010602432429991,1.4477031133600928,0.0032607258126927463,0.004713659421865915,0.004083768531020381,0.0006061584757009255,7.763139108750524e-8,2.781022150563598e-8,1.4068718530402062e-7,9.86567403323739e-18,1.207671120017187e-17,2.5505422966813006e-16
0.5287643821910956,10.0,1.471402937073511,1.5012297781170043,1.4479024113246002,0.0032611441047625993,0.004713678613887709,0.004083774295433923,0.0006061588428322381,7.763409092330832e-8,2.781394720987541e-8,1.4068720217575617e-7,9.866390912411481e-18,1.2076950916378658e-17,2.550544018971429e-16
0.5292646323161581,10.0,1.472243654581651,1.5020305917099501,1.4484977088473252,0.003261370332385667,0.004713761460606772,0.004083778307628492,0.0006062007142070316,7.763880431283729e-8,2.781702337707897e-8,1.4068872817084254e-7,9.866578028884488e-18,1.2076997667307801e-17,2.550548692525854e-16
0.5297648824412207,10.0,1.4723992287201306,1.502090224578756,1.4486448507171368,0.0032615622370206787,0.004713845056433784,0.004083812571795155,0.0006062196856846138,7.764174025384395e-8,2.7818373976265304e-8,1.4068974002221575e-7,9.867448525159525e-18,1.2077055481132454e-17,2.550549436672672e-16
0.5302651325662832,10.0,1.4729459072104383,1.5021329699131025,1.4487165224133638,0.0032628167858044857,0.0047141004402002865,0.004083819995509026,0.0006062294007182821,7.764516446377642e-8,2.7828353209602005e-8,1.4069698195336773e-7,9.867721488685188e-18,1.2077460691576614e-17,2.550551180344707e-16
0.5307653826913457,10.0,1.4730340150485774,1.5021635786190375,1.4487327050679428,0.003262827483557989,0.004714124076341153,0.004083821412059869,0.0006062306320711482,7.765150676938597e-8,2.783159951251098e-8,1.407018507873626e-7,9.868017483161277e-18,1.2077598714816028e-17,2.5506107741704935e-16
0.5312656328164082,10.0,1.4731305614911718,1.502382389872494,1.4494301231464608,0.0032636752297922726,0.004714285010268515,0.004083843915257921,0.0006062431441872453,7.765523451719941e-8,2.783262952516989e-8,1.4070605363075907e-7,9.868561563554785e-18,1.2078660167937464e-17,2.5506198815242764e-16
0.5317658829414708,10.0,1.47319897518602,1.5025584919465513,1.4495774366144805,0.003263691089093462,0.004714352204029163,0.004083845648882528,0.0006062553195820455,7.766365139086094e-8,2.7834963646670165e-8,1.4070727104761664e-7,9.868609594605843e-18,1.2079149613703462e-17,2.5506401924443836e-16
0.5322661330665333,10.0,1.4733341266800246,1.5026578880276733,1.449732977730555,0.0032636955359491536,0.004714417254354662,0.004083907649943866,0.0006062652317949455,7.7665994208641e-8,2.7849500739990946e-8,1.4070780143580984e-7,9.868917525489829e-18,1.2079259913551431e-17,2.550730392644845e-16
0.5327663831915957,10.0,1.473486904592397,1.5027673859162367,1.4499766290446723,0.003263794841724903,0.004714427422608317,0.00408402660111914,0.0006062684862525057,7.766973703672342e-8,2.7850673547763585e-8,1.4070918041757428e-7,9.869346494862258e-18,1.2079772918695179e-17,2.550741799623416e-16
0.5332666333166584,10.0,1.4735441685837276,1.5027811400301805,1.4501193203425187,0.0032638526938773534,0.004714440754265497,0.004084041325988638,0.0006062695320599671,7.767633881854167e-8,2.7855663840747126e-8,1.407107775777197e-7,9.86947990544606e-18,1.2079852974908023e-17,2.5507609178426183e-16
0.5337668834417209,10.0,1.4737201016596344,1.5034849981262306,1.4504155151895146,0.00326428426811756,0.004714485331723447,0.004084041824280629,0.0006062707541919405,7.767724095666029e-8,2.7857037694773793e-8,1.4071204578992403e-7,9.87020535693472e-18,1.2080144866075314e-17,2.550792571766767e-16
0.5342671335667833,10.0,1.4740150067322035,1.503888691416746,1.4509981965029592,0.0032647452090324605,0.004714526602430171,0.004084051528860226,0.0006062802411673565,7.768562800353509e-8,2.7858554428124933e-8,1.407127141089678e-7,9.871122078803466e-18,1.2080264373548427e-17,2.550804081488419e-16
0.534767383691846,10.0,1.4740608783269085,1.5042160045082318,1.451263300402956,0.0032648711803957803,0.004714542655640657,0.004084091639788811,0.0006062994435540512,7.769061772830612e-8,2.7858883392970544e-8,1.4071297485993367e-7,9.871330219848696e-18,1.2080870873429077e-17,2.5508732591651123e-16
0.5352676338169085,10.0,1.4746583022252202,1.504587649470313,1.4512724082287378,0.003265099488258287,0.004714745660703362,0.004084091744703329,0.0006063007199802561,7.769177722873377e-8,2.7862127369080524e-8,1.4071378793055799e-7,9.871336742876051e-18,1.2081504456764873e-17,2.550909362901802e-16
0.535767883941971,10.0,1.4746796817240564,1.5049770143963814,1.451356781977909,0.003265106615206779,0.00471495745231616,0.004084175100268393,0.0006063103181534422,7.769541076014028e-8,2.7864346269217264e-8,1.4071458840174321e-7,9.872437401294452e-18,1.2082095501019894e-17,2.5509561198472645e-16
0.5362681340670336,10.0,1.4749442663834915,1.5052822637995025,1.4516117860473081,0.0032651719711629104,0.004715219789740994,0.0040841829646803595,0.0006063456339709449,7.769873662836357e-8,2.7864610126986554e-8,1.4072387873483715e-7,9.872532331195357e-18,1.2082605697610464e-17,2.5509699421423837e-16
0.536768384192096,10.0,1.475099259859897,1.5053933538651068,1.4517794303752616,0.003265365187255337,0.004715271378416336,0.004084237484675924,0.0006063803739753415,7.770240880207874e-8,2.7867324084420245e-8,1.4072596305392152e-7,9.872534180417355e-18,1.2082630165875291e-17,2.551025265565585e-16
0.5372686343171585,10.0,1.475411710177675,1.505495020329907,1.4517990838130521,0.00326548440166871,0.004715450118381889,0.004084333328097124,0.0006063871535812914,7.770284660851226e-8,2.7870440261398972e-8,1.4072636269202783e-7,9.872855147770811e-18,1.2083103878214545e-17,2.551093038493203e-16
0.5377688844422212,10.0,1.4755556190243297,1.5055117415986425,1.4523876548507526,0.0032656455989180516,0.0047154983657296,0.00408433656163474,0.0006064067196560928,7.770476095045417e-8,2.7874924841613623e-8,1.4072707618717e-7,9.873099430349027e-18,1.2083509707110435e-17,2.551126560596208e-16
0.5382691345672836,10.0,1.4758748758672586,1.505592188413666,1.4524975336312556,0.003265748582644872,0.004715633941299454,0.004084384021693301,0.0006064123628223758,7.770853294634521e-8,2.7878070190748894e-8,1.4072771793330314e-7,9.87345735223204e-18,1.2083529265632684e-17,2.5511352672978394e-16
0.5387693846923461,10.0,1.476047440642579,1.5056029873509764,1.4527996653553383,0.003265953777551601,0.004715662737795539,0.004084434631359812,0.0006064203919592041,7.771648891178065e-8,2.7887549653978257e-8,1.407302328335779e-7,9.873629937356933e-18,1.2084488830599656e-17,2.5512046985997034e-16
0.5392696348174087,10.0,1.4761734295289852,1.5056443527509655,1.4535780866474002,0.003266158537390928,0.004715699328889939,0.004084516088175288,0.0006064541710592749,7.771696499210368e-8,2.7903908954530964e-8,1.4073052197675615e-7,9.874097840310796e-18,1.208471363099187e-17,2.551219982380692e-16
0.5397698849424712,10.0,1.476218968247701,1.505976764842341,1.453812425174054,0.0032671305480638443,0.0047157322856977695,0.0040846715408484405,0.0006064670948229186,7.772009160687472e-8,2.7906202530202603e-8,1.4073706547969095e-7,9.87416388741042e-18,1.2084761829438554e-17,2.5512219353902545e-16
0.5402701350675337,10.0,1.4763109857044134,1.506635768149311,1.4547706736760742,0.0032673684221230493,0.00471605440524553,0.004084799881886537,0.0006064766454817148,7.772027982367958e-8,2.790726923817545e-8,1.4074007860109624e-7,9.874465174882618e-18,1.2085138046035758e-17,2.551254903758588e-16
0.5407703851925963,10.0,1.476551098387316,1.5066899584914135,1.4548447662156405,0.0032676157580619264,0.004716068216362077,0.004084868617996118,0.000606497963218237,7.772248422181378e-8,2.790849560908168e-8,1.407403904675587e-7,9.874571871320499e-18,1.2085846601947931e-17,2.551271912563413e-16
0.5412706353176588,10.0,1.4765529914417683,1.506827301819535,1.455138204877316,0.0032676709695285996,0.0047160762787244416,0.004085036849763801,0.0006065228489663412,7.772652366479204e-8,2.791236722453883e-8,1.4074117785150778e-7,9.87485224959835e-18,1.2086523392163728e-17,2.551274734187539e-16
0.5417708854427213,10.0,1.476912952531996,1.506866564661191,1.4553098820124173,0.003267671368285137,0.004716276990800886,0.00408511724421199,0.0006065369873405515,7.772977768781707e-8,2.7923717881753997e-8,1.4074176881719095e-7,9.875131040516577e-18,1.2087770239659624e-17,2.551335332115957e-16
0.542271135567784,10.0,1.4771079736934152,1.507700630751082,1.4555670428984433,0.003267895640335256,0.0047162889042449046,0.0040851960946829795,0.0006065374313857858,7.773240396210432e-8,2.792517232682934e-8,1.4074505749168092e-7,9.876126849106723e-18,1.2090072222176944e-17,2.551347158266645e-16
0.5427713856928464,10.0,1.477120634748673,1.5079284326655398,1.4557139206439886,0.0032679626740876777,0.004716361484857824,0.004085216758816394,0.0006065587260991712,7.773738263314577e-8,2.7929436628361385e-8,1.4074565539058497e-7,9.87653869891566e-18,1.2090316582373917e-17,2.5514007552014863e-16
0.5432716358179089,10.0,1.477133543994383,1.5080050797796316,1.455817394488792,0.0032680519741344295,0.004716622265696611,0.004085299902273114,0.0006065966912025164,7.774842950977447e-8,2.793119512687883e-8,1.4074627244802218e-7,9.877680179089136e-18,1.2091697330627071e-17,2.5514293889729315e-16
0.5437718859429714,10.0,1.4771641871872885,1.5080480182398244,1.4562688820331973,0.003268150793421421,0.004716779159355151,0.004085316089910906,0.0006066173858587395,7.775332273406492e-8,2.7934761616732307e-8,1.4074665255905704e-7,9.877713908178253e-18,1.2091821703739533e-17,2.551463387258901e-16
0.544272136068034,10.0,1.4774045099320408,1.508078231378589,1.4563425155537553,0.0032682337323842485,0.004716872562766538,0.004085318933202701,0.0006066205717868671,7.77533319567266e-8,2.7936743098933208e-8,1.407502946604634e-7,9.877975290764368e-18,1.2092040304308188e-17,2.5514854484993374e-16
0.5447723861930965,10.0,1.477553066327644,1.508408119743409,1.4568917284124026,0.003268276526387182,0.004717090657317463,0.004085414116157291,0.0006066237066617308,7.775336987294432e-8,2.793709498080975e-8,1.4075517698663122e-7,9.878082048568894e-18,1.2092085406537526e-17,2.5516017771591163e-16
0.545272636318159,10.0,1.4777241246377146,1.50841265989477,1.4571900108835714,0.003268613411101259,0.004717135717136228,0.0040854567009123615,0.0006066354584531877,7.775605709996993e-8,2.7939463806767266e-8,1.407591999196714e-7,9.879600295634862e-18,1.2092324757508863e-17,2.5516140820188503e-16
0.5457728864432216,10.0,1.4777412654585724,1.5084279525205302,1.457427637136781,0.003268734801120743,0.004717178272569134,0.004085496468426938,0.0006066711955232758,7.77580291533786e-8,2.7942373307493182e-8,1.4075992904377456e-7,9.879683921597982e-18,1.2092512911411594e-17,2.551634623751528e-16
0.5462731365682841,10.0,1.4778445502645352,1.508625195436099,1.4575676757002904,0.003269034489949459,0.004717321682439931,0.004085616392275483,0.0006066841849381502,7.775949681661209e-8,2.7947953216647915e-8,1.4076015347452257e-7,9.879956886776578e-18,1.2094558975631743e-17,2.5516417372179864e-16
0.5467733866933466,10.0,1.4779065703087069,1.5088738863394258,1.4579307684698708,0.0032690514079004767,0.00471740510351274,0.004085652946472329,0.0006066895699478985,7.776126803375917e-8,2.7953605466588797e-8,1.407611069468972e-7,9.88003115456001e-18,1.2095160665602542e-17,2.5516496109659957e-16
0.5472736368184092,10.0,1.4780056186834898,1.5089382698168023,1.4581248164205416,0.0032694391637213592,0.004717505165308489,0.0040858345005839545,0.0006066909101510412,7.77629441649172e-8,2.795642321285028e-8,1.407644941375843e-7,9.880110346682864e-18,1.2095642506462392e-17,2.551725196287871e-16
0.5477738869434717,10.0,1.4780827573066846,1.5093197682744321,1.458442586121276,0.0032697375050573527,0.004717622144456876,0.004086188470349629,0.0006066916442369553,7.776353377440872e-8,2.7961723413429728e-8,1.4076513968337295e-7,9.881204663970802e-18,1.2097110180909564e-17,2.551737048917979e-16
0.5482741370685342,10.0,1.4781375412141295,1.509337662004764,1.4584695288716372,0.0032704002630347087,0.004717626514610831,0.004086322268101427,0.0006067161545676126,7.776374476025484e-8,2.7962658322600135e-8,1.4076896221676632e-7,9.881516076522516e-18,1.2097222419102571e-17,2.5517380610930096e-16
0.5487743871935968,10.0,1.4781446149971005,1.5098939766175112,1.4589019387787578,0.00327061270712797,0.004717855882164246,0.004086398530446657,0.0006067253216511353,7.77637811161094e-8,2.7967174635755273e-8,1.4077190018574418e-7,9.88231285358041e-18,1.2097305756425062e-17,2.5517664938838657e-16
0.5492746373186593,10.0,1.478205885423021,1.509948359151514,1.459000838325437,0.003270969220898018,0.0047180542837005485,0.004086521021832353,0.0006067479261016903,7.776898812284872e-8,2.796822126576661e-8,1.4077777060954156e-7,9.883371669144579e-18,1.2098402763006065e-17,2.5517883124524376e-16
0.5497748874437218,10.0,1.478233327892333,1.5103666498743802,1.4593598158358683,0.003271196135709508,0.004718054406782862,0.0040868172992604285,0.0006067548187792085,7.77808934373525e-8,2.796824263239583e-8,1.407852852237365e-7,9.883708107552371e-18,1.209847274067832e-17,2.551827694492832e-16
0.5502751375687844,10.0,1.4783890851369141,1.510615066336795,1.4594386826162977,0.0032712582919358297,0.004718141026160378,0.004086818818180846,0.0006067667098584713,7.778173780060421e-8,2.7971063085532632e-8,1.4078567230878716e-7,9.884359157443295e-18,1.2098859153655641e-17,2.5518587665538134e-16
0.5507753876938469,10.0,1.4786459317591736,1.5107329554712456,1.4595291107372435,0.0032712745153564643,0.004718181767898879,0.004086912840164588,0.000606768923246095,7.778393923515982e-8,2.7974227511484613e-8,1.4078769310453056e-7,9.884611733259562e-18,1.2099053198547265e-17,2.551864127780736e-16
0.5512756378189094,10.0,1.4788102759569317,1.5109607146042083,1.4599563352707867,0.0032715177091496776,0.0047182070051044476,0.004086930187658486,0.0006067793168159883,7.778400386645167e-8,2.798078463229963e-8,1.4079420213309765e-7,9.884680905680838e-18,1.2099541506990822e-17,2.5518985317416594e-16
0.551775887943972,10.0,1.4788647132395165,1.5110730117717144,1.4602004525370673,0.0032716688519929555,0.004718242395138736,0.004087005458801609,0.0006067799797487838,7.778952552803947e-8,2.798313493179377e-8,1.4079478259550115e-7,9.884838741311257e-18,1.2099903088124884e-17,2.551941554938558e-16
0.5522761380690345,10.0,1.4788725176252953,1.511307071314579,1.4602626410193524,0.0032717724808162835,0.004718312179927635,0.004087024669862966,0.0006068003161805373,7.779074063338315e-8,2.7984722149571747e-8,1.4079539462964743e-7,9.885677994226766e-18,1.2100130719006177e-17,2.551951615486861e-16
0.552776388194097,10.0,1.478935393435222,1.5117016520543731,1.4603000638586698,0.003271814092734955,0.0047183344950293814,0.004087107730090296,0.000606826915377644,7.779789234810637e-8,2.7985992776908215e-8,1.4079778654776337e-7,9.885842503692912e-18,1.2101016531145815e-17,2.5519611874547164e-16
0.5532766383191596,10.0,1.479008394434291,1.5118775351061304,1.4606974986040144,0.003271886930473615,0.004718568565244252,0.004087114210640333,0.0006068593502640744,7.779926426373574e-8,2.7986323258648532e-8,1.408024276772702e-7,9.886363634744137e-18,1.210114059898792e-17,2.5519964134173994e-16
0.5537768884442221,10.0,1.4793540929460423,1.511989339060221,1.4607189123605868,0.003272097326062438,0.004718571488991408,0.004087118061409747,0.0006068757290865895,7.779934404745396e-8,2.7987816078607046e-8,1.40802855035485e-7,9.887574398711288e-18,1.2101159403528194e-17,2.552007253154468e-16
0.5542771385692846,10.0,1.4794336219105284,1.5121375800023695,1.4617033951256706,0.0032723066965582577,0.0047185776299966675,0.0040871489039235945,0.0006068854398423526,7.780362639804473e-8,2.7992837291626673e-8,1.4080357261846908e-7,9.887603834362961e-18,1.2101696822874979e-17,2.552024830950439e-16
0.5547773886943472,10.0,1.4800322565288275,1.5122517099543396,1.4618272091109605,0.0032726872414144165,0.004718622370597507,0.004087186036572111,0.0006069024041233578,7.780413098675455e-8,2.7998035220974377e-8,1.4080680959249382e-7,9.88824408451406e-18,1.2101997607337346e-17,2.5520566797602096e-16
0.5552776388194097,10.0,1.4808580176080532,1.5122877029924542,1.4622048067718372,0.0032727494676796803,0.004718625732640245,0.004087439447959892,0.0006069049608137253,7.78134955944495e-8,2.7998095620051385e-8,1.408086852552516e-7,9.888440134628849e-18,1.2102280847896043e-17,2.5521064732551367e-16
0.5557778889444722,10.0,1.4809346971510842,1.5122983820363145,1.4624354985577452,0.003273176301212993,0.00471885806807372,0.004087466199228935,0.0006069197241479742,7.781429472238572e-8,2.800056336431248e-8,1.4080942639347826e-7,9.888753859684884e-18,1.2102420887185059e-17,2.552165618913544e-16
0.5562781390695347,10.0,1.481011721727641,1.5123256466832453,1.4627323140693678,0.003273235474751129,0.004718866422236884,0.004087639451197043,0.0006069447132417327,7.781839652061096e-8,2.8001216755259164e-8,1.4081038969262923e-7,9.889156679024447e-18,1.2103035754669698e-17,2.5521854199011295e-16
0.5567783891945973,10.0,1.4813555558952918,1.512431128183826,1.462833003678719,0.0032734359743462594,0.0047191134052705815,0.004087709190261089,0.0006069817259830241,7.78205831875678e-8,2.8001344489800717e-8,1.4081092153180305e-7,9.891095129257655e-18,1.2103480198994158e-17,2.552247990417715e-16
0.5572786393196598,10.0,1.4813593202691226,1.5125958624016727,1.463288292568212,0.0032741705998821052,0.004719376331304368,0.004087807030759512,0.0006069897848084164,7.782160231790075e-8,2.8003869720881973e-8,1.4081314011513585e-7,9.891102112626713e-18,1.2104238914233811e-17,2.5522619626423603e-16
0.5577788894447223,10.0,1.4815127218014266,1.5134578715815235,1.463357255653171,0.0032744540749452826,0.004719411458388234,0.004087830450001601,0.0006069929714271684,7.782169482642646e-8,2.8006346187998172e-8,1.4081367640830447e-7,9.893109033214017e-18,1.2104349665611267e-17,2.552270972872507e-16
0.5582791395697849,10.0,1.4816669238641873,1.5137162730308826,1.4640687322211046,0.003275366285787548,0.004719440396236448,0.004087848472808726,0.0006070138064679728,7.782177664723386e-8,2.8007816980762846e-8,1.4082307739070803e-7,9.894871840251679e-18,1.2104735149468472e-17,2.552303899937681e-16
0.5587793896948474,10.0,1.4816920005681555,1.513769909070154,1.4645410573315087,0.0032755434109291133,0.0047194901772199096,0.00408789476661965,0.0006070260222529041,7.78238312760957e-8,2.8009741324038457e-8,1.4082416554114355e-7,9.895421891554015e-18,1.2104875442566442e-17,2.5523163268803107e-16
0.5592796398199099,10.0,1.4817217859342162,1.5143060259622025,1.4647425458208565,0.0032755577666616145,0.00471951779760793,0.00408795838091604,0.0006070416479755946,7.782740130751404e-8,2.8010569131115132e-8,1.4082468143653362e-7,9.895799654867979e-18,1.2106554131283522e-17,2.5523229746315165e-16
0.5597798899449725,10.0,1.4818955727784502,1.5143490613421613,1.465161783882565,0.0032759585531305854,0.004719586769532272,0.004087978976629403,0.0006070440553055806,7.783498600814679e-8,2.8013726759176937e-8,1.408262609363086e-7,9.895892905567888e-18,1.2106728085320977e-17,2.552370103473405e-16
0.560280140070035,10.0,1.481961866691672,1.5146781630804254,1.465230369176162,0.0032760284269941022,0.00471983509400653,0.004088011623947087,0.000607055546623628,7.784052904354737e-8,2.801409072064787e-8,1.4082768209770647e-7,9.896317130660894e-18,1.210748000126467e-17,2.5523989520355427e-16
0.5607803901950975,10.0,1.4824553985459534,1.5147646288375132,1.4654766136638373,0.0032761735590477676,0.004719846422313136,0.004088053971364569,0.0006070820191793217,7.784080678722946e-8,2.8015135917939253e-8,1.408286157210952e-7,9.89641042783026e-18,1.2107787893738705e-17,2.552426251663199e-16
0.5612806403201601,10.0,1.4824639932457884,1.5152859427194179,1.46574676290338,0.0032762232130303386,0.004719924765051409,0.004088057485610833,0.0006071097644746566,7.784513792962931e-8,2.8015912091673836e-8,1.4082947754560267e-7,9.896903446855227e-18,1.2107899794065086e-17,2.552441544310572e-16
0.5617808904452226,10.0,1.4826644484072669,1.5154643259898855,1.4659909398350701,0.0032763892026140646,0.0047199552808345965,0.004088071254527603,0.0006071188221099849,7.784776989838955e-8,2.8016053868169584e-8,1.408309741657302e-7,9.896955830097092e-18,1.2108235364477575e-17,2.5524452165214986e-16
0.5622811405702851,10.0,1.4826827795809079,1.5155125619649672,1.4661061060021177,0.003276452136099769,0.0047200608133242065,0.004088078989748855,0.0006071679956341288,7.784778381711311e-8,2.801609967664829e-8,1.4083278405028825e-7,9.897291145996885e-18,1.2108555328451525e-17,2.5524455618789037e-16
0.5627813906953477,10.0,1.4829778087934007,1.5155968218673272,1.4662909588694286,0.003276694129102968,0.004720236309048886,0.004088146868321569,0.0006071695449254158,7.785383285915157e-8,2.8016788155585838e-8,1.408340307090231e-7,9.897322475135079e-18,1.2109405671668786e-17,2.552457847883213e-16
0.5632816408204102,10.0,1.483020140325176,1.5158200185813786,1.4664616737274914,0.003277236056580287,0.004720284668316227,0.004088149624479631,0.0006071949870724658,7.785780423608095e-8,2.8027611377518326e-8,1.4083473984553207e-7,9.89738411870138e-18,1.210968934437512e-17,2.552462823899423e-16
0.5637818909454727,10.0,1.4830749103350929,1.5159207109558528,1.4668697043599366,0.0032777410676235134,0.004720341305109081,0.00408816783521245,0.0006071949887852999,7.786165217037297e-8,2.80282801491898e-8,1.40838545152087e-7,9.897975405995778e-18,1.2111134619168184e-17,2.5525473415903093e-16
0.5642821410705353,10.0,1.4831219159437945,1.5160745338280792,1.4677507041927769,0.0032783709197590186,0.004720374217509091,0.004088190264272478,0.0006072037879598803,7.786334997809549e-8,2.8033182837719207e-8,1.4084057551938155e-7,9.898462558813595e-18,1.2111390918730445e-17,2.552561269378765e-16
0.5647823911955978,10.0,1.4831640724170225,1.516316521811572,1.4678338685118102,0.0032785235895088586,0.004720474162048803,0.004088192625809641,0.0006072108749888133,7.787557996244731e-8,2.8038701689388186e-8,1.408413601857107e-7,9.898490140295344e-18,1.2111576877057609e-17,2.5525637962765385e-16
0.5652826413206603,10.0,1.4831892145083099,1.5164077216412433,1.4679656690962786,0.0032786088944018886,0.004720484135238404,0.004088241859468151,0.000607235139527832,7.787750506735003e-8,2.8041252320862698e-8,1.4084347275966868e-7,9.898635350770865e-18,1.211192351269354e-17,2.552599126948869e-16
0.5657828914457229,10.0,1.4832736829670148,1.516598970415661,1.4681663853809401,0.0032790110822563264,0.004720549225762264,0.004088267777326408,0.000607247056992743,7.78784401056648e-8,2.8042564712094486e-8,1.4084502335371635e-7,9.898714790901834e-18,1.2112052060878722e-17,2.552620259129254e-16
0.5662831415707854,10.0,1.483440430976667,1.5166113013808735,1.4685884505777798,0.003279019685600989,0.0047208487260954534,0.004088297077402598,0.0006072517597381597,7.788151727772891e-8,2.8058060336052773e-8,1.4084592730158911e-7,9.900123319982365e-18,1.2112169741891462e-17,2.552626641303557e-16
0.5667833916958479,10.0,1.4836578400728846,1.5167676341550806,1.4689276973851797,0.0032795266279026644,0.004720947511787642,0.004088313674305076,0.0006072531075940302,7.788264815088745e-8,2.8065448956779642e-8,1.4084684174114578e-7,9.900287113114036e-18,1.211257245421947e-17,2.5526269743185113e-16
0.5672836418209104,10.0,1.483757987848982,1.5168125873870377,1.4690884383632679,0.003279649737112831,0.004721002681290757,0.004088376490680626,0.0006072551921305806,7.78830048313584e-8,2.8067090297907342e-8,1.4084759827280611e-7,9.900557527881187e-18,1.2112836561071834e-17,2.5526425535002597e-16
0.567783891945973,10.0,1.4837588331143647,1.516853659695739,1.4691653254718728,0.0032799710389010473,0.004721006542818185,0.004088398074635945,0.0006072654512834134,7.788802588032294e-8,2.807111877862749e-8,1.4085391564461254e-7,9.900956984140267e-18,1.2113344792832842e-17,2.5526825954536627e-16
0.5682841420710355,10.0,1.4837722569442646,1.5172264252159782,1.4693472829091874,0.0032800098588599094,0.004721167313957493,0.004088459019623036,0.0006072654828072912,7.788819859598077e-8,2.807420231550624e-8,1.408551498420012e-7,9.901991871836603e-18,1.2113482742502617e-17,2.5526967525258006e-16
0.568784392196098,10.0,1.4838299589836064,1.5173839915179845,1.4703077437161625,0.0032801899669020864,0.004721182720522301,0.004088480301627367,0.0006072683410021006,7.789915675769692e-8,2.807900384809165e-8,1.40857344430918e-7,9.902391325875642e-18,1.211386177221421e-17,2.552703782784176e-16
0.5692846423211606,10.0,1.4839819201128945,1.517465618629849,1.4704816134229073,0.003280536066702524,0.004721332777050125,0.004088506332071877,0.0006072804578107316,7.79076339263687e-8,2.808015522061634e-8,1.40859324450541e-7,9.90303234768074e-18,1.2114690593860735e-17,2.5527172145061353e-16
0.5697848924462231,10.0,1.4846074756526426,1.5175045836417316,1.4707803743133423,0.003280585280985582,0.004721583262000493,0.004088539686655172,0.0006072961112382688,7.791285053664817e-8,2.8082514260496e-8,1.408607120006434e-7,9.90315182120122e-18,1.211617903685509e-17,2.5527415894774943e-16
0.5702851425712856,10.0,1.4847208683849011,1.517757129046131,1.4708926831300846,0.003281449798185703,0.0047216577164014475,0.004088583521745744,0.0006073105665811089,7.79143907971906e-8,2.808417793695787e-8,1.408607203442412e-7,9.90326430030567e-18,1.2116381509831324e-17,2.552819698116824e-16
0.5707853926963482,10.0,1.4847338005237314,1.517885164643272,1.4709348195634466,0.0032816065274991393,0.0047217447049389865,0.004088811773581042,0.000607325117411247,7.792689426587863e-8,2.808849950538013e-8,1.4086094281712089e-7,9.903763885482713e-18,1.2116646499466781e-17,2.5528212912655693e-16
0.5712856428214107,10.0,1.4849672988817206,1.5181068075685025,1.4710325498237,0.003281656543489639,0.004721777296034538,0.00408893232730309,0.0006073401750601183,7.792888989353016e-8,2.8089273713440345e-8,1.4086452184741143e-7,9.904000839708737e-18,1.2117621409641547e-17,2.5528269927148605e-16
0.5717858929464732,10.0,1.4850000089980866,1.5183647694982985,1.471062351357342,0.003281830747633038,0.004721790974046404,0.004088992290702625,0.0006073566399407569,7.793059497882596e-8,2.809141623588567e-8,1.408645774617206e-7,9.904009893360621e-18,1.2118439033199248e-17,2.552874148471497e-16
0.5722861430715358,10.0,1.485098403468127,1.5184895762508044,1.4710762562279942,0.003282692113559318,0.004721889485117161,0.004089003340690789,0.0006073671534078789,7.793068117773297e-8,2.8104671114738577e-8,1.4087219355122287e-7,9.90414960533802e-18,1.2118952121067021e-17,2.552919022217563e-16
0.5727863931965983,10.0,1.4852992519253962,1.5185678184257736,1.4717008598328576,0.0032835456631553246,0.004721895229746051,0.0040890365375902,0.0006073707741859076,7.793114350407869e-8,2.8106242646808415e-8,1.408757734128093e-7,9.904415176512758e-18,1.2119096674239022e-17,2.552924351613578e-16
0.5732866433216608,10.0,1.4853188471664258,1.518884352041586,1.471752474190085,0.003283608374999419,0.00472190081145493,0.004089097112686999,0.0006073724503743089,7.794042548499456e-8,2.8111298207148642e-8,1.4087751193047596e-7,9.905184265916651e-18,1.212039893075841e-17,2.552970654688602e-16
0.5737868934467234,10.0,1.485352760636696,1.5190048793620932,1.4718858282482248,0.003284208829896978,0.0047219203120964824,0.004089143904679393,0.0006073888490439814,7.794221530153998e-8,2.811248218507526e-8,1.4087870308374412e-7,9.905763816516325e-18,1.2120732717759501e-17,2.5529814177987463e-16
0.5742871435717859,10.0,1.4854593533049423,1.5193513075127554,1.47190724330431,0.0032842212370949404,0.00472207979321128,0.004089234161540015,0.0006073950605435378,7.794510164515958e-8,2.8115552517518153e-8,1.408860828349362e-7,9.906163257746491e-18,1.2121283433301736e-17,2.5529815106745287e-16
0.5747873936968484,10.0,1.4855344379550557,1.5195536487615733,1.4721109677128195,0.00328424412660176,0.0047222540144994845,0.004089275319350451,0.0006074020299218058,7.794538788100904e-8,2.8116614778578043e-8,1.408866218269044e-7,9.906584367673745e-18,1.2121526151384364e-17,2.5529876213848043e-16
0.575287643821911,10.0,1.4855896395401027,1.5196513936736673,1.4721372474439285,0.0032848600419736174,0.004722384048898248,0.004089347776649765,0.0006074034259858212,7.794674318480113e-8,2.8119451618375837e-8,1.4088840223487105e-7,9.90713278061931e-18,1.2121860416478993e-17,2.5530248110379136e-16
0.5757878939469735,10.0,1.4855944131606709,1.5202059261085568,1.4725058536521403,0.003285294482162554,0.004722385214204767,0.004089439928856789,0.0006074891386933766,7.79474124586298e-8,2.8123578577691457e-8,1.4089343783066344e-7,9.907261214033445e-18,1.2121936925120573e-17,2.5530482217991653e-16
0.576288144072036,10.0,1.4857097544945037,1.520794220578747,1.472667439591042,0.0032862463965796953,0.004722502874740842,0.0040894933567846925,0.0006074893841390667,7.794786770625288e-8,2.8125225504443998e-8,1.4089574856709595e-7,9.907944399736967e-18,1.2122290481672488e-17,2.553084026660708e-16
0.5767883941970986,10.0,1.485838109073827,1.5208414527007923,1.4732516474935642,0.003286297373071699,0.004722561718699809,0.004089636565024729,0.0006074901824215327,7.794881465050748e-8,2.8129218795603995e-8,1.408977337991322e-7,9.908020905749238e-18,1.2122843502417188e-17,2.5531696615057545e-16
0.5772886443221611,10.0,1.4858851740183594,1.5211445713948433,1.4736376405928557,0.0032866124434610205,0.00472283241392162,0.004089718194149754,0.0006074908587755908,7.795043583277346e-8,2.813459912848109e-8,1.408979801340104e-7,9.908118883615549e-18,1.2124361845509548e-17,2.553169896344636e-16
0.5777888944472236,10.0,1.4859842528949674,1.5213412615767403,1.473678891387878,0.003287556054924811,0.004723026427752305,0.00408978471071823,0.0006075096155356324,7.795548327623541e-8,2.81500090303086e-8,1.4089851121204686e-7,9.908825259693854e-18,1.2124940984807286e-17,2.553226345591279e-16
0.5782891445722862,10.0,1.4860348132819539,1.5214744978373405,1.474291131295743,0.003287616268351606,0.004723124789427159,0.00408980962728041,0.0006075349561641694,7.79586898191433e-8,2.815272519804806e-8,1.4089973370012084e-7,9.909164422881544e-18,1.212516424967053e-17,2.5532343839063466e-16
0.5787893946973487,10.0,1.486047862932077,1.5215298482857214,1.4743818179875192,0.003287842475138826,0.00472331549156984,0.004089862775700625,0.0006075597771230592,7.795918660745222e-8,2.815587944050404e-8,1.4089981870256293e-7,9.909679191885799e-18,1.2125196699912809e-17,2.553248844723631e-16
0.5792896448224112,10.0,1.486078887414388,1.5215323256236346,1.4745552542384013,0.0032879113153947343,0.004723392452186865,0.004089921999659633,0.0006075699336953489,7.79634496219883e-8,2.8157905896453918e-8,1.4089993766419271e-7,9.910036691755362e-18,1.212560899196896e-17,2.5532743874057495e-16
0.5797898949474737,10.0,1.4862771728121018,1.5218459296794022,1.4746239615155112,0.003288037010083561,0.004723415926049024,0.004089975714701231,0.0006075855482283308,7.796567600882248e-8,2.8158027809157106e-8,1.4090387642536626e-7,9.910646644473957e-18,1.2125829626995677e-17,2.553285576867516e-16
0.5802901450725363,10.0,1.486430406663782,1.5221603248398659,1.475308654809888,0.00328816233828131,0.004723567708768362,0.004090149392200242,0.0006076048680459317,7.79668451935023e-8,2.81648435981022e-8,1.4090434100764823e-7,9.910939221300689e-18,1.212591449929639e-17,2.553301873600308e-16
0.5807903951975988,10.0,1.486548032915114,1.5221931299936622,1.4757945502207073,0.0032882895192794066,0.004723675047403101,0.0040901743884966466,0.0006076107602331892,7.796803106996036e-8,2.8165246239661534e-8,1.4090483213915423e-7,9.911203884592507e-18,1.2126546214213592e-17,2.553309226288596e-16
0.5812906453226613,10.0,1.4865579002549325,1.5222343965417902,1.4758274859007718,0.0032888651725261646,0.0047237310580363736,0.004090177876008491,0.0006076185937314699,7.797231081004923e-8,2.8167156105274747e-8,1.4090884627614783e-7,9.912071655953008e-18,1.212656774191435e-17,2.553311553306495e-16
0.5817908954477239,10.0,1.4869365155677472,1.5224523669328835,1.4759120962367271,0.0032889818458880418,0.004723738684581419,0.004090355786212045,0.0006076246015379585,7.798478141091628e-8,2.817210903498206e-8,1.4090930156213917e-7,9.912416607995323e-18,1.2126718570910405e-17,2.553326687659074e-16
0.5822911455727864,10.0,1.4870557064261072,1.522516402584185,1.4763124361846973,0.00328959991590412,0.00472384704909923,0.004090466479498411,0.0006076604535015761,7.798656193798957e-8,2.8175807471376514e-8,1.4091275367841832e-7,9.912749567422494e-18,1.2128094485184358e-17,2.5533395306860066e-16
0.5827913956978489,10.0,1.487109292525156,1.5226330498208993,1.4765657867002928,0.003289602174311282,0.004724052117032282,0.004090480094159038,0.0006076909535003076,7.798889022909665e-8,2.817862257435524e-8,1.40913763986882e-7,9.913499192674544e-18,1.2128544522725142e-17,2.553348829164978e-16
0.5832916458229115,10.0,1.4871283146256222,1.5227379301049813,1.4765850150381414,0.003290143867096435,0.0047241349908045864,0.00409050646193697,0.0006077124639615687,7.798994612502933e-8,2.8183414782235183e-8,1.4091901581984602e-7,9.915031790344961e-18,1.2129821125235606e-17,2.5533602319399925e-16
0.583791895947974,10.0,1.4874055439308984,1.5229821053696655,1.4766738966054547,0.003290696406121719,0.004724158979331848,0.004090520730897726,0.0006077137578305227,7.799151383760791e-8,2.818730436788933e-8,1.4092096371710955e-7,9.9153124418931e-18,1.213026391643203e-17,2.5533771026843057e-16
0.5842921460730365,10.0,1.487630072125126,1.5230969907087069,1.4768562588798606,0.0032907719038714855,0.004724228174776811,0.004090570854715277,0.0006077441998710536,7.799370595407763e-8,2.818919279180108e-8,1.409210517549667e-7,9.916480144914385e-18,1.2131441145890919e-17,2.5534017750143483e-16
0.5847923961980991,10.0,1.48773243258647,1.5231456254297624,1.4773154928022723,0.003290852777845931,0.004724402247270429,0.004090591321285417,0.0006077479777810078,7.799935433586542e-8,2.8189332081987467e-8,1.409227537932518e-7,9.916864061837433e-18,1.2132205575882683e-17,2.5534465566487034e-16
0.5852926463231616,10.0,1.4878399129552387,1.5233549146944432,1.4777719642496145,0.003290901420163894,0.004724528181971011,0.004090611350795407,0.0006077488893783629,7.800073337803443e-8,2.8194269985292902e-8,1.409238718311531e-7,9.916994878627308e-18,1.2133432211846922e-17,2.55347685776576e-16
0.5857928964482241,10.0,1.4878802054455067,1.5234153789847007,1.4779088432101133,0.003291065073385612,0.0047250554347252425,0.004090665011144269,0.0006077635381871992,7.80049039159711e-8,2.8194480253954197e-8,1.4092781286811839e-7,9.917015664154395e-18,1.213378602493346e-17,2.553485075185463e-16
0.5862931465732867,10.0,1.4881367711018532,1.5235472322564532,1.4782306703462718,0.0032911095881812615,0.004725103536711819,0.004090741096631031,0.000607794190443481,7.800812282580847e-8,2.8196905458004774e-8,1.4093137041045139e-7,9.917956114863216e-18,1.2134252565077584e-17,2.553511832100193e-16
0.5867933966983492,10.0,1.488241797995992,1.5238278302015487,1.478384988896267,0.0032911296289436084,0.004725305737844365,0.004090743298240053,0.0006078121381732542,7.801514086675953e-8,2.821253863656038e-8,1.4093977695582342e-7,9.91803058281827e-18,1.2135075513454754e-17,2.5535182574704607e-16
0.5872936468234117,10.0,1.4883332850263689,1.5239182714275397,1.4785234663862277,0.003291728400249139,0.004725313863542766,0.004090857194277711,0.0006078195559386977,7.801649467813455e-8,2.821955450730159e-8,1.4093986371690023e-7,9.91830963891816e-18,1.2135214734265066e-17,2.5535224791857565e-16
0.5877938969484743,10.0,1.4884252133524698,1.5241385523725872,1.4787791385329965,0.0032917683364986827,0.004725376949910376,0.004090871789695439,0.0006078377044003441,7.801750272749341e-8,2.8225279710412127e-8,1.409427423754387e-7,9.918675450311556e-18,1.2135868910657228e-17,2.553558817125867e-16
0.5882941470735368,10.0,1.488563434361561,1.5244261413279148,1.478845060001492,0.003292079441386403,0.004725398639316181,0.0040909671874185755,0.0006078394627604927,7.801877315504348e-8,2.8232058611751212e-8,1.409459880709134e-7,9.918783626807868e-18,1.2135980437406089e-17,2.5535618364907256e-16
0.5887943971985993,10.0,1.4887249328924266,1.5244933641154244,1.4796570196002732,0.0032921565303510873,0.004725552909878561,0.004091022256867664,0.0006078451882891595,7.802005085479437e-8,2.8238789015666713e-8,1.4094701516859537e-7,9.919647964629958e-18,1.2136429296595645e-17,2.5535626355304466e-16
0.5892946473236619,10.0,1.4890297203393652,1.524518707318663,1.4797657892251284,0.003292179236350124,0.00472557919120333,0.004091037876241379,0.0006078469993966603,7.802187397877611e-8,2.8247323665190156e-8,1.4094906892662539e-7,9.921156407215893e-18,1.2137030353319968e-17,2.553593051785633e-16
0.5897948974487244,10.0,1.4892375276846228,1.5249389056714424,1.4800125287533819,0.0032929905956434005,0.004725647174213115,0.0040911128330739935,0.0006078503262349376,7.802208308388639e-8,2.82524156802833e-8,1.409495772426514e-7,9.921788678267616e-18,1.21371617207696e-17,2.553608591495154e-16
0.5902951475737869,10.0,1.4893657838396228,1.5249433492129525,1.480453653547821,0.00329367424502978,0.0047256850541763425,0.004091140457819092,0.0006078626868731954,7.802575360479484e-8,2.8253606673021628e-8,1.4095044055136682e-7,9.921973987513685e-18,1.2137542232960424e-17,2.5536108370813325e-16
0.5907953976988495,10.0,1.489480781775237,1.5251556397848607,1.4809477658537327,0.003294185304800005,0.0047256983171751485,0.004091161548714917,0.0006078680396891992,7.802809833766521e-8,2.8258159929071e-8,1.4095191851272103e-7,9.922057238000796e-18,1.2137994711282766e-17,2.55368842417908e-16
0.591295647823912,10.0,1.4899581547184086,1.5252378399530764,1.4810770866978853,0.003294311077818181,0.004725824160661576,0.004091171671092309,0.0006078760076624377,7.802962621580725e-8,2.8258938126697036e-8,1.409520205538613e-7,9.923345948897516e-18,1.2138567186344716e-17,2.5537956229930087e-16
0.5917958979489745,10.0,1.490049110181434,1.5255039498456184,1.4812546121648698,0.0032943691163845996,0.004725867202255095,0.004091229109228074,0.0006078981359730155,7.803242179010717e-8,2.8261373481889895e-8,1.4095407467020684e-7,9.92348695378561e-18,1.2138593220405466e-17,2.5538461045565255e-16
0.592296148074037,10.0,1.4901010358333115,1.5256592361559997,1.4813341154024617,0.0032944914346965935,0.004725973306720301,0.004091267983160435,0.0006079295980793516,7.803377178907346e-8,2.8262226277435227e-8,1.409543685792104e-7,9.923500242085787e-18,1.2138724606162349e-17,2.553874443139134e-16
0.5927963981990996,10.0,1.4901132240680692,1.5256624302312884,1.481489824597087,0.0032950703605579825,0.004725974999960095,0.0040912943625493175,0.00060793683117062,7.803519947049977e-8,2.826377224678256e-8,1.4095579751431222e-7,9.92364346910189e-18,1.2139082359352692e-17,2.5538828642871176e-16
0.5932966483241621,10.0,1.490342689400759,1.5264107022679103,1.482083373320279,0.0032954029953558917,0.004725986875776901,0.004091306756003974,0.0006079538607277942,7.803653611704191e-8,2.8264601625083138e-8,1.409558810902832e-7,9.924071261516844e-18,1.2139723557138884e-17,2.5538945163825214e-16
0.5937968984492246,10.0,1.490412102702996,1.5264927668229205,1.482310275872325,0.003295505465516383,0.004726007811711478,0.004091392157123633,0.0006079560979260721,7.804950148224398e-8,2.8265837717511793e-8,1.409588566825059e-7,9.924294709277117e-18,1.213973513540285e-17,2.553909723960798e-16
0.5942971485742872,10.0,1.4905059215252,1.5265919804634254,1.4827800272781795,0.003295676109238805,0.004726048004241432,0.004091466028013501,0.000607967798792817,7.805296976627239e-8,2.8268116446870783e-8,1.4096446091436605e-7,9.924882031172644e-18,1.2140138330237561e-17,2.553968740016263e-16
0.5947973986993497,10.0,1.4905074666223481,1.5268182295032633,1.4829271439535023,0.0032961083931896894,0.004726050361504555,0.004091527079757252,0.0006079947286140127,7.806124067532442e-8,2.8268392841533107e-8,1.4096491699687112e-7,9.92495632262414e-18,1.2140490259814801e-17,2.5539802211167955e-16
0.5952976488244122,10.0,1.4905492478319378,1.5268196718885174,1.4837558054496245,0.0032964826255942573,0.00472610218918028,0.0040915455142995485,0.0006079995744751138,7.806171819329957e-8,2.827566826785679e-8,1.4096668977274927e-7,9.92590525373502e-18,1.2140754219787363e-17,2.5540696775006664e-16
0.5957978989494748,10.0,1.4907330948726198,1.5274169216829896,1.4839045207888253,0.00329653107780532,0.004726293646758074,0.0040915882645651365,0.0006080067576053616,7.806280930740257e-8,2.827754464032324e-8,1.4096822892330173e-7,9.927551152641174e-18,1.214085751855398e-17,2.5540966285756146e-16
0.5962981490745373,10.0,1.490810789122612,1.5276409342818735,1.484359230933261,0.003297155649166281,0.004726373263354582,0.004091650483020357,0.0006080178889866674,7.806638747855819e-8,2.8278409128324606e-8,1.4097049536893917e-7,9.927827317921061e-18,1.2141252662491478e-17,2.554110177183559e-16
0.5967983991995998,10.0,1.490874648305669,1.527964570881146,1.4844259660730705,0.0032973219734443522,0.004726680066301976,0.004091751945711508,0.000608063877230729,7.80711523371697e-8,2.8278932375867167e-8,1.4097179743860478e-7,9.92867627467111e-18,1.2141746384780636e-17,2.554118395667071e-16
0.5972986493246624,10.0,1.4910431656108705,1.528053305713268,1.4848425985976548,0.003297358825138833,0.004726743524102092,0.004091755522577442,0.000608077585178309,7.807234093206115e-8,2.828055527738301e-8,1.409728497513394e-7,9.928936942205394e-18,1.214251038177059e-17,2.554154550918418e-16
0.5977988994497249,10.0,1.4910529044568805,1.5284146462453838,1.4853164815100606,0.003298269227714303,0.004726869812428602,0.00409177259551729,0.0006080796538718428,7.80755448757209e-8,2.8282190344658225e-8,1.4097789963886244e-7,9.929344948490815e-18,1.2142811318681946e-17,2.5542453151886775e-16
0.5982991495747874,10.0,1.491304010597817,1.528531740864676,1.4854306170461355,0.0032984999191363507,0.004726963378999042,0.004091855756224656,0.0006080871179672605,7.807674355123788e-8,2.8283378372242724e-8,1.4097835860599554e-7,9.929461769002942e-18,1.214308510725419e-17,2.554302876264085e-16
0.59879939969985,10.0,1.4913413241476756,1.5287948162459837,1.4856982479310434,0.0032985795610378415,0.004726988130958392,0.00409186000243625,0.0006080908202797426,7.80773966641694e-8,2.829018596056345e-8,1.4098250508111359e-7,9.92980131700423e-18,1.2143377412259345e-17,2.554303245883764e-16
0.5992996498249125,10.0,1.4913715025854912,1.5288172481179407,1.4858535437268403,0.0032987447907720296,0.004726996560274969,0.004091944360962043,0.0006080985871359593,7.80812082246462e-8,2.8290974490908622e-8,1.4098400947133987e-7,9.930078590679983e-18,1.2143436119901444e-17,2.5543150228206807e-16
0.599799899949975,10.0,1.4914040985302566,1.5292015077673247,1.485858728766147,0.003298758844524408,0.004727023950913773,0.004091966274204346,0.000608101951445341,7.80818305062191e-8,2.829115135476466e-8,1.4098579744485572e-7,9.930515847896484e-18,1.2143688559773742e-17,2.5543191934125666e-16
0.6003001500750376,10.0,1.4914243471486424,1.5293423915600006,1.4861855794789656,0.0032989516459710363,0.00472712754771603,0.004092108030728358,0.0006081131806253563,7.808246135287606e-8,2.8297677448352452e-8,1.4099155646243912e-7,9.93065941917009e-18,1.2143991994427451e-17,2.5544077678455244e-16
0.6008004002001001,10.0,1.4914326285684285,1.5298723406719898,1.486196278762011,0.0032991016411752965,0.004727272340889011,0.0040921816226203705,0.0006081194180376113,7.80914598755587e-8,2.829853813701465e-8,1.409918927010071e-7,9.930721358871715e-18,1.214427036980667e-17,2.5544163024332653e-16
0.6013006503251626,10.0,1.4914524689732784,1.5300646282362336,1.4863970396285817,0.003299488222268553,0.004727289781159301,0.004092340429106957,0.0006081240388090853,7.809348668759797e-8,2.830116856434216e-8,1.4099278917972655e-7,9.931224088779202e-18,1.2144426849528975e-17,2.554419698018571e-16
0.6018009004502252,10.0,1.4915194305583737,1.530364635671479,1.4864818401380095,0.0033002464720528505,0.004727298852179753,0.004092354586627974,0.0006081265798622298,7.809598850634866e-8,2.8304143146109738e-8,1.409929361311154e-7,9.93193841143099e-18,1.2145047142915699e-17,2.554439398200991e-16
0.6023011505752877,10.0,1.4916390096868317,1.5304213940373277,1.486516416845352,0.003300845513790104,0.004727350611521047,0.004092391268831334,0.0006082000519423027,7.80998926237122e-8,2.830746754880175e-8,1.4099323397370405e-7,9.93203410451393e-18,1.2146166981963509e-17,2.554465583656561e-16
0.6028014007003502,10.0,1.4918326845853,1.5306061283568064,1.4866080978692007,0.003301158016816962,0.0047273825299070996,0.004092440545776776,0.0006082043905955008,7.810111124208538e-8,2.8308205429349186e-8,1.4099517479318052e-7,9.933712762633838e-18,1.214626902552186e-17,2.5544766399409577e-16
0.6033016508254128,10.0,1.492284798172328,1.5308089872093291,1.4869782095215163,0.003301749101231083,0.004727418942454555,0.004092494449687678,0.0006082140746937443,7.810213855940248e-8,2.8309796981053327e-8,1.409986032902275e-7,9.934286228031252e-18,1.21475015583923e-17,2.554540762524478e-16
0.6038019009504753,10.0,1.4923316736553958,1.5308544412857312,1.4872480206162233,0.0033017659740018617,0.004727455506264088,0.004092560021625407,0.0006082212176293556,7.810768257891389e-8,2.8311258123273023e-8,1.409996057014647e-7,9.934297510160538e-18,1.2147603948625128e-17,2.5545662800203836e-16
0.6043021510755378,10.0,1.492721071944582,1.5308844784258788,1.4877557534977899,0.0033019634759641364,0.004727510704075742,0.004092578684462964,0.0006082214924811871,7.811085214866877e-8,2.8317757239188837e-8,1.4100080195337486e-7,9.934831862564713e-18,1.2148190075273083e-17,2.554606848895476e-16
0.6048024012006002,10.0,1.492734966771643,1.5308892433315515,1.4880114921353567,0.003302519284470491,0.0047275628628191645,0.004092615403071087,0.0006082215506070039,7.811510076221585e-8,2.8326055724801162e-8,1.4101059527026487e-7,9.934932469850677e-18,1.2148348154002016e-17,2.554615533587068e-16
0.6053026513256629,10.0,1.4928283135360159,1.5312383814760835,1.488147048570461,0.003303465640730811,0.0047275754586287065,0.004092615529739192,0.0006082323009123286,7.811905134250353e-8,2.8332758819842828e-8,1.4101435501238025e-7,9.935742595994026e-18,1.214847864664661e-17,2.5547276202558027e-16
0.6058029014507254,10.0,1.49293689394491,1.5313471946575943,1.4890556130477095,0.003304055370573864,0.0047275903832205415,0.004092634997737719,0.0006082501696053654,7.812815933881394e-8,2.833462511723954e-8,1.4101484705537253e-7,9.935878687698647e-18,1.2148587194995167e-17,2.5547670413368687e-16
0.6063031515757878,10.0,1.492960981754383,1.531447145445882,1.4893065354995918,0.003304230064064011,0.004727622066396257,0.00409282266158363,0.000608309121922341,7.813314102554228e-8,2.8340363315364502e-8,1.4101525541403213e-7,9.936030769291467e-18,1.2149564035622166e-17,2.554817475928912e-16
0.6068034017008505,10.0,1.4929806242386576,1.5314649804608027,1.489691559240724,0.0033043649727175248,0.0047276900212881775,0.00409287413244223,0.0006083137892279423,7.813365801123807e-8,2.834738506942821e-8,1.41020952339795e-7,9.936612912027412e-18,1.2149605083651157e-17,2.5548175978920014e-16
0.607303651825913,10.0,1.49317787432581,1.5319119790983284,1.4898035946827601,0.003304694693704956,0.004727784552312971,0.004092876625942615,0.0006083191727112973,7.813774870554309e-8,2.8356427387309722e-8,1.4102154707070314e-7,9.937717852877371e-18,1.2149697576181869e-17,2.554832440266349e-16
0.6078039019509754,10.0,1.4932588167852932,1.5319692867146482,1.4901259652124983,0.0033051676348404145,0.004727978439955066,0.004093008604068976,0.0006083508272405187,7.814002341568184e-8,2.8358200314485032e-8,1.4102226855401108e-7,9.937910920789165e-18,1.2150299061735881e-17,2.554834444253429e-16
0.608304152076038,10.0,1.4933061057447548,1.5321567870722728,1.4902591758055959,0.003305468465881753,0.004728020149916628,0.0040930235188487065,0.00060836930309512,7.814206699197967e-8,2.835868382623288e-8,1.4102695901633714e-7,9.938160324639347e-18,1.2150720422620883e-17,2.5548577221311733e-16
0.6088044022011005,10.0,1.4933920020432356,1.5325060574880203,1.490269584929336,0.003305906323611698,0.00472822080515177,0.0040930384390801735,0.0006083943607216103,7.814292086611855e-8,2.836490965031672e-8,1.4103299172523817e-7,9.938304635267561e-18,1.2151056612377477e-17,2.5548796082535673e-16
0.609304652326163,10.0,1.4935640171576159,1.5325092618924534,1.4903881232276739,0.0033066131114498176,0.004728222025604806,0.0040930528230682765,0.0006084022031977985,7.814842423002194e-8,2.8368599936943372e-8,1.4103326973896744e-7,9.938877855988638e-18,1.2151584843242293e-17,2.554908474165529e-16
0.6098049024512256,10.0,1.493773176317181,1.5330076370744121,1.4906594175134125,0.0033068708313407033,0.004728612572042415,0.004093062611147344,0.0006084098141663544,7.815080419184694e-8,2.8375068966613257e-8,1.4103667158957479e-7,9.939016633461785e-18,1.2152295389844004e-17,2.554914325001403e-16
0.6103051525762881,10.0,1.4939824069429364,1.5331679269034386,1.4907299373322336,0.0033075216095192683,0.004728716396221365,0.0040931065911473385,0.0006084329394816736,7.815137115671852e-8,2.8376118967189418e-8,1.4104112978295566e-7,9.939637811438432e-18,1.2152510647995595e-17,2.554965536838563e-16
0.6108054027013506,10.0,1.494042791949957,1.5332028774511468,1.4911734639255825,0.003307539685798619,0.004728830762117619,0.004093108474064864,0.0006084569646899778,7.815360680360964e-8,2.8376494129746688e-8,1.410416002450535e-7,9.940151334549851e-18,1.2153503303209051e-17,2.5550068121285667e-16
0.6113056528264132,10.0,1.4940783298142266,1.5332120080976168,1.4912735510161013,0.003307780448217829,0.00472894943161476,0.004093232603500149,0.0006084773336780674,7.815681531168955e-8,2.838251096209249e-8,1.4104219953386288e-7,9.94024635186262e-18,1.2156493863225714e-17,2.5550629557396406e-16
0.6118059029514757,10.0,1.49415647093767,1.5332829420586438,1.4913641544196679,0.003307875751909697,0.004729098385706469,0.004093269210594653,0.0006085242506209772,7.81587180072021e-8,2.8383672817648804e-8,1.4104498054016867e-7,9.940368035500502e-18,1.215742844942752e-17,2.55510163506994e-16
0.6123061530765382,10.0,1.4942765230442803,1.533386536035449,1.4915237754546549,0.003308007035430143,0.00472911756229257,0.00409330899965281,0.0006085415289889069,7.816140893078102e-8,2.8384986282834202e-8,1.410498592208364e-7,9.940996222602242e-18,1.2157480212698517e-17,2.55511880087742e-16
0.6128064032016008,10.0,1.4943337331879523,1.5334263698697124,1.4917787974909948,0.00330806750430799,0.004729180569258851,0.00409332738288944,0.0006085457432918908,7.816561686051877e-8,2.8388470901473485e-8,1.4105201225150584e-7,9.94104007219036e-18,1.2157509613252877e-17,2.5551723864100724e-16
0.6133066533266633,10.0,1.49461674574329,1.5337361884402694,1.4918976056404731,0.0033081015681641207,0.004729247211400203,0.0040933869395750454,0.0006085575054551888,7.817189572607525e-8,2.839583850393505e-8,1.4105208348372153e-7,9.941350683306196e-18,1.2157643891347483e-17,2.555250323766043e-16
0.6138069034517258,10.0,1.4946940076769215,1.5337386664942239,1.4919092827492813,0.003308567975385752,0.0047293131471157004,0.0040935524702046915,0.0006085690875122592,7.817236960461455e-8,2.8398076119580315e-8,1.410531404858282e-7,9.941928911770597e-18,1.2157991646051329e-17,2.555291715034466e-16
0.6143071535767884,10.0,1.4948015227524867,1.533972558155327,1.491988118695638,0.0033086099451513284,0.004729515499464568,0.004093644640270643,0.000608569827844274,7.81736926010821e-8,2.840411605430778e-8,1.4106192279188655e-7,9.942681789997217e-18,1.2160170093244082e-17,2.5553362410088387e-16
0.6148074037018509,10.0,1.4950311875911209,1.534057901380649,1.492156977369307,0.0033089933215135806,0.004729561475206244,0.0040936916770211605,0.0006085864337144557,7.817600657359537e-8,2.8413336677120135e-8,1.4106358350251023e-7,9.942764833365364e-18,1.2161445165675207e-17,2.5553580287952263e-16
0.6153076538269134,10.0,1.495087016123912,1.5340761461743755,1.492698644505689,0.003309373768454267,0.004729655790181214,0.0040937245058248785,0.0006085993085168739,7.818058960850276e-8,2.842549783876954e-8,1.410667374502941e-7,9.94285429948482e-18,1.2161827328286286e-17,2.5553780864458945e-16
0.615807903951976,10.0,1.4950978388965614,1.5342196221721474,1.4927597716130332,0.003310347775882415,0.004729951897801335,0.0040937696779836325,0.0006086119952744706,7.818172264429215e-8,2.8427415642993358e-8,1.4107346746120926e-7,9.94352175760495e-18,1.2162167738641836e-17,2.5553879095731976e-16
0.6163081540770385,10.0,1.4951188541961493,1.5344424737248428,1.4930996990892862,0.003310477481609929,0.004729972084017311,0.004093808591202766,0.0006086210807001221,7.819112844993407e-8,2.842791910473107e-8,1.4107461227498602e-7,9.944079155376502e-18,1.2162264668278699e-17,2.5554931086937077e-16
0.616808404202101,10.0,1.4954352590689874,1.534755201498277,1.4931728534944824,0.003310612993125822,0.004730228598226065,0.004093847200327304,0.0006086387566299014,7.819591912341533e-8,2.8431811072530897e-8,1.4107509337879277e-7,9.94423146899853e-18,1.2162434767653372e-17,2.5554998574921693e-16
0.6173086543271635,10.0,1.4957100488682817,1.5350655054989186,1.4933168195063213,0.0033109394267380027,0.004730248318230688,0.004093860012842863,0.0006086438543740821,7.819733940898275e-8,2.8434019927003542e-8,1.4107541677140525e-7,9.944718438059784e-18,1.2163272646311509e-17,2.5555518024098403e-16
0.6178089044522261,10.0,1.4957479436911658,1.5352398377128662,1.493515906179311,0.0033112483873696487,0.0047302545148903115,0.004094070348438665,0.0006087051459708825,7.820114169189621e-8,2.8435641350150148e-8,1.4107571498542144e-7,9.944771568484317e-18,1.2163443233995829e-17,2.555556790858652e-16
0.6183091545772886,10.0,1.4957862518323195,1.5353119924858656,1.4937745841002397,0.0033116201991839427,0.004730256315846465,0.004094183444390296,0.0006087264070822433,7.820204823782561e-8,2.8437279734196848e-8,1.4107610185149457e-7,9.945068179755633e-18,1.2163489741357491e-17,2.5556646370484617e-16
0.6188094047023511,10.0,1.495876834111439,1.535401961036158,1.4942973584789045,0.003312455672359283,0.004730287928042121,0.004094399901497001,0.0006087268463669269,7.820636602081772e-8,2.843735356573308e-8,1.4107714129645152e-7,9.945218215812405e-18,1.2163795730811096e-17,2.5556771561477296e-16
0.6193096548274137,10.0,1.4959442157962248,1.5354279418344907,1.4946375741195383,0.003312878336597736,0.004730395507969188,0.004094455134492992,0.0006087293913235469,7.820884519620493e-8,2.8437817408543953e-8,1.4107735223644818e-7,9.94557706426097e-18,1.2163995891418518e-17,2.555688743102032e-16
0.6198099049524762,10.0,1.495973991809819,1.535432179648559,1.4948815152142019,0.0033133304458758174,0.0047304818367887675,0.004094482234119413,0.0006087343594430808,7.821291225513802e-8,2.843829606108469e-8,1.4108073430885495e-7,9.945850148413143e-18,1.2164331404592868e-17,2.5557257867542277e-16
0.6203101550775387,10.0,1.4960922735223323,1.5355331982785232,1.4950757888339932,0.003313536452652928,0.00473065816850678,0.004094539118275684,0.0006087457341038962,7.821332207124818e-8,2.844886655411711e-8,1.4108323280335703e-7,9.946021467196167e-18,1.21659044039163e-17,2.5557544386033983e-16
0.6208104052026013,10.0,1.4962392422083917,1.5356276567609695,1.4951573678287833,0.003313652391757027,0.0047306967048736685,0.004094710158600366,0.0006087609258692804,7.821423672051269e-8,2.8454936641319057e-8,1.410846085712556e-7,9.946059988742925e-18,1.2165907161554856e-17,2.555836475689505e-16
0.6213106553276638,10.0,1.4962460116533034,1.535707367286853,1.4953467978364055,0.0033138510353120667,0.004730818954095356,0.004094722985328797,0.0006087885854783658,7.821985984243038e-8,2.8457364314969054e-8,1.4108607508265438e-7,9.946416897862166e-18,1.2166077784837615e-17,2.5558527760004476e-16
0.6218109054527263,10.0,1.496324143748115,1.5358429001650766,1.4954352520388758,0.003314064527152848,0.004730847323746873,0.004094819919398183,0.0006087993035233706,7.822045217400786e-8,2.8464088819855535e-8,1.4109026045979526e-7,9.946495788113165e-18,1.2166132386683272e-17,2.555858352430411e-16
0.6223111555777889,10.0,1.4963321558269183,1.5361766724642518,1.4954406787987435,0.0033145409218080183,0.004730864162196456,0.0040948406880141,0.0006088227878535936,7.822132325023618e-8,2.846699320271878e-8,1.4109409438827549e-7,9.946986869080693e-18,1.2166143427952622e-17,2.55586400952824e-16
0.6228114057028514,10.0,1.4964628114216973,1.536976433985956,1.4956921337074491,0.003314746593941263,0.004730869468739405,0.00409496574381548,0.0006088237262091479,7.822601327633968e-8,2.846713615473087e-8,1.410964072676801e-7,9.947087491089982e-18,1.2166910492092752e-17,2.5559075842392197e-16
0.6233116558279139,10.0,1.4965537299804237,1.5370974954096912,1.4958989165145968,0.003315012560751391,0.004730887070429739,0.004094981043078353,0.0006088241228908932,7.823081926715974e-8,2.8467851786736582e-8,1.4109861071603337e-7,9.947330104598047e-18,1.21669197863758e-17,2.5559288295491996e-16
0.6238119059529765,10.0,1.496675721630395,1.537331855300977,1.496280514692161,0.0033152898522084053,0.004730928061092787,0.0040950565228165675,0.0006088332021238592,7.823351881693236e-8,2.8467853903947996e-8,1.4110063342798775e-7,9.947445212919807e-18,1.216713566963719e-17,2.5560151564313574e-16
0.624312156078039,10.0,1.4967856944564863,1.537433502015928,1.4962873400502266,0.0033153471811673127,0.00473096214798295,0.004095123508582723,0.0006088427712220158,7.82395976862344e-8,2.8467955897430358e-8,1.4110379518652922e-7,9.948477356510822e-18,1.2167780744574636e-17,2.5560712352063347e-16
0.6248124062031015,10.0,1.4968743587165676,1.5375749333396371,1.496410692729908,0.003315391450979099,0.004730998922527002,0.004095160705661386,0.0006088695611016543,7.824261527159067e-8,2.846876326546264e-8,1.4110406522416477e-7,9.948759418896612e-18,1.2169406071624932e-17,2.5560819581694115e-16
0.6253126563281641,10.0,1.496899378973399,1.5381486339380983,1.4964813026036983,0.003315515707407843,0.004731618694740965,0.004095209028957118,0.000608881283921683,7.824309916828525e-8,2.8469046662830025e-8,1.4111074104668074e-7,9.949037692080841e-18,1.2169418872840618e-17,2.556138563449366e-16
0.6258129064532266,10.0,1.4969009435101193,1.5384028913697274,1.4965277618571646,0.0033164276420288774,0.0047316673616284435,0.004095219823843847,0.0006089000016640768,7.824312825910351e-8,2.8476204217482676e-8,1.4111151151807905e-7,9.949695860806434e-18,1.2170015599071573e-17,2.556188503146918e-16
0.6263131565782891,10.0,1.49702592130729,1.5384925988819342,1.4966907353392276,0.0033166622610793905,0.004731670474968272,0.004095252667726137,0.0006089029094830272,7.824797262222317e-8,2.848450319276518e-8,1.4111342796405678e-7,9.949980821555348e-18,1.2170401056334861e-17,2.5561959288332425e-16
0.6268134067033517,10.0,1.4971305342219288,1.5386893688588543,1.4966967171473315,0.00331701188289111,0.004731723676087355,0.004095327506082748,0.0006089076950287942,7.825622771915346e-8,2.848584554150811e-8,1.4111533829676018e-7,9.950040079010671e-18,1.2170546857511571e-17,2.5562043597407427e-16
0.6273136568284142,10.0,1.4971584714562591,1.5387293126594646,1.4967716044651098,0.00331752718633871,0.004731808804781755,0.004095332348293006,0.0006089193503556027,7.825957639361839e-8,2.848671372019962e-8,1.4111685121543915e-7,9.950041286145827e-18,1.2170554764649732e-17,2.556217572754934e-16
0.6278139069534767,10.0,1.4973452675315766,1.5387346330653984,1.4969159262324758,0.003317626434768235,0.004732014631248192,0.004095377566866099,0.0006089456129988868,7.826213421635493e-8,2.8487766798671245e-8,1.411175516035304e-7,9.950653225963128e-18,1.2170669931822607e-17,2.556219051552378e-16
0.6283141570785392,10.0,1.497541303465374,1.5388740412148019,1.4970045279734348,0.003317692341095639,0.004732124292080181,0.004095428959746917,0.0006089516045940718,7.82636755129398e-8,2.848926071850112e-8,1.4111972727569265e-7,9.951073586370685e-18,1.2171670455870242e-17,2.5562346060053927e-16
0.6288144072036018,10.0,1.4977068980111048,1.5389236481082695,1.497490220691224,0.0033177592560444382,0.004732142804193164,0.004095440135378971,0.0006089516684829163,7.826375147847318e-8,2.849035631194299e-8,1.4112238644861272e-7,9.951555138873233e-18,1.2171923389075448e-17,2.556237652780684e-16
0.6293146573286643,10.0,1.4977098898877543,1.539256256982428,1.4975953818790866,0.0033180031057293458,0.00473217658743611,0.004095445507239794,0.0006089596156815058,7.826787559708933e-8,2.849106184585736e-8,1.4112268996958363e-7,9.951653796518345e-18,1.2172666748870966e-17,2.556239460077067e-16
0.6298149074537268,10.0,1.4978670736885176,1.539513683493272,1.4978259264358749,0.0033180482700437327,0.004732284212190076,0.004095469332214326,0.0006089676755786875,7.826953022808744e-8,2.8492225988834743e-8,1.4112406119919615e-7,9.952622245615802e-18,1.2172872911982689e-17,2.5562543540719127e-16
0.6303151575787894,10.0,1.4978779994520344,1.5395506037036966,1.498223365630215,0.0033180953914838116,0.004732425298980027,0.004095500307245584,0.0006089704477553578,7.826965807376297e-8,2.8503344188080557e-8,1.4112436745090165e-7,9.952736085136052e-18,1.2174770958726449e-17,2.5562589766791227e-16
0.6308154077038519,10.0,1.497982652634419,1.5395998323761875,1.4982992331318206,0.0033186185666635093,0.004732472542421396,0.004095588123341336,0.0006089807469462179,7.827058443008393e-8,2.850356129123904e-8,1.41127077523801e-7,9.95299480341727e-18,1.2174826948729716e-17,2.556320731068006e-16
0.6313156578289144,10.0,1.498026978549508,1.5400220877754387,1.4984135218994203,0.003318641599896607,0.004732720736798808,0.004095608700151848,0.0006089963622895469,7.827131322104588e-8,2.8505243442177037e-8,1.411276658920091e-7,9.953020254092109e-18,1.2176134980125086e-17,2.556347646158092e-16
0.631815907953977,10.0,1.4980591255857623,1.5400319313149133,1.4987917669356134,0.0033194187334737663,0.004732943916637069,0.004095799347416846,0.0006090367973893444,7.827344578473769e-8,2.8505498943240084e-8,1.4112874631850765e-7,9.954089383407284e-18,1.2176662355920665e-17,2.5563899939190064e-16
0.6323161580790395,10.0,1.4981613499501374,1.5400775581532287,1.4998931390346777,0.003319583415486638,0.004733225434089063,0.0040958293796423,0.0006090480656973065,7.827452569953843e-8,2.8506180591409063e-8,1.4112905773061906e-7,9.954529004107597e-18,1.2176682725991451e-17,2.556413335808191e-16
0.632816408204102,10.0,1.498199829113809,1.5401037822826842,1.5000386413069415,0.0033200215570000774,0.004733231232330754,0.004095839246804533,0.0006090494795259623,7.827462048474865e-8,2.8518649578161402e-8,1.4113124340450112e-7,9.954704286081689e-18,1.2176710982166163e-17,2.5564436426425877e-16
0.6333166583291646,10.0,1.4982737166297524,1.5403305534055205,1.5004322126079326,0.003320074714297087,0.004733291049091558,0.004096131055394532,0.0006090590405776088,7.827681094340204e-8,2.852937463689451e-8,1.4113182345892273e-7,9.954910831706616e-18,1.2176878482162655e-17,2.5565978272859004e-16
0.6338169084542271,10.0,1.4983062402275114,1.5403903418125418,1.5005803230413448,0.003320291234473857,0.004733322397376321,0.004096132283862083,0.0006090634609159307,7.827920826628217e-8,2.8538498453267464e-8,1.4113444075702617e-7,9.955290072844294e-18,1.2176910145683014e-17,2.556683816410328e-16
0.6343171585792896,10.0,1.498533167194725,1.5410038602843714,1.500705833226872,0.003320350084762038,0.004733326840668808,0.0040961795297960665,0.0006090760504296011,7.828018920190356e-8,2.853862932906568e-8,1.4113556190314107e-7,9.956134848280572e-18,1.2178046096088042e-17,2.5566923383836333e-16
0.6348174087043522,10.0,1.4985399141820939,1.541088425128056,1.5010251886081303,0.0033204278230271004,0.0047334543200487885,0.004096203620142884,0.0006090773783439073,7.828168476131469e-8,2.8538658509415175e-8,1.4113885379461516e-7,9.956220185121733e-18,1.2179569428966422e-17,2.5567122713995165e-16
0.6353176588294147,10.0,1.4986169804915084,1.5411502844218008,1.5010763332027168,0.0033205158935386823,0.0047336430105184325,0.004096249629683006,0.0006090949155272398,7.828171491880126e-8,2.8561016932487847e-8,1.4113946623336888e-7,9.956785976567347e-18,1.2179615646050089e-17,2.5567685370713687e-16
0.6358179089544772,10.0,1.4986243167620672,1.5412200898165818,1.5013539768978124,0.0033209667011149593,0.004733816481811105,0.00409634671549006,0.0006091022812307945,7.828307907775409e-8,2.8564323681232396e-8,1.4113966105679943e-7,9.956836692382067e-18,1.2179908461194327e-17,2.5568566394409076e-16
0.6363181590795398,10.0,1.4986505831927994,1.5413047054829514,1.5013972308826917,0.0033210994527183998,0.004733822595815203,0.004096363418147771,0.0006091300398759003,7.828725418592475e-8,2.8566545585737075e-8,1.4114215523891913e-7,9.957034057342662e-18,1.2179968058740128e-17,2.556903278062127e-16
0.6368184092046023,10.0,1.4987889876694211,1.5417822958262564,1.5014123185300414,0.0033211265266686893,0.004733854120894061,0.0040965353988620555,0.000609144865214559,7.829027683371317e-8,2.8572582317376002e-8,1.4114295392036405e-7,9.957405222518021e-18,1.2180226370450547e-17,2.556931782835218e-16
0.6373186593296648,10.0,1.4988962429014139,1.5418304855398128,1.5014608812704462,0.003321282007244894,0.004733875802505757,0.004096650875091562,0.0006091800707367374,7.829224926779095e-8,2.8574511844998337e-8,1.4114639674077102e-7,9.95746988011988e-18,1.2180416090508101e-17,2.556945801180116e-16
0.6378189094547274,10.0,1.4989296589822692,1.54185237025332,1.501508548234929,0.0033214211554282343,0.004733940560265115,0.004096799494075383,0.0006091909334991043,7.829548701514412e-8,2.8578028082536527e-8,1.4114946613126338e-7,9.95775631694206e-18,1.218063274393543e-17,2.5569462020824856e-16
0.6383191595797899,10.0,1.499057434594713,1.5419791167960617,1.5016338587599845,0.0033217356987300293,0.004734042649960716,0.00409692560950964,0.0006091924249971892,7.829661748070801e-8,2.857907138240109e-8,1.4115080642727751e-7,9.957806110703006e-18,1.2180890021470176e-17,2.5569846575179314e-16
0.6388194097048524,10.0,1.4991163582456435,1.5420378955733314,1.5017121406439309,0.0033219899674319896,0.004734146250251683,0.004096974372503412,0.0006091969113020666,7.830065273540679e-8,2.8588716232174303e-8,1.4115333342905605e-7,9.957830741330697e-18,1.2180987987042873e-17,2.556995853273091e-16
0.639319659829915,10.0,1.4992775289563702,1.5425583065294233,1.502404613532969,0.003322200558092219,0.004734302126059299,0.004097104250258852,0.000609236952064013,7.830585967948593e-8,2.859543114847508e-8,1.4115367253010056e-7,9.958953401572815e-18,1.2181234934857551e-17,2.5570382333698487e-16
0.6398199099549775,10.0,1.49938044975979,1.5428616132493986,1.5024581484919137,0.0033224138766764747,0.004734324760291063,0.004097111202190064,0.0006092398360688025,7.831276481309019e-8,2.8597224242364756e-8,1.411553836196188e-7,9.958961011244987e-18,1.2181500575502202e-17,2.5570604804973753e-16
0.64032016008004,10.0,1.4993870870067734,1.5429146783731762,1.5026626532034317,0.003322633809509054,0.004734339598759875,0.004097150750990488,0.0006092504467381704,7.831447128539089e-8,2.8597501979632993e-8,1.4115809104296893e-7,9.960124015585333e-18,1.2181715804290748e-17,2.5570690911257914e-16
0.6408204102051025,10.0,1.4994105986116892,1.5432512505755187,1.5027789498363262,0.0033227620869480897,0.004734386022810551,0.004097190560126768,0.000609285284410474,7.831627371409693e-8,2.8603599207384573e-8,1.4116639683798035e-7,9.960745182678966e-18,1.2182377693197304e-17,2.557122633480676e-16
0.6413206603301651,10.0,1.4994658499721054,1.5433294348841455,1.5031681429231283,0.0033231466798567177,0.004734393495863382,0.0040972720248588345,0.0006092879196973797,7.831657909743046e-8,2.860469628578941e-8,1.4116764886758218e-7,9.961782711526404e-18,1.2182644946815256e-17,2.5571723072490844e-16
0.6418209104552276,10.0,1.499468938363361,1.5435283464264815,1.5034038098294993,0.0033234379162021023,0.0047344415418803494,0.004097293182690651,0.0006093051259342478,7.831888733898437e-8,2.8604725996111274e-8,1.411687971535151e-7,9.961870760439574e-18,1.2182948152263809e-17,2.5571743143495565e-16
0.6423211605802901,10.0,1.4995205429334777,1.5438994025059014,1.503864949445474,0.003323482918284791,0.004734574089793316,0.004097321370213044,0.000609323261527805,7.832466988965867e-8,2.86067615639534e-8,1.411715942096026e-7,9.962288253263063e-18,1.2183416251508266e-17,2.5571768912918815e-16
0.6428214107053527,10.0,1.4995523324067674,1.5439294426434562,1.5040065975704313,0.0033246004624372764,0.004734662419373425,0.004097488263694397,0.0006093432158091917,7.832837465278671e-8,2.8613958511248583e-8,1.4117283604547027e-7,9.962356625918174e-18,1.2183739124121548e-17,2.5572121177313076e-16
0.6433216608304152,10.0,1.499725601345444,1.54423465717116,1.5046581926867764,0.003324879978435,0.004734698717583583,0.004097534057763046,0.0006093447861581429,7.833059954601401e-8,2.861598233745138e-8,1.4117377024479446e-7,9.963670538806447e-18,1.2184016996984538e-17,2.5572154888384486e-16
0.6438219109554777,10.0,1.4997985367728977,1.544526403789495,1.504700290701756,0.0033251122042782548,0.004734902149511301,0.004097642326912333,0.0006093505175599165,7.833185373446809e-8,2.8616578466604644e-8,1.4117582583277349e-7,9.964345777992875e-18,1.2184640122147293e-17,2.5572294085761443e-16
0.6443221610805403,10.0,1.499873339642301,1.5445583802828555,1.505220989024352,0.0033254265073961696,0.004734902382893499,0.0040976745532356395,0.0006093745892670385,7.833267523429812e-8,2.8619401895720608e-8,1.411774296396534e-7,9.964692200949728e-18,1.2185755833315409e-17,2.557302767087969e-16
0.6448224112056028,10.0,1.4998841999726118,1.5447017504486074,1.5055190797407416,0.003325705326060968,0.004734905530586975,0.00409769686894172,0.0006093856434546372,7.833737677163787e-8,2.8623326308578016e-8,1.4118180807596977e-7,9.965082584582727e-18,1.2185961253740389e-17,2.5573692142523535e-16
0.6453226613306653,10.0,1.4999073885970682,1.5447446365136128,1.5056167923160124,0.003325822003686343,0.004735231546182584,0.004097705272358687,0.0006094069003981384,7.834169232492451e-8,2.8626994123782378e-8,1.4118391744707785e-7,9.965097224222792e-18,1.218606904985302e-17,2.5574997609645815e-16
0.6458229114557279,10.0,1.5000684946736835,1.5448322743011769,1.5057573665062172,0.0033258576347060917,0.004735361126533195,0.004097782595939003,0.0006094215029800749,7.834201228454603e-8,2.8627893667367435e-8,1.4118498712311167e-7,9.966743516623164e-18,1.218609492083211e-17,2.557506311970332e-16
0.6463231615807904,10.0,1.500172787204395,1.5448870657642872,1.505875683771688,0.0033261545372826645,0.004735665206940255,0.004097801801411061,0.0006094224751918536,7.834446990496052e-8,2.8630548473068472e-8,1.4118623900911947e-7,9.966845474080684e-18,1.2186455661267202e-17,2.557508253557874e-16
0.6468234117058529,10.0,1.50018014489663,1.545086742771387,1.5059391018318902,0.003326218992285067,0.004735728839156445,0.004097894360643705,0.0006094228283773177,7.834475943319936e-8,2.8640182193562373e-8,1.4118787685236325e-7,9.966968783550216e-18,1.2186623648182176e-17,2.5575316221516075e-16
0.6473236618309155,10.0,1.5002677039397294,1.5462033618587214,1.5059912698049147,0.003326487400977781,0.004735732144530214,0.004097937640164082,0.000609458397386236,7.834874572836948e-8,2.8642143106360602e-8,1.4119824511248431e-7,9.967599451533516e-18,1.2186970368118876e-17,2.557538330422929e-16
0.647823911955978,10.0,1.5002744242729313,1.5464151949967766,1.506508011993861,0.0033265444290670387,0.004735756052940673,0.0040979607381169325,0.0006094762674011083,7.835613695958049e-8,2.8651606733532446e-8,1.4119869253288813e-7,9.969031655437764e-18,1.218741922150569e-17,2.5576057555480857e-16
0.6483241620810405,10.0,1.5002982065923036,1.5464193367974746,1.5066572393931863,0.0033266721803171667,0.004736093181386286,0.004098016410182009,0.0006095244515651291,7.836047427276682e-8,2.8651981465520157e-8,1.4120188285681604e-7,9.970279099163968e-18,1.2189378693853745e-17,2.5576253949697823e-16
0.6488244122061031,10.0,1.5002993522288743,1.5465595224171185,1.5067462571186987,0.003327825834691323,0.004736253027963526,0.004098033338400334,0.000609525029985953,7.836084714717032e-8,2.865223828163363e-8,1.412033684984354e-7,9.971086045111892e-18,1.218971900623466e-17,2.557632377701113e-16
0.6493246623311656,10.0,1.5004020172061383,1.5469276315100398,1.5069572636014459,0.003328192827119938,0.004736303524158351,0.0040980639604107465,0.0006095531146719846,7.836333457809856e-8,2.8661958130867214e-8,1.412038650611556e-7,9.971238993745069e-18,1.2190018679784047e-17,2.5576541229376873e-16
0.6498249124562281,10.0,1.500466009572957,1.547023046267045,1.5073316075125733,0.0033285930079914846,0.0047364270180266935,0.0040982211453734286,0.000609561300036141,7.836436863858964e-8,2.866691066873269e-8,1.4120393912154514e-7,9.971577950322243e-18,1.2191416924573341e-17,2.55772130724176e-16
0.6503251625812907,10.0,1.500598890893937,1.5470828519911772,1.5074632555714338,0.0033289852413724836,0.004736429102730423,0.004098336223987054,0.0006095722300577781,7.836463636533738e-8,2.8668274693067325e-8,1.4121066537862826e-7,9.971610215866904e-18,1.2191631508260859e-17,2.5577373067929437e-16
0.6508254127063532,10.0,1.5006007585961547,1.5471983985311557,1.5074795986124079,0.003329042072048775,0.004736542513114599,0.004098348664483745,0.0006095737283882875,7.83647205278631e-8,2.8672988051057072e-8,1.412108399402111e-7,9.972405186582204e-18,1.2191759458329053e-17,2.5577379887147484e-16
0.6513256628314157,10.0,1.5006953259420928,1.5472892860468814,1.5076877844347676,0.0033292223744107435,0.00473670508757166,0.00409838971662342,0.0006095752373831429,7.836601813277588e-8,2.8674612815079588e-8,1.4121387118098804e-7,9.972678948161989e-18,1.2191870914337298e-17,2.5577829932067213e-16
0.6518259129564783,10.0,1.5007810890708546,1.5473004986136836,1.5079288453939697,0.0033295202186278522,0.004736800745811778,0.004098713356916013,0.0006095856691470526,7.836628332618716e-8,2.8676741443205244e-8,1.412144822208983e-7,9.972889587260211e-18,1.2191907613003039e-17,2.5577899378595837e-16
0.6523261630815408,10.0,1.5008114910471826,1.5476301222622162,1.5079709413725584,0.0033298363163126836,0.004736803814234942,0.004098776560522304,0.0006095961297569818,7.836871997222822e-8,2.868148231565763e-8,1.412165361569232e-7,9.97315098403127e-18,1.2191930302418632e-17,2.557810323147243e-16
0.6528264132066033,10.0,1.5009259383222415,1.5477131396272443,1.5082356753485475,0.0033298755664527635,0.004736913980074084,0.004098784335068579,0.0006096019646662739,7.836980787215569e-8,2.8682846003805557e-8,1.4121714542063853e-7,9.97476360898818e-18,1.2192381786471629e-17,2.557811166437316e-16
0.6533266633316658,10.0,1.501036666807921,1.5477844782246037,1.5085428692049174,0.0033307271802481015,0.004736914856962744,0.004098810644684499,0.0006096054890457639,7.837504496384926e-8,2.8687896495951097e-8,1.4121873971624626e-7,9.976082400314811e-18,1.219334692854595e-17,2.5578476607664813e-16
0.6538269134567284,10.0,1.5010579175995824,1.5477959280907978,1.5087558124844216,0.003330964184787537,0.004736955082378823,0.004098898923521935,0.0006096099939428923,7.83791823073676e-8,2.8688015091640137e-8,1.4122078498583836e-7,9.978099936633964e-18,1.2195244347293214e-17,2.557881945037119e-16
0.6543271635817909,10.0,1.5012236994391956,1.547947690328394,1.5096244140527801,0.0033310438434728147,0.004737091071478301,0.00409907560246053,0.0006096717013540528,7.83822710724301e-8,2.8690256217460165e-8,1.412298128315129e-7,9.978732395116254e-18,1.2197258726542687e-17,2.557896365366154e-16
0.6548274137068534,10.0,1.5012627367164917,1.5481186373235698,1.51011941932583,0.0033311309600187185,0.0047373564947635356,0.004099205441899003,0.0006096881967037798,7.838314512235677e-8,2.8691395748298028e-8,1.412347806895667e-7,9.978806617620206e-18,1.2198400680966636e-17,2.5579221721416084e-16
0.655327663831916,10.0,1.501354264061335,1.5484147828652637,1.5103046807973992,0.0033311869729739656,0.004737400332172121,0.004099226393161818,0.0006096893964331524,7.839136366105152e-8,2.8694278300325293e-8,1.412361769541228e-7,9.979123026648654e-18,1.219852968975839e-17,2.557959319866243e-16
0.6558279139569785,10.0,1.501699730528178,1.5484352811528697,1.5111480084283135,0.0033314710219896726,0.004737542702697822,0.00409931427615498,0.0006097113421668986,7.839255790969356e-8,2.869445230729078e-8,1.4124202044446692e-7,9.979288543552091e-18,1.219868055737229e-17,2.5580181653511716e-16
0.656328164082041,10.0,1.5019220757820542,1.5484599811570985,1.5119066803829706,0.0033314787475396605,0.004737561262228785,0.004099354295918839,0.0006097190876346516,7.839784500072162e-8,2.8695053119973816e-8,1.4124368780325743e-7,9.979317315083119e-18,1.2198722221948858e-17,2.558042074677762e-16
0.6568284142071036,10.0,1.5019966609885977,1.5485104504169986,1.5119077752125007,0.003331855658368017,0.004737664686635874,0.004099356908276639,0.0006097213111900762,7.839922340204817e-8,2.8703132638875714e-8,1.412442348504193e-7,9.97937341600464e-18,1.2198975715498397e-17,2.558135805256686e-16
0.6573286643321661,10.0,1.502196879493154,1.5486508524672697,1.512109047614163,0.003332041325826794,0.004737704143174234,0.004099368753695291,0.0006097506925908354,7.840555781904186e-8,2.8704182621948912e-8,1.412490966936587e-7,9.979768370699047e-18,1.2199535707937073e-17,2.5581465734031716e-16
0.6578289144572286,10.0,1.5022279887441696,1.5486647534900413,1.5129542938769158,0.00333205506808196,0.00473770821598608,0.004099430903868657,0.0006097708677270564,7.84059739559266e-8,2.870589747781553e-8,1.412491882019156e-7,9.981078485452697e-18,1.2199923021945253e-17,2.558148605505911e-16
0.6583291645822912,10.0,1.5024305347658473,1.5486960530261973,1.513117306789456,0.0033324302877986794,0.004738113044644395,0.004099471973065398,0.0006097909682976328,7.841249917688026e-8,2.8710264491769844e-8,1.4125025071445128e-7,9.981887497185052e-18,1.2200830999482471e-17,2.558164822932543e-16
0.6588294147073537,10.0,1.502612486294762,1.548959588449959,1.5131362432127504,0.0033333134849792725,0.004738252049279103,0.004099514321452794,0.000609798651542777,7.841474019566011e-8,2.8713773136857815e-8,1.4125058730567107e-7,9.982430628301621e-18,1.220109152161241e-17,2.558184614669283e-16
0.6593296648324162,10.0,1.502634464194875,1.5490613483638933,1.513201442927444,0.0033335202366824423,0.004738429036789394,0.004099604733753213,0.0006098175018546169,7.841743257088332e-8,2.8716529694837128e-8,1.4125546235351787e-7,9.983142491957539e-18,1.2201491675462502e-17,2.5582251214635516e-16
0.6598299149574788,10.0,1.502654997596899,1.5494591289739843,1.5133330832522405,0.0033336544321188313,0.00473851471318749,0.004099619737939525,0.0006098352406422099,7.841779923397347e-8,2.871689545297598e-8,1.4125772586937748e-7,9.983691878742056e-18,1.2201614582968798e-17,2.5582982377527327e-16
0.6603301650825413,10.0,1.5027401856235623,1.5496914945286158,1.5136067815519405,0.0033336909121507476,0.004738798804903033,0.0040997760042827975,0.0006098551645292926,7.842222655453804e-8,2.871917171619139e-8,1.4126189695239805e-7,9.984230153356497e-18,1.2201747392409638e-17,2.5583019656141997e-16
0.6608304152076038,10.0,1.5030024096171704,1.549797282018684,1.5141965867441876,0.003333766853632148,0.004738922287322916,0.004099805548051693,0.0006098716939037341,7.842229006921684e-8,2.8721387632399024e-8,1.412625932658646e-7,9.984396477491812e-18,1.2201986412276991e-17,2.55832171938741e-16
0.6613306653326664,10.0,1.5031618150118342,1.549814648161096,1.5144612415939462,0.0033338798299868883,0.004738954278059553,0.0040999540692014435,0.0006098795048205159,7.842583037602079e-8,2.8722410423184618e-8,1.4126475700059997e-7,9.984553096455924e-18,1.220264056539666e-17,2.558337950311088e-16
0.6618309154577289,10.0,1.5031907704806742,1.549829628778235,1.514501902426577,0.003334443102948505,0.004739015324113814,0.004099968567760971,0.0006098874655893442,7.842728696692453e-8,2.8731771693344495e-8,1.4126551220440222e-7,9.985001677388131e-18,1.2202896037471964e-17,2.5584143543333487e-16
0.6623311655827914,10.0,1.5032167405452317,1.5500081466455087,1.514540992077835,0.0033345095581761904,0.004739047209040033,0.004099990382599321,0.0006098879501577252,7.842773421303353e-8,2.8735148672901634e-8,1.4126713892702456e-7,9.986187765956106e-18,1.2203144407924765e-17,2.5585082718095754e-16
0.662831415707854,10.0,1.5034193555111715,1.5500529392595532,1.5149098224224846,0.0033345223718378746,0.004739260849875992,0.004100029854935711,0.0006098950249160525,7.843018009786747e-8,2.87411006929021e-8,1.4126787145151682e-7,9.986839051247718e-18,1.2203908267620781e-17,2.5585407735446306e-16
0.6633316658329165,10.0,1.5034262230509927,1.5505878103419426,1.5151223718760467,0.0033345683288069946,0.004739349284858702,0.00410012501332723,0.0006099322621269333,7.843312185440945e-8,2.8744163131287005e-8,1.412679796534935e-7,9.98735040117088e-18,1.2204733905010265e-17,2.558554022833253e-16
0.663831915957979,10.0,1.5035069645141814,1.5509493048853833,1.5151794673135832,0.0033356634414658357,0.004739680216424465,0.00410016567048303,0.000609943873141019,7.843549674541859e-8,2.8749810856239353e-8,1.412699430031941e-7,9.987795146685793e-18,1.2205705276353253e-17,2.5585592434942994e-16
0.6643321660830416,10.0,1.5035339243077468,1.5509587618929501,1.5152226572324317,0.003335839629470702,0.004739814053759158,0.004100170029607225,0.0006099439043895708,7.843668903382609e-8,2.875028826014121e-8,1.4127132943852918e-7,9.988450462705293e-18,1.2206355457909495e-17,2.558587308479181e-16
0.6648324162081041,10.0,1.5036367743942634,1.551123278126317,1.515274297080341,0.0033364153191760846,0.004739821365071101,0.004100380921962999,0.0006099720204969579,7.843671536019129e-8,2.8750305534735494e-8,1.412713584346024e-7,9.988923139199518e-18,1.2206726143213173e-17,2.558727957611672e-16
0.6653326663331666,10.0,1.503698256488032,1.5511664804518925,1.5155852552874147,0.0033372938078815037,0.0047398362499849215,0.00410057395167857,0.000609984159003151,7.843752075944154e-8,2.8755749801128482e-8,1.4127302930258436e-7,9.988945289251043e-18,1.2206971444181392e-17,2.558730424296345e-16
0.6658329164582291,10.0,1.503755820917422,1.5512734972190805,1.5157356919810587,0.0033374367584507727,0.0047398377597398225,0.004100665240856882,0.000609989038715355,7.844267382629434e-8,2.875659665668279e-8,1.4127734865195114e-7,9.989164042569153e-18,1.2207435322979855e-17,2.5588546896467837e-16
0.6663331665832917,10.0,1.5039690633277736,1.5515958885984364,1.5159957819993495,0.003337616246457246,0.0047399171200048044,0.004100724817660715,0.0006099943134437346,7.84431223807418e-8,2.876891237777768e-8,1.4127735076927434e-7,9.989855283585803e-18,1.220745207779961e-17,2.558897080779126e-16
0.6668334167083542,10.0,1.5040157385358972,1.5516445587083152,1.5167767060796773,0.0033379719304904363,0.004739947544655789,0.004100916813796708,0.0006100037510665963,7.844339720354597e-8,2.8769126472777245e-8,1.4127789394158621e-7,9.990741207926944e-18,1.2209498234437596e-17,2.559005172987074e-16
0.6673336668334167,10.0,1.5040288811302993,1.5516559523274756,1.5171029383625803,0.0033397802036174043,0.004740123820457745,0.004100986781669334,0.000610005666335055,7.844604822149613e-8,2.8773851837531933e-8,1.4127849273446157e-7,9.990769017531328e-18,1.2210034923526932e-17,2.559008642717492e-16
0.6678339169584793,10.0,1.5040663057267711,1.5518256766163767,1.5173665234157425,0.003339875277637203,0.004740377262999844,0.004101052687721086,0.0006100194504608213,7.844789114100639e-8,2.8775687198862715e-8,1.4127854718963514e-7,9.990805562565078e-18,1.2210848563403957e-17,2.5590093542364676e-16
0.6683341670835418,10.0,1.5041309252411659,1.5520775600789953,1.5180147211990027,0.0033401506984453806,0.004740455601609224,0.0041012491017896275,0.0006100207704457721,7.845093422742463e-8,2.877757304683923e-8,1.4128033386186137e-7,9.991450377435219e-18,1.22123513062948e-17,2.5590246970650615e-16
0.6688344172086043,10.0,1.5041805836382867,1.5521128742884793,1.5182899125643445,0.003340498095794244,0.0047406927555957105,0.004101279812852426,0.0006100459481820545,7.84563563841258e-8,2.877853684011409e-8,1.4128213789857874e-7,9.991891233439552e-18,1.2212607844236032e-17,2.5590841262069813e-16
0.6693346673336669,10.0,1.5043860459589982,1.552400953622559,1.5183822028558485,0.003340878518619914,0.004740836404532275,0.004101391572014418,0.0006100649723994983,7.845648982392394e-8,2.8783477528448365e-8,1.4128936225136667e-7,9.992288830248448e-18,1.2212682034171212e-17,2.559093860463191e-16
0.6698349174587294,10.0,1.5043871192735205,1.5527458774979148,1.518868702783097,0.003340946706801506,0.004741061762075013,0.004101573986431838,0.000610076193395397,7.8456612666721e-8,2.879001785724483e-8,1.41290009264423e-7,9.992318245234026e-18,1.2213112366514427e-17,2.559139912252832e-16
0.6703351675837919,10.0,1.5044955177141943,1.552797079876849,1.5189240653079175,0.0033409929121272384,0.004741256842139008,0.004101868599716317,0.0006100879612461908,7.845763661553331e-8,2.8791392630439756e-8,1.4129974445036061e-7,9.992322717039199e-18,1.2213323861078242e-17,2.559252776376181e-16
0.6708354177088545,10.0,1.5045451466512456,1.5531325591784626,1.518968708123683,0.0033411712433437466,0.004741282126208484,0.004101967737332581,0.0006100887125426033,7.845782733048918e-8,2.879317725291961e-8,1.4130001990414077e-7,9.992611549901792e-18,1.221390608094732e-17,2.5592570998204975e-16
0.671335667833917,10.0,1.5045560988017561,1.5534810410297915,1.5190588634954807,0.0033412579279845657,0.004741324046414809,0.004102014410976621,0.0006100915004105899,7.846181260271593e-8,2.8793964666696107e-8,1.413010198920306e-7,9.992632440767509e-18,1.2213972989986156e-17,2.559307273379706e-16
0.6718359179589795,10.0,1.5045744196451991,1.5536955599928808,1.519289969930796,0.0033413094346623306,0.004741424441655358,0.004102034628192139,0.0006101177911509999,7.84624808392065e-8,2.8806268588462484e-8,1.4130171656029144e-7,9.99296630738305e-18,1.2214486106447313e-17,2.559427989374543e-16
0.6723361680840421,10.0,1.5046102359055995,1.5538030318417313,1.519303230418662,0.0033416599935724893,0.004741447062269989,0.004102071457633445,0.0006101262801372339,7.846610445011011e-8,2.8807336828955013e-8,1.4131044279348376e-7,9.993915282061607e-18,1.2214702717059743e-17,2.5594374503604857e-16
0.6728364182091046,10.0,1.5046192331784682,1.5541267216909675,1.5202734258141397,0.00334211586149096,0.00474178601029774,0.004102096201615959,0.0006101325273583099,7.846713660121291e-8,2.8814941798886305e-8,1.4131289461686845e-7,9.994423115452303e-18,1.2214865341589597e-17,2.5595092977379727e-16
0.673336668334167,10.0,1.5047871433149218,1.5542112823282448,1.5205921410798422,0.0033423553218203594,0.004741849243936869,0.00410220465543842,0.0006101485237138661,7.847093483530979e-8,2.881495038243776e-8,1.4131338037825002e-7,9.99458923822891e-18,1.2214898489648781e-17,2.5595769030477335e-16
0.6738369184592297,10.0,1.5049189571510257,1.554223577145695,1.5206359705838388,0.0033426154035708505,0.004741937231102366,0.004102241999154328,0.0006101627097088471,7.847143857802597e-8,2.8815455915743892e-8,1.413135717104529e-7,9.995714104433874e-18,1.2215184950761016e-17,2.5595834247089037e-16
0.6743371685842922,10.0,1.5050821876096934,1.5542261077798905,1.5207634994065637,0.0033427067986116603,0.004741970835982461,0.004102289028537702,0.0006101776973112291,7.848022495889244e-8,2.8818352242562473e-8,1.413189101930281e-7,9.996385144169518e-18,1.2215409568156893e-17,2.55962374283164e-16
0.6748374187093547,10.0,1.5051913409652846,1.5545270495489623,1.521155136924563,0.0033427557473613627,0.004741995733277132,0.00410242940180609,0.0006101823849588838,7.848074756818006e-8,2.8820264337053942e-8,1.4131963591798405e-7,9.998799831942195e-18,1.2216321460208173e-17,2.559635668571868e-16
0.6753376688344173,10.0,1.5052273844898814,1.55477573138815,1.5213419606348535,0.0033436364871055843,0.004742296662629458,0.004102442132050387,0.0006101924694867987,7.848281836662253e-8,2.8821206585110418e-8,1.4132693386732963e-7,9.999716849535652e-18,1.2216341158121873e-17,2.5596385098631034e-16
0.6758379189594798,10.0,1.5053522120280045,1.5550055765764024,1.5213763141442547,0.0033440962042877425,0.004742297360371959,0.004102558812054652,0.0006102019382916359,7.848346099628088e-8,2.8823278172250197e-8,1.4132822633957139e-7,1.000043160793752e-17,1.2216746893123762e-17,2.559670972731595e-16
0.6763381690845423,10.0,1.5053838086506477,1.5552675142179355,1.5216808224943013,0.003344716595467594,0.004742450747383469,0.004102569276383823,0.0006102161090678084,7.848387087955975e-8,2.882413006196771e-8,1.413322426459288e-7,1.0000652952300945e-17,1.2216883864946378e-17,2.5597329566945827e-16
0.6768384192096047,10.0,1.5054138464606794,1.5555248632347936,1.521852189420429,0.0033452986569420338,0.0047424551249574416,0.004102692126331227,0.0006102396366099984,7.848507369070135e-8,2.8831200206253207e-8,1.413334678214698e-7,1.0000989765141849e-17,1.2217266009230184e-17,2.559737575138246e-16
0.6773386693346674,10.0,1.505429805945892,1.555711920391186,1.5218713385005285,0.0033453670687091756,0.004742483749203456,0.004102869616053259,0.000610239663221647,7.848564460139111e-8,2.8832071534678503e-8,1.4133414640609834e-7,1.0001194686916808e-17,1.2218052317719772e-17,2.559746465992017e-16
0.6778389194597298,10.0,1.5055030357784216,1.555865515690639,1.5218880324474435,0.003345470919283926,0.004742660720733659,0.004102918898477427,0.000610282308675357,7.848687405210965e-8,2.883410034477301e-8,1.4133631686231194e-7,1.0002586573393357e-17,1.2218493828022838e-17,2.5597655180911444e-16
0.6783391695847923,10.0,1.5055787021801565,1.5559349704947638,1.5219160221783197,0.0033458900930163245,0.004742682194449456,0.004102974256859432,0.000610292273493861,7.848691116157789e-8,2.8838999668701784e-8,1.413387813150063e-7,1.0003157175738334e-17,1.2218623850134917e-17,2.5597720865869954e-16
0.678839419709855,10.0,1.505580008071494,1.5559678642205057,1.521947754145519,0.003345947154198452,0.004742752744691072,0.004103039266862108,0.0006103014685897335,7.849113734095091e-8,2.8839162512280315e-8,1.4134006710855953e-7,1.0003490333856187e-17,1.22190957852153e-17,2.5597784941651367e-16
0.6793396698349174,10.0,1.5057186160819065,1.5561253250442564,1.521967634676811,0.00334607195736306,0.004742780619475219,0.00410304574900347,0.0006103069574690141,7.849162170706619e-8,2.8847571157281406e-8,1.4134315452013572e-7,1.0003962017667708e-17,1.221944738617802e-17,2.559943333326979e-16
0.6798399199599799,10.0,1.5058761780250256,1.5561365244528491,1.5219849397835021,0.0033460847404675376,0.004742857741970628,0.004103048924154359,0.000610311079829302,7.849210231931461e-8,2.8854078095856303e-8,1.4134354652073584e-7,1.0004655412541697e-17,1.2220820204166595e-17,2.559958263240021e-16
0.6803401700850426,10.0,1.5060465899174826,1.5561706335532153,1.5220830267166894,0.003346935902024543,0.004742987765520128,0.004103122395091553,0.0006103172754217232,7.849398263271823e-8,2.885560884014258e-8,1.4135025678795797e-7,1.0004801087924212e-17,1.2222274906224648e-17,2.559961078405251e-16
0.680840420210105,10.0,1.5060491471841304,1.5561906918908772,1.5221058989505294,0.003347496591738982,0.004743024007762934,0.004103185633353426,0.00061032745634771,7.849491464567345e-8,2.8856912859963038e-8,1.4135074438069928e-7,1.000559736386958e-17,1.2222474665588188e-17,2.560037786395269e-16
0.6813406703351675,10.0,1.50609001810197,1.5562691215512015,1.5224818314736148,0.003348292965790753,0.004743085331758636,0.00410322368183305,0.0006103511934930733,7.84953271203781e-8,2.8858411169752607e-8,1.4135200317928688e-7,1.0005621974523062e-17,1.2223986175713252e-17,2.5600770062494494e-16
0.6818409204602301,10.0,1.5060993640408236,1.5563844979310342,1.5224974238462516,0.003348763354477955,0.004743243190675829,0.004103391805657339,0.0006103643762147699,7.849558002898359e-8,2.8862248611094372e-8,1.4135458832207615e-7,1.0006582386602604e-17,1.2224072955608435e-17,2.5600776528925577e-16
0.6823411705852926,10.0,1.5061143522169425,1.5564960628348918,1.5226062475157995,0.0033487970173656954,0.004743298194838477,0.00410347549389221,0.000610371881523056,7.851150303109808e-8,2.8864241540889796e-8,1.4135686832822364e-7,1.0007297031249248e-17,1.2224402022950071e-17,2.5600847280190877e-16
0.6828414207103551,10.0,1.506159828419478,1.5565098146846459,1.5226990816089816,0.003349228674646718,0.004743383855848747,0.00410351330718873,0.0006103762675688017,7.851331063982286e-8,2.88691142559005e-8,1.413581617702415e-7,1.0008167161502211e-17,1.2224431354843133e-17,2.560091614360218e-16
0.6833416708354177,10.0,1.5063534963213305,1.5565199971271475,1.5227069735354375,0.003349378845637388,0.0047433918461083,0.00410362645058092,0.0006103813335095069,7.851355047478723e-8,2.8877614839604834e-8,1.4136329395152052e-7,1.0008267211763469e-17,1.2224670501272178e-17,2.5601206720316995e-16
0.6838419209604802,10.0,1.5064672925119895,1.5565978793911388,1.5227545499393624,0.0033504195234367934,0.004743516330725434,0.004103671636046398,0.0006103825287877272,7.852037406968875e-8,2.888283408336025e-8,1.4136337136788972e-7,1.0009854606393836e-17,1.2225177235789918e-17,2.5601471747329216e-16
0.6843421710855427,10.0,1.506484349311422,1.5567879903604116,1.5228147747604388,0.003351234764695571,0.004743583955365279,0.004103674065185031,0.0006103983768589861,7.85205694431496e-8,2.888816607197343e-8,1.413654589270892e-7,1.0009951655930853e-17,1.2225228663667692e-17,2.560150051026199e-16
0.6848424212106053,10.0,1.5065011127177295,1.5568345357934228,1.5229911703995709,0.0033512967599111042,0.00474370129137431,0.004103722348867673,0.0006104015079278249,7.852199076612343e-8,2.8892229510935517e-8,1.4137048118156834e-7,1.0010748002482494e-17,1.2225642005888036e-17,2.560179410719722e-16
0.6853426713356678,10.0,1.5065440022987824,1.5568490876238446,1.5230744473063205,0.0033518916853547418,0.004743721247811281,0.004103761480312112,0.000610415572496786,7.852404574743004e-8,2.889898306425825e-8,1.4137155025468172e-7,1.0010934513088422e-17,1.2225843395219729e-17,2.56020672969306e-16
0.6858429214607303,10.0,1.506655233736657,1.5570073683019148,1.5232524691597011,0.0033522100950012235,0.004743880264333046,0.004103879922000634,0.0006104201857172059,7.852524184248616e-8,2.8910633768476563e-8,1.413717476186469e-7,1.0011003559128632e-17,1.2228043899436718e-17,2.560213483060338e-16
0.6863431715857929,10.0,1.506728219578125,1.5570122029492857,1.5232943830270396,0.003352573193435187,0.004744056084521227,0.004103987988303479,0.0006104406607507641,7.852785778871764e-8,2.8913430015979055e-8,1.4137513483926824e-7,1.0011872720445148e-17,1.2228199256766142e-17,2.560244842725378e-16
0.6868434217108554,10.0,1.5067944021744335,1.5570134761028291,1.523295195327229,0.003353079858953948,0.00474417226922653,0.004104101106751683,0.0006104479717792964,7.85412807805007e-8,2.8913487467953667e-8,1.4137576293469174e-7,1.0011906866779906e-17,1.2230027945755296e-17,2.5602717020728825e-16
0.6873436718359179,10.0,1.5068153956780064,1.5570549120571526,1.5238726379086052,0.003353149922154948,0.004744232724335729,0.004104275141966156,0.000610448741687387,7.854180263514994e-8,2.891520423586176e-8,1.413777557309837e-7,1.0012682767905848e-17,1.2230031773802895e-17,2.560308888456883e-16
0.6878439219609805,10.0,1.5068929342232766,1.5570620576712955,1.5239824776923896,0.003353459903316195,0.004744239917360173,0.0041043332825911535,0.0006104692006761107,7.854619148195542e-8,2.892199726539346e-8,1.4139466567210096e-7,1.0012803997093692e-17,1.2230048273456086e-17,2.5604057868396254e-16
0.688344172086043,10.0,1.5069005496514252,1.557249574713942,1.5242713659084228,0.0033536924859616105,0.004744320754261509,0.004104477057103068,0.000610478564704901,7.854629817073467e-8,2.8922021953255236e-8,1.4139492722184333e-7,1.0013000006244301e-17,1.2230200511017441e-17,2.560406225938117e-16
0.6888444222111055,10.0,1.506929555656102,1.557720244375523,1.5244529018083457,0.0033540421615304555,0.004744573670631732,0.004104526998147959,0.0006104789263953757,7.855094183511503e-8,2.892526915442046e-8,1.413949685034821e-7,1.0013236848535123e-17,1.2230386307527703e-17,2.560406886484748e-16
0.689344672336168,10.0,1.506930174119951,1.5579158763727652,1.5244568486022614,0.003354509322429921,0.0047446486054345625,0.004104527814816694,0.0006104934988691022,7.856313039779851e-8,2.8932476035773586e-8,1.41396944830002e-7,1.0013277051310684e-17,1.2230397997202701e-17,2.560485963283233e-16
0.6898449224612306,10.0,1.5069915451634888,1.5580430976358726,1.524464989706485,0.0033552083219554993,0.004744657558229632,0.0041047871227347914,0.0006104955836721469,7.856923471340521e-8,2.8941632774490045e-8,1.4139937038656326e-7,1.0013445972347959e-17,1.2230453737331917e-17,2.5604863330528503e-16
0.6903451725862931,10.0,1.5070129608071348,1.5581467854660715,1.5247085367394184,0.0033556914759094204,0.004744804989256974,0.004104935987424795,0.0006105020276971569,7.857325621085322e-8,2.8944474946850628e-8,1.414016372173989e-7,1.0016572474038641e-17,1.2230923283082209e-17,2.5605113542983106e-16
0.6908454227113556,10.0,1.507033075588136,1.558347805956086,1.5248690343490703,0.0033559187268795312,0.004744895662267556,0.004104956427040628,0.0006105175274797147,7.857479077747474e-8,2.8944785166593318e-8,1.4140597917251474e-7,1.0016924658134523e-17,1.2231869547139617e-17,2.5605496845599423e-16
0.6913456728364182,10.0,1.5072613403328359,1.5584293202421613,1.525215977838466,0.003355922208725198,0.0047450637141410994,0.004104980749218024,0.000610523310796882,7.857502543731468e-8,2.8948279309101644e-8,1.4140606105086578e-7,1.001758456221108e-17,1.2232051514041881e-17,2.5605913479526237e-16
0.6918459229614807,10.0,1.5072924230092157,1.5585557444236593,1.5253547707639685,0.0033566596650992393,0.004745339920027772,0.004104994039800881,0.0006105283408925565,7.857680774778234e-8,2.894856294412439e-8,1.4140751298412062e-7,1.0017638874030038e-17,1.223253485397097e-17,2.5605922129820177e-16
0.6923461730865432,10.0,1.5073279471893357,1.5586424767385745,1.5254531691332098,0.003356660547305931,0.0047453898373971855,0.0041051959841518874,0.0006105301029610036,7.857834664940556e-8,2.895242745060147e-8,1.414119094978919e-7,1.0018454516658535e-17,1.2232569564853205e-17,2.560833014629374e-16
0.6928464232116058,10.0,1.5073329973678662,1.558897033186175,1.5257113996895906,0.0033566784612257417,0.004745787704059613,0.004105208166054189,0.0006105765762358082,7.858000435666613e-8,2.895253094870906e-8,1.4141698534448642e-7,1.0018553415526573e-17,1.223300952550205e-17,2.560905603316936e-16
0.6933466733366683,10.0,1.5073767848504276,1.5589023649670504,1.5258655049767718,0.0033568624772774506,0.0047460363297968525,0.004105325236320552,0.0006105893609504975,7.858180913348002e-8,2.8954627616346595e-8,1.414188685161038e-7,1.0018853761890436e-17,1.223329916522937e-17,2.56091413009237e-16
0.6938469234617308,10.0,1.5074198364514295,1.5590110180076586,1.5258692225875645,0.0033571073649444174,0.00474634293949023,0.004105359313930667,0.0006105899223948743,7.858439905600348e-8,2.895668993560087e-8,1.4141907107199338e-7,1.001890849680901e-17,1.2233804454128551e-17,2.5609253750292946e-16
0.6943471735867934,10.0,1.5074295457118234,1.5592199408462406,1.5259424007156002,0.0033571511633000684,0.004746430511504575,0.00410544773907475,0.0006106065863401374,7.858842656934706e-8,2.8967422000334366e-8,1.4141972227572087e-7,1.0019627777973228e-17,1.2235674409551063e-17,2.560951152564272e-16
0.6948474237118559,10.0,1.5074750521734084,1.559428956633889,1.5259571604751803,0.003357194408548909,0.004746757347106315,0.004105641641884882,0.0006106140233382151,7.858986742603204e-8,2.8983681913100125e-8,1.414246287817017e-7,1.0021113035560492e-17,1.2236078111023545e-17,2.560999222226595e-16
0.6953476738369184,10.0,1.5077497794194354,1.5595479333444968,1.5259847726066387,0.003357423086885869,0.0047469039038797855,0.004105653646505297,0.0006106495241016472,7.859032862829246e-8,2.898612817271912e-8,1.4142828610227083e-7,1.0021231185784939e-17,1.2236769156156934e-17,2.5610477545144423e-16
0.695847923961981,10.0,1.5078487604130368,1.5595907950657069,1.526098946271869,0.0033581936863178808,0.00474693882003434,0.004105738366488157,0.0006106550448548553,7.859082465258051e-8,2.8986328968013112e-8,1.4142920817792155e-7,1.002130739015221e-17,1.2236951205373293e-17,2.5610928666496994e-16
0.6963481740870435,10.0,1.5078810057562322,1.5597154153487955,1.5264360072581074,0.0033582183424885823,0.004747805778873144,0.004105756382324376,0.0006106856234805688,7.859123303132467e-8,2.8989594414387222e-8,1.4143099270619976e-7,1.0022573630798424e-17,1.223732710313673e-17,2.5611591619322746e-16
0.696848424212106,10.0,1.5078879965058443,1.5598498600012405,1.5264523719301393,0.003358466446648104,0.0047479677820348575,0.004105914532045607,0.0006106970884828081,7.859527139152561e-8,2.8999575171181367e-8,1.4143161220941051e-7,1.0023748994350267e-17,1.2238535111000872e-17,2.561173191363768e-16
0.6973486743371686,10.0,1.5078894235870157,1.559897751205927,1.5268220427311179,0.0033584964486007454,0.004747991470931419,0.004105949371023294,0.0006106971577847891,7.859668030365587e-8,2.900369040157469e-8,1.4143395306964668e-7,1.0023832415528518e-17,1.2238732609418862e-17,2.561180854895838e-16
0.6978489244622311,10.0,1.5078966312409858,1.5599868402780812,1.5271000554192076,0.0033588144891302835,0.004748047909813793,0.0041060001513646745,0.0006106975997007297,7.859727416388821e-8,2.9009545098219102e-8,1.4143836528609387e-7,1.0023936912069417e-17,1.2238747112388258e-17,2.5612247006706714e-16
0.6983491745872936,10.0,1.5080055554942082,1.5600885592518123,1.5271036356694616,0.003358815914268531,0.0047480693752485325,0.004106118291755281,0.0006107045977181306,7.859888263459326e-8,2.9012628027800042e-8,1.4144233897529633e-7,1.0024167041854094e-17,1.2239279688269859e-17,2.5612357948511917e-16
0.6988494247123562,10.0,1.5082940991708753,1.5602197444473493,1.5274440217707583,0.0033588265724229334,0.004748111406733727,0.0041061519815736875,0.000610708119089976,7.861210650636486e-8,2.9012863057035763e-8,1.4144958795238407e-7,1.0025183426064133e-17,1.2239813733206602e-17,2.56124388956752e-16
0.6993496748374187,10.0,1.5083762252330366,1.5602205979688277,1.527776829866365,0.003358974465463226,0.004748332837102061,0.004106189158293472,0.0006107375137211336,7.861407401816043e-8,2.9014433457135473e-8,1.414497262245065e-7,1.0025549897780929e-17,1.2239958360321042e-17,2.5612710693053325e-16
0.6998499249624812,10.0,1.5083892083212147,1.560325168869908,1.5279461493341733,0.003360926114968237,0.004748374434606374,0.004106190136588658,0.0006107380809703926,7.861410215766048e-8,2.9015664833549207e-8,1.414501770317493e-7,1.0026221318564466e-17,1.2240213145871401e-17,2.56137290743928e-16
0.7003501750875438,10.0,1.5083902290884097,1.5608339738908126,1.5282233592978351,0.003361450405056448,0.004748597083847133,0.004106454415477756,0.0006107448406451816,7.86152942642039e-8,2.9016077512594605e-8,1.4145032468041958e-7,1.0026875720879034e-17,1.2240568917093286e-17,2.561384040097374e-16
0.7008504252126063,10.0,1.508508687387974,1.5612041386225877,1.5283747891885093,0.0033625363424735284,0.004748866095674506,0.004106513781188213,0.0006107545611542757,7.861662941886737e-8,2.9019542598112345e-8,1.4145058139737807e-7,1.0028280182998903e-17,1.2240866097669356e-17,2.5613867897092153e-16
0.7013506753376688,10.0,1.5085435667140739,1.5613289154774055,1.5284520058043016,0.0033626237054764615,0.004748976990279484,0.004106868518489801,0.0006107582716528646,7.862051538301026e-8,2.902104420331351e-8,1.4145480994551438e-7,1.0029125495082283e-17,1.224121329354295e-17,2.5614745345306176e-16
0.7018509254627313,10.0,1.5085479446635552,1.5613325913639973,1.5285902775943012,0.003362788829892898,0.004749301396235121,0.004106902124997408,0.000610796498538551,7.862145762691601e-8,2.902416411875567e-8,1.4145715902583455e-7,1.0029441007402139e-17,1.2241395574867887e-17,2.561490024194661e-16
0.7023511755877939,10.0,1.5086323116862346,1.5614430476227519,1.5292349183705696,0.003362949196404612,0.004749326204927097,0.004106916879699014,0.0006108277259685572,7.862541236943923e-8,2.9026783184422557e-8,1.4145727281969533e-7,1.0029678009575217e-17,1.2242315240904172e-17,2.561503896512736e-16
0.7028514257128564,10.0,1.5086499412609462,1.5614636992053323,1.529420557986424,0.0033631509330566823,0.004749432834869011,0.004106942809243729,0.0006108839449482621,7.862549932033975e-8,2.9027561904754185e-8,1.4145794057042996e-7,1.0029764648030179e-17,1.224241124187897e-17,2.5615732630276764e-16
0.7033516758379189,10.0,1.508783690973884,1.5615104626459018,1.5294400993489565,0.003363193816306436,0.0047494417587335405,0.004106962707890733,0.0006108954097815977,7.862861575492626e-8,2.9030233838206127e-8,1.4145851582428478e-7,1.0030188835557143e-17,1.2242510900697542e-17,2.5615787865706454e-16
0.7038519259629815,10.0,1.5089819488451082,1.5615151957853457,1.5294597900554172,0.003363463600998439,0.0047494538267658665,0.004106977754455069,0.000610901937711489,7.863094023111587e-8,2.9032985302023694e-8,1.4146030283740005e-7,1.003049288504972e-17,1.2242665498316338e-17,2.561724023421859e-16
0.704352176088044,10.0,1.5090131498781791,1.5621948081143913,1.5295598751810642,0.003364764814435513,0.004749514477612916,0.004106993530464031,0.0006109190189240628,7.863158302030265e-8,2.9039867968943922e-8,1.4146137203556546e-7,1.0031592990369047e-17,1.2242798426991946e-17,2.561828808409789e-16
0.7048524262131065,10.0,1.5091379703334915,1.5622763195082823,1.5295616202723312,0.0033648521312220057,0.004749842353024563,0.004107002842011532,0.0006109666205052377,7.863339992060311e-8,2.9042658370476373e-8,1.4146265162910313e-7,1.0031951056430935e-17,1.2243039093333081e-17,2.561868978985603e-16
0.7053526763381691,10.0,1.5091400441808651,1.5623404249022435,1.5299906761542466,0.0033653336447364247,0.004749970437189359,0.004107085808349844,0.0006110103961423206,7.863607080913912e-8,2.9049292835151426e-8,1.4146699386640118e-7,1.0032111438322513e-17,1.224348315114236e-17,2.5619430801258894e-16
0.7058529264632316,10.0,1.5091688164217059,1.5623756261723372,1.530044832331237,0.0033660178181560392,0.004750103062399424,0.004107115846437435,0.0006110140549107779,7.863663390072338e-8,2.9051892886848455e-8,1.414677855399943e-7,1.0032947299237553e-17,1.2245966357578956e-17,2.5620476535101192e-16
0.7063531765882941,10.0,1.509210686022638,1.562386047343908,1.5304666426117344,0.003366144724490486,0.004750108579402635,0.004107312213624053,0.0006110145324538728,7.863954075418466e-8,2.905249804064899e-8,1.4146911837009753e-7,1.0033404868944968e-17,1.224781359696507e-17,2.562064643508112e-16
0.7068534267133567,10.0,1.5092199223773874,1.5624187067917024,1.5305080499175692,0.0033665974633524188,0.004750569329030617,0.004107628650799188,0.0006110231624913227,7.864057721919594e-8,2.9067733158929053e-8,1.4147110392617117e-7,1.0033609545802883e-17,1.2248110542682838e-17,2.562212356553026e-16
0.7073536768384192,10.0,1.50928182224589,1.5624598751365761,1.5305555868499923,0.0033671001196853272,0.004750637977299212,0.004107683074923734,0.0006110761713304438,7.864088020989706e-8,2.9075201853238494e-8,1.4147149116439252e-7,1.0033802833873304e-17,1.2248293907081493e-17,2.562261519269102e-16
0.7078539269634817,10.0,1.5093702312678696,1.5625175619912444,1.5307430058502147,0.003367118710568716,0.004750699202031427,0.004107833779468028,0.0006110996874618618,7.864231128896444e-8,2.9076043056154366e-8,1.4148330254196313e-7,1.0034208221413765e-17,1.224851593401145e-17,2.562295660563524e-16
0.7083541770885443,10.0,1.5093736646305551,1.562611502307075,1.5309043962744149,0.0033671722616922307,0.004750710225710638,0.0041078655117398975,0.0006111083350509814,7.864247245658541e-8,2.90773650934984e-8,1.41485732101004e-7,1.0035139387193028e-17,1.2248597981960809e-17,2.5623260800277305e-16
0.7088544272136068,10.0,1.5095069748205923,1.5626517155531332,1.5309254523107565,0.0033676458492397257,0.0047509397433037675,0.004108003702417529,0.0006111104243736794,7.864467344181886e-8,2.907941327843844e-8,1.41487363370953e-7,1.0035834272690025e-17,1.2248955790443484e-17,2.5623682226381848e-16
0.7093546773386693,10.0,1.5095200073401112,1.563158882690695,1.5310933154158013,0.003368349178942668,0.004751108793872117,0.004108047682481093,0.0006111435834039947,7.864741393251564e-8,2.9082207921670703e-8,1.4149177855299395e-7,1.0036118316834241e-17,1.2249584890926074e-17,2.562487473776929e-16
0.7098549274637319,10.0,1.5095270846944462,1.5632407121197958,1.5316574406379726,0.003369248546263214,0.004751210047330842,0.004108130211896561,0.000611147480345248,7.86477516840266e-8,2.9089427905249016e-8,1.4149416252034898e-7,1.0036416167447887e-17,1.2249845893969455e-17,2.5625514093572805e-16
0.7103551775887944,10.0,1.5096600940377618,1.5633778371844045,1.5323003762037901,0.0033695762386631765,0.004751253700348861,0.0041081699946066965,0.0006111592515609029,7.86533751372178e-8,2.9089667103998005e-8,1.4150946614137858e-7,1.003671060882298e-17,1.2250184734310546e-17,2.562577422277588e-16
0.7108554277138569,10.0,1.5097069647678056,1.5633827178425137,1.5323336416927784,0.0033702030580064837,0.004751336794600943,0.00410836424381002,0.0006111619747102288,7.865535339202724e-8,2.909222133305573e-8,1.415119458059305e-7,1.0037330000119473e-17,1.2250490419183706e-17,2.562584606586192e-16
0.7113556778389195,10.0,1.509749744840025,1.5636958164316734,1.5323743025658059,0.0033706043224459603,0.004751407661668877,0.004108436821919943,0.0006111718147452917,7.8656813275783e-8,2.909231725073365e-8,1.415137719720421e-7,1.0038368601777621e-17,1.225102157376493e-17,2.5626465009593963e-16
0.711855927963982,10.0,1.5098065431683894,1.5638076618186103,1.5326133275366842,0.003372615757927809,0.004751428003773582,0.004108515529230034,0.0006111732947879083,7.865797966776915e-8,2.9092337071765037e-8,1.4151569685072545e-7,1.0038580073811407e-17,1.2251357825227723e-17,2.5626518983551387e-16
0.7123561780890445,10.0,1.5098269861517626,1.5638597630906415,1.5326627428475188,0.0033738202292761324,0.0047518118642203185,0.004108615285790451,0.0006111744836178804,7.865935014457373e-8,2.9109016168318067e-8,1.4153087316402196e-7,1.0039979396732091e-17,1.2251810962536483e-17,2.562686241402344e-16
0.7128564282141071,10.0,1.5100301167063512,1.5638727767118572,1.5327007539776742,0.0033743359125638517,0.0047524237940379365,0.0041088263549866515,0.0006111903872325835,7.866138841415943e-8,2.911904575267982e-8,1.4153231308212694e-7,1.004204375795724e-17,1.2252132565716289e-17,2.562705502836718e-16
0.7133566783391696,10.0,1.5100341870515424,1.5639440361597305,1.5328186692536667,0.0033744256044169036,0.004752441414277607,0.004108914885785021,0.0006112003019166805,7.866166141682787e-8,2.9122052840765497e-8,1.415389857571578e-7,1.0042196822031087e-17,1.2252217857044023e-17,2.56274029235295e-16
0.7138569284642321,10.0,1.5101956890391444,1.5642618314870145,1.533026828722275,0.0033747906536000594,0.004752588812570529,0.004109017565601172,0.0006112197282263069,7.866458648396006e-8,2.9122286774957305e-8,1.4155215111606608e-7,1.0042617182697684e-17,1.2252268961721553e-17,2.562828134036554e-16
0.7143571785892946,10.0,1.510197882872139,1.5642749313451756,1.5334990865267004,0.0033750789440795113,0.004752794148057797,0.004109079637813675,0.0006112238138047872,7.866467311332823e-8,2.9124887836327587e-8,1.4155355409241447e-7,1.0043018453952955e-17,1.2252274323911258e-17,2.5628352475518836e-16
0.7148574287143572,10.0,1.5104006962375318,1.564307658783381,1.5335148921491362,0.0033756192084111055,0.0047531894870211176,0.004109093093570448,0.00061127498757946,7.866833236542034e-8,2.9126383258425694e-8,1.4155602322931853e-7,1.004307576165073e-17,1.2252406673126186e-17,2.5629156912766566e-16
0.7153576788394197,10.0,1.5104112583079314,1.5649274214865554,1.5335614039408663,0.0033756460760506588,0.0047533797463377376,0.004109108495215672,0.0006113220387273054,7.867510728275818e-8,2.912894236127609e-8,1.415590319235074e-7,1.0043288609501959e-17,1.2252885124147389e-17,2.5629340391507895e-16
0.7158579289644822,10.0,1.510423780161064,1.5649964139309136,1.5338292333623453,0.003376072137420031,0.00475346650685677,0.004109457980763125,0.0006113226599295166,7.867798920867664e-8,2.9129944311685435e-8,1.4155979617418132e-7,1.004352403615511e-17,1.2255422185902542e-17,2.5629536958698876e-16
0.7163581790895448,10.0,1.5104444346992132,1.5651007758299633,1.5339168882683927,0.0033761961529137565,0.0047534747187499655,0.004109462490041094,0.000611324425977478,7.868207005233057e-8,2.9132186129624435e-8,1.4156308249945125e-7,1.0043579244063363e-17,1.2255701896527726e-17,2.563005425402132e-16
0.7168584292146073,10.0,1.510497452090626,1.565148139935733,1.5341601953663944,0.003376827395078522,0.004753769501235009,0.004109523667887515,0.0006113251996544242,7.868290294782855e-8,2.9132609600455904e-8,1.415707808577334e-7,1.0043683672511695e-17,1.2255752573218663e-17,2.5630258286939114e-16
0.7173586793396698,10.0,1.510578015413577,1.5655295593579805,1.534246870341002,0.003376913396363281,0.00475387366390178,0.004109540472569866,0.0006113252762355701,7.868591955727869e-8,2.91349057522979e-8,1.4157114309825736e-7,1.004515939595329e-17,1.2255849218065991e-17,2.5630276772051757e-16
0.7178589294647324,10.0,1.5105906112075986,1.5655630184562277,1.534252321318351,0.0033776267513838266,0.004754147975863409,0.004109610749885837,0.000611326972092273,7.869083133180738e-8,2.9136436387530137e-8,1.4157260833438929e-7,1.0045853462411863e-17,1.2256422983847024e-17,2.563095093621347e-16
0.7183591795897949,10.0,1.510595905601507,1.5661465704728401,1.5343687578539735,0.0033783604530731146,0.004754169361815941,0.004110035364633536,0.0006113504995149885,7.869129229179585e-8,2.9138230483542807e-8,1.4157421762841273e-7,1.0045857097647601e-17,1.225689561093995e-17,2.5631562501947307e-16
0.7188594297148574,10.0,1.510628570295922,1.5663312119897495,1.5344859064172962,0.0033787972409069097,0.0047542771123532356,0.004110055634766154,0.0006113597790777846,7.869271266458946e-8,2.9140266248679824e-8,1.415743740094452e-7,1.0045944329486063e-17,1.225715014029654e-17,2.563160093858726e-16
0.71935967983992,10.0,1.5106293713773136,1.5665437551533743,1.5348160349033562,0.00338035449569521,0.004754498499596289,0.00411007593320979,0.0006113665975304342,7.870337340822646e-8,2.9147690830926355e-8,1.4157597201602735e-7,1.0046649618173618e-17,1.2257221018019945e-17,2.563182570608129e-16
0.7198599299649825,10.0,1.5106601074472712,1.5665859687611232,1.5348710500127212,0.0033807938606299384,0.004754501240235745,0.004110156564203295,0.0006113686971597041,7.87055940284641e-8,2.9159432950714556e-8,1.415768662884476e-7,1.0047150786839763e-17,1.2257949164993501e-17,2.5632520568324613e-16
0.720360180090045,10.0,1.5106953762677944,1.5667415735035106,1.534943449031035,0.0033808429642208566,0.004754654908218809,0.00411018718616404,0.000611372085020706,7.870731465236899e-8,2.916317669214825e-8,1.4157812983005384e-7,1.004719045992641e-17,1.2258013829743543e-17,2.5632737714427456e-16
0.7208604302151076,10.0,1.5107082530307185,1.5670284840723914,1.5350028464922993,0.003382041350205775,0.00475490832887178,0.004110295880802636,0.0006113768434486044,7.871162530460626e-8,2.917017020135464e-8,1.4158327499762928e-7,1.0047648013942593e-17,1.225841395512481e-17,2.5632975709631385e-16
0.7213606803401701,10.0,1.510794875445139,1.5670705160629494,1.5351495808950475,0.00338294363482156,0.0047549284493412156,0.004110372828866152,0.0006113876378217885,7.871677086733323e-8,2.917138860950684e-8,1.415833253251438e-7,1.0048795729452617e-17,1.2258674920874779e-17,2.5633029547382606e-16
0.7218609304652326,10.0,1.5108621676060607,1.5670712289614765,1.5352884796357962,0.0033836761587266923,0.004754983701203668,0.004110435237605657,0.0006113904966629208,7.872199909042031e-8,2.9172973683826325e-8,1.4158551633439884e-7,1.0049323507410864e-17,1.2259144249610454e-17,2.5633116198468027e-16
0.7223611805902952,10.0,1.5109278558947468,1.5670799087023752,1.535376599619244,0.0033840000952458315,0.004755049386304592,0.004110463608824004,0.0006113953539477969,7.87264824388267e-8,2.91730157662588e-8,1.4158708062606403e-7,1.0049423224572152e-17,1.2259145742752408e-17,2.5633246326720166e-16
0.7228614307153577,10.0,1.5109787764615399,1.5671127033203893,1.5353858258474442,0.0033841424889676235,0.004755113811424343,0.004110596992586071,0.0006114111605887471,7.873334684904108e-8,2.9175326066869072e-8,1.4159066815756168e-7,1.00494930740154e-17,1.2259161052381876e-17,2.563360568346005e-16
0.7233616808404202,10.0,1.511066845320923,1.5671200699430414,1.5355181011985688,0.003384462501716181,0.004755135121239883,0.004110732694770519,0.0006114547030647441,7.873951879403608e-8,2.918151975575732e-8,1.4159343016218724e-7,1.0049593187605154e-17,1.2259386030899771e-17,2.563402042664872e-16
0.7238619309654828,10.0,1.5110937799808721,1.5671529139230802,1.5356936307760676,0.0033846582839919255,0.004755180938205262,0.004110777397917963,0.0006114722825481575,7.874381788668214e-8,2.91819357746992e-8,1.4159454285010524e-7,1.0052389905594009e-17,1.2260227547986141e-17,2.56343635008988e-16
0.7243621810905453,10.0,1.5111423884643609,1.567390539922653,1.5357778041170524,0.0033849568504815118,0.004755259155405489,0.004110864969338641,0.000611481722551689,7.874470376380548e-8,2.9189309592587804e-8,1.4159679332200403e-7,1.0054672334912317e-17,1.2260501294784111e-17,2.563575733301317e-16
0.7248624312156078,10.0,1.511166239901472,1.5674731284467527,1.5358496557243013,0.0033851017848621607,0.004755878173730742,0.004111064682915109,0.0006114973374566203,7.874519249029262e-8,2.919352110352044e-8,1.4160174045732594e-7,1.0056628928834453e-17,1.2260667009803868e-17,2.5636177244324226e-16
0.7253626813406704,10.0,1.5112664651917376,1.567511430827587,1.5359651620030275,0.003385305070492201,0.004756030683312632,0.004111090071582854,0.0006115054631807757,7.874538939297345e-8,2.9196502083091355e-8,1.416091761414207e-7,1.0057228054674557e-17,1.2260740734993289e-17,2.5637519868568936e-16
0.7258629314657329,10.0,1.5112669898854922,1.5675774883585807,1.536057115140667,0.0033858098884793626,0.004756142379055486,0.004111096988341214,0.0006115080521050753,7.875120360908633e-8,2.920078578396298e-8,1.41609398256144e-7,1.0057675359795217e-17,1.226074717717338e-17,2.563825410145848e-16
0.7263631815907954,10.0,1.5112721381830678,1.5676598212385562,1.536162250772554,0.0033859964282890245,0.004756160503577798,0.0041111126843791125,0.0006115163751673253,7.875513670367119e-8,2.920223767001222e-8,1.4161170123493678e-7,1.0058685748036085e-17,1.2261083868898764e-17,2.563862601588814e-16
0.7268634317158579,10.0,1.5114412597946558,1.5677703990757554,1.5362357123259494,0.003386268403279872,0.004756180081231793,0.004111114628519055,0.000611554088597821,7.875759213926987e-8,2.920267316414229e-8,1.416139280429533e-7,1.0059636124387185e-17,1.2261358824713133e-17,2.56392808360612e-16
0.7273636818409205,10.0,1.5114591160152493,1.5678292478551963,1.5365373665882878,0.0033864288199553535,0.004756205210018996,0.004111142588298793,0.0006115558613236356,7.875817423792072e-8,2.9213956814934563e-8,1.4161504277272913e-7,1.005965149853725e-17,1.2261679923999517e-17,2.563949160860589e-16
0.727863931965983,10.0,1.5115818643612944,1.5679635665389309,1.536761897084987,0.0033872819888339663,0.004756248820136675,0.004111183025357924,0.0006115720534774893,7.875841852389135e-8,2.9214176523745898e-8,1.4161984040605515e-7,1.006007085505334e-17,1.2261893779652874e-17,2.5639595634897465e-16
0.7283641820910455,10.0,1.5117515880237784,1.5681521519069141,1.5367732825229208,0.0033881260854088983,0.004756285974054975,0.004111213099359535,0.0006115809423963615,7.875866582641515e-8,2.9222433836935164e-8,1.4162326767774535e-7,1.0060102536140248e-17,1.226198689768596e-17,2.5639641605965377e-16
0.7288644322161081,10.0,1.5118720881467897,1.568358767442077,1.5368688669256865,0.003388659480445257,0.0047563091798564034,0.004111246440518725,0.000611633885117078,7.876053565458083e-8,2.923104224802433e-8,1.4162446328911877e-7,1.006189341550542e-17,1.226254222101786e-17,2.5640137533697326e-16
0.7293646823411706,10.0,1.5118756604337351,1.5684462531053882,1.5369962324435922,0.0033889529744391043,0.004756398924285535,0.004111352876067119,0.0006116647036613224,7.876109871139637e-8,2.9232142522295582e-8,1.4162600812503964e-7,1.006299019784941e-17,1.2263177900577433e-17,2.5640155776269216e-16
0.7298649324662331,10.0,1.5118779889635816,1.5689030908369048,1.5370334457838317,0.0033890098930774507,0.0047564160873343414,0.004111448705049732,0.000611673501305275,7.87621402024873e-8,2.9237961718163748e-8,1.416263050209341e-7,1.006454976751213e-17,1.2263424426730892e-17,2.5640409944715157e-16
0.7303651825912957,10.0,1.5119453440816226,1.5689552829860527,1.5370620490534168,0.003389471198031093,0.0047565688166805635,0.0041115039884985286,0.0006116787276113093,7.876263715799532e-8,2.9241410581086385e-8,1.4162705395991905e-7,1.0064827801085365e-17,1.226371441530214e-17,2.564058322433949e-16
0.7308654327163582,10.0,1.512067458266719,1.5689707950337672,1.537157281513064,0.003389494225404347,0.004756589106742509,0.004111631608063048,0.0006117236327676287,7.876283246511606e-8,2.924141536432521e-8,1.4163252609650223e-7,1.0065273978077462e-17,1.2264077085935448e-17,2.5640671771042806e-16
0.7313656828414207,10.0,1.512105316427223,1.569000409549547,1.5372592989569427,0.003389931807264963,0.004756920571124714,0.00411173953289449,0.0006117737288570193,7.87721058784943e-8,2.924289754103354e-8,1.416343101648977e-7,1.0065340573524848e-17,1.2265035460332728e-17,2.564134772769988e-16
0.7318659329664833,10.0,1.5121243168568523,1.5690033697920573,1.5373195527758499,0.003389950459836907,0.0047571828631603535,0.0041117518802178815,0.000611788767709336,7.877664601032618e-8,2.925460817487415e-8,1.416432788740103e-7,1.0065411953671517e-17,1.2265232472588834e-17,2.564150563176308e-16
0.7323661830915458,10.0,1.5121297559438465,1.5690610039056263,1.537778086997864,0.003389960708286953,0.004757213208063014,0.004111883870973784,0.0006117989629449743,7.877718347044802e-8,2.925483826959641e-8,1.4164461380542663e-7,1.0065825488489165e-17,1.226544808404906e-17,2.5641711506801175e-16
0.7328664332166083,10.0,1.5122292742855155,1.5693374828457243,1.5379889825869766,0.0033905421497476863,0.004757283989079532,0.004112011000998415,0.0006118086719902421,7.877867307937101e-8,2.9259050238463684e-8,1.4164579638865649e-7,1.0066687219492272e-17,1.226555227152331e-17,2.5641939502180534e-16
0.7333666833416709,10.0,1.5122310861775872,1.5693906903817707,1.5379941724068893,0.0033907108135482777,0.004757286319934528,0.004112422483913232,0.0006118418525879433,7.877955471796583e-8,2.9259089390949866e-8,1.416471433761772e-7,1.0067649562550627e-17,1.2265746468027043e-17,2.5642040324633436e-16
0.7338669334667334,10.0,1.512281095448172,1.5694066307011971,1.538148809729091,0.0033908711884811107,0.004757288606101959,0.004112659337039144,0.0006118614130710965,7.878125987182181e-8,2.925912970853207e-8,1.4164892950575126e-7,1.0067748646219112e-17,1.2265949625290078e-17,2.564244289888533e-16
0.7343671835917959,10.0,1.5124265870475255,1.56972948462895,1.5382166843275518,0.0033909383680279185,0.004758046928465212,0.004112758751688936,0.0006118620333302619,7.878292053811476e-8,2.9266714219991944e-8,1.4165269398296832e-7,1.006802748281168e-17,1.2266216575051765e-17,2.564323635107475e-16
0.7348674337168585,10.0,1.512466035131351,1.5697998801369333,1.5383862325404507,0.0033913662234681344,0.004758257265931698,0.004112804899886573,0.0006118635497823566,7.87848981134385e-8,2.928756409109069e-8,1.4165461904322187e-7,1.0068043358890082e-17,1.2266465721728921e-17,2.56433619784998e-16
0.735367683841921,10.0,1.5124799612363116,1.5699696084244756,1.538472532715639,0.0033919432097733824,0.0047583926644708405,0.004112901356785509,0.0006118688746533388,7.878545312611372e-8,2.9287903242904293e-8,1.4166898140398626e-7,1.0068347717476077e-17,1.2266707437380597e-17,2.5643765220641265e-16
0.7358679339669835,10.0,1.5125057016759422,1.5701800527856742,1.5384974224574097,0.00339237437827133,0.004758484247453406,0.004112964864423761,0.0006118743583445635,7.878581929676746e-8,2.92945237774153e-8,1.4166965357116708e-7,1.0068604761853298e-17,1.2267011543704114e-17,2.564377671205904e-16
0.7363681840920461,10.0,1.5125354193392502,1.5702275005384811,1.5385131741017564,0.0033924091937209003,0.004758485954930554,0.004113125681314451,0.0006118777877885416,7.879123512259829e-8,2.929506352952752e-8,1.416703732197572e-7,1.0068719877472307e-17,1.2268115325362898e-17,2.5643949633928606e-16
0.7368684342171086,10.0,1.5125582360956873,1.5704069145046895,1.5386578469801624,0.0033929443665536366,0.004758657696018953,0.004113152927746515,0.0006118800937035544,7.879186307075609e-8,2.929834037106416e-8,1.4167056700156954e-7,1.006887728590052e-17,1.2269742916318368e-17,2.5644027547056937e-16
0.7373686843421711,10.0,1.5125735444596646,1.5704856926555602,1.5387609021297308,0.003393079593322817,0.00475879274016458,0.004113160070994655,0.0006118835767878178,7.879545929039144e-8,2.9301792390449287e-8,1.4167101535009545e-7,1.0069035355516703e-17,1.2269984892006067e-17,2.564424544997321e-16
0.7378689344672336,10.0,1.5126627940316677,1.5707270312765151,1.5388525268578657,0.0033931062251412623,0.004758885203054094,0.004113281589056416,0.0006118868367379305,7.87955473692165e-8,2.9308774562855483e-8,1.4167120728013617e-7,1.0070331565458429e-17,1.2270295498117343e-17,2.5644257861479477e-16
0.7383691845922962,10.0,1.5127555503723324,1.5707711478055362,1.538946816423046,0.003393476248296538,0.00475895003343987,0.004113287876394343,0.000611906631596159,7.880110751816474e-8,2.9312179784401457e-8,1.4167183859049888e-7,1.0070419344150595e-17,1.2271006126168164e-17,2.5644492766678934e-16
0.7388694347173587,10.0,1.5127576401483376,1.5708639579082262,1.5390922130444578,0.0033936764910142544,0.0047589553252170465,0.004113292256789592,0.0006119616965146752,7.880246930463277e-8,2.9318213359495947e-8,1.416718556772574e-7,1.0070774703058322e-17,1.2271191970074496e-17,2.564472266583577e-16
0.7393696848424212,10.0,1.512796775275217,1.5712432983235687,1.5394274064359066,0.003393747986532565,0.0047590010356308166,0.004113645281584741,0.0006119680191513096,7.880502525757692e-8,2.9320490365048504e-8,1.4167286362836446e-7,1.0071179300855518e-17,1.2271576353653197e-17,2.564482711639851e-16
0.7398699349674838,10.0,1.5128067056980943,1.5718949341313728,1.5394371842953505,0.003393754904239611,0.004759165384102558,0.004113721110499345,0.0006119701435193372,7.880598602823924e-8,2.932786058994219e-8,1.4168374704427573e-7,1.0071436999476749e-17,1.2273039948343319e-17,2.5644900070775894e-16
0.7403701850925463,10.0,1.5128147324805798,1.5719000751703525,1.5394908055042675,0.0033937678706542802,0.004759265240842456,0.004113850659856443,0.0006119767514850978,7.880688367277758e-8,2.9330672614846057e-8,1.4168627680878444e-7,1.0072564155803457e-17,1.227348851236235e-17,2.5645226824006517e-16
0.7408704352176088,10.0,1.512839986648054,1.5725735540839527,1.5395804546198244,0.003393906452020785,0.0047593332267950724,0.0041139752819546295,0.0006119836775722826,7.88086980845171e-8,2.9331918929555663e-8,1.4169314073001834e-7,1.0073445885973003e-17,1.2273975790188866e-17,2.564547877311084e-16
0.7413706853426714,10.0,1.512859152095905,1.5728532757173466,1.5397728113990878,0.003394407195695071,0.004759494883268914,0.004114158077806324,0.0006119876928545295,7.881144695128096e-8,2.9347620388742198e-8,1.4169784622407605e-7,1.0074041344157066e-17,1.2274127346340192e-17,2.564612504821642e-16
0.7418709354677339,10.0,1.5128970861674875,1.5730580097836253,1.5398677319309335,0.0033945255369330885,0.004759572342993144,0.004114187362743528,0.0006120019431684675,7.88125228748031e-8,2.9348458217989672e-8,1.4169942604470763e-7,1.0074463125249106e-17,1.2274131948559502e-17,2.564653025844513e-16
0.7423711855927964,10.0,1.5129385895626615,1.5730941916847092,1.5398677648968675,0.003396417705509776,0.004760087066994234,0.004114226533448971,0.0006120400319304551,7.881394255675757e-8,2.9350020673384775e-8,1.4170502573872925e-7,1.007610792810312e-17,1.2274217037441301e-17,2.564703889367829e-16
0.742871435717859,10.0,1.5130157654580814,1.573264701761415,1.539922531589122,0.0033969972542161175,0.00476010939835187,0.004114253927227236,0.0006120520648627418,7.881737055271531e-8,2.935149529127728e-8,1.417091065014701e-7,1.0076149658881697e-17,1.2274315843643261e-17,2.564709871662298e-16
0.7433716858429215,10.0,1.513152921906423,1.5734656774613724,1.5400809050868076,0.0033973726476375786,0.004760136386356981,0.004114264457339135,0.0006120544861304624,7.88195647580674e-8,2.9356357048752318e-8,1.4171214576075985e-7,1.0076445458909881e-17,1.2274367503654777e-17,2.5647515419522394e-16
0.743871935967984,10.0,1.5131574052674186,1.573547244302003,1.5403628110769547,0.0033976339983761857,0.004760146225695145,0.004114389216350115,0.0006120569223097737,7.881984847075794e-8,2.9358125874640644e-8,1.4171382648949936e-7,1.0076737570479667e-17,1.2274450021635286e-17,2.5647560657545544e-16
0.7443721860930466,10.0,1.5134971080199717,1.5735954622556194,1.5403808185349954,0.003397924059419438,0.004760239471299489,0.004114399791505914,0.0006120682865195628,7.882365425822764e-8,2.936041556271717e-8,1.4171937255060784e-7,1.0076795261763692e-17,1.2275238083682416e-17,2.5647696804704874e-16
0.7448724362181091,10.0,1.5135836039753934,1.5738716412792308,1.5404985887344502,0.0033988729748787904,0.004760463759921276,0.004114504656181662,0.0006121259399761647,7.88271063019306e-8,2.936447319624063e-8,1.41721360785911e-7,1.007688192205322e-17,1.2275374850085425e-17,2.564787224132302e-16
0.7453726863431716,10.0,1.5136520498397426,1.573927460082799,1.5407687598705377,0.0033989299471230507,0.004760715578593416,0.004114543358501258,0.0006121351637378169,7.88321122229028e-8,2.9365505376045522e-8,1.417229968285849e-7,1.0079235716040344e-17,1.2275910941372533e-17,2.5648170461301104e-16
0.7458729364682342,10.0,1.5136912694469464,1.5739861577439063,1.5408594999118925,0.003399892507021323,0.004760897327460427,0.004114583896557017,0.0006121351958246657,7.883319175706831e-8,2.936970147174478e-8,1.4172599734088393e-7,1.0079386340084607e-17,1.2276574963841827e-17,2.564842784713262e-16
0.7463731865932967,10.0,1.5137242913941638,1.574172462651941,1.5410789298770018,0.003400134932172946,0.004761128180805069,0.004114675972038139,0.0006121538457063562,7.883337066811542e-8,2.9369899830410907e-8,1.4172706303351177e-7,1.0080190954498712e-17,1.2276673833599066e-17,2.5648721470880586e-16
0.7468734367183592,10.0,1.5138148485950853,1.574418354546943,1.5413258245799413,0.0034004286633957915,0.004761309252023707,0.0041147140164444285,0.0006121877445240989,7.884056396917833e-8,2.937389369765495e-8,1.4172784355444312e-7,1.0080582297989521e-17,1.2276923464780568e-17,2.564879676585942e-16
0.7473736868434218,10.0,1.513960610183852,1.5744336252644204,1.541422647203628,0.00340046820646219,0.004761681278665934,0.004114737001233386,0.0006122472511830867,7.884657736970409e-8,2.937852372260604e-8,1.417307708535933e-7,1.0081274978233783e-17,1.227727112278777e-17,2.5648860053274697e-16
0.7478739369684843,10.0,1.514097618529286,1.5744879801323444,1.541487586540466,0.00340070574529837,0.004761800839930677,0.004114795124741727,0.0006122698827848296,7.884710144082107e-8,2.9379184664583576e-8,1.4173332170314303e-7,1.0082164281387844e-17,1.2277506146237752e-17,2.564949692313563e-16
0.7483741870935467,10.0,1.514099396582052,1.5745150388986775,1.5414933237679023,0.003401361785429093,0.004762075750131132,0.004114809327357311,0.0006122836639946908,7.884713367707748e-8,2.9387668307379023e-8,1.4173465178931818e-7,1.008223264492106e-17,1.2277600538523282e-17,2.5650050649179206e-16
0.7488744372186094,10.0,1.5142378038031847,1.5745683235662757,1.541934447587475,0.0034014073658441535,0.004762145155899099,0.004114863734222314,0.0006122975795533755,7.88475394670594e-8,2.9387827328355498e-8,1.4173667696553038e-7,1.0082414012987429e-17,1.2278251270609487e-17,2.565020826278895e-16
0.7493746873436719,10.0,1.5142416697108203,1.57456894481252,1.542552701884821,0.0034020914935567388,0.004762186384416702,0.004115046432466088,0.0006123032971474249,7.885080377298072e-8,2.9387914584133095e-8,1.4173920683531602e-7,1.0083521597675073e-17,1.2278935790540443e-17,2.565031734114184e-16
0.7498749374687343,10.0,1.5143290661736513,1.575013745728862,1.543333886825411,0.0034023149628243823,0.004762627675026044,0.004115306103983184,0.0006123116185741104,7.885152834870816e-8,2.9390289993631133e-8,1.417450501132798e-7,1.008362252677356e-17,1.2279590199809435e-17,2.5650558544175763e-16
0.7503751875937968,10.0,1.5144251588312134,1.5750422675816123,1.5438745067773552,0.0034028163693534197,0.004762805889891891,0.004115349488973401,0.0006123608796122948,7.885381883182132e-8,2.9391710822040624e-8,1.4175284100529998e-7,1.0084201284232663e-17,1.227988924491545e-17,2.5650684024022316e-16
0.7508754377188595,10.0,1.514604649569413,1.5751255813702272,1.543879360993888,0.0034029421154292785,0.004762958821458021,0.00411542771943879,0.0006124157102041932,7.88596520549431e-8,2.939177501783631e-8,1.4175373486119844e-7,1.008595716870151e-17,1.2280246357759917e-17,2.5650839459999156e-16
0.751375687843922,10.0,1.5146071051056123,1.575245723623955,1.543940254801414,0.003403150893238926,0.004763153344045465,0.004115428503574483,0.0006124229675723595,7.886058702665167e-8,2.9393401879496163e-8,1.4175646426777827e-7,1.0086691121607565e-17,1.2280449975208773e-17,2.565205788000336e-16
0.7518759379689844,10.0,1.5146201515973379,1.57536653349711,1.543946771811798,0.003403353773667652,0.004763254766095589,0.004115610956577048,0.0006124254392629693,7.886593706442695e-8,2.9395360339672416e-8,1.4175792478650348e-7,1.0088136087866034e-17,1.2280521521002355e-17,2.5653195807266583e-16
0.752376188094047,10.0,1.5148504963341773,1.5754540944537379,1.544168579873767,0.003404144969542646,0.004763473165831867,0.004115635892616792,0.0006124399135244788,7.886603190116462e-8,2.9396199426232198e-8,1.4176401021009433e-7,1.0088475215790189e-17,1.2280854886577372e-17,2.5653376506609734e-16
0.7528764382191095,10.0,1.514936147647725,1.5762493433912508,1.5442531161268278,0.0034044114189167203,0.004763676970711063,0.00411586110219344,0.0006124643203053511,7.886701609149406e-8,2.939749618951311e-8,1.4176501387853036e-7,1.0088538500487062e-17,1.2281007249579494e-17,2.5653778840888686e-16
0.753376688344172,10.0,1.5149661187629417,1.5765036616719215,1.5443787723585556,0.003405037551346251,0.004764137013912401,0.004116084896389715,0.0006124799210951173,7.886702484328813e-8,2.939953049234205e-8,1.4176567940862016e-7,1.0089020241784133e-17,1.2281217561335333e-17,2.565597777039249e-16
0.7538769384692346,10.0,1.5149971999536138,1.5766922858429213,1.5445775247358389,0.003405376942663005,0.004764504048999769,0.004116164287692773,0.0006124835171565074,7.887222201246882e-8,2.940086487064327e-8,1.4176649356941926e-7,1.0089230947645794e-17,1.2281594794822872e-17,2.565603658679896e-16
0.7543771885942971,10.0,1.5150027576563432,1.5768169699466585,1.5447024845501343,0.003405812911954163,0.004764672810133831,0.004116200388969415,0.0006124848014413723,7.887292461108002e-8,2.9401396558097125e-8,1.4176782605630493e-7,1.0089643052518983e-17,1.228262868280391e-17,2.5656078806549507e-16
0.7548774387193596,10.0,1.515075404358149,1.576960133851132,1.5447418006150448,0.003406083436452318,0.004764765724613454,0.004116583860268787,0.0006124993858342448,7.887822711527433e-8,2.9402205049685467e-8,1.4176816650373062e-7,1.0092444729018093e-17,1.2282650850985127e-17,2.565620278254803e-16
0.7553776888444222,10.0,1.5151074153804531,1.577054381911285,1.544830394193617,0.003406995634928117,0.00476493209966447,0.004116616683885515,0.000612499598401504,7.888594705128104e-8,2.9405132757512354e-8,1.4176927172278307e-7,1.0093121134887307e-17,1.2282868961330227e-17,2.5657748098427613e-16
0.7558779389694847,10.0,1.5151650173011253,1.5773072269785657,1.5449182445970353,0.0034075260799984117,0.004765041202636131,0.004116648204739483,0.0006125117166363575,7.888736704702636e-8,2.9407706885755134e-8,1.4177834648667347e-7,1.0095006166538408e-17,1.228344507311168e-17,2.565779528601226e-16
0.7563781890945472,10.0,1.51517520089766,1.5773922946532035,1.5450467679487458,0.0034080870759814873,0.004765057448640731,0.004116816448756418,0.0006125124615666439,7.888833592854151e-8,2.941187587971716e-8,1.4178005139931607e-7,1.0095524485229228e-17,1.2284669178840396e-17,2.5657822024641367e-16
0.7568784392196098,10.0,1.5151991934397717,1.5774228318565555,1.5452825497745337,0.0034081697726641358,0.004765361737121132,0.004116908001052132,0.0006125179609279236,7.88898908051515e-8,2.9415472179300848e-8,1.41780237296944e-7,1.0097202546305987e-17,1.2284733399092607e-17,2.565893806961713e-16
0.7573786893446723,10.0,1.5152446646086872,1.5774608940819987,1.545292022706145,0.0034082582551415554,0.004765559766251586,0.004116966346687819,0.0006125277365272585,7.88937119696525e-8,2.941557109669238e-8,1.4178029047810066e-7,1.0097409764127463e-17,1.2284863165089209e-17,2.565903370001774e-16
0.7578789394697348,10.0,1.5152506976900713,1.5774665009593438,1.5455986276583982,0.003408779910848692,0.004765581926310554,0.004117256705818965,0.0006125278901246083,7.889386705420145e-8,2.9417812301205947e-8,1.417845126334542e-7,1.0097420599202692e-17,1.2285503924109889e-17,2.5659109197414196e-16
0.7583791895947974,10.0,1.5152532408752961,1.577488414025702,1.5456221017561644,0.003408936629542625,0.004765588828134335,0.00411729998974739,0.000612535318279241,7.889549900020513e-8,2.941849851741734e-8,1.4178526126525987e-7,1.0097716009489778e-17,1.2285694460475409e-17,2.5659583633403003e-16
0.7588794397198599,10.0,1.5152770959731183,1.5775829125848466,1.5457114753021435,0.00340899667995065,0.004765695394904019,0.0041175454492119404,0.0006125605976233407,7.889743690725918e-8,2.9422542169480378e-8,1.4178549121932103e-7,1.0098420419576908e-17,1.2286443422345593e-17,2.5660731389746e-16
0.7593796898449224,10.0,1.5154006622117582,1.5778033228567852,1.5457561077875153,0.0034097276140615616,0.004765729334165646,0.004117660137494579,0.0006125741188058597,7.8899605109493e-8,2.942268445337066e-8,1.4178617484173512e-7,1.0098692097022156e-17,1.2287345394956796e-17,2.5661186878397244e-16
0.759879939969985,10.0,1.515451091550026,1.577895767122982,1.545956295005476,0.0034099084880039325,0.004765759751609191,0.004117689053105836,0.0006125847636270792,7.890251079453666e-8,2.9429144722354993e-8,1.4178703724332805e-7,1.0099414851177818e-17,1.2287569292914448e-17,2.566180416662646e-16
0.7603801900950475,10.0,1.5154547622214691,1.5779673499413456,1.5459944798716974,0.003410020184734202,0.004765925842779341,0.004117825972419341,0.0006125861517966667,7.890598326435623e-8,2.9430060417502135e-8,1.4179172093557097e-7,1.0099437830140327e-17,1.2288021394308084e-17,2.5661891264218766e-16
0.76088044022011,10.0,1.5154979128892607,1.5779690993046014,1.5459966245079126,0.0034101235777984425,0.004766196859469916,0.00411783545955671,0.0006126181160106054,7.891370617444168e-8,2.943223703085685e-8,1.417938860611097e-7,1.0100455737493845e-17,1.2288312488285091e-17,2.566224365986465e-16
0.7613806903451726,10.0,1.5155676360836219,1.5779768162187195,1.5460115319005303,0.00341043258604369,0.004766244410718809,0.004117849062580056,0.0006126593754418269,7.891603076514615e-8,2.9438107898389537e-8,1.4179451331663313e-7,1.010074458470314e-17,1.2288602273743191e-17,2.566236178363492e-16
0.7618809404702351,10.0,1.5156493865041825,1.578105410273768,1.5460158080798174,0.0034106558400576583,0.004766313243173777,0.004117952245147122,0.0006126763658785834,7.892506693716244e-8,2.9438738346155197e-8,1.4179478529391042e-7,1.0102079472739709e-17,1.2288698580035905e-17,2.5663654426239863e-16
0.7623811905952976,10.0,1.515683987648552,1.5783370181984744,1.5462397170118218,0.0034113698905107043,0.004766396935515106,0.004117958200810637,0.0006126843787205621,7.893285936057875e-8,2.944035294203454e-8,1.4179707282105824e-7,1.0102291821246681e-17,1.2289588386415234e-17,2.566437971869902e-16
0.7628814407203601,10.0,1.5156917805370054,1.578427094910695,1.546265128790695,0.003411643383055079,0.00476643472744668,0.004118020003089468,0.0006126942319163026,7.893421873472041e-8,2.9448015525611183e-8,1.4179960027530224e-7,1.0102761923407612e-17,1.2289817435694164e-17,2.566464305897408e-16
0.7633816908454227,10.0,1.5156949081264817,1.5790333294205166,1.5465814247055163,0.0034118340077027706,0.004766625752970329,0.0041181432786626115,0.0006126966551986286,7.89401362700196e-8,2.945668204306584e-8,1.4180534503147895e-7,1.010450061124278e-17,1.2290441576616272e-17,2.5664806727101556e-16
0.7638819409704852,10.0,1.5158046371797704,1.5790886236048198,1.5465967187751553,0.0034118642354803315,0.004766808564008673,0.0041182045735913015,0.0006126986357235269,7.894245716689431e-8,2.946419415358815e-8,1.4180614949515813e-7,1.0107404437452149e-17,1.2291770369427537e-17,2.566495046799202e-16
0.7643821910955477,10.0,1.5158080949109423,1.5791125696221013,1.5471110280938092,0.003412167307353773,0.004766966853141291,0.004118307969051169,0.0006127167669346255,7.894609369382375e-8,2.946808349484942e-8,1.4180628442456835e-7,1.010883934875094e-17,1.2292006110479974e-17,2.566533138762419e-16
0.7648824412206103,10.0,1.5158731770187566,1.5791361265050274,1.547253886624756,0.0034124445082406247,0.004767155905662596,0.004118418581584194,0.0006127315801755227,7.894714426433683e-8,2.9472185642970243e-8,1.4180734455172862e-7,1.0110175969140607e-17,1.2292036733494279e-17,2.566548781603794e-16
0.7653826913456728,10.0,1.5159241903933844,1.5792304620893294,1.5473843628819446,0.0034127066942386927,0.004767245152783254,0.004118447702665762,0.0006127316636473791,7.895419087031871e-8,2.947266609232142e-8,1.4180960708976622e-7,1.0110600637194328e-17,1.2292379226337022e-17,2.5665526998258873e-16
0.7658829414707353,10.0,1.5159678204840328,1.5792970969632851,1.5475208953064175,0.0034130029103660617,0.0047672618126144775,0.004118507735665801,0.0006127341180203311,7.896078975957233e-8,2.947361935343501e-8,1.4181316138180624e-7,1.0110758684273595e-17,1.2294425675911864e-17,2.566618083829813e-16
0.7663831915957979,10.0,1.5160307771390003,1.5794131147737687,1.5475798578738846,0.00341336023975532,0.004768017668962471,0.0041185106074183445,0.0006127484641795806,7.896468402700374e-8,2.9475317034112345e-8,1.4181651680911234e-7,1.0110892532380223e-17,1.2294818639196693e-17,2.566667842841083e-16
0.7668834417208604,10.0,1.5160448375943743,1.5794691018175562,1.5476207966236573,0.0034134111269062233,0.004768083799189865,0.004118629107996514,0.0006127696811871281,7.896565660179932e-8,2.9487809492945327e-8,1.4181959587958844e-7,1.0111209044004534e-17,1.2294939477694356e-17,2.5666999299012464e-16
0.7673836918459229,10.0,1.5160486170808583,1.579488601565822,1.5476680797766242,0.003414400495800492,0.004768591392023159,0.004118668478136883,0.0006128084638096564,7.896662763880514e-8,2.9494190174706584e-8,1.4182085807509765e-7,1.0112738942464807e-17,1.2295197965113437e-17,2.5667343313893613e-16
0.7678839419709855,10.0,1.5161573046980348,1.5796877275381875,1.5479160283757785,0.0034158551575312482,0.004769091785959497,0.004118668704766376,0.0006128272536234198,7.896783061047606e-8,2.9501638104516668e-8,1.4182498823563392e-7,1.0112837790689842e-17,1.2295272859808201e-17,2.5668009163872516e-16
0.768384192096048,10.0,1.5164277275248048,1.5798117941460073,1.5480078893702827,0.003415906362962235,0.004769405415141263,0.00411876050234148,0.0006128350871172667,7.896805928429452e-8,2.950366895172842e-8,1.4183217159179871e-7,1.0113029540345422e-17,1.2297318063431685e-17,2.5669149055009856e-16
0.7688844422211105,10.0,1.516430432127519,1.5798799944462398,1.5480132798501476,0.0034168223141566667,0.00476952454148663,0.004118861802928613,0.0006128405794669685,7.897186808602915e-8,2.9509115407540794e-8,1.4183271306457352e-7,1.011354816813425e-17,1.2298955645897196e-17,2.5669158653452226e-16
0.7693846923461731,10.0,1.516459026838805,1.5799221720440384,1.5480750639438203,0.0034170560221589296,0.004769609700318301,0.00411907796674706,0.0006128415172763973,7.897432220008798e-8,2.9512241284676098e-8,1.4183283349993793e-7,1.011372080524997e-17,1.22992167788568e-17,2.566946897245778e-16
0.7698849424712356,10.0,1.5165762530762987,1.5801017935674342,1.5481222686930323,0.0034172174684872106,0.0047696976126917565,0.004119256829574473,0.0006128574784216763,7.897722259143879e-8,2.951273824708084e-8,1.4183328984546447e-7,1.0116092221357648e-17,1.2300760723512365e-17,2.5670215892018044e-16
0.7703851925962981,10.0,1.516634160900814,1.58021019128343,1.5481761950332737,0.003417401287587283,0.004769902971406391,0.004119395379584109,0.0006129009203146714,7.897888588895749e-8,2.952108476344512e-8,1.418349214170269e-7,1.0117093068856612e-17,1.2301104398881073e-17,2.56716145716703e-16
0.7708854427213607,10.0,1.5167050059831784,1.5803719764873319,1.548198507840433,0.003418277277680328,0.004769917487609045,0.004119443294590116,0.0006129281599173809,7.897997697311429e-8,2.9522905431195306e-8,1.4183552070347858e-7,1.0117376816112514e-17,1.2301361395844557e-17,2.5671628463521123e-16
0.7713856928464232,10.0,1.516887411732902,1.5805007841360228,1.548297314802197,0.0034189310932648703,0.004770252010775578,0.0041194828388433505,0.0006129610105954298,7.898209132626288e-8,2.9524320723214438e-8,1.4183708097634698e-7,1.0118087996966637e-17,1.2301583785844934e-17,2.5671656678133784e-16
0.7718859429714857,10.0,1.5169435759001182,1.5806186638775874,1.5485469654385884,0.0034191014758213774,0.0047702566941137375,0.004119518461701212,0.0006129626009873548,7.898509993783719e-8,2.9526229152424204e-8,1.41841538693667e-7,1.0119155391027081e-17,1.2301679103876402e-17,2.5671767745126544e-16
0.7723861930965483,10.0,1.5169932655280443,1.581021239599979,1.5485642418215848,0.00341919811165207,0.004770278329234,0.004119577574563464,0.0006129639880179026,7.898568985099324e-8,2.9535771529370264e-8,1.4184458958576635e-7,1.0119883367056925e-17,1.2301752079941544e-17,2.567235547773829e-16
0.7728864432216108,10.0,1.5170335535574802,1.5812547689189074,1.5485675155904266,0.003419209852714308,0.004770314850569001,0.004119714941465597,0.0006129742539386475,7.898572265383167e-8,2.9548657829442487e-8,1.4184993723584807e-7,1.0120309254064478e-17,1.2301762752896628e-17,2.5672917347284337e-16
0.7733866933466733,10.0,1.5171319106174035,1.581294794597646,1.5485749794599728,0.0034196184199709774,0.004770330850673268,0.004119751273580547,0.0006129919806810764,7.898596495245856e-8,2.9552001571895764e-8,1.4185104759056482e-7,1.0121751494076e-17,1.2302174574971387e-17,2.567328358682361e-16
0.7738869434717359,10.0,1.5171615552735025,1.5812950128165846,1.5485832783621347,0.0034200984873059676,0.004770373803531933,0.004119826728168042,0.0006130366755391283,7.899030781365969e-8,2.955315323738465e-8,1.4185521237860236e-7,1.0121983931262153e-17,1.2302217564544823e-17,2.5673360067841054e-16
0.7743871935967984,10.0,1.517181240242346,1.5813435814560852,1.548604886822177,0.0034201845049876105,0.00477042138094293,0.0041198756010733684,0.0006130507772669484,7.899300182267575e-8,2.9561986320996237e-8,1.418690373485087e-7,1.0122238215613954e-17,1.2302636421622062e-17,2.5673534330435853e-16
0.7748874437218609,10.0,1.517229647112872,1.5813851178221134,1.548784122541613,0.0034204965648839533,0.0047704610528425066,0.004120201255319413,0.0006130558336759684,7.89941559796503e-8,2.9564403772549054e-8,1.4187048196787129e-7,1.0122859785615022e-17,1.2303562029926352e-17,2.5673698845087184e-16
0.7753876938469234,10.0,1.517308757855165,1.581646982761081,1.549093991741452,0.0034206423241658476,0.00477082207571491,0.00412043537360819,0.0006130592390466734,7.899453203724909e-8,2.956532780722985e-8,1.418707409752368e-7,1.012350655235243e-17,1.230543550915328e-17,2.5674209672060984e-16
0.775887943971986,10.0,1.5173523392610124,1.5816718392761095,1.549320429655399,0.0034206754091829854,0.004770865390882929,0.004120551420342143,0.0006130711272531544,7.899522325894193e-8,2.9566588253650108e-8,1.4187133300115594e-7,1.0124376109642661e-17,1.230558749575846e-17,2.5674309413167106e-16
0.7763881940970485,10.0,1.5174050477862817,1.5822332785478948,1.5494383920887354,0.0034208974580972255,0.004771366787373503,0.004120627844965406,0.0006130817988650538,7.900250371900883e-8,2.9566970820002908e-8,1.418735621339679e-7,1.0125302990978955e-17,1.2305969985804092e-17,2.5675770706871123e-16
0.776888444222111,10.0,1.5174367989632642,1.58226737920612,1.5494441598991113,0.003421223297263087,0.004772344078879007,0.0041206349847792995,0.0006130916295607613,7.900263825937544e-8,2.9570694534849927e-8,1.4187573165993038e-7,1.0125684479002452e-17,1.2306156525015114e-17,2.5675831132057974e-16
0.7773886943471736,10.0,1.517592005698231,1.5826271636317144,1.5496980325016085,0.0034213325442935135,0.004772521667796015,0.004120692113770248,0.0006130954584005935,7.90049565385159e-8,2.957163683169821e-8,1.418772984405129e-7,1.0126096345810931e-17,1.230622104204946e-17,2.5676083714203553e-16
0.7778889444722361,10.0,1.5176410930530302,1.5829388161089313,1.5497117510232052,0.003421339857398774,0.0047727913432867326,0.004120815683366424,0.0006131015858833645,7.900582213588619e-8,2.957210023223778e-8,1.4188104014710248e-7,1.0126433165292614e-17,1.2306488160950774e-17,2.567622542542934e-16
0.7783891945972986,10.0,1.5176722822822004,1.5830889079361576,1.5497186680430168,0.003422697769928814,0.0047728505785683455,0.004120846450233463,0.0006131151634181571,7.900755765097489e-8,2.9581160075503352e-8,1.4188121526762862e-7,1.0126577122896587e-17,1.2306716294920913e-17,2.56773610870525e-16
0.7788894447223612,10.0,1.5177571030429202,1.583271941247914,1.5497794931298519,0.003422795067018212,0.004772958978283134,0.004120910478667265,0.0006131670371354095,7.900898311927953e-8,2.9592663802391916e-8,1.4188142121333448e-7,1.012718809336417e-17,1.230681836377777e-17,2.567741376392433e-16
0.7793896948474237,10.0,1.5177676830187339,1.5834214000875395,1.549843065729626,0.003423037895430639,0.004772971794780479,0.0041209830304687126,0.0006131846110911766,7.901014348394156e-8,2.9595094463543328e-8,1.4188236062190145e-7,1.0127415593728451e-17,1.2307487041230635e-17,2.567813192531157e-16
0.7798899449724862,10.0,1.517837447360164,1.5834315690942957,1.550063802574749,0.0034230537514632767,0.00477324872107148,0.004121378869909737,0.0006131865411829742,7.902346619774756e-8,2.959988932486141e-8,1.4188342298444408e-7,1.0129601829588023e-17,1.2307489959019046e-17,2.567870371971458e-16
0.7803901950975488,10.0,1.5178698100148422,1.5835865325847052,1.5501195115919089,0.0034250691931223694,0.004773446645961457,0.004121702718721338,0.0006132013573736414,7.902385870551355e-8,2.960465647129838e-8,1.4189451518297204e-7,1.0131499334897044e-17,1.2307692712566407e-17,2.567950287186647e-16
0.7808904452226113,10.0,1.5179178240537048,1.5839343615715518,1.5501670941013699,0.003425336473750012,0.004773447480829949,0.004121721234070544,0.0006132233355057056,7.903121946424513e-8,2.9607585933368153e-8,1.41896954088783e-7,1.013230918197646e-17,1.2307884646287158e-17,2.5679630310783525e-16
0.7813906953476738,10.0,1.517926309262667,1.5840559243744823,1.5503805836064601,0.003425463036265264,0.004773622058764341,0.004121768556138263,0.0006132645952326845,7.903186883980843e-8,2.9615497651780544e-8,1.4189729134022432e-7,1.0132610725816907e-17,1.230795203026856e-17,2.568016361507942e-16
0.7818909454727364,10.0,1.5179772862307206,1.584154523525412,1.550683199843983,0.003425681250258044,0.004773967252372246,0.004121851440952341,0.0006132675554445828,7.903952456599253e-8,2.961744958953508e-8,1.4190135741063908e-7,1.0134192865400258e-17,1.2308360454130096e-17,2.5680623905870737e-16
0.7823911955977989,10.0,1.518010946301557,1.5841562490678707,1.5507184422094267,0.00342589656892851,0.004774235092034595,0.004121927296334395,0.0006133041970575732,7.90399115608703e-8,2.96180591797699e-8,1.4190165290631538e-7,1.0134269260286361e-17,1.2308789202087618e-17,2.5681307003707204e-16
0.7828914457228614,10.0,1.5180536181804574,1.584275123128999,1.5507657080653117,0.0034259146712936487,0.004774512684546159,0.004122268329354425,0.0006133125465573432,7.904274664465277e-8,2.9624058226826936e-8,1.4190391316538964e-7,1.0136407544109877e-17,1.2308857435869629e-17,2.5681377942040726e-16
0.783391695847924,10.0,1.51805963653723,1.5844724770003198,1.5508128861739148,0.003427297627060866,0.004774657934192069,0.004122287574055333,0.00061334073901954,7.904385612389925e-8,2.9628819310496565e-8,1.4190675118997887e-7,1.013693709450593e-17,1.2309190090526344e-17,2.5681975635911553e-16
0.7838919459729865,10.0,1.5182040304264142,1.5844815954608926,1.5510853254813701,0.0034278343910957867,0.004774705521050433,0.004122464711027397,0.0006133650828401662,7.90516774291185e-8,2.963103815561795e-8,1.4190687592222475e-7,1.0137459795252845e-17,1.230999378730105e-17,2.568242705052479e-16
0.784392196098049,10.0,1.5182835188792552,1.5844836483998401,1.551201348611693,0.00342845462787027,0.004774838774993828,0.004122491340116424,0.0006133695899194438,7.90574803853896e-8,2.9631147545426643e-8,1.4190705682594653e-7,1.0139109394248394e-17,1.2310204573291233e-17,2.568255363021758e-16
0.7848924462231116,10.0,1.5183293646730305,1.584633637790299,1.5513902840727223,0.0034287124603896474,0.004775580851354569,0.00412298836041479,0.0006133730795550147,7.905761708945697e-8,2.9631935013745508e-8,1.4191006302344004e-7,1.0139226722268789e-17,1.231089836796424e-17,2.5682646062955643e-16
0.7853926963481741,10.0,1.51843867034029,1.5846894217745477,1.5521047703139856,0.0034297157164179695,0.0047759218191269145,0.004123114256708489,0.0006133784216971255,7.905797339530182e-8,2.963910238417473e-8,1.419117381084507e-7,1.0139701753201716e-17,1.231091752259845e-17,2.5682997900822857e-16
0.7858929464732366,10.0,1.518441642873726,1.5848778453074608,1.5521229893481596,0.0034300613827722305,0.0047760492232819165,0.004123202852291076,0.0006134050875023632,7.906364766272419e-8,2.9643941091225467e-8,1.4192646516911006e-7,1.0140763082635118e-17,1.2312414571526401e-17,2.5683775319372365e-16
0.7863931965982992,10.0,1.518461374947106,1.584923234933193,1.5523467090768384,0.0034303658504088175,0.004776073166103271,0.004123379131460899,0.0006134315446502048,7.90650293100858e-8,2.964729207948221e-8,1.4192908609351953e-7,1.0142214245184349e-17,1.2312676658266434e-17,2.5684319862862223e-16
0.7868934467233617,10.0,1.518488311304794,1.5849735012912702,1.5523493160884447,0.0034307484793263186,0.0047761009842846565,0.00412338906316491,0.0006134386444034369,7.907302241874529e-8,2.9647544186341133e-8,1.4193774318299073e-7,1.014225316915625e-17,1.2312804115167434e-17,2.568450780482867e-16
0.7873936968484242,10.0,1.51850221027421,1.584987932030334,1.5523512338850256,0.0034313685576632257,0.0047761113910931635,0.004123505587790751,0.0006134663502817238,7.907585066132354e-8,2.964803045614191e-8,1.4194098125617034e-7,1.014376983090713e-17,1.2312861136253748e-17,2.5684801856186894e-16
0.7878939469734867,10.0,1.518532128596506,1.5850028194455894,1.5523659522542546,0.003431675304689418,0.004776198962396103,0.004123656117822191,0.0006134681345190823,7.90761778068181e-8,2.964952126846577e-8,1.41953140327424e-7,1.0144210175173542e-17,1.231292961295548e-17,2.5684945187607346e-16
0.7883941970985493,10.0,1.5186537435199143,1.5850431252076842,1.5524058575085804,0.00343209946365498,0.004776228947828399,0.0041239611184870125,0.0006134804057049072,7.908369942889847e-8,2.9654783374311092e-8,1.4197162761522715e-7,1.0144548754827418e-17,1.2313977663909197e-17,2.5685074884090644e-16
0.7888944472236118,10.0,1.518660711329188,1.5850844723925919,1.5528305541113288,0.003432516764368949,0.004776381273145767,0.004123996270416109,0.0006134833046611689,7.908489797656097e-8,2.9655631448949868e-8,1.4197918562687028e-7,1.0145565537564749e-17,1.2314220986052518e-17,2.5685162502624755e-16
0.7893946973486743,10.0,1.5186627544988176,1.5851166887866084,1.552979630285719,0.0034338235144653418,0.004776475533921958,0.004124207576067274,0.000613498423164531,7.908554210994943e-8,2.9655810755804743e-8,1.4199135156822567e-7,1.0146784185569668e-17,1.2314257247868443e-17,2.568562760410161e-16
0.7898949474737369,10.0,1.5187048761217532,1.5851729134155124,1.5530208521147988,0.0034340930614647548,0.004777255493228697,0.004124327043624735,0.0006135002948347116,7.908568217826426e-8,2.966412941607681e-8,1.4199435779086068e-7,1.0147191774724796e-17,1.2314854621076012e-17,2.568606786702519e-16
0.7903951975987994,10.0,1.5187571676166485,1.5852349086758035,1.5532133674834039,0.003434217099245809,0.004777606582991468,0.004124355025168798,0.0006135052363695442,7.908679555809242e-8,2.967135070406332e-8,1.4199659233659665e-7,1.0148786747661115e-17,1.2314941310357182e-17,2.568643814998354e-16
0.7908954477238619,10.0,1.518894421826428,1.585354968971706,1.5532296927151754,0.0034342893755538043,0.004777665010393227,0.004124383003639867,0.000613519097520072,7.908826169889176e-8,2.9671839772821953e-8,1.4200081664235185e-7,1.0150127524757182e-17,1.2315027616719558e-17,2.5686541125092505e-16
0.7913956978489245,10.0,1.5189714033034825,1.586079921745017,1.5536037796216544,0.0034343047277045793,0.004777684239695873,0.004125025312738681,0.000613536313518894,7.909023715536685e-8,2.9673882360622666e-8,1.420017997872593e-7,1.0150492188229534e-17,1.2315322269733e-17,2.5687103865278555e-16
0.791895947973987,10.0,1.5189871245177051,1.586084352782837,1.5537560831580508,0.003434404381679799,0.004778354558302348,0.004125248051325387,0.0006135492212091836,7.909092007469391e-8,2.9675361761704064e-8,1.4200414449551602e-7,1.0150592986178152e-17,1.231575390081549e-17,2.5687296598855624e-16
0.7923961980990495,10.0,1.5190382577465065,1.58619067020828,1.5538364429795124,0.003434466960798683,0.004778378176103595,0.004125415277869431,0.0006135751339668588,7.90910520050358e-8,2.9675825016824196e-8,1.4200469913473285e-7,1.0154509212601553e-17,1.2315756472780771e-17,2.568734399536434e-16
0.7928964482241121,10.0,1.5191655899539043,1.5862552768752096,1.553893259907999,0.003434849225743697,0.004778454776974651,0.004125562773840396,0.0006135986183217854,7.909249996344115e-8,2.9676289733060998e-8,1.420161704216643e-7,1.0154875375684618e-17,1.2315852693645623e-17,2.5687570352679903e-16
0.7933966983491746,10.0,1.5192201571104365,1.5863337148875263,1.5538968273607054,0.0034349961811707334,0.004778935300379471,0.004125638795983702,0.0006136020147660563,7.909339126962758e-8,2.9677323140134125e-8,1.4202559594181452e-7,1.0155219052894616e-17,1.2316225330362973e-17,2.568782971707794e-16
0.7938969484742371,10.0,1.5192504785275378,1.5865680190841256,1.5543783527668524,0.003435016265683461,0.004779028077773861,0.0041260543763945254,0.0006136099196113375,7.909415200876796e-8,2.9682495614945294e-8,1.420268967692682e-7,1.0155537080517165e-17,1.2316365527475889e-17,2.5688768838929497e-16
0.7943971985992997,10.0,1.519272491953518,1.5866315926314973,1.5544609792604256,0.003435169980086792,0.0047790405555785415,0.004126108055826716,0.0006136545983140361,7.90980638645694e-8,2.968355282392204e-8,1.4202699515616126e-7,1.0155669214841448e-17,1.2316629963018693e-17,2.5689537428275015e-16
0.7948974487243622,10.0,1.5193116661247306,1.5868940826764946,1.5545049500710892,0.0034352790786869383,0.004779059055086905,0.004126114742464402,0.0006136746181660863,7.910068683680976e-8,2.968702320232898e-8,1.420273707944648e-7,1.0157203286033553e-17,1.2316723262416997e-17,2.56901370148649e-16
0.7953976988494247,10.0,1.5193747525505368,1.5869987279267646,1.5545522643351943,0.003436294397688483,0.004779080281689336,0.004126252497474585,0.0006136851800299011,7.910115238824027e-8,2.9688573475628288e-8,1.4202769108153338e-7,1.0157681085142657e-17,1.2317158099175192e-17,2.569137937960372e-16
0.7958979489744873,10.0,1.5194178371929292,1.5870470802710546,1.554653512654973,0.003436768837359091,0.004779128782726885,0.004126355455813787,0.0006136967258295177,7.910326142522655e-8,2.9688685878455693e-8,1.4202781223157935e-7,1.0157800038185291e-17,1.2317196201612804e-17,2.5691851074627254e-16
0.7963981990995498,10.0,1.5195403746589071,1.5871660081722083,1.5548350653788041,0.0034371057752119274,0.0047795271852612035,0.004126431796053178,0.0006137075229313023,7.910369691417108e-8,2.9689816777874167e-8,1.4202782388314334e-7,1.0158224625147855e-17,1.2317294223023549e-17,2.569201591645554e-16
0.7968984492246123,10.0,1.5195757165695445,1.587179335914484,1.5549169420308029,0.0034384046678888943,0.004779608939957519,0.004126683067145767,0.000613734505628811,7.910447242391964e-8,2.96965338708734e-8,1.4203997975207666e-7,1.0158615414043132e-17,1.2317420877528994e-17,2.5692069303171805e-16
0.7973986993496749,10.0,1.5195907525291459,1.5872397498366406,1.5551492103942612,0.003438483849771326,0.004779639550770704,0.004126716813999749,0.0006137369254884804,7.910898973620812e-8,2.9698331992373212e-8,1.4204322840589973e-7,1.0159971585737941e-17,1.2317655675157059e-17,2.569218038878397e-16
0.7978989494747374,10.0,1.519701930265496,1.5872793497677187,1.5552801354394714,0.003438836824247119,0.00477987995691092,0.004126742454041761,0.0006137411759529122,7.911170094998036e-8,2.9712505186119294e-8,1.4204549085848195e-7,1.0160995115577918e-17,1.2317846754379798e-17,2.5692354737876144e-16
0.7983991995997999,10.0,1.5197508255794674,1.5873087045342154,1.555351515209954,0.0034389828589708087,0.004779960542213427,0.004127018030950506,0.0006137687432169649,7.911509620303558e-8,2.9713790005240113e-8,1.4204905417419967e-7,1.0163302751970327e-17,1.2318266999992112e-17,2.5692713197262394e-16
0.7988994497248624,10.0,1.5198099512274301,1.5873744754698447,1.5554767844339839,0.0034389983506170284,0.0047802397314343735,0.004127068482485058,0.0006137796648603539,7.911596392565717e-8,2.971629043066238e-8,1.420506134287787e-7,1.0163312080454749e-17,1.2318269397366074e-17,2.569331019799335e-16
0.799399699849925,10.0,1.5198734747158584,1.5875228803132875,1.5555983436045726,0.0034390131471841888,0.004780584265284017,0.0041270933617231515,0.0006137873209982343,7.911777793332049e-8,2.9716991851312675e-8,1.42061619519435e-7,1.016376626287118e-17,1.2318698983086906e-17,2.569452443667975e-16
0.7998999499749875,10.0,1.5199097958728607,1.5877219104287466,1.555698684167176,0.0034399055071061384,0.004780621477341732,0.0041272751896306815,0.0006138322870587986,7.91183062018233e-8,2.9719392848214325e-8,1.4206398154214003e-7,1.0165719620751659e-17,1.2318732147711484e-17,2.56950333900374e-16
0.80040020010005,10.0,1.5199144818254817,1.587753876272387,1.5556991807138068,0.003440128028133252,0.004780781551353347,0.004127290199287833,0.0006138400953209285,7.91234600061642e-8,2.973289139218762e-8,1.4206440635829712e-7,1.0165843398219038e-17,1.2318734334789705e-17,2.569633611699584e-16
0.8009004502251126,10.0,1.5199314670824087,1.5879937377049922,1.5559887301069102,0.0034401457617463356,0.004780875955740439,0.004127321861419575,0.0006138612927749026,7.912699217134992e-8,2.974334563693355e-8,1.4206504192339335e-7,1.0167912532085339e-17,1.2319012964044548e-17,2.569650986440351e-16
0.8014007003501751,10.0,1.519936224162625,1.5880680302854413,1.5564316711348258,0.0034411408741693624,0.0047811617988187454,0.0041273605906476446,0.0006138839563932421,7.912917178102091e-8,2.974452645245098e-8,1.4206546731251386e-7,1.0168220334993223e-17,1.2319394587554399e-17,2.5697067116226027e-16
0.8019009504752376,10.0,1.5199970767866338,1.588070071546296,1.5566383637741612,0.0034415764118500267,0.0047813979273597694,0.004127615698511733,0.0006138991689843146,7.912991395345535e-8,2.9745606150132653e-8,1.4206988361444493e-7,1.01694516102639e-17,1.2319396128904699e-17,2.5697314272856864e-16
0.8024012006003002,10.0,1.5200065901018611,1.5882206016875917,1.5567597054373037,0.00344159950661654,0.0047814783076010016,0.004127692291541186,0.0006139059206649784,7.913257817640445e-8,2.9746173920193733e-8,1.4207001056762887e-7,1.0170654777565308e-17,1.2319904844596031e-17,2.569771934848053e-16
0.8029014507253627,10.0,1.5201057719396345,1.588272897126108,1.5571345567244756,0.0034416638307090716,0.004781562194655649,0.004127789555827594,0.0006139135227853614,7.913278946912697e-8,2.9751118701097003e-8,1.4207040037392372e-7,1.0171258733336076e-17,1.2320679194798821e-17,2.569832431286202e-16
0.8034017008504252,10.0,1.5201192770925533,1.5882967150756884,1.55718229085527,0.003442244765257332,0.004781785138959541,0.004127809935189878,0.0006139361899050741,7.913644985466289e-8,2.975993832905805e-8,1.4207576884097355e-7,1.0171475251661913e-17,1.2321095083374525e-17,2.5698379762845337e-16
0.8039019509754878,10.0,1.5201779752639912,1.588303581792006,1.5573375573973454,0.0034425996718689825,0.004781872617514114,0.004128184338719476,0.0006139658401381357,7.913794442008842e-8,2.9761338226939307e-8,1.4208182471511732e-7,1.0172300739752839e-17,1.2321525338076766e-17,2.569868757521106e-16
0.8044022011005503,10.0,1.5202162944084519,1.5883551540178182,1.5574306830373428,0.0034428679401246735,0.004782290373238032,0.004128204776898523,0.000613989039847684,7.914092804267868e-8,2.9761489008757356e-8,1.4209618039888398e-7,1.0172329261022067e-17,1.2321904111729603e-17,2.5699230309136276e-16
0.8049024512256128,10.0,1.520386387667801,1.5883657815506773,1.557736715532003,0.0034438325653046013,0.004782582541113699,0.004128401067747962,0.0006139934356687044,7.914093545932127e-8,2.976826922421421e-8,1.4209841004085294e-7,1.017240672835278e-17,1.2321930705103039e-17,2.5699860345847846e-16
0.8054027013506754,10.0,1.5204388953658703,1.5885634492924297,1.5577584131156454,0.003444535397453739,0.004783307787877142,0.004128814330003354,0.0006140745523288347,7.914415201841054e-8,2.9768270167187746e-8,1.421028734752958e-7,1.0173264499112842e-17,1.2321988001046214e-17,2.570002881039579e-16
0.8059029514757379,10.0,1.5204462161373569,1.5885891593916437,1.5578921851788707,0.003444930107244974,0.004783535791635691,0.004128832506550926,0.0006140871265977537,7.914640123969759e-8,2.9773146200614703e-8,1.4210546463255497e-7,1.0173376963473317e-17,1.2323057480425126e-17,2.5701182380917426e-16
0.8064032016008004,10.0,1.520530762368257,1.588599063337442,1.5580068423317746,0.0034449781961626187,0.004783644985000449,0.004129059206015223,0.0006141424646282218,7.915636136043654e-8,2.9776006930526798e-8,1.4210785530361117e-7,1.0175159242995553e-17,1.23231934969015e-17,2.570215451465915e-16
0.806903451725863,10.0,1.5205759640877965,1.5886338652628074,1.5581255061266177,0.003445000890391161,0.004783945408311011,0.004129265564906296,0.0006141891720192872,7.915903075217349e-8,2.9778500063904508e-8,1.421098329228044e-7,1.017517798727328e-17,1.2323540209730695e-17,2.570491534637028e-16
0.8074037018509255,10.0,1.5206400530381066,1.5886848680642565,1.558210957667619,0.0034450546687898025,0.004784012310683086,0.004129288580724516,0.0006141936792238353,7.916287038809824e-8,2.9783502371466114e-8,1.421100389586275e-7,1.017538555589916e-17,1.2324487752117268e-17,2.5705826471046364e-16
0.807903951975988,10.0,1.5206598643536746,1.5887414853387132,1.5582137769361983,0.0034452274194533995,0.004784103285394394,0.00412941148442564,0.0006142067558804185,7.916289161578621e-8,2.9789919511466308e-8,1.4212428410255693e-7,1.0175767360717642e-17,1.2325023754041797e-17,2.5706217286155135e-16
0.8084042021010506,10.0,1.5206714088784337,1.5887888580245866,1.5583498855089768,0.003446157940459634,0.0047841274398624295,0.004129432882424605,0.0006142254218069127,7.916422320776946e-8,2.979100415703753e-8,1.421268758430374e-7,1.0176928251363647e-17,1.2325167156445408e-17,2.5706592837898353e-16
0.8089044522261131,10.0,1.5206940821325292,1.5890701034533223,1.5586192141764854,0.003446444089372743,0.004784572785162163,0.004129662402812193,0.0006142325228193854,7.916455671115297e-8,2.979252736178705e-8,1.421283254725256e-7,1.0177846065967648e-17,1.2325482415127145e-17,2.570707397302833e-16
0.8094047023511756,10.0,1.5207368646286805,1.5891680402614772,1.5586358075416953,0.0034472242786937756,0.004784796250524338,0.004130238518416686,0.0006142383960185295,7.916458383176092e-8,2.979476554888563e-8,1.4213167111997988e-7,1.0178011128342097e-17,1.2325591454568963e-17,2.5707349055107133e-16
0.8099049524762382,10.0,1.5207703391780336,1.58917533879463,1.5586400358027281,0.003447255148795277,0.004784865101171638,0.004130303687604901,0.0006142464946282391,7.916664706260499e-8,2.980442863833949e-8,1.4213277875180697e-7,1.0178954994186359e-17,1.2325742094934897e-17,2.570751712835481e-16
0.8104052026013007,10.0,1.520776521084547,1.5895325959083908,1.5587037580816094,0.0034473894038483544,0.0047850548231468774,0.004130354703414251,0.000614269766518982,7.916850814452033e-8,2.980589639485296e-8,1.4213577131913055e-7,1.0179622695992857e-17,1.2325852416900552e-17,2.5708056776801823e-16
0.8109054527263632,10.0,1.5207983428005278,1.5899709204450567,1.5587575060372683,0.003447905015568535,0.004785114087162815,0.004130472179115961,0.0006142912094380365,7.917123391175684e-8,2.980736409760576e-8,1.4214642300938667e-7,1.0181338852549832e-17,1.2325930245624937e-17,2.570811000105293e-16
0.8114057028514257,10.0,1.5208351254180907,1.5902749528946027,1.5589783406638098,0.003448186823220156,0.004785340780554625,0.00413057262552607,0.0006143182298441518,7.917227922426604e-8,2.981441877734392e-8,1.4214968465542568e-7,1.0183660913285076e-17,1.2325991403978956e-17,2.5708466486940213e-16
0.8119059529764883,10.0,1.5209391200515752,1.5904522900912974,1.5592388381484255,0.003448265799060857,0.0047853459121541065,0.004130658933923158,0.00061433215880641,7.917959849955761e-8,2.9819632850884486e-8,1.42150452122276e-7,1.0184358417802716e-17,1.2326326978912182e-17,2.5709109224643196e-16
0.8124062031015508,10.0,1.520942293614533,1.590539765121362,1.559635132146865,0.003448527164359656,0.004785836144630709,0.004130913915137099,0.0006143380429446938,7.918833253757158e-8,2.9830281321737355e-8,1.4215397381727475e-7,1.0184372652866572e-17,1.2326516677512476e-17,2.571005793915129e-16
0.8129064532266133,10.0,1.5209752936192722,1.5909720508874752,1.5598362087743136,0.0034506045705454537,0.00478588777710796,0.004131121724964065,0.0006143399246616379,7.918924664892556e-8,2.9831451787918226e-8,1.421614503138398e-7,1.0184735960731823e-17,1.2326860130926047e-17,2.571048926558331e-16
0.8134067033516759,10.0,1.5209861964807139,1.5911409668432155,1.5601199772859125,0.0034507351353601557,0.004786015317437969,0.0041312325069484635,0.0006143444744365478,7.918949517212566e-8,2.983164191142914e-8,1.4216324884197333e-7,1.018487247714975e-17,1.2326869618862838e-17,2.571053011566095e-16
0.8139069534767384,10.0,1.5210212129165397,1.5914436609103462,1.5601937568984972,0.0034508229239648813,0.004786374950760041,0.004131555534655196,0.0006143489448609524,7.918999740640602e-8,2.9834154359136196e-8,1.4216556120791713e-7,1.0187724136708958e-17,1.2327869495317851e-17,2.5712424173860565e-16
0.8144072036018009,10.0,1.5210633157870241,1.5914728028948213,1.5602325935736712,0.003451993909291581,0.00478671996708359,0.004131661735360881,0.000614353160799475,7.919113766005286e-8,2.983670051633607e-8,1.421656909732694e-7,1.0188865848733698e-17,1.2328963884981358e-17,2.5713295491896427e-16
0.8149074537268635,10.0,1.5210676356199437,1.5915941062789611,1.5604343609110638,0.003452913075867756,0.004786723656111598,0.00413169280420924,0.0006143968480389202,7.919201355266603e-8,2.9836923914481694e-8,1.421670189126274e-7,1.018947259744642e-17,1.2329553064080069e-17,2.5713555349828773e-16
0.815407703851926,10.0,1.5210800870448922,1.5916143076613027,1.560913496353418,0.003453262845373953,0.004787714731372753,0.0041317545112389146,0.0006143970821358035,7.919721531261871e-8,2.98383374676742e-8,1.421745956184491e-7,1.0190588086516622e-17,1.2329742446008848e-17,2.571360959225677e-16
0.8159079539769885,10.0,1.5210832830643681,1.591681889405089,1.5609336246355212,0.0034533624251336594,0.004787924458192765,0.004132135135423945,0.0006144328403707557,7.920255995909841e-8,2.984384158009405e-8,1.421853104311114e-7,1.019080683075138e-17,1.233077777425383e-17,2.5714238970744333e-16
0.8164082041020511,10.0,1.5212216525222675,1.591785724438316,1.5610311073754726,0.0034548212278575205,0.004787927502094682,0.004132691191370897,0.000614464790870083,7.920311883232212e-8,2.984575272544775e-8,1.4218840296003226e-7,1.0190901372578221e-17,1.233080228590117e-17,2.5714698392724886e-16
0.8169084542271136,10.0,1.5212960424386834,1.5918227069709048,1.561594127798675,0.003455021652611572,0.004788197775579362,0.004132825315809249,0.0006144698941193845,7.920676074159223e-8,2.984649789202941e-8,1.4218872897877799e-7,1.0191069394655867e-17,1.2331772802798584e-17,2.571564334977721e-16
0.817408704352176,10.0,1.5213231077338927,1.591830963402706,1.5617168890779796,0.0034550591378935632,0.0047882453257402525,0.004132827964640522,0.0006144788385022887,7.920843992302539e-8,2.9847260532160347e-8,1.421938262645609e-7,1.0192227273232966e-17,1.2332482512797276e-17,2.571638441348151e-16
0.8179089544772387,10.0,1.5213666137321278,1.5918357452166676,1.5618113272909202,0.0034551466687039413,0.00478827052969829,0.004132883438480307,0.0006145157575632753,7.921111040818472e-8,2.984738248078833e-8,1.4219817819831963e-7,1.0194719701061109e-17,1.2332558488660768e-17,2.5718273022464315e-16
0.8184092046023012,10.0,1.5214264673062916,1.5918770261513866,1.5619469875334273,0.0034555068309539408,0.004788341875434406,0.00413300913469431,0.0006145175396588814,7.921975235772751e-8,2.985509287618981e-8,1.4220064586835883e-7,1.0194973727460754e-17,1.2332653491904023e-17,2.5720829472835777e-16
0.8189094547273637,10.0,1.5214301501862415,1.5920692731597679,1.5621025275161466,0.0034556812429007914,0.0047888917394523925,0.004133143904126077,0.0006145213036452983,7.922113178654985e-8,2.986009880991622e-8,1.4220084853006644e-7,1.0195244542188787e-17,1.2333018593756498e-17,2.572212942049281e-16
0.8194097048524263,10.0,1.5215026878961349,1.5920843781870304,1.5625050251253023,0.003455815651351757,0.004788930520326896,0.004133203971075624,0.0006145263795263456,7.922226032052763e-8,2.9861016865612824e-8,1.422179849538383e-7,1.019598847912056e-17,1.2333096881818076e-17,2.5723396988738485e-16
0.8199099549774888,10.0,1.5217349655542243,1.5921276624779617,1.5625312583109736,0.0034558429511157766,0.004789015957222275,0.004133401160082511,0.000614536634690904,7.92256160724002e-8,2.98632473179616e-8,1.4222148400203076e-7,1.019715237681299e-17,1.2333308591165914e-17,2.572417419874946e-16
0.8204102051025512,10.0,1.5217736152924741,1.5921567527181144,1.5626104136294057,0.0034564954518987298,0.004789228954729476,0.004133462840540584,0.0006145464664233261,7.922873755625936e-8,2.988059800287424e-8,1.422290773858972e-7,1.019718404191118e-17,1.233391810642287e-17,2.572562826245853e-16
0.8209104552276139,10.0,1.5219285115928143,1.5922846023974135,1.5626205330815321,0.003456796991169357,0.004789330339383645,0.004133517978381235,0.0006145687299668507,7.923764542856308e-8,2.988193060932967e-8,1.422398782325641e-7,1.0199145661357485e-17,1.233397488587893e-17,2.5725677300228697e-16
0.8214107053526764,10.0,1.5219850090651268,1.5924690499895,1.5626338965084,0.0034568575457054867,0.004789493695683389,0.004133634084976479,0.0006145878584508151,7.92443777849096e-8,2.988599418543707e-8,1.4224077869932432e-7,1.01993401072349e-17,1.233418870401751e-17,2.572646589615674e-16
0.8219109554777388,10.0,1.5220838876250675,1.592595047355337,1.5628244270197609,0.0034575033311843324,0.00478955760101921,0.004133818197292455,0.0006145951200818453,7.92480481340819e-8,2.988610855870095e-8,1.422473219626706e-7,1.020052588549634e-17,1.2334339226611849e-17,2.572647893068222e-16
0.8224112056028015,10.0,1.5220970562774936,1.5928174682389176,1.5628266061423712,0.003457507197667937,0.004789588156933728,0.004133834689438981,0.0006145987818749118,7.925028223449192e-8,2.9891728911519776e-8,1.422577673001389e-7,1.020201015054588e-17,1.233435094970691e-17,2.5727724478696187e-16
0.822911455727864,10.0,1.5221484001031236,1.5928498610359727,1.5628615715605305,0.003458062445514825,0.004789595873587541,0.004134161075121742,0.00061460928068499,7.925509482605702e-8,2.989417220261076e-8,1.4225916281508316e-7,1.0202582933160871e-17,1.2334412146825007e-17,2.572801458195319e-16
0.8234117058529264,10.0,1.5222723292290605,1.593036609754782,1.563171651917301,0.00345811804886543,0.0047902183966686265,0.004134478056821066,0.0006146374920506966,7.925660305663028e-8,2.989634808873094e-8,1.422630574323253e-7,1.0202898522159596e-17,1.2334785894457003e-17,2.5728217904590273e-16
0.8239119559779889,10.0,1.5223715084409266,1.5930809297206259,1.563232270567172,0.003458180995347378,0.004790292024244102,0.0041345370205607326,0.0006146517643796675,7.925748750759456e-8,2.9896414565103144e-8,1.4226566080241366e-7,1.0203422341657522e-17,1.2334884374554137e-17,2.5728848368220777e-16
0.8244122061030515,10.0,1.5224510644067673,1.5931567398091042,1.5632873703822174,0.0034583869520375785,0.004791053532207445,0.004134546958890826,0.0006146702875353617,7.926864762825794e-8,2.990609908581952e-8,1.4226579182976136e-7,1.0203661620325817e-17,1.2335115274481404e-17,2.5730502618859255e-16
0.824912456228114,10.0,1.5224685431698373,1.5933582412125749,1.5633170437195814,0.003458725933167089,0.004791207490988691,0.004134604088127719,0.0006146978998081111,7.927067728200673e-8,2.9908012020621873e-8,1.4226860190699134e-7,1.0204465195078592e-17,1.2335135916013344e-17,2.573120342141523e-16
0.8254127063531765,10.0,1.5224792203842656,1.5934912987973429,1.5637900431498803,0.0034589861435173476,0.004791375289219374,0.004134706499906009,0.0006147037168996565,7.92766359739843e-8,2.9910481459626447e-8,1.4226957926069064e-7,1.02048734413496e-17,1.2336186952679115e-17,2.5731412424763366e-16
0.8259129564782391,10.0,1.5226574310668326,1.5935676394037432,1.5639560600688913,0.0034591753236267874,0.00479157375144303,0.004134859914773004,0.0006147069572007922,7.92776489302521e-8,2.991513283286951e-8,1.422699265750734e-7,1.0206142471388411e-17,1.2336304783401907e-17,2.5733001789576583e-16
0.8264132066033016,10.0,1.5226735688293573,1.5937346190930706,1.5639582726516226,0.0034592927268888856,0.004791822829879563,0.004135087617323684,0.0006147080543402147,7.928484061402313e-8,2.99253097218517e-8,1.4226998496591856e-7,1.0206463521644193e-17,1.2336634275926108e-17,2.5733356031840086e-16
0.8269134567283641,10.0,1.522740224771517,1.5938322843777195,1.5642497687556418,0.003459462384249569,0.004791840089803101,0.004135324528675107,0.0006147189177005063,7.929003774099206e-8,2.992993976843977e-8,1.422716320718225e-7,1.0206813368474975e-17,1.2336651675006627e-17,2.573350016808213e-16
0.8274137068534267,10.0,1.5228670270973002,1.593846818154728,1.5643866880049992,0.003459513757144396,0.00479246053896401,0.0041353947165910015,0.0006147254787872677,7.929012663742297e-8,2.993301433922673e-8,1.422760485681867e-7,1.0209351637231894e-17,1.2336692239573742e-17,2.5735375090596237e-16
0.8279139569784892,10.0,1.5228873586179097,1.5938965472925708,1.564439258149964,0.003460190597205968,0.004792670018729776,0.0041355700705116875,0.0006147269651929086,7.929302951767448e-8,2.9933100682584875e-8,1.4228245501352295e-7,1.0211342602296164e-17,1.2337496095924614e-17,2.5736320571359373e-16
0.8284142071035517,10.0,1.5230820694333957,1.5941757313543792,1.5644651241432739,0.003460705145571152,0.004792782765130423,0.004135641339113905,0.0006147775875732786,7.92945989609516e-8,2.993502698192309e-8,1.4228790932599032e-7,1.0211808424045271e-17,1.2337599855751082e-17,2.5736522816417395e-16
0.8289144572286143,10.0,1.5231123222250467,1.5945311854069386,1.5647242767504308,0.0034607773106150185,0.0047930970264777085,0.00413647502362216,0.0006147950298417404,7.929731467975119e-8,2.9942996851505094e-8,1.4229012496403905e-7,1.0212012096896697e-17,1.2337869364702971e-17,2.5739059564043867e-16
0.8294147073536768,10.0,1.5231428272662106,1.5946503932100022,1.5647730255736936,0.0034620770148470112,0.00479321668523513,0.004136699252901763,0.0006148135346610703,7.929784839127778e-8,2.994615190770212e-8,1.4229734852781544e-7,1.0215958107847871e-17,1.2338415944263702e-17,2.573937432578324e-16
0.8299149574787393,10.0,1.5232611328693815,1.5947041661786485,1.5650013351777015,0.0034621414255241252,0.004793552246222362,0.004136797787889147,0.00061483206429771,7.930908743609426e-8,2.994757339780791e-8,1.422979437191833e-7,1.02168474804916e-17,1.2338967300550314e-17,2.5742520371464917e-16
0.8304152076038019,10.0,1.5233496177763524,1.5947448701766078,1.5652205935966492,0.0034622180345965517,0.004793556158584252,0.004136904194903194,0.0006148512579030694,7.930997071098987e-8,2.9950384097228586e-8,1.4229822974247298e-7,1.0216856421205156e-17,1.2339282616836674e-17,2.574278265231838e-16
0.8309154577288644,10.0,1.5237025554210144,1.5947982978127704,1.565399037005138,0.0034623098237289616,0.004793783408371841,0.004137457121684026,0.0006148532360070146,7.931288343877738e-8,2.9950753885760444e-8,1.422988385737267e-7,1.0217581568816405e-17,1.2339385085942486e-17,2.574316059308075e-16
0.8314157078539269,10.0,1.523765794922454,1.594838203775367,1.5656242709143122,0.003462636346623126,0.004794579791926163,0.004137671245539297,0.0006148780563659155,7.932020820772714e-8,2.995418685273082e-8,1.423010969108317e-7,1.0218083578598399e-17,1.2340455563324693e-17,2.5744023332075584e-16
0.8319159579789895,10.0,1.5237698305887553,1.5950994467420099,1.5656672779172582,0.00346331519911288,0.004794611965695527,0.0041379629797164506,0.0006148817065331501,7.932455478764134e-8,2.9955386808319204e-8,1.4232427653604217e-7,1.0218690698757591e-17,1.2340536518477364e-17,2.574419285888104e-16
0.832416208104052,10.0,1.5237974510570875,1.5951360072622771,1.5656997022509715,0.00346395497541398,0.004795015161602774,0.004138207280204011,0.0006148845388433812,7.932639978437637e-8,2.996037058175455e-8,1.4233521527120885e-7,1.0219397865201346e-17,1.2340568142592288e-17,2.574454297555676e-16
0.8329164582291145,10.0,1.523864808601219,1.595565820440521,1.5657103309315268,0.003464386526388498,0.004796336635180992,0.004138287729281145,0.0006149354415696208,7.933635914800628e-8,2.9964069100634894e-8,1.4233637710201474e-7,1.0220901785416136e-17,1.2341154987412691e-17,2.574454797990375e-16
0.8334167083541771,10.0,1.5238792810770325,1.595678457284682,1.5657258729118844,0.0034649984335130483,0.004796560445742059,0.004138318778082731,0.0006149628300777966,7.933809840524977e-8,2.996642310183176e-8,1.4235306468778445e-7,1.0220976056848723e-17,1.2341198746331625e-17,2.574463181675581e-16
0.8339169584792396,10.0,1.5241062137807462,1.5957447727153418,1.5659115064007296,0.003465201618326074,0.004797380308208652,0.00413834740023799,0.0006149994126490252,7.933908418799692e-8,2.9969088440812135e-8,1.4235655674253178e-7,1.022153453307753e-17,1.234122941552225e-17,2.574489662310816e-16
0.8344172086043021,10.0,1.5241971584492529,1.5957833281296372,1.5660032819955427,0.0034654542035709376,0.004798194242365676,0.004138951668832526,0.0006150094970374214,7.934555462202354e-8,2.996988148187945e-8,1.4235679631674017e-7,1.0222692522468629e-17,1.2341943240529332e-17,2.574556199585358e-16
0.8349174587293647,10.0,1.5242076082689062,1.5958747152174664,1.566047023609623,0.003465529748551624,0.004798216155870513,0.004139025629645026,0.0006150100105912019,7.934740369211922e-8,2.998017327577377e-8,1.423665713305984e-7,1.0222802708544734e-17,1.2342176940081119e-17,2.5746063600737215e-16
0.8354177088544272,10.0,1.5243868289050295,1.596000910532296,1.566600400382696,0.0034655967322176663,0.004798392568141629,0.004139064407492944,0.0006150344766803201,7.934945252322845e-8,2.998146454470384e-8,1.4236882869051688e-7,1.0223521629767966e-17,1.2342313573814074e-17,2.5746843873038394e-16
0.8359179589794897,10.0,1.524434236113893,1.5961188492135643,1.5667209407567766,0.0034656526741554867,0.004798976806587943,0.004139229991449938,0.0006150412426879858,7.93559570801452e-8,3.000111167853409e-8,1.4237780458866064e-7,1.0223985896693837e-17,1.2342898929137879e-17,2.574780191036378e-16
0.8364182091045522,10.0,1.5244384105219906,1.5961310859324478,1.567071531620865,0.003465685893163966,0.004799058755836841,0.004139341793852511,0.000615086045491233,7.935924166461133e-8,3.0007021219923835e-8,1.4238007792214372e-7,1.0225180016349126e-17,1.2343045660597096e-17,2.574789574369381e-16
0.8369184592296148,10.0,1.5244765145016184,1.5961436174366126,1.5671350173840997,0.0034660016481664227,0.004799123341379743,0.004140013803900512,0.0006151167319810113,7.935939697977411e-8,3.0016542611091565e-8,1.4238179742409157e-7,1.0225920554794515e-17,1.234386328880905e-17,2.575000964122075e-16
0.8374187093546773,10.0,1.5244983712872064,1.5961857392366763,1.567315131344769,0.0034666776336881996,0.004799445526486161,0.00414016274590913,0.0006151383687671829,7.936231162616346e-8,3.0018602014203364e-8,1.423838905931442e-7,1.0226947380878925e-17,1.2344278736338803e-17,2.5751208779798544e-16
0.8379189594797398,10.0,1.524510521975658,1.5963156899978959,1.5674562556542524,0.003467143536863696,0.004799550058352834,0.004140236214615146,0.0006151823792633653,7.936291368398616e-8,3.002112366198854e-8,1.4238743763246522e-7,1.0227167746119899e-17,1.2345309937820162e-17,2.575149698418387e-16
0.8384192096048024,10.0,1.5245536633944534,1.5965316216069771,1.5675208661839384,0.003467144433389745,0.004799667053781981,0.004140571454034276,0.0006151904031042652,7.936424858935974e-8,3.002344020303281e-8,1.423919773038703e-7,1.0228848615699077e-17,1.2345399680415885e-17,2.575166245596029e-16
0.8389194597298649,10.0,1.524565735316826,1.596865809391593,1.5676274676985622,0.003467207343331863,0.004799670859725141,0.004140985735306478,0.0006151910347902572,7.93711927794661e-8,3.002427527275459e-8,1.423981866911538e-7,1.0231493016994506e-17,1.2345534111987022e-17,2.575196717798786e-16
0.8394197098549274,10.0,1.5246964527330518,1.596968236646972,1.567701584659361,0.003467964880257862,0.004799816776332861,0.004141294284000341,0.0006152061335574669,7.937379857031803e-8,3.002817895831229e-8,1.424036595373865e-7,1.0233113731081942e-17,1.2345662666731702e-17,2.5752926364772275e-16
0.83991995997999,10.0,1.5247441018692058,1.5974314018862221,1.5677071947599144,0.003468430309078659,0.004799846348492457,0.0041415267612110365,0.0006152355733313694,7.938277839520043e-8,3.003918009601077e-8,1.4240526809629902e-7,1.0234863449062881e-17,1.2345848283376928e-17,2.575330751546139e-16
0.8404202101050525,10.0,1.5248407304269398,1.5975747129005426,1.5678488873058785,0.0034697225087230495,0.004800063690430159,0.00414162553545746,0.000615235579884124,7.938310567391348e-8,3.0047168814231826e-8,1.4240627824062527e-7,1.0235159879706499e-17,1.2345860301899917e-17,2.575454112923377e-16
0.840920460230115,10.0,1.5249193666785772,1.597575546520145,1.5678622773190127,0.0034703286057406898,0.004800377263327953,0.004141863571963892,0.0006152460085860913,7.938419008647228e-8,3.0053646111376745e-8,1.4240671086671338e-7,1.0235332645718836e-17,1.2346499951809012e-17,2.5754889712887907e-16
0.8414207103551776,10.0,1.5249917339671284,1.5979018995535086,1.5679470525611292,0.0034706331408700555,0.004800582849519669,0.004141876752167441,0.0006152668802005179,7.938432928636672e-8,3.00633896936034e-8,1.4240754615090682e-7,1.0236616294258426e-17,1.2347573103942776e-17,2.575502163547035e-16
0.8419209604802401,10.0,1.5250119230584627,1.5979999835846435,1.5679850184562805,0.0034719236981212353,0.004800810863799815,0.004142010980637256,0.0006153024523389481,7.938442504115189e-8,3.006434547522587e-8,1.4241580731770913e-7,1.023749550640306e-17,1.2347620720104014e-17,2.575600800449354e-16
0.8424212106053026,10.0,1.5250570183863985,1.5980608504239713,1.568013526656916,0.0034719965257283577,0.004801239394376656,0.004142014181727431,0.0006153163542892823,7.938645363101138e-8,3.006624092583271e-8,1.4241616027500533e-7,1.0237858475463265e-17,1.2347634029708992e-17,2.575695246813155e-16
0.8429214607303652,10.0,1.5251573119374042,1.5981041777978955,1.568124442317292,0.0034720131178473447,0.004801398896353011,0.0041420502789997,0.0006153361361805721,7.939443042331995e-8,3.007364131848793e-8,1.4244142819690188e-7,1.0237903374765384e-17,1.2347687158872008e-17,2.5757048483595433e-16
0.8434217108554277,10.0,1.5252608304830608,1.598145130283816,1.5682953268884385,0.00347203329655807,0.004801672723162962,0.004142181829097794,0.0006153369163526017,7.939650369786775e-8,3.008193557099414e-8,1.424428065230338e-7,1.0238044332937263e-17,1.2347788785313998e-17,2.575767230389252e-16
0.8439219609804902,10.0,1.5253021643031763,1.5982127107427042,1.5683737092248073,0.0034723873613517376,0.004802329493201219,0.004142188539926205,0.0006153465156750154,7.939863014110463e-8,3.008666046422399e-8,1.4245666149645562e-7,1.0238148307192896e-17,1.234790060860685e-17,2.5758283757126537e-16
0.8444222111055528,10.0,1.5253137171110946,1.598463301837994,1.5684704554872964,0.003472400878841582,0.004802796310269201,0.0041423371819959386,0.0006153469835868152,7.940331683686259e-8,3.008915705308218e-8,1.4246372618558315e-7,1.02381897145687e-17,1.2348294005303907e-17,2.5758740094300456e-16
0.8449224612306153,10.0,1.5253369819761282,1.598568655083263,1.5684785598027053,0.0034726927432309055,0.004803845709990281,0.004142470045719662,0.0006153725313625693,7.940421826559624e-8,3.009241738962022e-8,1.4246537029113215e-7,1.0238270771924214e-17,1.2348295406604667e-17,2.575989044706488e-16
0.8454227113556778,10.0,1.525591007163264,1.5985830901463434,1.5685623998961877,0.003473313043878346,0.0048043309343512065,0.0041425223888304444,0.0006153810964267317,7.940517960247667e-8,3.012123852867348e-8,1.4246640273350033e-7,1.023951438794777e-17,1.2348966501819866e-17,2.576294515006505e-16
0.8459229614807404,10.0,1.525601564667383,1.5989391577596768,1.5687545758432115,0.0034735933429649256,0.004804551796110073,0.004142657229462337,0.00061539157165532,7.940942460364291e-8,3.01314190708437e-8,1.4247085947480048e-7,1.0241345840398545e-17,1.2349921465063201e-17,2.576357671106438e-16
0.8464232116058029,10.0,1.5257406451736155,1.5992999461753268,1.569035335304811,0.0034739168842762673,0.004805050670320718,0.004142903596279461,0.0006154128115996882,7.940958299707538e-8,3.0144444531702504e-8,1.42480164093419e-7,1.0242049014069586e-17,1.2350182562521503e-17,2.5764537028905136e-16
0.8469234617308654,10.0,1.5257622632146113,1.599565135313399,1.5690433093765153,0.003473979143178084,0.0048051316137622865,0.004142947546270273,0.0006154179047731395,7.941161490321378e-8,3.014976912340816e-8,1.4248067358743653e-7,1.0245934669865178e-17,1.2350552177911723e-17,2.5765237066565215e-16
0.847423711855928,10.0,1.5257968375332112,1.5996817361356102,1.569167647700035,0.003474877418030314,0.0048051839882981085,0.004142973168493158,0.0006154263213691516,7.941721785403568e-8,3.015024584475905e-8,1.4248138800604342e-7,1.024658116160481e-17,1.2350686626785093e-17,2.5768654163086134e-16
0.8479239619809905,10.0,1.5258598329402846,1.5997534269476934,1.569168914074693,0.0034749037819874905,0.004805240674263644,0.004143024702174543,0.0006154394261332082,7.943099432892638e-8,3.0150752766069604e-8,1.4248274622127214e-7,1.0246723429847179e-17,1.235111700351483e-17,2.5768714398250815e-16
0.848424212106053,10.0,1.525924446500572,1.5997644186004674,1.5691689471610644,0.003475537167851126,0.004805655416822749,0.0041435326385767125,0.0006154870382701868,7.943210242180145e-8,3.0152272459844875e-8,1.4249369677620613e-7,1.024719601339247e-17,1.2351152574513299e-17,2.576967573074507e-16
0.8489244622311155,10.0,1.5259263379378933,1.600241226867375,1.5694236124224057,0.003475877813399118,0.004805737061627664,0.004144627375112179,0.0006155097644748637,7.943229289777759e-8,3.01523069545547e-8,1.4249851091339867e-7,1.0248777597264964e-17,1.2351230654727498e-17,2.5770459897550953e-16
0.8494247123561781,10.0,1.5259774731529492,1.600299395101839,1.569431096511025,0.003477221134261345,0.004805898548344106,0.004144659460514704,0.0006155208735582931,7.943472550614367e-8,3.016204026690216e-8,1.4250143656987956e-7,1.0249122871555446e-17,1.2351702218848491e-17,2.5771220697860292e-16
0.8499249624812406,10.0,1.5260166650789089,1.6003285061568697,1.5695105915056111,0.0034775842891008523,0.0048059143904134885,0.0041447206707098125,0.0006155470634200587,7.944109791626656e-8,3.016503462491807e-8,1.4250191658051432e-7,1.0250453149989702e-17,1.235199996905818e-17,2.577219553923755e-16
0.8504252126063031,10.0,1.526049537581075,1.6004265951855996,1.569540008142172,0.003479001474201531,0.004806310658214329,0.004144847388533404,0.000615549491247381,7.944367944751041e-8,3.0170156889388845e-8,1.4250335762041075e-7,1.0250537663822857e-17,1.2352153645385233e-17,2.577275202787539e-16
0.8509254627313657,10.0,1.5262387723876714,1.6005061290986067,1.5697955192334538,0.003479620078105392,0.004806321980793598,0.004145013389560234,0.0006156169785488788,7.944400671881809e-8,3.017581381199023e-8,1.425054041822851e-7,1.0251284658277695e-17,1.2352387041232988e-17,2.5773645372543435e-16
0.8514257128564282,10.0,1.526277796799143,1.6009856674139704,1.5700159710692654,0.0034796576323955133,0.004806665776365987,0.004145110284807781,0.0006156180778253532,7.944952399244007e-8,3.017657663869467e-8,1.425087265176625e-7,1.0253052214179703e-17,1.235273880811753e-17,2.5776423905299703e-16
0.8519259629814907,10.0,1.5263631681984442,1.6009909357054468,1.570164303390606,0.003481745103394856,0.004806726768587314,0.004145184418590767,0.0006156219742263438,7.945118879898835e-8,3.0190280964695364e-8,1.4252404916795208e-7,1.025318587507425e-17,1.2352996766716571e-17,2.5777841560931203e-16
0.8524262131065533,10.0,1.526442849070504,1.6010245043160627,1.570193320513213,0.003482529558577068,0.004807161832374672,0.004145374143458832,0.0006157046857665245,7.945260460061714e-8,3.019063730591346e-8,1.4252713062947612e-7,1.0254367740471535e-17,1.2353307334613782e-17,2.5778432391277063e-16
0.8529264632316158,10.0,1.52646665669933,1.6011097268761596,1.5706177750412462,0.003483147756460053,0.004807173222683146,0.004146467399399016,0.0006157601379552166,7.946243500167893e-8,3.01941661811032e-8,1.4253737985321986e-7,1.02546726520016e-17,1.2353679352975846e-17,2.5779377646454754e-16
0.8534267133566783,10.0,1.5264958442171357,1.6011445229985708,1.5708132742855105,0.0034831948498114215,0.004808250905204666,0.004146857820178669,0.0006157794226871172,7.946548200124394e-8,3.021821998014794e-8,1.425409814767634e-7,1.0255334997166125e-17,1.2353931009074474e-17,2.5781468724071225e-16
0.8539269634817409,10.0,1.5266615319185983,1.6011637913632766,1.5710575157457098,0.0034835042371624686,0.00480868351048105,0.0041471108516605276,0.0006157927318132737,7.946586357453591e-8,3.0232473020499525e-8,1.425474410070143e-7,1.0256105770029747e-17,1.2353982615514214e-17,2.578278871301441e-16
0.8544272136068034,10.0,1.5266689086083631,1.6012916100251626,1.5710805841382982,0.0034836956929046744,0.0048087155829812465,0.00414755377402764,0.0006157955576890488,7.946684129881901e-8,3.023458052569215e-8,1.425489845771788e-7,1.0257609998400968e-17,1.2354022227782239e-17,2.5784261751667567e-16
0.8549274637318659,10.0,1.5267467914566335,1.6015059760288435,1.5712932682246106,0.003483923693234446,0.004808778974729706,0.00414838229429015,0.0006158278933693403,7.946767289766593e-8,3.024273737511754e-8,1.4255028230513028e-7,1.0259295070487581e-17,1.2354049475856553e-17,2.578506063724166e-16
0.8554277138569285,10.0,1.5267879521405971,1.6015797276712065,1.571319547091854,0.0034844836584139484,0.004809458465033223,0.004148522439646242,0.0006158463664191673,7.94749736173417e-8,3.0250865481773816e-8,1.4257188847252255e-7,1.026103270024117e-17,1.235451912099075e-17,2.5785868708114656e-16
0.855927963981991,10.0,1.5268149149646195,1.601765499654172,1.5714549577191543,0.0034847645939074696,0.004809477201200109,0.004148613889160682,0.000615850204595744,7.947541975897635e-8,3.025230657091416e-8,1.4257288172711307e-7,1.0262467979953275e-17,1.2355566517062736e-17,2.578625451394778e-16
0.8564282141070535,10.0,1.526833625253531,1.6017837736850575,1.5715826856651745,0.003485207885574565,0.004809533051345303,0.00414901739815311,0.0006158699116766431,7.947614481525211e-8,3.0257932722427105e-8,1.4258223371536194e-7,1.0262922714865003e-17,1.2356012104231002e-17,2.5786705484433997e-16
0.8569284642321161,10.0,1.526849112531819,1.6018165305514434,1.571759097267204,0.0034858701449686823,0.004810118936132685,0.004149225026801146,0.0006158873893017394,7.948197632762909e-8,3.026192986961859e-8,1.4259944307730934e-7,1.026566901504613e-17,1.2356310966505609e-17,2.578752968957394e-16
0.8574287143571786,10.0,1.5269001053656852,1.6019050013196376,1.5718871313874478,0.003485884463261185,0.00481034497089916,0.004149621307210363,0.0006158944923799919,7.949039992995722e-8,3.026405261834089e-8,1.4260551217063704e-7,1.0267326125344214e-17,1.2356359399687163e-17,2.5787563307243993e-16
0.8579289644822411,10.0,1.5269376002543849,1.6020853954807208,1.5720590714270555,0.0034862228070568265,0.00481037784488989,0.004149954378365536,0.0006159244581924875,7.949102462070001e-8,3.027303650940314e-8,1.4261562060548163e-7,1.0267494367019886e-17,1.2356562121374537e-17,2.5788615612407797e-16
0.8584292146073037,10.0,1.526986851431982,1.6023351855889054,1.5722326802841038,0.003486335888273983,0.004810405804589185,0.00414996642635416,0.0006159335128673633,7.949708881421063e-8,3.0288610655203485e-8,1.4262395349210998e-7,1.0269205952684585e-17,1.2356746707963234e-17,2.5788809728058927e-16
0.8589294647323662,10.0,1.5270519130144826,1.6024661639042457,1.5723630793593388,0.0034864682640268494,0.00481042221153152,0.00415002093838122,0.0006159390930283557,7.95004998979698e-8,3.029715799003857e-8,1.426325531310967e-7,1.0270198961438662e-17,1.2356870874839694e-17,2.5788964526415777e-16
0.8594297148574287,10.0,1.5271154343452438,1.6024825993371952,1.5723762984157426,0.0034867552320831576,0.004810930794925461,0.004150138941333182,0.0006159426775294687,7.950331041819093e-8,3.0299549159561187e-8,1.4264109271529545e-7,1.0271825420030839e-17,1.2358073768913167e-17,2.579128041648325e-16
0.8599299649824912,10.0,1.5271553699309715,1.602517531199472,1.5723950332477237,0.003486934643508138,0.004811020059187167,0.004150310740175974,0.0006159575903700053,7.950725761506562e-8,3.03152466370078e-8,1.426438512997178e-7,1.0271838290232661e-17,1.235833903003725e-17,2.5791412580679086e-16
0.8604302151075538,10.0,1.5271741190245482,1.6025370228858398,1.5724526234519665,0.003487638731262275,0.004811269133333476,0.004151141769055808,0.0006159637925345873,7.950743442763506e-8,3.03178352913853e-8,1.426606124180137e-7,1.02721985911848e-17,1.2359054694014948e-17,2.5791908595755395e-16
0.8609304652326163,10.0,1.527222799184658,1.6026277278225238,1.5726128802217096,0.0034881345859161224,0.004811605356483856,0.004151319523688109,0.0006159941553802061,7.950946677478811e-8,3.0319650021748144e-8,1.4266325472504314e-7,1.0272393939999082e-17,1.2359617763528683e-17,2.579215718273987e-16
0.8614307153576788,10.0,1.527250491416195,1.6027260538683843,1.572974543720733,0.003488298161326686,0.00481248453569743,0.004151694518949345,0.000615995597143928,7.951070187961313e-8,3.0322137054708944e-8,1.426666347460884e-7,1.027306339338441e-17,1.2360613618984335e-17,2.579265883731308e-16
0.8619309654827414,10.0,1.5273005997983735,1.6027799976683041,1.5730020392539488,0.003489480905803931,0.004812604946924227,0.004152023300606831,0.0006160211055529785,7.95130230439724e-8,3.0327956014383564e-8,1.426712586527544e-7,1.0274444806994878e-17,1.236117042246462e-17,2.5792688824890313e-16
0.8624312156078039,10.0,1.527301857457451,1.602915498352676,1.573088119671871,0.003489667592686941,0.004812905518490443,0.004152192414369719,0.000616090308902659,7.951615899960325e-8,3.033028285774022e-8,1.4267604982977337e-7,1.0275006027149361e-17,1.2361556736390268e-17,2.579274534508887e-16
0.8629314657328664,10.0,1.5273907274545837,1.6030621999033319,1.5731083356002933,0.003489684239549479,0.004812977818798735,0.0041523684649156295,0.0006160944135642949,7.952155598802824e-8,3.033234490636229e-8,1.4268606246435556e-7,1.0275463586530514e-17,1.2361851739926066e-17,2.5796218754933724e-16
0.863431715857929,10.0,1.5275755579315093,1.6031686955435787,1.5732803348090587,0.003490731918967212,0.004813688686631163,0.004152570344831571,0.0006161129879058378,7.952888484478746e-8,3.033645531310674e-8,1.4271484689199644e-7,1.0278980193506318e-17,1.2362033610335327e-17,2.579769192410526e-16
0.8639319659829915,10.0,1.527593790558768,1.6039575056842557,1.5734239970666213,0.003492280752147769,0.004815363622127811,0.004152588929390898,0.0006161427189288588,7.953309955659392e-8,3.0340107399475035e-8,1.42719302533449e-7,1.0279996212832148e-17,1.2362060785093775e-17,2.5798194772141827e-16
0.864432216108054,10.0,1.5275985003294401,1.6039636939011674,1.5738887913142667,0.0034928803386250567,0.004815670283554661,0.004153127225160694,0.0006162155664680555,7.953347109805423e-8,3.0346741068281186e-8,1.4272121584877057e-7,1.0280511680127823e-17,1.236217669122509e-17,2.5800264148192833e-16
0.8649324662331166,10.0,1.5277036253657308,1.6041963237318344,1.5739448342265983,0.0034930493014640645,0.004815871832110863,0.004153478855878954,0.0006162261245246346,7.953427329401317e-8,3.034753598659398e-8,1.427303903239154e-7,1.0280687454646268e-17,1.2362210674254108e-17,2.5801332202348923e-16
0.8654327163581791,10.0,1.5278142641320689,1.6042387380161065,1.57415914663119,0.0034934131654322364,0.004816072188643308,0.004154034966259104,0.0006162264526857423,7.953626307065952e-8,3.035268314742226e-8,1.4274041569228108e-7,1.028125291536786e-17,1.2362302078395436e-17,2.5801415381558e-16
0.8659329664832416,10.0,1.527939591174408,1.604267338230102,1.574303288317091,0.0034939574178692013,0.004816357654990533,0.004154605008773039,0.0006162514536342132,7.953836314876564e-8,3.035545001484906e-8,1.4274075366315165e-7,1.0282307088733482e-17,1.2362315870307866e-17,2.580199729133239e-16
0.8664332166083042,10.0,1.5279497976691176,1.6043864983576341,1.5743284725915752,0.0034949721782162337,0.0048165736226777655,0.004155325024305617,0.00061625624156006,7.953884266871461e-8,3.0357284775554374e-8,1.4274152381127954e-7,1.028327294863631e-17,1.2362399244730393e-17,2.580422399680312e-16
0.8669334667333667,10.0,1.5280069934354303,1.6043940233201284,1.574366626315304,0.0034954370069317903,0.004817020921807479,0.004155739914874909,0.0006162864329201491,7.954247218803499e-8,3.036278558414751e-8,1.4274567794655563e-7,1.0283493558152211e-17,1.23629336141541e-17,2.580540406816694e-16
0.8674337168584292,10.0,1.5280556130769607,1.6045899071933378,1.574422207953074,0.003496369059098337,0.004817631902645752,0.004155797147887627,0.0006162904999453831,7.954321740553254e-8,3.036520235893339e-8,1.4274793077364346e-7,1.0284139888986194e-17,1.2363589270000744e-17,2.580565959416384e-16
0.8679339669834918,10.0,1.528097793947576,1.604621474168552,1.574609902948057,0.003497494517384763,0.004818222938741289,0.004155925523173238,0.0006163044778212831,7.954404638694122e-8,3.0384835357731786e-8,1.4275966913266162e-7,1.028423441264654e-17,1.2364041774611644e-17,2.5806035515096996e-16
0.8684342171085543,10.0,1.5281823075160907,1.604683014558315,1.5746382698319454,0.0034977688349001296,0.004818325663639625,0.004156152063388164,0.0006163219066343498,7.954649572020007e-8,3.039540908466426e-8,1.4276108253221388e-7,1.0286547839312742e-17,1.2364481233266942e-17,2.580771814714781e-16
0.8689344672336168,10.0,1.5281880672966406,1.6046979247298858,1.574650116610107,0.0034980730174751394,0.004818790461022628,0.004156396766613284,0.0006163321045650237,7.954749374003391e-8,3.040962892110031e-8,1.4276812830172522e-7,1.028676388106006e-17,1.236478436879193e-17,2.5808050980124314e-16
0.8694347173586794,10.0,1.528193352996454,1.6047152754544094,1.5747329411211999,0.0034988470658944455,0.004819806616376486,0.0041570056740442415,0.0006163563325729085,7.954853894456683e-8,3.042915133105439e-8,1.427774922767484e-7,1.029238913306618e-17,1.236498260348475e-17,2.581133378859938e-16
0.8699349674837419,10.0,1.5282462222853754,1.6048173566827382,1.5748272214035837,0.0034988552172540723,0.004819918607430444,0.004157051935009454,0.0006163663170964217,7.955838584249122e-8,3.0432020035479964e-8,1.4278283409504027e-7,1.0293718230413595e-17,1.2365254256422024e-17,2.581306881948117e-16
0.8704352176088044,10.0,1.5282616263930338,1.6050692011230958,1.5748945453555585,0.00349983758687716,0.004820121680855353,0.004157210307112736,0.0006163756307021299,7.956385136032525e-8,3.044221209283311e-8,1.4278299650563777e-7,1.0294950007270738e-17,1.2365259072215604e-17,2.5813557140534757e-16
0.870935467733867,10.0,1.5282669561112794,1.6050904333335811,1.5749470309536213,0.003500283813926301,0.004820136394735703,0.004157302084737459,0.0006163839555558084,7.956556497904484e-8,3.0457804977989354e-8,1.427927152245463e-7,1.0296862079198343e-17,1.236542251267378e-17,2.5817641539593564e-16
0.8714357178589295,10.0,1.5282937364304467,1.6054109890910968,1.5750383564718387,0.0035009417798929398,0.004820185624263759,0.0041578592978337905,0.000616461628897474,7.95693770785947e-8,3.046224516242049e-8,1.427979387765228e-7,1.0299413374158592e-17,1.2365830279472539e-17,2.5817795046865774e-16
0.871935967983992,10.0,1.5284189651696265,1.6054916861747068,1.5750542604501054,0.0035016834443168804,0.004820460623478994,0.004158065622491445,0.000616527125628954,7.957483372527743e-8,3.046575607727525e-8,1.4280476484087595e-7,1.0300078427955606e-17,1.2365853983460575e-17,2.5817893885829066e-16
0.8724362181090545,10.0,1.5285016584581816,1.6056748049594733,1.5752377430576,0.0035020665544150953,0.004820717649644521,0.0041582116578198144,0.0006166037111614103,7.957655486578646e-8,3.04668923127135e-8,1.4280502503699927e-7,1.0301973018692288e-17,1.2366070142037392e-17,2.5819810257623126e-16
0.8729364682341171,10.0,1.5285587843677877,1.6056982768991415,1.5753903595646692,0.003502401095030072,0.004820739596426049,0.004158311143174648,0.0006166516963308227,7.957839990336672e-8,3.046945333937848e-8,1.4280548124556905e-7,1.0303049184210161e-17,1.2366787818751569e-17,2.5820824267677173e-16
0.8734367183591796,10.0,1.5285987122086568,1.6057297335772822,1.5754885316330474,0.0035032798997709854,0.00482087061771673,0.004158438686571863,0.0006166717007910829,7.958131649229069e-8,3.046957559579356e-8,1.428087261345166e-7,1.0304177563067755e-17,1.2367146025199353e-17,2.582283096072143e-16
0.8739369684842421,10.0,1.528612824759028,1.6057633838037129,1.5756597851975203,0.0035041734271700933,0.004821736902543936,0.004158458079738704,0.0006167006678103139,7.958582874010005e-8,3.047757911171688e-8,1.42810149744225e-7,1.0305802153790158e-17,1.2367343048839679e-17,2.5823243180941126e-16
0.8744372186093047,10.0,1.528613133017932,1.6058220040076323,1.5761820270431488,0.0035042029978918743,0.004821740808078778,0.004158832610741222,0.0006167690616024463,7.958828009389342e-8,3.048861931625176e-8,1.4282083510470496e-7,1.0309124820837973e-17,1.2367453461988855e-17,2.5824005683491366e-16
0.8749374687343672,10.0,1.52861317698537,1.6058742076236763,1.5763938612528927,0.0035043702356680226,0.004822815545267439,0.004158857189978327,0.000616787131748314,7.958885376736746e-8,3.048912995257854e-8,1.4282980227161116e-7,1.0309135200168327e-17,1.2367798613907562e-17,2.582430271634383e-16
0.8754377188594297,10.0,1.5286192552566014,1.605937801054798,1.5766463883684776,0.0035065812698726237,0.004823806185314299,0.00415906930493615,0.0006168132717467367,7.959708110443152e-8,3.0489586450514224e-8,1.428321859671582e-7,1.0310090589008675e-17,1.2367846955321963e-17,2.5824800165270276e-16
0.8759379689844923,10.0,1.5286374352736927,1.6059879052450612,1.5767657124003616,0.0035068717662507316,0.004823952625195777,0.004159199106978861,0.0006168300063589202,7.961045406955414e-8,3.049561477231304e-8,1.4283230456099247e-7,1.0310152609322295e-17,1.2368341859418278e-17,2.5824829094925227e-16
0.8764382191095548,10.0,1.5286645343030392,1.6062464120189293,1.5768496384757997,0.0035082997903191555,0.004824577653157582,0.00415929249302354,0.000616842909951744,7.961090007867931e-8,3.050199700675229e-8,1.4283559103855521e-7,1.0311704486466287e-17,1.2368484829898185e-17,2.5826370120527406e-16
0.8769384692346173,10.0,1.5287770529787241,1.6062808685743848,1.5768571881222246,0.0035088138144023532,0.004824770034235611,0.0041599109887418655,0.0006168436856094949,7.961198422110679e-8,3.0522999698002e-8,1.4284048764100726e-7,1.0314418632260388e-17,1.2368534170034203e-17,2.5826465440444697e-16
0.8774387193596799,10.0,1.5288143476958374,1.606345158363139,1.5768595786065942,0.0035091638552782215,0.004825173663902884,0.004159940764324019,0.0006168454194589585,7.961572168799882e-8,3.052398807102966e-8,1.428473289668065e-7,1.031448308696367e-17,1.2368762625338561e-17,2.582659289713701e-16
0.8779389694847424,10.0,1.5288210484992628,1.606399887151422,1.577314230044534,0.0035106616316887876,0.004825262795670122,0.004159953412362511,0.0006168616284804685,7.961750705013922e-8,3.0536108133520025e-8,1.428499885486741e-7,1.0315331823175974e-17,1.2369602378759335e-17,2.5826638129932246e-16
0.8784392196098049,10.0,1.528834510122114,1.6064069362494124,1.5773299938653,0.0035107535980779658,0.0048255633735527215,0.004159959909749853,0.0006168616895852609,7.961764533656026e-8,3.054261105526113e-8,1.4285251935794711e-7,1.0315779181429518e-17,1.2369639679224498e-17,2.582786617710426e-16
0.8789394697348675,10.0,1.5288676270101844,1.6066805399849533,1.577342451757687,0.003511369134489485,0.0048258550569511135,0.004160198609935946,0.0006169040003332087,7.961774252306525e-8,3.055132886389271e-8,1.4285685832445391e-7,1.0315843003110902e-17,1.2369855156516887e-17,2.582830694360467e-16
0.87943971985993,10.0,1.5288739372834843,1.606781693713702,1.5773710842219533,0.0035130610114673497,0.004825968123216824,0.004160328177739221,0.0006169065556913751,7.96200193378531e-8,3.055276847040222e-8,1.428584969934594e-7,1.0322427668017057e-17,1.2370955906665854e-17,2.5829128873297867e-16
0.8799399699849925,10.0,1.5289203624559364,1.6069827777878298,1.5776890618065549,0.0035145160210352405,0.004825985224177869,0.004160478454668781,0.0006169438255665775,7.964034118944627e-8,3.05553545929331e-8,1.4286015363687793e-7,1.0328931906837879e-17,1.2371058352978746e-17,2.5829836586076846e-16
0.8804402201100551,10.0,1.5289754486860674,1.607246051388196,1.5777947314113079,0.0035157502876859634,0.004826115152115756,0.004160611072418774,0.0006169805592523337,7.964035183727601e-8,3.056058974936142e-8,1.4286022490351598e-7,1.0331774514648448e-17,1.237132192235569e-17,2.5830700065494047e-16
0.8809404702351176,10.0,1.5289853694522226,1.607375227689496,1.5778734335341733,0.0035163652800277506,0.004826239168858021,0.0041609178738703624,0.0006169825985335442,7.964392021069771e-8,3.0569460973289457e-8,1.4287558125161178e-7,1.0334062183777535e-17,1.2371511045037568e-17,2.5831789819854896e-16
0.8814407203601801,10.0,1.5290441898259581,1.6075010216411034,1.5778773851060641,0.003517817733242995,0.004826500409497787,0.004161446073800791,0.0006169961739435108,7.964885647408567e-8,3.057225767212607e-8,1.4288306035148307e-7,1.0334848931320747e-17,1.2371824843479272e-17,2.5832266715094684e-16
0.8819409704852427,10.0,1.529091350506966,1.6076016741351706,1.5778782336286181,0.003520433238370494,0.0048270830903710425,0.004162208236803149,0.0006170176312048125,7.964925478379448e-8,3.059412390354262e-8,1.4289760428300705e-7,1.0335342782996241e-17,1.237185251083236e-17,2.5832872929364545e-16
0.8824412206103052,10.0,1.5293303006845336,1.6076855159671712,1.5781959290307481,0.0035211163871337534,0.004827474043381386,0.004162677864237585,0.0006170588816488421,7.965644028448759e-8,3.059862665688897e-8,1.4289820993732714e-7,1.0335464695793084e-17,1.2372023401066745e-17,2.5833039068313676e-16
0.8829414707353677,10.0,1.5293348217539733,1.607703632093379,1.578226056465681,0.0035214386255536826,0.004827478234376579,0.004162859620842034,0.000617063830384359,7.966537697592483e-8,3.0614213746914146e-8,1.4290824843314575e-7,1.0335812701971772e-17,1.2372055760190804e-17,2.5833755700332565e-16
0.8834417208604303,10.0,1.5293568899110543,1.607793219874766,1.5782479466995318,0.003521594158696805,0.004827803727696876,0.004163811305192748,0.000617087852153229,7.966885446596301e-8,3.062060791957966e-8,1.4290882909694736e-7,1.0337434666258191e-17,1.2372132907784212e-17,2.583460664250353e-16
0.8839419709854928,10.0,1.5293708961233692,1.607876435919174,1.578636555875489,0.0035229677436708234,0.004827903643607795,0.00416462899224096,0.0006171402882571094,7.967003792710234e-8,3.062098167378853e-8,1.4291520599914618e-7,1.0338713710264416e-17,1.2372188640654095e-17,2.583602908498547e-16
0.8844422211105553,10.0,1.5294073189546373,1.6078862845709962,1.5788583821109652,0.0035235335182452884,0.004827905234447419,0.004164676546470576,0.0006171831304492557,7.967351396350668e-8,3.062479134248489e-8,1.429172090437827e-7,1.0343732574650775e-17,1.2372237146882962e-17,2.5836260824574063e-16
0.8849424712356178,10.0,1.5294382554855275,1.608254478148786,1.5789365624572977,0.00352386057423823,0.004828381218147303,0.004165254203879563,0.0006171831436251569,7.96769497189423e-8,3.062616954631165e-8,1.4292024267271316e-7,1.0345691744105255e-17,1.2372467840046746e-17,2.583668916159117e-16
0.8854427213606804,10.0,1.5294541018550132,1.6082674197667945,1.57906373875383,0.003524720037550074,0.004828732379665484,0.004165829225403935,0.0006172470268296451,7.967791434697004e-8,3.062805225846687e-8,1.4292517636323295e-7,1.0345954797148166e-17,1.237252028959082e-17,2.583700073573985e-16
0.8859429714857429,10.0,1.5294696257347602,1.6082855631592048,1.5791598330065868,0.003525326117066368,0.0048291515498958895,0.004166374818124807,0.000617334956026675,7.968097288810818e-8,3.0632096470936267e-8,1.4292722129287318e-7,1.0349265186604939e-17,1.2372583866555029e-17,2.583769138026195e-16
0.8864432216108054,10.0,1.5294904813274155,1.6083857639525678,1.5793340144640917,0.003526160770927183,0.004829194386577605,0.004167511037372314,0.0006173390419465328,7.968364617797516e-8,3.063477436396887e-8,1.4293730487898025e-7,1.0350102522414062e-17,1.2372733404288571e-17,2.5839883421950864e-16
0.886943471735868,10.0,1.5296042390275428,1.6085494289667668,1.5794521331962559,0.0035283777716327465,0.004829464238817976,0.0041683944692430435,0.0006173552467469335,7.968494488981352e-8,3.0644449657831576e-8,1.4294527114803784e-7,1.0351183037224982e-17,1.2372913612211333e-17,2.5841066604310656e-16
0.8874437218609305,10.0,1.52968281966528,1.6088210508128495,1.579619143138848,0.0035292597070358295,0.004831205404097503,0.00416891109807091,0.0006173638171732465,7.968653560655902e-8,3.064938306711889e-8,1.4294702581433107e-7,1.0352553380018286e-17,1.2372935223753413e-17,2.584207865216033e-16
0.887943971985993,10.0,1.5298560222953013,1.6088407879475164,1.5796365615298495,0.0035299509387599743,0.004831511081783491,0.004169321213482516,0.0006174089471515753,7.969976541570543e-8,3.06527194923112e-8,1.4295827827353632e-7,1.0353105407512988e-17,1.2373078465675859e-17,2.584283932757378e-16
0.8884442221110556,10.0,1.529906151652143,1.6091270559291324,1.5798767959359876,0.0035315821888844312,0.004831521593838629,0.004169705624884741,0.0006175098394283484,7.970829025289613e-8,3.0655095798097974e-8,1.4297534973013959e-7,1.035331245619692e-17,1.2373537750838651e-17,2.5844489092121315e-16
0.888944472236118,10.0,1.5300256747257732,1.6092133836699851,1.579923986813295,0.0035320484675261513,0.004831727627609344,0.004169726206958718,0.0006175168232785591,7.970919972131977e-8,3.0655215174069464e-8,1.4297988909491417e-7,1.0353896223913361e-17,1.2373815786349684e-17,2.5844924695917686e-16
0.8894447223611806,10.0,1.5300913663674935,1.609568151217375,1.5799596883251086,0.003532917713868223,0.004831939489657356,0.004170002961223328,0.000617649570198949,7.97099007846155e-8,3.06681686159891e-8,1.4298694944060812e-7,1.0353950908218864e-17,1.2373842526660044e-17,2.584581387237377e-16
0.8899449724862432,10.0,1.530104491910034,1.6096915569666115,1.580062712955827,0.003534696582299367,0.00483226234500004,0.004170047546742151,0.0006177129323803949,7.971094150816347e-8,3.0697085299919e-8,1.4298771311115103e-7,1.0354761159925847e-17,1.2373954148084695e-17,2.584803684769492e-16
0.8904452226113057,10.0,1.530122860200153,1.609858295742985,1.5802160540258476,0.003535738782589428,0.004832342464649654,0.004170516797985505,0.0006177229703604987,7.971738817127955e-8,3.07227333531628e-8,1.4299101313025133e-7,1.0354990379314953e-17,1.2374356097486285e-17,2.584957454768293e-16
0.8909454727363681,10.0,1.53016111647067,1.6100105213392804,1.5803683627686547,0.0035359956670590123,0.004833310696022154,0.004170557946727222,0.0006177245331094466,7.972088671857545e-8,3.0725713735729904e-8,1.4299900543447918e-7,1.0357516731874565e-17,1.237616263979895e-17,2.5849693695730306e-16
0.8914457228614308,10.0,1.5301628709775306,1.6102342318078222,1.5804413406533473,0.003536442279361105,0.004833553773163069,0.004170615847203929,0.0006177445768846735,7.972138494870147e-8,3.073603298282984e-8,1.4300800598465915e-7,1.0358535295964813e-17,1.2376597521486988e-17,2.5850062527234964e-16
0.8919459729864933,10.0,1.5301647284374997,1.61026263081877,1.5813408793322865,0.0035376332528034623,0.004833677688461324,0.004171334305894369,0.0006178043316001331,7.973065825292684e-8,3.074470410229847e-8,1.430189338180648e-7,1.0361809749713191e-17,1.2376628675038165e-17,2.5852056025403565e-16
0.8924462231115557,10.0,1.5302152883459523,1.6104787877974707,1.5814973142572633,0.003538267632477417,0.004833839166207635,0.004171870986975025,0.0006178109063684551,7.97420436147869e-8,3.0747713206981656e-8,1.430278968436359e-7,1.0363760308725333e-17,1.237700188006e-17,2.585220534332632e-16
0.8929464732366184,10.0,1.5302449868360313,1.6105815241708143,1.5815943915636361,0.003538392972639726,0.004833868866975579,0.004171987892811938,0.0006178851120697902,7.975170127550386e-8,3.07502753585536e-8,1.4303340746154357e-7,1.0368814568769789e-17,1.2377417231381978e-17,2.585302754904221e-16
0.8934467233616809,10.0,1.5303021421378216,1.6108412664299714,1.5819038431584718,0.003540003854333376,0.0048339519507683846,0.004172584657770908,0.0006179192522934973,7.975512270713489e-8,3.07559981542076e-8,1.430403151748746e-7,1.0371196670727631e-17,1.2377783261343601e-17,2.5854524956093377e-16
0.8939469734867433,10.0,1.5303375430564907,1.6109190472578134,1.5821953736909846,0.003540050822798108,0.004834407780173649,0.004172808748719359,0.0006179576297633975,7.975902124507104e-8,3.076303648685274e-8,1.430761657909904e-7,1.0372312255638077e-17,1.2377877278233414e-17,2.585509181220271e-16
0.894447223611806,10.0,1.5304928722460103,1.61123269471219,1.5824249089221174,0.0035411255442125817,0.004834968989826686,0.0041728787610829585,0.0006180191239300249,7.976145662340989e-8,3.076374377503005e-8,1.4308256549922899e-7,1.0373501760822985e-17,1.2378380440941437e-17,2.5855172184673853e-16
0.8949474737368684,10.0,1.530583672668524,1.6113409244201622,1.5825389215454913,0.003542236611656062,0.00483512140617611,0.004172892372987454,0.0006180257007240348,7.976473209239661e-8,3.076661704322222e-8,1.4308420285912697e-7,1.0376518612843052e-17,1.2378668207444714e-17,2.585553251909167e-16
0.8954477238619309,10.0,1.5306253657230682,1.6115946344699328,1.5825669491836432,0.003542945746012736,0.004835938471540205,0.004173206195826228,0.0006180354273464985,7.977435667417608e-8,3.077206622928395e-8,1.4308444172574627e-7,1.0376692847221352e-17,1.2379683610666575e-17,2.585558239244991e-16
0.8959479739869936,10.0,1.530643033337967,1.6116204861476568,1.5827269132756643,0.003543671840161634,0.0048361140218755325,0.004173533082465699,0.0006180358352864318,7.978526477255869e-8,3.077647166458266e-8,1.4310309805236042e-7,1.0381511035842853e-17,1.237976250128307e-17,2.5857755882343743e-16
0.896448224112056,10.0,1.5307544098928676,1.611701647688678,1.5828457069132615,0.003544286811881302,0.004836268584320639,0.004173946616536045,0.0006180783615966286,7.978600028709424e-8,3.0796663816351226e-8,1.4310483898668592e-7,1.0381744371909085e-17,1.2381167926265911e-17,2.585820182000824e-16
0.8969484742371185,10.0,1.5307772385756937,1.6118508651165275,1.5830530972081052,0.0035448824917825176,0.004836631466996845,0.004174617868600891,0.0006181275227509491,7.978797364339645e-8,3.0797484292625395e-8,1.43105692170524e-7,1.038181088725568e-17,1.2381772955629846e-17,2.585936051106965e-16
0.897448724362181,10.0,1.5308070773208984,1.6120158882581508,1.583256253938771,0.0035457174591298065,0.00483709728343587,0.0041751392719344745,0.0006181720465635275,7.979537870422031e-8,3.079832558754295e-8,1.4311230431996438e-7,1.0382314058706306e-17,1.2382244326521792e-17,2.5859719548862766e-16
0.8979489744872436,10.0,1.530871577832912,1.6121486606923223,1.5832866206051475,0.0035467008158008673,0.004837788944870816,0.0041754974227668756,0.0006181952427401974,7.979634244635752e-8,3.08063024681539e-8,1.4311399052110556e-7,1.0382508588755018e-17,1.2382640094479253e-17,2.5861091211292066e-16
0.8984492246123061,10.0,1.5309245663749749,1.612178467571848,1.583294675284805,0.0035469563283175914,0.00483799613882765,0.00417616249107782,0.0006182003840504526,7.980164117144236e-8,3.081768293921122e-8,1.4311568071090483e-7,1.0383214067359695e-17,1.2382788263325089e-17,2.5862863504206317e-16
0.8989494747373686,10.0,1.5310138034190646,1.6121818561936467,1.5835588069247597,0.003550796804103236,0.004838344193320399,0.004176269456375771,0.0006182270199868658,7.980233954391897e-8,3.081793544547104e-8,1.4312486557637984e-7,1.0384610895829835e-17,1.2382974885991211e-17,2.586288910210288e-16
0.8994497248624312,10.0,1.5312060042985884,1.612228603589394,1.5837144934490346,0.0035536618252697467,0.004839115634052326,0.0041766060033681905,0.0006183142115603923,7.980605658262502e-8,3.081838625534635e-8,1.431334884519912e-7,1.038684808425312e-17,1.238337557792733e-17,2.5863968673404594e-16
0.8999499749874937,10.0,1.531222154723131,1.6122796342329946,1.5842148030305998,0.0035539163019242277,0.004839342077009672,0.004176813781357571,0.0006183330744811392,7.981110529356171e-8,3.081939303330572e-8,1.4313837767682852e-7,1.038776587368817e-17,1.238395093388847e-17,2.5864750671856674e-16
0.9004502251125562,10.0,1.5312415352632234,1.6123514672703,1.584231543727143,0.0035550063651496188,0.004839348906927817,0.004177119017072712,0.0006183431878760567,7.981800330793163e-8,3.082496730581535e-8,1.4314943493755416e-7,1.0387856989502236e-17,1.2385358207870817e-17,2.5868968842474577e-16
0.9009504752376188,10.0,1.5313192198334578,1.612420772082493,1.5843375864374154,0.003555738492915665,0.004839828736225919,0.0041771238394108096,0.0006183765598585142,7.982040199250568e-8,3.08315346152775e-8,1.4316425001816891e-7,1.0389368565894868e-17,1.2385576930066117e-17,2.586964763773007e-16
0.9014507253626813,10.0,1.5315159317032412,1.6124874541077854,1.5844254040902965,0.003556142508068099,0.004839981283712881,0.004177750098816543,0.0006184061172792469,7.982412592852634e-8,3.083553408658395e-8,1.4316758346881836e-7,1.0392142579165423e-17,1.2385629643754326e-17,2.5870855258812427e-16
0.9019509754877438,10.0,1.531782152234122,1.612640198791664,1.5844444985733612,0.003556209674732594,0.004840958820897679,0.00417777074037316,0.0006184487988687362,7.982426727670955e-8,3.0841853925453734e-8,1.4317013128199207e-7,1.0397371394250591e-17,1.2385821459876302e-17,2.5871580404983006e-16
0.9024512256128064,10.0,1.5318380056254461,1.6126934426493706,1.584570901256007,0.003558028317440621,0.004841331808474218,0.004178246624439457,0.0006184505932611029,7.98245298213276e-8,3.0844121636264995e-8,1.4317193144204015e-7,1.0397767226125978e-17,1.2385852349843421e-17,2.5874741507204695e-16
0.9029514757378689,10.0,1.532726786117949,1.6127281919347376,1.584747413043497,0.0035580983061032135,0.004841728544565697,0.004179170634482247,0.0006184550059078487,7.982502987296087e-8,3.0855065479215704e-8,1.4318112645223462e-7,1.0400058984034342e-17,1.238655067441836e-17,2.5875548929821106e-16
0.9034517258629314,10.0,1.532740644263777,1.61302407189881,1.584812951871749,0.0035599421229657795,0.0048421490177001135,0.004179962182676366,0.0006185673706542719,7.982818518316822e-8,3.0861149976005974e-8,1.4318430716216972e-7,1.0401827145474431e-17,1.2386996832414323e-17,2.5877575344361797e-16
0.903951975987994,10.0,1.5327469043834279,1.613128995453668,1.5851460289058343,0.0035602857140955672,0.0048424393132015095,0.004180118847124537,0.0006185918392329317,7.982959128110569e-8,3.0880450352252416e-8,1.4319710882725764e-7,1.0402604940308325e-17,1.2387366341902094e-17,2.587792644767543e-16
0.9044522261130565,10.0,1.5328740127827225,1.6131301987094453,1.5851649270970691,0.0035606197422053966,0.004842508283010776,0.004180352281889854,0.0006186847826947437,7.983181267482341e-8,3.089762420498864e-8,1.4320772890408516e-7,1.0403328653813617e-17,1.238896230407612e-17,2.587830866837405e-16
0.904952476238119,10.0,1.532923183511233,1.6131960287257174,1.5852010648187917,0.003561262817653297,0.004842716119317073,0.00418074890468652,0.0006186978555495223,7.983391694805475e-8,3.089875844847049e-8,1.4321176222592344e-7,1.0404178393282958e-17,1.2389226168134085e-17,2.5878654480874806e-16
0.9054527263631816,10.0,1.5329306898644592,1.6133229172027421,1.5852654022337052,0.003563097425069627,0.004842954836812632,0.0041809898352148656,0.0006187748836175759,7.984426287253755e-8,3.0911612689214445e-8,1.4321197476662997e-7,1.0404260595882502e-17,1.2389532811228326e-17,2.5878879800854355e-16
0.9059529764882441,10.0,1.5330210168843377,1.6133420930568947,1.585327989035304,0.003563884943838412,0.004842984635881682,0.004181339824597452,0.0006187818781218183,7.984482895561701e-8,3.092186806923132e-8,1.4321883237786384e-7,1.0406180657922356e-17,1.2390015538617652e-17,2.5881812436032253e-16
0.9064532266133066,10.0,1.533149367314583,1.6134521322560234,1.585643498949474,0.003564586556059191,0.004843796973068953,0.004181687096162372,0.000618817888293688,7.984545987135398e-8,3.092237712736335e-8,1.4322082976124174e-7,1.0406391534220422e-17,1.2390091173396377e-17,2.5882843510968425e-16
0.9069534767383692,10.0,1.5332047714868169,1.6138362452924673,1.5856470148731097,0.0035648232286496634,0.0048440483929077195,0.004181930467062299,0.0006188338523604732,7.984689592455691e-8,3.0933243853829e-8,1.4322571459567903e-7,1.0406824289766873e-17,1.2390430537861941e-17,2.5882884844625884e-16
0.9074537268634317,10.0,1.5332296098250862,1.6140540609156775,1.585761585634208,0.0035660952732503356,0.004844653187916054,0.004182105485907608,0.0006188532234360847,7.985418272378744e-8,3.0954314826891e-8,1.4322581704390117e-7,1.0407291613053293e-17,1.2390787677386187e-17,2.5884743528338267e-16
0.9079539769884942,10.0,1.5332823267552784,1.614295991039245,1.586552172657694,0.0035668393629666928,0.004845016784742488,0.004182169103105004,0.0006188548156354075,7.985550287990151e-8,3.09559495122551e-8,1.4322736953391777e-7,1.040802481705676e-17,1.2391217335928026e-17,2.588584782811966e-16
0.9084542271135568,10.0,1.5334172026765858,1.6143361752760106,1.5868905278364458,0.0035669735818256916,0.00484505233110985,0.004182757756781241,0.0006188695338828689,7.986230005803418e-8,3.095743000476561e-8,1.4323469230235126e-7,1.0413253005555157e-17,1.239144699414378e-17,2.58872702320449e-16
0.9089544772386193,10.0,1.533431785308911,1.6144160674182921,1.586937798192436,0.00356752775346757,0.0048460308937106405,0.0041832064350460435,0.0006189600644698286,7.986331899972876e-8,3.097672156012273e-8,1.4323511150871304e-7,1.0413312945175822e-17,1.2391581422796847e-17,2.589029361753932e-16
0.9094547273636818,10.0,1.5334805206991646,1.6145859673056286,1.5869430798573212,0.0035706836057430988,0.004846036769535353,0.004184039562359411,0.0006189871799764,7.986883866704041e-8,3.0995548843284816e-8,1.432480334506527e-7,1.0414727563796416e-17,1.2391960612260851e-17,2.5891403412285285e-16
0.9099549774887443,10.0,1.5336708700528077,1.6146405783631348,1.5869726446146408,0.003571945364425087,0.004846705693084746,0.004184150356410083,0.0006191170876696783,7.988676517389348e-8,3.099564806530109e-8,1.4325411922767462e-7,1.0415610228226626e-17,1.2392164248688585e-17,2.589215406686978e-16
0.9104552276138069,10.0,1.5339279735449338,1.6146437933963482,1.587138032716833,0.0035722424904051364,0.004847350599755242,0.004184468313737238,0.0006191827576029919,7.988698546900497e-8,3.1003474825647134e-8,1.4325546862975976e-7,1.0416278614292013e-17,1.2392323060734801e-17,2.5894148047024945e-16
0.9109554777388694,10.0,1.53405440334469,1.6147281186515492,1.5872345104811685,0.0035728969465420235,0.004847657982722896,0.00418646660120153,0.0006191860066074929,7.989057365461383e-8,3.1005821802934816e-8,1.4326000416295036e-7,1.0420006741146672e-17,1.2392419657455937e-17,2.589427650193966e-16
0.9114557278639319,10.0,1.534064461019199,1.61526061037489,1.5872422621184685,0.0035738962206156816,0.004848492674869816,0.004186803307050047,0.0006191865981052631,7.989993656522974e-8,3.101612870772232e-8,1.4326577337968906e-7,1.0422392155060446e-17,1.2392500308520526e-17,2.5895198511781996e-16
0.9119559779889945,10.0,1.534139939550845,1.6152655610465991,1.5873207506037568,0.0035742757431526354,0.004849213132601087,0.004186910574009277,0.000619287842347083,7.9905758604896e-8,3.10315200159614e-8,1.4327558152108748e-7,1.0422863281022336e-17,1.2393273603947772e-17,2.5895220777185754e-16
0.912456228114057,10.0,1.5343643320676255,1.6153035346032387,1.5873288489673916,0.003576058748969749,0.004849723303904802,0.0041872752698644345,0.0006193094182770926,7.990736421818932e-8,3.104678743882553e-8,1.4328310389152502e-7,1.0424866230431352e-17,1.2393583799499829e-17,2.589690447855454e-16
0.9129564782391195,10.0,1.5344708612578788,1.615331497386473,1.5874897587658565,0.003576092211006541,0.004849988575268792,0.004187374489367435,0.000619333934615245,7.991482865945079e-8,3.105250903202714e-8,1.433075455562757e-7,1.0426989551214175e-17,1.2393886401454397e-17,2.589979391539976e-16
0.9134567283641821,10.0,1.5345297894351295,1.6154665105123165,1.5875236375940964,0.0035772032261069983,0.004850424685416009,0.004188172964136856,0.0006193356668415465,7.991791848831002e-8,3.108275939001173e-8,1.4331398040673423e-7,1.0427474414248116e-17,1.2394113903613462e-17,2.5902801597090767e-16
0.9139569784892446,10.0,1.5346299268638892,1.6154747498674178,1.5876641721760674,0.003577321297467937,0.004850851002230407,0.004188437638367359,0.0006194004228098673,7.992043118336512e-8,3.1089169614565885e-8,1.4331715163113542e-7,1.0427506164948288e-17,1.2394178906007407e-17,2.590345129265365e-16
0.9144572286143071,10.0,1.534738250095523,1.6155801779755834,1.5876976637838434,0.003578781379220452,0.004851680725651884,0.004189043530797998,0.0006194609418065251,7.992118233387378e-8,3.1100126982541286e-8,1.433176994580808e-7,1.0428349294263453e-17,1.2394792407599666e-17,2.5903921398105185e-16
0.9149574787393697,10.0,1.5348001876122181,1.6156665271604262,1.5880195577030867,0.0035791235617559226,0.004852657325824423,0.004190593015492989,0.0006195029281688666,7.992412244931761e-8,3.1122223354993435e-8,1.4333224309165618e-7,1.043312177967777e-17,1.2394910895189806e-17,2.5904043098456067e-16
0.9154577288644322,10.0,1.5350238776821632,1.615704630843216,1.5880533254450526,0.003579171772087939,0.004852726304348672,0.004190773315086207,0.0006195057069062919,7.99247711618673e-8,3.112950471600754e-8,1.4333302537057621e-7,1.0434627981741893e-17,1.2395273022615115e-17,2.5906789169700825e-16
0.9159579789894947,10.0,1.5350672236265734,1.6157954508787393,1.5885779983252588,0.003580879838180406,0.0048532365052124495,0.00419085260935534,0.0006195293618738299,7.992909946602715e-8,3.1137022263477264e-8,1.433461869447508e-7,1.043531561938815e-17,1.2395739596546026e-17,2.590815745880293e-16
0.9164582291145573,10.0,1.5351792361633068,1.6158064774039527,1.588781245613427,0.0035818202344126615,0.00485348308014865,0.004190878893097488,0.0006196777011355763,7.992943587829585e-8,3.11555084777075e-8,1.4336615839112456e-7,1.0438802768768056e-17,1.2395785350795423e-17,2.5913770983393484e-16
0.9169584792396198,10.0,1.5351871994344737,1.616078593345387,1.5892375975965674,0.0035820991461147623,0.004853647633012177,0.004192314179228809,0.0006197266436361568,7.993315368580147e-8,3.11710568446545e-8,1.4336977108937564e-7,1.0438868799331868e-17,1.2396023127934202e-17,2.5915633982760793e-16
0.9174587293646823,10.0,1.535206701266732,1.6161253702904765,1.5893100314260789,0.0035827075407975297,0.0048545251395842575,0.004192344892721719,0.0006197520318106128,7.993462610837854e-8,3.119113455486914e-8,1.4337405566843842e-7,1.0439582108257822e-17,1.2396201664261709e-17,2.591746480631387e-16
0.9179589794897449,10.0,1.5354753233848781,1.616284840143999,1.5893747325406924,0.0035834392572192415,0.0048549715040135995,0.004192883251393485,0.0006197559750095306,7.993788312631242e-8,3.119733775364658e-8,1.433819532229207e-7,1.044029889601852e-17,1.2396865402949091e-17,2.591870758068708e-16
0.9184592296148074,10.0,1.5355876586533377,1.6163979973626472,1.5893948979436707,0.0035841574200922498,0.004855444044461182,0.004194951038102543,0.0006198227379378548,7.995332083675564e-8,3.121030391519846e-8,1.4341109028626457e-7,1.0440478972957875e-17,1.2397469582702967e-17,2.5919274603725735e-16
0.9189594797398699,10.0,1.5356122825161214,1.6164320692828302,1.5894375916221095,0.0035872996457538674,0.004855680078674559,0.004194996085931546,0.000619866415614934,7.995436254117817e-8,3.1225057265051874e-8,1.4341988687497837e-7,1.0440927995473017e-17,1.2397842112462161e-17,2.591941950693249e-16
0.9194597298649325,10.0,1.5356489772752904,1.6165161328100421,1.5897082354727903,0.0035885656923934396,0.004855734644086179,0.004195187690427356,0.0006199249492576629,7.995751142794527e-8,3.122887506540651e-8,1.434200659072638e-7,1.0443082154512895e-17,1.239803853439913e-17,2.59195257250965e-16
0.919959979989995,10.0,1.5358330340633586,1.616623433829232,1.5897434617117832,0.0035894553352420213,0.00485596869381239,0.004195683454496308,0.0006200612683659805,7.996387504594844e-8,3.1239064175437305e-8,1.4344098605690118e-7,1.0446728294544363e-17,1.2398631655956658e-17,2.592037658175132e-16
0.9204602301150575,10.0,1.5359447888131572,1.6166351553871507,1.5898581939589236,0.0035916996450920187,0.0048559885649443225,0.004195846660930519,0.0006200688963857644,7.99640753244223e-8,3.124381351130627e-8,1.4345733720897488e-7,1.0447702996205034e-17,1.2398846085214107e-17,2.5922182876930684e-16
0.92096048024012,10.0,1.5360011562165388,1.61686798054887,1.5903837177708686,0.0035928895005357016,0.004856438719727823,0.0041986950838630655,0.0006202037521225697,7.99648430751472e-8,3.1252657163635736e-8,1.434633087599574e-7,1.0448005181096559e-17,1.2400447631938045e-17,2.5922252757412915e-16
0.9214607303651826,10.0,1.5360644900318772,1.6170900093632468,1.5906795066862285,0.0035936353207972485,0.004856669014638726,0.004199088649664875,0.0006202784606460086,7.997094517303253e-8,3.125830818805101e-8,1.4348241824245621e-7,1.0448146105263941e-17,1.2400898904845637e-17,2.592426209336942e-16
0.9219609804902451,10.0,1.5361486029598834,1.6173155711976466,1.590780570683155,0.003593683557008114,0.004857397003280138,0.0042003582221333945,0.0006202828537960034,7.997663806428882e-8,3.125923934549699e-8,1.4349054183399788e-7,1.0448761034600767e-17,1.2401003074497515e-17,2.592496979480541e-16
0.9224612306153076,10.0,1.5362011725039177,1.6176469169182286,1.590836787167469,0.0035949541898106425,0.004857535302375126,0.0042004461407114755,0.0006205644717913589,7.998314498906734e-8,3.127542457143019e-8,1.434930968939496e-7,1.0453319632415113e-17,1.240119458412233e-17,2.5926293255461216e-16
0.9229614807403702,10.0,1.5364677005861533,1.6179740202163504,1.5908532197168874,0.0035974078488508676,0.004858499720349364,0.004201432173900346,0.0006205753289263838,7.998618759592369e-8,3.1282774840914984e-8,1.435362174174721e-7,1.0455580652970683e-17,1.2401776886179201e-17,2.592966666081084e-16
0.9234617308654327,10.0,1.5366391639140808,1.6180319945691732,1.590886761933403,0.003597751229421657,0.004858563617805148,0.004201771700081541,0.0006206324361337475,7.99879810077568e-8,3.1301344368064384e-8,1.4354245925682799e-7,1.0456270620416e-17,1.2401821417619931e-17,2.593095818324645e-16
0.9239619809904952,10.0,1.5366874490157776,1.6183237412120266,1.5909732076811889,0.0035979178917389864,0.00485925172821612,0.004202088325993113,0.0006206340655679,7.998998878633728e-8,3.130581178075774e-8,1.4355663048174308e-7,1.0459310651586234e-17,1.2402749170461712e-17,2.5930994964743324e-16
0.9244622311155578,10.0,1.536848526884,1.6184387066345245,1.5911129087932752,0.003598103708687233,0.004859495421370063,0.004202621390368094,0.0006207265975841483,7.99916471884562e-8,3.1308947819653784e-8,1.4356076967219834e-7,1.0460923780743732e-17,1.2402803199473291e-17,2.593222211393397e-16
0.9249624812406203,10.0,1.537004788509704,1.618467503211258,1.5912689864361917,0.003598434910044221,0.004859628599262414,0.004202758555429205,0.0006208954623317123,7.999565287095437e-8,3.1310858110150536e-8,1.4357077101133232e-7,1.0465005029241833e-17,1.240297104278582e-17,2.5932497317179797e-16
0.9254627313656828,10.0,1.5372239285050548,1.6185171441142185,1.5912982703330678,0.0035984813847075273,0.00486005162265883,0.004202819199058876,0.000620948541486389,7.999656923175308e-8,3.1336503007650105e-8,1.4357542226925482e-7,1.046618127497559e-17,1.2403139172223636e-17,2.593469698648766e-16
0.9259629814907454,10.0,1.537246583616278,1.6186580919065119,1.5917887978306575,0.0035985494329307537,0.004861002184374432,0.004203140097570585,0.0006210486924629648,8.000371862380115e-8,3.133911764850286e-8,1.4357967077467602e-7,1.0468864155563568e-17,1.2404906165539536e-17,2.593506209525305e-16
0.9264632316158079,10.0,1.53738758165811,1.6187328338540883,1.592013143983242,0.0035990870675541697,0.004861281698906979,0.0042032319550342504,0.0006210879224132513,8.001246475981344e-8,3.134001707818351e-8,1.4358434001065442e-7,1.0470654744667169e-17,1.240637641399823e-17,2.59423484132476e-16
0.9269634817408704,10.0,1.5375849193564957,1.6188390075134778,1.5920976761861163,0.003601908388772721,0.004861415860494041,0.0042040710684744485,0.0006211642058786398,8.001555286400256e-8,3.137417714320679e-8,1.435862789229506e-7,1.0473774412981323e-17,1.240640178366007e-17,2.594328629425909e-16
0.927463731865933,10.0,1.537710747688894,1.618926668705857,1.5924556044784766,0.0036020215170727604,0.004861996258381246,0.0042042744216646616,0.0006212248418725759,8.001730948130073e-8,3.1374760602925865e-8,1.435926960846858e-7,1.0474137150994269e-17,1.2407100486708026e-17,2.5944099033415137e-16
0.9279639819909955,10.0,1.5378392678291528,1.619380582281814,1.5925573253740664,0.003602842066899607,0.004863278686935305,0.0042043275687894,0.0006213712144977982,8.00222355292701e-8,3.1396490530410744e-8,1.4359317609893484e-7,1.0475281890638263e-17,1.2407480753429275e-17,2.5945531553724384e-16
0.928464232116058,10.0,1.5379528383145895,1.6194421731725852,1.5927231928909344,0.003603586699176804,0.004863794533336005,0.004204452033039757,0.0006214403847700746,8.002227553713899e-8,3.139981710069952e-8,1.4360083529308613e-7,1.0479019357089498e-17,1.2408013686315092e-17,2.594607917756307e-16
0.9289644822411206,10.0,1.53803424081057,1.6194598459765686,1.5928228864192853,0.003605209643613001,0.004864269545601039,0.004206800896647805,0.0006214489210514572,8.002460258628643e-8,3.142650452239883e-8,1.4360401669293952e-7,1.0479484011819853e-17,1.240824957075608e-17,2.5948139077493817e-16
0.9294647323661831,10.0,1.5381515941021962,1.619490400781054,1.5929143692006107,0.0036061153282861773,0.004864990097761594,0.00420681565568821,0.0006214769457183604,8.002684086991821e-8,3.143279718677817e-8,1.4361667933625104e-7,1.0481716224390643e-17,1.2409350760960215e-17,2.5948210474538473e-16
0.9299649824912456,10.0,1.5381688811373044,1.6195681619238222,1.5929426466371115,0.00360637536898868,0.004865143580609326,0.004207188593279125,0.000621563422610777,8.00336055184367e-8,3.144149971238455e-8,1.436169143141513e-7,1.0484100197190307e-17,1.2409575893197449e-17,2.5948639423709997e-16
0.9304652326163082,10.0,1.53832846930656,1.6196715509837663,1.5931978468677177,0.0036068116390593945,0.0048654743634575,0.004207256523758067,0.00062157889421524,8.004270437967541e-8,3.1448119230041754e-8,1.4361904600788436e-7,1.0484590166866252e-17,1.2409751232072444e-17,2.5953843583549576e-16
0.9309654827413707,10.0,1.5384766554309437,1.619857322157046,1.5932078552413975,0.0036131334697537603,0.004865709986895021,0.004208951104401382,0.0006215970866959426,8.005404145064483e-8,3.145631575601727e-8,1.43624309389947e-7,1.0485075628543042e-17,1.2410073183384135e-17,2.595542375922294e-16
0.9314657328664332,10.0,1.5386737994355066,1.6198897685345783,1.593207939431871,0.003614774256429863,0.004867550158980245,0.004209230017022346,0.0006216154310970112,8.006092700490304e-8,3.1463589325079805e-8,1.4364157558394097e-7,1.0485194396845826e-17,1.2410250447760501e-17,2.595919318583832e-16
0.9319659829914958,10.0,1.5389979492489834,1.6199673389378921,1.5932766730438652,0.0036153319104326475,0.004868198137674664,0.004210653576272866,0.0006216747252955546,8.006737729564329e-8,3.14814815424666e-8,1.436557460998504e-7,1.0488232361778219e-17,1.2410276222352484e-17,2.5959628170835047e-16
0.9324662331165583,10.0,1.5390451562711958,1.620004531243905,1.5935431966136187,0.0036154522394371137,0.004868868327356804,0.004211043791062468,0.0006216786821858854,8.006744965065535e-8,3.149620289534695e-8,1.4368078630329454e-7,1.0489273712957175e-17,1.2410349474946302e-17,2.596000558517218e-16
0.9329664832416208,10.0,1.5390683919889494,1.6201902465799003,1.593877444251674,0.0036163286609624313,0.004869146709229772,0.0042110958664902266,0.0006217429205688516,8.00934210519997e-8,3.1509153208105996e-8,1.436828295124652e-7,1.0489626794723856e-17,1.2411226368480063e-17,2.596033697528157e-16
0.9334667333666833,10.0,1.5391234473042767,1.6203143333842884,1.5939103991116939,0.0036176167235694554,0.004870849185274849,0.004212352085963331,0.000621811964591384,8.009441269942602e-8,3.15554190055622e-8,1.4371839779329376e-7,1.0489980846178712e-17,1.2411974808928106e-17,2.5963483341903e-16
0.9339669834917459,10.0,1.5391255158897539,1.6206601621570504,1.5939771951718305,0.0036182634140368114,0.0048709112566284705,0.004214113420449828,0.0006218667255067341,8.009743053233444e-8,3.1565283803084695e-8,1.4372868375188808e-7,1.0491594411140373e-17,1.2412082721778074e-17,2.5964038337462403e-16
0.9344672336168084,10.0,1.539352934252881,1.6207445340096946,1.5943243266225078,0.003622294101298591,0.004871218256616034,0.004214404024339315,0.0006219008297402621,8.009793809359454e-8,3.158067317346385e-8,1.437463263429731e-7,1.0494878156205064e-17,1.2412152060793655e-17,2.596411810421423e-16
0.9349674837418709,10.0,1.5398396074694924,1.6209863461336884,1.594496152522901,0.0036223580841103116,0.004871261332478872,0.004215261159496066,0.0006219128783006434,8.010517079176328e-8,3.159329949310859e-8,1.4374776186244744e-7,1.050225315047892e-17,1.241275565721282e-17,2.596567617273896e-16
0.9354677338669335,10.0,1.5400233308281304,1.6215383830159589,1.5945013038117706,0.0036230994300302296,0.00487168089950542,0.004216793820935823,0.0006219252279178524,8.012912543931877e-8,3.159749107996183e-8,1.437548995446492e-7,1.0503964796339443e-17,1.2412863604025813e-17,2.5967349287027676e-16
0.935967983991996,10.0,1.5400302565455672,1.62188336315913,1.5947548728602399,0.003623747397955372,0.004871906825905997,0.00421692324468044,0.000621957632884131,8.013265428125546e-8,3.1597747117875234e-8,1.4377101457792237e-7,1.0506127989294951e-17,1.2413369073821659e-17,2.5967883023676987e-16
0.9364682341170585,10.0,1.5400457579929774,1.6222022703132382,1.5949471155887902,0.0036265974073812156,0.004871974655965594,0.0042175914667842524,0.0006219658444939621,8.013767390971882e-8,3.160761970570709e-8,1.4379736888445239e-7,1.0506322490038492e-17,1.2413877142315854e-17,2.596858169206817e-16
0.9369684842421211,10.0,1.5403052627222877,1.6222095693964407,1.5949662411194747,0.003628831997748964,0.004873055845077032,0.004220942472804685,0.0006220619916888834,8.014078367975119e-8,3.161271373412526e-8,1.43808062182732e-7,1.0510999898009476e-17,1.2414297388370454e-17,2.5969090488443254e-16
0.9374687343671836,10.0,1.5405227283121175,1.62231345654154,1.5950415136157687,0.003628914825990919,0.004873391293493225,0.004221187555940213,0.0006220705241485414,8.016029731962726e-8,3.1641539869557845e-8,1.4382057698988712e-7,1.0513385746632153e-17,1.24145383754719e-17,2.5970634309347446e-16
0.9379689844922461,10.0,1.5405636521733648,1.6228684641613054,1.5950974526791428,0.0036296806057352186,0.004873884002436751,0.004223747411976716,0.000622129138047826,8.016175278113205e-8,3.1648795733276156e-8,1.438374334616871e-7,1.051526530354318e-17,1.241460419583769e-17,2.597135379836807e-16
0.9384692346173087,10.0,1.5405659770291564,1.6228686348953387,1.5955101705913344,0.0036311189596300707,0.004874119121373374,0.004229273526825139,0.0006221579297676742,8.016245067964656e-8,3.165871508193966e-8,1.4385006187580863e-7,1.0516422289529046e-17,1.24149013066348e-17,2.5971851391665054e-16
0.9389694847423712,10.0,1.5405924307557266,1.6229460779184666,1.5956508414595438,0.003632946633358729,0.0048745927605828064,0.00422995506272633,0.0006221802785502719,8.01633592613854e-8,3.166629866795251e-8,1.438524222438367e-7,1.0519822545192843e-17,1.2415377692099547e-17,2.5972125271297916e-16
0.9394697348674337,10.0,1.5409144272478454,1.6230067306973603,1.5957592688244802,0.003637625624446472,0.0048761058023880635,0.004231028502104817,0.0006222015858897204,8.016543772285502e-8,3.1690765907834094e-8,1.4385753221483706e-7,1.0521600700281137e-17,1.2417656110690076e-17,2.597216080804169e-16
0.9399699849924963,10.0,1.540994137819969,1.6232229343175673,1.5957784727047684,0.0036379897763805405,0.004876845021524257,0.004232955501252932,0.0006222247348143502,8.017544585223864e-8,3.169266441637975e-8,1.4385777887659363e-7,1.0528495101002452e-17,1.2417812019873091e-17,2.597283779166961e-16
0.9404702351175588,10.0,1.5410520798038145,1.623265260430487,1.5961573248121195,0.003641205648964127,0.004877566228357111,0.004233686832531091,0.0006224528697911984,8.017947784529521e-8,3.170060267242604e-8,1.4386123179946113e-7,1.0531657203361544e-17,1.2418290429822806e-17,2.5974962383995524e-16
0.9409704852426213,10.0,1.5412282813250107,1.6232992591860458,1.5962272693716801,0.003641532777702322,0.004877869173687173,0.004233982539271507,0.0006224762609032219,8.017977543684043e-8,3.1701331524695826e-8,1.438740633166162e-7,1.0536340857952881e-17,1.241838420795569e-17,2.597598415649413e-16
0.9414707353676839,10.0,1.5414869343639241,1.6234350010290042,1.5963873752086852,0.0036448084638359777,0.004878249948005839,0.004235300146048064,0.0006224977694596018,8.018418263556176e-8,3.171434250803877e-8,1.4387916186681693e-7,1.0537623978585533e-17,1.2418853524958084e-17,2.5976208379109854e-16
0.9419709854927464,10.0,1.5414981682441928,1.6234754864158776,1.5963899202640337,0.0036474358677192798,0.00487850704997028,0.004235441257468686,0.0006225248250707721,8.019198809074642e-8,3.1715026594601245e-8,1.4388997229495871e-7,1.0545988491918166e-17,1.2420895723225628e-17,2.59764546368839e-16
0.9424712356178089,10.0,1.5418488557698993,1.623601144460118,1.5964091379120815,0.0036478137621125525,0.00487886571162546,0.004236109695040006,0.0006225472677885994,8.019358318486468e-8,3.176872201539282e-8,1.4389315809324617e-7,1.0548114521921465e-17,1.2420897772239316e-17,2.5977849773379794e-16
0.9429714857428715,10.0,1.5418988252292356,1.6236183001961595,1.5964612509830662,0.0036488546211268314,0.004879177138810025,0.004236346776350066,0.0006225935388164543,8.019813874969441e-8,3.1818754032135354e-8,1.4389433209411477e-7,1.0553399947617594e-17,1.2421495574584912e-17,2.5978937407517003e-16
0.943471735867934,10.0,1.5420186639153197,1.623741645513302,1.596839828569519,0.0036493129834104378,0.004879395771090893,0.004236642581140027,0.0006227356787273304,8.020521183319021e-8,3.1860113400738337e-8,1.4389609667064518e-7,1.0561031521811591e-17,1.2422440403759323e-17,2.598183271357349e-16
0.9439719859929965,10.0,1.54219782382304,1.6238467902875973,1.5969551979470125,0.0036524134454314922,0.004879624265257738,0.004238578835283442,0.0006229417356511768,8.02073245139736e-8,3.1868036680166784e-8,1.4389982588765594e-7,1.0561836928369651e-17,1.2422478884728202e-17,2.5986713245713107e-16
0.9444722361180591,10.0,1.5425573275320748,1.6238537843280283,1.5971024594371463,0.0036536149311717373,0.00488060717331176,0.004239155307168703,0.0006229842827717445,8.0214303871694e-8,3.1885584451787646e-8,1.4390062134173945e-7,1.0566509579478623e-17,1.242335797531481e-17,2.5986756913109675e-16
0.9449724862431216,10.0,1.5425821062094969,1.6240291072497883,1.5973537500809067,0.0036542525224281374,0.004880755231683729,0.004240166818278545,0.0006230542588039229,8.024026459464083e-8,3.192153615240041e-8,1.4390704623241202e-7,1.056797206208736e-17,1.2423714377168517e-17,2.5987624065299606e-16
0.9454727363681841,10.0,1.5435492657704675,1.6241474207010576,1.597368447050872,0.003655119145629259,0.004880981115019461,0.0042427503384456205,0.0006231122081508763,8.024553738479017e-8,3.195212385655362e-8,1.4393198826061192e-7,1.05730769057896e-17,1.242389590111447e-17,2.599250233934626e-16
0.9459729864932466,10.0,1.543679550397174,1.6248493106129913,1.5974906014689565,0.0036558365876786856,0.004881509472262737,0.004244970062024625,0.0006235648331638511,8.02468493868324e-8,3.2028907376741966e-8,1.439356423004921e-7,1.0574080118888573e-17,1.2424034419648313e-17,2.5993267606432347e-16
0.9464732366183092,10.0,1.5436856466856412,1.624869193328613,1.5978418225923678,0.0036594810399407564,0.0048816133961247735,0.004246617718224239,0.0006237152054500306,8.025889539339648e-8,3.205627462954731e-8,1.4394611292340074e-7,1.0576795622416354e-17,1.2425615915800493e-17,2.599518723351393e-16
0.9469734867433717,10.0,1.5438091075927116,1.6251355086034172,1.5978450660352987,0.0036619091825148974,0.0048819084249552905,0.004251864832306735,0.0006238071351502463,8.02596218692354e-8,3.210675099287871e-8,1.4395641754895033e-7,1.0576886705467335e-17,1.2427030044103549e-17,2.599680943948692e-16
0.9474737368684342,10.0,1.5438948062876763,1.625359993030362,1.5979161485578879,0.0036625468899368777,0.004882111414248667,0.004257062377749018,0.0006238890100987954,8.028937018817858e-8,3.213112280636083e-8,1.4396608164542509e-7,1.0578925338502818e-17,1.2428075327143507e-17,2.5996910380793905e-16
0.9479739869934968,10.0,1.5439275306810747,1.6257770638278706,1.5981489172259455,0.0036650622263091526,0.004883098421657944,0.004259449890088941,0.0006239803425966493,8.030285984929986e-8,3.213752716963361e-8,1.4401023187122338e-7,1.0585872702253282e-17,1.2428380298289587e-17,2.599711866053828e-16
0.9484742371185593,10.0,1.5440692786674288,1.6257946008348287,1.5982843099588568,0.0036688414651562277,0.004883788193929035,0.004261082509570049,0.0006241883348901522,8.031223033866495e-8,3.215982169340132e-8,1.4401988525684865e-7,1.0586599998038334e-17,1.242839704119575e-17,2.599721845595306e-16
0.9489744872436218,10.0,1.5441683474609802,1.6259131057539349,1.5985655603237072,0.0036790639229595384,0.004883869684815623,0.004263128562925259,0.0006243187543116252,8.031414515174726e-8,3.216793339915608e-8,1.4404078111019426e-7,1.0587060680288331e-17,1.2428817627041602e-17,2.599971431497086e-16
0.9494747373686844,10.0,1.544182789829379,1.6262406445478879,1.5987687905298125,0.0036810407014383805,0.004883956646539937,0.004263502889554691,0.0006243530099562583,8.03201760167233e-8,3.2192328758453246e-8,1.4405677002998377e-7,1.0587170531949699e-17,1.2430327026910301e-17,2.599984005843213e-16
0.9499749874937469,10.0,1.544236748909084,1.6269512345490205,1.598830931510828,0.0036848057025429116,0.004885216280941457,0.00426484586797336,0.0006244067653103153,8.033054315198498e-8,3.219830714009171e-8,1.4406820997754297e-7,1.0590341151476606e-17,1.2431226620330515e-17,2.6001105639823383e-16
0.9504752376188094,10.0,1.5443259678285726,1.627160243439797,1.5990646271321682,0.0036886142139494517,0.0048858049422269715,0.004266169632215006,0.0006247613675931014,8.036120345045044e-8,3.2199050211257586e-8,1.440808974173502e-7,1.0590989885364351e-17,1.2432280814738648e-17,2.600271595594009e-16
0.950975487743872,10.0,1.5452469660956276,1.6273164653340981,1.5992785349145162,0.003690993419806496,0.004886179565751007,0.004266517425715784,0.0006251116831515183,8.036159173479654e-8,3.2200046153993513e-8,1.4409047266395946e-7,1.0591190441411378e-17,1.2432476697532203e-17,2.600304617638149e-16
0.9514757378689345,10.0,1.5454607810282222,1.627566354605035,1.599299593408025,0.0036910793564057867,0.004887115769838468,0.0042681952192368455,0.0006251779807152995,8.037521032871526e-8,3.22132424089795e-8,1.4409100971564035e-7,1.0593237386284395e-17,1.2435937944986833e-17,2.6007361984278115e-16
0.951975987993997,10.0,1.545925276904279,1.6275727475116968,1.5994854881821283,0.003692234120413922,0.004887186084063137,0.004268239678869614,0.0006252396831685738,8.038774477834448e-8,3.221959022557556e-8,1.4409879818620252e-7,1.059326303019834e-17,1.2437495839596969e-17,2.601266947173929e-16
0.9524762381190596,10.0,1.5460315956362587,1.6277432433657477,1.5996892917600893,0.003693071187226561,0.004887201197229458,0.004268815547354788,0.0006252630655072627,8.038984544836735e-8,3.227338586622272e-8,1.441008201145401e-7,1.0596652712473461e-17,1.2438679028251775e-17,2.601297845919795e-16
0.9529764882441221,10.0,1.5462184207893708,1.627827769222505,1.6004215538417756,0.00369343003910063,0.004888406774907105,0.004268857892020911,0.0006254351926001985,8.039410460710203e-8,3.227474773359027e-8,1.4410896739681836e-7,1.0597180145382296e-17,1.2438992922680834e-17,2.60151203593058e-16
0.9534767383691846,10.0,1.546219332538615,1.6281657389934572,1.6005436268776208,0.0036943289446656953,0.004888752401842998,0.004269402113053287,0.0006257249505606215,8.041692346341179e-8,3.2284198112230545e-8,1.4411586625283508e-7,1.0603190445431787e-17,1.243944072743685e-17,2.6017757565393326e-16
0.9539769884942472,10.0,1.5463927434546578,1.6284617852640881,1.6005829724925793,0.0036953358628551898,0.004889870909750877,0.004270332419714028,0.0006257600464895681,8.042103553920757e-8,3.229429880464006e-8,1.4414373813010423e-7,1.0603811081942601e-17,1.2439587940398116e-17,2.6020139023821964e-16
0.9544772386193097,10.0,1.546509535018013,1.628516622696239,1.60069292879228,0.0036991271739929416,0.004890990531495526,0.004271859621260278,0.0006259097643161648,8.042338025856773e-8,3.232264073308216e-8,1.4418294284508164e-7,1.0604456544713454e-17,1.2439834592777346e-17,2.602766949819446e-16
0.9549774887443722,10.0,1.5468579737332708,1.6293327721988005,1.601232540056517,0.0037033361056260676,0.004891140180384415,0.004273241042077894,0.0006268291248748523,8.04285522892274e-8,3.232749150839646e-8,1.4421602411612468e-7,1.0606086630406372e-17,1.2439898855288967e-17,2.6027932275597164e-16
0.9554777388694348,10.0,1.547091116494247,1.6293510081258344,1.6012587310269835,0.0037036375351431686,0.004891250988902158,0.004273321974948188,0.0006270904895934164,8.043667291501403e-8,3.233261674678327e-8,1.4421737670062943e-7,1.0606716612363982e-17,1.2440552154560816e-17,2.602862910216074e-16
0.9559779889944973,10.0,1.5471860578912382,1.6294283766826936,1.6015632986090216,0.003706283555524894,0.004891373710463846,0.00427709322929163,0.0006271235281166064,8.045038372593776e-8,3.2356305299572846e-8,1.4424013718199172e-7,1.0612273278379973e-17,1.2441539780083634e-17,2.60288344459215e-16
0.9564782391195598,10.0,1.5472076623083926,1.6296370064461343,1.6018811497018153,0.003712637660576165,0.004892589484403404,0.0042790330945745424,0.0006271278314294277,8.046173289266633e-8,3.2382984809184876e-8,1.4425188467033623e-7,1.0613801576849724e-17,1.244155686652197e-17,2.6031048927301556e-16
0.9569784892446224,10.0,1.5472573590450744,1.630304245805202,1.6020049757216397,0.003712905166235938,0.004893400779104922,0.00427904792053454,0.0006271466550741617,8.046539543371677e-8,3.2401551567876604e-8,1.44263588073033e-7,1.0614600645159717e-17,1.2443515720471497e-17,2.6031547450011426e-16
0.9574787393696849,10.0,1.54764887872417,1.630407343766937,1.6022028797057457,0.003713008716370287,0.0048946980976453435,0.004281010614397469,0.000627196970940382,8.04761475754636e-8,3.2433381043015876e-8,1.4430116448816396e-7,1.061610531603351e-17,1.2443684188223806e-17,2.6031888284905735e-16
0.9579789894947474,10.0,1.5476700750280095,1.6304905428861565,1.6023112641229011,0.003715100422065542,0.004897398490022317,0.004281865823032161,0.0006274354107497184,8.04911986819767e-8,3.2491988113201096e-8,1.44305277501883e-7,1.0616394563020223e-17,1.2444342753887788e-17,2.6032569958208015e-16
0.9584792396198099,10.0,1.5479123505391164,1.6319375304581254,1.6024393750090908,0.0037160396646848085,0.004898879015147964,0.004287117535782137,0.0006276210971520245,8.049358825585061e-8,3.249230527002802e-8,1.4432216014444208e-7,1.0618041383564122e-17,1.2444585783453474e-17,2.6035998419971324e-16
0.9589794897448725,10.0,1.5479399739681003,1.6322066712435643,1.602601786037515,0.0037186182760850133,0.0049015536065197055,0.0042893564874198166,0.0006276969436089548,8.050460621221862e-8,3.254901970534404e-8,1.44332016690171e-7,1.0619617822546932e-17,1.2444913948109878e-17,2.6036187193744215e-16
0.959479739869935,10.0,1.5480424846282854,1.6322868739835397,1.6028393182693734,0.003721359540918491,0.004902001831376092,0.004291162080811708,0.0006282577301639599,8.050519047731745e-8,3.25660897354913e-8,1.4436582309428062e-7,1.062686912795479e-17,1.2445232009883648e-17,2.604264946235787e-16
0.9599799899949975,10.0,1.5482491519153967,1.632427914154902,1.6030553614553107,0.0037226262171393735,0.004902167251425501,0.004291948194439451,0.0006282631949773187,8.050633155808469e-8,3.25696292211869e-8,1.4436791837142186e-7,1.0628731945029546e-17,1.244562664516053e-17,2.6045718493157466e-16
0.9604802401200601,10.0,1.548297202039833,1.632780640668788,1.6034232527772327,0.003728914009513643,0.004902953224592804,0.00429465474337993,0.0006288679647216569,8.051366466148309e-8,3.257446724865844e-8,1.4440401418400269e-7,1.0644947395192689e-17,1.2446734482850877e-17,2.604875284144859e-16
0.9609804902451226,10.0,1.5484205937254956,1.632815423724454,1.603459136538304,0.003729433174984661,0.004903541889719232,0.004295000368895371,0.0006289902834245155,8.051465774765228e-8,3.261118678707265e-8,1.4441733218856272e-7,1.064759079729668e-17,1.2447506859492988e-17,2.6048762459926295e-16
0.961480740370185,10.0,1.5485569905393397,1.6328218773577485,1.6036920590257762,0.003734826441252011,0.004904703163453271,0.004295164386664854,0.000629946876216231,8.051936441498901e-8,3.262324091764284e-8,1.4443303146547463e-7,1.0650435253612145e-17,1.2447778384367852e-17,2.6051333075617397e-16
0.9619809904952477,10.0,1.5488933959256905,1.6328594917768895,1.6037575465095484,0.0037370886263632707,0.004905707970139178,0.004295713356373738,0.000629971572258634,8.051966612151675e-8,3.262695194079791e-8,1.444348498983213e-7,1.065518766863801e-17,1.2448466832520744e-17,2.6054367042465124e-16
0.9624812406203102,10.0,1.5490496105313545,1.6330023393943025,1.6042489678153347,0.0037390408170701163,0.004906477989683445,0.004299519353613056,0.00063011844127648,8.052053835390837e-8,3.2635422588313486e-8,1.44443673507223e-7,1.0662314581940115e-17,1.2448633060659812e-17,2.6054972461371554e-16
0.9629814907453726,10.0,1.5491604838733102,1.6332581420826213,1.6043676468326216,0.003739071276290841,0.0049091452162669195,0.004300521091977411,0.0006301211545842971,8.052803716526503e-8,3.264085381619349e-8,1.4449234706223856e-7,1.0663039184503588e-17,1.2448653682055359e-17,2.607111908246984e-16
0.9634817408704353,10.0,1.5492363645362217,1.6334394043101261,1.6047924219773624,0.0037395376295616227,0.004909415959962828,0.004302324697357071,0.0006303247362823748,8.053223882108415e-8,3.265289587947033e-8,1.4452400880006993e-7,1.0664134777096088e-17,1.2449048725516763e-17,2.607508235046083e-16
0.9639819909954978,10.0,1.5493427482589743,1.633864554500525,1.6049560215617937,0.003740039591510795,0.004911524021790881,0.004302396653349918,0.0006306304507391456,8.056458744834467e-8,3.2669594195224865e-8,1.4453481921085715e-7,1.0676220870364838e-17,1.245082651565241e-17,2.607748329393245e-16
0.9644822411205602,10.0,1.5496120900538775,1.6341690502060813,1.6049880762254554,0.0037499995060293733,0.004914768561917774,0.0043069484923402065,0.0006308523437130412,8.058600546799195e-8,3.267177456608471e-8,1.4454185996433353e-7,1.0683686152753399e-17,1.245086975190781e-17,2.6078625270781375e-16
0.9649824912456229,10.0,1.5500103406494368,1.6345754043852745,1.6051234495978326,0.0037503731862058003,0.004915760435704439,0.00430824861575361,0.0006309119438906108,8.059102823090724e-8,3.268025233686095e-8,1.4454206835952036e-7,1.0688582204543417e-17,1.2452266963503939e-17,2.608294054673178e-16
0.9654827413706853,10.0,1.5505073908821465,1.6347454351527755,1.6052634493610936,0.0037506511948023165,0.004915930461600345,0.004308769254262648,0.0006309729195224492,8.061091685410535e-8,3.2740554333784614e-8,1.445661371597358e-7,1.0694051333150302e-17,1.2453252002022225e-17,2.6084177180829993e-16
0.9659829914957478,10.0,1.550523493851783,1.6353432053606305,1.605694105296255,0.0037598902879034625,0.004916391265450542,0.004309183746268939,0.0006312198354115904,8.061252430599206e-8,3.2815451611581566e-8,1.4458393138923333e-7,1.0699798564795972e-17,1.2455694644857848e-17,2.608473649629437e-16
0.9664832416208105,10.0,1.5506264812252162,1.635962875486648,1.6057597130185337,0.0037600534731664606,0.004917026015086526,0.0043109564765655166,0.000631546852233982,8.061475927474044e-8,3.281701811672544e-8,1.446426740603062e-7,1.0704962766034503e-17,1.2455749335098027e-17,2.6095737057734795e-16
0.966983491745873,10.0,1.5508464684130077,1.6368031680064776,1.6057800050249083,0.0037641513108654383,0.004922645350407532,0.004311461169726304,0.0006318451917422477,8.062605217128295e-8,3.285065136162723e-8,1.446558698746184e-7,1.0707035779509748e-17,1.2456614227929912e-17,2.6096984569096155e-16
0.9674837418709354,10.0,1.550956276826012,1.6372953543438686,1.6058186894900428,0.0037667164780104795,0.004923184942949562,0.004316581851740087,0.0006321870397915053,8.062853385514298e-8,3.287414772274633e-8,1.4465832719411999e-7,1.0707418707552329e-17,1.245674059688964e-17,2.6097239495622294e-16
0.967983991995998,10.0,1.5510302673093805,1.6376367502070062,1.6058980107515335,0.0037678755215189244,0.004923752269724203,0.0043180736780285825,0.0006324593675751451,8.063612551279123e-8,3.287988479732226e-8,1.4466563729251765e-7,1.0710083731117996e-17,1.245873293176231e-17,2.60977014687122e-16
0.9684842421210605,10.0,1.5518541898801161,1.6382919253243609,1.6059601095963183,0.00376981449511386,0.004924297077883678,0.004323027598280895,0.0006327575668376574,8.065088307235493e-8,3.289775401277017e-8,1.4471246068506887e-7,1.071439426835275e-17,1.245941624679134e-17,2.609847357910332e-16
0.968984492246123,10.0,1.5521289425907512,1.6384270613875593,1.6060090086819576,0.003773579170679514,0.0049256295678880195,0.00432392226710447,0.0006328914805593138,8.065664747008465e-8,3.292146815179027e-8,1.4471297096126405e-7,1.071475266381853e-17,1.2459674274382305e-17,2.609877394591001e-16
0.9694847423711856,10.0,1.5524391514047187,1.6384775800068525,1.606038187563419,0.0037753711758691916,0.004926217888452084,0.004324469947849311,0.0006330265400512575,8.065743368307559e-8,3.2981843683732145e-8,1.4473065321742657e-7,1.0719851198570534e-17,1.2461029595431157e-17,2.609908442603064e-16
0.9699849924962481,10.0,1.5524865041982652,1.6386216353649057,1.6062373875397904,0.0037781472132840037,0.004926827591850312,0.004332909289053431,0.0006333255162303252,8.066464823201177e-8,3.300693132008537e-8,1.4476084113915757e-7,1.0722461844026539e-17,1.246114610245319e-17,2.6099907810576725e-16
0.9704852426213106,10.0,1.5525160501198751,1.638756856146863,1.6067129488374416,0.003778742522249113,0.004927055183848274,0.004332962937812858,0.0006334889776317041,8.067601997818269e-8,3.3079848210435397e-8,1.4478122263187328e-7,1.0724803075828848e-17,1.2462931103486891e-17,2.610979146870157e-16
0.9709854927463731,10.0,1.5525403384063048,1.6388250688534858,1.6068310967393378,0.00378209006886856,0.00492720182621418,0.004337082584991817,0.0006343792805030084,8.067733748904838e-8,3.31427322161461e-8,1.4479588212479455e-7,1.0731939931029795e-17,1.2465637312063525e-17,2.611341540182735e-16
0.9714857428714357,10.0,1.5526401778199446,1.63912563080366,1.607183185130666,0.003785271598425795,0.004927249358434088,0.004337462270592755,0.0006345170987817445,8.06804495443372e-8,3.3156953524196026e-8,1.4480928360896248e-7,1.073541788440546e-17,1.246578230488857e-17,2.611535353447223e-16
0.9719859929964982,10.0,1.5527494828222026,1.6391652664798375,1.6074898169370377,0.0037869188506215344,0.004931759598022576,0.004338081302391154,0.0006349982553530755,8.071398575944786e-8,3.3160094336802724e-8,1.448321480483278e-7,1.0744350803779656e-17,1.2466557252076249e-17,2.6119263415485444e-16
0.9724862431215607,10.0,1.552762780792799,1.6400494879194225,1.6080028286851464,0.003788406572303798,0.004933370633791304,0.0043414832588720715,0.0006350715109714889,8.073343350997145e-8,3.317953916362278e-8,1.4488317527994176e-7,1.0757680477185897e-17,1.2467120948040976e-17,2.612280981232167e-16
0.9729864932466233,10.0,1.552975833840059,1.6401112966875693,1.6087176369014649,0.0037933419683508995,0.004933784020530785,0.004344634111394876,0.0006351093657461482,8.073764842846304e-8,3.320956674893711e-8,1.4497799280675167e-7,1.0763302724797196e-17,1.2468701460924618e-17,2.61284859323522e-16
0.9734867433716858,10.0,1.55310276698546,1.6403249013679935,1.6089506363423536,0.0037954722128370143,0.004934123476539508,0.004344876873839549,0.0006353443887339395,8.074643692139452e-8,3.322371873753608e-8,1.449883856283093e-7,1.076918198653272e-17,1.2468914408444327e-17,2.612898345756637e-16
0.9739869934967483,10.0,1.553283699221792,1.640462206753443,1.6093764498753322,0.0037962993081772497,0.004936580644995491,0.004347813940173965,0.000635438610116321,8.078157960308906e-8,3.3232595741214806e-8,1.4498912350727072e-7,1.076942395501955e-17,1.2470511932237188e-17,2.613047978705883e-16
0.9744872436218109,10.0,1.5533520076748744,1.6407988151056436,1.6094178834909463,0.0038030829703669103,0.0049369284358189965,0.004350069106034207,0.0006355411522149505,8.082201072170324e-8,3.325511282177618e-8,1.4500777311432342e-7,1.078330242921816e-17,1.2470677570084369e-17,2.6151557403557846e-16
0.9749874937468734,10.0,1.553362171356476,1.6412996339163057,1.6096877228584359,0.0038094214116426773,0.004941141831991471,0.0043620249922218385,0.0006356883042220165,8.083183887102856e-8,3.326808932696977e-8,1.450381689418902e-7,1.0786993335249843e-17,1.2471039757306727e-17,2.6154028130224523e-16
0.9754877438719359,10.0,1.5535627630643485,1.6414385787211394,1.6099486196504196,0.0038140826009216344,0.004941431575274607,0.004367694040108485,0.0006357534159442998,8.083374343425192e-8,3.3283893679048186e-8,1.4503935242356223e-7,1.0792646758620888e-17,1.247281583074761e-17,2.6156747378356573e-16
0.9759879939969985,10.0,1.5538046729102672,1.643363995457978,1.6109002298244528,0.0038152506649282826,0.004943365565456609,0.004373873637316244,0.0006361176545565541,8.084771708035836e-8,3.3301948168299325e-8,1.45059560533724e-7,1.0794666825583442e-17,1.2473243893824087e-17,2.6157956508696835e-16
0.976488244122061,10.0,1.5540298772581245,1.6435892346010812,1.6113020942021006,0.0038177195865701113,0.004944014226473561,0.004381287107745581,0.0006365741524346144,8.086178686961616e-8,3.332681207059135e-8,1.4506642354702744e-7,1.080593943613853e-17,1.247350084423608e-17,2.615870235962075e-16
0.9769884942471235,10.0,1.5543923567901468,1.6436346519218783,1.6118785791274834,0.0038219554502358353,0.004945797004549409,0.004381889708614316,0.0006373126902164975,8.088420580650155e-8,3.333624812413549e-8,1.451126879589445e-7,1.0834541280053262e-17,1.24736469071707e-17,2.6161173555603256e-16
0.9774887443721861,10.0,1.5545717907170773,1.6441160175575178,1.6121576689022035,0.0038296603952848144,0.0049460387993693865,0.0043864428858125274,0.0006374624772358806,8.08978767041759e-8,3.3384551671437277e-8,1.4517218369630158e-7,1.083785129954969e-17,1.2476293476561485e-17,2.616798592825913e-16
0.9779889944972486,10.0,1.5550985300004196,1.6441235710257511,1.6125715625093577,0.003846832730107007,0.00494613035211511,0.004386443124303207,0.0006377816366940377,8.091973405337648e-8,3.3395537481658805e-8,1.4518308467998915e-7,1.0838688425704232e-17,1.2476951621674289e-17,2.6184044822458324e-16
0.9784892446223111,10.0,1.5553014569382169,1.6449867264421578,1.6125746889666246,0.0038495777381439664,0.0049475303184865005,0.004387981848641861,0.0006377952584443715,8.094251963216209e-8,3.346994178251151e-8,1.4523009312278066e-7,1.0845409451321241e-17,1.248208837607661e-17,2.618453779306844e-16
0.9789894947473737,10.0,1.55552756227017,1.645156726932576,1.613082585852218,0.003850680995486667,0.004948281699346351,0.004390896186173435,0.0006378155594790476,8.09529839116376e-8,3.355109568357446e-8,1.4529154866510417e-7,1.0846749197548642e-17,1.2484729305987772e-17,2.61851416381204e-16
0.9794897448724362,10.0,1.5560458836304705,1.6451796459373234,1.6131546266266752,0.003855436220726059,0.004950501893999736,0.004393867715194736,0.0006387552160934336,8.098736623820707e-8,3.358777400276291e-8,1.4531262074955803e-7,1.0853158606330404e-17,1.2492912208211882e-17,2.619123687142319e-16
0.9799899949974987,10.0,1.5560726262697895,1.645326064165149,1.6135601676157723,0.003857326730247531,0.00495139474429012,0.0043944482673194205,0.0006388246493715354,8.099062254078279e-8,3.3592341909428035e-8,1.4538323318957187e-7,1.0855455333187798e-17,1.2493001922454753e-17,2.620238278874989e-16
0.9804902451225613,10.0,1.5561939100196875,1.6455063515091228,1.6136765865782687,0.0038587935005019764,0.0049528955461001995,0.00439518917222799,0.0006390601013865443,8.100029192842889e-8,3.3669579695607026e-8,1.454783786591652e-7,1.0867033531552639e-17,1.2493393326648959e-17,2.6214793973818447e-16
0.9809904952476238,10.0,1.5562585064655292,1.6456353508974744,1.6142760196947339,0.003876059082420489,0.0049582462084265455,0.004406325762392042,0.0006394146613522603,8.107969577703564e-8,3.367440834809302e-8,1.455134154840652e-7,1.0891844412261147e-17,1.2495778012606812e-17,2.6215460291011946e-16
0.9814907453726863,10.0,1.5565894273959382,1.6463880466397323,1.614276874546764,0.0038763019721945583,0.004962332252109835,0.004409976619529528,0.0006394841153002179,8.111728628148035e-8,3.368081077205721e-8,1.4552129224841216e-7,1.0891991788020858e-17,1.2498191702362133e-17,2.6218665827254473e-16
0.9819909954977488,10.0,1.5566084036911019,1.6464202719909504,1.6151830058137884,0.0038812356332100246,0.0049643238265542405,0.004410219900773552,0.0006396316356188609,8.111785033360738e-8,3.368617528100154e-8,1.4557947520749487e-7,1.0897295476835198e-17,1.2498675355647377e-17,2.622094577276671e-16
0.9824912456228114,10.0,1.5568912828030679,1.6464898781733865,1.6153259280146743,0.003883174250139858,0.004970827546277586,0.004421823857977966,0.0006397433335022458,8.112124242818809e-8,3.369281793984665e-8,1.4560745173221902e-7,1.0920001435778444e-17,1.2501133265794844e-17,2.62437036813299e-16
0.9829914957478739,10.0,1.5580836484350666,1.6496200205642269,1.6161857578607084,0.003886308990607863,0.004974032412279688,0.004423723488726859,0.0006402206085114056,8.112323066732402e-8,3.3762014790878097e-8,1.456431673963727e-7,1.09204972374586e-17,1.2502763594963477e-17,2.6260998979365217e-16
0.9834917458729364,10.0,1.5581845409063975,1.6497845169335796,1.6164328288540106,0.003887152419956943,0.004974490169817887,0.004425779969359235,0.0006403099480253801,8.113361837935267e-8,3.3772803635759194e-8,1.4566137248081957e-7,1.0929526797891215e-17,1.2510599172519594e-17,2.6264503154827333e-16
0.983991995997999,10.0,1.5582818333737505,1.6505726799874567,1.616623867902583,0.003900639796541366,0.004974581151147201,0.004428290685308371,0.0006414454232562577,8.116212144066999e-8,3.398252470018566e-8,1.4570538931440566e-7,1.093076738632554e-17,1.2511051436381432e-17,2.626710491056934e-16
0.9844922461230615,10.0,1.5588097671343366,1.6519450291003253,1.6168312987110465,0.003908015987138977,0.0049754316567346205,0.004433128297075651,0.0006414647081491955,8.117844454201282e-8,3.40243340453386e-8,1.4573052137151678e-7,1.0936587651977335e-17,1.2514890347831197e-17,2.6279730201010085e-16
0.984992496248124,10.0,1.5610927278142348,1.653397484171369,1.6170526390608737,0.003914072857598189,0.004976448384965026,0.004439675597258715,0.0006415395820580429,8.121660285472997e-8,3.404399907245173e-8,1.4580258465864302e-7,1.0937644948173266e-17,1.2515021815029319e-17,2.6309722538515126e-16
0.9854927463731866,10.0,1.5625195252340092,1.6534936412820087,1.6171728987769058,0.003916001414458629,0.00498131554547871,0.004444739876849144,0.000641961673589304,8.125199252471351e-8,3.409362048697161e-8,1.4591312335667836e-7,1.0970961016785449e-17,1.251650613011826e-17,2.631379447348382e-16
0.9859929964982491,10.0,1.5628089266272007,1.6555345676636672,1.617861052147246,0.003917019575619989,0.0049844212972679856,0.004445606395469397,0.0006428312123295521,8.1301874035926e-8,3.416563034392387e-8,1.4598055990541327e-7,1.0982759230891191e-17,1.2518714261756922e-17,2.631903885716851e-16
0.9864932466233116,10.0,1.5632392728296263,1.6562053144519238,1.6182652037534024,0.003917697598497112,0.004989879115986943,0.0044459125317644075,0.0006430401721216253,8.131205384073853e-8,3.427090630806067e-8,1.4602931555904203e-7,1.0983386769742034e-17,1.251922478617695e-17,2.6346483895329247e-16
0.9869934967483742,10.0,1.5636541104133643,1.6573836952089693,1.6185740054912674,0.003922068306199669,0.005004444231440544,0.004448497875197334,0.000643436908524345,8.138576889779773e-8,3.4303495836537675e-8,1.4613297428990024e-7,1.0990868193377259e-17,1.2521379746942061e-17,2.6358117084882175e-16
0.9874937468734367,10.0,1.5641954407762,1.6601842131041946,1.6209874488610199,0.003930281567898672,0.005005685327176627,0.004452022906021473,0.0006438875963644949,8.1412127978561e-8,3.435415395235659e-8,1.4623014538730052e-7,1.0991771517756843e-17,1.252155700330039e-17,2.636138397251086e-16
0.9879939969984992,10.0,1.5648409578518279,1.6636016083789236,1.6212609591080591,0.0039306775293181904,0.005012039695265801,0.004456058337054205,0.0006452222740715704,8.141236011912193e-8,3.4403561020424264e-8,1.462929953343854e-7,1.0995234337434655e-17,1.2522171270387178e-17,2.6362390291045317e-16
0.9884942471235618,10.0,1.5650778775582557,1.6637088831358777,1.6215229222930778,0.003938043318937185,0.005017726583664093,0.0044589084983573555,0.0006455828679884321,8.142810933162293e-8,3.448364650899033e-8,1.463058308975736e-7,1.1000094731578819e-17,1.2524603418877548e-17,2.637819844649951e-16
0.9889944972486243,10.0,1.567206241879904,1.6657251962345232,1.6219831328675955,0.003939471253012298,0.005040349005199091,0.004474139518988263,0.0006468564546876939,8.151609457666634e-8,3.4556286783162144e-8,1.463480625898447e-7,1.103816021373906e-17,1.2525570703993027e-17,2.638982980997426e-16
0.9894947473736868,10.0,1.5686411840328183,1.6698601598549951,1.6225407489264663,0.003962893689132402,0.0050460091214331775,0.004475831245811254,0.000647635930195422,8.152043712222536e-8,3.4615002189664597e-8,1.4644098805594315e-7,1.1041794870896918e-17,1.2527067416523728e-17,2.6393461989763015e-16
0.9899949974987494,10.0,1.568990432880154,1.6738761495310628,1.624106123778473,0.00396385188096488,0.005048698974928217,0.004492872660101834,0.0006477940343838861,8.154108425418558e-8,3.4616860919783224e-8,1.4648061999325767e-7,1.1049562084437191e-17,1.2532353110409865e-17,2.6413166418885916e-16
0.9904952476238119,10.0,1.5695839020182885,1.675162605881998,1.6242454052074768,0.003963935729112785,0.005049069359315337,0.004514436355681978,0.0006496616642941837,8.158823292635787e-8,3.467491752617565e-8,1.4692432508792897e-7,1.1055468840801188e-17,1.2542384961297336e-17,2.6420997323971074e-16
0.9909954977488744,10.0,1.569619889104783,1.67617218476493,1.6253519439799093,0.003968292610558675,0.0050603552246640225,0.004530877119695614,0.0006506384226960633,8.161479885065748e-8,3.480675263406639e-8,1.4697599826093657e-7,1.1059626903937928e-17,1.2544916024420662e-17,2.6421314274536615e-16
0.991495747873937,10.0,1.5725018654463987,1.6780106196999707,1.6263090655521415,0.003968892895843593,0.005060866776081402,0.004549149244959937,0.0006516331532566734,8.162190230373258e-8,3.499476654337297e-8,1.4699385578407408e-7,1.1064626309171714e-17,1.2546665663506331e-17,2.6423218173413415e-16
0.9919959979989995,10.0,1.5726815118056747,1.6790740288014931,1.6271314813231914,0.0039799722647604245,0.005064852795637508,0.004565129038879307,0.0006556702421294955,8.1689110124608e-8,3.501852882166553e-8,1.470696678642843e-7,1.1067731568238483e-17,1.2546797332873561e-17,2.6423562748353394e-16
0.992496248124062,10.0,1.573231693002724,1.6801669078242114,1.631509569460555,0.003980791441407855,0.005077081690527198,0.004578438059599462,0.0006588278670510194,8.173101709076547e-8,3.505027828098223e-8,1.4707937711728572e-7,1.1072612688619792e-17,1.2549977723319575e-17,2.6452431985617233e-16
0.9929964982491246,10.0,1.5746360460794924,1.6813170314235883,1.6315749707749156,0.0039871764689791925,0.005080494610021977,0.004581284882301362,0.0006592145433235512,8.173910519863068e-8,3.5187310973863706e-8,1.4722855778885037e-7,1.1099926472843164e-17,1.2559760014900916e-17,2.6575828602540017e-16
0.9934967483741871,10.0,1.576229827745962,1.6828048640041675,1.633515591415087,0.004009040649910998,0.005092547353817894,0.004632411260500627,0.0006666424289177242,8.173922242008841e-8,3.532324682387015e-8,1.473342765470353e-7,1.1173652834517227e-17,1.2560272792243276e-17,2.657855381658264e-16
0.9939969984992496,10.0,1.576439275747635,1.687112279278611,1.636276917574112,0.004012054370963172,0.005105711451081876,0.0046355094308349765,0.0006666892685212935,8.183594784632774e-8,3.545208500618604e-8,1.4751615110088139e-7,1.1184245073229002e-17,1.2562285811388227e-17,2.660551232307237e-16
0.9944972486243121,10.0,1.5790398624539361,1.6882660708944377,1.644658585865215,0.004012539322072217,0.005136261111770159,0.004652275471149708,0.0006692371039611929,8.190024868537008e-8,3.5501079101221215e-8,1.482535137871239e-7,1.1184559306736443e-17,1.2564415730909673e-17,2.6614970702016387e-16
0.9949974987493747,10.0,1.579931743442753,1.6882950700269141,1.6447508527286283,0.004023457391731305,0.005140120748316744,0.004677532868186859,0.0006746356049788622,8.191865254620246e-8,3.552271210103421e-8,1.4851539780247863e-7,1.119945281339698e-17,1.2565324404497821e-17,2.664415774291735e-16
0.9954977488744372,10.0,1.5847673230043333,1.688682242118989,1.6454229247143486,0.00403139468956654,0.005154941182128057,0.004690892506796982,0.0006775830024017953,8.192125334601295e-8,3.5720084780012675e-8,1.485805075405401e-7,1.1226284046829862e-17,1.2566588813968664e-17,2.674646842074568e-16
0.9959979989994997,10.0,1.5881844061359804,1.6893480000752572,1.6470958147802814,0.00403972525958298,0.005175515211788954,0.004691586525593465,0.0006834442583822873,8.19984575745745e-8,3.583630099553183e-8,1.4886061103245816e-7,1.1286855015631666e-17,1.2575579477944053e-17,2.676967920481133e-16
0.9964982491245623,10.0,1.5896525297958524,1.6916479591433526,1.6473368200060263,0.004041284945942862,0.005178446017788824,0.004716464764100716,0.0006844974427836337,8.207178476819474e-8,3.58988743883e-8,1.4907816916272025e-7,1.143071398225376e-17,1.257804811760169e-17,2.6842805704533894e-16
0.9969984992496248,10.0,1.5918630137664205,1.6923825334494789,1.6494189953548113,0.004064995349554419,0.005195845007768345,0.004719118232226009,0.0006871788086285016,8.209494137613363e-8,3.602456291604883e-8,1.4942454359844666e-7,1.1459160695770002e-17,1.2590789516530941e-17,2.702160825150878e-16
0.9974987493746873,10.0,1.5927961601804481,1.697348631099495,1.6581468846292011,0.00407413462944884,0.005230880803487225,0.0047642760357823515,0.0006873743253623237,8.260533517483243e-8,3.6355819746446974e-8,1.496569975413087e-7,1.1490055571516251e-17,1.2592705409454328e-17,2.709166854784754e-16
0.9979989994997499,10.0,1.5945817468621526,1.70303495978505,1.6595609410255547,0.004074237062757247,0.005246593796333633,0.0047754543271960005,0.0006892670464019088,8.273296802329096e-8,3.642354141422047e-8,1.501483980737354e-7,1.1525784860505656e-17,1.2606032412829946e-17,2.7156141700048293e-16
0.9984992496248124,10.0,1.5973434406423104,1.7335324137181685,1.6603554396490736,0.004108552280631517,0.005259756377733396,0.0048154784750669335,0.0006937084455550388,8.325439104658927e-8,3.642716554978813e-8,1.504953530601226e-7,1.1544062753622991e-17,1.2607802282047454e-17,2.725667903776631e-16
0.9989994997498749,10.0,1.6051790088837565,1.7450426226279456,1.6692045695496203,0.004114083297805232,0.005269806236271784,0.0048441667865089955,0.0006971176654054708,8.325783679483118e-8,3.667709765998691e-8,1.507010199715737e-7,1.1609301264248706e-17,1.2619502269179833e-17,2.7438422092771794e-16
0.9994997498749375,10.0,1.6127838397390113,1.7524079837944702,1.6904706744079825,0.004142792370040074,0.005286826323564985,0.005134972390088749,0.0006997783509854096,8.332274031674354e-8,3.723585551605392e-8,1.5171971065421454e-7,1.1711581783340962e-17,1.2620847749867711e-17,2.7642427598937405e-16
1.0,10.0,1.6485139146703578,1.789760670486482,1.7138485674787838,0.004391998759610079,0.005527084260706673,0.005212956392481027,0.000725260659879619,8.362538947867148e-8,3.817278621336926e-8,1.6061400313240292e-7,1.2122504400750293e-17,1.2653921169881885e-17,2.8101698878776083e-16


==> data/fft_images/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
data/image/0001x2.png,Inf,Inf,2.74697780002485448427878191243563199e+07,1.33475940260578803953151354276967529e+04,2.90459963431616823838071526644245909e+04,1.07471100429712044359038135910000779e+04,4.77950648295628521036852994622573829e+05,5.73477406007429312483198614479470160e-02,3.21742970376531103148050330863000567e-03,1.57489377655749305226879220600252893e-03,5.49472800981677731751349242917470629e-05,2.34574346437884516373569738234491488e-11,2.36069300779224558910413305939905553e-11,1.02739402603059176442592736588694432e-13
data/image/0002x2.png,Inf,Inf,3.15737389600110456608866850396364151e+07,1.52847537122966792229340256109778641e+04,5.59872435560518731831067184915940214e+04,2.12146683850192484077697805536325051e+04,6.39596858136633405374413343304463251e+05,6.59115568044397855773069796191996180e-02,3.76314725709231909758314193173581599e-03,1.84206272526456137774814899431961087e-03,6.03573259916927193105271403750912495e-05,2.72578008884657877701698859948424857e-11,2.67946900477412399100198673159491411e-11,1.19021107650823208218913170853073563e-13
data/image/0003x2.png,Inf,Inf,4.29810858327044686166603654230200744e+08,1.29166843731863817095825812430059011e+04,4.61585346635485593333550447605021287e+04,2.78824532132128760410611696549392014e+04,7.92748510861398378185408919805293063e+05,9.84710547376850002243535747553057735e-02,4.81930701592962213413975985049956076e-03,2.37153822045842672472690195305689932e-03,1.18451477419842388516369458190593201e-04,3.76277851086409690210872956729828271e-11,3.74888529013629181379051488825839680e-11,2.96858118177279901017532585114064150e-13
data/image/0004x2.png,Inf,Inf,2.96027225164220311281751788062549808e+08,1.29043671582027035528172867344431232e+04,4.58918616684816917831544301760820014e+04,2.38600097398263730813328430966413092e+04,6.87361518453991674080334952368292972e+05,8.82373271200244974374736041760353387e-02,5.36701570062858067567880644523897652e-03,2.29363346341058290949020007725682366e-03,1.01158210131504894868706127834920113e-04,3.92807403712251067662347381109815973e-11,3.92113061475830265273191724855152841e-11,1.87311273773898083770506555753323561e-13
data/image/0005x2.png,Inf,Inf,4.71200414717028472640231460219688024e+08,1.40484194977336457711083560926177110e+04,1.37632922153305521808533756798282280e+05,3.40292343711658692010620837081627170e+04,1.68475121142314712161218837982896381e+06,1.11169713043763191984428201209006580e-01,6.15919784083398225287090201896012526e-03,2.95599019476800795959188188655832312e-03,1.32103742677851738130816135628841789e-04,4.54910401941026617285726953984514011e-11,4.62236930937861074399727923522062970e-11,2.63221680933273361952300535689919964e-13
data/image/0006x2.png,Inf,Inf,2.50250681030539132269108136662259459e+08,1.30724862572740771354691437826557018e+04,3.41914515912281239874197066999051094e+04,1.74638241443796531447029687937161271e+04,5.33042275922015108677480864567216643e+05,7.38095827175544392258950950577846882e-02,3.62802083716919257604864078411385488e-03,1.78382313851938822614227054648903336e-03,8.94300350625883554104142304192484619e-05,2.77190665560014585302971081861711241e-11,2.75938841965803681036241817247695217e-11,1.97567460925736247717027244178476538e-13
data/image/0007x2.png,Inf,Inf,2.69907493921199385035280928097621984e+07,1.30964830454614640733268823567014618e+04,2.80845749912262699967630008421909200e+04,1.48944120935871500845393573954525520e+04,4.32293166564962891634251192380835059e+05,6.85405501769003970314523778342522632e-02,3.61145026387674987618173262692797770e-03,1.82460483450603675800249798176749231e-03,8.40571602994220422959267377997514629e-05,2.78454238510646867718600466244642894e-11,2.78554364358394060048871543210751353e-11,1.94739979524618861448919948466872782e-13
data/image/0008x2.png,Inf,Inf,2.49334580881745824738311413473923307e+08,1.29898679800052304168098651650412266e+04,4.64453150459466262839410124724484908e+04,2.51926955767141572371035324688150370e+04,7.47335364807793816192330192662227378e+05,9.05892499127024322056782087182590212e-02,4.92650624497469650121155860573409823e-03,2.44495241106767157487983175856158311e-03,1.12315371346825456189678393936370767e-04,3.77734065542635654510462132208521872e-11,3.76479433299523231009925382415633007e-11,2.70960434729533037169205599299377641e-13
data/image/0009x2.png,Inf,Inf,4.57740295202884269707917889481154306e+08,1.37509536808234416517069068879577645e+04,7.83333258002655637769281571070027492e+04,2.72847666460021789790024392264832303e+04,1.02392829171747713479583797530524341e+06,1.00021434438170644477290485048269852e-01,5.88352944890961462603423063395783835e-03,2.99585309755161096931052284973325125e-03,1.43654465020583130920556977870279834e-04,4.26936098309506017221801471639590700e-11,4.24686855386918002460420618551878892e-11,2.68112381605356062701600303017968103e-13
data/image/0010x2.png,Inf,Inf,3.88837135604184792122932649323336935e+08,1.43371883551134929684498448523176284e+04,9.56728635204883478322756011038808366e+04,2.56456187879274397176217763009723102e+04,1.29675860187265944255174910958878434e+06,8.81365601318498699859277426054434493e-02,4.88669213509715924080390951183013072e-03,2.25208906596069348261072717758374803e-03,1.23031969505908905428341607342296576e-04,3.30532165505309873150561904566189581e-11,3.31890511346162322698103867656556630e-11,2.02253318277048087539003639885011168e-13
data/image/0011x2.png,Inf,Inf,2.69907274633698560584984174388922591e+07,1.30417577841621692006502946673344531e+04,3.54598837705942533271188156867834409e+04,1.85467803248194118876863776709454217e+04,5.20153525691894664876014603171710735e+05,8.07273306013572940556798581765309136e-02,3.98661458232006493446114073635906399e-03,1.98301312915973735511482260600056907e-03,1.01379766594744859885208356735929758e-04,3.06277354906550761908937474536955882e-11,3.05725274055771134814522736600110535e-11,2.21653833905532500377668192217462706e-13
data/image/0012x2.png,Inf,Inf,2.69908059685411576418103763277959702e+07,1.30577075182528391469548516697030207e+04,3.90873537552060035049302671043692230e+04,2.04541059283676247569789462544491053e+04,6.40493018761454302386910793668085226e+05,7.44093497709138625905234590128760619e-02,4.09103348302403056342382574751951375e-03,2.02569634465336429837268326219422331e-03,8.89260356088636042931887209077728356e-05,3.07860201109999579656626889980591929e-11,3.07116114799379992698605070850155414e-11,2.09758843880160812221087640871416010e-13
data/image/0013x2.png,Inf,Inf,2.71113518948287680217169902400359972e+07,1.32053142727572962055563412501823326e+04,1.16486657928712495618771568147005586e+04,6.40046989553741337042446348690762856e+03,1.81987378889311975929154067468573312e+05,4.98164393336031581714724827303078886e-02,2.63023028990400696599500617323061938e-03,1.33480557460187923858930072618860907e-03,4.98676416032546306919325146356342210e-05,1.80700856289601704900502094747288734e-11,1.78311792967007611373486924094190357e-11,9.29614512375718685464575744378335082e-14
data/image/0014x2.png,Inf,Inf,4.31770144948807969575866876465506913e+08,1.29861893859465852302318757351387629e+04,3.54453496597973276250359209308773564e+04,2.22415407846298009646025384089834756e+04,6.70873718108146850359937850373368752e+05,8.92436033896712625412450361360891938e-02,4.12430948164401326460926491777098984e-03,2.01498650707447386908050500839754214e-03,1.04858037176153396556953901213083669e-04,3.14285588535723489679770884433416453e-11,3.12802277310110500769329821423775450e-11,2.38803937898209843584283719072833293e-13
data/image/0015x2.png,Inf,Inf,2.69909087082465746521123507659859015e+07,1.30208123964140823942032305041576726e+04,3.95027495274223710915548369705255584e+04,1.91944161005885224596421077856321270e+04,6.78166237723702739403964292517726657e+05,8.26134657141064804537987225647220681e-02,3.91625463614799148968151851281287996e-03,1.93975408853762272384510276825181630e-03,9.45093645319917188708477336324328829e-05,3.02339090504964959354721383139783338e-11,3.01988438936869051323266328700485363e-11,2.20793766769311062101617648026767335e-13
data/image/0016x2.png,Inf,Inf,3.51577898053917448125495705049102164e+08,1.29802790976267547790239509991220959e+04,3.74714060179840297034509571971149531e+04,1.96390048818734872055537318086895731e+04,7.25537532049271267515459911052646382e+05,9.37663932711851764752790784121627343e-02,5.12285195388831548436946137954611474e-03,2.52520714264930533368069737871850198e-03,1.15558073803976701615671744600921133e-04,3.99251843993303375683737461109503990e-11,3.98126030357263793505656375024981496e-11,2.85581450720750426120588447224944691e-13
data/image/0017x2.png,Inf,Inf,2.70194589281777978807192586244887620e+07,1.30201042213337365437169925333537498e+04,3.97227099185873013832994323532839905e+04,2.23474077319465558501173123088513472e+04,5.72599915432717425113763742640816784e+05,7.70060437272615451826919551190967770e-02,4.87388782217531744311805938409394209e-03,2.47715638585506058077975236362715449e-03,1.19059754366857010944690284966793714e-04,3.94290419232339275176393532307552158e-11,3.94172006969430113671487133318026933e-11,2.85591977571410263747224725922123526e-13
data/image/0018x2.png,Inf,Inf,2.71110803813647997912382402600678453e+07,1.31035984287039005101051880774870947e+04,2.35092944545563076261994825381486071e+04,2.04936571396413711385757751133343227e+04,3.50943810596426006852552289530242841e+05,7.68085706111366660966958041773683806e-02,4.21279069076456812618737763531785603e-03,2.08014384380109898793895314033657075e-03,7.83917416638179060936128557623658701e-05,3.03091469717524053161097083079619261e-11,2.97403829645726803408783848577761113e-11,1.54077526129365604485737209087811443e-13
data/image/0019x2.png,Inf,Inf,2.87282527136602594859636855529158931e+07,1.39041188375325465002262230718329987e+04,6.88163602040513151312278821806227887e+04,1.68714496307400595358904156988254281e+04,6.19737806154995055312984700670357280e+05,8.07628331967232319777262940117177063e-02,4.45146756621110575486732734918286376e-03,2.19512753826283131671824153366547482e-03,6.80863128685152325827327863095393822e-05,2.86018570448903283233658126410300115e-11,2.85046189306282667623640329079403326e-11,1.31709312494112768321707832292840676e-13
data/image/0020x2.png,Inf,Inf,2.73507772568899252063313874011112904e+07,1.32966162710080541165917748753103973e+04,1.79413188519389916657366249360340967e+04,1.22611310172477800218108641603595136e+04,3.37156008744548167380400484599594357e+05,6.73680435793417346140820382059661285e-02,3.14756969581437682911748457303315244e-03,1.57024301258522606603530634212461133e-03,6.15795409678147781441953816364156000e-05,2.29084638234130734974524275041385287e-11,2.31593076926423245541298670898964892e-11,1.20542482729798364185726863726894078e-13
data/image/0021x2.png,Inf,Inf,2.03251491473653244457368411057344347e+07,3.98471400322868632423512610118665386e+04,1.26231546796566345954117082636857030e+04,9.37626269592404734384725316882972867e+03,4.93013218475115812699321151947802220e+04,6.46982180126770397380292263480434098e-02,3.13468807216844505531197519868675186e-03,1.54220239737781697108025533633525079e-03,6.29929683301665104441997892181728881e-05,2.06693793487102622999313125103838082e-11,2.05782247834800325448613620409708120e-11,1.15995370881440477393465043364001140e-13
data/image/0022x2.png,Inf,Inf,2.27239511056439913997284056505977704e+07,4.45069108393498015645348374212440575e+04,2.29407567835099775540991682384789185e+04,2.50784970467439102898369936306223376e+04,1.65388538496140898370224078281907036e+05,7.16295335864452256540529878477068836e-02,3.24553359458269433267561732140920234e-03,1.58279959747714340202390527791450548e-03,6.14675473877864470661988216209453047e-05,2.30787381160010217486589679018645942e-11,2.12090376522692948089486059036909175e-11,1.11287107719239683043860469628937630e-13
data/image/0023x2.png,Inf,Inf,2.69907372091771551012331907397619434e+07,1.30330855034972073728787039792017863e+04,3.79563095078557564814150901998252918e+04,1.97076082415650746946090438253687100e+04,6.08834891682971329699627739736229359e+05,8.24952892047627173804904512978940330e-02,3.67773019879102229295377015690351181e-03,1.79668184173583116602453214451741551e-03,9.05590003349286691654997956873385307e-05,2.80034170724045212616481108475852202e-11,2.78890297671265735087541283078010283e-11,2.01209126103929952576337586215527152e-13
data/image/0024x2.png,Inf,Inf,2.69905920400464644205551135773817945e+07,1.31481622134175594095911246574909799e+04,3.07247159744221641454097248864668178e+04,1.51056964502804277071338858007893377e+04,6.34363944440926328354991680230810845e+05,5.96486346827633901099560538989839471e-02,4.25906302927086756329804142052032740e-03,2.14620844196623302695384445771251048e-03,8.02822113568881282768185048678759440e-05,3.21790984412440040706880670636028130e-11,3.22618415998596589634759254957442054e-11,1.91130111192003046923350267496637310e-13
data/image/0025x2.png,Inf,Inf,2.47419010913624217371736990044081248e+07,1.19611418386306801464769809098850420e+04,2.14656233895892772298431522264232447e+04,2.21821871630899652787152432849058220e+04,2.89657220559609317571480868799595250e+05,6.02333501509849718823102469616954423e-02,2.73243737432611769164417913423994776e-03,1.30008801653148984208136366396621261e-03,5.17664338109026141185512257837604158e-05,2.04581339972339518501351086240388196e-11,2.02136291296812830906035251133465704e-11,1.03119233659210417290791548808445799e-13
data/image/0026x2.png,Inf,Inf,2.89014588098248509601299166800466437e+07,1.38964455261439393667243423756713991e+04,5.60301020851185114373844552869776316e+04,1.96992889489956860914676958270364792e+04,5.28522704194310898817584471340474400e+05,8.38392547678034960807589407724501535e-02,5.05394802214103523814967635823039014e-03,2.47683685628802024504441045635631795e-03,8.09869345725538130251843850153912359e-05,3.27749966279251077792314723418003738e-11,3.27206692393774964929132636651902878e-11,1.46164509287250100732563108439925163e-13
data/image/0027x2.png,Inf,Inf,2.88955071699544117790200768749288724e+07,1.39447406476733860313321033739553436e+04,5.63547257128749168879420855521562423e+04,1.74295183976171396157087608873599040e+04,7.49466792189185088499091455942627931e+05,7.77757936847277274149325965153721872e-02,4.07017701428457651410357294233074183e-03,2.04718630734925136995763035757919702e-03,8.74771173734378338247169251647140732e-05,2.87635464707415178240301242880028345e-11,2.86763022700966343966088082886591702e-11,1.74811443160269918229554916467633466e-13
data/image/0028x2.png,Inf,Inf,5.24306788183626040317126277220892224e+08,1.56513339498044692756118503517998090e+04,2.06423804905219836026197700066495517e+05,1.05679831368495513767844451220726643e+05,1.68468651163200460923289201045445342e+06,1.15593219281840220853033295454185758e-01,7.08360844601300635682975769831165298e-03,3.48467275940855496206001760837632626e-03,1.73786728240784370333143564534377159e-04,4.59483366759127224933522098345131903e-11,4.61796273770244304467740247291129545e-11,2.84455191649167375072070304222749036e-13
data/image/0029x2.png,Inf,Inf,2.69901850793453933178148128985165738e+07,1.30928731716450817092887118596761881e+04,2.28218680382254234194684213404560513e+04,1.28775913766602440150879633785115452e+04,4.31651926336163728827379999333606736e+05,6.27153214834419952368918092566651625e-02,3.64343878314062050759663872620894552e-03,1.81557737610300410062913692605111197e-03,7.74963132027774687812001823703464296e-05,2.69302354253978094326031556146654006e-11,2.69161158911726013466764794472413020e-11,1.82336211582185689860691897042051140e-13
data/image/0030x2.png,Inf,Inf,2.61511740636315437067795037689730134e+07,1.25652974334758994179722362369226020e+04,2.96805234466014246873522091857300980e+04,2.14113741696302263874794330326214047e+04,3.12683672456837941976607689879878853e+05,7.74685958727421209832939853184110382e-02,4.55017448818021266776272990069312080e-03,2.18347114114047883647406439980064881e-03,1.08705083565336303668232398501903037e-04,3.71574233905231668142591780295287696e-11,3.70969247318247271962616146026004926e-11,2.26531102678921092600432900888299916e-13
data/image/0031x2.png,Inf,Inf,2.69906270227731406696743781661718076e+07,1.30361351322144362881082069647496183e+04,4.16473826618436583755547046768966689e+04,2.27064450584962052452017221113704580e+04,5.87238348739088351722475561246964591e+05,7.48250708645503185457637886035190160e-02,4.68803317857252033324621439333722486e-03,2.32376542756329094365148521716971033e-03,1.02950528078648862458827067523733618e-04,3.51650394199191764740452971568746101e-11,3.50978946861765897344591098009868205e-11,2.35017177434890288007808517190188503e-13
data/image/0032x2.png,Inf,Inf,2.69904500923687484616473307053965891e+07,1.29927438429159063454873537523545394e+04,5.18581492569172899244072885607465802e+04,2.66874377744743294630697688699122738e+04,8.62173665721175198325848856445893347e+05,9.22501646748010274763218567723879698e-02,4.66478648099210040392018160906235480e-03,2.35136588952347798575370586497942121e-03,1.17334972901570932694627044406893554e-04,3.81563262809142889797130395808315580e-11,3.81951823991270941901141155977574770e-11,2.68753711850311778717336763927212031e-13
data/image/0033x2.png,Inf,Inf,2.69908042314938065284901534259501708e+07,1.30218262413629349429240065047944227e+04,3.91764798938724063207786934039249052e+04,2.22811160662361014907488025440668290e+04,8.81244838448971001231223626552574510e+05,7.35286027920568032283933770947016998e-02,4.67784829829131813495048736698445617e-03,2.33880411853217932432372931625652839e-03,1.00738739581687229696332661869604068e-04,3.56915390859581902011923882747495989e-11,3.55442925252388451335846912733603836e-11,2.30494188228839065125934077102485977e-13
data/image/0034x2.png,Inf,Inf,2.69905024735182496027974095808464689e+07,1.30244306437895610803410730071284310e+04,3.50874452624554538401216007285415396e+04,2.13445859186203094371395557739033097e+04,6.28376851941494134951723208154338622e+05,7.67936063024486619564008482447460755e-02,4.60390484279775060631321757665572731e-03,2.23868390271650708356457813569721582e-03,9.97962015821960186193576320754491947e-05,3.37107377293492709859364864353252587e-11,3.35982164676837832102515651708239313e-11,2.41554949358054741046159669931887035e-13
data/image/0035x2.png,Inf,Inf,2.49334631755784220147861629186790701e+08,1.30057356750708166079809006135956102e+04,3.03594447527854498921008733290968081e+04,1.59128354168779474347734679428402062e+04,5.56179034860401589462252890425908468e+05,8.82868476610678545537411684071986996e-02,4.16877519051160845475123056300226213e-03,2.03895920626664298927286311360239721e-03,1.02732866384186686550906510363326333e-04,3.23279322515208448587973654872472140e-11,3.23157998346417919730981792704498013e-11,2.38232624451455129388140506072689038e-13
data/image/0036x2.png,Inf,Inf,4.59564284187433452868243554488290910e+08,1.36496447341052896757356819796263138e+04,1.19234842266135706503534965698392716e+05,3.11015378853195643736670818277738940e+04,1.06968722134490234313654309283782383e+06,1.15709758353878842004478321835265186e-01,7.44263037305431805495195936761956583e-03,3.66283017434698477528264211410745274e-03,1.36058292224775604639533523262725201e-04,4.72232397351364732388268974604928390e-11,4.72526321745929802583471169303573880e-11,2.40424753474371569000674541665074788e-13
data/image/0037x2.png,Inf,Inf,2.69906301247363877734360823927943646e+07,1.31789665415982857691440296449247514e+04,9.14258926730434608369020726889574158e+03,7.04174432280173476829038188457058297e+03,1.12374034226085906898286087559745069e+05,4.95691567652867018456712982282887348e-02,2.84445075168749085509538601182600729e-03,1.40026916087237076559134851227514285e-03,5.85914838943888149050394836112024629e-05,2.06065143265647551973211587395859962e-11,2.06756570322593812303490114548280529e-11,1.41909685430232934760739683922997602e-13
data/image/0038x2.png,Inf,Inf,2.56126174899604824351655114128047203e+07,1.24225380667034686737315663358224571e+04,2.18471346131009885096384860726443604e+04,1.70789577444015865571268027914121877e+04,3.28656899511134105467461361997235774e+05,6.24803588591358777395663040601467320e-02,3.44107479725169593702997588394631641e-03,1.67685633682703908482892089002377755e-03,7.04721357037161198628650433792150802e-05,2.50063382649188214702878484637243483e-11,2.49268463751377305874152128553914746e-11,1.27957425591655774428602517082263153e-13
data/image/0039x2.png,Inf,Inf,2.69907641302327982526995940435808337e+07,1.30451289879182186560139546001102750e+04,3.00249487181991187600429035574021994e+04,1.87838605069161559344310526803318096e+04,4.53049343094686720275837392446737702e+05,7.43279666613847262110255663960461985e-02,3.77245421146125796398750330754607512e-03,1.87211231953965794002299585468967435e-03,9.13097687148428209017512537096582186e-05,2.92174758351642214940298004524157112e-11,2.92006749669303555943240363234764123e-11,2.07997824976421674500155024859604213e-13
data/image/0040x2.png,Inf,Inf,2.69906413915049216726854250193459331e+07,1.30114675536895564903975598755344340e+04,3.51748081308860721043429283967454633e+04,2.06427599389669603236745794910536557e+04,5.73553368152801036425873218014262422e+05,8.46002413081555573598630457167822745e-02,3.59157984371032471969751149650220328e-03,1.77355006383631066364089405286410970e-03,1.01286176002721634069836532552010015e-04,2.91976094910639772911658473687759726e-11,2.92236229891674281060644880235859174e-11,2.20849287195561177216263987442741330e-13
data/image/0041x2.png,Inf,Inf,2.70028874249923395457726206795152463e+07,1.29782807455061750138267760433457312e+04,3.16017163651306525676587001132886114e+04,2.31314854100782606489721688934626408e+04,3.68420402937416403093830856950757831e+05,8.78327338443474786940952519953238550e-02,4.70173812527731300863127975092591756e-03,2.29143311784572441310054747615996306e-03,1.21631868023201224401891986171765961e-04,3.66278519901185627959039537299850945e-11,3.65352191828626724044794519679955761e-11,2.77510546648934602453839144677511046e-13
data/image/0042x2.png,Inf,Inf,2.69907437960640764239901975226615691e+07,1.30982601945754175518080351621271874e+04,2.60526304988334046680060523666946625e+04,1.40998428258459780430146111499326502e+04,4.23821835738320790999702287251369009e+05,6.44104134611231254025671669420817749e-02,3.44358839206286547122812059298944325e-03,1.70594685468434972708200908542292477e-03,7.64892074272174387968971411162368361e-05,2.54325562502588775271144715740891833e-11,2.53575924486769672941233881542584513e-11,1.79881563918509472690747117131888190e-13
data/image/0043x2.png,Inf,Inf,4.30170026095271479592961142668012881e+08,1.29284850019802975311917423567285373e+04,3.65776259738228167490635398610681227e+04,2.36560420921168285470653765031057919e+04,8.25182107152497058737748082066469813e+05,9.57255605327154773534400252840727954e-02,5.02086835912188162894409916457503119e-03,2.47515267742044860300327029049259839e-03,1.20403106973252593045485735136369541e-04,3.91174970028637923087347649987142424e-11,3.91547411229319806421512762280938053e-11,2.95397099577920164019189803500286179e-13
data/image/0044x2.png,Inf,Inf,5.30635478852113721183435705505097384e+08,1.59668894613328345248441162712605530e+04,3.06881167457744190518593503326498785e+05,2.09457294792238311779713480280641662e+05,1.38651084949613808966486127347773556e+06,8.71772522205586304916804867666341084e-02,5.73198258765635976883528679958785129e-03,2.85372604863303536493700070730023222e-03,8.70201969245908410846518155117516014e-05,3.70243494548510427877185900485067676e-11,3.68802738030407165305525716024526727e-11,1.64061467557226817844529544896768419e-13
data/image/0045x2.png,Inf,Inf,2.47415147991442951535479905146842190e+07,1.17808263782477308776690245662448938e+04,4.10568220680077456522859329323364900e+04,3.61890422051890044723654056105907893e+04,4.02587440083790083540045319097814184e+05,8.52279330978544681529411891481436465e-02,5.07996720660096919419451070844747705e-03,2.42722555581686322741459160028681344e-03,1.05798957645712208241625902385056622e-04,3.95709380273779791948820937805306516e-11,3.89259965438184428504454820342260001e-11,2.00753051226792084524194605232001243e-13
data/image/0046x2.png,Inf,Inf,3.52880172838058546972192287846455725e+08,1.30171333904983545986332558745398576e+04,4.42778660573136425072571538510628308e+04,2.36525198257680792169419007099990068e+04,7.66262526729358096047752836528865997e+05,8.65510579868582510457696618405801059e-02,3.93133638239382861453759992691728107e-03,1.95108463168026221244116937822867129e-03,9.71002043710914522623359116165043102e-05,3.11087077068114816458721792224125932e-11,3.09975455399045294264594503467380479e-11,2.37491692568845436187992126839994169e-13
data/image/0047x2.png,Inf,Inf,4.29733673497852846436479228513161213e+08,1.29430167595573996770619106205301268e+04,6.25427394664063902607530838615710732e+04,2.95117460407563074916418248269488318e+04,1.12844348107605373406387113056313996e+06,9.44503070710776866636163741481873745e-02,4.88515316303011009629994746737245635e-03,2.41338527005992543665387439724869639e-03,1.22435721532593203901072780329296886e-04,3.85010169039372954187795054538969079e-11,3.84478473714346887956703284816629568e-11,2.90502842419822186528057979279176296e-13
data/image/0048x2.png,Inf,Inf,2.69894933805484807565017133972324974e+07,1.30964464469274782004520969551563304e+04,2.62272016289447056279065191299189748e+04,1.65324651497497584527344535584279864e+04,4.18527424002938821330033307916631319e+05,6.65316991171051786822180214971917820e-02,3.55232754161052380163626335976302235e-03,1.71251575771728421863700922197458912e-03,8.30660160478469483212234547274653170e-05,2.61137762491034571620562233922555322e-11,2.60225306047079870424461794226163620e-11,1.97334846900323467238827762916770809e-13
data/image/0049x2.png,Inf,Inf,2.70428644186665205918455887506694799e+07,1.29939951274575300292404811253503920e+04,4.50290322864557156116319070566635957e+04,2.18055375070631629512859311035810802e+04,7.32911207418791823969180840903131405e+05,9.25600127989284432960524683891998811e-02,4.45509554842529926676369108899601950e-03,2.19712678932178446872984681540689418e-03,1.09819301152358470447853098779863958e-04,3.44994750778692820928763964919762563e-11,3.44118233985961054883394423919850331e-11,2.38575840190907595222633809114929423e-13
data/image/0050x2.png,Inf,Inf,2.69908273010864921510018879219487829e+07,1.30496550209447850654911757851538855e+04,2.00825031139001636537215340147255422e+04,1.77100353672238248702396461704551426e+04,3.76577383830739066215557774617931793e+05,7.81277416027880151732258635162876372e-02,4.08612294742267397706161117120621547e-03,2.00465542170671804913560746800901716e-03,9.55192471480220757084615229985684132e-05,3.03445549469944805451128148108582062e-11,3.03003736177737421537255944134519427e-11,2.35126118918698859301184758868843014e-13
data/image/0051x2.png,Inf,Inf,2.71115195667437453499015112880039149e+07,1.31052586872804697714594792951218741e+04,2.19377457908026783726050353927329752e+04,1.66412534091786615501768181764703369e+04,3.77310347311269531373368079230220025e+05,7.45155266283501696275489203275209117e-02,4.05750039738388233765697957914090639e-03,1.99031606647251912885372261320187404e-03,7.70354147776551932371027961933056546e-05,2.79009642421915974575690502225932926e-11,2.76115017000884379303302058683711389e-11,1.48549217916294236862837679808821221e-13
data/image/0052x2.png,Inf,Inf,2.69907473186077798531074588104042064e+07,1.30275064088413215071304570988728782e+04,3.05288024225884885803859709137097755e+04,1.77736960526465131371845152293472111e+04,5.36039318664204826970894496425634862e+05,8.10291540413191160724691753035129669e-02,3.89827970095600354765342663255421110e-03,1.93284095701656093143311198639979529e-03,9.54644839952135429819532765265318800e-05,2.97983244115494257774417737533763789e-11,2.97973360372730147033730755844668074e-11,2.48401774634918060014619109600338988e-13
data/image/0053x2.png,Inf,Inf,2.69906568096562086613961681968192273e+07,1.30201804523860743029630008436808257e+04,3.46760320847711485453249523174843538e+04,2.01339452353186619018117121588281804e+04,4.11743215080779050613564292717730152e+05,9.61636652836398347041178146798201466e-02,4.63540133128671792966944222409170664e-03,2.32060720720935298312942599077794328e-03,1.10430492385960277441174393858351028e-04,3.62012240737137242895589611089043823e-11,3.61852294417074877545004990929191903e-11,2.66136468932493112268210721635125800e-13
data/image/0054x2.png,Inf,Inf,2.67675157505857246734613885903805468e+07,1.29374489545764912493614427901323668e+04,3.03103230615231538430038653622296014e+04,1.67739564335361932191417084467317997e+04,4.66314272597509687973246076327982225e+05,7.73593245348281579258938124732208809e-02,3.37840840346966057057434076725831906e-03,1.61911694608389582669922090728046740e-03,7.28642385751609765604847736083273931e-05,2.52092417907523179161960394095131445e-11,2.51990699283756667056856579526028613e-11,1.45768874630524869318992032740098437e-13
data/image/0055x2.png,Inf,Inf,2.48729941757108812310130193306198843e+07,1.21497565934092965176014764844948246e+04,1.01127064874823515191830608646052911e+04,9.72636062321605972410640072239402643e+03,9.45582556825852885426525021188790356e+04,4.02002049489261381985835947869142103e-02,1.98501788538319505364049830377870465e-03,9.38154215986742863727790332150884802e-04,3.53502639069800463240785599589745810e-05,1.49678320921660707589047896233781673e-11,1.49450904660683590555062326685990606e-11,6.62730210608286550586418347605585732e-14
data/image/0056x2.png,Inf,Inf,2.51573162192500685803830600327305232e+08,1.31356625772128779687437450017333252e+04,3.43874187558515690006917812389732769e+04,1.91680891286820273545780653736023409e+04,6.12386985095436594838081170845097907e+05,8.30735592416343221783123247610730814e-02,4.41441193688619169282016992968665415e-03,2.07905315393947819918929209062129302e-03,8.22287059221511822578309999336351483e-05,3.24043214411889635498548403044808758e-11,3.24463182486605323722120425568663203e-11,1.60467291268911371778975160907447841e-13
data/image/0057x2.png,Inf,Inf,2.49337283035392523170819007539132444e+08,1.29047934715635239750425590233593758e+04,4.38044174583569560568609766197404981e+04,2.76154100900686101184067513289486271e+04,6.45626152707314620853850289644112426e+05,1.10816211956438298104484128744236945e-01,4.79563439230704429756090132427700430e-03,2.34930328559827439894231531311981624e-03,1.25868536477137541056817160709135245e-04,3.82960323985758599704932837102312507e-11,3.81684613968087208590796961615514656e-11,3.20742189428409716450952261351917484e-13
data/image/0058x2.png,Inf,Inf,2.69907914281725345565677791864805536e+07,1.30668329818086116862444237119341875e+04,2.17347584009323052533119581520788318e+04,1.16065487707091691740362020615327221e+04,2.28633801416830496663427683992073919e+05,6.82462755542379244428972277281434883e-02,4.35583345663394243584992075899994124e-03,2.17237998342774973268926682224180929e-03,9.25353495118368318473408457996981797e-05,3.28804311135782453055628826981200960e-11,3.28550745933708133339286087104392999e-11,2.15939665899174961645430063250555890e-13
data/image/0059x2.png,Inf,Inf,2.76171240939574894646475408478803183e+08,1.44016422470993175979036172326371731e+04,2.15726532340371041593074447440480515e+04,9.42990044623561918101082881971589266e+03,3.39036378485865132071746666521511673e+05,8.18280842109714828766530158717910590e-02,5.24573860955854409873868103903571190e-03,2.55429485204083431651014284404170337e-03,1.17214516127209677478984330679394839e-04,3.87850143079618553036735347552131463e-11,3.90057538956688089614743529163733089e-11,2.03174223709452458635684398390132369e-13
data/image/0060x2.png,Inf,Inf,2.56477495447458278230467442285250771e+07,1.22747349142059028139510699497933079e+04,3.11637069062485385421176187984760794e+04,2.38681328546362496864256399287134894e+04,3.48513087153115634542539280217790953e+05,9.24051153542649942455873170817578884e-02,4.48484496219254819717254960472103373e-03,2.15349066098718808270347122833653656e-03,8.98428345633520724733698609930419980e-05,3.32503603102904563170554178889738585e-11,3.31501694648867391315390765502649411e-11,1.77180863528462773878451892655018006e-13
data/image/0061x2.png,Inf,Inf,2.62560937430448337031082575964026973e+07,1.28252552341117301749107572171995209e+04,1.10790398889254590243491936739705646e+04,7.59827132285126510606620997092933676e+03,2.71803482642693689384496805750111720e+05,3.92707414609138779614299005848400318e-02,2.06396417341579710506834875277201901e-03,1.00051508403217402918267024485009083e-03,4.62539798927859717905232006760164164e-05,1.48149943390548386245622510336372083e-11,1.47778180621228241846267515306959068e-11,9.68015742746335470106847379798663169e-14
data/image/0062x2.png,Inf,Inf,2.77060679668851100766340857545213232e+07,1.34651733016456819987585354753716817e+04,1.96576676308988801436099394481986438e+04,1.10733225406015703163312155123187590e+04,1.75951299470149123513619697745763674e+05,6.57797677469094085913069771928433381e-02,3.81439245459640531162656232153527867e-03,1.85876156108885154777624201899292626e-03,6.19710547563115519793035739503163357e-05,2.64634331466622471403751757663882367e-11,2.65034487442853096510394930238509618e-11,1.19896460155920365992970011306996356e-13
data/image/0063x2.png,Inf,Inf,2.92312706494773787914157518299602358e+07,1.41163036240582879815694407587872593e+04,8.86442885146820025986395872400306953e+04,1.85975318987108861363391898728875306e+04,1.12252848810906605817934894600512449e+06,7.58642348446769332551528466269746737e-02,4.89933569110678179407109908674701742e-03,2.31325975751863948431099782268693194e-03,7.35429462175463597051437752601792452e-05,3.38467693152653725689218700317913153e-11,3.37357842413386939843094070854729149e-11,1.48094013409132351602368927141110661e-13
data/image/0064x2.png,Inf,Inf,2.69909283606918530920751253083778761e+07,1.31393457498866711146059832739616627e+04,1.24949592432629840931380640034180175e+04,7.64962006972228711479828786844108219e+03,1.86168877909393235918301321882542526e+05,5.53757163955900648038439067285142575e-02,3.06563901683425857409880634591855236e-03,1.51451489064424081027819885116712777e-03,6.65465727988990054746475048360359115e-05,2.26101352825731917085996719340814291e-11,2.25693187827522068647861160486810796e-11,1.63446029004889816478432206750577842e-13
data/image/0065x2.png,Inf,Inf,2.52635582341324614706894621360403665e+07,1.23151690767340636904937765641805668e+04,1.11050878220443622144072169546117502e+04,9.60701826557448880911495182043335646e+03,1.42461613876097706593538177772195635e+05,3.77018613175326998725839258315512673e-02,1.77978168491327012456399583180863146e-03,8.55596436001255198304339177209446869e-04,3.51673716689082775230971466929324934e-05,1.28250418358050916999310407057818148e-11,1.28063496328150319625198597775836874e-11,6.67562546963927813015419742825390981e-14
data/image/0066x2.png,Inf,Inf,2.69907369219810438882607540596532220e+07,1.30504496510626552033542133968639522e+04,3.34362043412012965596134034257266078e+04,1.76188834003769846739707611450926416e+04,5.88420130234846886731483900704882820e+05,7.54335445528537091192855914548129627e-02,3.66505955760564009067723842482403220e-03,1.83421708086427687596943337272334454e-03,9.16470520011296424964735151720578275e-05,2.90229831073930205407332532791242390e-11,2.90827253400117857004247516131005435e-11,2.09105344108950321807210405586851286e-13
data/image/0067x2.png,Inf,Inf,2.66468579023551980127846737885430920e+07,1.29026365346271913092364507474812810e+04,3.75510022277669412368644036617023977e+04,1.68912661626404659976497015290632122e+04,4.65474413491871344210617290954061222e+05,7.95512376248100352303196686795947850e-02,4.23324836072131701091642999474356888e-03,2.05702847199335436211658776989514468e-03,7.05583023060250041883076034393933157e-05,3.10468392491081366246169996481941565e-11,3.11916041483059166259316489934807890e-11,1.30981286232829605219582864923598318e-13
data/image/0068x2.png,Inf,Inf,3.54734850410527622749333773847817658e+08,1.30877719312658162255235694381821063e+04,5.08281743131445616148013644561092788e+04,2.38066648679274316616628880656907301e+04,7.82366837494603713540832143614480240e+05,9.25959930623606627367556742642109263e-02,5.10694982697483789533087414474845196e-03,2.38694210063619292250635793991189917e-03,9.81048857642021131530282924105908699e-05,3.83241910580047487585984138759046727e-11,3.83368828430496630664260815256915346e-11,1.71094564288975695759103847449003586e-13
data/image/0069x2.png,Inf,Inf,2.59009627644283658004854648727319526e+07,1.24814107996087133948301123450047401e+04,3.03932370130363341815145555425046149e+04,1.77227762727317253685498013589404877e+04,5.65360319671921914245798822557817825e+05,7.76493697554645278563664660005354846e-02,4.84101867045764388467506810898616695e-03,2.39484154105525484491656060483092823e-03,7.91667257283904573988292501460164170e-05,3.64358320339244124046702458200340624e-11,3.63411648870281806187468443940494818e-11,1.50066065750574513201456833437323424e-13
data/image/0070x2.png,Inf,Inf,2.69906542607228007641300564862332247e+07,1.30094283048169396550292480163001384e+04,3.60569873960122404440761556560068568e+04,2.08720980346543660304674706614417032e+04,5.17518551665755851527642353122836989e+05,8.44490346805261446173393264859915032e-02,4.66936292663196373310817367643648761e-03,2.32881664911254633034929485480208867e-03,1.09576183898326739255087045536565646e-04,3.51166555635098023078899273225071222e-11,3.50114049346716886179114287671123479e-11,2.56544107355752192296019301620107498e-13
data/image/0071x2.png,Inf,Inf,2.50255008717917040391003336009075088e+08,1.30213737134985275558328976385846075e+04,4.58257645038598979551561846029158993e+04,2.35174804652637046676042429935099290e+04,8.31255898281555626780710831796096885e+05,8.61630096824217855236938947149735602e-02,4.35521494933558053426343910810467164e-03,2.14809721566991552285995034085243176e-03,1.03944818130761943833148444000754764e-04,3.33392699927174517598550561992835905e-11,3.32921870361201399509298467117702812e-11,2.38992815263480133088727168752959371e-13
data/image/0072x2.png,Inf,Inf,2.69910009910976083885695345911502873e+07,1.30401346727302443843647878564459446e+04,2.29586553172527645277915893041618782e+04,1.64827661412525172897339445951822357e+04,2.27856699131106174133045385769469214e+05,7.96872937089535766386498394956009845e-02,3.86075580694676981583224690459240400e-03,1.89917268150442221060370274209971295e-03,9.26043832768432969046528759758350188e-05,2.98024712919012211928874306161064782e-11,2.96530904402706546617933000094310407e-11,2.17362569732099075738567233436141909e-13
data/image/0073x2.png,Inf,Inf,2.47413048289870172257368431614039420e+07,1.18131454332902439122748778747685818e+04,3.73957519411839111325262998205665726e+04,3.43932429850048586238327497189698389e+04,4.06619525735969402382083927310277217e+05,8.83500380894813048775551991489743809e-02,4.68547327972179952816311124542289655e-03,2.26261700752688484875042600572442893e-03,1.03103714601100498020358591255028010e-04,3.60740277189996338500125983460214254e-11,3.55015581125795264237274213477585190e-11,1.86161627369225808186139310445129904e-13
data/image/0074x2.png,Inf,Inf,3.50902386752765549113158318095902887e+08,1.29430841633969515100912654160762058e+04,6.13964319361154497767766399578439092e+04,2.63397696690986141515863304234657090e+04,9.85279064733839809648391021187352590e+05,9.70469863536859177523955645637497799e-02,5.52363367930973264132938035792718175e-03,2.74206728080255602110247594999481628e-03,1.29111629829567395349968289224294022e-04,4.43142445764490053649867519323019629e-11,4.42754184117986160326153611764737882e-11,2.98100485443542874257637047338316095e-13
data/image/0075x2.png,Inf,Inf,2.70156805726616030965505588814968360e+07,1.30079866310967504159475366136755990e+04,3.95686612678902200042660215690566596e+04,1.81655201559349156473665511100224911e+04,5.51813446571040905124308309452208877e+05,8.55176245024678236521653104573842022e-02,4.88090081815266629563199914901733361e-03,2.43480212802196441290127644655012717e-03,1.13014192471963131719449965047591175e-04,3.80745035147626597308538652093018720e-11,3.81890098137268865086071972046160537e-11,2.71074696204913703571793181290214620e-13
data/image/0076x2.png,Inf,Inf,2.91198404242897424039349908897275341e+07,1.41508107157678326138639606657641992e+04,3.42024283075791207350906434394495981e+04,1.17906608815635157535596960691480166e+04,4.58916463431996193124393811502241002e+05,5.50326947354947120463638247767647199e-02,3.38562557865455003577825866206513053e-03,1.65334890511355778002573597740265769e-03,7.34187822879825451865465418686873079e-05,2.16276945449252454806165133264654787e-11,2.15524671133487405370742991617363150e-11,1.46337933452616285656396507566725361e-13
data/image/0077x2.png,Inf,Inf,2.69908448018646077674923604855981919e+07,1.30113586645018069585490573597053342e+04,3.23558777435544470229463244232741003e+04,1.91967120839934696430838418773885372e+04,5.73105645106759178286696606857131918e+05,8.28747445465722410603030235183676344e-02,3.56196997928770190963840467462407882e-03,1.73108846434899825721516380074771445e-03,9.20938129449649841286319099987425133e-05,2.65388955612289685400784321166886487e-11,2.63305559263569474710134903967148662e-11,2.07072583142679065243167474398514994e-13
data/image/0078x2.png,Inf,Inf,2.69907395455163858296218282152392651e+07,1.30239057657205087369334954938645328e+04,3.33505528731436595818134483873608518e+04,2.27323380987192321097008573182434394e+04,5.41933133422026927824524705223937740e+05,8.09779529078220657154364978493986890e-02,4.05148287829580096748316305367281367e-03,1.97684845311235664134090965386132196e-03,9.85308272546653331080926260264875889e-05,3.10027374286582693121785548550866196e-11,3.09234616781942440155120823406281864e-11,2.41689577530202830825813812301185437e-13
data/image/0079x2.png,Inf,Inf,2.69908170473911802817099337159235769e+07,1.30288182747620936333961092644136848e+04,2.89507494307566879861811504276052135e+04,2.00495205973316057140520216961927262e+04,3.30786608519469433293039387292000147e+05,8.10599208423686075914989219084825249e-02,4.35337334699381902687727024089450657e-03,2.16333707955522070362186508740726775e-03,1.04082038095072084305012449944801430e-04,3.45921180755483331724045753210288371e-11,3.45694899399010462552512649904935684e-11,2.56085121130140344093106738679256570e-13
data/image/0080x2.png,Inf,Inf,3.48417035765525338725223378272078761e+08,1.27767948350085066769836667290081912e+04,4.73898173257986035813795257062983926e+04,2.67080806892650463873508920110796555e+04,6.72505245917419598997055275942026300e+05,1.09806945833851222172348541579214397e-01,5.00588906628203209512878447589920627e-03,2.40217152688013868733535776445071669e-03,1.09628168186058922815805080768218681e-04,3.84012953963967296689991225736184775e-11,3.83843631855539324332014025199803140e-11,2.00663705489304611619163249317246713e-13
data/image/0081x2.png,Inf,Inf,2.69908485538486941719551154290852666e+07,1.31051637457852373788070421439790432e+04,2.01175877645213199317418058608866393e+04,1.34744297928348322449285435911101785e+04,3.44774033237433880151598330464061161e+05,5.82435400674338518628389970735423913e-02,3.28520310605399782694299446340965160e-03,1.60030190685166865663858237496097429e-03,7.08700133332373961255107669319866015e-05,2.35101634778896263067365750464539178e-11,2.33804291887808348894258367088448247e-11,1.66597994161739324137233123232537526e-13
data/image/0082x2.png,Inf,Inf,2.55204606184251350867121881550055061e+07,1.22787933826834258641125972784930367e+04,2.60813710361222796476966629086932480e+04,1.81214938576610562530325418076401718e+04,4.14528935998485323231450728169827523e+05,7.49013506185616111685451368720426779e-02,3.91406682954320859876096265559584604e-03,1.94070366789607352038996904875231229e-03,7.83839740574560851768836632517830526e-05,2.83748120953445735059106363447649250e-11,2.84062107677815117605801006673106371e-11,1.58825662621426419802122705070283737e-13
data/image/0083x2.png,Inf,Inf,2.50040065826770265548685945965223273e+07,1.20750067998415396208738774435676842e+04,1.88129771047038892477168882717929690e+04,1.72308602472632852457990894224063842e+04,2.19427203744333450741120588644482967e+05,6.64271805657571498844742458878512079e-02,3.01994100544858094544497893650213703e-03,1.43612899651166356330799271903695202e-03,6.28277956488889803799137534646353129e-05,2.15620534859621502240777632312002428e-11,2.14549074261670434070678730491999248e-11,1.18313859954813592198429431371215978e-13
data/image/0084x2.png,Inf,Inf,4.29593398250166978865517594589443217e+08,1.29568347937635951414251670634698522e+04,4.77330911491828202031865376794243556e+04,3.13500266149490606765434549197323073e+04,5.96310014385360573223019702455748272e+05,1.11875597886219324199875558684950636e-01,5.77442155838479215861705008896382949e-03,2.95457128977597969819968627370677903e-03,1.15044965152801089363331064350177271e-04,4.35677845597709221582445520148231895e-11,4.30290738448062522931593865955738809e-11,2.16318297591118894898307611336176997e-13
data/image/0085x2.png,Inf,Inf,2.69906393986476786047668776827143710e+07,1.30276025633370476231560039539316590e+04,2.75400121381845790376669071057606579e+04,1.94544567929412266823553921120690979e+04,2.90740986672072013668017771122262683e+05,8.98139489767072945382960708674478229e-02,4.91842059929473686202516029642270353e-03,2.46947997101349672705571811134490777e-03,1.12701437207238791540080277937802746e-04,3.88493094705446777505501715396693008e-11,3.88956197292680004506398300880422711e-11,2.68530771831311058946350037841861839e-13
data/image/0086x2.png,Inf,Inf,4.30189111859845221910764999956273162e+08,1.29403412525937388066797011118038757e+04,4.70054876592312434284540347622033859e+04,2.49326745538478653767587176324623024e+04,7.40623598170548135608757977023183152e+05,7.32127778066020357911075956992279658e-02,6.30329692831192126181745468227677211e-03,3.13449900569879774148214070792562718e-03,1.41030935206982349987424592027286040e-04,4.79162229426137264272370217096615290e-11,4.78791145347903453650489968338008089e-11,3.44097533792655875184533036483476606e-13
data/image/0087x2.png,Inf,Inf,2.49334618095241089304952052019025047e+08,1.30329214446796541978875006696838256e+04,3.22675216833992401046802330003021551e+04,1.92915516988495312276481189512004639e+04,4.21790798130700090856861868627310992e+05,8.06061089134280202390216286993083252e-02,4.12326078048555609198135811000007675e-03,2.04710105042172245391407818839862013e-03,9.49673656029082867222184682279869093e-05,3.16516562782092539225645538240549650e-11,3.15814071616878483934281648839653592e-11,2.34495713581072244589461633479506676e-13
data/image/0088x2.png,Inf,Inf,2.69904108915809219183323691325097486e+07,1.30920930995794884385253244598590154e+04,2.01287920506510847063195169897686396e+04,1.55522997245157864896283820960607779e+04,4.40282654193582221503325128374370560e+05,6.66649780912825227811745470291943540e-02,4.01939478831791505897885643638055696e-03,1.99597462152471520894649803388730281e-03,8.34141077230759583208372713331333994e-05,2.82123976809065469971656474683281658e-11,2.80981937340181272766860102745165062e-11,1.97074338932969340973003522241045365e-13
data/image/0089x2.png,Inf,Inf,3.75596098848717963086185565093372227e+08,1.38327319634734634894321509954488081e+04,1.14684048421777076765774573645380164e+05,2.71931743972635561262070840961883753e+04,1.00755466044436870824221405234285110e+06,8.90897313825130604105344339125416143e-02,5.86753880678340013043566086101572132e-03,2.90215684673625624047091397226832037e-03,8.44767571155370713703358300478325771e-05,3.68394402611601629616279366929041129e-11,3.67610275743159244228441080704828420e-11,1.64180840856158528343062183332370053e-13
data/image/0090x2.png,Inf,Inf,2.69910924805204139907194536771479321e+07,1.30032554379640933667880469070731074e+04,3.30779492527001568178994260851826617e+04,2.02985082143853030255987802540373858e+04,4.81859602551380986496378604743243353e+05,7.67189647288707415374521175022895262e-02,4.39345162813324376612170970752339707e-03,2.16336972079666674830604268135851990e-03,1.03064598281476402820194215379783110e-04,3.29627979614755429199882298599550222e-11,3.27518415544214547648632609701512126e-11,2.34866262536873093421580552703734252e-13
data/image/0091x2.png,Inf,Inf,2.66371143238813880320239818747692493e+08,1.38266885506651857849442006341425285e+04,6.50193856992445201504902488963755505e+04,2.22620748745252747923207959409713878e+04,4.79608499186431187533563030146117057e+05,1.03130556118961217616381391005969728e-01,5.72347307209210835747260175063360213e-03,2.79668127344041528217509009088873941e-03,9.27107268952767582224499584369078016e-05,3.54157387082369143234299496037470181e-11,3.54386806511138014484313094442980733e-11,1.69516310779139317534124603684123737e-13
data/image/0092x2.png,Inf,Inf,2.48727685387292423640970761555336725e+07,1.19114722949870162647810915150330305e+04,3.10860981764509148651077322439498460e+04,2.83682750997647541560978795934105572e+04,4.35555581583433302205966950173147482e+05,9.36872753998471036301557289674185111e-02,3.55868790832576934105133361262075594e-03,1.73005157912512433338529411516892957e-03,8.25177546146653988192979392658607591e-05,2.78280865122745623685593772371262248e-11,2.77623207013126076830444957167246910e-11,1.51833627314454508803043338137496615e-13
data/image/0093x2.png,Inf,Inf,2.71112116620460042198562861611152857e+07,1.31175957622530795910625884002173247e+04,2.21774498327473286231290489161139364e+04,1.49704191215608948878530629515926223e+04,3.20767947711272669708741204563209165e+05,7.20914476411769646627814934758323747e-02,4.35095530394330501171450622315121154e-03,2.19724454929694998615668594654338882e-03,7.80183688647691454408040218179178058e-05,3.05543949601650628403187584276705310e-11,3.02473914967811045753459242919882174e-11,1.55751827924437962183888146225906288e-13
data/image/0094x2.png,Inf,Inf,2.61514220409685255210863813434275794e+07,1.26431545260972017708854759288267936e+04,1.53364667867430222648242742728129079e+04,1.18492189294236936944233433052647295e+04,2.62674169038061669374088981244020285e+05,7.03428361488061897864173840192208860e-02,4.29693545275746583910834531905141133e-03,2.11922098864407097888394735040249667e-03,9.05962058018422208013827978757716089e-05,3.24125760641481115077371234048119040e-11,3.22839411209036046957459069406496003e-11,1.82742769991141925617815556734831858e-13
data/image/0095x2.png,Inf,Inf,2.69906138002947057692214315114870235e+07,1.30440396613945558517342181911424765e+04,2.97111745584088059817491167821582153e+04,1.99105188627910457747989191970211311e+04,2.78837782835184964039002167193313998e+05,8.62615297586256035516149673689040807e-02,4.64384180984293538787831357928436567e-03,2.35938097514028527690245236296501689e-03,1.10096792364923838593679876807349768e-04,3.74600394802517379243446120989009441e-11,3.75550792910508629995592211284316466e-11,2.61714294713458065231023930666341910e-13
data/image/0096x2.png,Inf,Inf,2.69902149009123417560570953555850138e+07,1.30527731168671633901228322347920211e+04,2.39135819006791794376733670353233799e+04,1.56206183823145584783930698304200710e+04,3.42467208790673121546567900489719579e+05,7.07714639985483193255892759089083711e-02,3.80660354396789788535331424109247349e-03,1.85114028622546491097801948571948365e-03,8.64159343358299707352680994395453583e-05,2.79994766938112525736792841270173973e-11,2.79117326327200048370122289042979569e-11,2.05598998045938691248674140079416087e-13
data/image/0097x2.png,Inf,Inf,2.52635564968606024587200332328861298e+07,1.22446799743743962647512869695886060e+04,1.76391939287315856245215607321593507e+04,1.82488583535721082835005032712247348e+04,3.80298629843206393085066959833936731e+05,5.60954072416540131732819972617456283e-02,3.04913343785728259470871287667317279e-03,1.44915621785007134610630514314137102e-03,5.70031987027292228137259316918698531e-05,2.19903659408590926814261849465149264e-11,2.20087187729294901847478391137376575e-11,1.05263032526346933179480258152020998e-13
data/image/0098x2.png,Inf,Inf,2.59920368709496731444108315914527798e+08,1.39135800254735114889267441161737076e+04,5.59300372200907524918634789243918598e+04,1.59277088118980940281461568845759025e+04,3.64888408776543199465387598553663896e+05,7.65712713786449429284393845676478410e-02,4.84071096131911971101667505562937389e-03,2.41785416386322556709753593296112691e-03,7.07560997619372590404920860315387190e-05,2.99371871310461374667765594949255301e-11,2.98869729171153274175841717752719605e-11,1.38031979591248027577240482320134983e-13
data/image/0099x2.png,Inf,Inf,6.85629027976180086106516258734754169e+07,1.38470891782955558742859950004651404e+04,8.11088049731587851956777331702601213e+04,2.18752952171718773600277736458391156e+04,7.62210564882483651592915598754203127e+05,8.69971139061279272643553747188151628e-02,5.61297902369218616792130384557201717e-03,2.75628998243623750506753520462852069e-03,8.73263447546584130011179548919251258e-05,3.52404993425080518125016512475641139e-11,3.51817351767180173373344480596247210e-11,1.61263899234672142984636465188148597e-13
data/image/0100x2.png,Inf,Inf,2.69907051086329040795786848685301676e+07,1.30855875351466879882947072352495372e+04,2.32049104684654514364487424430139996e+04,1.67949824125764916773410354232756353e+04,3.36933267483300521174798608887357806e+05,7.88844955860499248896503829991653687e-02,4.44649383332336665433735428121965676e-03,2.25957595954561474319005376051704398e-03,9.76790107396413510106258017543192801e-05,3.50807926926825199772503314267345683e-11,3.51598186574145943081258374463682638e-11,2.24203304859192133341355838482321873e-13
data/image/0101x2.png,Inf,Inf,2.84984954065142168246317303512823621e+07,1.39366862252183684452647990649330961e+04,6.66435260706880720375118863446277586e+03,6.18085579349080310145689129820206740e+03,1.58996781636868351482272734553317611e+05,4.55647618256266261903438710923431243e-02,3.08598286425922073849710639078015983e-03,1.49021637025579296634257030166278680e-03,4.35825321440405312666685633999724675e-05,2.04609259172414716058227525814816389e-11,2.03276116274973532038584975070342405e-11,8.15075789749386398332690661012520595e-14
data/image/0102x2.png,Inf,Inf,2.71112951847633393364269010661780580e+07,1.31020805611438153097965602680942523e+04,4.29603243480602968740109931053971651e+04,1.70468375802290523895202425585939741e+04,6.11004910535624689522986102558813290e+05,7.43989570585581801422140374674673355e-02,3.77492879467161095375807778451710726e-03,1.91732641749472244807879780385016584e-03,7.44113295590762450062054465756146811e-05,2.73141328454776028102368677432509928e-11,2.72075809012960004685000896690068162e-11,1.39565843550636767008076281326843506e-13
data/image/0103x2.png,Inf,Inf,2.47414729319117869064242837923231622e+07,1.19606837762160561326040688591819006e+04,1.61597986145545985687482855019448691e+04,1.65458323988179495264687374767227655e+04,1.89979295895424657507552961017536573e+05,6.33178686454805014381121069108644934e-02,3.18043956510686176400370523624001215e-03,1.52769939821098728152912953919433353e-03,5.88251809811332644556756476386859830e-05,2.44864953440957894656541135846735230e-11,2.41618698273667217495997994740036971e-11,1.18095001652524105943429847284961352e-13
data/image/0104x2.png,Inf,Inf,2.66455085697266215917100702322553294e+07,1.29657181185398101145376563031657065e+04,1.97902017112380707680056736560972913e+04,1.17562741029209543139141783399145223e+04,2.82492780060634107755653207020427655e+05,4.93393867582643940758536185752820686e-02,2.83261413551760312560403617674695412e-03,1.37221536323239317019528015548104655e-03,4.77993073140560487571911426840874683e-05,2.16501622764216646548709389697907072e-11,2.17453640955818193745565747322616288e-11,8.88407825680386309823511429348328230e-14
data/image/0105x2.png,Inf,Inf,2.43647596102085104661542076019440724e+08,1.26942248776899154274000155919069047e+04,3.99932702723886458661459159331864683e+04,2.37213213506902249509345045047568621e+04,7.46732831404204588369212695685913255e+05,8.86578609106890210358994642374687629e-02,4.06106373285763496839928856922829655e-03,1.99338972410885046968168609055412126e-03,8.32486503354531416505701216004272011e-05,3.21467275156842383712278215776299080e-11,3.18992710986921865912459033200058834e-11,1.54044487255393654533167772691758538e-13
data/image/0106x2.png,Inf,Inf,2.48727963928039835574467107856162442e+07,1.19316415167393448509245588020330986e+04,2.55338368818621580838292490671009880e+04,2.20722816675207520158197519045499727e+04,2.87391313170948970767817959678079538e+05,8.65387756168654582766869637035843125e-02,3.26113089065651614271051275102093020e-03,1.58298529925735867489497096216100665e-03,8.92263472574102006850335280153508385e-05,2.57371621277058628227606242669386488e-11,2.56833337843268380796601607476310482e-11,1.40947247000031215600556515016869341e-13
data/image/0107x2.png,Inf,Inf,2.11746206311584456017324775942663503e+08,1.30310733542229452822897690819932869e+04,2.71467718658907313506322264586379743e+04,2.11873566316139591474230043681017317e+04,5.09218349340584918430559734725362483e+05,8.90840802604634050726263585621952082e-02,4.60284528883290532622207547004414503e-03,2.30826255614890773062893431129555341e-03,1.10680581410515273994662978166783562e-04,3.55056340906652638714084424160582073e-11,3.54278424010225098043259469828220866e-11,2.53106106723812939284768882583988674e-13
data/image/0108x2.png,Inf,Inf,2.87289253622508840909432488382972818e+07,1.39407111917281052851748680631687335e+04,7.40218069795790761017048898251192922e+04,1.66454147466695829823616872507400302e+04,6.02800344915760238275514773499816223e+05,7.00618154699742524703429722119591037e-02,4.69746455295815525317724132272547385e-03,2.31059216124568910846671055875882309e-03,6.79262478561685998900830207903978364e-05,3.06224149086313418569667031854416370e-11,3.05877145937767331637563516335296630e-11,1.34155421242797060132310444447281346e-13
data/image/0109x2.png,Inf,Inf,2.69909479042762432035335946715584805e+07,1.31597869935680359513488841771938855e+04,2.16437540070251436747215728295105668e+04,8.60111173374666798097344969542698400e+03,4.19806047554024840209205935280645869e+05,5.19552624810887092509662486302042143e-02,3.53355661994526403472718212793629183e-03,1.77264941128041379958243993095202257e-03,6.53426158022285426658157365282004532e-05,2.58835479295227697431686225977862737e-11,2.58988405423185074729507265628496723e-11,1.62572244008555431935561641444670307e-13
data/image/0110x2.png,Inf,Inf,2.69907327602788199185535284661334816e+07,1.31001735075717594516615879451079433e+04,2.68223158582345168926739870784291836e+04,1.66096329540273801785328892753471392e+04,3.30161036403061157508545399314977781e+05,6.71408171462814447797816195535961065e-02,3.57455626388174201162977833597373940e-03,1.79939429812516553109074098649560463e-03,8.00122011852117542723136992233063248e-05,2.74968208124292763860085709772842318e-11,2.75952581942042475133599307309354362e-11,1.91493011065489697195955308735197198e-13
data/image/0111x2.png,Inf,Inf,2.49334603992533448837990606732202512e+08,1.29812778267927222043545108766281308e+04,3.86563076690058722354437628939515159e+04,2.41522633641068487298641764404768628e+04,6.03530865511058855512933464969678738e+05,8.65285008423415559274783354701391679e-02,4.66848357745543828002524730070656752e-03,2.29254649902948298431261608406832327e-03,1.17112086792477078520081788921924569e-04,3.56152043135277434579785299704819274e-11,3.54973386330545226567200835668430050e-11,2.73573182617175053377125036603366315e-13
data/image/0112x2.png,Inf,Inf,2.69909381358287249158201154187828379e+07,1.31170207021966217800484578793550623e+04,1.46349590308208639951187974081409802e+04,1.06830474294244857689453738268896616e+04,3.51727256678474966814061908972258577e+05,5.83916069525053137914925891416833503e-02,3.48382503912684713961912783102114163e-03,1.71484575250639125993981675117233612e-03,7.27512409696425339074246359217884309e-05,2.53016132961835062507267515865294967e-11,2.51932307890418620746664608107957298e-11,1.76677390453696208622152683768689824e-13
data/image/0113x2.png,Inf,Inf,2.71436356219125264686418017975183533e+07,1.31075256714590943901881304890792966e+04,2.13056963997855017446150575738502175e+04,1.30425808144547902968215670301087449e+04,3.10280776031291628525176819188292892e+05,7.23644525343966880189720228468926859e-02,5.32295077696409721546033092152903360e-03,2.76311605490786056897875650134427771e-03,9.95675442486206813770741170303228943e-05,3.99087702925170506764593317760427254e-11,3.96061770334443469139514254399319928e-11,1.85270053058377639575483343152370953e-13
data/image/0114x2.png,Inf,Inf,4.33698873673389723096383299822081959e+08,1.29789751115159152448706432122302901e+04,5.86420529524714981902494203957569452e+04,2.78165919815591827293102469484626913e+04,8.98015612858683653794075170029358810e+05,9.83695038018729968432441421706249846e-02,5.70297916649697735397244317495086930e-03,2.89277137461162052621184142850467348e-03,1.10954852652650568483370777842608805e-04,4.15717813491801962670318571180826329e-11,4.11099445106476004278022189950611306e-11,1.97410251166204791437976577607248313e-13
data/image/0115x2.png,Inf,Inf,2.86893916172328040639653274656061878e+07,1.40622508415046716347004627481550333e+04,1.03192923033665223534066346227575229e+04,7.45419564772750015169463673807708218e+03,7.44877928762093933332997367631350718e+04,4.29548714623680691897761753543117735e-02,2.59187415232997976039433682017055436e-03,1.26424157651327206074513213878875941e-03,3.89970377458845727755016965353285351e-05,1.76836734011435279015152049024852995e-11,1.76910343575437151267069567252875621e-11,7.23941276032736780254891751680320092e-14
data/image/0116x2.png,Inf,Inf,2.48721085443365456582769828855996600e+08,1.29996418031350069507590103984545396e+04,3.21264004469630127101905419477362915e+04,2.06297917129567958554408220402886193e+04,4.65180436440455471651676157740717533e+05,9.43211516130151966444177921375296440e-02,5.54925552679275202012926560378084409e-03,2.75755687379757178527071676232752049e-03,1.25886349960613466429625450928366029e-04,4.18567301298038963338799814770098809e-11,4.19609758091330583209421532834891477e-11,2.81907658433999078324954255151080293e-13
data/image/0117x2.png,Inf,Inf,3.46178470291817304427415098425232296e+08,1.29442523600237033587958305609474466e+04,5.30994662823423408498981016356317130e+04,2.71096235562821002051524524906895411e+04,7.81841654143555966670916853767845122e+05,1.05176408921601350693714135401812552e-01,5.40642356721035656157455820224373372e-03,2.69564961825914979804036236344316976e-03,1.31655967383973825520173813614601638e-04,4.35137755048907719365913453545347677e-11,4.34249465454163222335469820242891093e-11,3.21415313111521313002553064475706272e-13
data/image/0118x2.png,Inf,Inf,2.82701301173716067213156291749906389e+07,1.37405470925398711299047645002776626e+04,3.19938237628274207684589480720328812e+04,1.08334500324085094767542250408138126e+04,3.95824511580811166566034377410049728e+05,5.86812175440499434638562844416451815e-02,3.31435493297489331159823401524194774e-03,1.65280601228669897203229102686591359e-03,5.90811817523001246545628108264708765e-05,2.37312178343509967501455163364256106e-11,2.36717323877202889214502895387424581e-11,1.13197369144089875406647294964878594e-13
data/image/0119x2.png,Inf,Inf,4.31770159965651586216169059121636386e+08,1.28577693729240719003020484987381900e+04,5.95932051817685254415119916797363582e+04,3.13777229875276391299924552107941822e+04,1.07689632317146383528224950290613460e+06,1.08931937049146546374164685400794065e-01,5.84091154585863588743221274556472394e-03,2.88080029787825413785900804173371788e-03,1.53176052634177697391695133560601901e-04,4.61963420654130317890967287219122869e-11,4.61126111556833165698967420550478700e-11,3.37316318486156970861050719289340844e-13
data/image/0120x2.png,Inf,Inf,2.49332810177080851344328320074962177e+08,1.29927255990629703108927262264337288e+04,1.83183592109356457704459785768680719e+04,1.66733682221748459085957577808920573e+04,3.96205832685927677126365761224260584e+05,8.04421473330679246371698935934759965e-02,4.37109722431231566711341611220378061e-03,2.18787108888803812485263725532638715e-03,1.06400004065191110904094132057740591e-04,3.30977821861041342920761979433804333e-11,3.30283945367439062284883848763210175e-11,2.54100967778027042150771166905488151e-13
data/image/0121x2.png,Inf,Inf,4.30170039629157209690929775778668509e+08,1.29431577450026095619673049245419498e+04,4.56824821131722811868326767954184718e+04,2.50841598102931814741505808168305278e+04,7.68746202546012687696784204900910138e+05,1.00362991346135235835920567256562592e-01,5.04608994487137834225249953506525824e-03,2.52226181715066060420242215283614373e-03,1.20395375966601549648950117782560448e-04,3.99377541922831187294661371516230544e-11,3.99428905133407060240672510655645347e-11,2.84369852134797446196380768753646329e-13
data/image/0122x2.png,Inf,Inf,2.27243238272970575670757476951474391e+07,4.45808128732463772885270560290014187e+04,1.47607678690610365714545518154640104e+04,1.70428071550089933197369636022675215e+04,1.13173025116690476988517285213270133e+05,5.78695142781516174846207316191854053e-02,3.15487397018622239266148399568895836e-03,1.55000904478395490647860067594649984e-03,5.73442234924165989778054740916967520e-05,2.13139560055466097110516591920539502e-11,1.92629365869873305065971691577117079e-11,1.10235122773807626937432221479428145e-13
data/image/0123x2.png,Inf,Inf,2.87275467267663155350692225485057319e+07,1.39938276042476018288483498758694075e+04,2.94913795725116134782146358004407051e+04,1.13509901273633552607360277211466981e+04,2.62885036056930854470038330326433363e+05,5.50822539674416592880594615305139278e-02,3.51809553837962201376391108603446084e-03,1.74385035344937666863996101571489545e-03,5.05935949363100179237694043677128570e-05,2.31235581215993318043100765555341765e-11,2.29527482361864318416901686381382847e-11,9.93930477292314932554764565334773953e-14
data/image/0124x2.png,Inf,Inf,2.69886620683817148229382322913727080e+07,1.32103814747742571521608116946505563e+04,9.06649634239865343716319248003126277e+03,5.92167645603071110123969893586507278e+03,1.63799017190488081736359466901565478e+05,2.94117640052830455927235889932790626e-02,1.46769809300524370543205314061066179e-03,7.03190435811177330346941175580435098e-04,3.39149364957134117874815305772599857e-05,1.07648085055178900125963349116615967e-11,1.07394050517559353629609181500795240e-11,8.05269135203454639510476392350535970e-14
data/image/0125x2.png,Inf,Inf,3.33640129375828870967876350624006066e+07,1.30190661665355505065658252647324291e+04,3.46935541058821289413539963509377443e+04,1.88380073204048651624884143464100600e+04,4.63090607123542941099649730401174991e+05,8.18771381621013896336027770241749052e-02,4.74738594191943541060900290001866148e-03,2.36999659146884231810488711922208236e-03,1.14434161222549664863596783669601139e-04,3.71571678797189303109635527466678137e-11,3.72957789606828354328847484364327424e-11,2.73912432358911718257272101486399779e-13
data/image/0126x2.png,Inf,Inf,2.80385250352944954192059446543111179e+07,1.36308500891717112670826503625396235e+04,4.75829996598366557010160792333917442e+04,1.61522959390528947310303126870384701e+04,5.38292072662327976257803273960588996e+05,6.46765964501025722179371899523435910e-02,3.79078101158820788393906261813725935e-03,1.83961142712861715561800957679575054e-03,6.00323150328135067925018970071829080e-05,2.63195084563837350989043556443131712e-11,2.61010173591564112524794693919883249e-11,1.35079015387046457612872166352519037e-13
data/image/0127x2.png,Inf,Inf,2.69904894625721359318412885453144140e+07,1.29995296007244506281978022231289235e+04,3.39692582014934339455863377315170143e+04,2.38759208042816323695285097372369633e+04,2.75298454398607530638667501038118770e+05,9.39019677985948667254557927221021461e-02,5.03983954797047131979773939347719365e-03,2.55638677048371531357710941370593842e-03,1.23527278229351870713658006074403420e-04,4.03157091592306294578996274230172493e-11,4.03785515823758142181295951843302212e-11,2.67887231343286198651474870642253778e-13
data/image/0128x2.png,Inf,Inf,2.42508312068785095217329148844112722e+08,1.26364187531753921169264315365400671e+04,4.27709182144798192981039777013513186e+04,2.27192748473291013020476791092209166e+04,1.04631455402476027303272103055314760e+06,7.98508664187199513447514200646408963e-02,4.83165827194359330021442644573124563e-03,2.38094526741663851914934933931973297e-03,1.09934573748527899587892152944997628e-04,3.48221034568757587940823710442584723e-11,3.48170865538163476236729199162260626e-11,2.13072782080325313191654410761178509e-13
data/image/0129x2.png,Inf,Inf,2.69908182149920564222170354749168953e+07,1.29940827749993193786823785731067138e+04,3.69712693617067606701859855586733035e+04,2.13081785137019195883476990121580592e+04,6.20882948189708919494073242657618896e+05,8.67890957682358643125943088489762475e-02,4.44546163464276629327395255945219314e-03,2.16231344137960487199095817200650767e-03,1.05170920827857300435526861319269286e-04,3.34555400490133841653411765158075951e-11,3.33192516890786238528706087570674787e-11,2.49603884495679561132160695186306259e-13
data/image/0130x2.png,Inf,Inf,2.48582552222332310654649427511941357e+08,1.29891866821702239245422396884206442e+04,3.37188714698453928966371993375385630e+04,1.93527680590442372442408634592609591e+04,6.21789316410539127675975098093594366e+05,8.86712782653471322607759435617724343e-02,4.90274247943842036660295612526703637e-03,2.41985000407603787017692616424312789e-03,1.12715048888815003782031764181893733e-04,3.71788312804335111171159728149977411e-11,3.70870274074653055348729622399341029e-11,2.55700460615177043783032509744499186e-13
data/image/0131x2.png,Inf,Inf,2.69905646901849176892409739007929329e+07,1.29933909053746321951476022150362877e+04,3.52510502373178982885294957452276632e+04,2.26998480485460158310887056597695729e+04,4.11826508805946280315720808843284461e+05,8.93136101134072030220113250483972065e-02,4.82733110280778765304914626203710712e-03,2.41509893686079292752026674467295752e-03,1.18878975630312694445407126395442210e-04,3.80795824252253203037829016335951167e-11,3.80787716987081705616918836751520900e-11,2.69684242693630431773178332896191271e-13
data/image/0132x2.png,Inf,Inf,2.63797830847489965786824265103883103e+07,1.26522689203781641832946353936702070e+04,3.48874494163653145800550883889511546e+04,2.44147550869150536835541044785328785e+04,5.08306068917847873249305424518603408e+05,1.01381597300614424066268604217504048e-01,4.72929477087785377153756238919442835e-03,2.27814011407810044115696442425135937e-03,9.14137162282748008097548012925581545e-05,3.74850806633848054571332853695350755e-11,3.72197599427179583030053726923535984e-11,1.64063996184370369910537152381736787e-13
data/image/0133x2.png,Inf,Inf,4.29735964613431601944800250456346510e+08,1.29794392398870700245199623491325488e+04,5.21170775712111439409688042646589481e+04,2.75887973221514969563371104281530733e+04,6.83344626843727531712187554884682113e+05,8.72134033875475139334613530769754186e-02,5.27432938326334811032756629877078657e-03,2.65896021526856378143038298188745018e-03,1.21172118359927091871070669783218933e-04,4.19669028113809539499224568891092833e-11,4.20534694280497722183786671628963751e-11,2.82678166668654105838667703218491104e-13
data/image/0134x2.png,Inf,Inf,4.95102529717239090142604813559732292e+08,1.48809524370640082260308954270905724e+04,1.84813099804504882804790791749002124e+05,2.92572191272784317683124632905712926e+04,1.44304487346986429069276251490729238e+06,1.09441486456606054334924216274910042e-01,6.58332592995722796994011756558966017e-03,3.26904096101588222406617896417730934e-03,1.04644423797986134877841709082396175e-04,4.83954524588501805688923424581811114e-11,4.64816110026642938975842422305153534e-11,2.17551813132407108080527870635587504e-13
data/image/0135x2.png,Inf,Inf,2.68697487082312391072021886246252940e+07,1.30022904255941986375361376387132618e+04,2.74196857102518719372809690575414573e+04,1.62215830976369713637205858338257819e+04,4.44197666078460173804232279311393514e+05,7.32576675980476946115395807039434513e-02,3.90283886702828770281455038521137262e-03,1.84316741581446220603256846458061247e-03,7.01140485945740575814857673697575575e-05,2.76401084904203209362286156516193266e-11,2.75290739984833078959845886047932025e-11,1.39463068191230671399236846356319073e-13
data/image/0136x2.png,Inf,Inf,2.49334584200985286359144011265440381e+08,1.29650570244764252196951451564543371e+04,4.18190456759691533809171956248526277e+04,2.38719645376844144703677523737615278e+04,6.93771109756026065792879789139813639e+05,9.76848786164313074543947028850827656e-02,4.34577700768528587333976437815150790e-03,2.12555124501710888560814758676518357e-03,1.15090117938894053897264017617326991e-04,3.39711366035654214828084389559325900e-11,3.38282280158592915231518337208078866e-11,2.48666677954835987521032638816637370e-13
data/image/0137x2.png,Inf,Inf,2.67675708316444528093010778551767154e+07,1.29982295872612892094300425818509343e+04,1.62795130041062211365667543908427317e+04,1.13427407562217531102401438780124460e+04,2.14368410656816958570730986464296037e+05,5.93049555729563875697912260993179279e-02,3.57152234863559225286108354833390719e-03,1.70641278895790706056258763235172342e-03,6.18677682814365926981346343694509067e-05,2.48030238779859830494687407564519006e-11,2.48018055700562088197050611344389031e-11,1.32395502604818875181243685931950728e-13
data/image/0138x2.png,Inf,Inf,4.30228666351776274781741270010546338e+08,1.27384539648609561973674960222759297e+04,6.77967316397907009710498075742270893e+04,3.75806122408358658602038629599871305e+04,1.13157718278750616696967109842564142e+06,1.13443495684458868323157190812806149e-01,6.46752361595510322474904446916985575e-03,3.17621787495392978232648951058777011e-03,1.85982915162082585519379821970341243e-04,5.25657091132879063851772415141772234e-11,5.24463908999436910204653454993138937e-11,4.69787318193930682178267782895830345e-13
data/image/0139x2.png,Inf,Inf,2.25570923267893876484740650643432925e+07,4.43229667227515556313675071278750670e+04,1.86532677470651405736162781357405227e+04,1.98086224542349541761127330946881268e+04,1.28512631959784153318722525391811184e+05,5.47610583333184631311148941203291559e-02,2.96632301134618319830780374879398267e-03,1.45947301428367821861488309432347051e-03,6.66190049112373347445205010036093309e-05,1.94920082338962811121264171558788834e-11,1.94324233330586889647911009667168395e-11,1.24666656165957042553977395720602408e-13
data/image/0140x2.png,Inf,Inf,2.69907406963228607000833903367063309e+07,1.30305738829761045017724698944884860e+04,4.24000675575038502673163187692279537e+04,2.18274582060155598318652596432924372e+04,7.15115253374475515904615174168614365e+05,7.67611567133685207605732277948575062e-02,3.83735127051860701797908360154609550e-03,1.87759416012991591057430248260851254e-03,9.43745311950126985937793247447444726e-05,2.89642160781493723463036388455633321e-11,2.89070638199042718905265682721906775e-11,2.27216527219515393546589220383686515e-13
data/image/0141x2.png,Inf,Inf,2.69907818774483533588351684613188680e+07,1.31204173449136217530181290781444660e+04,1.82235520197772783607855555286121252e+04,1.18366351484121183898925283916295603e+04,2.94846182316560243817374826584243907e+05,5.18413425148822802003227922160720289e-02,2.52230258552237237540045992697415717e-03,1.21965078560812006765961377065497817e-03,6.20811956891549803347354100555912790e-05,1.93998078028687472770212034758186990e-11,1.93827813660171558615044450950493616e-11,1.50950711875542057535641098872919994e-13
data/image/0142x2.png,Inf,Inf,2.69968736196568974885402703674846684e+07,1.30040953478958132737370996735182316e+04,4.29942753192256832242926730649772643e+04,2.37190173363987183987659379520487568e+04,6.19527455223171435489473871180173924e+05,8.64436700554460735391188547825890285e-02,5.12192671670884212337304308096509392e-03,2.59754588917106468811036274147742381e-03,1.21490203179132067719923368233358923e-04,4.06926783157590938777922008219511331e-11,4.07614019394307051829027343022661862e-11,2.84975407091951464950494177896669993e-13
data/image/0143x2.png,Inf,Inf,2.69906728053321582340321453274637144e+07,1.30431223836470243492951941346591075e+04,3.34204014237204904675089062913100619e+04,2.17710300889556587974573074646358801e+04,5.53265648800400212896453743765154465e+05,8.17234654594907187639596415081658628e-02,4.21397109221123688297788190352408732e-03,2.06842022209546919625803852586499400e-03,9.73544845154372844386927835848836475e-05,3.09332580044112451709135291169407725e-11,3.07431169606417206465838793193485959e-11,2.41361603488926960511675528658072285e-13
data/image/0144x2.png,Inf,Inf,2.69907873078315414626332345463667024e+07,1.30473795350389338606996142957564731e+04,3.34580794958789493025102132732371506e+04,1.78891707368658411706090808737616813e+04,6.17259023359633777781704520387883733e+05,7.05971119171284756802300415022754160e-02,4.50639880989268666595782919414268977e-03,2.21831289839989880452197822600340861e-03,9.69118253934270066060762020107920461e-05,3.26930542137268825964528784655101433e-11,3.25779773822852092679388802030923948e-11,2.37653644336104109603758839164900568e-13
data/image/0145x2.png,Inf,Inf,1.98116431259326242107691893380771651e+07,3.88831430859503228822261821253437211e+04,1.36636938689760835534992335875029971e+04,1.07467969153756451794032709717553351e+04,4.59559439714260714234056530258787567e+04,6.64450510095193923588447913558772286e-02,3.25738126931746428249167778434479303e-03,1.57343185544640274484492391106850594e-03,7.35117381542043311780052225270670591e-05,2.32767341569033110757804524704729888e-11,2.32391684365815858363663420946642005e-11,1.60157213858739100213375815302575671e-13
data/image/0146x2.png,Inf,Inf,1.07811411920221510303608258894510112e+08,1.30219479793762585755600262278290264e+04,4.71197650797350378647079573779082583e+04,2.29194351102096360703835168781022232e+04,5.25555962174590514606026554662926583e+05,8.64436509966262226839925373521080920e-02,5.48619621439371283512789947187815204e-03,2.76440605389429546297199823855272610e-03,1.21548719253019345109169193824484921e-04,4.33385479293509820376692906058718405e-11,4.33492318459747851481301131955320408e-11,3.05563309752728216617801891202533273e-13
data/image/0147x2.png,Inf,Inf,4.78232462175676027682110757888743750e+08,1.42610635114433715974051969989090701e+04,1.26690568797710476542620960938476863e+05,3.20526424106262714061780265648071990e+04,1.40406548135305404318130482716660880e+06,1.14218939827102772933079544177582352e-01,6.22204932530080900434966215248345605e-03,3.16878798082955666832600016532037403e-03,1.22574154611182784631582014218258569e-04,4.53123985145004607500629827372782687e-11,4.41238974648217723916542917362193703e-11,2.41035202003480959340566804852872265e-13
data/image/0148x2.png,Inf,Inf,4.30188256666918838409270642783168926e+08,1.29375988189133931762889679038508807e+04,5.16588428829121621662205186890363393e+04,3.05577997092160915392318099670786750e+04,7.21738124921537751679693219098456874e+05,9.96545977564714989727953660906571183e-02,5.74482851585752336076123779188899973e-03,2.88155139303847513402708619087133866e-03,1.36589263441355070275861645493781323e-04,4.50811725607998328187853679775008174e-11,4.49601958974596052245786185028156228e-11,3.16499832278963918791064480853059197e-13
data/image/0149x2.png,Inf,Inf,4.91995787552684578285779537163295099e+08,1.47157675765700643283873347248797191e+04,1.52291119950531428591971032149562962e+05,3.56750608724271475092578213545185166e+04,1.38917638290673457698238023989101656e+06,1.13022972465491178329096493729636806e-01,6.58572535013979843961252479221633725e-03,3.35373774554220004151182647106825336e-03,1.33656228400923679115717679725916923e-04,4.84639817248577004997527334339729318e-11,4.76405135244252599162292372972551110e-11,2.29535758084890372541590269312508688e-13
data/image/0150x2.png,Inf,Inf,2.50526561492399134812907798754175993e+07,1.20269842150336722884661361031893522e+04,2.99713792009120537687563993461729785e+04,2.58665555430419598410142401728618650e+04,4.29181533278795957664181365287237818e+05,8.24938756250011051153829297348742382e-02,3.24671964086698308721728209725250249e-03,1.51961308638874905666806171657902607e-03,7.64658685530630685688246705422147583e-05,2.34426945391484618291972479847742047e-11,2.33037000940236750924180691951655403e-11,1.09930250516339964191529014964039770e-13
data/image/0151x2.png,Inf,Inf,2.69907707436148865355587534641598052e+07,1.29731465693595547054531726714317449e+04,4.42971860140388318480959971379596262e+04,2.29628233579704111054576680848618141e+04,6.91646120350122685017512130322061302e+05,9.03029063328311529420872037793666640e-02,4.33910422321560572412809484419787691e-03,2.12963268977078323738359841538059481e-03,1.10674662569994550434488811824912971e-04,3.37943453725071734729509278953902822e-11,3.37040623151128907619138970836323283e-11,2.54594766604918972161406336674583535e-13
data/image/0152x2.png,Inf,Inf,2.69906907386331679053128313278036564e+07,1.30504487811119586691691194444390581e+04,2.27274229175887063730078478007855003e+04,1.47944898414391533412703584655681069e+04,3.50302663109204909954557812573262118e+05,6.98101727613798394199875134527194525e-02,3.54990568786115114807423068566033368e-03,1.73750550712231727266633870733407617e-03,8.59291578975769783630857755645808825e-05,2.71792937665692400175893962797359770e-11,2.71094404447944258352340166350877436e-11,2.11470193586073731431843429517021650e-13
data/image/0153x2.png,Inf,Inf,2.58213026985810530562322703552767170e+08,1.29144803140591920122231809207329235e+04,3.53962400100898672844345500530760750e+04,2.48475909072895764408988536362369521e+04,5.70387176401894436903656356140520542e+05,9.57701412860271357997884144369925454e-02,5.12361909569488552807446798560385234e-03,2.54743910409179725663306844525187217e-03,1.22051010011167798311537901390981887e-04,3.91766440343756605314859991956427123e-11,3.91174787471978263208129621727964774e-11,2.95601106927682911760488685594971152e-13
data/image/0154x2.png,Inf,Inf,2.48849116416199659855092650216638558e+08,1.30236594561865772390209128419466447e+04,3.97141380278813872273519448378551081e+04,2.20844438072655451979087483272526187e+04,4.94678045216049159831396634732081819e+05,8.46564707317438708117837339772541065e-02,4.67583056656325989322769831739158737e-03,2.34458146393767574090627770952456356e-03,1.07319351109446222928654333019838889e-04,3.61877930778217051988896462878784018e-11,3.61889043197099233090798747363689597e-11,2.58834748832410081886872781951099835e-13
data/image/0155x2.png,Inf,Inf,3.31694213547974440150241245192824066e+07,1.60853784847378164111257654659285307e+04,1.44478699728181548448753156194077504e+05,1.55669179328851195044221658330092318e+05,8.19243627407466317007432750523775629e+05,6.75362416164987113720805947798648257e-02,4.30778600053420600456574066162856966e-03,2.10793503447466626622075935539056346e-03,6.78612548424246455953236807082371168e-05,2.64023230094375152349491331894878141e-11,2.62737420975318373296549136991252479e-11,1.18176574803068386828982032075983496e-13
data/image/0156x2.png,Inf,Inf,2.69907551739217095676756111778824971e+07,1.30154373776436211472336567703283454e+04,2.57783473797111063311332735034161781e+04,1.89661535805459655293642144090284791e+04,4.76927605016841527805116652689829649e+05,8.85789480013269324898015074396067502e-02,4.19514964177225684219191562911139263e-03,2.05095953109854021870459967790702779e-03,1.04315981031655576216337297613592048e-04,3.13781404840212170517513855706906533e-11,3.12937353819007984587316160803865444e-11,2.35208016359807087344977865168899238e-13
data/image/0157x2.png,Inf,Inf,2.70436517089021570325913887996096721e+07,1.30270558589054729214593661926914022e+04,2.19858637362501589855643947724544453e+04,1.22941526651205638591802531725431560e+04,3.82155927577327978907294343675076486e+05,7.86211262661940989699207444109079367e-02,4.43663009936907221923087429266790904e-03,2.20352647656548259985649990711989773e-03,1.01364534279186086752605270993107270e-04,3.43763621973266643209694251818826114e-11,3.43934866387715268033632103621506877e-11,2.55893834271787178640803971622816112e-13
data/image/0158x2.png,Inf,Inf,2.56480676625554498881606131220815519e+07,1.22555503458277346037292331556790015e+04,2.83855063927588041799738006542847391e+04,2.28038190174539649915352847398115700e+04,4.45995363858464227429130864182202900e+05,9.45147611624914687566271732954478447e-02,4.57702542190919673970574600256333031e-03,2.28769749514133592618807958873234022e-03,9.90313217813702314923754959405120244e-05,3.56029134397596938854806623045995290e-11,3.54919597418937498595448232025771344e-11,1.95302330622787342181232817962294255e-13
data/image/0159x2.png,Inf,Inf,4.30169991849802385374252014688438933e+08,1.29002749925878106639941370048705595e+04,6.53082348472603189898143117663654609e+04,3.16012121062093205206002509632588782e+04,1.10948135615098705108476830795165473e+06,1.01697555645870235763661580381494869e-01,5.50898883543250759705478509938029710e-03,2.74965567627598806882069804181378245e-03,1.34105167777081041402987120065641281e-04,4.34213870247652214912357535683179698e-11,4.33407149189247223001774508955937692e-11,2.90188420264279105888375016051474002e-13
data/image/0160x2.png,Inf,Inf,2.69904800296940050402172378484870125e+07,1.29967387148844732703031414355036949e+04,3.89572583687101036229316775859570137e+04,2.21214753096071642729480707472256889e+04,7.22177755723793879286619866470887402e+05,7.98646739407336888258498240430281154e-02,4.36057980371300149526208143072339943e-03,2.12247043946675567749783850043023870e-03,1.03122385734168603971465614196698274e-04,3.28588762799396951947753059734932062e-11,3.27061238877385486253365380255848709e-11,2.26857105383870451769622926563395189e-13
data/image/0161x2.png,Inf,Inf,2.60264130060587861013110419332993443e+07,1.25032184427906720189447611132356727e+04,2.96577718141728874567131250921665940e+04,2.27863272680983535017783223242531874e+04,4.33584903599528433069108517149729024e+05,9.03333527949417179767707972675872445e-02,4.27795314794510299426470221297660656e-03,2.07866800264509065757794827028031103e-03,8.19683364241872583067500040882206473e-05,3.48707685729566180610938808691398722e-11,3.56230917122183971551455221455582496e-11,1.40444601850581154101268700475355795e-13
data/image/0162x2.png,Inf,Inf,4.33680968462938182680267396077931414e+08,1.30479240753278462684281625768863054e+04,3.77125532503455216890457149540705934e+04,2.12642255973272214098314011720108243e+04,6.38693681120438498492664734887709117e+05,8.94003706132780124838720664180801012e-02,4.84035184341082453887039574473702410e-03,2.41794543926608937873383368897561286e-03,9.18237292222261260798777847681022986e-05,3.51064349740853867627404229072129068e-11,3.47597533223280548319593662920392116e-11,1.72669299328007147312789611682829289e-13
data/image/0163x2.png,Inf,Inf,2.69907963790811150020294774915039999e+07,1.29989835279404749153965232072486907e+04,3.44250990273434233138435585699697246e+04,2.08344222399612284125939695034399869e+04,4.98664814900913755614162826829652152e+05,9.13770255211199075549076187014506910e-02,4.04563703804127079775097676277541756e-03,1.97920560577779670261631978666127790e-03,1.09942016436936946357710623120790059e-04,3.14687801410466838840996057964594153e-11,3.13689546239740347225112685348767165e-11,2.39855674906304645628542534360902233e-13
data/image/0164x2.png,Inf,Inf,2.69899466750142017849243990508171822e+07,1.32149657287643822119597222577339253e+04,7.17584052248579948000842383621304463e+03,4.67174300978640306937003161610167352e+03,1.06652863664426953165195501377684699e+05,3.73785373836815124108057046095998093e-02,2.37416514314090217661202534056731279e-03,1.15882422067882888039937416364437739e-03,4.60178101181098556076803050804309423e-05,1.68860696915492904195132289375792503e-11,1.68643829369603243663111390390998813e-11,1.13535990351998228657006349543373081e-13
data/image/0165x2.png,Inf,Inf,2.79190614563279383090435186434487040e+08,1.30112185688949499177439028009635752e+04,2.37939311249243764191955722766168962e+04,1.51750648364222450427150677886016844e+04,2.45298501347186130465171610847003774e+05,8.93658800089373958269575007918823520e-02,4.92100573230134100669102122439695376e-03,2.45635750894408554547581410332239960e-03,1.19066528835228255766457013394854308e-04,3.78075549051983267248136737187723962e-11,3.78710378085619691770914711376823463e-11,2.72960255136711763638900061874930995e-13
data/image/0166x2.png,Inf,Inf,2.69907055633483001461719534641388884e+07,1.30246783503568243862023615576873420e+04,4.93654400427722854603434460763304252e+04,2.24151191885521347732298288058755527e+04,8.76847614555458230595645133818994885e+05,8.37281257809802472229436181967394574e-02,4.26883084650530104337989526964506619e-03,2.13793993105012362136101917783061701e-03,1.03766000575808197069204862652582131e-04,3.39268934493377269607195525666587195e-11,3.37693135705055788379148013288072151e-11,2.37963614281293818760923444569981117e-13
data/image/0167x2.png,Inf,Inf,2.85934143552365388194128362348288119e+08,1.30419137187163392340705787369351581e+04,1.93334855503979140133973682340764854e+04,1.13053668964519768467608684740781334e+04,3.05152941103477773003270649147573062e+05,8.61153312769608077593770324751096105e-02,4.92264599946682137357255026150260284e-03,2.43140936397127992248528429548565956e-03,1.04595796526843458351516363270792487e-04,3.75025305387486959126708908762459926e-11,3.74211758721851171632206703505376975e-11,2.52037306019041241364984679854167304e-13
data/image/0168x2.png,Inf,Inf,2.69904395211532205312748872401420907e+07,1.31349744730275416543439013930511940e+04,1.46140581692463477007639704036078953e+04,1.22468934063624167844596803645528234e+04,2.23932874836424928411888499069293218e+05,5.34708916155855831567682035727652593e-02,3.07253622467356715106747525679703193e-03,1.50825701583693236321064975101401937e-03,6.58851076674749009924544572796426644e-05,2.17034825704610865228724645287673235e-11,2.14839671246901507325812719126795929e-11,1.58777884575709165501445888499463974e-13
data/image/0169x2.png,Inf,Inf,2.69907876503456554667887418072389095e+07,1.30375889293388203590345331858057571e+04,2.82903404635065951040750924180431025e+04,1.92254887410616068638054889626231721e+04,4.89270154309238126619708069046997300e+05,7.46043070130698919906287545954139296e-02,4.05332225091291207863899106907599509e-03,1.98798764123107251417316273818209579e-03,9.54719670825928788697337501608929410e-05,2.98663461535633923346208369180469393e-11,2.97585818676914159103598275256283993e-11,2.17531608028156640583087588908859395e-13
data/image/0170x2.png,Inf,Inf,2.48731522868409828467069056401396766e+07,1.19883003520859325459386113973984895e+04,3.05388327644900132739884397198204084e+04,2.65440037823843324680010674529193666e+04,4.26321481228974587575349164304517775e+05,8.17189649569744615414556586277877396e-02,4.42972335609445417392672833732286066e-03,2.15751034847323441009432638903864299e-03,8.28741983268187449324334146640872903e-05,3.34418171243453751455325855252957147e-11,3.33445487171384406248015528114729540e-11,1.57472736805793488621487891644851885e-13
data/image/0171x2.png,Inf,Inf,2.87898647430278820650556799095691551e+07,1.39255799570924357665381235105420033e+04,7.28744271836871334325456178815703351e+04,1.93256932803056086090941220129967591e+04,4.86583543268420438508245112523449708e+05,7.69562490714900793077057004011879139e-02,5.60570203673845461290694318368011834e-03,2.77255235769560858511962801046271416e-03,7.85789697319066506734752588305988193e-05,3.27264472373605381640326544871472456e-11,3.26479243502551452900679389934769693e-11,1.50640790480337163442876793803285723e-13
data/image/0172x2.png,Inf,Inf,2.60265123824552206010946118640465991e+07,1.26274464289911069655803409345924339e+04,1.56531566661890558670045064185134466e+04,1.21290588095746117175628428633299355e+04,1.56989154338028086421523099562269679e+05,5.94027850728287287439226140893180277e-02,3.16903419043380362457742343505027768e-03,1.54379472732561834518346006214267755e-03,5.48715836289110617082285417876703188e-05,2.45873436625138419878602152786573274e-11,2.51548728335584064216321349730035323e-11,9.65913196616240123359382426428953533e-14
data/image/0173x2.png,Inf,Inf,2.69982705903351205679202423441544752e+07,1.30520757164859743727822984693450625e+04,2.16172033274286841643268920402186814e+04,1.38530348781796122760466019004867953e+04,3.08000552399608043844765249837228402e+05,7.90205042123878369459072565432015120e-02,4.52331344426623624293648762012968945e-03,2.25008305120180173035496167332182725e-03,1.03108240764949028309504317131697802e-04,3.54119385017695629752543502575090713e-11,3.54959008755815468195390532697142717e-11,2.39533056408730564211451307185160357e-13
data/image/0174x2.png,Inf,Inf,2.44795569803681652000549868672688426e+08,1.27503042649392044806551465077619018e+04,3.25003428567702389581385051017963360e+04,1.93316568267266373163585859535634338e+04,5.95948634728600064634536221271447913e+05,8.61845823589805358187769740243351605e-02,3.85192005812473028916440932363574543e-03,1.82695634154479176073513156977480052e-03,9.26093735206854234846954171890586197e-05,2.90700326508725538821793511270783862e-11,2.88973969556053058294150454141703384e-11,1.60776953898816366813378178010510635e-13
data/image/0175x2.png,Inf,Inf,2.39576837333347650614276126119843204e+07,1.15782527496928480564961663770761631e+04,2.57094713678183088203615047569199053e+04,2.98883451077867165531699989890753841e+04,2.10999464372063512756932063632592551e+05,6.10328815847656041429431977947982870e-02,2.76401594511405661355931523396100630e-03,1.35194334505900703106766539674557292e-03,7.37165081297771316295581610156393164e-05,1.94601475527713208111310389275371465e-11,1.95226561898843608791640944085029829e-11,1.83790498648414141340068515498248622e-13
data/image/0176x2.png,Inf,Inf,2.97830861902008985351124581903358800e+07,1.45201748414953296383634353183947135e+04,1.56039460011436335123848032297100748e+04,9.80786689076268027573649798589671956e+03,2.85420876443951952947322608195144004e+05,5.06370606604202412666261181794566838e-02,3.36992753086380235420310627316092496e-03,1.61352545189556904941288484646009307e-03,7.42801701794762836116413678382908363e-05,2.13381834898730517491328837437148431e-11,2.11145258450644025698559725655784267e-11,1.21221232535466682232482298345802081e-13
data/image/0177x2.png,Inf,Inf,3.51606359706252796232335973821361701e+08,1.29585118218533979306816917402340280e+04,4.30595438237881984723303901800624258e+04,2.26774149344968721005922211615719475e+04,5.87921305675618242077499811474936248e+05,1.03880314976513419811891912136355390e-01,5.44904270171694711949515131947162504e-03,2.71703909614857433378382227738667106e-03,1.26785779203566657515389716372471648e-04,4.34348715122283841199621989206519720e-11,4.34776242158968068336798588222776659e-11,3.11567152560515188907893720247197254e-13
data/image/0178x2.png,Inf,Inf,1.48249073102283419744427086385028424e+08,1.29830773932796780749136601832007049e+04,3.81058689324865055193488543749726955e+04,2.12566221367780422470965312339866591e+04,6.94787047100212674087166576997249486e+05,8.76437609211119593053260726826160884e-02,4.46473775090730321091626387467050659e-03,2.15652067065582815516385075443236177e-03,1.12565181698450883665603310903547999e-04,3.37674771093116298893811345333314738e-11,3.36778348376814789568411959149079805e-11,2.71915587039469717581073038062442355e-13
data/image/0179x2.png,Inf,Inf,2.69909058009347834829498759426694368e+07,1.31208601541815120661700449597111236e+04,3.06032913936679292187020655200595297e+04,1.51949055950112667064273048317921521e+04,5.73437942545541701836987664990879065e+05,5.44653225140815228581887388665132637e-02,2.86303993848873070198258317895434134e-03,1.39265400591379070252999839013229436e-03,6.39896890934507907051533882756544851e-05,2.19795546908328642497608539874915961e-11,2.20006180246536488420393760289913208e-11,1.50127919797096977673622055581234619e-13
data/image/0180x2.png,Inf,Inf,4.30170013964553759678269811958887025e+08,1.29360379376114663697273463913351231e+04,3.85716258239511468291358512465515873e+04,2.27919201381411485484748043448183646e+04,5.03710105987299367349600154872845456e+05,1.19175809359222399696097910501653966e-01,6.01572225604479306520287458792590889e-03,3.00511711809261223595096192869924396e-03,1.37436892724395420751761112764610269e-04,4.65423672618259627183309056761656103e-11,4.64709479687436050768518702171131302e-11,3.12025365175238488471526691263951178e-13
data/image/0181x2.png,Inf,Inf,2.66364406261138706071314043247314971e+08,1.38328279249506121737181152885355892e+04,9.11738401533883188552078743558749671e+04,2.32143713921793646825846320245960238e+04,7.77203829245711218776358812782079482e+05,9.48094131971702170505800510850120608e-02,5.11226917829744422228734152529759403e-03,2.51642790909506018300236377947677782e-03,8.60195167027690844868100270396498557e-05,3.26181310925838347597428185884794154e-11,3.25835716612719059442933519422512507e-11,1.61686323438804616133836020685153782e-13
data/image/0182x2.png,Inf,Inf,2.59009440689763751015375788060275625e+07,1.24633909581432684539431848079224887e+04,1.87223237804276217999626485867107333e+04,1.67181188201127902917859401206960101e+04,3.26757115287343356694573284420836756e+05,8.18646167436834916753690986985096650e-02,4.19254761773371452910943610738099162e-03,2.05302862786199993067570503609222604e-03,7.80308290491554905651638991995901448e-05,3.05399877611785389271479059867376159e-11,3.04592923548747624371053337188660603e-11,1.51194513498037534119908208970254449e-13
data/image/0183x2.png,Inf,Inf,2.69887867724768178351341047404956897e+07,1.31380426848853479356483098548710301e+04,2.41279319212205227279862937298810245e+04,1.26383358232505716006584590145633536e+04,4.09612411522002401130643725085909061e+05,5.24519294238445595041742280834980360e-02,2.72019215043811687265559071447241624e-03,1.34607301038709631402200001391632275e-03,6.25300713834083964528873310451363687e-05,2.01999100522405493981684847069517017e-11,2.01391523343030041831745139522445613e-11,1.52582976479813103312894828825484349e-13
data/image/0184x2.png,Inf,Inf,2.41570537147370470180258850772834910e+08,1.29893667930878105702210339114895364e+04,4.77911326984237820858936493689146717e+04,2.60834592534053198037166796384575958e+04,6.91994567669483671021533819534887687e+05,9.38896757998700727710751443886013584e-02,5.75243838968702949650775517052732180e-03,2.86044974228551975996117416876398802e-03,1.27156399168111657910669523613647274e-04,4.35326463912212020241924634599871763e-11,4.34745040738973675957239298621182458e-11,2.95968174313305965472939888936778524e-13
data/image/0185x2.png,Inf,Inf,2.48730249299983062317645035335651964e+07,1.20897463506395966862349002146590896e+04,1.82069449653228477836599395913555602e+04,1.52710142873422837189420089415231076e+04,2.65049605155388864059573229890645487e+05,4.34834041047361886094157785601667708e-02,2.42437462805179812529636591343517612e-03,1.17736394434783235723753846265815795e-03,4.74576028096890743483100281852386823e-05,1.80427472402956317781767884026586033e-11,1.79997432427809724740751825370973185e-11,8.94505101100507752131782629479796864e-14
data/image/0186x2.png,Inf,Inf,2.69909715471210852921529956825879923e+07,1.31810610658191154664592960096956714e+04,6.35868703867202120095872801429153166e+03,6.53796836280430473555686657335924259e+03,1.31172341246867167419951349672075950e+05,4.42090295041303549441473006403492026e-02,2.36890086433274466034375006967276278e-03,1.14358667463900458126490801676054509e-03,5.11870692285796893122767777511586811e-05,1.69012266495007457937668289994418273e-11,1.68333496903847877197878488318102369e-11,1.25429617506057843283000894002008569e-13
data/image/0187x2.png,Inf,Inf,2.70135804524266066727811733585062037e+07,1.30141280093760612616740979811889101e+04,4.11821388208165840658002665164409391e+04,2.17459621604711341631939192842942599e+04,5.61859702814541499699052139767982204e+05,8.15974547176960854145980629032716567e-02,4.47778769020160040053479395958697603e-03,2.20799868086961632740388498131079913e-03,1.02841385695983610476346634959566421e-04,3.38112299048281400784127411732670865e-11,3.36358714369179448534674500142642733e-11,2.39136110582914089155517720719535151e-13
data/image/0188x2.png,Inf,Inf,4.62228789820192616634194684128299310e+08,1.38969334038250786705797838364698733e+04,5.43771872876999421727523116556908194e+04,2.10325760265076817679889900408331166e+04,1.05130447168354316951286832233135483e+06,1.04273996343827714139409223467641115e-01,5.45467853546511911464181230079373806e-03,2.72089733541176077222952179222172477e-03,1.04008819617845878788334881372784218e-04,3.86856541007899394103996036602055048e-11,3.84982508511767340883946457740727523e-11,2.07522850794646747363463983785003874e-13
data/image/0189x2.png,Inf,Inf,2.69919725115924804851952112037867915e+07,1.29816788616373269305159344348842927e+04,3.83826706610381452973199056772615794e+04,2.13198143120883061219151242145925479e+04,6.58289940234354835749622646455834642e+05,8.70882849191175990821939374473667917e-02,4.68614172721597476277299889872245046e-03,2.29418913714687012631741394865481141e-03,1.11849270818352947470293100526735954e-04,3.55802488137209035931765799469653436e-11,3.54912346229328237446679814624266373e-11,2.66801115180300936100888086531071529e-13
data/image/0190x2.png,Inf,Inf,2.69907301069364120096180127881881025e+07,1.30081024723450082601778292915465112e+04,3.60615770573883491674942371589462259e+04,2.09996122884731061246285055993307637e+04,6.15134069024766140734806829938697336e+05,7.91295839111523599450487874680706989e-02,4.06498461184577187268098976639782425e-03,1.98516718678520533478121130986097645e-03,1.01527618599401758876197494364113001e-04,3.08202943591976837642696418904977287e-11,3.07162982365003154627826044334413385e-11,2.53243594202247664415835660590622746e-13
data/image/0191x2.png,Inf,Inf,2.48731133065043857884901530142418764e+07,1.20227112070587170209293039130439837e+04,3.56883361594592559962614373549186503e+04,2.50091031884027551266482852230175134e+04,4.47360669753361041002452131583060378e+05,6.92840364453903954000720916611367922e-02,4.27000370713879132639115774229253908e-03,2.09891596216101544020644898624074301e-03,6.92180553989719711612624707336030153e-05,3.12109194189543576591227385751189743e-11,3.10587396810869628357548888723638469e-11,1.32150875256141004902756722034730812e-13
data/image/0192x2.png,Inf,Inf,2.79217322933256308469734445250024279e+07,1.35204024365728381343548515754884189e+04,5.04223148755634541979222872741030491e+04,2.02834235935584400594561215841165469e+04,8.34428479921644077437560099185814297e+05,8.00132738093016511643878478091002618e-02,4.75537421058544006183345185887452543e-03,2.35803620095023518256195917873033790e-03,7.83702419179705660308075601066342488e-05,3.54727914956660214894846235791657975e-11,3.49272161933604922923172108162839244e-11,1.53056880110818318005793037012849983e-13
data/image/0193x2.png,Inf,Inf,2.70073954098225949001882354268245751e+07,1.29809574195060584227872828548131062e+04,3.45319709285125418816109270066501501e+04,2.28728608958516518975330945948406083e+04,3.83977714282378550467610490838815404e+05,8.89917270428160109567934307902062181e-02,4.85771715765233253115096586571364053e-03,2.42186028018551716908642581622042479e-03,1.18838322520805083289993043648750227e-04,3.82162983579186211075652833884974413e-11,3.81465098747932637320954081809633902e-11,2.82336789487249243048173625989012316e-13
data/image/0194x2.png,Inf,Inf,4.30170002404151757067659184827860767e+08,1.28982454579139094998604343190181504e+04,5.01153344455733899050637220589405924e+04,2.24393190524881542714868599205601206e+04,9.34352359139063585564619513143029405e+05,9.09961314510238353662662113317482354e-02,5.62980511922203512708984117625219450e-03,2.77660144645213555357326438896887456e-03,1.29780389624317768678899382595049535e-04,4.43856487606164127768553295382071342e-11,4.43174223873234131700191608092895204e-11,3.12560423723172278920597076187502231e-13
data/image/0195x2.png,Inf,Inf,2.69896610943464521827079271508415127e+07,1.30954151757699701196968568319333146e+04,8.48517470489351047917034471975597986e+03,7.83189927578340827992446290049346926e+03,2.06773655103328226585092036700197132e+05,6.51754813129553685852073395390519762e-02,3.90354513247389467794809652562523381e-03,1.90378320077774836619306143538492195e-03,8.16141185229609376020640281440965571e-05,2.82793450770865133104911401282027615e-11,2.81274156092695618306093686106660747e-11,2.03806781531341792922980460010679780e-13
data/image/0196x2.png,Inf,Inf,2.69899158096491210314655996072560562e+07,1.31084312511182786089456630256821975e+04,2.43873521576745967404991429027251659e+04,1.32761475625218892134997275917458488e+04,4.80056881887078844519029347650172637e+05,6.18285566934276359687919603183562322e-02,3.44461287923405512597956464815271605e-03,1.70045900043321952975512652847248777e-03,7.54000487608855128825545134716890653e-05,2.47983266879325870250785981052244842e-11,2.47128080282711688348039068283399163e-11,1.73528244810827822463244444362714480e-13
data/image/0197x2.png,Inf,Inf,3.49342935599263208856651222129577832e+08,1.30508260530834927156384726767357160e+04,3.32834380276277128090607627015945076e+04,1.65913395917335168656218099450096926e+04,5.98457199660350744139835449249745984e+05,7.85669596244441026548129221563983526e-02,4.59858167676998511659988076705494300e-03,2.28787794826514616944929268098712790e-03,1.00216739409781023632919355047609928e-04,3.46078366889787989067170293723912448e-11,3.45469708995701475294199748111239990e-11,2.46924746532987785104772928043726651e-13
data/image/0198x2.png,Inf,Inf,2.69908306759261065092099322797629926e+07,1.31741032464046898878141137392710078e+04,7.23756083018902927651450440650362002e+03,5.58746350953870760356526715925181844e+03,9.69135716434597686905624338854960807e+04,5.15568068269938925621664890645756782e-02,3.15261508807144207086953432356688515e-03,1.54329727816134881504121699742001826e-03,6.24592902354373010691871663237302209e-05,2.22559048384699943916835752346400591e-11,2.22893770141003781815431233971438830e-11,1.52463877763967400478808144546864702e-13
data/image/0199x2.png,Inf,Inf,2.67926855320691212019665698083504292e+08,1.39335038672283064369334210258299845e+04,5.43816551827964146381415179082609319e+04,1.84407222889262746120990626599581362e+04,6.20352748520213073963063206608913574e+05,8.70446110160809507487144750297574402e-02,4.88822930183059958761020010265989770e-03,2.50088749688538217103933521664016104e-03,1.00219226669677143800652833802271491e-04,3.63859088482348061757133061617896949e-11,3.63844101395696785253822939207210411e-11,1.90733335066418420694433553071276603e-13
data/image/0200x2.png,Inf,Inf,2.69907315853143907755482201597385486e+07,1.30599955189971193376127289923461703e+04,3.83334568209093387454902296799110686e+04,1.95360522522130414235733538546481156e+04,5.92036783851881595525239853960099784e+05,7.48401176638853771223750179865349331e-02,4.19499913133395610648636854820949522e-03,2.08133136478933015697858291629308615e-03,9.15691878980131554194936775975319446e-05,3.11397844461066659937428790085247554e-11,3.10214386487503000953366979797715114e-11,2.11638543527740337271546099327709116e-13
data/image/0201x2.png,Inf,Inf,2.87298302094636638881445521521148506e+07,1.38976045701307327211119102952481552e+04,8.84521000383772567342448208008380388e+04,2.26652436632994550829719514685131142e+04,7.38456943769396688830143535221778896e+05,8.62091312004038889309174778993706855e-02,5.53399501660333526000117582065841703e-03,2.74079755224340312833351151295110068e-03,8.45426930504125231561094850706616877e-05,3.27895863078212771634320332423492259e-11,3.27167411393858266425526727930645766e-11,1.62311260249543710964439498726506195e-13
data/image/0202x2.png,Inf,Inf,2.69907394856885155586111118249206868e+07,1.31003934768328396494906818728946549e+04,2.74613459226447532058279667506443592e+04,1.42430761963594459871346698829764130e+04,4.71893524504586226655890926300265041e+05,6.66071582413890533874306597169008735e-02,3.60914093364622745208255654168097168e-03,1.79034715036944493071474255489547654e-03,7.46620567122960076299424929111642139e-05,2.70134534480163767802250156536267870e-11,2.70294125853755832002129191177556613e-11,1.88394662998820033551203604157940252e-13
data/image/0203x2.png,Inf,Inf,2.69906465356166254668829910444329262e+07,1.31490050659334927762734750085843494e+04,2.12784738210663212549206195164456312e+04,1.06122049533562110718727020278722944e+04,3.63590401595028632341356647141210476e+05,4.91988480763524423895791577835851501e-02,2.63558935509806702064727027209240143e-03,1.32614189238636443166028784553991161e-03,5.99861806629302230251923315921519611e-05,2.00881342015544661324924703961039016e-11,2.02609474443483013801988852458496991e-11,1.46291027231878390679364031091031717e-13
data/image/0204x2.png,Inf,Inf,2.60262238283456900434080277172392979e+07,1.25124734130871536884329680408520083e+04,2.50916416132844338722299766857423897e+04,1.99189522943449900412798521216113368e+04,4.02156710664149433293582021863896355e+05,7.97119351643819874337715782259455933e-02,4.13024782996780589989632385622641444e-03,2.02543229064225961515044968739073107e-03,8.59818213095174391253608027654884357e-05,3.45546640817394502949299166486879957e-11,3.52484978777041258139145676240519819e-11,1.48737607007156328940285740963834850e-13
data/image/0205x2.png,Inf,Inf,2.13930151265360219294963714175821454e+07,4.19492716788906045832028970616384482e+04,2.15970008510163474988321777105732575e+04,1.80566140292685776592926589943315683e+04,2.35130775949831227142058395905212986e+05,6.87020621385588841890574769349373547e-02,3.29096495570071624496946610379735655e-03,1.60655704262732104430060475539160415e-03,8.99126351489706289164637490439714007e-05,2.26000832196469882532583957611120979e-11,2.24979131110313887382437522382713013e-11,1.76177040501743156152561495940069004e-13
data/image/0206x2.png,Inf,Inf,2.49336661657521871720347212249219817e+08,1.29680746190036462592970092029107420e+04,3.86016696175429519175280392691208681e+04,2.41938703561210692424433693985128523e+04,5.27072249001127267429689903653537023e+05,9.47433557172193685018395001071473855e-02,5.38376536072651343636174583767155443e-03,2.67375978618004976243495263003580688e-03,1.23562316709818038093772483870018383e-04,4.14025668623142890893260755824743915e-11,4.13103105402863754154388791878141602e-11,2.96610251028679643985228053823846292e-13
data/image/0207x2.png,Inf,Inf,1.55857044818765650785282370699976608e+08,1.30162568631209786942668681547413613e+04,4.06608821225727473723106441389023439e+04,2.10026395537563761013701333693869659e+04,6.53863777403057883245347882955586415e+05,8.13648378131787270673048798384391761e-02,4.35756291081259182771292501245222927e-03,2.17390653328107439259546551861314539e-03,1.03173655120990302882792223541086983e-04,3.31931772227648952886194073866028392e-11,3.31021835129913164062593804632282556e-11,2.62449237157622304606769493344277180e-13
data/image/0208x2.png,Inf,Inf,2.69911763716745934331144577085951390e+07,1.30434961518344371431162554241563548e+04,4.03690922156418852351866749410785171e+04,1.47703784537079963146175365386109137e+04,7.17366683094959077667630269336312555e+05,7.91616531290812570930899086413207763e-02,4.82091384125004129471819133753650385e-03,2.39440741016835718512728673526566273e-03,1.00627077142249861919767650246196915e-04,3.62890948956434581002272796980219906e-11,3.62762329728326087786781610617603160e-11,2.42230736015275760268487345766560275e-13
data/image/0209x2.png,Inf,Inf,2.49368437029604653083617901183169417e+08,1.29238653523474112398758470592437122e+04,4.81199151680083108389082547466459101e+04,2.55606234032832866985286650706378846e+04,7.94909191825646518043238627794392853e+05,1.03857287539032264628638898790760850e-01,4.90752498837398586357777839946295193e-03,2.42645660351499732405016499936153603e-03,1.24993466349156523497443503972917917e-04,3.89443009337865559616519863305670135e-11,3.88555809623588083331086870274248547e-11,2.85539393604435278150327658243881175e-13
data/image/0210x2.png,Inf,Inf,2.94849178904680502568705584702420087e+08,1.29298924438268165583968893681660772e+04,5.77246644703272251304617584130841196e+04,2.64706671204335708109910794730028190e+04,9.67723220571527948207765700797282507e+05,9.51355800101951070712646763689631189e-02,5.23730536752414930673710157830060931e-03,2.57291070123827118016998746472127860e-03,1.23121892820426771551788827662758663e-04,4.02825104340937960528568114320894818e-11,4.02449386990704276617530770454142882e-11,2.86286905052826671964904995313774565e-13
data/image/0211x2.png,Inf,Inf,2.69907832400809779415431328971533699e+07,1.31449025360826039416016816802548591e+04,1.59909137614760446463340042329996190e+04,9.58542717404971065274776303087945867e+03,2.47163335664222364587786586040404702e+05,5.05488441928693970453511247401603917e-02,2.63585879857235195127256581606638496e-03,1.29065716389920525263355617811113727e-03,5.86446674656160330369876377677676140e-05,1.94940828692307376655478225107617747e-11,1.94635716965731572721070878243194597e-11,1.42629960688725324020594885303562139e-13
data/image/0212x2.png,Inf,Inf,2.87282472248094180862452976932622144e+07,1.39931723094553066564313879238644624e+04,3.11827547103744206377166146364627081e+04,9.12494524103699812025276272804024239e+03,2.55730697650753800033987371264399466e+05,5.49501033534004836058263953157239629e-02,3.89850069481937712755437647001652216e-03,1.93524305586421669960848038710639533e-03,5.60415403216484240983213403900135635e-05,2.56892440072720191317018000060554079e-11,2.56291094193845600437122818129022683e-11,1.12196121584768693462073592751887171e-13
data/image/0213x2.png,Inf,Inf,2.69907979899245851309865153559467026e+07,1.30958916315933986419731633175918537e+04,1.93658021357080313540603429728111636e+04,1.21876144800568954809490975000532284e+04,3.17491685631185667638502648298689413e+05,6.17585131571834736385899575240261813e-02,2.89747854021345425246560276535958491e-03,1.42125301399248011181852767567811642e-03,7.15275834804793995294057343917884506e-05,2.32817308736407450599497071264010695e-11,2.32004471871927321310251286360546441e-11,1.69343675524879710755414671703502149e-13
data/image/0214x2.png,Inf,Inf,2.70993490490019800780015005409423316e+07,1.31307890019842407013090948123461283e+04,2.01489497770476921258721806247584708e+04,1.17737813245909673831952084360116135e+04,1.90696204781205656154006760475977919e+05,7.00208400391286781242927218273283235e-02,4.22303709243890839261153993209729096e-03,2.15012910272981090149054031762878275e-03,8.92276412889144873276028564298506283e-05,3.22680120305478172546085920650220201e-11,3.26014245903407755745609613129284298e-11,2.15142673294421169854544836917489928e-13
data/image/0215x2.png,Inf,Inf,2.90074358742040607495326550898462488e+07,1.40360590672255587068337798218173495e+04,5.19474407162502824908823377852043580e+04,1.36715950098396288341421445486225243e+04,6.48989874694736044648820887202152267e+05,7.33902051876845187124010667399774231e-02,4.80565669836625046461629492119274489e-03,2.25182206857866605148270404638738166e-03,7.84957612980963585373739848813780314e-05,3.40204067085911028555131993035556110e-11,3.33702690530050397376811659873111920e-11,1.31582526328615864873573345074978159e-13
data/image/0216x2.png,Inf,Inf,3.87758806690215802440053178896806991e+08,1.42812885000295292554824871374631998e+04,1.02196356166267501839779242548154659e+05,2.68201410985325992791930508918869429e+04,1.15602075112524827315127564655003043e+06,9.56916895667407523960791065209948662e-02,5.59351722705075068530767234256572825e-03,2.68240562590665966016962105433491675e-03,9.16561726251210992687069579865426958e-05,3.72005273115716314793777594082448763e-11,3.71529256624868273665465949102201942e-11,1.67492030208923182715287138012014681e-13
data/image/0217x2.png,Inf,Inf,5.30635715753390188524207406459395103e+08,1.59403022194862006432948636246809883e+04,2.51842445302390426513175380015736369e+05,1.66678130468964104517200119298392088e+05,1.15304969511788971650483430065178071e+06,9.44622026938000286598314020329288606e-02,5.59665712422154998994508303905651458e-03,2.76912579920266406708617453197015179e-03,9.21672900428173177391617753716006251e-05,3.79000104216953117891697034647757292e-11,3.77866125038735643156714402448269604e-11,1.60052494255751838513372176169787972e-13
data/image/0218x2.png,Inf,Inf,2.70033022070563834905587519072038907e+07,1.31095996282505221015506966066027082e+04,2.27169071581231486591271529421080745e+04,1.56142275870279749218543951762372806e+04,3.45297406056624396625668290111639333e+05,6.79135153569445574560233424607233312e-02,4.22577375632810395668296819317749624e-03,2.12886119127232902685052425453354960e-03,8.49783635880964088387953885590057544e-05,3.21977967962057799545681721494679967e-11,3.22725752159022645449461110958131008e-11,2.07919231779663439882154170030717425e-13
data/image/0219x2.png,Inf,Inf,2.71112849007529373162465066431788959e+07,1.30876131403066662592767322310233880e+04,3.46142266801733953787659426908957785e+04,1.86404064485117274470798725486721705e+04,5.11306100227825280113089187221334123e+05,7.85802829788989411315451622278076562e-02,4.03878222110928086771946128348167436e-03,2.04036809935666506285753961980265207e-03,7.76815608795437520225884728109280912e-05,2.85786825358526439733332540413312207e-11,2.81574213872969102486533411086087545e-11,1.56428370112877591035819581876175984e-13
data/image/0220x2.png,Inf,Inf,2.69906851489094867684688896728811846e+07,1.30551559046509209338353045345703858e+04,4.36764448091469314630131944044969170e+04,2.16057833406252069518286385688074399e+04,7.01369466440247698218205266870366885e+05,6.77398288398989060076452480038935600e-02,4.14032023462394876250375896378952391e-03,2.03483681824326156094715423061798531e-03,9.85227291041209152938245122406291443e-05,3.14803813127714652964123130205761472e-11,3.14291876122550376311001914100970603e-11,2.16807858364123089494849448103983748e-13
data/image/0221x2.png,Inf,Inf,2.69907851546734498865702430476994415e+07,1.30785731420035081529158276487389949e+04,2.31210702276044293468176965045165994e+04,1.44467145018651507935321711612859209e+04,4.10197931299447680872408382847969427e+05,7.14482007153568852958365410955028979e-02,3.85746744960770676497770086268280912e-03,1.88221751841185933389581828055765141e-03,8.45542991839322164239713981851306928e-05,2.81519946272541121848209163469748932e-11,2.80719383246012849115594087381600993e-11,1.99219370357092900328068590432342205e-13
data/image/0222x2.png,Inf,Inf,2.50036948200352181336743589075662474e+07,1.19591834547625973013950250827493817e+04,3.42468268751996923371795576847922909e+04,3.17777867526687051388522170571969695e+04,5.29158060624342527615691970243776850e+05,9.25275275193440015202193577942372057e-02,4.37051050307646284447451896636526513e-03,2.04904660497363048742300422453617384e-03,9.37935692968743748956807761180864754e-05,3.22362187015566081011662577865477021e-11,3.21730544836871096181599406153129274e-11,1.80529790063571940219671290103442210e-13
data/image/0223x2.png,Inf,Inf,2.69907992907334657781668846916650229e+07,1.30812111813946062791819381496480929e+04,1.78772749002578977307641069566280331e+04,1.47189774667992417908815648117415518e+04,3.38106999744433693649736299946026749e+05,6.52405727941759516597030264588889455e-02,3.52264339454382407218711854175477643e-03,1.75945351443139594501587333972967082e-03,7.68403877530352672697448799141069834e-05,2.58790817400459972771849654087980472e-11,2.57238643697107778174822622942997616e-11,1.89104703407529695923862573392206235e-13
data/image/0224x2.png,Inf,Inf,2.69907427215742428404580823021105346e+07,1.30210547829789125978115125874901259e+04,2.79831744520735967247371707972071718e+04,1.70113352468136769597084636190830808e+04,5.49827251457204674544355312755672901e+05,8.15904166077929000314206768842089962e-02,4.36516744641283610564323167647597260e-03,2.16649932356519759196091492230102556e-03,9.86904427688704482092600161914993226e-05,3.26541819576913354711061319892479319e-11,3.25648579001692106834514582340301805e-11,2.37136114038733362660256997924264786e-13
data/image/0225x2.png,Inf,Inf,2.69903925689723629771105876484348483e+07,1.30530444656146011262784063523620093e+04,2.36799664167477140533536075220614904e+04,1.70047027120616926500592175160917583e+04,4.06193084522280228539535171870678665e+05,7.23809198804657020650334221189627975e-02,4.04430336281483526735093988167065635e-03,1.95148951736933702519041551032654662e-03,9.22567978230335733496512567410137963e-05,2.98713763517156409634160540972130910e-11,2.96979010726362183989159580360453400e-11,2.10086140704862587459417749031574119e-13
data/image/0226x2.png,Inf,Inf,2.69903657962184139410901044716461801e+07,1.30679780262799948319980597903280098e+04,3.62913141505419445114629042969791686e+04,2.04661361521784830120449775313409890e+04,5.25902646506779812968193535442426699e+05,7.60033892428974346773448813426013327e-02,4.51621041216580470867751729483415015e-03,2.31390060067030962736355740351133721e-03,1.03363926150858589687344505268521183e-04,3.66669307723329230830987858863900451e-11,3.68920127530465082150661682032018867e-11,2.43347344373416253063794664055866089e-13
data/image/0227x2.png,Inf,Inf,4.31770158815493641805893289970608218e+08,1.29309791630388499892316604741274285e+04,3.05652532900182659833442756151226667e+04,1.98675043006813309717177223505732241e+04,6.25593318662371921561698707927979089e+05,9.72078384354306052029152497340159003e-02,4.72175925032643894266202637596058090e-03,2.34691187096379709554137676043769874e-03,1.22513308295059064611278886367934399e-04,3.72064084305538366002202824221135974e-11,3.71681771306154419879133444709388708e-11,3.08786105770185850549429108909118043e-13
data/image/0228x2.png,Inf,Inf,2.69907233367176049908305381639956071e+07,1.30328955420583874720248772509245007e+04,4.24279394288587175073607212143321242e+04,2.23008604680265668611318099052004531e+04,8.14937112754510053124524362438199402e+05,7.90398330935257143116259634065104939e-02,3.87458001701223960251543086737252997e-03,1.91965841473666681348029300232822879e-03,9.19377126402412301797720239341393095e-05,2.91695797930680763768375363765046362e-11,2.91202453436025083518347887180929907e-11,2.15316692842287453308278065601578805e-13
data/image/0229x2.png,Inf,Inf,2.63798959258375052821963312504882469e+07,1.27381591727299317838154300925597048e+04,2.33077431868014199967871065772322391e+04,1.44112693206111526211017442228317863e+04,4.53936351069186599087692972039624920e+05,8.13463088520290613604079117654596796e-02,3.67308464062815354770487442575707866e-03,1.79898379398217453218521163765826707e-03,6.98231186293104802077629809457638782e-05,2.86216433665809116577631213950769562e-11,2.84481653429582663858547946381597072e-11,1.33346665963412491380125397165843866e-13
data/image/0230x2.png,Inf,Inf,2.73507312982871361235510205820502346e+07,1.32572162402171728297250471695511938e+04,4.77900788252198810111129939796548384e+04,2.16531008190042299135460951369271447e+04,9.83464645189137711344102570932587246e+05,7.29861005935994930781456184425452171e-02,4.01558959858237862460595099962583978e-03,2.00108212127756002857104764449440988e-03,6.94384808609266574503892897609148647e-05,2.92003229878218728135755596926883568e-11,2.94347611746119265138829828503859779e-11,1.34871642217913714720246223906655761e-13
data/image/0231x2.png,Inf,Inf,2.69908219879738815527652237869078418e+07,1.31616914029163496141073042185630186e+04,1.67814927682883981909608033794462963e+04,8.58967801865259110670809107792411929e+03,3.30671403072109871060720110610629721e+05,5.27663671483299054903809503745572377e-02,3.13751683781170643451644156975110452e-03,1.55348614669383361585067666211695061e-03,6.43756053495408304029651077616582551e-05,2.29727392079857006665215626438179641e-11,2.29401655665952536246918782274209120e-11,1.53651929085499007864537975016028244e-13
data/image/0232x2.png,Inf,Inf,2.70229135754214758337863627649179327e+07,1.30093735286189538934869497953295771e+04,3.82429532825361427462214536662121278e+04,2.34405976499462328816594634833937065e+04,6.90895165894999855423241193438467020e+05,7.62451555992489566737096684925642049e-02,5.24929736416340662443279233282646169e-03,2.66542386637954491563331374881072915e-03,1.22467606059360099891643834766335356e-04,4.16430309893646104761005026175499318e-11,4.16192817416404059588155521001296378e-11,2.78243007918427264076986467074613712e-13
data/image/0233x2.png,Inf,Inf,2.71113926000860636388017541408325239e+07,1.30793123787353676686440300327691606e+04,3.22915239291341213161077180503870167e+04,2.02807662783024303024752650738573975e+04,6.06488100122980990922902316913156778e+05,8.17735198360968638599793437755668608e-02,3.85355111204774718337470683816960044e-03,1.93780529519664540589178119891196466e-03,8.20593717132889240535479309992024879e-05,2.81410806812853329412793620715817720e-11,2.77217588684236110407329583775656462e-11,1.58853120453205971193709769563025352e-13
data/image/0234x2.png,Inf,Inf,2.69900114393742185929138729317767879e+07,1.31388752443525034557698225168434659e+04,1.20593969683423632117391565513362148e+04,1.02674986561871049837009700104801964e+04,1.79788034889436054798525142979984817e+05,5.24624113634656199475673396208979224e-02,2.93682147470847044289487873250023602e-03,1.41521072227452099932584830444389631e-03,6.56883860130951457206586583266836781e-05,2.06893193500509714317646913037466292e-11,2.05924763693178038356188853184466485e-11,1.62387460888646231369833270002196716e-13
data/image/0235x2.png,Inf,Inf,2.69908541135512337314440330857248430e+07,1.30325740665223907749072766742261786e+04,2.40891254966088878033019732722048918e+04,1.70597668882982376718537932087892091e+04,4.25375824467453412255365916869750409e+05,7.17491610477563592111423706672751075e-02,3.30324081261147210957062563434622640e-03,1.62406519432188015307675989673590286e-03,8.98365983654839164849452522967299491e-05,2.59095814970032466456302224228053411e-11,2.58275578278239582852460640199885728e-11,1.99968487828281733944058658322415048e-13
data/image/0236x2.png,Inf,Inf,2.70034041725006194796655708635602732e+07,1.30411471435017964239920783484997565e+04,3.36358347313195563113626882898538768e+04,2.19516871484423421279597544848416176e+04,5.50296097303165715648404362924614585e+05,8.77115605330049871238475116334666844e-02,4.70348487345754980081116659453673880e-03,2.38412314977549980417362335907373855e-03,1.12019704349851677145608213133735852e-04,3.78913814538514099496683348715649732e-11,3.80462719692892866010251476727220784e-11,2.67971953974379575662308099409252643e-13
data/image/0237x2.png,Inf,Inf,2.47416623480239717112587314735411986e+07,1.18972264482202328676091662640553433e+04,2.75060783877761811787832191328557321e+04,2.29905021614966277456459637998921358e+04,2.94010344041271054971781129965744944e+05,7.69787623729478146441715388597072818e-02,3.81106136886592931599504854138583798e-03,1.82719840482183342082184422187304194e-03,7.27332190685041290724278333456098301e-05,2.81483536734676328194792971146917604e-11,2.78022132121628962343961114883617275e-11,1.41778566705601747644100242627807259e-13
data/image/0238x2.png,Inf,Inf,2.63798399658392399246672927250299879e+07,1.28023957392915824278673545783413456e+04,2.39403653782231589349279240872778384e+04,1.73137575404156343605113104557585522e+04,3.48951763608194178149146014331025076e+05,6.25914168505209024645213272647418450e-02,3.23084952886689448905352834535252409e-03,1.55905691910966616953615161517978044e-03,5.36396337022014998070239512640037539e-05,2.46639818301437775080203546315718817e-11,2.44251031680990126007172537533313013e-11,9.71399625964661570429604615658508915e-14
data/image/0239x2.png,Inf,Inf,2.48733009223411713266923869470399036e+07,1.20824106336440531805206872363833222e+04,1.71077876179222905896022405414372119e+04,1.52920486207664070078528351636076541e+04,1.67534035329821191171220058405696332e+05,5.75593873770021314326402210094687342e-02,3.36778838123029846491605238062334400e-03,1.67474675699445143311814920808162935e-03,6.05468967056602750617539723787887870e-05,2.50458505232383098577545984400938242e-11,2.49788223773530217701199802392285849e-11,1.11579767338604367512471734086506871e-13
data/image/0240x2.png,Inf,Inf,3.14535124724853273454668102751950700e+07,1.52333722112760852609567358642978742e+04,1.24786960801061904120777964921411484e+05,2.09354279613871569421628921383661125e+04,1.19032435979134188714595946311706999e+06,6.84672737969310849612829076829655717e-02,3.95980822668038996138530696827576738e-03,1.97247468361660449602656618461831389e-03,7.05426172464683422633238809808158259e-05,2.66991738037946356898425170389454592e-11,2.68828005960024625349115674817451758e-11,1.29228572413644671448335825733928603e-13
data/image/0241x2.png,Inf,Inf,2.69903806430584635078959892568546670e+07,1.31043583504503139175448559741071233e+04,1.77217235783247590521127271809802923e+04,1.47468681606690539255405504592611427e+04,2.08540947542393032251759887423915113e+05,6.38128203444766427637833680326534921e-02,2.93561232536684819855887729248052152e-03,1.43241221491508213585755905410732982e-03,7.14952443054778963636697447634504524e-05,2.31029849332054233516813811700121476e-11,2.30401584866790373420266905691772390e-11,1.66354695734984782131992802167171124e-13
data/image/0242x2.png,Inf,Inf,2.49327571768288907012500053867283882e+08,1.29755514032730913487272214246286625e+04,3.57873881877461646690464696941972570e+04,2.29621277556425609951555060771473954e+04,6.55204063237110058949476894944316339e+05,8.79683746608614628882619849019307339e-02,5.00067926626552893346518479398558056e-03,2.47256663734557184438994352842705177e-03,1.14791401402349713895515569298751154e-04,3.79321682237699722044044244934796602e-11,3.78590914764429468405356569459577773e-11,2.82698204921119034932959110902826570e-13
data/image/0243x2.png,Inf,Inf,2.04593578642112757578780917291134969e+07,4.02431425874146059206653569559927720e+04,8.91055595079298223637295654223204573e+03,7.57929142817578551876082020837364665e+03,4.25766252722484479491223959755722029e+04,5.36798127643518660006594476060795484e-02,2.68686011313696442301050758537463712e-03,1.28182201621775385468200349049472579e-03,4.83199029675548464166796783432468454e-05,1.74786513791680458203892649684679135e-11,1.70781078284528932284047724044609098e-11,9.73074432007362626145822406138265544e-14
data/image/0244x2.png,Inf,Inf,4.59572046340125041526093730867445014e+08,1.37597548412311255020082120124478918e+04,9.47524536137585022086534329985553300e+04,3.08228927634969553603250176418890550e+04,8.63009632222330895798802528722722227e+05,1.03426710594103714131996984080535053e-01,6.75957761009026239122360334568029462e-03,3.33852134473374407181291449570059539e-03,1.06219496489378808995476228321171262e-04,4.24840223905332032673630830209106921e-11,4.24272346567937356515206083262628061e-11,1.94876667327631700719887051526436777e-13
data/image/0245x2.png,Inf,Inf,3.75601396664548184982403622503392113e+08,1.38586077015073180551900801227483444e+04,1.26182014560813382402292565334745157e+05,2.64798635873684604445097901766037710e+04,9.59536840712864971651244768716606101e+05,8.96568788948215202153552422846001653e-02,6.82572113552447161394856389757527975e-03,3.37983926435937026849158132799807567e-03,1.06628116898534558496437228436191603e-04,4.16825007872971797395501753893521621e-11,4.16403815706073577839341068271757734e-11,1.94851525557749757505631410138486938e-13
data/image/0246x2.png,Inf,Inf,4.31770338313498816965288584930148038e+08,1.29012133257760136481522696371977384e+04,5.77596807481130592444923669070452192e+04,2.46697299605576635314465998492166914e+04,9.92070496377479228174176559652880956e+05,8.31506012991753190945836983813425298e-02,5.96774889995814390374270930795492767e-03,2.96685816565393839452927228098114318e-03,1.37964238760260931329648539787217697e-04,4.60938480023068461129096506827022406e-11,4.59704269416926863305134959821242364e-11,3.10712496639261016092942451330314971e-13
data/image/0247x2.png,Inf,Inf,2.69905315683198476593478916195934349e+07,1.30259141874889085126894452076132647e+04,4.73766009896508626455647086424336280e+04,2.38408933413097841639241396028671522e+04,7.27660749342677650118802153764133003e+05,7.94451063901388763767800839798048403e-02,4.67144564590544196697346013352456239e-03,2.34245483397289992322709915304542778e-03,1.07715757420074572672823425445577135e-04,3.78155970295803180669508245128230570e-11,3.78085518756233957729427846720878127e-11,2.52992689738265905330720553462438063e-13
data/image/0248x2.png,Inf,Inf,2.69907878441334548815881363250336542e+07,1.30379572637917384660176829298846263e+04,3.10168651095358407450698783556846488e+04,1.75873103090952089009431995512437147e+04,5.71074222347467831700320840558825588e+05,7.79572042280422320612028852515555883e-02,4.54398274759048225147175557333229197e-03,2.26538749169217617511599512070997889e-03,1.02768690030685801805517289982631534e-04,3.38181249086198092404987497986014508e-11,3.37448863856517360323637620820792057e-11,2.35148255907803558647468794767894635e-13
data/image/0249x2.png,Inf,Inf,2.69907728603528598893456979270209238e+07,1.30371650828284896169075887550378489e+04,3.33846544026177899241113326637309716e+04,1.77823517637792134016593317023187429e+04,5.35920635965064324038109303757984157e+05,7.74102835478865670188972296085956451e-02,4.12203090652943336493659585007636983e-03,1.99399320788612515359668017696325984e-03,1.03191182390923612242690135164879130e-04,3.14217784367897004314609553306647588e-11,3.13202123892811283883954216296583757e-11,2.37228281772431303533866216827474967e-13
data/image/0250x2.png,Inf,Inf,2.69909307194657232331874455024871304e+07,1.30950257921925937223996136939076343e+04,3.15876660047013929251423937121179229e+04,1.54159683708836015175137998818782011e+04,5.88864049964469707107856776934468841e+05,6.06994810854913200913981951999761072e-02,3.24726071390722078399652501369524697e-03,1.62919194655795498083966395829240836e-03,7.01309496035349371546067259469521099e-05,2.48108890562416500923177380529107576e-11,2.47722337764910974136958204816958031e-11,1.80784783180577811635432776744467413e-13
data/image/0251x2.png,Inf,Inf,2.69910020425501713841108918997535103e+07,1.31406320896766994844203997807545578e+04,2.11535167858228103382626095354524492e+04,8.92335099684838511412215331221421309e+03,3.93649993102859374316773590800376896e+05,5.28251001581385928889044200302484398e-02,2.76376083152357267793207945952061843e-03,1.39334986757471681651541712820816278e-03,6.05935602922755021265114876574020469e-05,2.08502249044566816166183482545594297e-11,2.08103250137297036003337540810811929e-11,1.49073008861278570509840786777526946e-13
data/image/0252x2.png,Inf,Inf,2.69907884722472273818037224346146972e+07,1.31565000283029359415245910980498527e+04,1.73245545468044125262560173458087218e+04,1.04528577362775829863375967087533965e+04,2.49815550183884755117451534446477968e+05,4.78562677872907478771319404983757785e-02,2.65988865580164805171635505648082009e-03,1.29865966281951721134020906820628421e-03,5.81505259091079780580421265878342739e-05,1.97186626064168347589892872038936360e-11,1.97467811612854805985548792308308354e-11,1.40583855813247577588437817339426459e-13
data/image/0253x2.png,Inf,Inf,2.69907226606814061081757771352609224e+07,1.30291412490923108316327864252455417e+04,3.64057478741478841105110356553747860e+04,1.68935265221179793779559847024069876e+04,6.48265627437249721838832023577265880e+05,7.83897202683496522665889056299118569e-02,3.81067819139621077407213675440734663e-03,1.93888443791388390492812456824587894e-03,9.09245905251768916184186197798916686e-05,3.00563732606262765384103850636474408e-11,3.00894125277657193885990845816247770e-11,2.14096366444361416556142675333502788e-13
data/image/0254x2.png,Inf,Inf,2.49368355622530152495881834420127663e+08,1.29325661099073985205963369488354188e+04,5.04494499141171919386744415060789450e+04,2.78527727807261417833032061367947462e+04,8.15385070172550509262105278927662352e+05,7.96907861849093136587509598079256923e-02,5.69516286891253288292877299993900179e-03,2.80586744159253044703158956404190817e-03,1.40486338320252609891707206016645120e-04,4.31773812219772807700927983354846798e-11,4.30493204894195337747536398186707677e-11,3.01015610943718082422564428689218627e-13
data/image/0255x2.png,Inf,Inf,2.49343039224810704046496920237533406e+08,1.29447903276967961458196406410280551e+04,4.42730938359267693980507985259624773e+04,2.52521666707805538943048641745670833e+04,6.07473843999810180618051218553850365e+05,9.46920110040461632988691697997543923e-02,5.22689215548772397691132435754246166e-03,2.57327907593042662112807612436141929e-03,1.24934851622441606678491410536898547e-04,4.06261314926187039033987857846147504e-11,4.05707008578089877992464840708984544e-11,3.09489417173654050833802716155728352e-13
data/image/0256x2.png,Inf,Inf,2.69907501205527487482318420431487823e+07,1.31309836790256595292599759754521471e+04,1.51033544151180122176557192307140589e+04,1.16702649202355092867665423908568926e+04,2.97559308899388262525779787504705593e+05,5.92975928744536541711989961591181066e-02,3.76159773333743392263795115855035228e-03,1.86735893519181216690234501154894149e-03,7.59156522342800557670464548090189831e-05,2.76174469531901408970291374066310221e-11,2.76027972017056123217592418237113203e-11,1.82258761923166235158069333852072303e-13
data/image/0257x2.png,Inf,Inf,2.50231750255220079904822574184196787e+08,1.30132215814624896861313302362929958e+04,3.57601271217266730306043287983942010e+04,2.42241910006180547354397962421917784e+04,4.08994024721838545720372529610257015e+05,8.45799644508751613896050657236487167e-02,5.33456177701883815949143413397486092e-03,2.73897428907381844310778450391199019e-03,1.24897123893454028221787841485203662e-04,4.33372846073569825887762939185690683e-11,4.34805171640453139147618556771126859e-11,2.87763382443723178272553702973993515e-13
data/image/0258x2.png,Inf,Inf,2.69909162661647359288768061588289697e+07,1.31033735158345859880859254428165825e+04,1.78201084874299925190459883551547664e+04,1.27953988128235497845409424880154622e+04,2.45362375062647889339948098690636616e+05,5.99753266059998065667397634647310775e-02,3.25722159160934044835591618203549386e-03,1.58204976148955829723148553000543250e-03,7.06342074048089976646618843667579124e-05,2.36501724792436598750519852960419256e-11,2.35874483538672320887628551821716475e-11,1.74155838927210329870319884218226193e-13
data/image/0259x2.png,Inf,Inf,2.63796883154785395250001129538622483e+07,1.27293863341006753425005901876969545e+04,4.41917976363079137147543185629377811e+04,2.44739661301588085222952145694518201e+04,9.57369439053992196250950301316860471e+05,8.16102838155015640602391296873912587e-02,4.80805526390564577625368225789466243e-03,2.31484214203491214794928849068569452e-03,8.90127363293316445929548059663472453e-05,3.85690217928041685714103919854076091e-11,3.82932135555769213605040419564178878e-11,1.54254987467906791631784399795388047e-13
data/image/0260x2.png,Inf,Inf,2.69907306663315000143691748384769903e+07,1.30019790576368803554655055191248222e+04,4.14324256593527693650324973753488698e+04,1.98827332700909625240560913972346250e+04,7.04890154796373623087260183321067662e+05,7.44602861107710245613983493441774898e-02,3.72210476181940263072147599863144979e-03,1.83436020072345611029532539349120225e-03,9.75700925236362360393224437970421471e-05,2.98523499479022698679509483944302005e-11,2.97943119481552301885688275341859633e-11,2.32141037485615356189548798538319574e-13
data/image/0262x2.png,Inf,Inf,2.69910512609008917029526767200054660e+07,1.30257110317515155625661603067330788e+04,3.09394815500601687277062206795880334e+04,1.98279060883591090923084365464586539e+04,4.52221742785416748186889247271467543e+05,8.35671930737567488630348039468463111e-02,4.76755384064883385553179111189361181e-03,2.37427922375434697963551656424062071e-03,1.19281903210259819689105281117461198e-04,3.84665899344075839189074782263600882e-11,3.85546615027982920274819082867819693e-11,2.62996814621255647877062097778937096e-13
data/image/0263x2.png,Inf,Inf,2.67657865905839799816892133797986468e+07,1.29220852851057419291844619735254202e+04,2.19680329317893147340343980576198612e+04,1.83653417792734413236200616819965886e+04,3.67502206063084277427455382244874541e+05,8.00232016597761409315464378182306751e-02,5.36785164436889500899271286224070333e-03,2.55609940792060993631965518127297763e-03,9.03622541051649024176311392803851209e-05,3.63749515251807212576615568832427602e-11,3.62728282166048240272677648946398563e-11,1.89414407214455047223589730991282783e-13
data/image/0264x2.png,Inf,Inf,2.70599497365906497396532337762884969e+07,1.29398108357500131064039677539717318e+04,4.69541702504386141678733106167051272e+04,2.67060531210447063488625951868616654e+04,7.36542377938701684308364667268379219e+05,1.04222334077498429863804855437838491e-01,5.34999157840513733414695990084711751e-03,2.66729980972347238193372326941873018e-03,1.35889908942222899844845718447198891e-04,4.31431307324837825379836115215251644e-11,4.31111395769404529027755389787717240e-11,3.19900749446629729510077951045272349e-13
data/image/0265x2.png,Inf,Inf,2.69903571359649161794209616243952144e+07,1.30129439017651250695038540892060812e+04,3.32915635197891274908460064581210174e+04,2.00229867414701471912436661397936230e+04,6.61846660043229751491372235566680808e+05,7.14599181303180708273096225913559827e-02,3.99641897920680792275420484262320256e-03,1.95630348630211579024752515417544007e-03,9.77473797951746970547254408876044387e-05,3.00803210302855996235256111749770244e-11,2.99926315189007539084142158532110718e-11,2.24419382815020717267716603738396610e-13
data/image/0266x2.png,Inf,Inf,2.69907234641257662981532514411646200e+07,1.31479759439884045624295999227158503e+04,1.98912140439662865014088585995362481e+04,1.42840716237902863670378253297667138e+04,3.00493336943985882579565786301190585e+05,5.68118505374623394878944698082025994e-02,2.85320828298051515435359972562694541e-03,1.43887781689282963792353094273457667e-03,7.20996760974034951041104348707309643e-05,2.28912732500931942660743265461700848e-11,2.28907160990271482205493560646316519e-11,1.59270863358246000035150993342221231e-13
data/image/0267x2.png,Inf,Inf,3.51045535076751418823241796178262310e+08,1.29597890963536926936993066801461736e+04,4.43317559951803674371496611131988534e+04,2.34446454974217161929725587407523935e+04,7.28754867503767246367897676508619404e+05,1.11727256124207099947570350939608689e-01,4.82821205934059403145707950676964046e-03,2.35625975272647402046288247878178728e-03,1.14937068635677258710589484193276198e-04,3.69963182872268630398092129815600182e-11,3.69060956599511344478918044448317133e-11,2.82700506151598287606031288518377672e-13
data/image/0268x2.png,Inf,Inf,2.69909132922523049824664642063019761e+07,1.31095078538182967001101977716561366e+04,2.18873553917862665957898416741415280e+04,1.07914433293122526889205103592701045e+04,3.11378512166615239276436342369382156e+05,6.10734346280495314550859640673928937e-02,3.55517501228797130396556519162917201e-03,1.75041256494679061726716036351409678e-03,7.52981235154980699806572408522579280e-05,2.63528640621019000608021081367106988e-11,2.64016203576290675136125232421740546e-11,1.78511356096621409747040344904669193e-13
data/image/0269x2.png,Inf,Inf,2.74987600473044353864452263771722262e+08,1.43154671158389389980354510527697490e+04,5.41745089349015594293928075800783382e+04,1.92056316667393442633374440505131297e+04,7.23230079288937807269522528582626623e+05,8.32445608218574852606257229627818776e-02,4.37688295225259275807043320684767571e-03,2.12596780616354527815982874030024939e-03,8.23831472382260179115478981129003205e-05,3.07181184885007048641976066448185790e-11,3.07662506140743539148426953455059445e-11,1.49960402320637209613010847085770824e-13
data/image/0270x2.png,Inf,Inf,2.69904989607575161812429297851669816e+07,1.30571175380077254499832541127350058e+04,2.45632776599648730925151714781874594e+04,1.30959370224125750146849233916347553e+04,4.81415195189639449042021311377202994e+05,7.39112434906575522175842785477701064e-02,3.72964942868172198352751935298195002e-03,1.81680172395934556331563333616772194e-03,8.77107578741950554712069783628542605e-05,2.80504521213907966435344508075762603e-11,2.80029463197561140846567881872177214e-11,2.00795504755448918297882362828884355e-13
data/image/0271x2.png,Inf,Inf,2.96915087352357873684488364741895268e+07,1.38943090112143361102120249694441873e+04,8.50766168926548034979906606526510578e+04,2.16260941906673828712246349513708745e+04,5.87474788810621891931230080631955898e+05,6.64350861723387885497055308458102841e-02,6.53872741904339493749575738393211884e-03,3.27144355568834623530627726229593649e-03,9.22349365273146382454275995560316365e-05,4.05327259244924160366206619916404176e-11,4.05128918623527520003207548934567353e-11,1.68866133620686198756312863018197103e-13
data/image/0272x2.png,Inf,Inf,2.52636731325658006424367595116067709e+07,1.21775942326988556071342584957184307e+04,2.58164684108270695160469465333848264e+04,2.27356784085955461778270235047968869e+04,3.73284857120087648352130558797310084e+05,7.35849976603881585517534304554054596e-02,3.30235130929254971025998026890752435e-03,1.60097100565462697932923787428726868e-03,6.86215306476927024588193020112338416e-05,2.37161693036503393173021221246694008e-11,2.37041934757153567856298126037124352e-11,1.34729865442993400129691478109010425e-13
data/image/0273x2.png,Inf,Inf,2.69571680978981661158309244057908999e+07,1.30988251244813762197794621241165217e+04,2.52193441975442594631505774027014368e+04,1.54886484293831879625106992646401471e+04,4.47138963449091410696860996915926838e+05,7.17393089695662438765124126727949939e-02,3.41645251838658316392670785826528432e-03,1.67666732122944480026461668964617118e-03,8.29905265117030175584886049860002609e-05,2.59639621721092374220769698233194643e-11,2.59045408328372010088646514578446068e-11,2.09110175026557748049926078565498954e-13
data/image/0274x2.png,Inf,Inf,2.49334626519989279201216474196442860e+08,1.30184480096993173597727894302001705e+04,4.17696009221048878941811728421572194e+04,2.06973099815079777757128861354157619e+04,6.68183505062815321084742605533488429e+05,8.30747102941780634276589315658177194e-02,4.57526936271426427660854025541030353e-03,2.28121671440655387218646838226929481e-03,1.03238956558556106838997413263012946e-04,3.48576171315123850569527855827060858e-11,3.47176522989466866473276036690008890e-11,2.36282536184920145960456985751864581e-13
data/image/0275x2.png,Inf,Inf,2.93141373188744112578722664964748545e+08,1.29700246168778974506802221645988696e+04,4.32164370951397565530010078379495548e+04,2.85391380073509600777144617409979750e+04,4.91043321685351774336467941586321058e+05,7.89867597409048078981755116301377050e-02,5.99598789809074353519114712689820895e-03,3.01508316975877641563859400001027643e-03,1.35120432376790212168175838803359589e-04,4.63959118213996406506754501958492814e-11,4.64150890962809398124423726991334217e-11,3.04539328040421949359467054112826900e-13
data/image/0276x2.png,Inf,Inf,2.69906468352597917557129553069514667e+07,1.30396074330796163389248234455875663e+04,2.91155022079407700206541372017528859e+04,2.13760121494145184739816142452750745e+04,3.61276662382647432421274551144186977e+05,6.02816641199784835233613247544936152e-02,5.25884754718511412576443383446228507e-03,2.64570723460111082427537201453389318e-03,1.13806781926327501155213264058271620e-04,4.12929512979485000953675915881664817e-11,4.12535506585052470365993341444565844e-11,2.74818547059284736477407040474297237e-13
data/image/0277x2.png,Inf,Inf,3.51577891139921301829553309840498282e+08,1.29867668422521626902665324745307515e+04,6.03412648579871030316545336063659168e+04,2.63133286096463518240714243882173187e+04,8.89812938682666473136262314785043778e+05,9.09674651516272165341578898588987586e-02,5.57388354141931054863746530095686722e-03,2.75950893648882004975834349603912148e-03,1.17891741910610835779887813175180048e-04,4.07128407625782817101314356435450906e-11,4.05109238760572796366117289785770716e-11,2.68171480041389372226934774335671149e-13
data/image/0278x2.png,Inf,Inf,4.31770215098365507973910523813334189e+08,1.29241613970315268881518748357691733e+04,4.92991064385704007125513126401295902e+04,2.68193694030702249883926768222576433e+04,1.01890502600820418532130512936998993e+06,6.38318972626744371412989762005843233e-02,6.20619422069305059586190539670171995e-03,3.10071862244936184370104877813846090e-03,1.40128807626798893975124284459341183e-04,4.81576445353249097493585777358332646e-11,4.80940901503139910414776964532456284e-11,3.10616149919857916827734424770699160e-13
data/image/0279x2.png,Inf,Inf,2.69905965005804681751759904571493538e+07,1.29932592709877996489982334651145370e+04,4.85790231904983924700837707023660627e+04,2.30948658119561026220995298794482880e+04,7.36173313284768499964428298635494912e+05,8.87914221879906265641623434352890146e-02,4.58554909387757334695061468321033093e-03,2.27541684894144485994513193761526158e-03,1.12255320749318214420165467423906222e-04,3.49487768999460943970320771644932593e-11,3.48349238883118478704595374810224663e-11,2.63351280308928204854075053163512969e-13
data/image/0280x2.png,Inf,Inf,2.48732660754196974064698613201255903e+07,1.20473435496333054688963537842483398e+04,2.13118937773489367786379681747104775e+04,1.97100612767534407687679765231351889e+04,1.70291761061190998690237494999930245e+05,6.44718183679514466667289447140557803e-02,3.33469770057168480102404282685983736e-03,1.62143901644496229301777140165077515e-03,5.92409401732987952963402199976854467e-05,2.60577480774488888561162685576116177e-11,2.59522192820975005786352385434650612e-11,1.16960182919629024915759328066756448e-13
data/image/0281x2.png,Inf,Inf,2.48732803040594288215596504715806998e+07,1.20560147106849628101479436150998657e+04,2.57817691277446213203396695123909562e+04,2.27527440812270605255845118797611113e+04,3.71271615392101311804784481214220635e+05,5.75323343983401969523451809839996814e-02,3.49954473108682067237309156734128794e-03,1.68763620699857618260741530473184468e-03,5.91350863815697568142545472143840572e-05,2.58976904517321905986021659250821754e-11,2.58487488060301820291660229064997408e-11,1.23345206639197877670597234690329318e-13
data/image/0282x2.png,Inf,Inf,2.69907055830730826587774060416176574e+07,1.30517926350203037974611562730618538e+04,3.68141402739389301729436228674640230e+04,2.02753689111062085415275232733914323e+04,4.39363967594833172035282981060411114e+05,7.70814187565403707426260671397090633e-02,4.36120510599944364930004620635763868e-03,2.15388181867956926977525398793159943e-03,9.67027622658276857732181005013292867e-05,3.33220035758249080126865430765338153e-11,3.32472418685939475870795859958751041e-11,2.25208138716595474803923770231004023e-13
data/image/0283x2.png,Inf,Inf,2.70635457208435534135549786696900594e+07,1.31007416313649768129366258641830844e+04,2.11803687694373207194141949689434102e+04,1.21533296264750595852224825338534068e+04,3.52999967297904293336118715131412298e+05,7.62243960626133713899485254480921687e-02,4.23371083131951197452363681337745442e-03,2.12737906846656730500366996471816585e-03,9.02638571842869874725670943767421080e-05,3.22629840714925313368742672578183251e-11,3.23186031165142149582065867454531166e-11,2.15430311471985574724596822652143731e-13
data/image/0284x2.png,Inf,Inf,2.69908010154632487541378327163056733e+07,1.31097322218260382467695350246448851e+04,1.78271409857703673398032924150337587e+04,1.46012387769181704286291422292617718e+04,3.04169346683216716623401233727106943e+05,6.10551739446081892182775270236389562e-02,3.52485540135338539151149820315536736e-03,1.71600772537806531723053527880624514e-03,8.02045775614390171008781915624929692e-05,2.51213933503208297488527347324520440e-11,2.49994782381121700755274234642752610e-11,1.89297560749193858323609040115454551e-13
data/image/0285x2.png,Inf,Inf,2.38789028850071314566388452500640523e+08,1.23622423291067071590395182865498550e+04,3.31695139559978720562194809379988652e+04,2.25693819664497999750658610272226415e+04,4.33648626313220502806047701960581669e+05,8.55652489035418800476557755670018233e-02,4.68944992248807814117416953271062500e-03,2.26885776957014413407155199769017764e-03,1.09607857055273134136742936897765821e-04,3.41832528858486318354430659606089885e-11,3.34902983814284398987643736655383208e-11,2.20831075811698666383397004298168739e-13
data/image/0286x2.png,Inf,Inf,2.89355927541941160194195632058587713e+07,1.39617664947944673210067279546562450e+04,7.47849750761900324184150989266186705e+04,1.68624720507303157405298018131031437e+04,5.00169289163167937858535221109051491e+05,6.67870359915986888403095480859715171e-02,6.25503068776382715511975615111026895e-03,3.07937775573811985692252273008982424e-03,7.63618931627542556930881846101729210e-05,3.45228753552927685322861579572955052e-11,3.44799718109778376204263564181184456e-11,1.45480034129673375374648705829544169e-13
data/image/0287x2.png,Inf,Inf,2.69906879935987639264045855057296664e+07,1.29962116662713252669053914139023925e+04,4.23529206723225023871614793556705685e+04,2.32811403148444506203273438273395961e+04,7.67845580576976420454007974055169770e+05,9.03811002104110956136257006538717590e-02,4.34671840357310094423286837648102947e-03,2.14412268606452171524475458624215724e-03,1.11741922593609222592006246012993854e-04,3.32950104011340424090484739101051567e-11,3.31777160371899057270059698409821267e-11,2.45009888788265808983732257995240697e-13
data/image/0288x2.png,Inf,Inf,2.69908068497253769606315975371625615e+07,1.30695154652953267243791056477447143e+04,2.54842190771541308359319224393941380e+04,1.44872788458008002570426217302930202e+04,4.70250975070921857649204334301843394e+05,6.62631027810401563279480819718975753e-02,3.76039359210776704767952049340505164e-03,1.89815086497697677470591330969125907e-03,8.46783237365786797530461782535884195e-05,2.89834818024284358122726842465835141e-11,2.90233655475170804529176184260737342e-11,1.91896359233025976009757320626666537e-13
data/image/0289x2.png,Inf,Inf,4.31770419288164734053529109521913126e+08,1.29567720944768804957998729041234914e+04,5.25239699553372070169026808879289246e+04,2.37459169786731386933374089004230748e+04,8.09958939607785308715166301433723296e+05,8.50625681477328138925680797375087045e-02,6.16750737819700165210976276403572851e-03,3.05198170939424985373762494041513721e-03,1.33195919444083790496674780133708029e-04,4.67312468451470667818959597478624456e-11,4.67426863504174764832523684704766978e-11,3.20810696639265152695590922306505799e-13
data/image/0290x2.png,Inf,Inf,2.69907059408452876264370551576160228e+07,1.31184011477796655481658885918054543e+04,3.08569336056867249472845472308834608e+04,1.24221682225715786997393459101006259e+04,4.45176440952208961984846457901010244e+05,6.16084415694696567812255508194777532e-02,3.43974704323206797395990766358062456e-03,1.70331517649673470639881055897086531e-03,7.12446716780016532571927887798583436e-05,2.55318347664376499067823093614668484e-11,2.54679016729799762015092832751291003e-11,1.75672386210911977729286529200599952e-13
data/image/0291x2.png,Inf,Inf,2.60265956664792282822776703944438800e+07,1.25445855781871689300727904407583407e+04,2.96584116651228028728576420476217086e+04,2.08910398796659759724456961494561472e+04,6.47628888181529826702011613984507680e+05,7.11236566997995885620102446829414984e-02,3.93239688349111526444656862635205891e-03,1.93529894037153779633970038823157702e-03,6.95212838460245876549751528847817174e-05,3.10544242917434111188727324077450748e-11,3.15947527163302679547146716310349651e-11,1.25731900773374005623040166959381849e-13
data/image/0292x2.png,Inf,Inf,3.51128343108654165630883408267254416e+08,1.29367316150903388399857277908913527e+04,5.06095042833115199095817343531288961e+04,2.76205546235561581557783974660063103e+04,8.47459069904729492250444233922461057e+05,1.02654892184406930635028917014359325e-01,5.17150890054482821521094446668115112e-03,2.54811403099817965796853096585386821e-03,1.22013550809653698808050485009819096e-04,4.07732701654692894162364981058289074e-11,4.06641655165399562986917974208674725e-11,2.96098956503281560311740802941377506e-13
data/image/0293x2.png,Inf,Inf,2.48731997516802219750195383424870473e+07,1.18983059520895530080240593634460350e+04,3.15961855671180486453533583846254184e+04,2.75218618259637782230302552481662057e+04,3.85248640616243121608405408968405589e+05,8.89988012492391120365064177483112677e-02,4.13241214754401379120081708741424685e-03,1.97684963816322803858400018831737654e-03,9.12867407308783458653650844547784505e-05,3.18910210219192104972726558131573134e-11,3.18144948679190981378623710664265685e-11,1.67510729592855022491398506027749530e-13
data/image/0294x2.png,Inf,Inf,2.48583491809733241109023865146112394e+08,1.30327413298994786781859659632095998e+04,4.85654288189339969005821564826028589e+04,2.34904319919921421415625394281875011e+04,8.21834305195742412993754407628664652e+05,8.31814175657925974462027697918356802e-02,4.32026170673199971325152819559954271e-03,2.14565571992219647537770549473107019e-03,1.02379838315734839118649872160845265e-04,3.26579365460345630810037872149141074e-11,3.25350905889342347709304231260024842e-11,2.27409258548752120951011054100652102e-13
data/image/0295x2.png,Inf,Inf,2.49374145524070701014364519508465099e+08,1.28878781188906932937517426772780135e+04,6.06145797595758702036719560668910308e+04,2.95842714294080519756794057992394197e+04,1.00531355153506313395498165210793308e+06,1.09315280189474817302444762967406254e-01,5.09912778954146097078608158006651661e-03,2.52600778246482069775230242688835889e-03,1.29660442099649631255080941973248066e-04,4.08033434494082536893770059833041306e-11,4.06089335299695329985712747003357416e-11,3.11426213748177175170801267474315417e-13
data/image/0296x2.png,Inf,Inf,2.69907377425237790999320480967227574e+07,1.30130817358448099993886813321414431e+04,4.14941873932513942335811021696530271e+04,2.13069460185474451954951910263423971e+04,7.03628680448376069373428263532491498e+05,8.19072987665564488997338688191516162e-02,4.65330822296335689043349173776292274e-03,2.33252320119244744123817153937430627e-03,1.07111736727480796063340132838466253e-04,3.54648350466461320824672953792158181e-11,3.54295604956549778022309423480952517e-11,2.52143765786608375097975874363617679e-13
data/image/0297x2.png,Inf,Inf,2.48207611060644289236285825302328717e+08,1.29306853188092829863471679079904805e+04,4.64106350640110924422636211810056194e+04,2.26268091636234234663480072678992134e+04,7.82967253410166644342019251953642125e+05,8.62034889856525321773426746021030727e-02,4.66954008589037607842302633511155953e-03,2.08758995730780678924188992863514574e-03,7.72403679756629642106008277088626517e-05,3.32366234040452947192038782190862037e-11,3.31238821666560954476610214733469414e-11,1.48552478698371445774820141143631573e-13
data/image/0298x2.png,Inf,Inf,2.56478596637187436582500285306021257e+07,1.23340257283007457431809214676372757e+04,2.52504378070023228267330775196345563e+04,1.97362493644818751357615266022083615e+04,3.24342232327171785039915920075727431e+05,8.03789569960143918133429515233852084e-02,3.67238294377759651722367826550839731e-03,1.78481081957102084710282588285032464e-03,7.69919580503703001729221336010857524e-05,2.74091585136040895823927463743371656e-11,2.73428824667267791579067342898911259e-11,1.65881142615556632316863038018958177e-13
data/image/0299x2.png,Inf,Inf,2.73506690644578422708480994034535398e+07,1.31967698496653252467780001012779083e+04,5.39038038044794254153248700746080367e+04,1.91609611494984444753468185227381847e+04,1.08206895456047461721594821261369254e+06,7.54644513056091247912267281895041433e-02,4.25638960896515600928598812699298099e-03,2.13009830750067946958711373602150328e-03,8.40096192501498114544262847412147010e-05,3.10554101523914954197715771467568171e-11,3.14287225290272332230416977171521142e-11,1.55446115023227732784596295917816751e-13
data/image/0300x2.png,Inf,Inf,2.66451094184075305229484056760607664e+07,1.28982976370199608359756061467858170e+04,2.80659382484288849355886469491768358e+04,1.89863545037093880369193517226159699e+04,3.14140601022404980491680538942339683e+05,8.17870375605527522346539896889753091e-02,4.68447075872313851850600835634987222e-03,2.28416698072928454042446839445317430e-03,7.95754169307546359326656974884152827e-05,3.63607707287820721385538595680996042e-11,3.69387781051616782279830154235104681e-11,1.47766053716135442832287784665104969e-13
data/image/0301x2.png,Inf,Inf,2.49334485283994306186802768735539310e+08,1.29959521801197582852612279312499624e+04,3.05350242793470538433704120536931051e+04,2.04271865428209833378805525560851693e+04,5.05698322299863783025534503270262537e+05,7.63064209361931586382364151942483021e-02,3.69081777551282573578443212969430055e-03,1.77646460299741978147909600751281482e-03,9.69628817314462625154834166599610251e-05,2.83726487013688670458881268754823481e-11,2.82049911075748153319684408816328317e-11,2.47630300058576615657782099104954422e-13
data/image/0302x2.png,Inf,Inf,2.69907718117580444601717934927682985e+07,1.31024247341151721969952843894522905e+04,1.85174645025994195575171724942280353e+04,1.17668415043154505212429963219505731e+04,3.10026197228375419869388221679009523e+05,6.02902776400307988275658492731560043e-02,3.19358441358886273434831176052981820e-03,1.55842647281896701796910627218595981e-03,7.14671409616097591930598856787563324e-05,2.38650551464846935956872245289336655e-11,2.38266815314393447853757802890432812e-11,1.74188274067125408446157973216748581e-13
data/image/0303x2.png,Inf,Inf,2.69906390107421705153241114344647723e+07,1.30308726060472888264903933283890354e+04,3.90413556318977951844394924247005802e+04,2.09265991913103291446443625508749153e+04,6.43642179886870000334406114369673093e+05,8.03345562551473270267958826702710108e-02,4.74517490873363902308476246727531561e-03,2.38478496289966681029467172789607452e-03,1.08878352639806407529353305912227109e-04,3.66275882213209922260432416058154878e-11,3.65195759652852743436070392991385766e-11,2.55176004576878956203340237915642494e-13
data/image/0304x2.png,Inf,Inf,2.56477141437571541962939124252307585e+07,1.24430909104935681985097448440243078e+04,1.16844582190493265593581846144161015e+04,1.09770465025425147367634857145815351e+04,1.17855152804352494872940773368567386e+05,5.83743934341777710299543589815276986e-02,4.10834373502058873425712953125657700e-03,2.02923402780765239549109788531404481e-03,6.57511542179417109357788656047728694e-05,2.96154288340355909197197241202385039e-11,2.95459253508218986780379636052777424e-11,1.27142690583000820555784997868069412e-13
data/image/0305x2.png,Inf,Inf,2.49368409620830601118771838585606095e+08,1.30074465556568421363004053919352540e+04,3.18642044817100700946767461008602594e+04,2.09320138485072442013625318447728862e+04,4.97296155544302577588180702784558749e+05,8.40403941324726029103513355367295384e-02,4.88204744333419318772453484895099713e-03,2.46329918870895957304527591957270923e-03,1.18743702978627980518096934192949204e-04,3.92895155781602649392840686300498892e-11,3.94750109324511235451200959730493439e-11,2.74456614278071422242189908968496298e-13
data/image/0306x2.png,Inf,Inf,2.49336374697729952236447311585402275e+08,1.30268691054765753650768147235989171e+04,4.54575703078827364335408635504739918e+04,2.25160443613872111114274565305585661e+04,6.02150226472365601298475033051293719e+05,8.50231163676320053511742108198384135e-02,5.13683634231821875352326430474681572e-03,2.56363083605019346711549696229034659e-03,1.10284432286169743286484910379335442e-04,3.83580005141222656057109860553306947e-11,3.82200028528466279525054201667142415e-11,2.66031090813794632601950323831726096e-13
data/image/0307x2.png,Inf,Inf,2.69908535681246717092176753694103442e+07,1.31110399056255697055230926051648042e+04,2.13565194494285435776542763152767357e+04,1.43392328087785956737106342928256874e+04,3.57020703659331084415071414861094713e+05,6.50715282418428731059730856432242574e-02,3.44548286040001184311802763996367724e-03,1.66557502605162812171117950848732956e-03,7.57412258476850176774695803068020822e-05,2.48818632203411085539562753870570121e-11,2.48161303435467613425418248413310682e-11,1.81488836891066574583502375050336341e-13
data/image/0308x2.png,Inf,Inf,2.70035105521275027936186585561297362e+07,1.29584104787818253238434452559850593e+04,4.75293673050929203208790333057883221e+04,2.46838533824416445487854809719544975e+04,8.15770039092085728073818712758757861e+05,9.39099864353021662108539225668009762e-02,4.61923611298115573584897240312125398e-03,2.26609493329243545622863267374413283e-03,1.15513618130331993472690351112199076e-04,3.54959069630374017061615732379751132e-11,3.54288676067685262333288616812184695e-11,2.74665691890959383543809363857442845e-13
data/image/0309x2.png,Inf,Inf,2.69906990821032532367267908318173282e+07,1.31091140192699106882766626861617123e+04,2.52337176662654050907108472120463886e+04,1.44050041490079108514933937068987467e+04,4.21107564766372088926335080092582554e+05,5.65737514786288194029517861183126082e-02,3.51724520436362139909779967753185947e-03,1.71022625639992854831097367392768534e-03,7.39526633187075615809824456209651934e-05,2.56690645052165525873534013893487569e-11,2.56609825530179389542217538618637969e-11,1.74143736196426901181882475210638415e-13
data/image/0310x2.png,Inf,Inf,2.48581915751391903771080422228248130e+08,1.30702879597869775942537108611193284e+04,2.86015034639460740338563427643885302e+04,1.70548770760727147788165275594138041e+04,4.74788980373539640076921301653132165e+05,6.83505278775035741685886979219936772e-02,3.48689935340187738188228755964910192e-03,1.71140046208296813024306048324667140e-03,8.30793325401028045661448535448498707e-05,2.65568856389631685462934397153696998e-11,2.64653887364003094671562521199447150e-11,1.92407141611795326689241459693923195e-13
data/image/0311x2.png,Inf,Inf,2.52639793835545098997954256087602784e+07,1.21116644671269292585390221659962580e+04,3.60147402554566745903236936931167434e+04,3.22917793482691681107798677984109605e+04,4.87033208734288647115437699465270832e+05,8.57576348001663641660741854304574852e-02,4.74988592913507957469536553473683095e-03,2.33325319573547863450272121311688250e-03,9.36037178924748383322140095422569512e-05,3.65010540695079078693423264388982453e-11,3.64918420244104440357659260281718229e-11,1.76238826199710095203544591870020535e-13
data/image/0312x2.png,Inf,Inf,4.86596268004595638748323251441980313e+08,1.45847713829480880809993530928638668e+04,6.05976886804825489594085308265967355e+04,2.08866796959725721529114635357941901e+04,7.92919854424659993280428960018675037e+05,1.00160797044330464419384570985567155e-01,5.84524995679900815346368642013794937e-03,2.84135091925777103184210779263087967e-03,9.54109964081628667561206483868564232e-05,4.15159332997797334200946289015585680e-11,4.13812115114821738157408316399797857e-11,1.90941808930025575579781258882412460e-13
data/image/0313x2.png,Inf,Inf,2.69908182405572256682138526513589862e+07,1.29928491534192131278469942899062841e+04,3.04097334936005480021561446102518292e+04,2.09368261474023271886555355399549814e+04,5.03665322266493997636219768476308478e+05,8.12822879207521531498183508096320297e-02,4.80378045556679110426627547723980457e-03,2.40525496063945259777999162166294960e-03,1.10902067380958299630850534712623112e-04,3.63505979852974652234979040172104996e-11,3.62101957230351899502662807477033047e-11,2.67184841073516562885787126688284919e-13
data/image/0314x2.png,Inf,Inf,2.69904247169123162103630874732530551e+07,1.30934211124600280807866119969412567e+04,1.82447763187663312774792503728869482e+04,1.29797127049582883352498502086795733e+04,4.32191043901791193498987477262600223e+05,6.52042484016743209214396844666553853e-02,3.60114136887573971701284049881801865e-03,1.76951566722978711950263935966818564e-03,7.78679132092763791435948842189708134e-05,2.63858033397913161801335291155196710e-11,2.61512591689780978760145006654979824e-11,1.84244421143495297942303644548548032e-13
data/image/0315x2.png,Inf,Inf,2.53920993161510387963196363699313150e+07,1.22047090033772010010667881780258680e+04,2.67274554446882818328321234761313135e+04,2.14631933537486885322010005536967421e+04,3.90441150995946178855092547809922993e+05,6.94743296195362235069150948140973574e-02,3.42970410856593423899100575568548045e-03,1.72139097224481251270445825684469247e-03,6.37752896625628034254493422872998339e-05,2.72865179215439770706263357626267029e-11,2.72104091129587413266883815470226192e-11,1.40662652054465511400526647587811482e-13
data/image/0316x2.png,Inf,Inf,2.67675515888125696299756761052483271e+07,1.28627093439848502049586743770982456e+04,4.08717607455089317065148086406484623e+04,1.99441751200066090039982588344275644e+04,6.71564200936546464936590228900179045e+05,9.56544274993779574756211535061257750e-02,4.40705656164363673264533946967305937e-03,2.11912301733178868793098720485572129e-03,9.06773651292935008006327245957245204e-05,3.30766607847579283886109256371882973e-11,3.31699983296841973912491600818626110e-11,1.90819888908448704603873246804472915e-13
data/image/0317x2.png,Inf,Inf,2.69905939410885718136391182886903068e+07,1.29962643497214101405822807879801276e+04,2.98048208469304041842163002028492057e+04,1.91025646681031915816235846096172698e+04,4.44583045923989020998099766208693454e+05,9.18727401895385744245679437042399909e-02,4.69055983197370375632146073724023314e-03,2.32006702919123991806298559748378168e-03,1.24788755589835753117299261663807387e-04,3.61997889664203005074470537377410771e-11,3.62469372659902631743872636261026918e-11,2.63780646743605177027484520655809023e-13
data/image/0318x2.png,Inf,Inf,2.69908162245111896076682229481429099e+07,1.31245731915685618959570965663083537e+04,2.46207204353567923967500837935005695e+04,1.21472042375951393120745311209082879e+04,5.29215811754146742334872038827216614e+05,5.47234289287026353026829813772397028e-02,3.12093783547309707666497129099595862e-03,1.53828703185041972773133038094539612e-03,6.52754394416610528868922039677494522e-05,2.30165983899712893241403454392774074e-11,2.30473638542217338510299716876666051e-11,1.62766401334077247263236579143459004e-13
data/image/0319x2.png,Inf,Inf,2.69906631587145750683700901794300813e+07,1.29822700592640130735550456952131464e+04,4.13392416548986341308375150210080064e+04,2.26919076109390976900269456108026063e+04,5.67709763370428714231364488750788083e+05,9.68124590956157005505183745812347873e-02,4.65903498806903839976117786841457971e-03,2.29490540005961803435569244346301420e-03,1.11960230635613644931823060010198406e-04,3.60488141707649375123879709319871099e-11,3.60181938868020186538474871225392662e-11,2.55664776050132087174298590646532178e-13
data/image/0320x2.png,Inf,Inf,2.42696899609255791664128882290964465e+08,1.29687797441098828494453324528778141e+04,4.08996640913511313853439061208389336e+04,2.34529121206206356393339974553608214e+04,6.97932476218716436386700231744845881e+05,9.02374529786016443694293894746969673e-02,5.45118800880795195536588549355991013e-03,2.65381858468475484614768999600425705e-03,1.20638512116420597232143104410547669e-04,3.98753726948947787965746892851067056e-11,3.97158004611244716931822917977704903e-11,2.88073637308227808611022983763938497e-13
data/image/0321x2.png,Inf,Inf,2.49333910578538839351596603572238773e+08,1.30078456322488545264826482874127391e+04,3.72064851611098591291222761182014054e+04,2.02510373143552011072380907347529034e+04,6.87335292636456440140454187175651768e+05,8.88414675680066768317171426406042897e-02,3.54267495288921245765787333382900384e-03,1.74255848273055717172021847972867947e-03,9.88135276061809396992052395771391120e-05,2.82630094404973209463989631477758054e-11,2.82094181089589871662726931880960519e-11,2.20801348880965164517528345130955212e-13
data/image/0322x2.png,Inf,Inf,3.89427697052616915146125572899775827e+08,1.43517727557331506921846681390910438e+04,5.65746557345297731525392736407896008e+04,2.26749332136406622776719952246244125e+04,8.69283521700811136821092995556906083e+05,8.90214763272859397078533905736926220e-02,4.70450338295222482516543974394115426e-03,2.12902723315324069129982320253599137e-03,1.16699299726315158991702748010710902e-04,3.19363938459532462144177245186851781e-11,3.22275635341839926607843244936219474e-11,2.02577040560659991020387701067773461e-13
data/image/0323x2.png,Inf,Inf,2.69907559859803365669860301300256130e+07,1.30196215743211919648218624533761778e+04,2.84702654930501868413856842761603887e+04,2.06373132259159775130754977358422302e+04,4.41267215759683422693064849035520286e+05,8.35502516341426645991229352623217491e-02,4.20679934634415584100753708141402789e-03,2.08526349549110785276579426876760087e-03,1.05169652151168365937494078162762189e-04,3.26285392012264405936482151242579175e-11,3.25626936171926859970888017543896732e-11,2.54271635248520358361329219394042198e-13
data/image/0324x2.png,Inf,Inf,2.50254800556895925538515846756840659e+08,1.31194708427963053466041649345355439e+04,2.94442551895207273210097684831904613e+04,1.48763544465424017560535806506950352e+04,4.39482724639547856725429974401040865e+05,6.43292670808059985974940523901280229e-02,3.47672245997101136336916184063503209e-03,1.71310152599450629017486248908160710e-03,7.60632563991529494133991322789583586e-05,2.63042653390348274078468899279152040e-11,2.62557963251046451190171758913637813e-11,1.83240029785612880332405707511542894e-13
data/image/0325x2.png,Inf,Inf,2.69904675831516872819032918204603664e+07,1.30166574145771894042064966067461125e+04,3.87677016719581315963504473671491791e+04,2.20803043349840804832584557769876110e+04,5.71428372774410505225421467982438237e+05,8.84562278193010324032853843631628176e-02,4.82969440414532405569199987475591392e-03,2.43702492187226346092681737555763100e-03,1.17693248302836231272007221456800766e-04,3.84377089602892608459290678466157804e-11,3.84864475352436225833341088150487370e-11,2.72919876156101991211025082115538468e-13
data/image/0326x2.png,Inf,Inf,2.69908684296472686578683711673723165e+07,1.31243615225129515663741664444877899e+04,2.52208587645535189362612494516608991e+04,1.55406928511034905473344320253121802e+04,5.06892952646485756711551077693202615e+05,5.50369517850480028945472340792821260e-02,3.26802424071228091159631855748821738e-03,1.61809626549659904473560411398116141e-03,6.81944465282924264433436671922154640e-05,2.39190195677176281921476085170131458e-11,2.38532520983253506106439437147975202e-11,1.70278310281902564361033976876801317e-13
data/image/0327x2.png,Inf,Inf,3.95498993714394421198582086125506325e+08,1.17855836672318252687641380807230448e+04,4.44209354608080165417603615701466064e+04,3.70330605599784655552286275377745450e+04,5.15645310926511620265753860998879560e+05,9.71699705843336657084298034500151710e-02,5.04088611987111523754591869428314648e-03,2.42886234429501666885236933354219500e-03,1.01046409182686395870080699026909781e-04,3.85699339340180199008373022674441223e-11,3.83832089713283483436138775537690988e-11,1.86635088996615966432074689380725208e-13
data/image/0328x2.png,Inf,Inf,2.49334633508884239837915769451904362e+08,1.30286793687690569718475375834249593e+04,3.54189844023360906565022755615424700e+04,2.31263569508064111004445721295442786e+04,5.20509251931534456050757682381494081e+05,8.75724609269457956992966661211576368e-02,4.68322558024055758752665301460390359e-03,2.34524049331887577868292944593879714e-03,1.05309126544390441812343885886659484e-04,3.56248402740176301747099299720197474e-11,3.55366446649419161465388670078946059e-11,2.46277962498003615265664706815906398e-13
data/image/0329x2.png,Inf,Inf,4.19661075391292439490532945426793894e+08,1.29493499441305165412940218215506067e+04,3.32000156669843155414184168595152607e+04,2.29682616019898361590414899336577821e+04,5.93815581920204956307242450812229856e+05,8.69644704432675783719613130930513250e-02,5.16184216047757823156702460396584660e-03,2.57615563574831760501180968099766530e-03,1.23379879645822979880141687150039171e-04,3.90108105115135419319498507356810126e-11,3.90222881123306643009292942079397281e-11,2.86675088982064063598919457795028617e-13
data/image/0330x2.png,Inf,Inf,2.47415625796231837881452769090837570e+07,1.20743312165108325951294782011014657e+04,5.93498615625817288789905030931689420e+03,6.28943521428628940601405962625765333e+03,6.64671790035197434151643686150258121e+04,3.63461565624658674869563997202563605e-02,1.74949701610149589725817561786339146e-03,8.44510512598555874876619402416732185e-04,3.27491048912662942064144674102111844e-05,1.32226977525924276745295767752049705e-11,1.31090290312665110121494762176077728e-11,6.87093906028025382780631437222922213e-14
data/image/0331x2.png,Inf,Inf,2.50244123926513214255209295753897449e+08,1.30069803977134772492384316550691157e+04,4.41845891225920150879004421773851016e+04,2.09467070981562967847911179096122553e+04,7.18113210129806503104552542940557950e+05,8.31576502475353811301889629679536228e-02,5.05595689217160069118002218642902691e-03,2.48889625046422474709578060155447052e-03,1.12108955740252184302920370823552173e-04,3.85951763632152623901798827179390869e-11,3.84636151594084371027544588372002099e-11,2.70551746205592615362254547907389364e-13
data/image/0332x2.png,Inf,Inf,2.56478416979462276768925946836666453e+07,1.24487045417211140625913092324937349e+04,1.41570495932217642919185549782059992e+04,1.19296801468413500323569282135519841e+04,1.30201405808797606999863416439747880e+05,5.72966573042929447684926997005949635e-02,3.17718289043822193965196215586607569e-03,1.55070929335428447702314714655701347e-03,5.65313716642655637701791390217088642e-05,2.23875928969030752300702825696077824e-11,2.22468835160579278558647390804947922e-11,1.07606564127125126084631801428241076e-13
data/image/0333x2.png,Inf,Inf,2.69907353207639418949243114408909578e+07,1.30885444039689394364597388716087087e+04,3.70775124585883417109422963110993083e+04,1.70694695976047436041622253849698656e+04,5.68319321383549700217657088619203656e+05,6.77288163989431052631601831766319080e-02,3.68699618813775063642379085227987850e-03,1.83576683178796412086494095572773244e-03,7.83773619310545006665913671734507369e-05,2.72766864716921425793486497207255716e-11,2.71725569790295028742004337529128282e-11,1.83890016579012679903002787680172234e-13
data/image/0334x2.png,Inf,Inf,2.69908136183897047427427268660725996e+07,1.31534974275271070192277512173677436e+04,1.97134220904169030050985777924583142e+04,1.04627362325183175833174286847439675e+04,3.28185202532864995610129953946902143e+05,5.16701529158075283165617114735162130e-02,2.91847958783502599073756624637796185e-03,1.43666216235619765832093805183829748e-03,6.07697222843979732973839837236407563e-05,2.07044341669001494004416100315204337e-11,2.06562561728068437272613582963780627e-11,1.58581312555740190402595378254378966e-13
data/image/0335x2.png,Inf,Inf,2.61514966139758668893055311126357300e+07,1.25712274850122830415243894003131103e+04,2.50739198438995377698468995276825714e+04,1.80744919961508523153442215416791127e+04,4.00240391437078759700927174771299392e+05,8.24531195210973476884673441294925899e-02,3.70132169892603707965470484426845915e-03,1.74674549746159842634707059749292554e-03,9.74761911990644274858071533998983516e-05,2.98464443946476365327079935903483897e-11,2.97783612007687133607056643383958743e-11,2.08114639705116899661347406791615336e-13
data/image/0336x2.png,Inf,Inf,2.69907674988236854740511646011116534e+07,1.30168887224825592775317792762072217e+04,3.48762642255083432734445406808774508e+04,2.05460822900552556804360399926166714e+04,6.31956876570034602636831904380940917e+05,9.06874074124136114687767238180404112e-02,4.11399320325771101210564792120758404e-03,1.99820226999752696528568211138381522e-03,9.87101682954164852978415009406763450e-05,3.14273838867117559548705256124750050e-11,3.13275057166078945200156065388334755e-11,2.39607748952544953407941516128024576e-13
data/image/0337x2.png,Inf,Inf,4.74443264052183418967383917781437733e+08,1.40964155075965662670192144858147774e+04,1.70612564971435396390543278548517049e+05,4.44494922235851649405561926556371625e+04,1.97255763450770106682679678903168595e+06,1.09416512365270130347465849737981177e-01,7.98212409314543078321642219518784952e-03,3.81305788908657893488205224359191416e-03,1.55380572122873368782912632271546252e-04,5.37953134831589185465960540000104693e-11,5.36848599026422353438812270166170310e-11,2.68698887134044540842026698247034540e-13
data/image/0338x2.png,Inf,Inf,3.51598630639963206044921540972123666e+08,1.30152682363439372738816335079610137e+04,4.23797425962322136597317551876919106e+04,2.31360368421784800807053162257072461e+04,7.34605988998019461535566788230424707e+05,8.77567249698526044372257989477059681e-02,4.49352447163288373204214145127288712e-03,2.22215721068448633351402046327428343e-03,1.10924640268510970195738125677349812e-04,3.51240059201161677469539874446627752e-11,3.50483795211373902912809839511910623e-11,2.40457688294559429673496733526275094e-13
data/image/0339x2.png,Inf,Inf,2.69902753857002927578742236862104740e+07,1.30346198012440804476093407777794429e+04,4.57408082089552052571744243631208774e+04,2.15323624290867073209758843847993999e+04,5.60487412670612078917711821993451311e+05,6.52280859519172157883182389109696007e-02,4.71843068644066150247830845170612117e-03,2.33855757439031302685463932869071443e-03,9.63886947507687831325723626676694993e-05,3.37182632839436677140492074702846864e-11,3.36072609024059776180551066792072264e-11,2.34294999521433562859504862665996816e-13
data/image/0340x2.png,Inf,Inf,1.99493277956455144369951225389544965e+07,3.92668661656793645666510496179230328e+04,9.98139866073295691594196182142586881e+03,6.75518466165152189726075960516667317e+03,3.70458821483642887587869718077631616e+04,4.67951372992676642174996583119818262e-02,2.22221740267023024468271879974039244e-03,1.08142133281777766286152367130260007e-03,4.71601234395934874499309126374173536e-05,1.48677747693677856209452996541866903e-11,1.47846853050200452556517954994015445e-11,9.63136379437706680190047163409194885e-14
data/image/0341x2.png,Inf,Inf,2.88812135477079877460009296337502137e+08,1.33769534933012960197919601182158700e+04,5.15049511996547594679003737403019944e+04,2.49412666607916629377591285662525421e+04,7.20340450622841881843782397639079719e+05,8.32282230658606213171845065638734211e-02,5.66995583474645525961330118677787055e-03,2.76537182473380053237189662085638439e-03,9.77727290357398089580556353099140038e-05,4.48155254752477729602185632881457122e-11,4.48500163536022719793305227027362497e-11,1.85202298804010050316563729696843426e-13
data/image/0342x2.png,Inf,Inf,3.51601221955801004250537707736588418e+08,1.29578354556467365776144091423173671e+04,3.73396569505658647257309209856676501e+04,1.95447822128445289663896210969610363e+04,6.34689747468661696783989430695416755e+05,9.87880657313743040397994508650774794e-02,5.24515841753012340516971550606467887e-03,2.63005020670461146134899112853489092e-03,1.24246726999153193164114499684390318e-04,4.13669464993227151869289610836658913e-11,4.13581626396542407407618706802719340e-11,3.21823467883255766880813688716552240e-13
data/image/0343x2.png,Inf,Inf,2.54032662865710502723365639524976214e+07,1.22720128491120397363611447948393048e+04,1.86214476264773510060102527904932867e+04,1.84380730227295195283816513640808434e+04,1.67036508688202498997830385003640751e+05,7.05803760702516079425506549019082448e-02,4.13339761314955767684418798608935130e-03,1.93742201726349945177954901495701525e-03,6.58022530998309044365556268648326071e-05,3.35611279349696336837029915439180143e-11,3.35513858145909736856325608777831171e-11,1.36144186306278638854577892112746663e-13
data/image/0344x2.png,Inf,Inf,3.37027414215082369875386964110133177e+08,1.30097036326769518168836843305733376e+04,3.00089581443264507767111217323325047e+04,1.93534718970099095739843645844745278e+04,5.68654183334915517515972284946464910e+05,8.41073741322993088293355207027750774e-02,3.87080946003577620903766163118933085e-03,1.89633475252773545711145654515297048e-03,9.46343325041040700047255686755502171e-05,3.01224133111994584215373944464014169e-11,3.00998018027954536769686350807296534e-11,2.44649434812996098700198950152340395e-13
data/image/0345x2.png,Inf,Inf,4.30189087634405470173122087593827359e+08,1.29058571316203527607993322555209486e+04,5.80447628084637875989264655130135554e+04,2.93600805920794114271334096025420216e+04,9.56311198939437908624934229669412889e+05,1.03367850293356880919246386657974525e-01,4.92979728316581200025186738081459105e-03,2.41092508572036390559806839612059488e-03,1.21150683703321486016699142455019592e-04,3.87555757345757274470973154339803028e-11,3.86601636502904506167485275789920460e-11,2.83747594770865933018611713433531067e-13
data/image/0346x2.png,Inf,Inf,2.70861004390471775502723749850442603e+07,1.29843831588286099183321057024330805e+04,3.41278060314427691394493413220233194e+04,2.07784748638099805405395332363275178e+04,3.95198375694521040839287664963893764e+05,9.79421168936066808528559475198955300e-02,5.26482539603523442311969164203448570e-03,2.64836424655823016160737525511458699e-03,1.25887556587855859908893272656442874e-04,4.19166893078170644821855781966113291e-11,4.20242599708326616459003036274771258e-11,3.04798227431864414672660605376888180e-13
data/image/0347x2.png,Inf,Inf,4.98461222585080614679717028106968146e+08,1.48529393460982939984448266596827866e+04,1.34961171158891693974123458247454704e+05,3.93590955900000900905332321894906799e+04,1.30960467236024463335352234550085652e+06,1.10628073485883146978115958369347477e-01,6.92481228541331389326430213897076527e-03,3.55764678753325473574706482656043890e-03,1.22052363366693348017490694414623134e-04,4.67943325111682878720070842313312269e-11,4.70446149570699012800483998308908457e-11,2.26189616584336730188635837203855257e-13
data/image/0348x2.png,Inf,Inf,2.60266597147530707177167431810521795e+07,1.26109420377916643474459438801247357e+04,1.23754204200698314974074386529769713e+04,1.09301687365951820634373167866952881e+04,2.90783116480830166280513046470750727e+05,6.14875148674832686189730475786054842e-02,3.23312772896056918202546247674878769e-03,1.61775362018686806369350991083283707e-03,5.71745932126621202659774513957587842e-05,2.51509262428080667623120558889473750e-11,2.54928856249571467120395692762121282e-11,1.02166856385091362448472063142850977e-13
data/image/0349x2.png,Inf,Inf,2.73507900669985193106726154616325276e+07,1.32350611625498393599574250849941138e+04,3.19088248459102785755527773309187498e+04,1.58742852937902295070875745462046930e+04,5.99153210399331752371526058783315778e+05,7.57424701683794214897179742211842782e-02,3.98730013021761345389248591807331614e-03,1.96765624367128858726382077527725620e-03,8.51346726375620395556770449481698221e-05,2.84022846357328608785399321482426411e-11,2.86259309170966788097762320797411962e-11,1.54155071902407952985446403542603937e-13
data/image/0350x2.png,Inf,Inf,2.44983613680873603416735168881783134e+07,1.18290357848553494222448572791430542e+04,2.08533645875286738002035256274718848e+04,2.35666744517925681344554614998648511e+04,2.39361553400850974540292237512769689e+05,6.35356642479774400885760600335845715e-02,4.10543034872887453759007706685239120e-03,2.02746866913321396897170906133564417e-03,6.98277900263725679069506314765583302e-05,3.01728732294149263329676589145022104e-11,3.00691388894079542881347402832264190e-11,1.36986003867288290577879608826655381e-13
data/image/0351x2.png,Inf,Inf,2.49334633238433679853857585384196884e+08,1.29984015871842158874212723908928404e+04,3.28471885960085802157108510166466870e+04,1.99987024524428893615282048220445397e+04,5.53366208465114880325258555817426474e+05,9.09949598615904457347902611119935992e-02,4.79602170139056670664650987729475320e-03,2.30322990007440586636697346643340520e-03,1.16535547800682728382912235210077762e-04,3.60677462661159123373199832100125158e-11,3.59598091981771531163690016488028994e-11,2.64811072380495857483657677842950097e-13
data/image/0352x2.png,Inf,Inf,2.18464878629619409290812336516541360e+07,4.29015944275992408426734475056329346e+04,1.52015623949134211428981739004000589e+04,1.32753989518633406597336976612871144e+04,9.61294001637647601154438044940434738e+04,5.65935051700441245533829767707997632e-02,3.10333838342235644102018260692354324e-03,1.53605766728028762680095122777580561e-03,6.38852837492446825408457004804347042e-05,2.10606482179037852564879871095426609e-11,2.07134039646025978017153487563547564e-11,1.42693863475798481750998026516790321e-13
data/image/0353x2.png,Inf,Inf,2.87275407581106106462493988498806758e+07,1.39078352249278706957660953760938681e+04,6.17419044927415642872216221458119350e+04,1.69760242560573709621608216216181021e+04,4.89653947304163671153853243105348195e+05,7.89896393958989806216307053049010168e-02,5.04403494755558271828736001072248349e-03,2.49023559248638507716001290733907456e-03,7.60165303862564550694404691964122043e-05,3.16658618488024120943535225093576788e-11,3.16814315690156694628766347649751091e-11,1.45857966495800780217486234644606761e-13
data/image/0354x2.png,Inf,Inf,2.69989800329622836686788980557635450e+07,1.29778533872711481958842644980996524e+04,5.09107915157054402573634357146371813e+04,2.52485099964590556625818171189440422e+04,9.34475757889629951463829078137773985e+05,9.58096246882166618397987481038027513e-02,4.95890166169068978678029302617764312e-03,2.47354805658517985790978140966513687e-03,1.16633805462436154796004279693638101e-04,3.86037472865606596880003748492503352e-11,3.85800547519055487330446797550404759e-11,2.69904312597168769100673061023577963e-13
data/image/0355x2.png,Inf,Inf,2.72691321415385767504326211493545706e+07,1.30271349875832844212958782731201490e+04,3.55195613357570725633704263931023225e+04,1.96523131446159627333343795905605479e+04,5.49993504518595102486149354040942609e+05,8.43397541841124788924200533131865138e-02,4.30649470160349212233513770086202088e-03,2.12899667276098398220094431478205823e-03,1.01269844277069299481346507809928442e-04,3.31538500361290343955842529992765136e-11,3.31264551390514959106391592156438379e-11,2.34294299315962552542053527644259028e-13
data/image/0356x2.png,Inf,Inf,2.61515123904273453572669589615544533e+07,1.25563357071612142846894183465150048e+04,2.97285580561281158359733663644602554e+04,2.07728183429825460539632934342285424e+04,3.28844231890472978022989851429331159e+05,8.53798930582021588524741925800785438e-02,4.11315861667936749799260899142816824e-03,1.99708879158987459515388934087874871e-03,1.05419342576936190188471871011422906e-04,3.31351312995253880070106861534380747e-11,3.29982760382650140609703580619331135e-11,2.10502423396141369110810314169689485e-13
data/image/0357x2.png,Inf,Inf,2.51549162327465454046385883264977277e+07,1.21724103903428240885473272838856294e+04,2.29587121004869214867210853534020191e+04,1.86042667681486446670629266658884931e+04,1.71743188602142744218433474991420293e+05,6.23307390510814659318356179717624464e-02,3.76390772017040210478870624348886500e-03,1.86605430202849032417830571678649260e-03,6.33799780053909176135992293474837358e-05,2.68005774893533523316472910131519886e-11,2.64619974571558077161097215098935902e-11,1.22206907025640770374065089470384536e-13
data/image/0358x2.png,Inf,Inf,2.69905843034676090468922014766153647e+07,1.30595469488741281437826578726425782e+04,2.25838915785719344227005613934315131e+04,1.38822150290001760179443261222039219e+04,3.60573265531489923895751585891215166e+05,7.96581138590758404823855312403978418e-02,4.35028106617805250782924793268767203e-03,2.17715677745024972837597988177741284e-03,9.45948939897877919844333897936228343e-05,3.31303950420003516638059193275767046e-11,3.31531366755320045618112162600363367e-11,2.20880353565585654380476725903977075e-13
data/image/0359x2.png,Inf,Inf,2.49334619985526551072744208050640298e+08,1.30225416571442043945861545695703494e+04,4.20759159825747977080976710038161344e+04,2.29586224736973413365099462004600005e+04,5.64253102075400062310245127810700088e+05,8.39319687439970844562763362921127612e-02,4.47567018404600615698846705399739862e-03,2.23523988982418777064130240586981293e-03,1.02415264623079724363341528873310940e-04,3.40878172685121556833545867739859873e-11,3.40635903156621708181922542072901526e-11,2.48837893546535615540913741624928521e-13
data/image/0360x2.png,Inf,Inf,3.28728887588960321259809467039438579e+07,1.60584039045135289620085010003939164e+04,5.23910640941915129752730210217647009e+04,2.80101954166139968624198011596050469e+04,4.60212007054037483296192466300937147e+05,3.75109896572134988364251097799631950e-02,2.33179922516032682306237661732807822e-03,1.18126914668750582622192381243240907e-03,4.36362524610142280038385017118242640e-05,1.55170280615413495118526471855555534e-11,1.54802535316527801603120964716613200e-11,9.82492210371961823537039574892702727e-14
data/image/0361x2.png,Inf,Inf,2.66360701927017122168918068820608654e+08,1.38856568152543241965147612225704457e+04,9.92229029321370286485676263393569490e+04,1.88892946173808974085006422512184058e+04,6.40491789444745306020080374905741880e+05,8.36156780599277334750799717361834584e-02,5.50533450549191677431148918054956437e-03,2.75537068665930717444806403027726318e-03,7.82385857095359129174730973591774128e-05,3.43299162510836083503731527880517161e-11,3.43053357334314716506102301410888025e-11,1.51819558114442643485996569556626007e-13
data/image/0362x2.png,Inf,Inf,3.65367314696367242693509248331382299e+08,1.35014115642584346273290963536970861e+04,5.45097130006792419076663017622198608e+04,2.46902511948514544177818522945487035e+04,5.51904059010668989656212424028421355e+05,1.05540687152792669115952216465130132e-01,6.24897628418670766106589653099681671e-03,3.01796405149334220668881536009494607e-03,1.05692658520452544742689959111133773e-04,4.28777565029374896380775632661749734e-11,4.26222135896083301640340195048220919e-11,2.33216214028882268960109033836218857e-13
data/image/0363x2.png,Inf,Inf,2.69908669420551593893176572544601315e+07,1.30392068352317343693040286266716046e+04,2.40386706389721489898094527833636154e+04,1.44592698750217682393368204677685615e+04,4.80833056694273503506216817480501646e+05,7.12139020051145625486350722229781378e-02,3.29378612931999861378276653012974405e-03,1.63700370049824014781689792743662768e-03,8.43056432812517770043551254013526198e-05,2.64044439654926160989674600955018471e-11,2.64430554690582770957858391903153103e-11,1.91487567634489423141829304986580417e-13
data/image/0364x2.png,Inf,Inf,2.69904165044840638824935496969557639e+07,1.30281119417691763835120517861714425e+04,4.62143660015797157382016609051362139e+04,2.26961778199958939692053413757436852e+04,1.01309978132915873152212607049257098e+06,7.07308978356801578193993341870734426e-02,4.20661131793523027454713560533547387e-03,2.15295832909911460032147285385713852e-03,9.40505886384046524248876284232854110e-05,3.46688187637718369189890991962747331e-11,3.48745854705648653144445457763282914e-11,2.17666455170570860379443029152357565e-13
data/image/0365x2.png,Inf,Inf,2.55204960720629224117729350385939523e+07,1.23532921566179659650024015176545094e+04,1.41922020031021650634411860302426125e+04,1.23429307244190615962730941528561453e+04,7.97512800213586498451028131834046282e+04,7.01234429001450964057013071782628357e-02,3.43017949387424141881677490220629649e-03,1.67078457327160176098229305760329966e-03,6.62791387072655389203875668064133084e-05,2.46411629285421780254888058595531925e-11,2.45882384057879814216137454349152594e-11,1.35737472489884628038995033748181006e-13
data/image/0366x2.png,Inf,Inf,2.69903367332489116727483967632430616e+07,1.31087639706008108960492507787081633e+04,2.09477691222861676952186039753540777e+04,1.17607177793538170218223895240045029e+04,4.14769298583970008827933769546083208e+05,5.94257691872046454983347445015459136e-02,3.27377004817685592714170170161637286e-03,1.59796786196272873109235098710384651e-03,7.37575912129947566117245221915819784e-05,2.45656807709383486476209917436229247e-11,2.45483278829856161204886370890854275e-11,1.70296723135407082572616592620275199e-13
data/image/0367x2.png,Inf,Inf,2.49342574352825229301382348084105672e+08,1.30064309707508326828274970341103720e+04,4.90095188070366976922603398571557943e+04,2.70725129361391960548400969300165090e+04,7.40427604017920529610480525206828698e+05,8.36453814678736752469308730063208867e-02,5.09176054165110412455741527283687052e-03,2.53912579356173128789552165958306358e-03,1.16741823870354419064933861015317022e-04,4.01319656537078930877279318142399268e-11,4.02666456848644224315221389167589106e-11,2.80147667892823975757033168654686267e-13
data/image/0368x2.png,Inf,Inf,6.06511663001946750911602765593291365e+07,1.30238392248002735469552924254278831e+04,2.92319893617697310544461069077743416e+04,1.85740766673880430105800374159135653e+04,3.67293126655458261980899467652542137e+05,8.35502626032607724373275771450002145e-02,4.16558490359561304495275351530320552e-03,2.04211190407606271212737766502151057e-03,1.01741697754658620310049419667722260e-04,3.17616814895194146105307627793615613e-11,3.17415193927830563383974673461088950e-11,2.41636821018465661708859184135576780e-13
data/image/0369x2.png,Inf,Inf,4.30227713436705768145918149199990323e+08,1.28241844447706276591967266226444585e+04,5.93348979398576856147576857212828435e+04,3.44255679431478353158498420558756929e+04,1.04124979763610909149413670379675510e+06,1.06953239501284854206256020406666254e-01,5.96293403889186576581272161494824201e-03,2.90594939368994346264677685479850672e-03,1.51776796067234013090506443857004772e-04,4.58769242592577711667523392885678113e-11,4.56435868471537972222549860652969122e-11,3.49440081776535277188829375748220316e-13
data/image/0370x2.png,Inf,Inf,2.69908321568370605587640378804697805e+07,1.31371587781174810641072239796319548e+04,1.72319217549238364443034637837759537e+04,1.01577975456595666266415766440500149e+04,2.90553251917720700988336904738917109e+05,5.26680619030511006154246183093164114e-02,2.88967104065305707155054037668782180e-03,1.39389209567103212200790225502077441e-03,6.38273393100674448060156130476655574e-05,2.05341379562281506016282610444150082e-11,2.04905264038838039607230883587984215e-11,1.57125722879815507584336422770645735e-13
data/image/0371x2.png,Inf,Inf,2.70364156089558744487787565986089649e+07,1.30168808524375739426301016629331263e+04,3.08866544628764397322335541098377584e+04,1.92487010359514247829413481704027534e+04,5.04324871329527836689870758428889859e+05,8.95389231902136563980213983768975179e-02,4.61219459006732801142048483550906368e-03,2.30453108049164849294126972366423223e-03,1.12522415592645170959381141179337909e-04,3.61217362601962926691742773344051797e-11,3.61532745210814066597089445666394059e-11,2.63877090669936176993668458811108429e-13
data/image/0372x2.png,Inf,Inf,2.47415078440298969933695705423604750e+07,1.19105744314586050124760125043528274e+04,2.98598387403525526455869900195518772e+04,2.65203584455881385554871894773253262e+04,3.79693877198346050636400662871645589e+05,7.36330504876980955405263227607213116e-02,3.38402200328987285971412167060981362e-03,1.62685875943599140671928566912770412e-03,6.73346856224589665081308528743494178e-05,2.53017514635475475234873572511877478e-11,2.49919439405619745924584478728495322e-11,1.38483520084970459631034831530939576e-13
data/image/0373x2.png,Inf,Inf,4.31770261218124002610074839706115311e+08,1.29145922548237355031984782439323966e+04,4.50731947766039466614695003729371055e+04,2.57965418320890919597310633049050044e+04,7.53920552694836948386541909661283427e+05,1.00230992146210657810050191585529605e-01,5.00938196595346551800655155902970359e-03,2.46807126880675275494045687735919237e-03,1.29745731498733011796991005991800534e-04,3.97758508607259078153365944436484811e-11,3.97075636461923388256246280191113930e-11,2.83742559826576625557837224421516333e-13
data/image/0374x2.png,Inf,Inf,2.74976699868070134221286331886910820e+08,1.43469915542626455652941777923345069e+04,2.55290803629977588548729647821996699e+04,1.72501285941202482013941323405230606e+04,5.32667969334784173516068194035176771e+05,7.07861187694127342089005426119597088e-02,4.06419946169183293413035404210180374e-03,1.96848439402071604993059298173871533e-03,7.04093630330711127929034113691932052e-05,2.87439653220362163237275770615154413e-11,2.87146257129029313331108593507500803e-11,1.28585824933273965607128034903652752e-13
data/image/0375x2.png,Inf,Inf,4.31239240455931476751479922359798923e+08,1.29842542654506525820396020444739353e+04,2.41118831500047997644973881522990074e+04,1.50806977320921999384795821235638122e+04,4.32294516153631141751044646032570210e+05,8.67615398710594912787800146761573651e-02,5.07977908398864967190111945666688722e-03,2.49602658558281809159926001288856562e-03,1.14910856742050071272579075756353783e-04,3.86019423037970274119146572257611240e-11,3.85514597168515649933755666185413025e-11,2.61768487869124499515281611027639628e-13
data/image/0376x2.png,Inf,Inf,2.69907947574448549965746786344543750e+07,1.31687245478459722278275104798374955e+04,1.23779991309313637787580693125870651e+04,8.54702288747662561665593433019108386e+03,1.89026769377324533094895466797460685e+05,4.88831537124966170304018984912475543e-02,2.81525046426893229380861333957481547e-03,1.38124929342973219879060691302488299e-03,5.80009342511869173280076916369656983e-05,2.03687892173519922194472560191945219e-11,2.03890476009321509960374947392526295e-11,1.36267586414891629947337422438162857e-13
data/image/0377x2.png,Inf,Inf,2.69907411719021729279367623243096935e+07,1.30468920242613460757779091363202821e+04,3.70432311506504982145545601999553884e+04,1.82922530497582528578849993324491943e+04,6.29509132825006166972342150404581125e+05,7.56629975390691704015101215845505750e-02,4.16583428100774667895732898321150817e-03,2.05456416071547785263902279920338457e-03,9.77580519940122080582228601091744736e-05,3.15331502955519172012238043516994473e-11,3.14429823223907057664933444504182281e-11,2.23242199722457198018409462229682017e-13
data/image/0378x2.png,Inf,Inf,2.66368553457543950171800768758843303e+08,1.38528882742175729426142192682645455e+04,8.55049288571684650921784322679635931e+04,1.88702831382346494235210171216720412e+04,5.54951398937500102214277317285523797e+05,8.53493030176914154211808562805458221e-02,4.80635767058888348928492904670605941e-03,2.37704003220679590015385175659208428e-03,8.25731398083882763799542001624823225e-05,3.09506650690164082405470631370286758e-11,3.08785463112481173274911849246554189e-11,1.54171692984169167857839836626258019e-13
data/image/0379x2.png,Inf,Inf,3.53159897390594876503837418003527630e+08,1.30398269621486300420946552235214221e+04,3.26327864306627342509176909611229953e+04,2.20079034053612571737416438711369879e+04,3.27673255392700222883993467361004719e+05,9.23899265429122729825357256170829731e-02,5.55164217838574360455865297153636723e-03,2.83432574671895269129963455561128955e-03,1.07215825165755001099974038671577630e-04,4.05387515444276555282035808558779297e-11,3.99351534678283490065283987643674904e-11,1.97126231007894220347426177745070094e-13
data/image/0380x2.png,Inf,Inf,2.61514830404868018224586794832322524e+07,1.25629221101935402614248856994175158e+04,3.53952495119357913306645377742817528e+04,1.96824176054840909047966856263962403e+04,6.21622176802866933441926971245448452e+05,8.34626316797008938185363606199810531e-02,4.21363211204641848961172122649889563e-03,2.00747215257632909013670360641062434e-03,9.81970185074501582362981242687806747e-05,3.35103559394328517311215072794627869e-11,3.33841172975397306762987637155944480e-11,1.97781350411904190496224876766540313e-13
data/image/0381x2.png,Inf,Inf,1.98541681520099338921276577327893768e+08,1.34779329489933379135810913524494829e+04,4.02347571878039963986274780926238388e+04,1.94375190648186596971593522087701402e+04,4.51932621325360758048248920880159336e+05,9.45260596797626517688745644183526867e-02,5.80599241951125393215145709011878635e-03,2.91875831421186012105001053294229622e-03,9.91976942741733340807525611130528242e-05,4.63463914874262169972767824503393286e-11,4.54580977217450351100895103384555845e-11,1.89718923399461799708880317047068750e-13
data/image/0382x2.png,Inf,Inf,2.69912219886885345306861309601420099e+07,1.30573189465821325388401213948828178e+04,3.39182294502412292830356362941847291e+04,1.82192758456321778538653265656587953e+04,6.33726713642663399021372619233964597e+05,6.86808537295615195707982379223543230e-02,4.16537467309334655846737927327597036e-03,2.04758679969434366535133692573489598e-03,9.09028011728202569336272708470278788e-05,3.04271312192869585759706127802645971e-11,3.03138892379972292099600698688582634e-11,2.10579857329778709955000465084774651e-13
data/image/0383x2.png,Inf,Inf,3.70930731461546704191358577116577549e+08,1.37338243975842948258474489980390874e+04,7.00236201960394920308771507200498696e+04,2.25037791982871172942394260640911655e+04,9.38840472955328416259693414268472388e+05,1.03009326619840857215181971958352790e-01,4.95786624846221370268509529262428368e-03,2.33626142574218575776168880393798117e-03,8.72055014885926854595422977887299443e-05,3.54554269750034000501685853711743998e-11,3.51653415411582844968167952719681682e-11,1.60079204984617582521789843999831865e-13
data/image/0384x2.png,Inf,Inf,2.70102037402947501844638461195238441e+07,1.30323126738268530464277538786098910e+04,3.86951385214940300757131998317823078e+04,2.07263974143384707766800186239292134e+04,5.67851455691719549329630380124775246e+05,7.19902652346157387481502500903427005e-02,4.38333172218376768139316193709593139e-03,2.14428497532826830880746986632448155e-03,1.04856386928613278980093892226534282e-04,3.38345423645625295906483460919162771e-11,3.38583541933399379928770464442447851e-11,2.47636143051637390380881464759859825e-13
data/image/0385x2.png,Inf,Inf,3.63522067125177187467933810685260915e+08,1.33701738288215060774004218639434646e+04,5.19233701215560665150667545349252674e+04,2.40072171606699802766327053514840308e+04,9.37513339253504398815319223209926642e+05,9.15473349770381193095299276268000194e-02,4.63204474890730466019582019546100610e-03,2.29925309826031745986205975873770819e-03,7.51466126212176601931068129924629852e-05,3.54130004194338950348640868052878771e-11,3.54779998551120533198145724305344496e-11,1.57621808303719874476174282134460654e-13
data/image/0386x2.png,Inf,Inf,2.69909198941521173275213814784116856e+07,1.30173609990323785970632625426728194e+04,3.39560568224303653794591322457986994e+04,2.03549393779740606588000019885865826e+04,5.63818976053205357766855887725493899e+05,8.32941732458184651993103241860646375e-02,4.39528345725462026264457716376825618e-03,2.14564090479178687472584523853353865e-03,1.13562664498313526477064858453237173e-04,3.35239994835336873427003914133504742e-11,3.34158095827919716945938880639123001e-11,2.36268751397774701894185467913536820e-13
data/image/0387x2.png,Inf,Inf,2.28652307154065050734902909910777479e+07,4.47252468030500766367812231446180968e+04,3.16340342542748920098510817560287897e+04,3.58684617938541865973734629618013015e+04,1.87045220217863560112417205132257549e+05,8.51220720647639171267356910707658905e-02,3.53551563228825990019803159321734393e-03,1.74861322199558069060113098050138981e-03,7.65621737567839988398163734113404689e-05,2.49854257695475372935741385252147634e-11,2.47957094148278196199617624624072524e-11,1.47183410696990070192922727713386182e-13
data/image/0388x2.png,Inf,Inf,2.69909187458586367883977722324176314e+07,1.30452606169806064591238954388413303e+04,2.93791553559023253444135650782530946e+04,1.83199746649623195709830316738577096e+04,4.97023274462720862900348957788109602e+05,7.77312314261891892957482747436540544e-02,4.16697653170009737387095537572249294e-03,2.07598285005317225292045362557836822e-03,1.00300188118176034595044393936517433e-04,3.19870462519877976634752987930701011e-11,3.18488557609675196068152442141814340e-11,2.11712059802364675181200141603837398e-13
data/image/0389x2.png,Inf,Inf,4.30228809962182082599247007370290844e+08,1.28590241301015878283689046928091016e+04,6.05644538598828208559628753326272784e+04,3.36937902713163138911317856558951335e+04,9.43169881660580042500202979132718977e+05,1.03648024014615149328016083663732614e-01,5.98791337837486582344003295867942158e-03,2.91337086424792881846649819506619742e-03,1.46030926770872075602994601905075639e-04,4.59447846965695350487706768577981573e-11,4.57132456846192556719757176349062641e-11,3.31914898434765400912072030961785579e-13
data/image/0390x2.png,Inf,Inf,2.65029727516379677215712737768972393e+07,1.28399455749450865710399194807735850e+04,2.52530648362770833587190012776594294e+04,1.66332706983167556597834140182459877e+04,2.53730019058225752644548212608992963e+05,7.66628210941850724924837023227945043e-02,4.18870136168222110589935464289488207e-03,1.96144798409678134748437027417696615e-03,7.80512594610596600815375327097446521e-05,3.08499925506716079426445583995696487e-11,3.04093715948466386392579712338941714e-11,1.61186904694140553987434890037999750e-13
data/image/0391x2.png,Inf,Inf,2.69907282478671263831276776832663579e+07,1.30765428106946736422954802576066666e+04,3.76202868004448226900312936251373545e+04,1.63259803376661985812890940955892567e+04,6.22845220404572973725452617292863601e+05,7.04061341475495203285000080493096007e-02,4.13196489973654280672647492428507119e-03,2.07496014057532452052617236502285482e-03,8.45399375813289830021005552330721810e-05,3.07404792713796437993654057998097515e-11,3.06968701412832867637020702212189237e-11,2.06745281339031802169979361777823924e-13
data/image/0392x2.png,Inf,Inf,2.49093959475636001775607018843642746e+07,1.19369994790008281376653264020863207e+04,3.04669928357776393816953664013269104e+04,2.56859294317603881070472595196696795e+04,4.34394555535193303331026791181843746e+05,8.64974039508521918749525919642760347e-02,3.93545272770966393419005804448462000e-03,1.91243129828205186201909434492211289e-03,8.92458525587165702647900231920395302e-05,3.02912612955625977101631567776817181e-11,3.02094872116337776446983282287053308e-11,1.50205263746381814509886168873943517e-13
data/image/0393x2.png,Inf,Inf,2.69906557775569463837011715681705005e+07,1.30341770714342495020204777815933474e+04,2.62173476915893151778107695122665697e+04,1.70813954752443370478703183751146506e+04,3.02505123995550771444624217660287582e+05,8.37749298373903438992198426078224550e-02,4.45091044694802479395808639448551369e-03,2.22033336126949523477760398133904257e-03,1.07345897006433222146141295905959314e-04,3.55339041401482871083251799920296932e-11,3.56776152624843922794079498523603528e-11,2.47068055366484972494227342024479476e-13
data/image/0394x2.png,Inf,Inf,3.75600041614712972078344403807207571e+08,1.38393233175269240904180997336476864e+04,9.45962518686522534558461746375168580e+04,2.29938409489346454277967610128954087e+04,7.33757461363521980716278898735448005e+05,9.80658028455920876274836376606833794e-02,6.59320166583795478107265546389850213e-03,3.25641738389313907811937020362755043e-03,9.77532438654992507863680446420617404e-05,4.08178491330746464202135212976702968e-11,4.07679063363277092103501210438511527e-11,1.86417469706166909781757995140812162e-13
data/image/0395x2.png,Inf,Inf,2.69909030827406426231927800708176606e+07,1.29715578666483847092481650217809238e+04,4.76356791925521429597763697655881290e+04,2.31327553212792726700180067236775277e+04,8.13326153497323229517056917566097904e+05,9.17259520825082665147818473616570335e-02,4.43735037969981244296245877004289105e-03,2.20493957616193004160350468612888560e-03,1.07604256917894771909985293259902615e-04,3.42648681440208016583548675525304262e-11,3.41783112115722848304163417804336872e-11,2.55424691760316063394283677715607567e-13
data/image/0396x2.png,Inf,Inf,2.69924569697518994830107975409826680e+07,1.30480012499713599919334416078598114e+04,2.72901280194999449728836687351655336e+04,1.90438621301029567057645970338062642e+04,3.54130457891169034854932254032825604e+05,8.69255929504901480547095785525933154e-02,4.37606378179676045881092333782274702e-03,2.21302897198814212800219904196787705e-03,1.06776581593434942369596658328491638e-04,3.53329861387765832600231083030719403e-11,3.55930073895627597241724399984767282e-11,2.53832882154645840441554554285059091e-13
data/image/0397x2.png,Inf,Inf,2.60264853474480292249510007049527543e+07,1.25226836643443556369421267260194806e+04,2.04799750759788793870760618710162853e+04,1.64014793245118510390753007950899884e+04,3.32198964380083313224450981681193268e+05,7.41059525639752146302595688497895400e-02,3.68898362908786823839881894754430967e-03,1.82242803273803649823089516924851040e-03,7.36067596542295796375626901829842946e-05,3.06680453585061547325984134391617292e-11,3.11565408596756691595300047293104839e-11,1.34355722407570896672626716548766866e-13
data/image/0398x2.png,Inf,Inf,2.69909573953886775615613109997156585e+07,1.30156680364989770659167200761061521e+04,3.02739395330144725814103973854700879e+04,1.88544633391990094955364567319983329e+04,5.11062548435992647038608442841963008e+05,8.48822548152357724389409919481227433e-02,3.94814946477853537046722333639777611e-03,1.97061833675104587525673614568413701e-03,1.02701369066939999342539476975443830e-04,3.14547311083207831317805710731338084e-11,3.14224131699841150078917295965033579e-11,2.27212823926886431234122052701528203e-13
data/image/0399x2.png,Inf,Inf,4.31770438740947858878024877838004804e+08,1.29709875174802613034975804276851819e+04,3.53783982624206719492702429753953065e+04,2.12063824684050579875967223925085156e+04,6.94287313720676271226783002380478781e+05,1.01013124303791937847982167250533099e-01,5.44474971253061357853644788693059647e-03,2.70855086866309448498777920814208083e-03,1.20430988014952756205600922464454707e-04,4.18497889389752465365131954964636591e-11,4.18030496788229409131027649612747913e-11,2.91169274389023884582431824503203423e-13
data/image/0400x2.png,Inf,Inf,2.62558746776599696166337088111721047e+07,1.28284318735308950774298838888837984e+04,9.96778200211299545875218314757360221e+03,7.33559082075638806350760140436820804e+03,1.72539661446309182165760051043062063e+05,4.34118156276586061766210666212966564e-02,2.38729719611982357826428832827718010e-03,1.16088612932840969604437332254253842e-03,4.81027617523241553056202440265090816e-05,1.64332294936686158255791128471562239e-11,1.63662110803147228127839366393791093e-11,1.01448004290814720533445963833194672e-13
data/image/0401x2.png,Inf,Inf,4.30208706729453192434529084966199704e+08,1.29246856774717556735356566660529789e+04,5.45964757730933803529446209843341114e+04,3.11290116235243892290691127975656941e+04,8.88785667151146915380550288506905813e+05,8.98682124422372552622634621298051329e-02,6.01152759371267656779001277686198458e-03,2.99179854910097006431898617313734277e-03,1.39738022309764319244906332949678584e-04,4.77637286465064725296123465152200750e-11,4.76639541543387804714263267659728593e-11,3.43046852413121557196171483019395717e-13
data/image/0402x2.png,Inf,Inf,2.49375728754746957047577187344527008e+08,1.29701803939915086586323993468166268e+04,3.07085919902772913658955375240394440e+04,1.96483769351574483440951757070197487e+04,4.78070415608486794246771736917259210e+05,9.44950345404751266222238482506108006e-02,4.87160445008109629344390153424687904e-03,2.39597829771811395276173375989201434e-03,1.14977928106322332526436831753964606e-04,3.79011811030451526420788994379273814e-11,3.78538946937650476196870785877628682e-11,2.87223468937586328613902106900369603e-13
data/image/0403x2.png,Inf,Inf,2.49369385499927611661559795788888354e+08,1.29559839591003721754241305065933720e+04,5.06664764881629410832015206629708354e+04,2.44184615829016864998011670155850947e+04,7.96590239508714847611456329504798793e+05,8.85792115564936903658456560866775020e-02,5.14031716051124263220615238085510927e-03,2.54424975410348942085945714018458841e-03,1.22508666144001793327752828892404064e-04,4.01128245623950740725098157001924034e-11,4.00351528597806779648522718983049647e-11,2.75559629482310115830456124229702889e-13
data/image/0404x2.png,Inf,Inf,4.74442074326692346276744392324065398e+08,1.40878263054613215007567869900224331e+04,1.54691035160833798760397613421786075e+05,3.97520955205418346796990417996755954e+04,1.73210300983234045358039874068789857e+06,1.20151115752400418569251447425946054e-01,7.01706103035814494621840093571059493e-03,3.37065831679397592451510233692465414e-03,1.47808051880751715243389137010172000e-04,4.95703841216033508850057262838283245e-11,4.94280742063830214738385651345079286e-11,2.71901289481681849232076066945326507e-13
data/image/0405x2.png,Inf,Inf,2.69907169381953778715147663463673979e+07,1.30765588835985215175205039604704488e+04,2.13886018666963468046907518364687787e+04,1.24376077533233329150762643268658075e+04,2.83694969966592997975135048341138823e+05,6.72741659277081861853566730248932182e-02,4.43544957059885942827338059508464401e-03,2.20662228008203035841651622438968126e-03,8.99153744569546267011500599652884701e-05,3.35118971189883642370912858689210619e-11,3.35477055426622268087398419010202066e-11,2.19970963440248344195542651974928867e-13
data/image/0406x2.png,Inf,Inf,3.52883308492823094221651304892189073e+08,1.29741456253005920765511631527577220e+04,5.34230846131755474160743921737440366e+04,2.38444645735109045013380849867394707e+04,8.39099056391053251032419985897175151e+05,9.20779313709851608997946211698601850e-02,4.92459284228837689702383229195846645e-03,2.43672817591411016969320426871724015e-03,1.13025758074511424144925980901057860e-04,3.77288632670820504519541728238758716e-11,3.76472178359818710144385937059270448e-11,2.47673190743503950694748232308103116e-13
data/image/0407x2.png,Inf,Inf,2.49334109100371078012452911498318210e+08,1.30000308007521714422803916297769800e+04,3.81456025298618411627520983353994057e+04,2.07840953835931463188180642324262838e+04,5.60791479678169629558233590810432932e+05,8.01242776935445327493007894876399603e-02,4.59005844291124666917125381688822023e-03,2.24844992513392822325354430608208156e-03,1.05993520297296390408029180906446103e-04,3.39700383129046873221524764296051054e-11,3.39311202491295548670756795512116529e-11,2.48015723536975384833688830024931299e-13
data/image/0408x2.png,Inf,Inf,2.80383421043658279581038921100206621e+07,1.36499399273303252674799876464344564e+04,4.19248880122944692648412778991712327e+04,1.23157046071175140076227342152077662e+04,4.33128338259676158971288363280269168e+05,5.88889928856410402744608186790798253e-02,3.66650249347785845734241432498393892e-03,1.77080359145152344790737178631219299e-03,6.05929349280760754735126867115097443e-05,2.42533835631935657195333130959097205e-11,2.40417590614675936496083778823736299e-11,1.28321851514856297014770843253770654e-13
data/image/0409x2.png,Inf,Inf,2.71112566029835453435111440398545873e+07,1.31614969015331357024793197984701919e+04,1.64345832173223018667056933456781700e+04,1.08292302726243429974839504013785991e+04,1.90388614329590548246152843819177285e+05,6.93508879352143313747460910161267831e-02,3.97466866837486286669899305095816352e-03,2.02108679848232700186358665972193401e-03,6.57039639510226489758309398969476304e-05,2.82549113299962218554402521760183716e-11,2.80122362175635442720995286653361098e-11,1.31937656637513116324319110355394289e-13
data/image/0410x2.png,Inf,Inf,3.49185064775247451344473891154285635e+08,1.30259472277498920956737723695528719e+04,2.97497246639374405727982495704067189e+04,1.74491522690058973505977742172184594e+04,5.04984334441284165906543147447571497e+05,8.07212866444598626940438399724625853e-02,3.95067071433060845569123777203043075e-03,1.95519280826816338856536469467438376e-03,9.87435886764527365501968968903715210e-05,3.07755718467338255526697860100361110e-11,3.07551529167901183627861941907996580e-11,2.34515386897816957883155692879777278e-13
data/image/0411x2.png,Inf,Inf,2.60264212164344239640958660655921818e+07,1.25194989788542561300322063326070445e+04,2.16605172687957986507205990000698673e+04,1.79994552576056655411002179754033347e+04,2.85518372410477185721730950263705967e+05,8.21337585794693245071218093204634609e-02,4.13748425654887530455179459320787595e-03,2.03423241375231903435434689975642801e-03,7.72206508938690246174349717899593238e-05,3.41310960856016664491932702340394162e-11,3.48523909201556524382749228544591078e-11,1.52750550931766546716150442241101442e-13
data/image/0412x2.png,Inf,Inf,2.69907642449818672964159625275562592e+07,1.30813702265447117886879929846018983e+04,2.51940188740291067479792651327417339e+04,1.35878405479213086461996858248065884e+04,4.81991336061061962954732766901726245e+05,6.72909614505789043741987135715987471e-02,3.96274194861154751879212625450945665e-03,1.97848480254432373972982973880699895e-03,8.42363542544568365934750815036325448e-05,2.95076094185676447928202060209117823e-11,2.95808757304461308231433286210440005e-11,2.09313071737995365492506094642906364e-13
data/image/0413x2.png,Inf,Inf,4.32105772888396029280792616992504217e+08,1.30408408011576478850116089879852730e+04,4.63606451873630055996212067317214295e+04,2.23270048472226417081768947758261142e+04,6.82093246545009287767663921983431735e+05,9.11642432400645203776159470773124216e-02,5.94202872676558889439146576554570460e-03,3.03000251776457966665905890309232064e-03,1.03364633115216290091667551505868638e-04,4.31861648985159003759692694572348597e-11,4.27291311107290419911760505031882912e-11,2.18794684110452022684949235200351180e-13
data/image/0414x2.png,Inf,Inf,4.31770410784634255292054675340333311e+08,1.29266196557288623691026764018403981e+04,5.41410229319047041486982007621812752e+04,2.88742423554594569432330914464566434e+04,8.93867761746617323350881573203062065e+05,8.79157060209593383022727458476915052e-02,5.65097269095302003398392613661615350e-03,2.82766361470639672116809422832324346e-03,1.29060376641149996936284692820033155e-04,4.32624861014416410532525527241196910e-11,4.30492027359071558622341329248538061e-11,3.05146484356125454853650260624006077e-13
data/image/0415x2.png,Inf,Inf,3.52871630290644847298788815162064037e+08,1.30040713452805828178653157232915292e+04,2.17928330044294803231336511006123873e+04,1.72057693193187287059329803900665976e+04,3.65888875724728677865608098673235379e+05,8.39728359103729934075413073007293979e-02,4.84770383930012775888842063187646162e-03,2.36176965324561202621378694878242403e-03,1.10252958480562866080032394089165426e-04,3.55794505707399127682429241985022820e-11,3.54529802416954325163166746952646136e-11,2.61874997856353454811385346538537966e-13
data/image/0416x2.png,Inf,Inf,2.48579329111328688289921629898253453e+08,1.29875917937943035357577941819569985e+04,4.10275988024961241115392074784978775e+04,2.13288208163477902083063352784755921e+04,6.36051815174561980042671274611195830e+05,9.38440050096529464516763708678526234e-02,4.43376706322101472813041075219203438e-03,2.20170885686821077094776351698413402e-03,1.12584002085737758760939335912575570e-04,3.44066022271411985850043858759820395e-11,3.42755933502863043569516449799727131e-11,2.48307746234696192739847638147195269e-13
data/image/0417x2.png,Inf,Inf,2.69907514572783914067254454220828478e+07,1.30407251804455521315695977151130791e+04,4.29195882227247513092181164320764638e+04,1.91739167304400459228908866468626767e+04,6.67384859027466879437950304522744113e+05,7.79861805842971702325473622050030432e-02,4.12274820270421685027902462669832241e-03,2.03109645478952972542915239683212331e-03,9.52027142489017840757902999140015491e-05,3.14369937040985008636342690655644949e-11,3.14005217218970591624906125715611100e-11,2.25557139110302449393110912801991614e-13
data/image/0418x2.png,Inf,Inf,2.69908972846713919912350778599636549e+07,1.30446172723609525189598797384963415e+04,4.78197664856597006241771140848346659e+04,1.96080300074386107925619176537309280e+04,8.91211290223026451072435689510233330e+05,7.18450822823542568647358793345095063e-02,4.63561211233623301706182916185250167e-03,2.31237089860713517903862886366452952e-03,9.34017557101962344613701335742102171e-05,3.38604806051971188058183059658317925e-11,3.38009046622546192812594536752298970e-11,2.34654436790636934220427432641473126e-13
data/image/0419x2.png,Inf,Inf,2.66370496389779277018410581833589334e+08,1.38955903167651930714238024409618603e+04,9.14025738795396822292401076623742328e+04,2.00541437949711341642802066846766905e+04,8.16944028777684279047805559205370564e+05,8.12980885940648847009126104341388718e-02,5.51732778450509939185793474792970193e-03,2.72018557756967821587597571256976437e-03,7.57848638005667707181923798468303077e-05,3.49331784760552100407330958215991787e-11,3.48762253728402477125049086539072565e-11,1.51628260559256450836215011198333346e-13
data/image/0420x2.png,Inf,Inf,3.75586841190188869797715928817760134e+08,1.38483964832363905588036307241821438e+04,1.14100011235056341268080575353460877e+05,2.46958395151703396421545263052878677e+04,9.95686841461335478693869041658488762e+05,8.79078560909077962565359377443877625e-02,5.65174898834593119829594456520089185e-03,2.77247156295757098024851571122427986e-03,8.70001468135660539146362645026147934e-05,3.65310378289920076221931558688961631e-11,3.64189670356123163861523455492882550e-11,1.54665540899398072428556683556428028e-13
data/image/0421x2.png,Inf,Inf,2.86138714273379731553386967971637782e+07,1.38985945065779197412393322083089476e+04,5.81566870583513990278568284653331016e+04,1.79868307759492958980519207165580709e+04,6.07600273103766821231110686758252554e+05,6.80887575335191556651668836428860634e-02,5.16546800302159999206265400699252238e-03,2.68251146133751152277600489547811417e-03,1.18374076491478342325524631020696505e-04,3.67790029203783494067533290438683900e-11,3.66158234058898158640380847361122450e-11,2.13830977613820008312775170672114144e-13
data/image/0422x2.png,Inf,Inf,4.31770094654459679528903138564741745e+08,1.28643261200112052057919778927096885e+04,5.85494653336522995555772959133537404e+04,3.17361425998994235932857134732674918e+04,1.06065102843168819999715949516964568e+06,8.99086053118737065833454378679400228e-02,6.24089398486054578716769476549884828e-03,3.07121088007551178537635516640719912e-03,1.49820637524853676953881721706201053e-04,4.76994992935676128109480984564328391e-11,4.76291554914717419953488148691194553e-11,3.43907390278696527816527327378938606e-13
data/image/0423x2.png,Inf,Inf,2.69907793206938986808658243628080307e+07,1.29824609778470409724581007943252167e+04,4.50622659199802951021516880148746952e+04,2.24356977758558573257220250239653119e+04,7.33053935203593098825966620231630634e+05,9.22721144157909612660466285176496132e-02,4.17638416249447607096403894797451220e-03,2.04985754390426451588288335214147712e-03,1.06375524202403854309710943430203766e-04,3.27365456305936162224506550464101693e-11,3.26349899319851951474032915718702402e-11,2.66000715387611658539264622896114476e-13
data/image/0424x2.png,Inf,Inf,4.30168075112898628974043014428429425e+08,1.29827205167547578732830191957611626e+04,5.38306076264952802128313621841576446e+04,2.96692529789824722826584988917331332e+04,9.08545658337673916811724101170473899e+05,9.00654817331403316143706679898979847e-02,4.64093181883601318704942632563957597e-03,2.29178074418272252244262067529119072e-03,1.10699948231310971469448259980527180e-04,3.70508481381624938224604535774683741e-11,3.70106808925525931287357790801379932e-11,2.68397739901615665591193867439975291e-13
data/image/0425x2.png,Inf,Inf,2.69908026937277977332287598346074319e+07,1.30941232214247063720913455017361254e+04,2.56937111280898761091710336274557911e+04,1.33146372254396249673686014988843414e+04,4.10164791583348835663766831596217912e+05,5.32473168675163852895259247685688926e-02,2.52422138005506668304001872639758115e-03,1.21466958268756005219275515963700155e-03,6.70513390285013140702511765604277023e-05,2.05423406508770142065471040806121053e-11,2.05490317739434722825784331212463162e-11,1.62089994370133779191930676187793898e-13
data/image/0426x2.png,Inf,Inf,2.50039078758055035584237425100949704e+07,1.20076358646171287020621500133309755e+04,2.89083783935526108412996557092378090e+04,2.58590306648595679641118019673523526e+04,4.36647213105588685233676279575213156e+05,8.30752191144459623032192169492719660e-02,4.63579007389502058050364443703208329e-03,2.15034894405559202891345124467341958e-03,9.24530417697595694745968184558161765e-05,3.35732327357785189032832257241903115e-11,3.34490515131081456941096698169135793e-11,1.70050133677659101039845284039996100e-13
data/image/0427x2.png,Inf,Inf,2.69907359591335717684028640778963331e+07,1.30886791765011765244677789023091446e+04,2.40400601872052943839551615258331855e+04,1.85929177934054494280546316077170532e+04,2.17097977842324459413205234055006222e+05,7.04688058862396211366302327715662893e-02,3.99385880024016068440799912815888969e-03,2.02249225364939040790823666547864738e-03,8.73442326697317866275254722081947896e-05,3.11375954113419571764208789409899253e-11,3.09840334621143835541687271563202236e-11,2.11865496620094829357402389225660728e-13
data/image/0428x2.png,Inf,Inf,2.69908232370802650594666702377988164e+07,1.30826579082868776166155515540545159e+04,2.18569957563251954965341497351460847e+04,1.26506211698649643668301984498297628e+04,3.70176508820876417327772659167213643e+05,6.67772635611140975889691924679534681e-02,3.29387793027714573763328253370522898e-03,1.60917228292328361681093171693574061e-03,7.57647737346398972782501260123290200e-05,2.45189714822253816307139751933415500e-11,2.44922038687057431062551320034235789e-11,1.81998081062022704091969814153713929e-13
data/image/0429x2.png,Inf,Inf,4.58514410850168723161087169833006841e+08,1.38299768065359275434326061910514201e+04,8.64995692517808268743988961442697814e+04,1.97726152395411829606942221228325120e+04,7.41171151612305947046110867421073519e+05,9.12022214550043951604044745406447697e-02,4.94974835001381649854441542834793506e-03,2.43770341237601690514626782222696003e-03,8.31291014760006197762307397659378447e-05,3.15293848774976730569178173112191182e-11,3.15578787191503998865046703600135837e-11,1.57394953016993011212848734405096122e-13
data/image/0430x2.png,Inf,Inf,2.71112995959460702740934077936675253e+07,1.31443694866887136843648114598576028e+04,2.55760023383044561226726998058847136e+04,1.59879900434895024692327895542056747e+04,3.32580801077256554546096599313717472e+05,6.79501846676275769255725296097844461e-02,3.79825398925253971973253536775560085e-03,1.97588853195034822113601894661455496e-03,6.73290399398702875661819602021894414e-05,2.71054191309119025985108883000047271e-11,2.67775490580950510483587907464187130e-11,1.24963492184726840791771977978847072e-13
data/image/0431x2.png,Inf,Inf,2.49334620375028432773624230004878907e+08,1.30992403776654843106224815942402143e+04,3.37081032337585216004979414898793223e+04,1.88119007127646455647850151354343687e+04,6.47287456653226265078049944487794491e+05,6.53094036160834167429921135010281563e-02,3.24729670713204859225162681127928246e-03,1.62864710091320023767458258090099570e-03,7.67144534254726671301171844890787900e-05,2.68031433044999442581334441906525196e-11,2.68163666540295084045786151360444512e-11,1.86225091806251976846117744008971802e-13
data/image/0432x2.png,Inf,Inf,4.30188602984578878919884991588387816e+08,1.29466409167410382691805186411087682e+04,3.97435674118672723465650748243040740e+04,2.71186038021647211521394118961593346e+04,5.66270183901781291796288048796197768e+05,9.33254629326673149549931262864648486e-02,4.57673889690547801179644148624808699e-03,2.29166712768604449518545665255038889e-03,1.17384042184366765901575532797633463e-04,3.79250683745682264493770158039142624e-11,3.79968549623882968549214321150982065e-11,2.97403974056551050332791140418445578e-13
data/image/0433x2.png,Inf,Inf,2.69907321905906057981244787618204738e+07,1.30911987797648225942752214245880205e+04,1.74607943709731543600390182990512473e+04,1.36296875990300311223483444578213427e+04,2.04910787415605312464109488709548609e+05,6.76816609756506463749509036557591158e-02,3.42873943729804400997199381354067161e-03,1.69304601806450397902614620721946406e-03,8.08236653962452975075107260613873230e-05,2.62455437910379785781848730953343138e-11,2.62932754167410999643437109789994744e-11,1.90187733566349181391877750016150049e-13
data/image/0434x2.png,Inf,Inf,2.56477972442495528641531390133033533e+07,1.23588668427431271005715727243155417e+04,2.74579737859149335766471546606556056e+04,1.83814606927910374389531453770959314e+04,3.86634843579475275943304027326188977e+05,7.49374910257807093757961639830573776e-02,3.61853853901477760635989259141438566e-03,1.77214279808186394515813725407921935e-03,6.87133792650006427752673653044611533e-05,2.69368213165864793639583985938509518e-11,2.68371055187949879002891794238466893e-11,1.35262162525006138215961415824377270e-13
data/image/0435x2.png,Inf,Inf,4.30208678996897258907169118727608853e+08,1.28754039563740397586845978563297931e+04,6.69219390653493762925039000574008937e+04,3.40823925659267368530873938251072492e+04,1.06484162580249906729844538402121641e+06,1.04325207975824982536643906042649812e-01,6.36022176189385320671450221990346665e-03,3.11392196685033343935615945550881211e-03,1.45655652518177529712471286199105445e-04,4.82176143545161606919594774050641958e-11,4.80514173613481797618503766711010688e-11,3.33556255219255033274459577605789386e-13
data/image/0436x2.png,Inf,Inf,2.69907617456015833984210725784921268e+07,1.30903846061181195431696762671760404e+04,2.20820632856429593236818704934965087e+04,1.40653837233109281461187841012359777e+04,3.76555588382569292766267049991989372e+05,6.58708322911348610116799531964177342e-02,2.80771190257096482101219194249479750e-03,1.36861132973079226644120537178617182e-03,6.95768230499314846759569346431565955e-05,2.21923583748539538240617849833087096e-11,2.22350987268873175444460714293490641e-11,1.67874870518006508929759917664230332e-13
data/image/0437x2.png,Inf,Inf,1.86240168467884969362994858283903862e+07,3.65938245434555030729778294729251882e+04,1.31520116359759623481299552716816216e+04,1.02540017744867749190040099918433788e+04,3.87174373383272827594385111464334844e+04,5.79103817978088207075940862649880652e-02,2.21847008759401089669615423599636469e-03,1.08792169337522447986326028845801341e-03,4.87403681054905654875832173469810403e-05,1.59168967871468482520124353491523983e-11,1.58562198786057229377461560904681754e-11,9.09330034151494832717755608550233959e-14
data/image/0438x2.png,Inf,Inf,2.69906960377352642907873462497155771e+07,1.30605677944037277686037361265751656e+04,2.15026012466849195298116462965892345e+04,1.51650127782658351938968993449643571e+04,3.49765891620743078246241784216670304e+05,7.98978326333347151607909076326408319e-02,4.33617150949494853479499023358927241e-03,2.16415563901638078148422388757960612e-03,9.47763891051471432312860856966770225e-05,3.21517441178524602151100928411886442e-11,3.21412088559922888008660388933849174e-11,2.22391081535235462149242338483468661e-13
data/image/0439x2.png,Inf,Inf,2.73612966173756915880840945715132866e+07,1.32779492425955354489766495098355898e+04,3.36541512064186027408744877343123287e+04,1.64560315360702636964818357937780520e+04,6.28912029120596348344063052522731875e+05,7.33309936134942608092326021908705857e-02,4.43970691142243572347905983451587331e-03,2.15497461833404167585146540306264197e-03,9.22178444077442050665205776333717215e-05,3.33116800983163051636839542950575637e-11,3.36666807414503160858533807793450516e-11,1.66596428731331544317338272251372325e-13
data/image/0440x2.png,Inf,Inf,2.69906501465445708568170240441988720e+07,1.30345443348124579306581263227895847e+04,3.94472841037828449467796601750954236e+04,2.01020867149831816954241385389475301e+04,6.26775195149666853440718245670720313e+05,8.21884011560458222513049736937158694e-02,4.73606332793427518502870158284688065e-03,2.35239235266726131212625001489281322e-03,1.04195977466890473808413455126648275e-04,3.64226526948481010438741076184727234e-11,3.63797082215771302715082652768517265e-11,2.43343045542862083008601655134580673e-13
data/image/0441x2.png,Inf,Inf,2.52635150349266609845694444547611334e+07,1.22218817438569212403556227589830966e+04,2.03516926111433213639051816401255602e+04,1.88627639840600990095561498820162175e+04,3.10190166865352618100375693027049998e+05,6.56192167678695667572273740637477804e-02,3.43236567672523526257431274128205368e-03,1.67882276807701137059320892983738177e-03,5.70222999210155234991661331134503335e-05,2.44151575848355404007581126245856846e-11,2.43544737766953128042838574080673996e-11,1.12590100114437060839801959197774273e-13
data/image/0442x2.png,Inf,Inf,2.69557882526654344880387113906393831e+07,1.32318350833095799427786948959758831e+04,7.23332649587887107958202628451456457e+03,4.22882114427034100213142788374842798e+03,1.23260372478624977129189326010656744e+05,2.75242345216748818589313393136439559e-02,1.43866206110754295829562576752838584e-03,6.59217481995408268632905353229764428e-04,3.22228699762326728909420009080295509e-05,1.06157634677937086834099104592006965e-11,1.06310442105872508037207854335537124e-11,7.48463822754376038364977131534255880e-14
data/image/0443x2.png,Inf,Inf,2.69908992982677251003993231003987026e+07,1.29800232751716049980974544224113663e+04,5.60436580363032568037953416889352927e+04,2.41103707217693613104054074351920366e+04,9.57980412671507619097305592198234080e+05,8.85484267764734480709148623791301834e-02,4.49334148527293759288566728082111341e-03,2.23649319068703412617202543076382220e-03,1.08556611889543304594542957873223521e-04,3.52080235258000705944160872507545178e-11,3.52471408939104101765020474432628536e-11,2.39842567178464931008314785988402270e-13
data/image/0444x2.png,Inf,Inf,2.69907780719532267698173875664941651e+07,1.31273665602907014652638499486258739e+04,1.45025011837300338608652198713300474e+04,1.09079725501731390062227228402346274e+04,1.79895433454915127783701739158673253e+05,5.94529533188921167529638843712273097e-02,3.11623801578053841659732493329064926e-03,1.58073531060296930595242212789850281e-03,7.21726316669980886192054707445477537e-05,2.35022335511195674602864989519421835e-11,2.35275205434235784657008228775540921e-11,1.75498696295594071044754304875973231e-13
data/image/0445x2.png,Inf,Inf,2.69911110889474219571367441489193952e+07,1.30770934000927747561184557170921468e+04,2.00352218295472956786055273098763201e+04,1.33380704614991371330118565604545698e+04,2.77148843159292014270810472465284317e+05,6.28270880485669924903192626534251322e-02,3.51348609640446762052608021177492386e-03,1.68864297010590630545069673207897533e-03,8.11620271586657239487627028545449396e-05,2.65480693247935185374983446321234062e-11,2.65066309730093102945449529083920774e-11,1.98146398510646222777043713535347670e-13
data/image/0446x2.png,Inf,Inf,2.69906858296089546768570220450204131e+07,1.30654198082944733287363973725826719e+04,3.22794810624005937047252544889456918e+04,1.29026824386180150781605736120222399e+04,4.91039674983450790413916241619406025e+05,7.59523237060709157994081508706744125e-02,4.33005466134311455063250232324891708e-03,2.16358296802622783235523455444591770e-03,9.90037238033225413923194245031349539e-05,3.36577079716176740983554793351741436e-11,3.36380457857037271285775591393527148e-11,2.32853397158476976800374810547427253e-13
data/image/0447x2.png,Inf,Inf,4.83158025292518382397358047279775162e+08,1.45281889316811586508913565782308256e+04,1.14943327974823699301376710502403243e+05,2.73551357440505778197100373445489281e+04,1.21294376235111300465331883858199105e+06,1.02592825028003934957451713758165014e-01,6.48072229468485088730586802661588753e-03,3.20127189430950718705675129451675392e-03,1.30066761840075751981813272322962517e-04,4.73863816178772042471351789983924933e-11,4.75244452200984551202961844045292408e-11,2.32598023190537662353746789505992005e-13
data/image/0448x2.png,Inf,Inf,4.59564376597558592763886066023389350e+08,1.37358555048912496140865034521428930e+04,1.39577210093121678413486336176783377e+05,3.54108352982119597839535835968507307e+04,1.24683695336888836946605121323514311e+06,1.06480975593518061001432961958993787e-01,7.21683134228080571095422710178053665e-03,3.58699725551132664440549240295638850e-03,1.10814204990756080106337955271102525e-04,4.46725854308799944363884910662942714e-11,4.45843010187281107722961291008464346e-11,2.08650077802620567451037210573934210e-13
data/image/0449x2.png,Inf,Inf,3.53933472949231288332234208383456143e+08,1.30934157179577190624457472410867601e+04,3.27959203337674679067273459571685770e+04,2.30499285183257885070552102797360657e+04,5.70793984328834481245077816027220558e+05,8.61962262972237374869657859594293097e-02,4.22055788956008821151926369266864573e-03,2.11063073331577685943981453434960443e-03,7.46653147274151312471645731682235009e-05,3.02298813752573394656126526215832766e-11,2.98109343834573431942096132933436495e-11,1.48258815354601341762372242736313864e-13
data/image/0450x2.png,Inf,Inf,5.30635580956217023905770142301448083e+08,1.59135959455413324863469404876455371e+04,4.16740941682152801270983705507673506e+05,2.59893716803031777511247152875483276e+05,1.89548979374031101973914355398444290e+06,1.00067381351287891927593208634323874e-01,5.88601816948416557165571151876686816e-03,2.97660681802220765713436590311301002e-03,1.04443524581392307153333899177399031e-04,3.93666095320381178944381918977467197e-11,3.91055254260682436164771685951994123e-11,1.95451212652189212653864326760948529e-13
data/image/0451x2.png,Inf,Inf,3.52883292537988316187923507458669386e+08,1.30101246228792491102486527799975599e+04,2.40938567926264232797117092007334026e+04,1.83210888173889997390072242034688104e+04,4.66569421138504879663622528499697626e+05,8.63894705675157718688257981155049539e-02,4.66996399756046395119391221711708591e-03,2.30027147426529265143197593692860277e-03,1.07896648264242562645344456560216857e-04,3.53639251006699604847832008291169811e-11,3.52888715209867904718558106787077117e-11,2.45038765391658966502695713015644139e-13
data/image/0452x2.png,Inf,Inf,4.41421689843945938125053621267277643e+08,1.32309488971391825532700026487020750e+04,7.73039709169292415837787984356153323e+04,3.47516009143903837964453316160543511e+04,1.22941607132576042455657082993587563e+06,1.02560155359128893908951869212261544e-01,6.44963134146627059874041010522766910e-03,3.04413521262018959983975924217735089e-03,1.24926875474203828616325094303851995e-04,4.97441464098744897726650425671054775e-11,5.02422690116406793063150662814601969e-11,2.35801966395159785968533569782938583e-13
data/image/0453x2.png,Inf,Inf,2.87278354200573185390742703195373378e+07,1.39589365081476366437473609528486190e+04,6.09290582308436562082429845396633146e+04,1.52678279263275665261348364230184926e+04,5.50882143309580742646057568046590707e+05,5.55572941929514431507672878275738724e-02,3.29484303663049767969326649966206568e-03,1.61163083157410052407925729041980705e-03,5.39628254462673944567768492886162733e-05,2.11571140388234997622015640545283883e-11,2.12092389014737779370609409722801921e-11,1.03822627894912228953494765773127617e-13
data/image/0454x2.png,Inf,Inf,4.30169996175750358893551278377503131e+08,1.29237549465082776903630180700716491e+04,4.34342277699611345528653885847818647e+04,2.75828343798120422106271404347114114e+04,6.00570134208576314369039455811654098e+05,8.29496073018370807454162183169550548e-02,5.53523998832697448618419720925304786e-03,2.71917449911164951489266432716976181e-03,1.36206651139499299345698770091544717e-04,4.37537287122775765645243645241387924e-11,4.36251229281659270380301734989782693e-11,3.32284877984952303525898880249522167e-13
data/image/0455x2.png,Inf,Inf,2.46305180511585183735313696882102868e+07,1.18555000403928980616762707653794521e+04,3.02391441345439826663589272391289505e+04,2.72814309834111218565163143013120694e+04,2.56923459628455417414300725207085884e+05,7.09125385317587175973484717533118784e-02,3.73418257868498215041614632195642451e-03,1.83031626510049090030382177570078310e-03,8.73635256142236449979446862669019474e-05,2.81899597822783068745336387996064866e-11,2.75954007316231603460889874077836241e-11,1.63461971094607227037559465293965271e-13
data/image/0456x2.png,Inf,Inf,3.51577895047681811246267123445413497e+08,1.29961729961639372197980797505588476e+04,4.26265411192809383436742242242697592e+04,2.18866005651677968556428925135802510e+04,5.90066398329032444161584968047914668e+05,8.74253836668712633270032063667548990e-02,5.31345521044854397819375031565353717e-03,2.67580521567620370866674080862631366e-03,1.23133371629987304698456248908560978e-04,4.10691540064353146499212273987839093e-11,4.11305984650349643834776181288073485e-11,3.21325969906468226180462394679716231e-13
data/image/0457x2.png,Inf,Inf,2.50037172973584836359036998199287664e+07,1.20249138855130970498193355412039531e+04,1.07329489691296944009921239990278927e+04,1.21086951304189906576148176429693001e+04,1.68688978810142483117805622904769090e+05,7.63221559765753763301967428827526352e-02,4.97303457394520497428125710053965342e-03,2.38345593451607376101369942918778235e-03,8.21438362623162211367260947549202250e-05,3.58540246405608595743638128774878887e-11,3.57451681403589703661971420340691231e-11,1.59563809608196133806705083391121819e-13
data/image/0458x2.png,Inf,Inf,2.70286665284092427111552477207104005e+07,1.30130263088809715831044839787015377e+04,3.41706632906814837047104408663706215e+04,2.32531842817103006606120327649621378e+04,5.23565116480615004612171083987040416e+05,9.18500762752170336812473519024843921e-02,4.29879232614967310422506579891494108e-03,2.13407294376260466457871689836425397e-03,1.03971951996438741571240037877740439e-04,3.36084015291809946757702327796104587e-11,3.35469595878945947781276828193444921e-11,2.45153708985134878614021766390810929e-13
data/image/0459x2.png,Inf,Inf,2.69907476360057076748299158497374761e+07,1.30644624088809524709136149359273954e+04,2.82129636853702433057235104942958742e+04,1.88056462301980600383096118856827118e+04,4.05625675951091455121146063888101311e+05,7.11446236375855339988335247134090286e-02,3.98705239201009352827876514444567560e-03,1.95520909493370821253057780378702355e-03,8.89510644601335025528993711955753534e-05,2.99982936704978798569384747930682760e-11,2.98667635888180190911151765572800359e-11,2.23527746141675116749536871203772352e-13
data/image/0460x2.png,Inf,Inf,5.17900367669962361780676686409230367e+08,1.55006862985099845526777734999620500e+04,1.99004666561859016098090496605829731e+05,4.82948815804421584470790326323609213e+04,1.38297718007167240676550301513086154e+06,1.04569495280849636078999766328936515e-01,6.29174684913918076098342426585079738e-03,3.13744761641451284173548919420333717e-03,9.30211399560071431119486875895749951e-05,4.24822065187937290128420047053643387e-11,4.20302758917053182484010994656988321e-11,1.64109072785534920294474699916072600e-13
data/image/0461x2.png,Inf,Inf,4.44255208131954207311248445358649390e+08,1.33725551491880474179082780323392771e+04,5.01867484869621220017117470907069589e+04,2.36657332961743100207356902191186263e+04,7.80381766504085362377970914026884605e+05,8.86749063020075135536857474907440967e-02,4.46291870550632086928370196929470879e-03,2.21756910332201958812908669515468815e-03,8.43162817034481297994164680198895696e-05,3.45874624726880345649354676421761446e-11,3.46506745713112675180119911262888620e-11,1.66094411606056094471704305473500533e-13
data/image/0462x2.png,Inf,Inf,2.69970055725968905697623252007080261e+07,1.29810197262941464113834632582351287e+04,4.61532690081875924176486206483953165e+04,2.52168366349984330115872094031687452e+04,6.89902824550101846712967670862864538e+05,9.66148638015564504883017243137112819e-02,4.87359941356256226218248853880168293e-03,2.43498794019000169412566546552746286e-03,1.17698255275690307502741536832494913e-04,3.88872016380204041424707426109109371e-11,3.88677151801119758900364116073378445e-11,2.73196092377240295591228237806570296e-13
data/image/0463x2.png,Inf,Inf,2.71113202392590372885269261577240354e+07,1.30945381518427987755109437760370521e+04,3.73841228589240475904615181555393662e+04,1.74621817546453702978831513326725057e+04,6.17844821617369899011502739730324599e+05,6.99180108852980883557103868361064138e-02,4.52082460958275107996029169064187606e-03,2.29553836136922784784213257404722361e-03,7.85587448918628328868941557589875489e-05,3.16013559651331837764630208525106247e-11,3.13977684909000078154820756003417051e-11,1.48964227711512588482035947581052020e-13
data/image/0464x2.png,Inf,Inf,2.69903826626717932204791754404591486e+07,1.30960052130241368951326693339209973e+04,2.13919696703505983751078048332176138e+04,1.50556765902228083018501681593489263e+04,3.40202789071821006147083966310714980e+05,6.07855174917726117630765297004386698e-02,4.55954856593383740044172269778267768e-03,2.35643877290131988061248831745889532e-03,1.03334711747727190944712939362280565e-04,3.67517276329681066365888002732323515e-11,3.71771051348546197582983506186280065e-11,2.37109914758722817202111589911210895e-13
data/image/0465x2.png,Inf,Inf,2.03970312957882797943985572324393432e+07,1.20144631037427565558762448714269522e+04,2.39248978845303581731602928497749977e+04,2.37919566382406191232380346116470559e+04,3.14290209045820184326331723602474876e+05,6.84883888545917878677960236091791670e-02,3.86508514968000654930109744806597253e-03,1.90750029970759652123457144383524235e-03,8.01327183447334025620827512029030550e-05,2.81683560996762815937217959998110677e-11,2.80667046669208594165117806074047939e-11,1.39254206556867038801788615068760303e-13
data/image/0466x2.png,Inf,Inf,2.69908852842170695462695976025490250e+07,1.30222511100192094940802507025198883e+04,4.10688394205424047301182454949400941e+04,2.17401477058166048246982111011714024e+04,6.53678787370482735710212327662210367e+05,7.55888043627841557604835299693495294e-02,4.38958809619391414524824063177545369e-03,2.14940402454236026899941374502235364e-03,1.03533367775572721503293029049769348e-04,3.39285308238420921276116761964282441e-11,3.37275246831295685525860463916409411e-11,2.39556514366371135708660525080654414e-13
data/image/0467x2.png,Inf,Inf,2.50250634570495935399283264197873654e+08,1.30536646846748108944261919183198549e+04,2.57774948452480837888104436232030637e+04,1.48370623309568362301478392081243032e+04,3.80620716455155559939612667643482702e+05,7.78118382896580604369145732720750543e-02,4.52647730223268410557922486790560007e-03,2.25365456745659431964625196329174807e-03,9.62935228365602722387583214928827868e-05,3.36909110763405558894576028730822166e-11,3.36234952142522015179764699684588638e-11,2.47647931066823753190009780086315255e-13
data/image/0468x2.png,Inf,Inf,3.70882487319716196592800418826220178e+08,1.30088144219901235939646299492508000e+04,4.16784051904275992559806115592309262e+04,2.32832886976312646233868884562505080e+04,5.86183133025719854269424189466457890e+05,8.23732992571094807821540556540395583e-02,5.83888785762111007507858219187724267e-03,2.90468881968637293424358150115155261e-03,1.27151351159259859245228523311783534e-04,4.50109806664384857857569431071936259e-11,4.51787540220257788002026616542531597e-11,2.92227003605706138529493790200940236e-13
data/image/0469x2.png,Inf,Inf,4.31770068683454688677215935270003170e+08,1.28766706767992824231879739535285175e+04,5.10906529179659637022323850349700735e+04,2.63257799174194869302816755592741507e+04,9.60688138775341083714599808598483001e+05,1.05447599159590201354175890086573605e-01,5.23503183768760682681978784595339292e-03,2.56277532419857105614775115145464373e-03,1.28639580136154575886845070206624685e-04,4.15059567038182193540512824631250643e-11,4.14107622928465578270042496441474391e-11,3.22925691654450416599510059475158672e-13
data/image/0470x2.png,Inf,Inf,2.49334621125483032230270800034073746e+08,1.29965587690078489762585405047875864e+04,4.39084940404342739462534873257726720e+04,2.22426344655424752281908154082306369e+04,7.47745316194877007792583975761456854e+05,9.09083827503103571139006577084774264e-02,4.32751799602129225645671296002375986e-03,2.13274931834850116185830607311882109e-03,1.09564079555109913073766640216810116e-04,3.29424795092388550968754928360073285e-11,3.28241514166137015910626070447876812e-11,2.43470556750440698559646829357143940e-13
data/image/0471x2.png,Inf,Inf,3.51601839851682658966352400471483893e+08,1.29228663800033960412274902075010008e+04,6.09680079171810073152798858275404829e+04,2.99691956124866397676680290300042433e+04,1.05747243325476184481671299308142979e+06,8.38279811486539782917818560220091356e-02,5.80243746632786038064262068896006595e-03,2.87827393685222454535540213063126223e-03,1.31888871203460499089185100754084029e-04,4.50361723524862325464859983273694582e-11,4.49461361095095107880007297110183977e-11,3.29065904529642373284632910215496693e-13
data/image/0472x2.png,Inf,Inf,2.69908081559887184431354830678420403e+07,1.31459210281454045227924612837743490e+04,2.18992476071714358069786733183092877e+04,9.45583733325272511782508811673090459e+03,3.36410894365991716035237661161587142e+05,4.74472872944392380109541377782177900e-02,2.66137275651683746363811733121830181e-03,1.30562514526805788254046686060960776e-03,5.74304140764335042302965227427119516e-05,1.95585378808457343907112064910670806e-11,1.95057281554016379580197183910275748e-11,1.39840309441970894795173937175832359e-13
data/image/0473x2.png,Inf,Inf,2.69908582863754028759725694734371559e+07,1.31856059778300484009190420407624714e+04,1.92414842185868632412947638018782336e+04,8.28132740055614380474353040295391221e+03,2.59081171372261342220315638704673536e+05,3.91241554584977075217597109283926808e-02,2.24845115409725078786188172178603176e-03,1.11530401939290132070327962215678343e-03,4.80787624710997813126740982050457245e-05,1.62667912719585355324442152852753668e-11,1.62373922464899095576425638508947898e-11,1.12419444929316638473008527080110449e-13
data/image/0474x2.png,Inf,Inf,2.70577265365057830259041616036411659e+07,1.29660498870506936903058921894397434e+04,3.67022121150414035247040336607333662e+04,2.37521638994282631975947973764985787e+04,6.97834490532284638641316668324153714e+05,8.52558835913206222651200100245566093e-02,4.32504747389552375151223592918087491e-03,2.14640031435036286177159727046546241e-03,1.07216649361965562708228341473475906e-04,3.34316149837385310312822332087055058e-11,3.32751109814887379407648586422826646e-11,2.64260643752640439877070401075337118e-13
data/image/0475x2.png,Inf,Inf,2.69908997945572848534637008447949788e+07,1.30311196652588068437594637403855727e+04,3.93119891484296503781038440720493803e+04,1.88321648290232532453399907501478870e+04,5.62823796266748623103105633494724159e+05,8.26046696009366157375255715990552049e-02,4.73953216150272503474285644605436279e-03,2.37248586537429077005883920136303001e-03,1.03576286022460875144604922100926838e-04,3.56364167116117313004238200919808847e-11,3.55249563949022761907683773199759906e-11,2.50784176761838010228815821531852972e-13
data/image/0476x2.png,Inf,Inf,4.45174459775480202999507336776701743e+08,1.33510507291523531147565971085479262e+04,8.22171580585158866552176414187462336e+04,3.00714145722414894508980863191779431e+04,1.17904358502251775995615809113302181e+06,1.09096524847067525855743644310294992e-01,6.01436383246271661363961222842021013e-03,2.98100447477130692413706605827992505e-03,1.04424112153854655608322623394794617e-04,4.80631907215019999596783409073264895e-11,4.74222200122300207353292710490417633e-11,2.00175590687950712505200628736387086e-13
data/image/0477x2.png,Inf,Inf,2.69906710941768296254861744795260163e+07,1.30400085048299741593388717145877684e+04,2.67640567523300290662733310392277133e+04,1.63654868930880927308713590870019471e+04,4.42303636007244287093556637032069816e+05,7.76933268101067577684395640943336284e-02,4.96246554442695736300022009205323553e-03,2.46835290968634139159964961315037340e-03,1.07478289109284589307451554311795774e-04,3.69886278118240602113373740320621890e-11,3.69578156502295510304454049498959748e-11,2.61381942927070021680303123915017664e-13
data/image/0478x2.png,Inf,Inf,2.69910313644047265322778991520956487e+07,1.30770273256471976971882151534443988e+04,2.02446416715800847754024651270635434e+04,1.65095622260523511898224911203290456e+04,4.47799070372457569641299511133498495e+05,5.86864717114436629382392088104801538e-02,3.44333942050638055317119242286837074e-03,1.67867376886234154756042846736550416e-03,7.97856348124197656162936417632745311e-05,2.55145994074363825946193320330197104e-11,2.52989821047665089956377141827868886e-11,1.81287029507296101827221524081044950e-13
data/image/0479x2.png,Inf,Inf,2.49334614857673917632516998059880385e+08,1.30744948813864191205105439558069506e+04,3.04773607509793078336336648206402208e+04,1.69938172781750358230318453118564120e+04,5.26028075485191629164296542835068153e+05,7.00371739852860378890356106245939602e-02,3.76940092350453890729624183769911411e-03,1.83688500260526593935297660822405471e-03,8.85827262532478398016483004580280830e-05,2.83775384899803668623943791693780148e-11,2.83196286859487825071198968210096325e-11,2.12031820742657205351183110281857912e-13
data/image/0480x2.png,Inf,Inf,2.69909978513541962035312398124583335e+07,1.30369335512959173926308628205879848e+04,4.42256139656399615791605944388398537e+04,2.02461549077459850291354614031233573e+04,7.88549959823177673548604129483336388e+05,7.50112009019482319703263285133999940e-02,3.75168145267397869910544227354065040e-03,1.88898285044334601706073770867097922e-03,8.78321589044397472529261034873096580e-05,2.91243933436230877168294026558049592e-11,2.91437393879483004627408166842246226e-11,1.98463116122460937527380617326653899e-13
data/image/0481x2.png,Inf,Inf,2.48212347249695748020971642219187299e+08,1.30617544878266756367375624526152092e+04,3.83667504348077070085410071453864924e+04,2.49123088986769651786636800547170879e+04,4.34110739773674625952090788447390271e+05,8.68253232588665806237101575537365283e-02,4.60059713417605074564736956087780962e-03,2.32784314537154083421312837777688415e-03,9.24087293039227709846218409180964254e-05,3.43666921940547676228879785538060387e-11,3.39234326449655434240530481520694012e-11,1.83667398022214827354599627145657311e-13
data/image/0482x2.png,Inf,Inf,2.61094768749551103642719427053951179e+08,1.36098967299150491199913394023393702e+04,5.62496612625818962955171727756416710e+04,2.31938455265684208578909761232592665e+04,8.47260905141642515136221011946965582e+05,9.39223287564304195671422582856887653e-02,4.88032325162536742146808296199244543e-03,2.44801456819143473544248063743286098e-03,9.82057585268850246230040571916921760e-05,3.52667103847635590791575445123607071e-11,3.52289591246425781606568442962237175e-11,1.78502426517515775687080058077653998e-13
data/image/0483x2.png,Inf,Inf,2.49334641829841264199139450704111431e+08,1.30164889225816941724149571000252983e+04,3.78995157113410693229053352756444290e+04,1.99194057416218835800525631326686896e+04,6.54281455494767112850921271304618212e+05,7.97992801728341405745681170939419716e-02,3.99278555570586838858768908056197332e-03,1.99935040501244056380956683572380146e-03,9.76949303836279706758826512320475181e-05,3.12685571777813732452829944637483628e-11,3.12907360057504591261065217437678892e-11,2.31274095997556124443167536740350115e-13
data/image/0484x2.png,Inf,Inf,2.69906435376542968610198219602210223e+07,1.30410253461157519667423240706154122e+04,3.27849048418182758160017008123937257e+04,2.12986202029915762745504484290307912e+04,4.53237096579887279770580250051383706e+05,8.41747789545826803055050059239993748e-02,4.38284460371641906904127291019381635e-03,2.25357358825934735394449911073248496e-03,1.06946491323457665233697904479386402e-04,3.59761261057147723959257528524341373e-11,3.61126486943070679119938607198944775e-11,2.53454562124320369842499154538333196e-13
data/image/0485x2.png,Inf,Inf,2.71456001988483699951275449964729739e+07,1.31359955633219977715282661547109321e+04,2.50942888764949928717248593663362513e+04,1.27930227957421714130189025719340036e+04,3.62898282207393562166265700585391099e+05,6.37719724913019386962463931188711293e-02,3.54065944701842714566622915241310852e-03,1.78235331654925168193143647146334069e-03,7.89142775858962744643259511003496750e-05,2.77344632115183722723234895802612089e-11,2.78611759536181586979707630116670349e-11,1.89429421759799207093063156668124668e-13
data/image/0486x2.png,Inf,Inf,2.87278731939446566970629530544993032e+07,1.39198644589228293563609080287972074e+04,9.96744708259830640223191713785827125e+04,2.04717558774781636688136566246637878e+04,7.97177356557123200755693638225139176e+05,7.19610291607339013840504709146726380e-02,5.15937911123295647224908297153599968e-03,2.60185772748354919174206549640935223e-03,7.32817752196448367803745114136875343e-05,3.33978291774083957408233601747889565e-11,3.32864293981993337386250919316091869e-11,1.42887356839701776461152350159048728e-13
data/image/0487x2.png,Inf,Inf,2.69907625221578147977965869822592816e+07,1.30980271550805168068855421031016978e+04,3.87731903983323592274329065634372625e+04,1.49866333383940707389856540637872046e+04,7.14971176312069586496653026060839333e+05,7.01300087446019739452255832533573058e-02,4.10382395694190743604957719197335604e-03,2.03780296641005609351766051165133818e-03,8.68553925093282445012589251442617608e-05,3.04179700401947110326312397462325997e-11,3.04878957334011094105148509070254146e-11,2.05415360503805805516363220986540512e-13
data/image/0488x2.png,Inf,Inf,2.69909147803240418926496124186549446e+07,1.31089777494705466018226722486172332e+04,3.03191057608171828788423733888567809e+04,1.59639354798045404776114037657626397e+04,5.55008784471387513565094062503849846e+05,5.94267182465129598120991285751440352e-02,3.06287952535308616962168706444504402e-03,1.52228722756775397235660981568777923e-03,6.89893800099912830258354816829935823e-05,2.36480619568918657777321548693105808e-11,2.35800145310074523360175472535006885e-11,1.62693611615996167019755818458265361e-13
data/image/0489x2.png,Inf,Inf,4.58531080416078112870733627163580152e+08,1.38382618823868201796787151868891549e+04,1.42640113967457859714743172846180999e+05,2.74005808829503038203340934248691825e+04,1.21141616127149938674350648849633351e+06,8.42804965062506440703216672777935293e-02,5.62609395708395234295896704798491116e-03,2.80626745061204405586863225771367853e-03,8.87483684774502631940334378863753361e-05,3.80444422458158497381416260188641397e-11,3.79679578297858360200879576171480899e-11,1.72382948243328280210403484791852372e-13
data/image/0490x2.png,Inf,Inf,2.69908564539667324715248221435384360e+07,1.31722092178935950083117947613678757e+04,1.18295949310025550639815562197935631e+04,7.72987685862240798602486743488570076e+03,1.97281117594158921895123766975255888e+05,4.27475667434469815224192903144072767e-02,2.74793504700914904551267893441823158e-03,1.34966364367125167768301826287949124e-03,5.28181959204609648974469861015524065e-05,1.91350555300423140209615944912810593e-11,1.90796915277677646168074614663847477e-11,1.27437904311452773999932168128761416e-13
data/image/0491x2.png,Inf,Inf,2.71109266821191313639913339027278047e+07,1.30651609226575025264263890252791877e+04,3.56344422631533279969168428682377852e+04,2.05569420083835626319554959490385277e+04,5.26205121815841722076112458710425791e+05,7.96066473128312615969696813976046595e-02,4.86413145764736770335044720362708853e-03,2.51904224180904634611060793690679700e-03,1.01468351014515873307916315148153562e-04,3.66516260755582714831630389143880898e-11,3.61743389982392641922213332030245891e-11,1.83333515694845128772127979542954776e-13
data/image/0492x2.png,Inf,Inf,3.34561328121437850205095151984618154e+07,1.29605757844258476363309867865251395e+04,5.18925389256574850853871685408742949e+04,2.61097410075122611272719989828134843e+04,9.06117431064896306464639071935880386e+05,9.66631794163646638958464224123723480e-02,5.08076748487883631567146536039463222e-03,2.52806760762810643839159048155655982e-03,1.19794481297922619071879805537930781e-04,4.01170456649552603178702904350059093e-11,4.01069891343508238468359623299168819e-11,2.84063529554410600601179466249141686e-13
data/image/0493x2.png,Inf,Inf,4.29734487243818719691083553033977898e+08,1.29929988015835701176269131369258218e+04,4.39344930970401968230919105186394130e+04,2.50800240797183147002507301099274310e+04,5.68842734792208446067887090899240790e+05,1.07097274157301883971025926816580324e-01,5.34336755675006220434953205485086241e-03,2.67452506934198541471351054602265330e-03,1.21905304730121514864215221342253365e-04,4.08436234757338427806820534889821068e-11,4.07732889194133372480940135961671482e-11,2.92383674230793912284081387755611246e-13
data/image/0494x2.png,Inf,Inf,2.69908857646503011413680767420024201e+07,1.31225026605192849989968004602311519e+04,1.37409115295028774343421092963398728e+04,1.27924024082568622044639317965123908e+04,2.91882346711343757787032258200593070e+05,5.86454220085698128647291339701400334e-02,3.42953953629707429476587081315728696e-03,1.69155508726318728124018122393833695e-03,7.44519444461942049579832633652840964e-05,2.52071522497114971207206907769476397e-11,2.53119652957485918094576452482929855e-11,1.77992783257737244370450182783721717e-13
data/image/0495x2.png,Inf,Inf,2.69907634417705526167309818115200797e+07,1.30451470176448897193888561536229602e+04,3.02060845669434385417633870723288782e+04,1.96514354905455170024073686988790077e+04,5.36453227612362865005466193125061296e+05,7.27837720995037699107882278265481269e-02,3.43769920206420076762695845905210902e-03,1.68484582085946203347046819686136638e-03,8.73204184280973097442493933504007523e-05,2.67184093076225215200307471222302329e-11,2.66491663816112489655404170266853919e-11,2.02429371749214007083873795099806964e-13
data/image/0496x2.png,Inf,Inf,2.69906965764143971211076532097437291e+07,1.31473648068985223305662814397162264e+04,2.31527827006522689878806136554511751e+04,1.03479118194721729805445501896929691e+04,4.10076628854730261091108149498706082e+05,5.45870589928331435099275062212717062e-02,3.07334694028680360253969397580185822e-03,1.53060535521980063611890674715766033e-03,6.49858119324675882488757380403085868e-05,2.33784254004754727726825674736030388e-11,2.34021071437626217100332023575939641e-11,1.51689543590492509444913080659119099e-13
data/image/0497x2.png,Inf,Inf,2.69903683909357830302311989724032325e+07,1.30200312354204892303607258324049926e+04,4.23640142284497516879479993842194892e+04,2.44691611922962309849413163778467217e+04,5.49674015618602466606287501767137487e+05,1.07145738996951186092864322678403595e-01,5.17949620108689964738598601171132498e-03,2.62962766158801100175244091578700372e-03,1.18762517258222474604370201219643834e-04,4.18140741258612256016689894296361100e-11,4.18115237113268464298810632976545543e-11,2.81915428014227807554143280681975509e-13
data/image/0498x2.png,Inf,Inf,4.30228799358359773312582092097052434e+08,1.28671142756918015142341754823396090e+04,5.74914470761183441367311588769294038e+04,3.15235510071642219116641150560144364e+04,9.34662777552834720528504826635166480e+05,1.15682414168126946006564796361689425e-01,5.88600266045153546247034763306199878e-03,2.91224292727796371320348715817573175e-03,1.45983021840035869029020302923901998e-04,4.71113061864622036507411907643078537e-11,4.70224713829364957270097291815483862e-11,3.59005413282588029293241816239965413e-13
data/image/0499x2.png,Inf,Inf,3.34379244313478203982469606348372159e+08,1.29730451176725029834264885885935922e+04,5.36369641853275865961482491819359589e+04,2.47478678117231511016712097244307554e+04,9.72931513583252935474186766328986860e+05,9.33733949366820106303034619428099944e-02,4.87675389149170314911724074931476688e-03,2.40678980851547037760430768060003833e-03,1.11613150685023934513996977199627215e-04,3.80406959971860365190756046776287340e-11,3.79288464647278859019488405139657635e-11,2.87079868901060680762142969225316730e-13
data/image/0500x2.png,Inf,Inf,5.30635615390328773893436720973383169e+08,1.59565348000842150206254467543988451e+04,1.97775635689747043478914649481234034e+05,2.06915137744425784277177082897532250e+05,1.15973994631077182687784294556976821e+06,9.32579689468683757303533420611030127e-02,6.18924740901008259210393595303160960e-03,3.09252440540542100140320098548978512e-03,9.12404252238261696582385136422352087e-05,3.94552498823687512181851631984566107e-11,3.91404709104447796098436881586222821e-11,1.79997113068849506263835981784870680e-13
data/image/0501x2.png,Inf,Inf,4.26983446922203961903208775060641938e+08,1.29448564458973853448339039030125708e+04,4.82029515270207097164292482875900192e+04,2.59435228151123636390513732593572131e+04,8.02840384780118735403840238609216802e+05,9.77763097658287477729558954127651143e-02,5.35536227319241097813784820405170476e-03,2.66786920145656190355171956252093536e-03,1.26924438744636266872508680295850069e-04,4.21424403276629610203281791658896954e-11,4.21430324991363116604754948304248927e-11,3.15420109683443518658746394047298902e-13
data/image/0502x2.png,Inf,Inf,4.30228687689209638133636919567769326e+08,1.27507425189912270252972967856479105e+04,7.90391769221179249645306549656607610e+04,3.95013822226307822009991897852616553e+04,1.35653567817310158534935457456037627e+06,1.03662895752553574259893438005196533e-01,7.02015371211312531453874697242995619e-03,3.46582086094636326392516429025550131e-03,1.82826104224464115572946274832727353e-04,5.61006140802165094972512478941149306e-11,5.60107807722187410399845280570609374e-11,4.04714377069508292054833626556603782e-13
data/image/0503x2.png,Inf,Inf,2.69907525670325442338989440987490727e+07,1.31015725682907283540154988971425260e+04,2.82993606028698743567221305991540299e+04,1.64179369709243261809531046295412398e+04,4.33411000372041494495976971500009444e+05,6.29794446422746008732832902894109240e-02,3.65777981524663066783943124940934628e-03,1.83346379817124959751984621494340744e-03,7.67591308960982422689434786822420490e-05,2.82773544173385854738190541398565406e-11,2.82761322176957604980284828091475346e-11,1.85367750400388889027559927119103094e-13
data/image/0504x2.png,Inf,Inf,2.69904253551667138413827202458627439e+07,1.30227974054825093816934548897950789e+04,4.55845460729433076029380691549565130e+04,2.03839919850442845282237093896671165e+04,7.72603159285405792268029602601650929e+05,8.45355238853860718123942484437080051e-02,4.53349419300346199877867129331140157e-03,2.26006611902758516901918664023167534e-03,1.03734219803877494319252921963616079e-04,3.39227063449128911843196133849836718e-11,3.38771229943923043004576809453976964e-11,2.33886741621102330817945001787883916e-13
data/image/0505x2.png,Inf,Inf,2.47415915274831874195689763960168906e+07,1.18067046002995194983630305751755198e+04,4.26518456825025133634846877426192436e+04,3.60979852686206760899614853885275942e+04,5.23281594175058720304385182294208921e+05,9.53764462049981039712494276617634024e-02,4.53498472514215660701129486641383080e-03,2.18684451845173051927648694467367890e-03,9.19960541398056535180470786566030198e-05,3.43164013952218341783818436853115785e-11,3.39607578527109439183668225354539008e-11,1.90295667877620958465049579166854391e-13
data/image/0506x2.png,Inf,Inf,2.69907797786086283349124311475916871e+07,1.30236481344316240931208250247167868e+04,5.42113513574418479137669547393107830e+04,2.16009573976945094530103612546522687e+04,1.03759640769800943530101400309644358e+06,6.23436667248007407975976952491777079e-02,4.84854184794559872522887759307871492e-03,2.45691134007234764715341006158005786e-03,1.06052167495921592820784926096971992e-04,3.74941673526822126891034557429533296e-11,3.74915522607606618235977662862348631e-11,2.53133226032694530119996233118357322e-13
data/image/0507x2.png,Inf,Inf,2.69908556657913360501221560504634191e+07,1.31766004803883156802640037015147558e+04,1.25363973420349777557096724050072355e+04,6.75341024806277309865946455193551189e+03,1.75250376553980722605386996026560846e+05,3.89598079802391833636026595255356416e-02,2.34756224322711224692067767441718108e-03,1.16094912589365367317406611469603403e-03,4.93912413764775368165178632122340845e-05,1.71251049660037538910500603998836469e-11,1.69446441521273851235400007200389739e-11,1.12704064306706102237172164249109175e-13
data/image/0508x2.png,Inf,Inf,2.51367155122997287349681103344663375e+08,1.31290345855615077818983581786461588e+04,2.42250921267899953723992604559870686e+04,1.13913953981798766942285009513243953e+04,4.21798542970760165631651136791408796e+05,7.33056840505349405055767617388149580e-02,4.93206118335733706990096260047887544e-03,2.48700622185017538680615938597165728e-03,7.88539994247326050297496746539903338e-05,3.53324012797131325913642565222991647e-11,3.50002882105177165639363767076324256e-11,1.51829238352363663854131727076787852e-13
data/image/0509x2.png,Inf,Inf,2.46417875977569236193694234140169254e+08,1.30919568125692637213491721642947861e+04,3.22858679059101552726913198572072222e+04,2.45607077631550292085003971238971655e+04,3.86665052915646957857259456014195852e+05,7.53550407030777036386396353699076677e-02,4.75442492491038515911126278119317989e-03,2.42331045835264657528614355050378065e-03,8.78253943953186669509487939308686420e-05,3.39214733174019254089484828913544094e-11,3.35177836512281514230158592599055328e-11,1.71994128407299047035035594782699160e-13
data/image/0510x2.png,Inf,Inf,2.49334627689537697827269237173318192e+08,1.30079430508567107408421859811085033e+04,4.64793027165349951566135719662728980e+04,2.35605834238296273934511468938208878e+04,7.48093430731343011121383066851231185e+05,8.23645956862464852257082622506867564e-02,4.76905119129732891215218899186758109e-03,2.32415904600733015789352461801504922e-03,1.02779844726782288185315719808955246e-04,3.50231229752046151440949096691644132e-11,3.48976210359756044214680517594776222e-11,2.43961156834372169347572207611141337e-13
data/image/0511x2.png,Inf,Inf,2.48728581956912663244599855230277421e+07,1.19623712176782916782769310644464820e+04,2.33011617499107568950330387076724260e+04,2.17212165297854856867135775581650531e+04,2.85986279048331835743215345973619600e+05,7.68323569739510657600577019335940049e-02,4.28108426115973726934016574368549006e-03,2.07055737647553824540015946537429189e-03,7.85314417365623040161619441792198208e-05,3.11351567271435108986319208209543354e-11,3.09149513010589427336063284334843978e-11,1.50058601979636164591502580934818977e-13
data/image/0512x2.png,Inf,Inf,3.63819155337363604994607005411362809e+08,1.34251057094857064505982448112623679e+04,5.05192538997723884486335453036713438e+04,2.22070070103262313193305510037835937e+04,7.26860719813544328209361080033984394e+05,9.87788011918419796812505579764618841e-02,5.31896796210691923828529367105706575e-03,2.64392089254210465800353273382494920e-03,9.88911016932003332995599604508041722e-05,4.18018153602753242177081011397178611e-11,4.14143375480407709201294833790655657e-11,1.87282651789809086053726423107353744e-13
data/image/0513x2.png,Inf,Inf,3.31667962982927654484421021862463411e+07,1.61276525151667422234804080764806194e+04,9.79805783494436424255392057232438176e+04,1.11034414128264800192714405159294973e+05,5.23047934138181748775791762212695341e+05,6.59846051289856176084464523755058381e-02,3.89715220819559711705259350851282400e-03,1.92981640074281997539570205481897086e-03,6.26924736739575607034682259843478611e-05,2.49386587476519934650064788156365642e-11,2.50044647940947067959265512031535672e-11,1.13400975387916397898614921288001310e-13
data/image/0514x2.png,Inf,Inf,2.71109218553845911617041678694353851e+07,1.30557157744263285091067225735915686e+04,4.57160698539694712858399164762866357e+04,2.24079344643930846037967098353823709e+04,6.52650327413417224022822685054707376e+05,9.11534944479695615878567497396200917e-02,5.23070033522374141293079505228235378e-03,2.65416544560626201182862932513905346e-03,9.88406883552007354059676311844012755e-05,3.79162934649927873295203841207243936e-11,3.74972697785935620658379967645361055e-11,1.79793668271222920464313249830241259e-13
data/image/0515x2.png,Inf,Inf,2.69906899222324248087158969607630491e+07,1.30839326085772274701085152202737759e+04,1.86039017806116291150917752871480879e+04,1.36353307058787856402389058771678769e+04,3.23056606300435872109982970917314861e+05,6.71515453589951454356352503174565287e-02,3.35625648229409480307146643641140131e-03,1.62422381344521815120509118882376558e-03,7.97530739915402819794940130834844509e-05,2.49678495774155250265702838856558622e-11,2.49456590634107811156793950970878661e-11,2.00081387986675603841860642438695627e-13
data/image/0516x2.png,Inf,Inf,2.87279783510532301332453760153245055e+07,1.39693712694047633316659101845224725e+04,6.12907679274813467589847466780512317e+04,1.32441881818339805543853285525405667e+04,5.07956771097694424350414952720762386e+05,5.89915525985928452350387893018841530e-02,3.49835255767284392399676493390187765e-03,1.74611313078244061865032672352740723e-03,5.53260208739757378613031069884639815e-05,2.17973329341086258887307986570267444e-11,2.17568044339533323208298384189338939e-11,1.01618053375016951593823491676840226e-13
data/image/0517x2.png,Inf,Inf,4.58341958810323048051913730441490867e+08,1.38382460817633207710647697429153455e+04,1.02396197758963551945646442134483701e+05,2.27984749939157084504728282096868599e+04,8.54103126658228741298720517981497844e+05,9.43694750234649133450693431530219696e-02,5.87056877558166299416663689421342766e-03,2.88989189638251357052008069591426196e-03,1.00601589648826577243383461097088689e-04,3.64818894879778837866173360601717304e-11,3.64827426600129464309768603750275390e-11,1.70670548309129261532759264178525748e-13
data/image/0518x2.png,Inf,Inf,2.27223485913517056300805416291499632e+07,4.45693779383204237172713776930094990e+04,1.83834242245953945277753735350678119e+04,2.01312416382504896350337013395973733e+04,1.41856848991105268311114327251159249e+05,6.22238440039514392262603652333347736e-02,3.07437052259504310284484529642572191e-03,1.55179090237137888742415826584587344e-03,5.57311438919241680360220785201894718e-05,2.13279336668761107144192131094385484e-11,1.99785204075592697549971793094334024e-11,9.93308781542735870128909171110313090e-14
data/image/0519x2.png,Inf,Inf,2.69905527729300099961573626723498015e+07,1.30218133150374604765705612497044337e+04,2.62232945965067396217884343092158115e+04,1.65229833437296972807025065453566582e+04,4.95548385966007131278739055635048270e+05,7.91283207715096353483322005362677396e-02,3.31808586510116717887232204859346871e-03,1.62019110390534717431737898485437412e-03,9.34029842124710643521301277247301202e-05,2.63150890987416299475716952719056116e-11,2.62228717868075255002759010503814779e-11,2.08002040117734333361163713425580449e-13
data/image/0520x2.png,Inf,Inf,2.69908588322061163692341323909756695e+07,1.30566938462430587478564458610532271e+04,3.83663462101870679603800726793322086e+04,1.97782582001114854636509316042713736e+04,6.30259521469062011644770651276227576e+05,7.29113003773464975606737936556645485e-02,5.36271623604895070938810145665107602e-03,2.56666418673802296155603211439871733e-03,1.05968078429211356185303052886996719e-04,3.69341625466476562862552179102274083e-11,3.69193404673491992081374035180916694e-11,2.54870406294018293120551151007743688e-13
data/image/0521x2.png,Inf,Inf,3.54459559257947392016989796303907655e+08,1.30851545351640918747898863811080999e+04,3.17179105865603848341341502474080627e+04,1.67496899153521949597265001092426607e+04,5.18125891801518264419378274526610669e+05,8.68904157733506240180362453177064016e-02,4.53132377115334595668633192660786842e-03,2.26225109894700227533569456242854083e-03,8.12976692418583743902172675751100718e-05,3.30473675157424841166393588122906222e-11,3.27431916609593994833099868475880392e-11,1.52578321272625363193958317042690437e-13
data/image/0522x2.png,Inf,Inf,4.31770355398374322956990464707285849e+08,1.29239278566822093910357471006129747e+04,3.86716879742709889691382287229569143e+04,2.19598979232959688705427643375983767e+04,6.63712585785023141521589243088462277e+05,1.06264396284830761164390334066619641e-01,5.07202420553783440199461293677512829e-03,2.48439374117245906138325311157099980e-03,1.29297989056442101329927524697191016e-04,3.98819326242787380500499396600584663e-11,3.98354553430578795339256792905824371e-11,2.98541326611833196551914591865152202e-13
data/image/0523x2.png,Inf,Inf,2.18459915491137863048380725879678057e+07,4.28795118449184996781058859477361527e+04,1.11385823006497768255168948404835756e+04,1.26254740813364629062236213879438795e+04,8.08278129578259755420848087396403585e+04,5.72472343693216815014450080923460053e-02,2.51234207832453472644168389143033607e-03,1.24524764503143753776981939658272897e-03,5.31414172073914414899106397450421515e-05,1.64584026643351706837252180487468711e-11,1.61905368851504927064570495636503265e-11,1.23568552982018316840677059824363508e-13
data/image/0524x2.png,Inf,Inf,2.69907032946338303344478326971781545e+07,1.30631344806743571873256683691455955e+04,1.72831806329788589756613083714520122e+04,1.08819803777882649831519893040319815e+04,2.57081049128955777207647301207829300e+05,7.58523809679855830546980558437552711e-02,4.12445845299074456452202324044570191e-03,1.99462452111836730674472519791667674e-03,9.26996001133352374388723069445462523e-05,3.12929608595823457913881310513835215e-11,3.13282052771703930454253992722700635e-11,2.22726514577527739951871079745803782e-13
data/image/0525x2.png,Inf,Inf,2.69908657152130147827366228983897799e+07,1.30829306345650914504009188019530464e+04,2.68195796009600218145607857525491622e+04,1.70036570749397315894899379251058144e+04,5.13929141177870844124459857501889152e+05,7.09414113270406600829816792303214390e-02,3.88209476958642764326350265480728164e-03,1.92074626040958847020403845082077063e-03,8.42464104294585338581928417420956250e-05,2.88521172538513922555804162441653428e-11,2.88114896209538907097573928783092856e-11,2.22836219458734420725886135725701472e-13
data/image/0526x2.png,Inf,Inf,2.69905225605349391265241366745683286e+07,1.30899030446043963913122387163805807e+04,1.93398670472813485874835174072081553e+04,1.48389326174004631655217911734261935e+04,3.26130183810812130838657074628346054e+05,6.26768041342128000744358443147841782e-02,3.15283849551614327706332795798695883e-03,1.53790193235757989397777066340843297e-03,7.38834834718922607454698004249586427e-05,2.29618721925151518478668104167057797e-11,2.28268946769938713750064276571472221e-11,1.69978908448075395358337965922870213e-13
data/image/0527x2.png,Inf,Inf,2.36850546780457335859390980202465409e+07,1.13047976471609244404771039007930704e+04,4.36786892949095437190530261549444901e+04,4.36122793631741459342123286018719989e+04,1.80891975992860693187550970381651110e+05,8.61313329001971225196628204123518099e-02,4.59721630795692925393259704226749879e-03,2.18966650142208708938401594575209515e-03,9.96997324721308267530037295648553977e-05,3.16919106953099282277548696073239772e-11,3.14312282930710512280780426367264994e-11,1.90775212813462585687781690690970467e-13
data/image/0528x2.png,Inf,Inf,2.66364072566363053332609021844407270e+08,1.38168250714388661672187263619597019e+04,1.33263355309903252471431860092823522e+05,2.82699642416528254916377075792891827e+04,1.19574866958728131279332797786637923e+06,9.02219690056538336643659794500048304e-02,5.50516876763595689924228519939177027e-03,2.71795516405858526126210805897970802e-03,9.21151019561110078767624129003126295e-05,3.50614991881007726707644993912012560e-11,3.50515918868618611673926443302534692e-11,1.74550182831126907840515145546559575e-13
data/image/0529x2.png,Inf,Inf,2.69908585758522301486877314264016667e+07,1.31342819474427108335135912497351812e+04,1.68732845847401483879393940046744645e+04,1.24207435841740137397543876728352250e+04,2.86383569227196875986220242219162796e+05,5.36419387255391619083219840634687553e-02,3.20443779650050242242963139301585834e-03,1.58245996854178586545942839054427589e-03,6.88420413779720647765581346095541490e-05,2.34256110737407330009920174551267946e-11,2.33296986432618827224827767141620466e-11,1.68990130998909948140681298272907170e-13
data/image/0530x2.png,Inf,Inf,2.70014763895195872998774535965861942e+07,1.29726120636577974818962899414674968e+04,5.30151495336466510395364164404542050e+04,2.55904184787645797684227115388185240e+04,1.00932523961947773903949916384235200e+06,8.40549224973601245257837870596914014e-02,4.48517871041814961154977625210014735e-03,2.21647343432489845651832710323179759e-03,1.09274343096021033221850681474550527e-04,3.44124439860056248811276166467763201e-11,3.43443749189646991770332609406132833e-11,2.65511626963894808607232863243547097e-13
data/image/0531x2.png,Inf,Inf,2.66364879177940572586741104452867129e+08,1.38359628059256129897197973954685041e+04,1.17116780140091270481861742043018107e+05,2.31809926739853012713402031751018415e+04,9.60832006009946759629577047957425402e+05,8.99946617016005559777915166564970218e-02,5.63784791410174024956251354003853160e-03,2.76946021370867026638177749875350294e-03,9.38060915814988308293200251732587374e-05,3.54220753984879870988725539556119965e-11,3.53435184657075012682113066378106417e-11,1.76962051914712824245802786707415775e-13
data/image/0532x2.png,Inf,Inf,3.44693115244153342707107431580617958e+08,1.29850451664447353593631024119819830e+04,2.77549724412040443855187071526895281e+04,1.47989392352088406622220110131436059e+04,5.19222156930123114644811232874150793e+05,7.96046634832258601120569194339838665e-02,5.36134203706908123009800237723165267e-03,2.65996047288627778569755198079633918e-03,1.18513819511620151491776917790719795e-04,4.16647367214876597196007599271170111e-11,4.16947455985985573165669308662349596e-11,2.74583930087305779128751353221058597e-13
data/image/0533x2.png,Inf,Inf,4.30228266555976554659158764476056148e+08,1.28411585990551390657674900444346044e+04,6.19173585677895537943132725379550206e+04,3.39612972385718039706475086491250137e+04,1.06617259493590021158936358582423723e+06,1.13323039506163950659101995943310272e-01,5.93592171642791549982904722643436356e-03,2.92198514361137025414465778600058999e-03,1.48802841819516085754837105457028617e-04,4.61694051115000109806028294001678687e-11,4.59918378351038745534709794320470257e-11,3.46513069925763025351116737335453972e-13
data/image/0534x2.png,Inf,Inf,2.57091632316919808292595005738951271e+07,1.22762346690483668124214612227150764e+04,3.01439696810487839765005756463112376e+04,2.13458123215876043100462000612843715e+04,4.28310923641330533531900433256846888e+05,8.77609215302837891263688152677889457e-02,4.66302331684049945159490740576355140e-03,2.28350190345804105593310639060944713e-03,9.72961528877689345277640336573330073e-05,3.56300750056381564114866860382439646e-11,3.55358801233519986212652445645254460e-11,1.75448610639056891011190226309341282e-13
data/image/0535x2.png,Inf,Inf,2.62935237644307125786308115833648460e+07,1.26128671256712626961010821077695155e+04,3.74039676478712513652874254360115042e+04,2.44754452757467815067074996889672054e+04,6.78353908720211827424903964078895020e+05,9.13316159323749530099722078617950320e-02,4.91330641721362913788860054647489238e-03,2.41135198076304776710255173462412517e-03,1.18021799379220595098223368575780763e-04,3.62864906610978766501691326997067998e-11,3.63054792017491427490144597852882928e-11,2.40227016191654274028485037467328404e-13
data/image/0536x2.png,Inf,Inf,2.48579721305706817191051594628356016e+08,1.29923505370320006135087383460528023e+04,3.58281105884512305000261731173718849e+04,2.09234418620482725228142511355833553e+04,6.75497164726978225928263493320621295e+05,8.66199144906226982646050501391018857e-02,4.03156170787029081865557090097545970e-03,1.99534112049354043387541715091252274e-03,1.00891284064264817869181320375539853e-04,3.14973708294225991558733561439382844e-11,3.14127893091095693991873381168584139e-11,2.45876184099383739238869711781104607e-13
data/image/0537x2.png,Inf,Inf,2.69906549178823764830761302958975011e+07,1.30293120023271269536391062495524881e+04,3.29355730260335002010726308919682209e+04,2.20739775875619724102979079097609569e+04,3.17617513358786922950764180853248482e+05,7.89825676378830455152330217074825580e-02,4.73067293042847263935262285867512038e-03,2.38072470739477901827329404032284486e-03,1.06635201618850620396397742884995127e-04,3.79144978850248728602073330798146071e-11,3.80481886329261976027071264718834937e-11,2.64586625797102686759872435706000909e-13
data/image/0538x2.png,Inf,Inf,2.69907365546935822898022399504308727e+07,1.31021167590316678125970669302889654e+04,2.17089541565442573960516330298706733e+04,1.27814759848336479130716938192181741e+04,4.41530760451535099941936769611010216e+05,5.70038949489921287448629243138471197e-02,2.75876812129640856847549805385244624e-03,1.36370687160884466133822468897904230e-03,6.74495556758465184612764049561441238e-05,2.15437971363838067196884975868956322e-11,2.15749033648009010346222598596016293e-11,1.60385078633299155610466254197565952e-13
data/image/0539x2.png,Inf,Inf,2.71113556638018016487551735513581373e+07,1.30972749919518688469450829105860757e+04,3.92914740446830124460382844927865595e+04,1.70712731067297470037551168083878522e+04,5.76796609712208940014002584883944974e+05,7.00135301441253493644605931654018783e-02,4.31030375333197027335087553635058945e-03,2.17683548519700848952535226298884939e-03,7.46869748564193341285339310553876693e-05,3.04062418847631776870084098574827541e-11,3.00475539241751497058805506635244438e-11,1.41945918008859526144776115642841743e-13
data/image/0540x2.png,Inf,Inf,2.69908637813900442709101265538181762e+07,1.30523906863480685549476985251632421e+04,3.34652972698862455574607157571027772e+04,1.84353082968099335350138121399945095e+04,4.97990921562949956578697667178845463e+05,7.38358724146137355001473650614696895e-02,4.22335793308893178022726766086987071e-03,2.09115825488319052597710202016814344e-03,9.48250137681128994233878158163864423e-05,3.07647382275259148444969430968637684e-11,3.06958825674016325673033041358582719e-11,2.07890990271058595361627879428874284e-13
data/image/0541x2.png,Inf,Inf,2.71119021581984564467807402681684210e+07,1.31576217985696025051502400677078775e+04,1.77783305099839502461584749663884984e+04,1.35342187666965474535853357747770946e+04,2.16268054644296295377499733186066471e+05,6.73781433765057193573818677527228933e-02,4.37424223379688968722547654365647349e-03,2.24696730670660129947631499879712800e-03,7.46959383674695349672478961620758982e-05,3.16359925993112817445316012141919195e-11,3.10870107471524109392622762680790944e-11,1.40885116581221895759468592020699376e-13
data/image/0542x2.png,Inf,Inf,2.47415825768221011993080577147080076e+07,1.19431559880011126537065424255999773e+04,2.66384972800882471318718758125115767e+04,2.17090652286955398806395761355436781e+04,2.13457923406883914765638590803264823e+05,6.92198775809195147255681348157891505e-02,3.58778867279004071807500641321622510e-03,1.73903999970868315609505589040764307e-03,6.56650524677362238225856793625807357e-05,2.64492083191015928771509833880154224e-11,2.61984843582493892437556054900229502e-11,1.25789942926477344510313215309679721e-13
data/image/0543x2.png,Inf,Inf,2.50265542516956567315766499983329105e+08,1.30198754973176303590194756765177132e+04,4.15125931305198018895367903165117567e+04,1.92565322165025706520117136568135023e+04,6.53487169186120305174104111378155202e+05,7.00572227958073237560998210154197916e-02,5.95861309744466505091893618751331498e-03,3.00432928235506605815697082738631982e-03,1.28074702300412352310211287906749427e-04,4.69197107742927084271648357635357289e-11,4.68994733291778696338616120482258251e-11,3.07844709833035612012651345674262073e-13
data/image/0544x2.png,Inf,Inf,2.69908309573701493691158834583062011e+07,1.31629190726772113392603234611601621e+04,1.17905300062909516754762278511745721e+04,7.18372168550707441569418101489112836e+03,1.92957968770267605904323270317292569e+05,4.73655466536277622126098402733084339e-02,2.45889607064771899035878650065175774e-03,1.21133808382335895805396808806253666e-03,5.51505534775454277300331080803769208e-05,1.83578565133860955703608609676143797e-11,1.83086759400450116271092706448071333e-11,1.24096222304636846946529902493763258e-13
data/image/0545x2.png,Inf,Inf,5.24305976937739084591831934633336051e+08,1.56602235625700463148275757706282637e+04,2.64174305973037628418980354487203319e+05,9.32429113446328088641588235556273874e+04,1.90720367763544766899888106480351729e+06,1.10614712026213843063145187074645476e-01,6.49986649761260942613833383114773944e-03,3.18011645654483962851837183446356427e-03,1.45179460083717127246022372968267860e-04,4.10642741730908630739729484951135229e-11,4.13725370120760775826937039012597878e-11,2.61073016489020603883757462651454693e-13
data/image/0546x2.png,Inf,Inf,2.87283739930386660453961403421680143e+07,1.39492311560105175947026052707941633e+04,8.84569859569035455438208345144398480e+04,1.67659266548233030240050101449319143e+04,7.24762276315467496279197631974412864e+05,5.73515545802865607818367162282819603e-02,4.71774800535452855113219507082777379e-03,2.25571489221844721259520510693043830e-03,6.49674658779671294684214834381969969e-05,2.88947540689298587849624638921299957e-11,2.87867879595542334126164450832936642e-11,1.21775479340305664427149774046406996e-13
data/image/0547x2.png,Inf,Inf,2.48729180041471987338147457615261186e+07,1.19568302382666702321537196124639776e+04,2.83409109033056068473933806334275263e+04,2.30026085985304490696273023712487686e+04,5.23562336743208505038156423989802692e+05,7.94073404987491047392089695610130028e-02,4.65642477961823266155199473964926533e-03,2.27673139925542676131412845017166807e-03,8.67815601695357370739238971591548479e-05,3.55284223312917696653033472370042735e-11,3.55664392409490813210957658183553715e-11,1.60750419248093903180919343831817660e-13
data/image/0548x2.png,Inf,Inf,2.91175068527330251760469408359330068e+08,1.30054536207195624164241566672684149e+04,5.30284562279033620584321466511701207e+04,2.57428789802740317409462058206088195e+04,6.99244524336297771023248582752204859e+05,5.68263172196768783088561314617267273e-02,6.06812093444205066408600443345533089e-03,3.06452164848512183369628058227032000e-03,1.30333033654532047717768567053675064e-04,4.78363278461013007601892060501778332e-11,4.79124991362086638768354947324529702e-11,3.04874294418351771349615557288489299e-13
data/image/0549x2.png,Inf,Inf,2.69907671958041405762163906328794707e+07,1.30478575561034908136846641376182561e+04,2.78573278985088902590989121004266449e+04,1.59828683259916111617730904614106497e+04,4.59353513982420223052992383535594699e+05,7.34835233548120671354038077143599430e-02,3.66731851286052548275523946462536638e-03,1.79812887181407985320146215900005423e-03,8.81473440251936421043661626913950676e-05,2.74115834393830686238529233026702419e-11,2.73454504328235762731788956558004879e-11,2.08334132662470272485836575474182210e-13
data/image/0550x2.png,Inf,Inf,2.56478339177910242265623988415858210e+07,1.24598277172531612093782040658016749e+04,1.15076701481952165491649989449201115e+04,1.19708134063583631660213014238084064e+04,1.96382165879400400057081072218411572e+05,5.54471436583678816497162505017389505e-02,3.04528448536258178519122854280176336e-03,1.49421909248735283519942045842217811e-03,5.10829942690507335528853352941191525e-05,2.15796234360860432225824758700818739e-11,2.15171212418880996561668663378902290e-11,1.00564082782935832246461729348145049e-13
data/image/0551x2.png,Inf,Inf,2.54583204998479534772692290486844416e+08,1.29294421020801178880386101010256131e+04,4.73112913680172928332791527606777678e+04,2.72884711942556390978829257341576652e+04,8.76942803667062377245426122832781939e+05,9.49557989399299299691243844385800127e-02,4.39505110727850673703926776995296275e-03,2.16124069761809188967824747691273899e-03,1.13756390222018652961284039070543295e-04,3.51859601197553799421394350730853697e-11,3.50593769971819685387340819398704727e-11,2.68333877526884769910086064778960945e-13
data/image/0552x2.png,Inf,Inf,3.51602412096729125883811531242941682e+08,1.29116599072252711002512670430494992e+04,5.37870524850142589998851992673576814e+04,2.78126202186864272069259966664180952e+04,9.18816349083555370358980883240490474e+05,1.19670567623501441000002360742622373e-01,4.75827521201396279353419619065568085e-03,2.32595550109107758422408507906528006e-03,1.20713126666546680861122858277197565e-04,3.83257173437038078123532481756869238e-11,3.82181728616114653461182812937066178e-11,3.09573838302214231436854977947261217e-13
data/image/0553x2.png,Inf,Inf,2.69908977130730973100167465412355942e+07,1.31154166768393862589445067765426745e+04,1.63802170418955714886799080485817299e+04,1.29867490385216010681968406589243042e+04,2.23377301094278873142181554181932056e+05,5.88511844356978719145712203897533696e-02,3.39653191022658867355618408669751391e-03,1.67253028432216108015133692724987066e-03,7.34398497031277087152389390496992534e-05,2.50930267321453316756386447901593161e-11,2.50788820179452553260568487703196179e-11,1.76809238934718833344882027412105368e-13
data/image/0554x2.png,Inf,Inf,2.67674853225649093049413975811990444e+07,1.29134480582205591438671348130261053e+04,3.10574224959258111474564444968290634e+04,1.98203792104712373636872051634137500e+04,3.76246582557626057176560656633619011e+05,7.78585510412146044683191157243927953e-02,4.35283896338416782199271459788173697e-03,2.10875838972099376533431901046764859e-03,8.88708720027301537195565539092240144e-05,3.24862110661165378703547860170685990e-11,3.24708373984067650736192942811698545e-11,1.75518321789531711158215328657496334e-13
data/image/0555x2.png,Inf,Inf,2.69907379794862606110938084005280304e+07,1.30842887588370792794927351896670278e+04,2.84474050758621554501168049190134657e+04,1.58563110259741669320195670290439610e+04,4.03590939510013876797727332958983617e+05,7.00163231522279095319081233852798953e-02,3.60249222303687084922750675209607539e-03,1.78384786764755681250040763728321060e-03,7.92861910920228074036698742434407997e-05,2.69870401453238845982198681770690958e-11,2.68422946258793346138176630148840873e-11,1.85263060819968019913637741635409791e-13
data/image/0556x2.png,Inf,Inf,2.69908398304795229530090772255137535e+07,1.31518012306552333672274649780406499e+04,1.99852915414482081876590670587385156e+04,1.34036549039466839349143008826005280e+04,3.05189014711874787061178555682468485e+05,5.51494505967342863004018159625230647e-02,3.11700264798074853117608746132027792e-03,1.54993936011698462114991871097559185e-03,6.55367502650793715898984379307011435e-05,2.35015026377378216362753554949193000e-11,2.35094584568122290004831004040604865e-11,1.54484277444158538946597563736133371e-13
data/image/0557x2.png,Inf,Inf,2.48728196456359082437323370563853181e+07,1.19327179892332287522583795327275311e+04,2.91884514090796571160759706908581751e+04,2.48104403794758876883989065570093650e+04,2.67459429599805999120218584282845362e+05,1.01430969579662421224452653640932869e-01,4.18697646018627369977417857294887714e-03,2.03582313408046495658337766799803458e-03,8.09832590008629542689038300493608096e-05,3.24927195066335561068118925637962124e-11,3.24230537284987764237025028365817392e-11,1.52867270144324810948502806582245138e-13
data/image/0558x2.png,Inf,Inf,2.69907699317219808946793695438607922e+07,1.31098556025034227686953637871987421e+04,2.19827717532858701317234619941158834e+04,1.31898578013228630481343201915853928e+04,4.45003727106773934953673073367705662e+05,5.81177143396588459588922905036839979e-02,3.77288285124171180153487143028391327e-03,1.84002744938937414870756381304178022e-03,7.64027751864140170692261065297742180e-05,2.75545233436379553276912852011421532e-11,2.74018053077320920419230755572343866e-11,1.82936608076174765149598176296750410e-13
data/image/0559x2.png,Inf,Inf,2.66370628415305430644622882005178230e+08,1.38527585078370722427612589108351329e+04,7.70538462816345228485039784559099399e+04,2.28735682639303818419361345598181321e+04,7.03481946170230214453314733536696879e+05,8.92136574341083489174269625002864074e-02,5.05770771530839086361070496351683804e-03,2.51293122104516848792833495054011521e-03,8.61940303369826709119950075102492749e-05,3.25946867907451030444460134442000940e-11,3.25470710513103171224059000384572236e-11,1.46504376029381686521157977309477975e-13
data/image/0560x2.png,Inf,Inf,2.42072005337642528682934718473551508e+07,1.16280012917794703729278264046655585e+04,5.21838923260942272568561169620590815e+04,5.31397553085229896852139209774980641e+04,5.21517999875461390002688482834318404e+05,7.51364613886949519184242876699957243e-02,3.75667133837041374715535015233776471e-03,1.81633034120643127830630039569407762e-03,7.76501221394061682097123117102162479e-05,2.52134916980972268759838853201971087e-11,2.51316237646539339073889254684186604e-11,1.36645652599784448823303199544047425e-13
data/image/0561x2.png,Inf,Inf,2.51549991627182341057830148095281215e+07,1.21832882777099725930268607923964592e+04,1.96492173997725174167134842758180469e+04,1.56450974491814292310528720787781801e+04,2.17905229478532178088186541206432639e+05,6.03343225454215302246707930522498172e-02,3.65188691398785133473126075403732458e-03,1.71382276076591814392578812621256146e-03,5.86850895112912517950421307060372594e-05,2.47388630407758634521953594428056854e-11,2.46979865382374043796524320193201523e-11,1.12214592572288996418097117502326006e-13
data/image/0562x2.png,Inf,Inf,4.30195855803533283878311582450802635e+08,1.28881001003874760466275601685809869e+04,4.56609932537089664148321403213728293e+04,2.72089174914787425129677256787928319e+04,8.31356036199984894717200095231668028e+05,1.07070169223191729818211641131867580e-01,4.88608903415999110456838509234971247e-03,2.41096295565097971776458585087038582e-03,1.28190935917482209721943527180725093e-04,3.98109207428769618673222416898136204e-11,3.97604709789755621732022872507498189e-11,3.11180793902298634240221040414528707e-13
data/image/0563x2.png,Inf,Inf,2.69907207914602125652897151237280312e+07,1.30832054792153147279008808504135769e+04,2.40471462646863379661580771864093200e+04,1.41112463540565467817464331061737041e+04,3.26054721621043938964823975396009147e+05,7.00536299897428831434857863040721621e-02,4.62555832869587396050776215560140052e-03,2.29274031692562902690605132683875082e-03,9.57171526882087575347234144621637055e-05,3.34228159690814738376647095508310826e-11,3.33695981526875053730648049441786313e-11,2.29272600143754702837925529103174733e-13
data/image/0564x2.png,Inf,Inf,4.71200669433502399164076676359326537e+08,1.41479153564784215506777828301857553e+04,5.51385288997992084560750781786661818e+04,1.86038735903935064930433996866732378e+04,5.44251363305214038271835161786761566e+05,9.19273511714322680199287899389580882e-02,5.05544640868117944520500424377305311e-03,2.47555943449210438552220143031090951e-03,1.16462584090147080664460531046578800e-04,3.84805513174584439445836900369565053e-11,3.88761772748240178283508909408939180e-11,2.40287486882028312452256082296556833e-13
data/image/0565x2.png,Inf,Inf,4.31769972936559806184442055100295182e+08,1.28257596472598636821342365941570441e+04,6.34716454220147536605630135498233644e+04,3.51652606068405359057425570817125308e+04,1.10390197732267480703350251626739459e+06,1.07600970822780083769120579787871107e-01,5.76916252059413712693541626641610125e-03,2.85862663456760568179390849212333679e-03,1.58605201432396347222286756976874929e-04,4.62087752808421515686123429391591907e-11,4.60991894961097036522054932787649807e-11,3.47401090202364743553505392155503863e-13
data/image/0566x2.png,Inf,Inf,2.71111116504645760356109018353163048e+07,1.30486146667882935437765587102386108e+04,3.70450870536567865226132432564436454e+04,2.38452671723343494772253074340946360e+04,5.15369600450513574763874463829489050e+05,9.60161067837259524047196592082979596e-02,4.91065176636580903818976478578912276e-03,2.51699646798714419411064928468919979e-03,9.60432540573053033424404525466381720e-05,3.61935629218564736068505805114901619e-11,3.58433466927084055974292254473493767e-11,1.80351913092417897388035051606157230e-13
data/image/0567x2.png,Inf,Inf,2.69906634271352195215961692124895312e+07,1.30414937047172177873156114027511361e+04,2.70550980696059300305478495723554023e+04,1.57200946131602658730176819295168066e+04,4.91471756860113489144283252787959609e+05,7.80059795497427792702271495114940511e-02,4.19475201446105441275425371239745743e-03,2.06029298074713778056676440459733569e-03,1.02331357485668651232105338237439112e-04,3.17855611488114978290859152807288718e-11,3.17454282408513696814080790126029712e-11,2.31798789563471698980806165509029499e-13
data/image/0568x2.png,Inf,Inf,5.01799647556722162647157415675833874e+08,1.49403987080748752098286575635620323e+04,1.83255323469134300435392982592814510e+05,4.26279883625835678014446618817816598e+04,1.85093852332951410174600308099456059e+06,1.18074298013436781592927124158921060e-01,6.57986433700940237423055555351221950e-03,3.25399438885313835414953662654639336e-03,1.21159256978606890935767391068463148e-04,4.69752737526191485171006612551899872e-11,4.65372005966251139763763098355762969e-11,2.37825278210133031404534988012561564e-13
data/image/0569x2.png,Inf,Inf,2.69908968762434106335593497723760969e+07,1.31843692146690163689147107185043420e+04,8.01928263723752923401187243280682480e+03,6.28859368115996110155607400202599758e+03,1.75206418682556512885972792153875361e+05,3.77164634987123097786859869191535626e-02,2.18250057989445693848695475545984014e-03,1.05417644698779881293332943296703618e-03,4.65348019335278286439024528620723967e-05,1.53374706459590550839702524031132626e-11,1.53329649338308682324233066811781706e-11,1.18535975534937109768178919578227145e-13
data/image/0570x2.png,Inf,Inf,4.30170045384930841702749523924184536e+08,1.29430601580270798758826964926787304e+04,4.14268867566201523214416903259545505e+04,2.23001995785451243270845290052994779e+04,7.17288567319608450075225703700017158e+05,9.28492265151624931431432795587761455e-02,4.68655347584431010121177065273797367e-03,2.30336638048296953438934719769779466e-03,1.16937879534922873085027416383738153e-04,3.67172771519362420300330749258672239e-11,3.66720353881010244147693163834617278e-11,2.79626649356807224341318490291885205e-13
data/image/0571x2.png,Inf,Inf,2.49334610288691950649704805074279956e+08,1.30325180451855328667679220083672319e+04,2.76607746981807064351912182042875751e+04,2.03533951663834168306509519489408476e+04,3.90649221722662484764075342387468315e+05,7.32566455847932230421087398523144819e-02,4.36172720993934056294504011578937834e-03,2.14849446181063384078078372033439716e-03,1.02253511653990654035419630625050205e-04,3.31163332351304894513095483938624269e-11,3.30883577998928529418251268958741287e-11,2.47035213964887654651658719402303062e-13
data/image/0572x2.png,Inf,Inf,2.69906877262928354960997587894446177e+07,1.30485644948683575286139443577123867e+04,2.67480956124463044995579381274400515e+04,1.88043665895595224143274974407297068e+04,3.73689332151717090107616245243825149e+05,8.24832064835402196011679349360970345e-02,3.92037774497791445400806777083366900e-03,1.94662817687500817411217717839981458e-03,9.04728533023148447396995339217959262e-05,3.02139643595267017257050111153552957e-11,3.01290486938051179480321502297251924e-11,2.29543786839572341173982180134313910e-13
data/image/0573x2.png,Inf,Inf,2.69908768383096267858101056565250137e+07,1.30629158152702926944625563603812076e+04,3.36620529599687025509309106875991027e+04,1.69775406144831625559532784497145055e+04,6.87644456985220647341006514363535781e+05,6.84329190144218100454885064517764674e-02,3.11512966538458110922193215112652526e-03,1.54745242560073702639312789547989056e-03,7.68436204707204421393163603918361339e-05,2.47262516348827011915847766711594434e-11,2.47493565142109115319737065889081219e-11,1.79984901878455696658426492538519699e-13
data/image/0574x2.png,Inf,Inf,2.67751099907216112786117217990190109e+07,1.28810770489405661148849478465649534e+04,3.61678731403775175503310728930727187e+04,2.01026630800519017812415458369460295e+04,6.04683093245365052305098572929440582e+05,9.06572771105451594425602447863076733e-02,4.60622412634306701189627758181755946e-03,2.19962590379288314103427985087606660e-03,8.89794617380480512233261816682481536e-05,3.32027797164147064220182451860654888e-11,3.32025569183823969518533883941189736e-11,1.77039571508068987757328311948712017e-13
data/image/0575x2.png,Inf,Inf,2.49334586934003383954512550484129580e+08,1.30276938783135027428703241411201566e+04,4.36754651818047399219709497674890530e+04,2.13273094606009828184060156120002764e+04,7.12701489356287816301834950966302826e+05,8.50047506466480216537766726139826605e-02,4.10530852956945461880564660414387637e-03,2.04219599639975195721660783808642030e-03,9.60065249266921947653852848611347819e-05,3.22243290393707946824121693546581759e-11,3.21619927587192187451017600737083777e-11,2.33262578692233579088558549212679213e-13
data/image/0576x2.png,Inf,Inf,2.70257221167253226309742191283744619e+07,1.29782231622009651074835178323015600e+04,4.45373721026836036047497919118497284e+04,2.31926478900166761217608063644681602e+04,4.78002831923519772346612607844347947e+05,9.67137556044084197930901079655146329e-02,5.28301240460932086808470439821971374e-03,2.62846556953424373011680191881594948e-03,1.27014633517066243204671735968972267e-04,4.10320824389197926997604830712733776e-11,4.09810091545400504039881329886148492e-11,2.87380708783025920420723780687251831e-13
data/image/0577x2.png,Inf,Inf,2.68698309736602639883396161154547504e+07,1.30519644578634470572604454036731901e+04,2.09276266791729591852029150928679428e+04,1.13206723269110174110375526460631010e+04,3.67276319600527818205801745644323101e+05,5.94595047104947445148989987916976843e-02,3.18780447317738085493625944701387723e-03,1.44290015557025952513794257295516975e-03,5.23825339640872482017862804997134563e-05,2.26104853125430346096692962104567988e-11,2.25517563621894006906143127871416232e-11,9.70459500880080525753644207605302071e-14
data/image/0578x2.png,Inf,Inf,4.12729422641190002712044445721837128e+08,1.22758938036674131676760821312129354e+04,5.15371645703581390501835202222027211e+04,3.18280267910152083561179288020748282e+04,7.12222550446733074131686162441900074e+05,1.05294767623696826663290497360574306e-01,6.24590603494436764139686452966152712e-03,3.08027649334282286128627297217214636e-03,1.10923104851195474793918051924597398e-04,4.73521729931356698566035421413760170e-11,4.71012530156450261878941538909745211e-11,2.23041289305176582137367696814088842e-13
data/image/0579x2.png,Inf,Inf,2.48731951555769061473112219068379726e+07,1.19883660884751429250843798652450805e+04,2.95385765310691644789038851353711569e+04,2.40754785548935431280854061033000215e+04,3.29359320999572932277660834909674169e+05,7.05034112892351907969967591123364848e-02,4.18889766256549768921544796081024340e-03,2.06547546126948208248999189315401288e-03,7.68844750884211481240527375080976442e-05,3.03196052851234424774116534334069518e-11,3.01640327180723552610647333195636794e-11,1.46942468172869274172838183026970224e-13
data/image/0580x2.png,Inf,Inf,2.68697219449252881345627817944832302e+07,1.29326626798153536388182761209903505e+04,3.02626101863963798976861926681499147e+04,1.98250860849840832803119913025137985e+04,3.94137750242301029656611081336773435e+05,8.73621439164110833249586912647370501e-02,4.40891161532876669697481043443081628e-03,2.04498600141563380894450031949273312e-03,9.19912181043252128031297532703170497e-05,3.30607768723845819635046359107221718e-11,3.29746201741458722095326661437953656e-11,1.61243670037214164828146149139556238e-13
data/image/0581x2.png,Inf,Inf,2.39583438150023957895747336210317239e+07,1.16216409297192182180353556212645763e+04,1.95311974088711259903072543384889161e+04,2.38204844314865510325437515803232824e+04,1.24418852524749863041133471245010502e+05,5.10861758278348864401035308211652600e-02,2.46080928049531882344722835346523922e-03,1.20769630029723673684413174132812467e-03,6.44901265018077195135147791501206271e-05,1.76441459393470626500256986382904283e-11,1.76703397997976866042403100736756172e-11,1.50991300534962591877229287907363561e-13
data/image/0582x2.png,Inf,Inf,2.69908617759864216021160123308116156e+07,1.30867826051373873565687421600434177e+04,2.82580972907848163605488942907738252e+04,1.86274212625399762841008685156896908e+04,3.82948563207834535120406095019419007e+05,5.56301728149777835044941486604525657e-02,4.09006251453170518037676881307802025e-03,1.99761786059786846822167200369662456e-03,8.06505681662503940727062877162206476e-05,2.86545479883238633507983844254812824e-11,2.85465220943982486258392746063189191e-11,1.98234530042933051986328449804461867e-13
data/image/0583x2.png,Inf,Inf,2.52635379573650562177998005052618934e+07,1.22967126127839997283402133589459681e+04,1.23658913013697843650025107551711061e+04,1.08887231970031955047240328514835600e+04,2.00693005741080191245063745276970462e+05,5.46874666676593142209818582359194019e-02,2.83373650301660791383866989018479811e-03,1.36193243722772619730008332672189425e-03,4.67892057729024918571122596888821469e-05,1.99907993144682899948581626702525842e-11,1.99985257919851936097455150855502958e-11,8.95775427423346386330507647514057706e-14
data/image/0584x2.png,Inf,Inf,5.88242434413033514528364290368232773e+07,1.30245082083379726171009181954912649e+04,4.07123185000598894574264412984779945e+04,2.04448489318769648759938781624158515e+04,6.76000043380056523046361696530561688e+05,8.22623249940754007874652886924673673e-02,4.31492899845362921464338746223950787e-03,2.12873467169653532992688436590425244e-03,9.70685532739522488411212467141413422e-05,3.28030525697816580619171992617256618e-11,3.26986936164474710940042648743136243e-11,2.20216143750894340147564338787306969e-13
data/image/0585x2.png,Inf,Inf,2.59008018248476271255536861910120333e+07,1.24344703502937243409374974166014947e+04,3.08606459579114339644564279265848830e+04,2.01546715047123465629688336345178890e+04,5.75570373636058380443290723686310668e+05,8.46165969797500079640373505514912392e-02,4.37931360261593124541632342693308348e-03,2.13914969499755699563513434641806775e-03,8.20145287239780613843440969232492849e-05,3.29437695171632412790164476636858706e-11,3.27733962692443044695469472906221757e-11,1.68542919506928628687939523917469903e-13
data/image/0586x2.png,Inf,Inf,4.43216509318540826715168002851789811e+08,1.32710353694781823732491729343451304e+04,5.51494818107242400657848067664462640e+04,2.14766088951101065629593178935977835e+04,1.04129173365973630394820111964139616e+06,1.03934792666242203994667335609484067e-01,6.29602918265730357005335126993078832e-03,2.94754832768786194534191509569224547e-03,1.05942146062111792219768007954516457e-04,4.54418881868903026017976501226924853e-11,4.59274598522760175731424179620094782e-11,2.05420845863333185768825609574513949e-13
data/image/0587x2.png,Inf,Inf,2.70814360096497159978167582184456971e+07,1.32626459838889853651833220073107384e+04,5.62922670314759022836440332361766809e+03,4.82330979594866276980557985852624637e+03,3.77291407101455733052836584897334086e+04,3.90003719074830665837241477451846344e-02,2.38575308854787217412756449881689590e-03,1.15581894605378279028009235526620329e-03,3.54105423958689027857975300387119580e-05,1.52123910161265900719814496903306743e-11,1.50729577351772343148253465733862725e-11,7.20805290360764691322286598475636193e-14
data/image/0588x2.png,Inf,Inf,2.69907470385920739882810238983708839e+07,1.30535310100400954740253246315195534e+04,2.91228868909460768589577398723759072e+04,1.80693265909201139063167637138891329e+04,4.49975974502071632977882882031404040e+05,7.15086664671189333538455330737207113e-02,3.86998419443289105761982241973168277e-03,1.90318443931351999167803331550275627e-03,9.06137197271235100666848494125251259e-05,2.91022206670700854689447142022396148e-11,2.90050015894723998549578952664751486e-11,2.17357058477220188778325264270654744e-13
data/image/0589x2.png,Inf,Inf,2.49335544910216933324319980581469539e+08,1.29849725067341008342607633563295517e+04,4.84924796751468290058633440407551847e+04,2.64142920673992025559642076735708421e+04,6.42556926088315681769160659567532219e+05,9.64797998367994295769883879359438615e-02,5.63540335512211691196656871409236103e-03,2.83448964220056746159143770600658886e-03,1.29706229680395520600026361976369236e-04,4.54225866539423371837215679021763843e-11,4.54396195080685816775818421340131659e-11,3.11316517589964521885391100702760991e-13
data/image/0590x2.png,Inf,Inf,2.33540900736625031541047175949018126e+08,1.30573398113533420324108653935605674e+04,2.12749431257892749262634695708456885e+04,1.23350105947734230585175626506235987e+04,3.67322812579014710008726542532954397e+05,8.26193256240645514674963060337968536e-02,4.37917634016764070204909269024320966e-03,2.14706211869929216760206504516229510e-03,9.94392158442410332637505892811148149e-05,3.38004270531553727639774950217722682e-11,3.37644147700589510636595909591134160e-11,2.38015109095333879147589922663794298e-13
data/image/0591x2.png,Inf,Inf,2.55203393424416433354136210073615836e+07,1.22758607795950511692691535114863664e+04,2.68149349020983528094733385590516758e+04,2.16847956598298534291150980546676348e+04,3.70141094800346196192735122538391557e+05,8.11216740230592902685211510863441210e-02,3.49892924423016833477162325449828580e-03,1.74292228391484523201559706060321329e-03,7.69691476626454131108645266990108682e-05,2.71524659719219522770181589305077386e-11,2.72062927756988052446867949343622730e-11,1.54148682099114132434642697320018812e-13
data/image/0592x2.png,Inf,Inf,3.51577904449110312814883468876020121e+08,1.29778291655310552176976665048243771e+04,3.09636217718563525348653469108060308e+04,2.08851725781950816713676233905507096e+04,4.44466450551670136894453628030422900e+05,9.28437217928856867128775338744876357e-02,4.74965587402638757068172325182781723e-03,2.34511166029947106646809727550138114e-03,1.16546489693240180747822487273272760e-04,3.69844764535160415638890528899878929e-11,3.70399125905906243710031961731214657e-11,2.70953630827053644201275393312251351e-13
data/image/0593x2.png,Inf,Inf,2.49368420439157048073166965789513832e+08,1.30022440257477288693794664730695177e+04,3.56031712643990718858240642797912419e+04,2.24805658675082404358667413561976664e+04,4.13013699209634830521347760498949443e+05,8.27596273830724233115370553656612590e-02,5.07174232976797158799296811108614619e-03,2.54070449673580296470795510726605543e-03,1.17832261675114539607353282301035871e-04,3.98173953804645172502930939233509474e-11,3.98603343395543138646533342884989562e-11,2.98674873333656081255411637118884127e-13
data/image/0594x2.png,Inf,Inf,2.69909583083232801597322730002252186e+07,1.30016678917448015802470187238101385e+04,2.95296742361835173038482295592749375e+04,1.82688930018837279842550592180283999e+04,5.14757644525333587226101753983936664e+05,8.39362373133391836433860822366367066e-02,4.09135405371285055578091963935065960e-03,2.00688231133838788308045053616449376e-03,1.03144082951705582889480714038462368e-04,3.12401987305778994913636296716566274e-11,3.11822015342255712181294899668809667e-11,2.46143890754993512256706764661336430e-13
data/image/0595x2.png,Inf,Inf,2.55814691751624241366929222887627947e+08,1.33774754932130340859837040262419977e+04,3.52406315111907340796395421105801493e+04,2.04790287128483399874578792510460901e+04,6.20554816940800393389405159305518924e+05,8.75292689570732945879078406333397577e-02,4.32809916908409251787577717322017138e-03,2.04317357624638265845726235040133139e-03,8.42375125791694024043779625204070797e-05,3.23653986746650370696078488153190705e-11,3.26836513300703355476345117449273070e-11,1.72157206200300529558554012950740123e-13
data/image/0596x2.png,Inf,Inf,2.49324229072534470065033971681077872e+08,1.30641617370894735899672866489640685e+04,2.67171919536004664941822004843554582e+04,1.37922914311061169051318256942496150e+04,3.57600786371638678363486087415486944e+05,7.49824753094008823316167327817584574e-02,4.30873803579313373281524429395534451e-03,2.13513050551145729787450426516586717e-03,9.46441602398707115338910917304467699e-05,3.27413011882855254877589108276185066e-11,3.26371380305713735340907361069511763e-11,2.32827165149449052633533337036680095e-13
data/image/0597x2.png,Inf,Inf,4.31770424039144498867282480783364614e+08,1.29640293279673985949261448831474984e+04,2.43539195921036274147660479892329417e+04,1.53498555735895077321471004900794819e+04,3.98168976047680091548972712989066424e+05,8.45318494232714784928472857803509374e-02,5.53931321429566922434751821689233902e-03,2.72260405646607876722273116367623526e-03,1.24424908275045321355298715628377517e-04,4.25201111916778368236203123516973981e-11,4.23667913661007014979505542921221561e-11,3.02895621542631340979942884219177509e-13
data/image/0598x2.png,Inf,Inf,2.69910499480347549374302589653408169e+07,1.30991056161666315402245232950073121e+04,3.33780179135490919363019300739346210e+04,1.87179475723591524588073312245959990e+04,7.22694659683991579877311613059924553e+05,6.13408970198242272666700447990730897e-02,3.37913567375943399526128163178298973e-03,1.66343453557164651337788941992760987e-03,7.53033899533215572052488662577285908e-05,2.58816041989717468433430076696278058e-11,2.58266723095666668768254742466034002e-11,1.79228291035177634786058187526325079e-13
data/image/0599x2.png,Inf,Inf,2.69905141787854288366541605225470702e+07,1.29812160035014588522903274726929408e+04,5.24767873468807814819079012328785932e+04,2.35423642410640039845937449686351902e+04,8.18755557859150141293342956829828715e+05,1.00384355444681216549761721908037254e-01,4.55195800411574513899688280804223076e-03,2.23085705176444990399213728319326236e-03,1.11311857573448014301912392266288587e-04,3.54590456820746085229213636765577669e-11,3.53490824312497651819290871987658448e-11,2.47706542996542055682035522771876735e-13
data/image/0600x2.png,Inf,Inf,3.76857595767806663897088368250916026e+08,1.38156720990229250314972633311710849e+04,8.10919982589424302405401031388353305e+04,2.37720569871593399695507834056980346e+04,8.68931793646359637427128779669477166e+05,9.48179807818194711442021650774018129e-02,5.16968394869556214333589329614074793e-03,2.51960229774651611892932271259962160e-03,8.61750910800732326430624825450650506e-05,3.31613981684313807074223701035459179e-11,3.30763785854116533542403295432418379e-11,1.66965021195555709757468846904569871e-13
data/image/0601x2.png,Inf,Inf,2.49334606420976735537582102098444144e+08,1.29910041718243928465322255989415341e+04,3.89569609051521705709321705245174288e+04,2.38263575488475867928419474537872505e+04,7.04187717725060558252016100663969185e+05,8.68728969149653169248155659546674693e-02,4.70540054326437060963194650828225220e-03,2.30947035351516092750398899864362430e-03,1.07407287284704761021545057446073309e-04,3.49752967521495217200693370013152462e-11,3.49286466888868530798985048604833725e-11,2.56234989629871598603961455548300043e-13
data/image/0602x2.png,Inf,Inf,3.50222206642150099912803712705292491e+08,1.29811866380426550070499918455273809e+04,3.63293208960893500181493929802408614e+04,2.21588147540759038915105411267413131e+04,5.09937517208102255683175793590707353e+05,9.51827052942991596573345276649667062e-02,5.00062654502988740484393463077160766e-03,2.48533165878233877646351457841030826e-03,1.21167102648379899853817841184053911e-04,4.00463846605594832167672282669544213e-11,4.00139004653836960659776644566381114e-11,3.01748635999911456592981933778068480e-13
data/image/0603x2.png,Inf,Inf,2.69908382736516986390119258148890411e+07,1.30764847275944360963203253297877343e+04,2.83612096229825987082333222313240966e+04,1.41934133339273751899692906594877419e+04,4.70910684617950364645203588339225767e+05,7.45670522172435203079355849579904280e-02,4.42161195880671914246881966473211717e-03,2.14174725623325498920013552949667558e-03,8.99341288657618869135799033425895890e-05,3.10995829621476068821493648657729737e-11,3.09626210141410648261600165370489391e-11,2.14714108069596889316546347960904268e-13
data/image/0604x2.png,Inf,Inf,2.69907507880211096247314697681715514e+07,1.30478071608990358201336624150206036e+04,3.60557225371672904939694705661114988e+04,1.84341156736337483332811651626116369e+04,5.35094716162901273901765113212521562e+05,7.69360145601848380861762336485683033e-02,4.00160094391578786789902297037711001e-03,1.96700296365055203517748602469037862e-03,9.38911265483323515492700545091658894e-05,3.02191188605844858898437408015754647e-11,3.00981581750312378480960418284824630e-11,2.18432295156824087184601144456398211e-13
data/image/0605x2.png,Inf,Inf,4.41374607974413647300703780190004217e+08,1.32917403010550541235110224562941482e+04,5.34978112518523327646585431618825864e+04,2.38050764681075763046929066810900750e+04,8.72907390634353208396794812256712338e+05,1.02726043160442636174100845498756751e-01,5.92332447003540532739427220619849469e-03,2.77741909526188632159127581777297997e-03,1.05861576471618865763295236735882966e-04,4.30401347956655067690040398238381437e-11,4.34110978738151164279424627945251557e-11,2.10040074220694232159020905098377515e-13
data/image/0606x2.png,Inf,Inf,2.69907598578087739422101472742472269e+07,1.30251910782070729541984263209560458e+04,3.39552291021985401021586208788075749e+04,1.79296051075672014730983792915559485e+04,6.03543900796744510288675580386025509e+05,7.72944930835296388984089425436385006e-02,4.01766516810168053199947738528419122e-03,1.97098081677448340450887968228025747e-03,9.87718165469822055975761666760448627e-05,3.08798765986076002365222027123363697e-11,3.08372933710491169287016046110244542e-11,2.15596067685685652721710138680500683e-13
data/image/0607x2.png,Inf,Inf,2.69907511723150043354204513295534382e+07,1.30449566918969401488867649817083520e+04,2.16651193998515089823383199745116326e+04,1.50234555027043914494582429594295989e+04,2.49939253335044759681704621687425470e+05,7.94621766521584652002015324769837219e-02,4.68447148893092621746945968739393295e-03,2.30446929121465191359117133937882625e-03,1.01685562787843454989637725703353000e-04,3.49391561880842566798055267600349507e-11,3.49393141179271443650525454212416473e-11,2.56863300849895629768120974475403909e-13
data/image/0608x2.png,Inf,Inf,2.69891043098242043195451930348064863e+07,1.30026229012427942476354668639568215e+04,5.72792332007966966637908624815261189e+04,2.57076150472343111364748100161579010e+04,1.12261444553615509381426171926300469e+06,7.87646399355774439367732568412395946e-02,4.53283776055789319159547153210784468e-03,2.28863963576278518127067281777390442e-03,1.07163485526182176994070463205445664e-04,3.56281323947957100543607663721350555e-11,3.56371213555299255938155627714567592e-11,2.71985302903876845577182187684661563e-13
data/image/0609x2.png,Inf,Inf,2.69908039274654603558462130042078847e+07,1.30337778148612614898992255388862282e+04,4.13536010586289929145336898373837997e+04,2.30657376990433650655771724857223071e+04,6.34711755148704260418058310798605704e+05,8.15447583624929337578324726276315844e-02,4.30103485724145344442310834099152105e-03,2.13026913218210765522534711633606943e-03,1.01119108046837602039755402679410636e-04,3.33380404050657629509134857774033922e-11,3.32292220027978734569064417287792183e-11,2.27035710911638779235185529660598824e-13
data/image/0610x2.png,Inf,Inf,2.56893815474888099773948177263397063e+08,1.34319588730509794561463108529273394e+04,5.75225036162546093531521974403094454e+04,2.07406640979279970843502022651865989e+04,8.21103430797490739220764934875276596e+05,8.22516578930506065115246349176291174e-02,5.05675259979200879905917057101684509e-03,2.46682735512958740550114815777468727e-03,8.53652820440772094432294319623681364e-05,3.62696760379697856805002947449722772e-11,3.62983811375043034286738888967346469e-11,1.54584186721254890837818035982078877e-13
data/image/0611x2.png,Inf,Inf,3.51066561235345764842338242781983145e+08,1.29524535113873369193673608064557136e+04,4.67570254280514298758002984247297022e+04,2.84092883364103842812748292094080670e+04,6.48467523813043486457211658901219227e+05,1.05052217316209025139659898272545923e-01,5.28849813210222101052447437163516727e-03,2.63906469535850378553334674191229454e-03,1.30925086310027722458143295301159418e-04,4.27147286637284809191901735053034299e-11,4.26731180697603667456967647894025525e-11,3.14033462516566630113396870052760252e-13
data/image/0612x2.png,Inf,Inf,2.52634550347539071097553750522177005e+07,1.22171650565706100335858942522405883e+04,2.37297101672508123544542723101756290e+04,1.98580324936217331585010502042655051e+04,4.20464491324895001531017783905446258e+05,7.44254825099680562450966422826249287e-02,3.66030749860438691840332067937717811e-03,1.81556971047068165563554370545812882e-03,6.29940267059135399271666216607523357e-05,2.72443680702187950725405180974482066e-11,2.71872159789691746399421824910793660e-11,1.17143984427536950575897180313400451e-13
data/image/0613x2.png,Inf,Inf,4.67645046427804339974520672412737403e+08,1.40411877429537803201983517950863909e+04,9.90999617563150745811127821231420012e+04,2.45936388728911339668851588864821681e+04,1.22872867715314670033566779248485066e+06,9.63055551896890542715021164835527415e-02,5.15280321669872299112421427189398304e-03,2.40686511136026246175955288645218527e-03,9.12703893612806751541192364596251092e-05,3.80950966548263726438416141171246514e-11,3.80605129675033104551512481809401010e-11,1.63992949006964444169204456536075833e-13
data/image/0614x2.png,Inf,Inf,4.31439834963105526015403021517332040e+08,1.29675050314216895935356327693537543e+04,3.16068011139081012727482716646008097e+04,1.91176280915152566787471222257807991e+04,4.97825527238378401472485467168947935e+05,9.09678040211085208580247902497276872e-02,5.20129721058095464145415775464426210e-03,2.52892200228544210354597927476410028e-03,1.17527553058145447688909940058517124e-04,3.91417413204201799775443629985675807e-11,3.90804522520751829888188848649894977e-11,2.92036970584127893512161293695725970e-13
data/image/0615x2.png,Inf,Inf,2.50254872501227958134621779762218830e+08,1.29859418957291230840200675986794610e+04,5.21720598652076085610971618282087676e+04,2.19336009120959306782939223196194854e+04,8.61695235271014819619943596570284121e+05,7.78573908827688182566260918444080767e-02,5.17304928457513358856937221043679255e-03,2.55831553550403107890504817103163779e-03,1.14542944553009908785170716808712737e-04,3.88344162370499662218099715805851733e-11,3.88268618242873786071748764100487523e-11,2.62319665865630998591547423689737221e-13
data/image/0616x2.png,Inf,Inf,2.71107238762486117638669253642522216e+07,1.31922281287761780672302488858234394e+04,2.62184879801918848964522946697750694e+04,1.39084359374008724669112879188386830e+04,4.36175644294474806228842118400382651e+05,5.84757856823920909762698993240721038e-02,2.98661572668539766333160499510744807e-03,1.48942428587837020154099864891689593e-03,5.52008283461972942437977780988286618e-05,2.10829329926063754137655625580084844e-11,2.08176262263482492157771556750111971e-11,1.10324828676657985904735665042206735e-13
data/image/0617x2.png,Inf,Inf,2.69907758218175330105864473985237851e+07,1.30187997757554250366745661804543216e+04,4.39622023642654863143542519775802629e+04,2.06714637776210805336338786063990244e+04,8.12076943392980741925852185089363023e+05,7.73859206021110435632704653879144099e-02,4.52347043735695784327919477970152205e-03,2.27375748167623540120576720718219120e-03,1.01081701368459497100940833810100302e-04,3.42795434575489764958593671814991281e-11,3.42725441096100094486593708653276865e-11,2.52420324976476480424315924283306484e-13
data/image/0618x2.png,Inf,Inf,2.69900432006115623873056134017688805e+07,1.31515534305400187353026974205336972e+04,1.82933317688509876675567878248832144e+04,1.25686089847135085075432711419328170e+04,2.52054662395419137411326661040760823e+05,6.12812902013981584555673009276733687e-02,3.03562304762564470888936199597210928e-03,1.48420843580959462001114884332358742e-03,7.24324559676976770629836958534735978e-05,2.28350902757054512484700003050854285e-11,2.28208475408646437822430229483460974e-11,1.58335836322510386296126621283643823e-13
data/image/0619x2.png,Inf,Inf,4.57742042399575555056251738628436827e+08,1.37117722553392472758845354517899221e+04,1.03302346138075426466423585461936839e+05,2.87366684256792890037370798559798205e+04,1.43321961313153046542884337482661356e+06,1.03993130046304658700586617514923959e-01,6.44847418393975833714527012520159820e-03,3.31824004048153053893936647563076567e-03,1.72108207697281116122787249757697211e-04,4.67952207344621105002084798797432808e-11,4.65160669878008115898203977599020254e-11,3.12778863329108138532283021832850993e-13
data/image/0620x2.png,Inf,Inf,2.70059820714316893114539100069904610e+07,1.30877729051071649694148946325829191e+04,2.56369311463195914605756514271252606e+04,1.89436955387618808209452507155123657e+04,2.27012550193700311474419725971623781e+05,7.66619910938277802271689073950474443e-02,4.55364843040291337377027602776283874e-03,2.33608407495105211501332291550455556e-03,1.01823254354813974848547261007126896e-04,3.62775450784063620661412339598261915e-11,3.63421125263876870233149990215448601e-11,2.39090998912305420352104415395289341e-13
data/image/0621x2.png,Inf,Inf,2.48754006726199312336135242569645058e+08,1.30152916095065106361255687165004604e+04,5.13608014577434934162104833462641891e+04,2.52274499363421306862366564321088930e+04,9.08411730426565174398115306953490271e+05,8.20821543041487090979938419061573141e-02,5.34179010844878822079416723826371665e-03,2.65985298739560414238615235053034801e-03,1.23316039349773654895175259316486797e-04,4.14120142135256212604231205033851427e-11,4.14973480853584039023007244513786297e-11,2.89351817238525499383925475488429526e-13
data/image/0622x2.png,Inf,Inf,2.58018244207993520947378869118760588e+08,1.34749315471185712092147846313852121e+04,4.08771234772203227003901650499821804e+04,1.77837924224880278934674568528510703e+04,6.58696945041316430839940545122562926e+05,8.05859811843579591167501516410225118e-02,3.78617588405611898189770003554698900e-03,1.84224235494449990543298217137313617e-03,7.30288829938566147584421355220274475e-05,3.02640368898825987466239039958965809e-11,2.99597338214137701685313116292738823e-11,1.40653921639917362989741228999272667e-13
data/image/0623x2.png,Inf,Inf,2.69907538192697853653226405504967181e+07,1.30808562227219649420041014959513974e+04,2.39308014266142278544742815565479722e+04,1.67280708410888882046773110318677598e+04,2.97879377672982335006447599816794388e+05,6.70656608332122453291545544415537906e-02,3.94592661501586481166958991473503032e-03,1.93831326315985080751465495479162363e-03,8.62408200350970132755935659055836606e-05,2.93010188139482651317599166462107610e-11,2.93014671372417911566890179141337465e-11,1.98814965374465788151225570881086667e-13
data/image/0624x2.png,Inf,Inf,2.50254810948376062185407384079450296e+08,1.30455113152893398896788590513940080e+04,2.96038988712722212112311315888257882e+04,1.81197262107268986397266032295066839e+04,5.15746867844135992858197399212641413e+05,7.56377480577963681317679785702531854e-02,3.67133431987154350780598325429375520e-03,1.78715709831074542080753992090155122e-03,8.98079821642995805329840852570004416e-05,2.73217572358463927631841389823924932e-11,2.72254420475271013070417004270500427e-11,2.16128598214000448836543510821561178e-13
data/image/0625x2.png,Inf,Inf,4.31770310393430789275631369732474619e+08,1.29308607640458991856449136091470907e+04,5.55646637771484537628076162980989820e+04,2.68295419069793255118766013282774814e+04,9.57090070576024105956197093126743847e+05,1.02870272915176777616186138236407364e-01,6.02333194899374151192697607282184894e-03,2.94947617836054478543781554488914323e-03,1.33564834544701205116241574896295064e-04,4.52383535190371356672564135999498112e-11,4.51072844877541330893658923975619510e-11,3.06969496549299576909227511120116482e-13
data/image/0626x2.png,Inf,Inf,2.69911137598927755696898577069259201e+07,1.30757400277041553496460349852150260e+04,2.88830368000750190505348779892358983e+04,1.77410687854822363016874983273502027e+04,5.91465137192508335006259265105728573e+05,6.15719099102269135380801731275662292e-02,2.84599605154826864344689194467502735e-03,1.40114440201101767246550252380981112e-03,7.39026097093229908671904460117595479e-05,2.22723092376050203860321517023321819e-11,2.22221677196879389756021191050218142e-11,1.91376628250609330266484415432914896e-13
data/image/0627x2.png,Inf,Inf,2.15433774184177679570380813106154855e+07,4.21450913899004747470152879340859015e+04,2.71825728809125145920850689158341144e+04,2.45200904551002558007623582109242152e+04,1.60743358194831315317306866063129233e+05,8.52581758263977443085899796694806568e-02,4.38998890900936757002240418975517813e-03,2.15867027462874968313275600125885423e-03,9.25402235981783337082014249218503292e-05,3.04747806156718557162953730867605959e-11,3.13091237111515574474013030649987142e-11,1.78486199164318485805564392015371013e-13
data/image/0628x2.png,Inf,Inf,4.74443463545427732671929059620848481e+08,1.42221649193025243900517690867943707e+04,8.19153803057012682932494237218992086e+04,2.50808919740914257184307749430835611e+04,1.01872338523014471890719083341435982e+06,1.05611690988827744534207200146635600e-01,5.42061839198146044429533778586642257e-03,2.62255302776054289223274655952895766e-03,9.97407066323136257396709461990740194e-05,3.81653723058698037709719261407398854e-11,3.82048916200494734906824099913214523e-11,1.85522638731253001160435757013459275e-13
data/image/0629x2.png,Inf,Inf,2.80363772437014618693257070032398506e+07,1.37067871072066133859997925492675159e+04,1.66644172838662191536319948949134186e+04,8.07241252740367959105948406318439632e+03,2.60108579677682548236770132620312199e+05,3.91425253464077933638569611564074831e-02,2.23349563341275100032957719864088477e-03,1.06010961345460497062756001286889455e-03,3.88436467369713643425746761196033300e-05,1.56090998496223696669042309156085985e-11,1.55710180409270027234043671171316606e-11,8.86977421935089417708919874300201985e-14
data/image/0630x2.png,Inf,Inf,2.69899879634492097040048155198000861e+07,1.31574451116879574769698150863659947e+04,7.75520841925037244578582330664244589e+03,8.80913196437463415373752409555635342e+03,1.63170768116102532282998675816830863e+05,5.07457209727133451031015313752894223e-02,2.70973847944512460112812676160619888e-03,1.32083726452187749501918779585221822e-03,6.02593387580683576860926290655416316e-05,1.97804588189224259081362100067348836e-11,1.97771690291128842680615153372801373e-11,1.52315635275986438517050715897836627e-13
data/image/0631x2.png,Inf,Inf,2.69905511919470886471782301462875766e+07,1.30479150528411478547423776710068386e+04,3.00981850570713930481558482386329799e+04,1.76324244150754136064401031423859553e+04,5.87120767942952072413918278508393028e+05,7.93424356365451965596939897113469837e-02,4.10091151202974940390344116779810941e-03,2.05978580643897241326403585039500009e-03,9.59434545865627663610256363687539783e-05,3.31161862686569526880398604856106928e-11,3.32850808288702631915856983709704873e-11,2.18329317571916756360343922674552133e-13
data/image/0632x2.png,Inf,Inf,2.49369774397736815715788689744916157e+08,1.29457800220191296548303285836573310e+04,5.54155716443078274829778104826844903e+04,2.84251583791959264324551757395610011e+04,9.44651054215502739350939497185717672e+05,9.60745531631529781382766111536552041e-02,4.25394966801858738259165620996410502e-03,2.09535953366865704600974035963344190e-03,1.17564320574405800021631024222570662e-04,3.48872483801352534471805923471443730e-11,3.47801662783529762781397907360532848e-11,2.70151135228156767498799398412382498e-13
data/image/0633x2.png,Inf,Inf,2.69909541466725669677749704357157963e+07,1.31368626616195325603305126999626033e+04,1.77522999704824166390554934136689534e+04,1.50929905898300399655349279734214657e+04,1.40675343308268698725830041693537058e+05,6.19363347688135864205504587395303416e-02,3.97580198610734071155071611258237171e-03,1.96196952708719473593484918895454934e-03,7.76472221890711885605464018002636973e-05,2.95460054806553993037480595687749878e-11,2.94702435129064236505810071682780963e-11,1.81388248224307475686854778744862799e-13
data/image/0634x2.png,Inf,Inf,2.49367485507674713552644640292579649e+08,1.30173728452879977699408813075657228e+04,5.52388821797772562441489888280710643e+04,2.52435061118418116013146748543909105e+04,1.02580070904869343025799895543638088e+06,7.80291896709145461632317189820262862e-02,4.80832935734136083261584599245909457e-03,2.39374336362087672323548998213373749e-03,1.05494324982283831917867462928454353e-04,3.73819699716874751369635492799335921e-11,3.74167045012752479109840925503052088e-11,2.50330325404878718750074376260493779e-13
data/image/0635x2.png,Inf,Inf,4.32105736469033074960999867653152903e+08,1.29977609303803337316118229515310316e+04,5.53590177363515604796716919957683302e+04,2.44596684787735493334525887000949715e+04,8.38421560078193184632859997049211988e+05,9.99716584621724623671060438031543151e-02,5.57836418405627563315179451251695659e-03,2.80251801080435921570350130261211119e-03,1.08914921797715678926636345873224123e-04,4.07255960068293504687055609155872906e-11,4.02941310144099766051406511402164072e-11,1.91321719065393912488148922698433194e-13
data/image/0636x2.png,Inf,Inf,2.71686570815444472163442677895813884e+07,1.29571213809096928591995644980235754e+04,5.24806046036389073334730745638773158e+04,2.77522628734360206358809527119664357e+04,9.76321499787014730795340044406505952e+05,8.81351819345542440994344713508738019e-02,5.10545091935261015796384931558605588e-03,2.52368325629867556005411845274305624e-03,1.16487995983647387015315521465027436e-04,3.81139719620430549028784914332694860e-11,3.79366215935924355517910063022745190e-11,2.97884050369643395226780456236527195e-13
data/image/0637x2.png,Inf,Inf,2.87314564710763910950506369804725886e+07,1.39988799292362875908750391802078717e+04,3.86743123418392907764567100195849798e+04,1.35536537275625569694247695093007339e+04,2.67873433754946025444658639893429670e+05,6.19901151531285628328720103379990902e-02,3.76005673403775150521901037333167196e-03,1.84386880232204579834617335250367878e-03,5.57766806158678552322081011594957413e-05,2.17821606916347216304550626110986647e-11,2.17540630001019318831896152161366281e-11,1.04812095694185860518702562557381222e-13
data/image/0638x2.png,Inf,Inf,2.49334593146064822980423368069311239e+08,1.29992456429887315273820063072423967e+04,2.61981121789249321931740511463720907e+04,1.83802985650370767286678630726335197e+04,4.64543795247791631452015357320119909e+05,7.85822304230048864981761015293331901e-02,4.52874285279218095582165745488577143e-03,2.17613634899909379147085064782092344e-03,1.10174089801813200372954885410720083e-04,3.39077398480839177058565399115516019e-11,3.38222224858392812686759041441700575e-11,2.67662220014071264613197741315562210e-13
data/image/0639x2.png,Inf,Inf,2.69906926294614058984973576678167704e+07,1.29954689366836586034473794672717407e+04,3.10175767175270942825784970704733281e+04,1.97619778051153576251076112621518549e+04,5.65495307547195481738701928654036887e+05,8.33292094600676888040073208432220505e-02,4.65203088569029412734828532233823825e-03,2.28591153027314550522177944369917209e-03,1.04993219430062270149751425900889742e-04,3.50286343642836171662541472049838303e-11,3.49088201793591717304880536442005398e-11,2.68843648955940592546607527663569539e-13
data/image/0640x2.png,Inf,Inf,2.48951297490877256846652307264459528e+08,1.29354417163180683411502932038666076e+04,4.59278893602511928278763836212594727e+04,2.72748141928041107401883594409524961e+04,7.84144711440758588012083355268440671e+05,9.85163787663549463910363361194260837e-02,5.21399571338732760167633155693631696e-03,2.57080868186723257762311202858523099e-03,1.26455387597776287627527792938027074e-04,4.09264361054264359367637408730674017e-11,4.08727358190076711150260146218130011e-11,3.00540391245805237614543051953466362e-13
data/image/0641x2.png,Inf,Inf,2.69906710377671764705180759138432224e+07,1.30068326018820751536026497592263495e+04,2.67183138447383991612885865219819896e+04,1.69701554692417281347970173327905195e+04,5.05456635349192507279103578862810783e+05,8.77376953184947109797503594229737608e-02,4.51537441287359715405193638232619401e-03,2.20649965108434878214423503751654578e-03,1.09066020249332332090879800263071183e-04,3.41388775717306255164135166468264489e-11,3.40909285300307760239412580293320078e-11,2.48022775794178391585501309975645773e-13
data/image/0642x2.png,Inf,Inf,2.69913569386992813307501028149107213e+07,1.29897426513502594154955994808545482e+04,4.01100557724409465520062669710144330e+04,2.15094329831872165062859812135631012e+04,6.43538693574124380835700792528144199e+05,8.90054955732973121305365485614704203e-02,4.03014802046588174014846548363477649e-03,1.98932459989945611870324442313237001e-03,1.02804353681191711082252688151455684e-04,3.23466278761392312076227377568970914e-11,3.22822711562412780433424393735567558e-11,2.30410038290349844973577850497365446e-13
data/image/0643x2.png,Inf,Inf,4.59563181838394636839907989629283727e+08,1.37420108353226035595127659057828467e+04,8.74181361603155961370653990388818247e+04,2.85686587802326326736765006305208871e+04,6.21768229653990507534305946140812298e+05,9.27015100790124213803770869009585412e-02,6.93206749355609504427322019633064607e-03,3.42329591619051214420015460836613984e-03,1.21555187068282885404721247310121206e-04,4.39084579382510476769488233523642674e-11,4.38274326014107864991570403894716804e-11,2.15680661704460461974108284372300223e-13
data/image/0644x2.png,Inf,Inf,2.69908203572786042995984571856868444e+07,1.31166348879834356100284353916538101e+04,2.03054696667857161976086644344830200e+04,1.22656473071121230536139479602006685e+04,3.00490843423067532359091934263856037e+05,5.46849182194254950221187483504895453e-02,3.03565361615494752669831480545462391e-03,1.46326768324220805039695167493178061e-03,6.70419406127929831004599131776114030e-05,2.22859756802986739748399301701554924e-11,2.22198800943587719302877946657082642e-11,1.65895662267646670408001799465381386e-13
data/image/0645x2.png,Inf,Inf,2.69909588393962586749843538688260316e+07,1.31048992171157408507245601069057687e+04,2.16132051410786029078350000977882576e+04,1.35008700831261352289622914253118639e+04,3.42780314429411468756906761715497742e+05,5.76211392475500594406309893327031421e-02,3.78567288093921947632027031098064055e-03,1.84975530821561169674247780529467370e-03,7.71937729742016694641691926560713085e-05,2.73118408034750292345324785906906859e-11,2.72242096561802256089215093337070939e-11,1.90751731582750329532935783965008274e-13
data/image/0646x2.png,Inf,Inf,2.60212659737833692519967487545186661e+08,1.36040003174853852490598905387971298e+04,6.36517456652066152083237235879223212e+04,2.29022823535760047852413299780734018e+04,8.79621428223878348210437379307940094e+05,9.20631432285048604839545454328255093e-02,5.34078040578698438644365515927943744e-03,2.72696715392184025570992107578269555e-03,9.07468642189752696680775283146861337e-05,3.79136090187410230736398118462249632e-11,3.77397333211279419635414714141034012e-11,1.63402391397518630682874809124733727e-13
data/image/0647x2.png,Inf,Inf,2.69907776903450751456495864564745523e+07,1.30840338102569011613533597858593566e+04,3.18756865450840859937794041351975412e+04,1.55317730990707036968982493910434573e+04,5.85161587655396060312132388043403184e+05,6.75405927170499548335315008462627127e-02,3.63042107881595823087758384983545325e-03,1.79217277519786324309087203413797051e-03,7.93774850867240899223278239146686244e-05,2.68612516865446286243408881290189489e-11,2.67969158152375093299933620999235288e-11,1.92013915492196172786363640840465937e-13
data/image/0648x2.png,Inf,Inf,2.69907609756150624257066964042673366e+07,1.31505226604210078912413928335662776e+04,1.31925937790653411151219092419715547e+04,9.60547692735436699822813761369333514e+03,2.21297110179740596967421592925379728e+05,5.11373848553441535755391385384906688e-02,2.92496814221367786268521908339164002e-03,1.44529061869736950756281320805962218e-03,6.42588456896226997921209208745177652e-05,2.14994553476975292590421851584437201e-11,2.15863655314506636362588601498336279e-11,1.57348590246823286106246516725161048e-13
data/image/0649x2.png,Inf,Inf,3.75597708321982514189541146733980589e+08,1.38282922627385996775354284850407262e+04,7.00160008074236675656113329703565963e+04,2.16467617587872738905690931233117943e+04,5.95979719387144633323851765219503679e+05,9.31360156338806133242066036498639172e-02,6.00214924929317147177271349253817351e-03,2.96586947146919125317731618381074539e-03,1.08794637402646260919806285968433788e-04,3.81084700489741176002727258104795303e-11,3.80854657382307525717521669859436149e-11,2.07841626044231735552749466012267842e-13
data/image/0650x2.png,Inf,Inf,2.79205315137210852396859724281524506e+07,1.36336759585382007751418036163363318e+04,1.53277516062950921284015117456009447e+04,7.73596377105085837253102509832655255e+03,3.59434508104950950974200163069312555e+05,4.67222805749171001597974014764417562e-02,2.96715394754715502507297573925558532e-03,1.40462533089962405102001667792100287e-03,4.58854123109585675061121374002128358e-05,2.16690607113565124867219143479519869e-11,2.17830830562803002690419838163548646e-11,9.10456131754001631063024850215254764e-14
data/image/0651x2.png,Inf,Inf,2.56478400797663599947668221492703971e+07,1.23639939005947173280762350917297552e+04,2.17997272144492086830143688011676451e+04,1.69950730019347467577878511599241867e+04,3.73538593888753001137711387935212065e+05,6.90466877389393028279869874300249932e-02,2.86052629180114852317066340079150857e-03,1.39462830225817307733872942444792024e-03,7.06776600793443292947531757642426938e-05,2.22815525321362309409129291899357334e-11,2.22386206374048989353093460634940087e-11,1.30752807553255247836997124041625312e-13
data/image/0652x2.png,Inf,Inf,2.49340611966056207057953313436878547e+08,1.29647885296633442605268275948053297e+04,3.76202895270273337467914199934429226e+04,2.00514323561707450093773685735165089e+04,6.00648088394695427639840935509849713e+05,8.98179352666750647623915693428701577e-02,4.69023158001371809716272274474904695e-03,2.31377638911377480479989464320018586e-03,1.06786252682553961686744130373857827e-04,3.60913815937173790783135716017069328e-11,3.59304459480988833882521705878695042e-11,2.51247713500402812763768620434051831e-13
data/image/0653x2.png,Inf,Inf,2.71047732612819911118712939582244096e+08,1.40832946622212037461845260242038354e+04,8.12967982203346862238817397083137480e+04,2.13548724018892524861729833801807055e+04,9.95835947863921986859850781550462736e+05,8.58313105386680421493512707791420833e-02,4.80113674538181900656288813436786281e-03,2.26799086763641738078755327856066227e-03,7.57743126577708597114279142955462230e-05,3.55243609733573692854297568978147634e-11,3.54553096188576075650034848932260445e-11,1.47958956892949669373388878556428026e-13
data/image/0654x2.png,Inf,Inf,2.68695498296567399399413334947704476e+07,1.29548891686140149647405972769217767e+04,3.00616325646733963744008817701061029e+04,1.93248603887796618099423608484023149e+04,3.84510964377618292713073346804042318e+05,8.16689036501838640258181925032753393e-02,4.52596236018131705505957313685119828e-03,2.06596579377740438770155067566734014e-03,8.45381471261793556728647846863455729e-05,3.37081101048886478970619093594754317e-11,3.36249897490587485438349322363033974e-11,1.77689396327750480709646613170427483e-13
data/image/0655x2.png,Inf,Inf,2.69907390896427625547905188503187030e+07,1.31205433780158959411630264738327634e+04,2.12603724946420658894784650468148228e+04,1.35853287354152435143901955722523120e+04,2.10629306978638561925537644887255480e+05,5.84490376851430604515558228795454656e-02,3.21262952635094638531496016366665969e-03,1.59419834392614290945174068518755786e-03,7.05386737634545273075986379314358376e-05,2.37337307821507223480243729391417042e-11,2.36742260700587352372259271539948855e-11,1.68282439507106222824865478258470531e-13
data/image/0656x2.png,Inf,Inf,2.66451896998895938389090099404419530e+07,1.29078884242221105259246687006808279e+04,2.80470912823731128186476491242111083e+04,1.54916664597580648064272094895578262e+04,3.96434907779080162490385569156676844e+05,7.18958562262791451856164615866288785e-02,4.44554128607769668453219118623018610e-03,2.18625206232895019151674283025557152e-03,6.90042438830167557216804357371922752e-05,3.39058236169999667421464965709430279e-11,3.42778365242621143694715922219166949e-11,1.29337718624942005163897816787664107e-13
data/image/0657x2.png,Inf,Inf,2.89061023150151768863743677187174650e+07,1.38452515859894790849830284704537081e+04,1.32080513135045052862547795529367162e+05,2.22459917972071158436555471361912592e+04,1.12713548208676898565182470056763560e+06,8.74316656893758819524588169830107459e-02,5.98477597778757432679375738744456749e-03,2.95069727098277720645934064915828074e-03,9.27654773172527499281107154735860443e-05,3.76307961265183120123134012019127052e-11,3.75966875368833283550438846272678851e-11,1.92205520594265643841481585979542550e-13
data/image/0658x2.png,Inf,Inf,2.71855712301059668733349567834838516e+07,1.29792480794154330584653513067898500e+04,3.58274632720233331093284827688435080e+04,2.33118873527302464825439834553820470e+04,4.92788626918181119062552626327848388e+05,9.54006553768887800754163589682928927e-02,4.96092403615172387342145340174765870e-03,2.45673581691981609781961579501279061e-03,1.13460815145370571524264830023103973e-04,3.75926148366998754988637171870091096e-11,3.75201815475479476122561983856728305e-11,2.72230781591718394992811056699281891e-13
data/image/0659x2.png,Inf,Inf,2.69909518993102290662306672060520955e+07,1.30490141824780105946380916147833579e+04,3.59047299605217452190855514083340804e+04,1.90741168396855456723201072374153367e+04,5.00532314215736283281691125452044108e+05,7.79845622868516422986369129530406095e-02,3.91871521544994393292062530986377918e-03,1.94460059721829775174752067274271799e-03,9.13948393579985746395321821693297764e-05,2.99346337072716207625192081029657672e-11,2.98333021747004846693085224004185882e-11,2.13022181289012390468895958813167665e-13
data/image/0660x2.png,Inf,Inf,3.51580432050373199535931622822078791e+08,1.29270617203867735391278019208263888e+04,5.49163316052126067654227039177005901e+04,2.79488995716230319324389527480567438e+04,8.99460452217829925849259834057146636e+05,9.64332502985725908383165500172858095e-02,5.38860486784919342859809601437332769e-03,2.66792605473108398228720944996865172e-03,1.25071923787402460189218064128039228e-04,4.04703127474909641335124537565348371e-11,4.03708285686177395761107524983588032e-11,2.93481423495478606374515509819292769e-13
data/image/0661x2.png,Inf,Inf,2.63794089484588823589874890456667550e+07,1.28614770440332469625455120898388381e+04,3.22841051476324680713554016336665859e+03,4.06761772584983862494520518845553909e+03,6.69184928796529806108654099662310682e+04,5.31094582624217730453454032483494252e-02,2.74362792459463423281296104721390396e-03,1.34332239035354358349450580370162753e-03,4.61629807462345833460489682560229278e-05,2.01393555893362825444191083202852637e-11,2.01462919185990634233833314568140082e-11,8.98825097291702638675771188452541758e-14
data/image/0662x2.png,Inf,Inf,3.51601825594740829437531387401030020e+08,1.29241243953349068805392273861537647e+04,5.31203154487836419577528110391916714e+04,2.62064721450870235165207645777885146e+04,8.98758662643175564655926718663107458e+05,1.09542021350008168102484406878274851e-01,4.86191672250751827552945063289109487e-03,2.39469661217952802587340273643011326e-03,1.26630475668368020047293070067716389e-04,3.86519806806180015587127176643901290e-11,3.85324127424900756824362987457848677e-11,3.11709683159742450987205940875011556e-13
data/image/0663x2.png,Inf,Inf,3.51600922220501924416566552758254610e+08,1.29043044414886346121632687443023335e+04,4.26759590261057948850357724149692559e+04,2.35290031590265849924053888502442691e+04,7.75584768153957517454309959435230490e+05,1.02826595853934311060779158460520354e-01,5.00225038322799909955923863134571767e-03,2.48209222496548003661820362790538508e-03,1.19292906895147263103604671160784870e-04,3.91589013266238556935120784320937616e-11,3.91747601709769087140628701718442058e-11,2.83593091139637995560419238917178181e-13
data/image/0664x2.png,Inf,Inf,4.74442107598201416580656813339037019e+08,1.41770507696245065471488718911926714e+04,1.16147936337248467334928780300818664e+05,3.29393054614104963022025773910404133e+04,1.39304414283918507634068986218952570e+06,1.22863061002301738832513134820028865e-01,5.57329418953636384980466220039974780e-03,2.67307310672723382598240941785304551e-03,1.05835636960064443523352047047892941e-04,3.93251606439969718304930533854975159e-11,3.93604066124216021808376622988828316e-11,2.11859838276040615696078361323317263e-13
data/image/0665x2.png,Inf,Inf,2.69908455280517244179999530916226726e+07,1.30199038095464979208789007744842436e+04,3.51777934154989450433814397221352619e+04,2.01047686235114380531516201804633587e+04,5.11192242609188045300724515955987228e+05,8.58857162513848808804726224572171992e-02,4.19073659102263406995953546599526491e-03,2.08378605016813075654747303364371483e-03,1.02484804538754323629417172309570899e-04,3.23197332541576513777499001805819487e-11,3.22983104906032504024740800992524702e-11,2.41697250325024322649548873581570461e-13
data/image/0666x2.png,Inf,Inf,2.81731028256426133173994473433248626e+07,1.37804926295947871600211089584541303e+04,1.05808638403943513172771830562958579e+04,5.93828480541261966374482314234550118e+03,1.46297838644244045334662835427452231e+05,3.77741366061592273308331442461507912e-02,2.01047956675352650676498843408239805e-03,9.43198759260569156534839381637546863e-04,3.41831533659822134720660157146287790e-05,1.45185874456756564225739897374858992e-11,1.45138472371594932120576373507720389e-11,6.38921117362473846335840477321171952e-14
data/image/0667x2.png,Inf,Inf,2.69905512704191578311467549974608147e+07,1.30242339212467168807544763318434130e+04,4.47053413186870280302291889771014827e+04,2.27530714936389955627354702920804649e+04,7.41967727284662312278702044227575422e+05,9.11737741719820547778819573927261596e-02,4.98192980183707118395847370685737573e-03,2.47672298456370006600520802201307391e-03,1.19529551801965181589243795724221180e-04,3.89219014509131091617403810128857276e-11,3.89157122584000698681067480402973310e-11,2.81757264944479842170543902921065013e-13
data/image/0668x2.png,Inf,Inf,2.69907429117584172232967092729515525e+07,1.29965125863805975467428663457110037e+04,3.92475353132684261639694984819652213e+04,2.13933975022773553543726858524317730e+04,5.63418961633424722113717343871510977e+05,8.87546348520396489573499671290139064e-02,4.72938562681020104895780447174552671e-03,2.35583840994656062079757193970214098e-03,1.13195194303670541171635400697486218e-04,3.71433777353175651316634358919837735e-11,3.69983344425395151890339145985420947e-11,2.58649700296524414709726779255451907e-13
data/image/0669x2.png,Inf,Inf,2.87278493838761022863598598201896256e+07,1.38556287183948258581241020216141091e+04,1.03159836495007035010872567574211179e+05,2.11783116696960982165764034354259325e+04,8.44832703473266363635825887183169659e+05,8.25386142038640738389451862165336998e-02,5.15555768254747928006413245473759832e-03,2.52313890376583648947041208656665312e-03,8.55720095260847493361501177858865884e-05,3.35417778502348027689819691421043743e-11,3.35108223523429110952491440377456284e-11,1.68353630263254576396448563039155966e-13
data/image/0670x2.png,Inf,Inf,2.69898068684856962992266952637737505e+07,1.31154995889377953951340945385438306e+04,1.59444640714305744282017446936526615e+04,8.31240103026290537091254361461996663e+03,2.56072553890026348184304053793624211e+05,5.80772004860869006428290394465649719e-02,3.21260725172924602262700038617595884e-03,1.56706599474556888196098463252760518e-03,7.02145063116032732534803670458030237e-05,2.35126754975701460754746884998702114e-11,2.34082649264978881970426275551417193e-11,1.77269867985714058175639555642471193e-13
data/image/0671x2.png,Inf,Inf,2.69907077021594074223560668551742477e+07,1.30686009821457513768552998632157088e+04,2.45347596775934100421098017298768005e+04,1.55415665474041273313773276319362658e+04,4.10664089919503120153843795207668411e+05,7.10634103987816108465958847805001518e-02,4.04737357931446876876240095402291661e-03,2.01537475839465888415033061461701416e-03,9.00322720755261951108460716262766379e-05,3.02988706757939053573629487330146410e-11,3.02421337787915071199492753823144036e-11,2.18420948462505548195067727413200840e-13
data/image/0672x2.png,Inf,Inf,2.65761180627950064466915638589389318e+07,1.28162887665720107156910279844983470e+04,2.63917429783484712927608640203806173e+04,1.20006798947741920980647786571894927e+04,4.25023447553074078081416171110923303e+05,8.81276804375517569278384446243653678e-02,5.27749308692891365441755642064991537e-03,2.59239325267755930227529126777269071e-03,9.11235524652496046146234561512542939e-05,3.84421890083742170966891299399966456e-11,3.81225030559501103960184499646595884e-11,1.99249396176422862873804175039228396e-13
data/image/0673x2.png,Inf,Inf,2.48732174382962778844386328385155768e+07,1.19996411833167182856305142582566310e+04,2.64807072979072862957475470393511522e+04,2.44060637383923011795482026180580633e+04,2.66679264209115720749235709835700982e+05,7.01380963059681535408952934676662681e-02,4.12307081392839432018940196960015026e-03,2.00663170408685191361657425512684904e-03,6.93016702884983079318508418560138220e-05,3.05636195524331844749533696216124194e-11,3.03893351350040486048684827346638601e-11,1.38003478575465393162354451641955606e-13
data/image/0674x2.png,Inf,Inf,2.69906800124581257409849648839960778e+07,1.30923627061565235818417675843152475e+04,2.05684145379674858800193469951303918e+04,1.31494328890019860885793701508411946e+04,2.17508293653733581151902981995788164e+05,6.97098791968593655296413167978995816e-02,3.80729938922881751343317964847108613e-03,1.88990055976337114453679560884130954e-03,8.65866494345060196063266466877872334e-05,2.87209452842406344241884382686376315e-11,2.87067869589323059132266508530133475e-11,1.94455061357452042078036692934400325e-13
data/image/0675x2.png,Inf,Inf,2.69908858466374597425014541065034997e+07,1.29561286356085306924055730868661634e+04,4.47198472827046387151732603889113794e+04,2.40184996661709921297682933731786964e+04,7.31365603933347766833431912450684782e+05,9.73359455629249003282011795892049545e-02,4.28857041187190723597813305576936475e-03,2.10759066501101775697009533343179219e-03,1.11993232258767451076869116415504380e-04,3.33005878535896028437205695511129856e-11,3.31849394432734194413087292658333438e-11,2.45934367806399807779115690738006650e-13
data/image/0676x2.png,Inf,Inf,3.69028167441131192986648288672718911e+08,1.29200910335078708370820983333370142e+04,3.52039884497232238817790473777555889e+04,1.83834861569369154078511876677559566e+04,6.50532884664056274379289370461965280e+05,9.20076732722162678874760347572511647e-02,5.12969235983336363528078830151984211e-03,2.35956691340411320734518253873545171e-03,8.52858813789910045313461197240756400e-05,3.85634996449133020752849648799727048e-11,3.84967174859990647364960580737808247e-11,1.79201471715992317361501097429669000e-13
data/image/0677x2.png,Inf,Inf,2.72313131842333283464765858102544243e+07,1.32044602437300347926930197009564453e+04,2.63154521816525794231282960861355385e+04,1.44631672123881283265723099584402795e+04,4.23035025986987383694231809138196578e+05,6.44130391505452155591774267680906161e-02,2.97302669196971432215609129168401518e-03,1.39811143041543471371743466354776938e-03,6.44828032611869613980251599821231368e-05,2.27516435222406797976005680107331746e-11,2.27919991983410248330399560350958908e-11,1.16633380905190416192864783501131164e-13
data/image/0678x2.png,Inf,Inf,3.63819246169825210490102653595778357e+08,1.33774758813983770399123999543483837e+04,7.36757042487366176346131873225880313e+04,2.48659367755067443504490621693027707e+04,1.13755557938732139697644443078265382e+06,9.71345365098672585889367376046547369e-02,4.93060657500179320310299978148774530e-03,2.50791552080404707487306190941100641e-03,9.23871739920519352054911937852441621e-05,4.01093132791526415075792753764377611e-11,3.96486152597969188072205023469330664e-11,1.79569875439484382535738120871276012e-13
data/image/0679x2.png,Inf,Inf,4.47052792262384272600151345424298255e+08,1.33425804754020718848963870265459817e+04,1.05453533521089890065674534636231888e+05,3.34407772078921289213686195743963770e+04,1.34204447256177291820852892945090457e+06,1.15156872066822107705552394188749813e-01,6.71464281523021790241839786172883695e-03,3.21962503568503987876354187192884345e-03,1.35812430725136058328316880625200514e-04,4.79032547361041108251799104177749458e-11,4.72281713025317782617305004256766126e-11,2.78590151718358761151059702163388878e-13
data/image/0680x2.png,Inf,Inf,2.28656132866004766489442057070548045e+08,1.22121235848545029752492087622694390e+04,2.98722392727984927805898922290625207e+04,2.58528644663280723891299668617113009e+04,3.33643913879230202787051366557234134e+05,8.83688262719668569439867550227026858e-02,4.61414150935336638237657139476108906e-03,2.28970767028279755024552793669938871e-03,9.38128697945419450090284686908402459e-05,3.42978649203304486122324695888115510e-11,3.42833798325639197493151277733664104e-11,1.93402957569935475085249317313541092e-13
data/image/0681x2.png,Inf,Inf,2.69908724212298117949742703757294074e+07,1.30098032218643185444873145314753902e+04,4.66666687685253170003617406104443161e+04,2.42148037944760678461936921043299400e+04,8.90828251673095340573780172336484625e+05,8.35591651588894304309920731998196903e-02,4.24145170549804888731006783937836487e-03,2.09233740874484142201978936584698637e-03,9.86877193096136133210120129259835808e-05,3.23185995115444794714212522366324064e-11,3.22906044445014589004273583516700249e-11,2.40781994950869106130648294217121949e-13
data/image/0682x2.png,Inf,Inf,4.29076403116731060556743928147369242e+08,1.30502356307612709786857509860653644e+04,4.45091133460314871076355902062672904e+04,2.51257068851944123900855232301224527e+04,6.35405859792742874576823959736047629e+05,9.68322106312931255087031868405605298e-02,5.55323743540015831834095778304632421e-03,2.82792716394071947674440796973573075e-03,1.01403895215848676456284550276453281e-04,4.04990111003626198823312500723330037e-11,4.00694591596374087552467011910529049e-11,1.92597790371822720031426419113073940e-13
data/image/0683x2.png,Inf,Inf,2.45014894787175880771041836786202410e+08,1.30423418951267148948107756919686426e+04,2.76193020830276303030481971565260552e+04,1.55818213584859500007169906634097720e+04,4.20436161255277839379717924375510227e+05,7.60037717381151293383258224209699239e-02,3.92954818339765439913684887704896696e-03,1.92564308201229832345702171302480555e-03,9.21664562480857111280801463341966214e-05,2.95194896185418291443360352624118889e-11,2.94112458876545753722057596994279611e-11,2.18980765180521068085035915710223572e-13
data/image/0684x2.png,Inf,Inf,2.70594415400015265213855042628371118e+07,1.30598016157653071249930370339690582e+04,2.58621699603787309364892669936724607e+04,1.52336437467374233789263442181835262e+04,3.78403735445851235771918196585649844e+05,8.45117003640687150904706185480665683e-02,3.90551258930838935184612559686904084e-03,1.95037503122627350739623777435610007e-03,9.54133723090206793267938089277774151e-05,3.11156864989896546462205774710512439e-11,3.11848172089880770992334840918501980e-11,2.18301091870635518981713862253792839e-13
data/image/0685x2.png,Inf,Inf,2.40727950556445234342781660377053375e+07,1.16741374721304660432908043035737587e+04,3.04701412807626759119604424137630830e+04,3.14943000204738915971354762974916657e+04,1.86566953856023254408362077003042163e+05,6.22139165960418013377981942995638288e-02,3.04220005096225950081880019819463554e-03,1.53384842545427638074444045023803082e-03,5.61900184317218913330834243528294870e-05,2.17857218207184312983159995271929544e-11,2.12424947947008251772547907792794415e-11,1.05084006316264528624383771883409301e-13
data/image/0686x2.png,Inf,Inf,2.69907419745256861025204385402080382e+07,1.30308045786277166427931095976739551e+04,4.85101835759733467192821974759056080e+04,2.19949489713847775677213542968943629e+04,9.79042147146059109977995417247259499e+05,7.74516400501421571789538496243945481e-02,4.73283999457171408869490955806470645e-03,2.35860624383044146504602808714631152e-03,1.02602450604781613065242025049483328e-04,3.55614991460451262207352543808134562e-11,3.55654859980106324950694219195361831e-11,2.32756244698155342322896922090615801e-13
data/image/0687x2.png,Inf,Inf,2.66364908653032245649453957598143846e+08,1.38928694742417795294566884201733904e+04,6.91413490508612901423873047694162687e+04,2.19973446184700303198434405374883279e+04,5.43949094431221227824701456857296657e+05,8.42629006709653543741644080707747431e-02,5.20785014695311502778881631527130198e-03,2.55326530045096480621369588159324400e-03,7.83130687877775224228359601219960640e-05,3.24209568316787453684863391394706665e-11,3.23722498454192208546117049563139753e-11,1.43694251455543836876977313598856416e-13
data/image/0688x2.png,Inf,Inf,2.69908526719433048147273134614868286e+07,1.31080440303203659869070571045694713e+04,1.79742201724898561832773861346479391e+04,1.21292999721183218458072894327711864e+04,2.51046573940725216483722058375975839e+05,5.58452608053185247389244017790122639e-02,3.17500996243129864097183009718663520e-03,1.56216627112761337303283911627289198e-03,6.84925432823336022002479158384868298e-05,2.36572592338886215088158431003799276e-11,2.37051752320738223307051676994237112e-11,1.72036830136427837361549489033027638e-13
data/image/0689x2.png,Inf,Inf,2.69572404849494592495312491969168884e+07,1.31367867254593215681920814799958527e+04,1.97075825586239907578406905771993477e+04,1.25114036724708730367869852635430115e+04,3.17293596745259763782711491472005652e+05,5.05339710377892220626825019458719833e-02,2.59095873348985276860703861035184071e-03,1.27196717418176435653163231761300925e-03,6.44789661179295991188428060009995122e-05,1.99275945818823087825664746866712856e-11,1.98897669207785720133782869263199056e-11,1.46495407012876184890417943175468348e-13
data/image/0690x2.png,Inf,Inf,4.31770225082490650570929977782788496e+08,1.28850200275156370053368199192268904e+04,5.35089891414466111547280721253138805e+04,2.78907020829127071582610987879070020e+04,9.27245174254146944360764286572789781e+05,1.10174567549885379633920886162881627e-01,5.29426275814661190410811970031838341e-03,2.61565535544989103414340474423504969e-03,1.28496891838531002537905664507149213e-04,4.17745723185411352628561651133320285e-11,4.17153046307673512185374094143110659e-11,3.21068508695515754118976923066151162e-13
data/image/0691x2.png,Inf,Inf,3.51587811981543802965380390733407418e+08,1.29435333260668816591460912393105377e+04,4.55713449122122479197136193116320883e+04,2.74958621740738568045798711482951163e+04,4.62746125101083760992847909073196491e+05,8.71357393920755879417303188348076323e-02,5.92838181586313364278087330712688944e-03,2.94719975593691897751435156615595664e-03,1.34636868455685486630755232849322213e-04,4.53003371047462877544172292274578830e-11,4.51719586883231939961947755958050536e-11,3.32024552020568899781190584211497463e-13
data/image/0692x2.png,Inf,Inf,4.30188546083201127124434034341055307e+08,1.29087392888849993062509854618121003e+04,6.76756337534964526699464983832357541e+04,3.55129924025714860437052200839927227e+04,1.14765318197125292197198561764214579e+06,9.84609808359551988278635486190977345e-02,5.61633867302113077075963042661403093e-03,2.77480672027518099059186227961398216e-03,1.29423730481888699569417636518402351e-04,4.44621427182412028760838900912722217e-11,4.43258373057415283271991091128689647e-11,3.15572433571147882019864055315846701e-13
data/image/0693x2.png,Inf,Inf,2.65733242805707345805177380276610377e+08,1.38521967014885796852462483049026920e+04,9.31025508577814153973179666039750828e+04,2.15270912385745569872141471424421794e+04,7.10574640631316642306231641849739704e+05,9.30629762259728988899570331347447774e-02,4.82241780308797079565679346961728162e-03,2.36405209178568643628272449733141023e-03,7.80586373433986160609973989339733261e-05,3.04875615714256401682696158626108279e-11,3.04129342223593820618593504148127796e-11,1.54368102144036625393054228797987869e-13
data/image/0694x2.png,Inf,Inf,2.50254981657478586580231048528981879e+08,1.30127761771345887004163967891070233e+04,5.18396462253060216160686829046358362e+04,2.58418352599137400220458305222156110e+04,7.63520592928708428412960949538236554e+05,8.81240447760669252413170171790215922e-02,4.43652512392501573155598437659036644e-03,2.18850684219989564892678636195419205e-03,1.04067310695425736053561945105357880e-04,3.47101808535705650698938886154704987e-11,3.46775171375293578094084478132246462e-11,2.50810728902442311835930445735868751e-13
data/image/0695x2.png,Inf,Inf,3.51577881351738802753325811410838459e+08,1.29472359710216793736109448044577164e+04,3.77441609005584586257022165861853406e+04,2.15879008360466984314345963922046762e+04,7.14931428626275155033966635081491485e+05,9.53460372547731847160523169359926849e-02,4.72953407440145807666653464660747067e-03,2.31857108854934418567389203575833194e-03,1.15473005518412748474931885209014281e-04,3.59853232126669369785994347198997231e-11,3.59156928192796617898238103304205320e-11,2.72927145487170321218745439702452858e-13
data/image/0696x2.png,Inf,Inf,2.44157572522480187780134094379948707e+08,1.30343497277066236689264989982026562e+04,3.47826714379112840664607884657809528e+04,1.92795796752051498370855850470035122e+04,5.88088784488079630349809579546853494e+05,7.41057902733314952911677860918211821e-02,3.82808585950892762511752750794748817e-03,1.89503461963954682227609632294460145e-03,9.09299695396428043865566608016522291e-05,2.88802804736905448098014840848148638e-11,2.88186657628819357621002261601346545e-11,2.05496904991144820285093477054375932e-13
data/image/0697x2.png,Inf,Inf,2.69906120052192413637988256198796129e+07,1.30412330220702158024165564261894685e+04,2.94337414628387728644916981506236118e+04,1.99884832732976666918713025438361433e+04,4.59831424921381332229593708324521294e+05,8.25129486685697765072439284122477182e-02,4.55653464923075247926231221001702636e-03,2.30427088031058418456674965064392654e-03,1.08355196495506135662144381785321533e-04,3.67573758287038756587953773304312632e-11,3.68534925282636567022381120946732469e-11,2.61556423761252129607205206822399771e-13
data/image/0698x2.png,Inf,Inf,3.25900791718360533675838674933478479e+07,1.58183260971477081672105217251630727e+04,1.50558856730061345858705573577215179e+05,5.92718757431019461120915305117022124e+04,1.57089706093853180161619627821476024e+06,6.30839070215742067897691001006666328e-02,4.72072686145921135655533111073718024e-03,2.35174950345148312946580750275009576e-03,6.73424840166638227728914076705225470e-05,3.11490237510275450157924757286606779e-11,3.01427067292076016799585637527926992e-11,1.23026044638550668344944007054657632e-13
data/image/0699x2.png,Inf,Inf,3.47776857262708432389146467396831377e+08,1.40493686810910576638709148145373606e+04,3.79810416722761801733333968741026468e+04,1.54256609640544981908610547755345647e+04,4.91191492291474259891786603785067506e+05,7.73468246366234713550133737093981996e-02,4.00006440394833751831601790789537136e-03,1.96343130135768434290728613672139367e-03,1.00124710527235178660449605320045772e-04,2.70599456231621048804650055545948106e-11,2.69802984991006782383185481677760124e-11,2.03095937548909569578552062053549554e-13
data/image/0700x2.png,Inf,Inf,4.88310602329573976476041743417047225e+08,1.45572214932861913283342322878111203e+04,2.15487246999327727618726679305700613e+05,3.51357388019051732498134348818853988e+04,2.08820170111262070468029519542578831e+06,1.09096600614943199850752010679477119e-01,7.75755628912196468184818900085120194e-03,3.65744170599220067801162804863157695e-03,1.39576468703144231947735900246858561e-04,4.79744693536072708384917217410608837e-11,4.90163877307436047339289777496465247e-11,2.36721624132200931292263949445191208e-13
data/image/0701x2.png,Inf,Inf,2.68696801973641527597498787102608455e+07,1.29859933061045699500817094737617953e+04,3.38570787082114406810055022248804033e+04,1.83316503713251322439549033680948683e+04,6.33562532826306266895124314898140349e+05,7.28637879915691306401737266418342209e-02,4.86156976256452950998009768062399162e-03,2.24111781979447288329363366332236460e-03,8.48005643173537580469251234182802351e-05,3.45808594435071709428167368529737488e-11,3.44847548538061118819363380264467120e-11,1.57838158915935983351431611953763339e-13
data/image/0702x2.png,Inf,Inf,2.66454288070393507804159666798557758e+07,1.28743336540975207307719089511422687e+04,2.80665130775700399316040570096727440e+04,1.53382078961476850815152626305699827e+04,4.03053330069392040233860632053211389e+05,7.18667469364364939008917166868007663e-02,3.77555893042085164590471203279252501e-03,1.82646303985565718887911510506682381e-03,6.79387199408494107194821634290327513e-05,2.99484254934851143612463892806349252e-11,3.00566186171621078415923543853254431e-11,1.24192720551208109455671931025873156e-13
data/image/0703x2.png,Inf,Inf,4.31770399796257133302531028000265765e+08,1.29298939148306328558114015263074825e+04,4.01103177062768049627539443263814168e+04,2.13317674970439730618115846411677729e+04,6.04932355268040185223810412920678757e+05,1.01134001389214146459728259377957809e-01,5.55265071323915190815790628557036869e-03,2.74647707989691567463853029865011743e-03,1.31560758477685017379648682473575631e-04,4.38212529959203452315978048441737510e-11,4.38402864748639612006288903481050098e-11,3.14329244265811376725708648975757383e-13
data/image/0704x2.png,Inf,Inf,2.69905743025921393422111396504124468e+07,1.31380348335002291206962640598841847e+04,1.94159215489661255028120001355111573e+04,1.13090607349005400955272413930107101e+04,3.72001547496064946463978215399791540e+05,5.27046712764435951837931346542733639e-02,2.77253038900228371881923722542566023e-03,1.35611839375543314349088238311187078e-03,6.02477685701511075317999099157438228e-05,2.05292709931500460155396243863288198e-11,2.04093675647350856501105862373905627e-11,1.55873360715463232556945750851012610e-13
data/image/0705x2.png,Inf,Inf,2.49367521745967643774003783372007105e+08,1.30026762215279351840147197585328545e+04,3.66363498430028117415534443404033948e+04,2.22363118516200209697544215198481941e+04,5.68197157123148461677078483438378420e+05,8.93886487245369670968318412703815601e-02,4.36157485874681808656166580889465679e-03,2.14750556072459675714334358701642034e-03,1.03000026341288847338010924356398184e-04,3.33622990880412525135883241811932332e-11,3.32770707191369285901337025210022378e-11,2.50528857229448226741528414000706857e-13
data/image/0706x2.png,Inf,Inf,2.55003796731810859116662906024776581e+08,1.30521953088917258312653939518894918e+04,4.72862255554793540469330199287214550e+04,2.11957837235226026076707105856447435e+04,6.60977161269633070753435625741019101e+05,9.25309682810978754214215580546991255e-02,5.18814020993813318349820946757098808e-03,2.63336368017104510387370983578981247e-03,9.78004757246763921228410715865279732e-05,3.78725055224885758442190300794650169e-11,3.73525427541303021571996202420043746e-11,1.73685358244817543914947919965607335e-13
data/image/0707x2.png,Inf,Inf,3.83528865029106298695775016058661065e+08,1.29121800013513416438643193463613457e+04,5.05196195902048091920313436612195538e+04,3.01894578038909762878496039340324028e+04,8.43167621983921064642891105731727231e+05,1.08953693266389970256018131793506432e-01,5.38459387134511782875656892666937033e-03,2.66889287785210416603486109453938878e-03,1.33568250663430422121869047200360806e-04,4.36450150938879988956027186242594697e-11,4.36595538039487575255999891265749875e-11,3.20597075309619737546285943543818938e-13
data/image/0708x2.png,Inf,Inf,2.69908733377723122261638618523032383e+07,1.31413076202830689405206204275185679e+04,1.75190467961754987949004016295807456e+04,1.41567288984102471491277345279218597e+04,3.28737415302595471130924351127965428e+05,4.78490534411221427269906698775161795e-02,2.80009839014297916766513116960968723e-03,1.35704533568670129566493402456302379e-03,6.20284672510583387595822906989617624e-05,2.04950980472109973946154549193923347e-11,2.03704300065549389549401426883089697e-11,1.41139737652391094200092813384260892e-13
data/image/0709x2.png,Inf,Inf,2.49368945747728488002422107399936450e+08,1.29320736139026921010723461269895613e+04,4.25246869047995224060943266815750319e+04,2.47135146562048250806008841879303337e+04,7.41289983443722438409598992867356361e+05,9.94133468094442555446798682654558121e-02,4.57595207971037078959978807578093748e-03,2.26154978295625140258486963086893088e-03,1.18946698824073046399684905644088891e-04,3.64802484258906355237206379030360703e-11,3.63807810135927296772210643023065813e-11,2.72391047202166787734994405143662765e-13
data/image/0710x2.png,Inf,Inf,2.24121729487672328777687987852561780e+07,4.39574800139648753651053289599334703e+04,3.05973809986849110324284196051003888e+04,2.91319568485887818283672787217899567e+04,2.13724151428541671800743120314614034e+05,6.99279082473660648939761846608553725e-02,3.57052037082462413750578143532004254e-03,1.75427808553941107765068957631223475e-03,6.16571348253836251757373228820242281e-05,2.48422603032637174649504460184913738e-11,2.52756249776726379174848091268716578e-11,1.25040330335515365737282753953076575e-13
data/image/0711x2.png,Inf,Inf,2.66375371527098155574337958431910958e+08,1.39164194966697697955744752576346210e+04,3.60401943888666983791296821892702226e+04,1.13882452140292625532120414145309041e+04,2.63327394061289110695847030480322602e+05,7.65365549350263499882322575496954015e-02,6.56364674710014929903095493267668578e-03,3.25336460949906539987303712374201266e-03,9.23367382905263008727740939565079859e-05,4.11820194008296870345098728919075247e-11,4.11594196112167184693403551961783323e-11,1.78285564234738646998724659735918040e-13
data/image/0712x2.png,Inf,Inf,4.92845750366260519794616472852890386e+08,1.49678020706721103597076033723342204e+04,1.29688170941713310172484922563251768e+05,3.07551329196979095543063821844183690e+04,1.25085528851327058451537976630502355e+06,9.70885222789923020676091346771331040e-02,5.82670871664007557938611960442020463e-03,2.91774196658882027030540067975895453e-03,1.22798668425215771063828454077129957e-04,3.96977519411792785788312996203207165e-11,3.97249234364319244625741589047908983e-11,2.42291087882832309758836107926772377e-13
data/image/0713x2.png,Inf,Inf,2.68695889189345604584178853288394356e+07,1.29513026259768470943146108620174627e+04,3.28192131320802651132352105697721490e+04,1.97824258033683743136026416157911680e+04,5.00194075039371334710130485021373413e+05,8.79881782678587831699218666385811849e-02,4.09507239138817194911855233614370537e-03,1.82095318255164423960871569261076973e-03,7.91860419563258815234896491580315034e-05,3.04821280822792922667082657618693335e-11,3.03995670585468938724106031141641632e-11,1.55253250862240032479873129583132383e-13
data/image/0714x2.png,Inf,Inf,2.86143794220739238754281511522758196e+07,1.38223666296015940465509158312122117e+04,5.17213386863486035780136647741943813e+04,1.91999503436521747581075412340630960e+04,7.04240625060472797216969895567829891e+05,8.39402750324924797536176371161071324e-02,4.17363119181866563915862789381954608e-03,2.11855282634184112492479516094316701e-03,1.15352415574318659366014616692735251e-04,3.18710884844898825546890375313897187e-11,3.18080386601068330401106226629242834e-11,2.16507170366835066968811134865146872e-13
data/image/0715x2.png,Inf,Inf,2.47073578906892034624313080723260608e+08,1.28610795783415821288432670704637319e+04,3.97704191692142307080161734114019490e+04,2.15949708842702370417259882891072775e+04,7.16315188183819327713369565301358491e+05,9.25272525715633402034087952232179647e-02,4.64714658374249376304161090292014741e-03,2.25974480359029757522443288749732183e-03,8.82828050202152430093057060967378198e-05,3.58004429756980439242370227771048737e-11,3.58681339179822736340785067285687597e-11,1.87483166267593053333236419049037732e-13
data/image/0716x2.png,Inf,Inf,5.30633574210425195177468423485577469e+08,1.59427172902180834560254688109254179e+04,3.60476563574265385605502933035073588e+05,2.55920542274907556925180911983010161e+05,1.74157907108696804667647924316209396e+06,9.13716277592984805019164876279773922e-02,5.81209338211000914910728223734676888e-03,2.91763776629695082182071187845723387e-03,8.58079275012080457177861495220881652e-05,3.75900320004048789795828187271509146e-11,3.74179524030497814051055724149888306e-11,1.81998570127231535589091313024539338e-13
data/image/0717x2.png,Inf,Inf,2.69885077117462022457401719651641404e+07,1.30949495182815229934567000508838546e+04,2.70002671021775757299657244899366593e+04,1.63080912389439167852570575914727367e+04,5.18317595564217633700649015978726860e+05,6.48146449433652672786247250150472915e-02,3.73246944693346636710248712981804516e-03,1.84830650919688723592859358856870086e-03,7.69766454050209353513381469680298088e-05,2.68851394534332820681655989899828706e-11,2.67369195953250031934512798091691554e-11,1.93424725328373377384952309828196116e-13
data/image/0718x2.png,Inf,Inf,2.69905078090916546359491255853306367e+07,1.31594349551520340339492847006003397e+04,1.40208582932559074376751390782686462e+04,1.11472438131724183978189613619782309e+04,2.01728344890685061914190653463620764e+05,4.59997994355592851093559545085892269e-02,2.55276235459272990158322662055707660e-03,1.22830623691058118992439037369928825e-03,5.53794063078905483027195403643417736e-05,1.83325818646872333884771356691354915e-11,1.82077104992696882935347967910523949e-11,1.30417634503139352648119697926818389e-13
data/image/0719x2.png,Inf,Inf,2.69906739550509811375879852902657531e+07,1.30374420346357462892992348364055005e+04,2.82038070913107858201409456776028598e+04,1.39604293833591734676714206557381365e+04,3.73064988828633143665020679274750774e+05,7.84157442786108389974375535896013152e-02,4.58991011888255042990034308239668586e-03,2.24350032399655119942069314115851112e-03,1.03445287975313276094230559148734812e-04,3.47546406545830635663281155679540211e-11,3.47100360687624080991719596409451648e-11,2.41923171546005934152206810309958463e-13
data/image/0720x2.png,Inf,Inf,2.50301220525593391384824384720336681e+08,1.29999515983182621419496652689893364e+04,4.11478733186930207702691090057997120e+04,2.46148656440341499363985656798601337e+04,5.76456890309314997729128858405637194e+05,8.98377266588207163615755041296152131e-02,4.77111232621341420987524389817269206e-03,2.37339379640131251894602986799654150e-03,1.17595516716528350734110311659650959e-04,3.70884424810752784011631863973337008e-11,3.70133765614302758612701850492946891e-11,2.77318028025188433017908848746661683e-13
data/image/0721x2.png,Inf,Inf,2.69907511686565572159940332331597439e+07,1.30537608627133817813504258927405797e+04,3.44279331861072538365984801250853474e+04,1.92938770380322651947151366428102517e+04,5.23677408362884117632114117826529833e+05,7.31772157413921008711037579444970114e-02,4.01218018959792125122719806377498543e-03,1.95042409810824717269761496365695729e-03,8.86465453155314978009638886565704241e-05,2.88705300379176687577528995309130605e-11,2.88012741689055827257242757203067220e-11,2.08857042277006372228228614350779011e-13
data/image/0722x2.png,Inf,Inf,2.69908843783274285776320498882263357e+07,1.31526167836021124331515465947486755e+04,1.25749748322754370706926653438077691e+04,7.67014998631249512899107705713904359e+03,1.99265535654213469255519590783624759e+05,4.16089272919325673194721600962120410e-02,1.96576124907970457097455827052391430e-03,9.53152687009198887789106436818951585e-04,4.94447809492493199038763567260802198e-05,1.47338057204043662200407792257102954e-11,1.47082371416838852142121006826561940e-11,1.18809901278864864548203604674081942e-13
data/image/0723x2.png,Inf,Inf,2.69903434841227740081266515154064812e+07,1.30715379161712908089606027016387185e+04,2.89364573276812740957302033328928105e+04,1.76454962082942256875704782808900028e+04,5.11389352440299034143121437184649780e+05,6.25202677137384416777898928836537863e-02,3.80053461584376271582698673222557327e-03,1.84292579698077962373649648318351259e-03,8.39179946326720319619419429676354781e-05,2.77394124893765747961976466590590270e-11,2.77914877200518135196794350312905489e-11,2.11773361593519619784076794290061728e-13
data/image/0724x2.png,Inf,Inf,3.52880002251396497635691787634964065e+08,1.29963281773980391226920857983359388e+04,4.79140959919484449288329499677134483e+04,2.46919597871514375393627046307674104e+04,7.85011684443283581417482675219429096e+05,8.51061992492658459617790259734801210e-02,4.49866606997167462625644435919242712e-03,2.22440992338632352031814402365625936e-03,1.05017431944817350111475468997154666e-04,3.51563777088571415584187432493634905e-11,3.50574181588480484445106552988690104e-11,2.68803524155505765575614696597140322e-13
data/image/0725x2.png,Inf,Inf,2.69910219646517973772496105888220892e+07,1.30010195300886754768882952109526353e+04,3.60595515268057837245928128598431822e+04,1.91260169308662469177986571200864730e+04,6.85616485058196855886738931000136541e+05,8.14493054517957264468465579598817117e-02,3.86502557540843829672939958972686563e-03,1.91914248496933158205109119822825109e-03,9.65203920584176981070606481829511150e-05,3.04415424759360009911249397892502552e-11,3.04500328181067277476434371634544539e-11,2.33223818809335571084733783231016884e-13
data/image/0726x2.png,Inf,Inf,2.48730015085662286815393087810614950e+07,1.20341936305530879756887519756785853e+04,2.76111618752619624618105177367299730e+04,2.08932066646665466286096121439009259e+04,3.34334108032556537647354535524075893e+05,6.44821967785314424020692952867999476e-02,2.82415907823945636447347366962184007e-03,1.38026213736139601149365728487790519e-03,5.79182164002009306452728418709372649e-05,2.15837539418572214292360375611090908e-11,2.15157922942026919694508347214588567e-11,1.03394288574484420043484238303232222e-13
data/image/0727x2.png,Inf,Inf,2.69909038625364965056890818010374646e+07,1.30465294374836844966549874225114124e+04,3.76472424481690577668968270415566363e+04,1.79869580650237697673648140446681523e+04,5.26476591854457317525027977983166362e+05,7.34115016737790204694602855287494895e-02,4.33704631141569016318608924645868498e-03,2.13574084728180716880353185170840282e-03,9.16939066263235768406121736794305687e-05,3.26697085417011606046938466308710737e-11,3.26680076300941386799824519395639129e-11,2.20841825548581071917734297695551220e-13
data/image/0728x2.png,Inf,Inf,4.32124647396121684227281683312410217e+08,1.29298344751909810526834527017665933e+04,5.05124723211935054045026312187151701e+04,2.88470956286705094939501132873188532e+04,7.31175210585710683051102495463976394e+05,1.03687730819311746053149139757365332e-01,5.98859390990371191708247245755294664e-03,2.96954408405179720797240699167805408e-03,1.03382139605190382157953289773283968e-04,4.30579669402394270195664288941033372e-11,4.25002159394453473056546833908966232e-11,2.04517396733116325684031865652120298e-13
data/image/0729x2.png,Inf,Inf,2.69909055323983130372000292319630930e+07,1.29989303830174678436745274348090817e+04,3.64921275967448966044867423598985455e+04,2.02354511884372580422836543002881474e+04,5.07069201006309328358211550266949944e+05,9.07546110451584594601456664630106512e-02,4.00772165438736021065205175636317301e-03,1.98131282744612846585080317802053298e-03,1.03420891311982729133250106594718328e-04,3.15897784253387149071261900107685975e-11,3.15557907755479345284765319674514611e-11,2.34481621742679324179674239340989416e-13
data/image/0730x2.png,Inf,Inf,2.69906908041565509417492918798952961e+07,1.30950237787011046585234203155939562e+04,1.66800968152650634500178710330846761e+04,1.28838687701032872676392314007512543e+04,3.50551399875077288570017713484049873e+05,6.59259618950898377309535542020832273e-02,4.17016429347487256741383506834706273e-03,2.05849322786472020782904679013011816e-03,8.72587942947536931138437372801398716e-05,3.04807252599944455065300294939675381e-11,3.04151240871023655580775581919021694e-11,2.03897397129629149873311216295623943e-13
data/image/0731x2.png,Inf,Inf,2.69908388732284562070875057514217365e+07,1.31457710698449607859605464529358362e+04,1.66938919999368465785945662492072972e+04,1.11944873182209261053871422592542358e+04,2.52006175891220785968875345687078201e+05,5.15969282658681261389619600162710383e-02,3.31369660699714790145850275383731118e-03,1.62632002609633452210847073209095652e-03,6.35985504411257131340506353432519585e-05,2.30520607156335598926969502447073522e-11,2.29300802841827694544196335508468203e-11,1.58390192156108901389196063406823767e-13
data/image/0732x2.png,Inf,Inf,2.87989189376003108625353369725738851e+07,1.39070923619242733070813981874440593e+04,5.49575930650564755537360090637870431e+04,1.86033420883518239766368258267650995e+04,4.02606416711520625504531079959409826e+05,8.18341702886793253735881306580245359e-02,5.53187206595185154407825788766641978e-03,2.71294890468245401362802628617444320e-03,8.14881719635431021479302515259102024e-05,3.20872311861366411438077623750127825e-11,3.20906025507010028761764391047398534e-11,1.59713240104107315102656295186792749e-13
data/image/0733x2.png,Inf,Inf,2.44795556046060096005373598076680531e+08,1.27820948399500978774426071565588081e+04,3.54407407327395328915348909267731195e+04,2.22375190785132596741496943458826258e+04,6.46938682668956156688884526819825942e+05,8.56357245479389942246001086302933362e-02,4.81933634718341421563511353732035875e-03,2.30519031335467187446364404190269441e-03,8.95810312300859764040437267686749473e-05,3.51356978596281571826849091479408662e-11,3.48217522001051191031358665442683539e-11,1.83590841684639248008527098338935949e-13
data/image/0734x2.png,Inf,Inf,2.69906797678993506522571900356743729e+07,1.30793172662026684353504518102351281e+04,2.32910379302473753609129815168819826e+04,1.38820421503630749063831291774414529e+04,4.15135365122084138826662536392480872e+05,7.13368028781851387580290944171411122e-02,3.96900731346426663427111837258583553e-03,1.93381816347711344673816975191130847e-03,8.40682448490255058135353878431363896e-05,2.91920360599558197387024505628721140e-11,2.90620910049411121095592118628936054e-11,1.98378585529087579590642488931648317e-13
data/image/0735x2.png,Inf,Inf,2.66363932286869176753802189704418647e+08,1.38772041253562319029084716737759714e+04,5.21274808794538807477897968041499326e+04,1.64774054317597732162783902557630714e+04,4.71439894649679319692108916592667714e+05,7.98880559809331062215245814573935888e-02,4.12143973741219564620843050335134301e-03,2.02733068083759326391260640358258836e-03,7.48470384881736205527239344648375809e-05,2.75321577100139084511812657064361907e-11,2.76326350081593592832604881119907128e-11,1.46273472316934609085644807238745061e-13
data/image/0736x2.png,Inf,Inf,2.79223141134777580745435547758835893e+07,1.34310694615001342024736385923828868e+04,6.74586745270229026976246505699730804e+04,2.32531697795493491910039746960913861e+04,1.10339331017182914711329073116348194e+06,9.98013403262989049609597081495267532e-02,4.68791668900879629249670596736539879e-03,2.27847666284487290966515399284068083e-03,8.56328835886007975995494156139839066e-05,3.66162541408153170140885988277539160e-11,3.62223765607435380117270853330475532e-11,1.80781656507876806615056571692637115e-13
data/image/0737x2.png,Inf,Inf,2.49322180028335503407335683702250163e+08,1.29987681061299320628912405325906568e+04,4.21189119685396199543170180981496228e+04,2.41801908211301364716797738564567267e+04,5.55327051705258804363841250589425571e+05,9.54683920071100141971979037847906028e-02,4.85042479893214001392044611708491139e-03,2.43389436114698303486790409964901025e-03,1.14323383899690344593019989781801183e-04,3.84870372623713732350827914709356676e-11,3.84357155068532159410382948046753761e-11,2.82345245613213478359936216533008119e-13
data/image/0738x2.png,Inf,Inf,2.49366615932787546972099956847159106e+08,1.29430820717603193251391245480587079e+04,3.36150828383753447120167981883945677e+04,2.33360690165613889425080339425246342e+04,6.02120933361732490954707994137456745e+05,9.37053548769859401285299465203649046e-02,4.72882603010588799573495327325864215e-03,2.29415345254846099550938691376649645e-03,1.13773967093292583393755138254288551e-04,3.63932048913662558173403284727987085e-11,3.63185812090944847094649269126536471e-11,2.81991305829725311990064577259251685e-13
data/image/0739x2.png,Inf,Inf,2.49334483416709555121416615133040588e+08,1.30242292554512791525694478805399509e+04,3.58649358178367239330134449627016439e+04,2.14484736808661814177496545742994450e+04,5.29857810844614940296157520045079892e+05,8.31904789539698891238463390155503507e-02,4.48617450741042535726282957111057246e-03,2.20310086550224759593641475618614296e-03,9.78632128731430301699485107907397730e-05,3.37164330928712514297610086554980156e-11,3.35756826835701104526677529514458200e-11,2.50970111768889236365419645099737437e-13
data/image/0740x2.png,Inf,Inf,2.69910313331831122334875351128514392e+07,1.30362180248998724874227237262839218e+04,2.95658241667115077983606434996227505e+04,1.96404231481535157631198892342983481e+04,4.09212867378882078380450862516967699e+05,6.86307988133312462557862627997250297e-02,3.65001189318646473950284041414422242e-03,1.76819203608399429341378398550418718e-03,9.47434620149298249859305422288510798e-05,2.75629923296479102720858701501679350e-11,2.75223622700456009792270149965344666e-11,2.06971916900840915651400314610905852e-13
data/image/0741x2.png,Inf,Inf,2.66455174972543934120323190249789984e+07,1.28645710109452158132785896048255112e+04,3.16723871645518236733751248898823420e+04,1.38499061000955838690041536511538744e+04,5.21240544060455226152945871155819852e+05,7.89513687488432688086047235011320095e-02,4.05650047387372902004484978357913799e-03,1.96359326841831452827988022273892353e-03,6.82065654586555171485898682724051422e-05,3.19046763360801317617141880771313564e-11,3.22508354342667144781803937106750909e-11,1.46277557589027756110861842878099366e-13
data/image/0742x2.png,Inf,Inf,4.30228250729854301076602999915923116e+08,1.28460312243102928568132830349006103e+04,5.37434902698689112488358126137934073e+04,3.29331714365651336470448495784596324e+04,8.51254317116396786086392729785936992e+05,1.00731252665700581177846278589238644e-01,5.79308047024874192193521730192647604e-03,2.86227133038830502815980523664793115e-03,1.52510411362099059074275806435354685e-04,4.58446047948899561898805998268695075e-11,4.57248333484868252945535506082795123e-11,3.60451583327687940869101386535487215e-13
data/image/0743x2.png,Inf,Inf,3.50087365455087483314590206051928696e+08,1.29833755590538574017921358022576360e+04,5.10976300259816632111238783361072100e+04,2.49170129284807207504365426576652326e+04,8.44386909107477438973637231848455520e+05,9.51986048740977172266019371587429938e-02,4.50243150840560368997522091572846884e-03,2.22202880999139759308646422664977076e-03,1.10163550656581298976973253025629631e-04,3.49537789675938791665826007121668364e-11,3.48566879751932881674953595623376853e-11,2.42398751798260647277238561321899622e-13
data/image/0744x2.png,Inf,Inf,2.92311301435033393854443558355535873e+07,1.41721570885734647948740301524485961e+04,2.46658375505585979003206174076119206e+04,1.35922526340794205711715910411285495e+04,3.06969248644510058763951104038287703e+05,6.23025375203639131194946852911452892e-02,3.61738544151000458314778254061411163e-03,1.75222786609202853504132372307690770e-03,6.29597027037192818542496962170797674e-05,2.63672945987318394035963265680052263e-11,2.63265566306997636207067214583662832e-11,1.16580451309018213078935829314981340e-13
data/image/0745x2.png,Inf,Inf,2.47413485568558169778258767556130181e+07,1.18832684877407108817446149857963412e+04,3.60869661387543778269704806738672597e+04,3.03309246374107631798420609030244663e+04,4.66095828654644393913968375614990089e+05,8.16336816483777006150509357534127373e-02,4.19452870973494474426358237531875040e-03,2.05929758988149508285816739652597902e-03,8.27330405670573499594515746254271222e-05,3.22802617332819778261916010964956224e-11,3.17794469302734789328146016922190075e-11,1.84323758817501045022611104057704773e-13
data/image/0746x2.png,Inf,Inf,2.21237044936872463853391456258526644e+07,1.31264625353238925943243002922951639e+04,2.47950616949402383451930502158051967e+04,1.48021171538149127856327247222748482e+04,4.13564012312881853137543172638087595e+05,5.82363918796769579466722991517811518e-02,3.54267038802893042244976009727080677e-03,1.75441298790332920807110247012213542e-03,7.44560320734617484807482311285433883e-05,2.58298342018202207673642879550571245e-11,2.57311227264287086541605717765881263e-11,1.83737044374195526394905060382592703e-13
data/image/0747x2.png,Inf,Inf,2.80386540014798003147857582673893899e+07,1.37047715152153645362605846873931003e+04,1.16357773396759169125571486303670923e+04,7.89956003037281168010365437124920926e+03,2.22420758078632324832597720737772255e+05,4.17909963795317750861246167232538285e-02,2.70034708325979380886812281274022666e-03,1.29613990427203130094339965741092648e-03,4.05015787502001270254546186185394996e-05,1.73285393987439703744560365223739000e-11,1.71968782331547496341848746371695928e-11,9.14132530207894098797486480635125330e-14
data/image/0748x2.png,Inf,Inf,4.59544743306090738359582215128883094e+08,1.38595390884300699111724429573276069e+04,7.02080407532714182727071137486122830e+04,1.89275942212737228032538751096096594e+04,6.07770609599069076418586626091444826e+05,8.36716146183380466618152329039077875e-02,5.29225514067503467360683984190951033e-03,2.60538366827187577913717935685381006e-03,8.17854777678861405926664392365407889e-05,3.31249195308631729703357607940837407e-11,3.30466205116532388183241702141628996e-11,1.58529912572640644365689116191521558e-13
data/image/0749x2.png,Inf,Inf,2.67674608717801697742892699045209195e+07,1.30386719352138039860530747910016048e+04,2.25032099353649424872200410875875065e+04,9.87031729987325285140428279068123223e+03,2.70042383258309866586997393185472553e+05,5.35193663220131316934431320223994962e-02,3.21661540205957877125220520665380870e-03,1.57934129425535340790387711074237436e-03,5.48849862670074347481085979540813295e-05,2.37302868860987635593620250178103303e-11,2.37558910101742936425026922700122186e-11,1.14961091514793823581908078959470594e-13
data/image/0750x2.png,Inf,Inf,2.49367026164726516050291385381847715e+08,1.29552007959769988441507587185630173e+04,4.96158996769953818948553131074521873e+04,2.49238818006423930726479538071718475e+04,8.89021868138842134757095159112827093e+05,8.84896155924844901950071032142059757e-02,4.59955315464259305164783019417929741e-03,2.30333251955703863567079371645094097e-03,1.11904685781656806556274142211602184e-04,3.64842617641740172022550710141279408e-11,3.63922555602177030793405672499930972e-11,2.84716687011762537373333339803128393e-13
data/image/0751x2.png,Inf,Inf,2.69907127045880552443466758784886610e+07,1.30487804790914492064193651559599539e+04,2.88952084919752528345022513811146729e+04,1.85659172464263669012905827479875196e+04,4.24016136442822546076193569721026034e+05,6.74299491391358522924370465322090561e-02,3.51119103012026443349788732423452927e-03,1.75716780470380777894355031399962940e-03,9.28135363985233848557661355973965426e-05,2.80145537162284248669325138590801934e-11,2.80386469831256101034432168364579753e-11,2.14150844970424126819199642661390455e-13
data/image/0752x2.png,Inf,Inf,2.52544045229835542257869994853848183e+07,1.19648884895527856223139377416760581e+04,3.64130239199094641700186152347607031e+04,2.89167457250139856087458823585797752e+04,4.51061148913219981214484685504500502e+05,9.58655817216817753360909663723654079e-02,5.08730140262074722457741400720246270e-03,2.43052582384468290673320072841804998e-03,9.79876646829463669000405932745378240e-05,3.84252686570930360813383987207314748e-11,3.82140259100404903086608940695234127e-11,1.89197552664307020720881549980148527e-13
data/image/0753x2.png,Inf,Inf,3.75603829106500961155903862323460147e+08,1.38202991843520965919535370315065919e+04,1.03456629316144852180989899571792736e+05,2.14206640548799769705412623688103890e+04,8.38755970267879360702920905944412120e+05,9.44454698901448367136906898709191622e-02,5.33230608531235692870094564510824257e-03,2.62129264026349945302344570889758294e-03,8.61150792244971895976613368851366464e-05,3.39600163741469001934261060685648924e-11,3.39542021187391912263818916032906419e-11,1.65927658617565010421166564606807857e-13
data/image/0754x2.png,Inf,Inf,2.69907443295384061336443336537103634e+07,1.30391873776071180366111114357332634e+04,2.95719301714715764468084198687594268e+04,1.80724512442519112593022138365585661e+04,4.76641228732819778225815870210574853e+05,7.97072259570545468136390023504306380e-02,4.33744641831981613456817510219025801e-03,2.13761944295295839544731709164090297e-03,9.84140298281992385002159769212633244e-05,3.21767164012974860375497824544462572e-11,3.21505957548898566982999490877632870e-11,2.58714255519774247637602429299889809e-13
data/image/0755x2.png,Inf,Inf,2.69907524178744014910880192152404884e+07,1.30612053436635098164736629731847474e+04,2.61939624818949999411608345406431399e+04,1.50497703881318745006576218165014281e+04,3.93257625850743100704705158185148967e+05,7.04709854083968304749493835192476376e-02,3.69163889863952178222087901120303822e-03,1.78721590971327209366658088078839143e-03,8.41483232402786346163500892197371411e-05,2.72868970069250889734917341999534578e-11,2.71864004767621701807789937178215799e-11,1.95516466482607445749670025817981316e-13
data/image/0756x2.png,Inf,Inf,3.51580058698551335150861570579662599e+08,1.29390138230274975094446757903333093e+04,4.83852808083874426295735453836770492e+04,2.54242608846692054718474076668377453e+04,8.60887446929529034186474630477759878e+05,9.53363554968707196770835456885201156e-02,5.04613000978555849293142661553305414e-03,2.49772733423860026677005634300923345e-03,1.14196147438580370835132561508673529e-04,3.86468876967570856990498422890756810e-11,3.85616486842209750821371246220532954e-11,2.95080705758709235173580254025848771e-13
data/image/0757x2.png,Inf,Inf,2.77043892373254669109601822615994774e+07,1.34692197455883738878516256047585918e+04,3.21323051573267726668519860774191900e+04,1.49436594146144238392237080145246275e+04,5.58380994241274114074482149970196251e+05,5.63008679739091224613721194740478159e-02,3.26062003663779647836492656352806786e-03,1.58740065074416996949977420959052389e-03,5.08797288750369783476922452193322195e-05,2.28245883037429822057914156196220293e-11,2.28356857958844016207658038486527044e-11,9.63738878989666699071306856806715301e-14
data/image/0758x2.png,Inf,Inf,2.70049706089582737460469715655272747e+07,1.30175583941478845387430713019363254e+04,4.70237795990794306313544971734156919e+04,2.55626641987800580377040445238952380e+04,8.83877066413832478081468289325646709e+05,8.17423573176091153197782958635225169e-02,4.47849978240531536871303890781523272e-03,2.23200846585085199480331797893482321e-03,1.03613198060988838078867951224932761e-04,3.45565921925300200495553529219192082e-11,3.44950818445848755219520828830932608e-11,2.46530538545413424374111926072481491e-13
data/image/0759x2.png,Inf,Inf,2.49318557601790876416412815391452608e+08,1.29676643242894152571248512099911163e+04,4.93975471415652970444107863685060807e+04,2.56677359224694658637169794724475737e+04,9.16484447818249767109383178287079461e+05,9.49533657463362950601945503589718845e-02,4.71770637948740356643877518519758450e-03,2.34921486866849455330919337655468479e-03,1.12153256950235991138655530709322667e-04,3.63670604149174000490969650679278484e-11,3.62651405358539019854392966769147217e-11,2.83827532192057307648153708956240937e-13
data/image/0760x2.png,Inf,Inf,2.69909259516334852497473564816498306e+07,1.30841872890645312068703126431793910e+04,2.77715437276264261487105817055104913e+04,1.59981674573101343646032486331152492e+04,3.53150576977027799711623843367405691e+05,7.02922875758596849093527397442047397e-02,4.04409622994306710022248485660919594e-03,2.04692118692022425625263115909508998e-03,8.86266696676606475932820702685660216e-05,3.02938639176542150958847786628428708e-11,3.01941288147909670406978987186640244e-11,2.08527944529560445913140982731673414e-13
data/image/0761x2.png,Inf,Inf,4.38878503573113756815882271679979867e+08,1.33501052888455020443684547932535013e+04,7.60356484615237331223883317860989914e+04,2.41561594457399448548139766672734427e+04,1.14798487459999838800235008931347353e+06,9.81956559557691841850873584443895938e-02,5.05944617835855846481512399571154532e-03,2.53395868975556870740294598877200675e-03,9.12926060035619435359129830344696578e-05,3.89497559514356053166849026626576459e-11,3.90102548055825598143938084933761525e-11,1.67447722943187948361216959135784318e-13
data/image/0762x2.png,Inf,Inf,2.72251195842553718030131396109014505e+07,1.26164571982619150995990201205560655e+04,3.81350096342544972961996865720766777e+04,2.57183195321509854866454512457079072e+04,7.50834700200213541114026794088479776e+05,8.60948058995784997591613300174085603e-02,5.21313963102231254511162533248361486e-03,2.51576697355711961775780966754129113e-03,1.08401687589116824781553685661218545e-04,4.17599139881287244399255998152430212e-11,4.14408085640701635063114441707502275e-11,2.01209073761714716042316360216867956e-13
data/image/0763x2.png,Inf,Inf,3.75599137234195756483457248150115439e+08,1.38270331480494136036647578612926805e+04,1.01362995817991170664741063898612496e+05,2.79468156098555572541222668635400691e+04,8.19842051792500684380000830756149596e+05,9.66813518769786679685918090173470379e-02,6.07773022156386951827010803254825822e-03,3.00045884858793815244144036636634185e-03,9.60301923337574625582706863946453596e-05,3.77931556839506091006522672639407076e-11,3.77530851601339182960102571434973673e-11,1.78869706412507635021888528852499272e-13
data/image/0764x2.png,Inf,Inf,2.68697990915967785000637002109104558e+07,1.30282867955942898633788719053244062e+04,6.08071416338757727503981918714122172e+03,5.81602210333517201763584603347337664e+03,7.48443706195990795930122869892136555e+04,5.42850718667282395287750967386145568e-02,4.40284148982351859785046612937058782e-03,2.12577661255719269646191599252596996e-03,6.93145380390074632069806267217343220e-05,3.38121669248380000054692048638679874e-11,3.38424086295948983600799038247283437e-11,1.35593383662660827979884541234376759e-13
data/image/0765x2.png,Inf,Inf,2.69907023982031154759377174936432657e+07,1.30512351882042170096817312965290263e+04,3.11760127902893325269739862850001740e+04,1.96771195869166352585185646772255652e+04,4.86503102893623503012557214417698130e+05,7.51631753034283664663176106633387161e-02,3.77857492416559908524269013586852269e-03,1.85399079401847974238814320500470289e-03,9.61198668454126719147693402696475291e-05,2.83469058470903454745373249549906987e-11,2.81979213661788677616731673417113971e-11,2.22792419930040394641677729494016964e-13
data/image/0766x2.png,Inf,Inf,2.69903604654481552914631404025135241e+07,1.30619823886151691227475039413148294e+04,1.95252013336181362527260110303651524e+04,1.69300610851194320601748142883602181e+04,3.67167999642510967609486421460150231e+05,6.59379072292649396675314550063260052e-02,3.75233541472216280077499214925253339e-03,1.85038061658921038846746961286506775e-03,8.72007491533635325557262730374772436e-05,2.76834768040500441094232630357745011e-11,2.75945001820814904698445752974501442e-11,2.05911733887672571094901525298494281e-13
data/image/0767x2.png,Inf,Inf,4.65856743123065373732161594308582507e+08,1.38479464168528853520343347955489751e+04,1.16668219262298552821430995846737915e+05,3.06762785934712908713502665447200022e+04,1.42403264559484566092535494146436663e+06,1.13755704844434190983956848510721511e-01,5.98291361707937193966002995138621865e-03,2.92172166007459285943437964821439568e-03,1.68464198815129989979594947410119351e-04,4.26830964345000466721414384807244877e-11,4.23139500783637587206940818795306410e-11,2.96877359903926162278441545848957715e-13
data/image/0768x2.png,Inf,Inf,2.69907809647991666712205810890690842e+07,1.31963540153790673762373606634833213e+04,5.51219706671066520223362637783116837e+03,5.19802318367284152070328178259408005e+03,1.42868606292312880828298691999142561e+05,3.59551580215228595583852102299023997e-02,1.94366852533498328496653205849691257e-03,9.54685022607109734898866737402482093e-04,4.15638949492069622594524436169446455e-05,1.40225305089297694917005985040258569e-11,1.39839451191824693362910991110321548e-11,9.98394251757974496117055081157305070e-14
data/image/0769x2.png,Inf,Inf,2.69907378888691089614096385971358069e+07,1.30819223571688391369079059929460734e+04,1.51889743622906009021245843138240928e+04,1.09972380733196126667434896007148757e+04,2.46286010931185994761222855125084789e+05,6.62416687100636443063942893856232511e-02,3.35377173824561614939896124912177421e-03,1.69317226365683531891758042835578927e-03,7.46174829211681168204951167864825972e-05,2.52853597756712568183109498356266665e-11,2.51264868407509226812334930417618167e-11,1.76422377187032628942853837084366123e-13
data/image/0770x2.png,Inf,Inf,2.69905070998975747805035531452816454e+07,1.30625864351111259960278938063262733e+04,2.26120260755382860715651945819110376e+04,1.38790657177326445659451825760776537e+04,2.70560231598574393361584136354414068e+05,7.83580723648187877229816700757946371e-02,4.60524735588250734125239838643830802e-03,2.30646126630646196502434277384754685e-03,1.02208643947110785165687931105053196e-04,3.59671230662429416915378892606903897e-11,3.60894755216834002892557581208969593e-11,2.44954412620736131554109073516546278e-13
data/image/0771x2.png,Inf,Inf,2.69909756051337379903026876991899436e+07,1.31035845394120335660427970307732673e+04,1.33033891357660256157967774943163281e+04,1.28543610929668312273302568599558339e+04,2.02252780613911011126492788701389843e+05,6.38596011532767298900827722382550702e-02,3.22934729230364674279766264661528914e-03,1.58404328399920321083144220231805049e-03,7.47032819113596519608593370908475462e-05,2.38598740630031878423754503700448703e-11,2.37672432752583590642770398866339888e-11,1.82288999691048618443800001904076862e-13
data/image/0772x2.png,Inf,Inf,2.49368413367501581495102827950744050e+08,1.29662501398082853842323215399215627e+04,4.14437978126020368137660566330406938e+04,2.39351525519240907117759739302437909e+04,6.28776576784829967598735268505764961e+05,9.15826345326747641783059396065430796e-02,4.79812169795134331379860802746253470e-03,2.36938247686993015889442493467736007e-03,1.12752543281433460477531972857100314e-04,3.72072344476540323368260373419596273e-11,3.70676606878627454536021252255024258e-11,2.65683122478951904307209085262530238e-13
data/image/0773x2.png,Inf,Inf,4.30208199653584950339268233893351154e+08,1.29211604974819065420181119935347715e+04,6.13124110989511848426904434901686416e+04,3.22088127365491868943929202332017404e+04,9.86278658479971777781751632515002984e+05,9.98257833506758712586978933478450673e-02,5.78721028585301277738723663557551253e-03,2.86393510692336523859545650974217192e-03,1.25449809773417864550102402316527390e-04,4.45732802168370935523945648073301974e-11,4.43893248005891528737030393735043505e-11,3.08819647475565916574481947782294157e-13
data/image/0774x2.png,Inf,Inf,2.70180619483084696804449579887724211e+07,1.30676594068700727507031853784059737e+04,3.64719952092888232137218587444180997e+04,2.00419999375038112823221462575695384e+04,6.72776880486819025439582426691548930e+05,6.76728148019588887635685858857421894e-02,4.05342095823133135649266972473941185e-03,1.99097339519429261850549004714667901e-03,8.69163961107545244041774504563431679e-05,3.00404565188042599885444647963719924e-11,2.98964706091288799118350631168855905e-11,2.04433175325395486616668505383330290e-13
data/image/0775x2.png,Inf,Inf,3.51625806024885775699282196998979170e+08,1.29079886221186340230540894548696808e+04,5.27067183052578112302718013187657801e+04,3.04225767804750957885180260916760201e+04,8.50170184086510527865511465366197070e+05,1.01588727662612071467653944867712651e-01,5.42148980204869329041036964154023160e-03,2.71313345235998119309940303239759389e-03,1.43334695993944175698586750340124615e-04,4.42436963983073169657303871401458021e-11,4.41356071642248598269648174209853156e-11,3.37248924299377795603148097156278359e-13
data/image/0776x2.png,Inf,Inf,3.76329759593729300053536039753942023e+08,1.38080257942805916811005947573305499e+04,1.19620599547982057126816170872928629e+05,2.89152024701464725504226032460581434e+04,1.08818499468757786664337998636490013e+06,9.76251648474446574433660514995416112e-02,5.43433905056367016578490609226214448e-03,2.67265896175935434242381752817671979e-03,8.76352335716053911772879818875766101e-05,3.46591489558632307327390854988955644e-11,3.46363064815791906347008983310684241e-11,1.67476079483296439818858869205728677e-13
data/image/0777x2.png,Inf,Inf,2.86617993828614010322250367484668876e+07,1.40655535160091181802677860166649148e+04,8.07083026832905320323444908954546665e+03,5.69193688479629372598196637980066869e+03,7.94088455732899331284917233627556772e+04,4.01794027044649312069769843678087384e-02,2.74152019086261635016134724949436972e-03,1.34328916445570216831695732346680989e-03,3.99629716617079791695219131272448960e-05,1.85912721620528651577579901789618675e-11,1.85465107837543515084103707281607641e-11,7.77446566464450763844224212932549078e-14
data/image/0778x2.png,Inf,Inf,2.69906679191616367183049160607665045e+07,1.29837991533534598143913867633303468e+04,4.23653395722135705615316967980344758e+04,2.30040313372523935942291623783562140e+04,6.15576400740319900459257842454146008e+05,8.64035944622112538724976206978035034e-02,4.72300459506711145351859329241243497e-03,2.33066281934662986917793910543016713e-03,1.13707807157572728783114057344703007e-04,3.65303490781765202380584153953392695e-11,3.64270981396415728658014201240470842e-11,2.60201492271884712040311442887884855e-13
data/image/0779x2.png,Inf,Inf,3.81180250782402680569083703850901811e+08,1.30221241185761403865284495081471013e+04,4.64641920128615290891709340306616596e+04,2.56793789604686569520619524794825594e+04,5.74067133455642708820330344001408331e+05,7.79610676329544441669014318934059490e-02,5.98200662908223027771413863411030291e-03,3.05079603036426448883161776989934164e-03,1.26885081012027381473884863173951861e-04,4.52359160955762252492689674591490453e-11,4.53578813935831681611820629867941644e-11,3.00485223472640242856386341071535997e-13
data/image/0780x2.png,Inf,Inf,2.69908309695087984188698968538913540e+07,1.30748125924014063682533928168986644e+04,2.77229659933041421068786898430811578e+04,1.41885086349862447188509939270979875e+04,4.86389642125660660453201491879984326e+05,6.29774524908751765062539720864260557e-02,3.35099419644727617106691904529581767e-03,1.63967917424673451548265579950102087e-03,7.39908592405196801907336453552019900e-05,2.47950051884745887046558099444457837e-11,2.47342921528426716042919159362797699e-11,1.71220750060004847730421574308381246e-13
data/image/0781x2.png,Inf,Inf,3.51601866105545312514499196836505238e+08,1.29614357560829202401475797958502991e+04,4.25367781424651394584433027192314181e+04,2.28450263426019868139387012039698155e+04,7.59763293089888110257025116970803060e+05,9.44859256556566840592746763355886474e-02,4.66727405497932712770082098297339710e-03,2.26908472787199923901074421506688851e-03,1.13370592515947839279386474028122503e-04,3.63168091308565312640512935980214256e-11,3.61871817236419779766599310877429348e-11,2.62868181188417820535818228907789545e-13
data/image/0782x2.png,Inf,Inf,4.74443206105544123636579468327167730e+08,1.41800343793926589229588185638216139e+04,1.10617586029413841059443260188191730e+05,3.40613604480873846171572711792222479e+04,1.45450794745094175702365379631613803e+06,1.09149425072647348776012671586248192e-01,6.05355285884863028710878592337483059e-03,2.92327521318237756110205199856661033e-03,1.14987133667809922936735757761584884e-04,4.07691811738180528839599201042904336e-11,4.09139582381572803735275978637168652e-11,2.14189764451368284226147171767466141e-13
data/image/0783x2.png,Inf,Inf,2.71111092136190526971589572542726367e+07,1.31073713899124858110750726758758738e+04,3.41201153112647256802233054389358395e+04,1.86127887315682337094855513805714017e+04,4.61514366213476922698186759899555007e+05,7.98085219004038354584936091457431330e-02,4.01040671478448956862949598973707854e-03,2.07854052219941251848921931681024892e-03,7.72407934664717304814985871039888920e-05,2.99029517322928658965141862047784605e-11,2.96132684192182461864890328671357969e-11,1.52068361126356026620718170061208014e-13
data/image/0784x2.png,Inf,Inf,2.69905662165002495676553174776555499e+07,1.31098807216482405241162908231933498e+04,1.96689146394019889059957791040453505e+04,1.24794455989818132854662278649586060e+04,2.61845997317417170135223549561267607e+05,6.39843660440598419232357225274966509e-02,3.69941058724977121560167634499015897e-03,1.84577741303967391948176629819009442e-03,8.20997513814280070858368605168831579e-05,2.78973721820689895493804742905394757e-11,2.79059356285962178792229530729971898e-11,2.14146238440567211300800840698266492e-13
data/image/0785x2.png,Inf,Inf,2.56478315649785805767389336016235801e+07,1.24110762334957707891730470141968393e+04,1.93026385004237387296817581297854933e+04,1.47300712481866372405797037651513985e+04,2.61210509733332957246241815848873781e+05,7.07572837165483673305788651402775367e-02,3.24802343316319135271215885452211721e-03,1.57300053357926212054793094846218674e-03,6.57417811969388226354956752874541719e-05,2.42622512943397714901560351120251656e-11,2.41791597492639437822450126071269739e-11,1.19091083960193918514728176773385191e-13
data/image/0786x2.png,Inf,Inf,2.69906768482120690275380303386874887e+07,1.30611392148922403078351088004573324e+04,2.30115483770084715737352789282945219e+04,1.45406800435404372675292862171865085e+04,4.06457099071013641625606048114298433e+05,6.62818359250020667523959415312859882e-02,3.39076545152934398368872266737683732e-03,1.63536098456842185031779133616069137e-03,8.05798374160141732970598063573832920e-05,2.51664764938958694561680500679127730e-11,2.51272006568499565494938125794323294e-11,2.02481342697171670745333660782515012e-13
data/image/0787x2.png,Inf,Inf,2.69908296355217396589585375388811986e+07,1.30917023529400506822372701741802892e+04,2.22747384859025990883120647664349288e+04,1.45824047643850127203241504030188845e+04,4.39042386787265352090290082140120505e+05,6.22681597667640704104642764602406177e-02,3.09774844554694382060100700237351468e-03,1.52691274181169729481776805229584605e-03,6.94054368529533073845459077016373775e-05,2.30508573902892318771598003154345668e-11,2.29991315675477880959158445930586688e-11,1.73716211172459381362502904972740363e-13
data/image/0788x2.png,Inf,Inf,2.69908019706077396198077681501818559e+07,1.31028403304477949593081186043514119e+04,2.22177407169395461164714004356635300e+04,1.40910352552323573562671442278598566e+04,4.66119830246108735404762513151872810e+05,6.00898577768213679604379281673613560e-02,3.05149850220561850953068935415108641e-03,1.49603250124623425548344623859496568e-03,6.99852678886938024957356563478396414e-05,2.32266672082898813364057174505692907e-11,2.32659296648525555304490199044263996e-11,1.63511784854633658783105826298733012e-13
data/image/0789x2.png,Inf,Inf,2.40362971684945592429617115471055231e+08,1.24504015378049020069044379625871433e+04,3.75377915547137004909565715449974640e+04,2.18784175771085761483074102787709477e+04,6.81269867436731480119752220958059159e+05,9.71012724002105075541072693310878577e-02,4.81284711067994376402370227888362398e-03,2.38355972001830713770348581101990934e-03,9.42265202572467908435459075052113389e-05,3.90878816374667835006204880239342324e-11,3.97542817463653582556845957815416595e-11,1.64130194201319573210733410633988614e-13
data/image/0790x2.png,Inf,Inf,2.69905816720895282772164578469761246e+07,1.30244761593793033645603915637141933e+04,3.16653894733533160828656935179179024e+04,1.52158272596220089276824648609168984e+04,5.81285655537276415336773261667750803e+05,7.80368341956957767764907398540858884e-02,4.01515561814526874682405417910751660e-03,1.97874015567581149784630100664029308e-03,9.55262173299444464927028029558842397e-05,3.07215562394512666181062888812061814e-11,3.06528919689090443913977043560795836e-11,2.16476869775697773095924176923177122e-13
data/image/0791x2.png,Inf,Inf,4.30227275012614242707525796924654053e+08,1.29101429223225352170670212686445995e+04,4.48608528288636704873753336020220771e+04,2.29116879425965511591062393886229673e+04,5.98974863749929727016926287890022719e+05,1.03102203452010517408292658413370982e-01,5.61317228631148555915119935268164388e-03,2.76310310148875132606885234373256674e-03,1.32033702510639650860316812817032434e-04,4.45113841683444544392211001720336879e-11,4.45065785438646314049881554910414760e-11,3.26633769093909775517065453266245716e-13
data/image/0792x2.png,Inf,Inf,4.30211837408815485500517990881533074e+08,1.28503994890885782294631090154125976e+04,5.30983000936228504548361645922421950e+04,3.08983917464256876011206846940594242e+04,9.51403352792190253108219573495633198e+05,1.02243001721801542654468232798494566e-01,5.42065270770150431337416220495796107e-03,2.68676136040748379179398568366532935e-03,1.31803350328006401150995343023459211e-04,4.21320155556918412385353671148152546e-11,4.20496231043415409275459408999709309e-11,3.07631041544944975740990614067357192e-13
data/image/0793x2.png,Inf,Inf,4.50554466910614426453851494226512496e+08,1.36089630344122094307601041185933621e+04,6.86592105764766970268056577464845215e+04,2.49115111754639072176506272136551384e+04,7.54436323986917312518416125000546603e+05,1.06947829701537197360564422255265442e-01,5.56869193269269205618691189848452792e-03,2.82392413260988080088034590008709689e-03,1.07270354120189295848128898183795338e-04,4.05662093660233753909601968209816219e-11,4.04719276797315705559310939183535987e-11,1.94878107968078370725708942594770273e-13
data/image/0794x2.png,Inf,Inf,2.61517098155304361920631580824514270e+07,1.26896920005814442700499033504468336e+04,1.13107948233539218139612206055114623e+04,1.15215505294663932668971226352126754e+04,1.96251040438825041060009861282475184e+05,5.48909497994516460260884322260204801e-02,3.15233103762578577313818759945383642e-03,1.55288393764658103517695774911375059e-03,6.91819878895872222566882347809759143e-05,2.31835266625631088859638932493774052e-11,2.31097253469559881748704420864258251e-11,1.53686430324560754717358467134798968e-13
data/image/0795x2.png,Inf,Inf,2.48732471980843799919695804539820744e+07,1.20242593716485597708327744309201978e+04,2.71839611063320325478834981577880921e+04,1.86315852937400220706022892880094470e+04,3.54598158508511090492584265859848252e+05,6.73203808464172685975398238822626162e-02,3.72409088413250183618354363716251468e-03,1.86364213665861975448375206781710013e-03,6.76678133453969608752601236787852246e-05,2.83257443242692770537195652483961948e-11,2.82857203367747069186742763391996835e-11,1.27668987362698311887763699383340697e-13
data/image/0796x2.png,Inf,Inf,2.69908134006395219510925701890580538e+07,1.31378194357839109769987890775410300e+04,1.83941951332948600841452487078611722e+04,1.23775940404909913631624494894136998e+04,2.97958273211722227809450325807846163e+05,4.63994941768149444410629111944586082e-02,2.50729880712659355398263014564297271e-03,1.23530723633952164468214235047012847e-03,5.93940922516346908370181253811992983e-05,1.92269969772390035625795145426203499e-11,1.91699536945101474379686984374629263e-11,1.41099038426489268038725592703920337e-13
data/image/0797x2.png,Inf,Inf,2.54761144677559264807874258650561232e+08,1.32559752015309232556212480158801089e+04,5.18967329002761821773457581342542852e+04,2.37949005301871995364098423860394371e+04,7.82866736650519520372988736071254433e+05,9.31732338501834963069078342718289594e-02,4.47618399612235407635290968692877565e-03,2.12828069386743043419095874403241915e-03,1.17016481711078112205496963797807193e-04,3.49227746673133441794158141798847435e-11,3.50820035339979502147486934971760199e-11,2.17856744663593649092665288544175623e-13
data/image/0798x2.png,Inf,Inf,3.49671373817144570345028213125155287e+08,1.29573636999836539975246565542906413e+04,5.12030537411947133854169304081093710e+04,2.58070950471540868728607514789096418e+04,8.43184287768491184043095571076003569e+05,9.38734595718085402121835748052402745e-02,4.79931416228826303410645260405825220e-03,2.38569116698520645345436020978804795e-03,1.14682140666468751848763040611265981e-04,3.76418062903455803123708558682390663e-11,3.76014925677662080396033451586323949e-11,2.66793898713891750508785518482454256e-13
data/image/0799x2.png,Inf,Inf,2.70508491016240866731339697518349782e+07,1.29981399943426326915973930431921691e+04,4.42955210607463551339487541524148838e+04,2.14521028865421071827924720246356069e+04,7.06859742153829648149023217678529150e+05,1.11877076411139824376247802894267655e-01,4.34569282732881355078554754461910248e-03,2.14256267034560080043659776055987966e-03,1.07871886285583258999759306998602856e-04,3.40011218600613253520167149810764347e-11,3.39651272052164096695498502424277724e-11,2.48463599582831755563539264479836138e-13
data/image/0800x2.png,Inf,Inf,2.67676174914997587046094711938682621e+07,1.29837291242005740785002130029590102e+04,2.50096705230057697959465339791883332e+04,1.38693075156427164823211941834542817e+04,5.13862768721507794748509837186201216e+05,6.56779847584866314326317530374586364e-02,3.64226907987073487856978019039002817e-03,1.74368394679235810558521920715131729e-03,6.26134081689592314461882710576783803e-05,2.59506977441066798105372802167766762e-11,2.60014668205932903374898739336437090e-11,1.36696268526000933579377094306305423e-13
data/image/0801x2.png,Inf,Inf,2.69905932339439364693841542203248611e+07,1.29961346785300996132232716132713851e+04,3.17682995952435992477837425022371707e+04,1.85651048003571302886556929911410123e+04,4.47811731501581612005141686959557117e+05,8.61662985597809119860511506268755696e-02,4.43963275202768555704879924453240508e-03,2.16114325362480898786034989691091166e-03,1.10650728668369292083257273161942637e-04,3.33284112808784415001049212618907709e-11,3.32976137388773990580316581653302102e-11,2.52651904658906765925752373803033063e-13
data/image/0802x2.png,Inf,Inf,2.69572116929462462709252257991624656e+07,1.31112214047130163489440211088528357e+04,2.30303565388768686279399068380611167e+04,1.51291121954425979366131764339605612e+04,3.96379172878106302930863814553633314e+05,6.52610989481214848871186759639740449e-02,3.59165128304255734709020610672992796e-03,1.76065955495577423308414175248572897e-03,8.13367983441675100694819337620646321e-05,2.59499063058801026271499533020337403e-11,2.58076405764619575285526657038351976e-11,2.02912404959153070542673083520701796e-13
data/image/0803x2.png,Inf,Inf,3.75603536183803036353068520815330868e+08,1.38319052319463985606578575518575908e+04,1.13193209343227266832662984139094625e+05,2.37945449867333380651386775298397526e+04,9.97947106750691416673432938913987322e+05,9.01978561048996820641797813116900882e-02,5.45188086464578340825527970634792601e-03,2.68437173229693644359640213579272303e-03,8.42796221709267355744614858770687415e-05,3.43356179755161447813102966148980887e-11,3.42925385208933179054937517017475834e-11,1.61633783739872457482673451308366588e-13
data/image/0804x2.png,Inf,Inf,2.53920316859175684805905916379883208e+07,1.21705826230477415885285424286855630e+04,3.29731631607028494463571161876786719e+04,2.52458175992740305247276024164851478e+04,4.97152434285784044996140141988530309e+05,8.96240096786208936804319612894491152e-02,4.72240186543516718485768235231247010e-03,2.33769018546584506439094436940642025e-03,8.43914776760678959570044936731973573e-05,3.67236495998846506064580524106439392e-11,3.66117003213298749035708914569149576e-11,1.61457171800374582758303806897504417e-13
data/image/0805x2.png,Inf,Inf,4.59562806896804146642612380013046909e+08,1.37431987375883070030925374266455585e+04,8.78634548711996497564147667567768679e+04,2.63374653486524804090528215883047893e+04,8.31022942405174145613088881599387605e+05,9.98130726636711130057953217318204715e-02,5.89221695265350530306170300017741895e-03,2.93028539385573629777087715919122332e-03,1.02104072906123981223893495282941147e-04,3.81600238718305183240203896912745427e-11,3.81160481240692961974520519075510823e-11,1.85111916947740116827883017781772704e-13
data/image/0806x2.png,Inf,Inf,2.49330233817916358024026666331231050e+08,1.30157245825081784866678402944281308e+04,5.00821551513741551544211232950458614e+04,2.20737942206085525599179995307618508e+04,8.19169252301771407424963207968712699e+05,8.72534689250834088554209614724701110e-02,4.61678849364292595565023835780566646e-03,2.30011248874748999150356068788474019e-03,1.02823520692414521518801058146762555e-04,3.57248874279369941761011187179362814e-11,3.57789013809231046029225962803313023e-11,2.54849510695449901686107902925501657e-13
data/image/0807x2.png,Inf,Inf,2.46305937845473156192762426567643523e+07,1.19224391535993191899630040259068864e+04,1.71926004667525608074208415094726562e+04,1.79152062244029897102660281867845044e+04,1.85037290179027279240428834696412164e+05,6.39719032784557127929849915160965796e-02,3.11430951546979328506546088174625755e-03,1.52608830960136250043163552875633038e-03,7.58827450412138876071133054446136405e-05,2.33860112744196864752518412394109978e-11,2.29478744918910280278428664149802024e-11,1.32533717507307905167381773951107529e-13
data/image/0808x2.png,Inf,Inf,2.69906668079648277002731342977551680e+07,1.30788625068381832621993901677118607e+04,2.07015501982235169609220808264081980e+04,1.59600853779411969728579492281673105e+04,1.72828635972401792599735635720133231e+05,6.23350605268317461878990671756341606e-02,4.02130869001741593258926247873735288e-03,2.01616600628750295760734745998385406e-03,9.48508950378388254071328771359600037e-05,3.15868771854252613988835791309788737e-11,3.15509161403463779113600245601627195e-11,2.31326271126010344066294310049800545e-13
data/image/0809x2.png,Inf,Inf,2.69907025504502169512218348621879060e+07,1.30197090394148517205269837719441527e+04,3.41716520049578614896653461766835021e+04,1.91768513415060562182056080088160515e+04,6.15937645526316117655785193632141547e+05,8.18974453382086083869409509262352946e-02,4.05776444406824652489823257294575976e-03,1.99396233122646751370644244769003865e-03,9.87943994236596040495454251019414849e-05,3.11072290464908813717396123659098993e-11,3.10229324382875494603190623357165848e-11,2.20866555463226857685803482705688949e-13
data/image/0810x2.png,Inf,Inf,3.72427782871806480518015043214679873e+08,1.38658888878062972266538143106160319e+04,1.04001239169628965721894525015073075e+05,2.16212006637986727865415117761479845e+04,8.97167195816470443498757979072325667e+05,8.99588965230283876380913669950970482e-02,4.83692823741601509020691869590561366e-03,2.40220353083704689804680596516860696e-03,8.12663846058408705112088152344208063e-05,3.00595560614573052712380030681901651e-11,3.00535316214570114272660990141077273e-11,1.54307259856524782081522113756173558e-13
data/image/0811x2.png,Inf,Inf,2.69907271266199271457421842299809529e+07,1.31401412794222697187293926819942460e+04,1.79338036758022548643015224700546192e+04,1.39420854283683047584155134388084687e+04,1.55336817568176513347493332138346870e+05,5.89509115610714034122976616784911767e-02,3.35860185340766375307773838506613527e-03,1.68377268599331161246804854537784499e-03,7.07280506772731334296521713791931160e-05,2.60978506766012085739696406041035551e-11,2.60140837285232457601706491202713870e-11,1.65868942614434670069133081163406067e-13
data/image/0812x2.png,Inf,Inf,2.62478735637675119975627648772993614e+08,1.38453914083697162629028810362093749e+04,6.86832085472104396880557094663495895e+04,2.37800330592971554243525723785507734e+04,6.71608874819884113043114382657435984e+05,8.90960362654002009786403608850661755e-02,5.35981960683637134737372701227581436e-03,2.61287145758960279647967607723709136e-03,8.32680630773423541836892107817718415e-05,3.37781915397925214521647267519923965e-11,3.36931606674881360405712916194410571e-11,1.67812846922136215165385561412203739e-13
data/image/0813x2.png,Inf,Inf,2.81707965673621625582212575784398492e+07,1.35533663853048990614985707469347256e+04,4.34828441520004492806498449185609325e+04,1.93205749598595676724883389209927502e+04,4.81661380367512730501024703506304128e+05,8.22113345914172700490427777180814037e-02,5.97166600922184457770253008437586242e-03,2.88258045893610096517832158836264514e-03,1.00764006986092187906144230846706616e-04,3.96751040258312180190540870226801566e-11,3.94820669334802918641478119375997338e-11,2.21027269749207998668417072132465392e-13
data/image/0814x2.png,Inf,Inf,2.69909261022571349339911366170537783e+07,1.30652485995704395184751234103322570e+04,3.04623451925823186067496689365235648e+04,1.72187175663288813728946270615365877e+04,5.91042932417572864046151042989320036e+05,6.33083158653205662922308325158361454e-02,2.88610840635235688826386927469779114e-03,1.41787961042541972177338405489320819e-03,7.45160876674194258891940765336389890e-05,2.29862550405023062544348858076299200e-11,2.28647669710600455836792097212101698e-11,1.74669319898023031557256863896709711e-13
data/image/0815x2.png,Inf,Inf,2.69908150575796482739336775513858628e+07,1.30679593001004977036204005168645696e+04,2.22733450925986907999533043343158511e+04,1.38077660160075740259717878278183082e+04,4.10934587893933914593411470256624904e+05,6.52963202751820767057584292777666469e-02,3.41318172510766847211869802142020184e-03,1.68171016878558933514184355768871749e-03,7.90986787622149319002472253798839678e-05,2.56610484573826470331862378886205753e-11,2.56066145614688463751202476975853790e-11,1.82720103469103984590179860064395300e-13
data/image/0816x2.png,Inf,Inf,2.69905432770030737714624342824630001e+07,1.29910793903471954041391701870461564e+04,4.41369463756807116750622323703048432e+04,2.38569705607783897790169042520518818e+04,6.35893308558447454572839652928255510e+05,8.62252779514068161688200022258025512e-02,4.61678561622310604153596826533715585e-03,2.29385394437940400862387186985285351e-03,1.11735071248358201745397219573795059e-04,3.67944891024913811971921969304820769e-11,3.67517040316710188190879677562729662e-11,2.79668106865787086223750330479176303e-13
data/image/0817x2.png,Inf,Inf,3.75601173798156129999972021108951256e+08,1.38501248070623119876259289692502279e+04,1.03566116345750929250247229672992603e+05,2.13476483303360072132677829578782177e+04,8.68478177581188446310842309922710965e+05,9.77666267228932839376325928050355595e-02,5.75068826728345503928598180720252539e-03,2.82674251070006683437621667448843788e-03,8.91180790907395311503036746490982806e-05,3.59042081891342321786028718893611095e-11,3.58678874613085881923341997643405299e-11,1.72282690581275148939657395819833264e-13
data/image/0818x2.png,Inf,Inf,4.59565415774379637146305444280877184e+08,1.37795740562809349677112749781182518e+04,1.33705747229925717647562000129621745e+05,2.58889071235334188792303622748158885e+04,1.04224645068546199913992684351239689e+06,1.01452968693282028366368355366747600e-01,6.93317334796911941987030192618071101e-03,3.41962056155424108258332516608089989e-03,1.01406407656976952642531099954662073e-04,4.32407449561186351235147208853537454e-11,4.32857130760579954742837291186830320e-11,1.99488577537555180938127472562984864e-13
data/image/0819x2.png,Inf,Inf,2.69907475665425472530214431402273378e+07,1.30381276671500869542152764971107903e+04,4.93110972391384658092431590915168340e+04,2.24862669704661906355248629746370661e+04,7.26307057368091955835992476369165268e+05,7.64787016528895266991726523178434284e-02,4.46258282115926320203958127001074976e-03,2.22198433341315874481594576759777725e-03,1.00066843866623061454220994721578856e-04,3.35781148791172931112815199717750279e-11,3.34187810248805517641506343259239143e-11,2.31205712274346867684034981981744518e-13
data/image/0820x2.png,Inf,Inf,2.69904837236426083904895481453717283e+07,1.30087601135413048735884112305438457e+04,3.47738423879454015854907373900028444e+04,2.29741401664747822351029448083593943e+04,3.85437564701809345377935622662615773e+05,8.12914272729936215176638844834115486e-02,5.26366945536161656127036078499209404e-03,2.66437731182886932049711823651665615e-03,1.21058464160527076280562419519546779e-04,4.13111283623493734422878373791042700e-11,4.13733674681467557599971207098465081e-11,2.81618708517579431555612721001816674e-13
data/image/0821x2.png,Inf,Inf,2.69907771741927618541504755214692377e+07,1.30742728609753941010359892160022063e+04,2.81641275362596278456132646731372393e+04,1.52682414713400374877332081269927912e+04,4.66862124031722458829054591921199090e+05,7.48961857220513588079096097000450739e-02,4.55657761465170767650234375690888701e-03,2.24115143443169308718593568595933748e-03,9.30693127375312967254097824482944862e-05,3.22351408546834937324606891947364154e-11,3.21024876869885680148458313994225504e-11,2.33487780906173161570524731683865522e-13
data/image/0822x2.png,Inf,Inf,2.93425943508930649147958645350310241e+07,1.42290257938655849210800401230350785e+04,3.26507439329187000946756941084151137e+04,1.29785097071835057208077902173905352e+04,5.12727775799973055110921822515699478e+05,6.27222678362107379109403716361172845e-02,3.33934765639234085856596165263986465e-03,1.66149645197513357415143823685445608e-03,6.02643842755516052589475674130502198e-05,2.37509801854760624713554277568522298e-11,2.36846613407586296211358985550469890e-11,1.11853171625286422017996371327875061e-13
data/image/0823x2.png,Inf,Inf,2.42497503815847506595473891135825707e+08,1.26255259550599055258290270684497608e+04,3.21359440864166438453304286751979265e+04,2.10688595632104936023509156796237535e+04,4.94353591013906055027306529331605943e+05,1.01140294706673301369265968363394697e-01,5.00954151941626454293621347701804896e-03,2.45513924215277034566588855505613825e-03,1.22675571827922070053089909355423658e-04,3.83199230823729095390501591883534634e-11,3.84563110163430251414911531660971069e-11,2.49290422679237489449519768876196580e-13
data/image/0824x2.png,Inf,Inf,2.69906974638014420723362182843553011e+07,1.30021264623487023349356387517323133e+04,3.47767789099799795261428977202035730e+04,2.16424667085115767265116084740068899e+04,4.47812603228570999166625478243729414e+05,8.77523176518376620285511038762353649e-02,4.85926176008868793098786335895837144e-03,2.38250310870102937659761702557670510e-03,1.17583845443744349903767024829533226e-04,3.64193064892435565546208618555666233e-11,3.61667939310905875716743888460341566e-11,2.61213870156617671925533723765981690e-13
data/image/0825x2.png,Inf,Inf,2.69908053713552818763843197080619242e+07,1.30131845475679396736230920622086324e+04,4.31571639503788014476440486694170780e+04,1.97757649507883774341363690365619940e+04,7.04276348668137114696537732205140283e+05,8.43393966280920454977437944837700639e-02,4.57931845241718688795814944144153176e-03,2.27379288967779061145818508920677011e-03,1.07173228758914346384151902585859301e-04,3.54358565933459268867460036703382017e-11,3.54158625806091851428243276206090125e-11,2.52718685835314139845741496170795863e-13
data/image/0826x2.png,Inf,Inf,3.71921081950379060051268447719374267e+08,1.38735591317460394581029183819505004e+04,8.92973344765657833828472402021473622e+04,2.28177387637180500855506897566748033e+04,6.63420134656324575951110803763541044e+05,8.66882773556944989794548627227204770e-02,6.33832009718929620832331415789526196e-03,3.17355568819360653200303295027713446e-03,9.77522270359645133911642036521227580e-05,3.86798948089748577976705375568077409e-11,3.85930113375696634393182139325209111e-11,1.97006699056037321609553114419310040e-13
data/image/0827x2.png,Inf,Inf,2.87276007552190645731850215747075664e+07,1.40609982481938054378684360424418197e+04,2.25110994885107576721652161736281424e+04,5.15116230065265098651635886855743687e+03,2.01773435947934489816991118007196525e+05,3.08051910407812422876811333768279304e-02,1.78337216467968520046205273735117446e-03,8.49687238270501842590867160263647189e-04,2.89766533835733867925699448960194281e-05,1.13929469064454216982757408298435421e-11,1.14479169130484367632167733756012798e-11,5.29100003560457827248709265766493117e-14
data/image/0828x2.png,Inf,Inf,2.69907391393884983801313909084765777e+07,1.31810208762431825062363815051997884e+04,1.62812751475307098900407123902562942e+04,9.43321287808053939705542904982211980e+03,3.21709639946869154166966074698637252e+05,4.77677394303178694407799909438022436e-02,2.79253725768234046643828564325775471e-03,1.36713963650228148415007563943819270e-03,5.72585030890247446147015207842580351e-05,2.00079309136300033311247747575593282e-11,1.99559980170073032429054214181373288e-11,1.41043028343007687866409609451200031e-13
data/image/0829x2.png,Inf,Inf,2.69908024662369470399157925449568507e+07,1.30848293135726833996186617923588846e+04,2.78436676725997466092885274077430567e+04,1.52881633525514397913180253103338772e+04,4.79155836521316165458086538381861944e+05,6.71668457166584762629693293624866276e-02,3.27344150984573629175305093422044957e-03,1.60116824873273947301212935837807113e-03,7.83567468938402115106714534166380176e-05,2.44001107431901105833734291841364312e-11,2.43599250843019886352034572184901393e-11,1.89296682230551184003193687524594162e-13
data/image/0830x2.png,Inf,Inf,2.09569708758838995854849813307967900e+07,4.10515604280621603679791681599925130e+04,1.62193191619856623370820847590287884e+04,1.39485354754686130433267690707472344e+04,9.87399373695987302458353259195975906e+04,7.36522453631923008796059223409027202e-02,3.14407373097901992569355188410632224e-03,1.53056880173272481603605169270922410e-03,6.66790817828513315807484268741884449e-05,2.18625335693491279754054458678754629e-11,2.17853056644179220396916924885595647e-11,1.31857510805864580980090557840480070e-13
data/image/0831x2.png,Inf,Inf,2.69906520466676552230813475773542943e+07,1.31115925986899951789206299017466411e+04,1.97760536066871903241440842418293107e+04,1.21559360857920770911927706389664881e+04,2.18350374719506419978461235715217777e+05,6.11138101632119979250086837560429211e-02,3.62180143173285135248460600386122784e-03,1.80411847539158598368044799097091176e-03,7.97280093631409947800309512188301816e-05,2.64676898035477816177021974382886284e-11,2.65129327871230934637234722330063457e-11,1.90198246582956675732361858453260231e-13
data/image/0832x2.png,Inf,Inf,2.69907083812047651457911195260903341e+07,1.30728737558823678430383896333080772e+04,4.02319166395328408037407141130322455e+04,1.96765239386348489859098819603475693e+04,5.16117804342812167545640185394388406e+05,7.08720723227245822913350816300522540e-02,4.48615033372382323387264777125259034e-03,2.24458727773951196752755592602309669e-03,9.41976648434561747444708163289487469e-05,3.49767068407400056634109024958810651e-11,3.50415369746997339502839566107251685e-11,2.29165362115830193026684716845988064e-13
data/image/0833x2.png,Inf,Inf,4.62259940277489898451270375241948347e+08,1.37406676054235053595683185686654395e+04,1.22155329708030061455021826516320950e+05,3.34475751678013792727169175628326387e+04,1.51542611173125855231892271576518869e+06,1.12632085886417066901132651536622574e-01,6.49731039607992253405762919680838368e-03,3.35639081230651485090090967017768388e-03,1.54273826786078204604113891305249811e-04,4.86460296671666112675103554876287690e-11,4.86134334967356904499962989647656872e-11,3.05650551159571599908080616408868114e-13
data/image/0834x2.png,Inf,Inf,4.30170027377480361054588127951486644e+08,1.29567115648664323421513190966160656e+04,5.19336963656694727757749125001797557e+04,2.79415451523115227011771981172291471e+04,7.23783480312639503634028060405044933e+05,8.29744852180143662563611516358274058e-02,6.26352575618927965185293302600569629e-03,3.08013428940892489522705794148268310e-03,1.36659061837646705708836747521907384e-04,4.61889761725707226353090191032224017e-11,4.60625655417577960356485098204307679e-11,3.32779833024720016311199609123973874e-13
data/image/0835x2.png,Inf,Inf,3.73528901752228159670867076614703465e+08,1.42648442138709327054564049153894568e+04,5.20252936976795717375255940922342400e+04,2.14290683451701435473469676505993120e+04,8.87697232374283639552600910238765962e+05,7.69889309489562934426906753220534297e-02,4.19968414239783073709956451783794860e-03,2.07708650796015888066324895557689919e-03,6.52441816029213453262779166696035429e-05,3.02984282972803054009085889480810570e-11,2.98616901918486793134241700885142020e-11,1.27199889841985166451531405154062212e-13
data/image/0836x2.png,Inf,Inf,4.58981575784344573210931306243034111e+08,1.38173537047819591887687533933985607e+04,8.62271218455693955721191431935520245e+04,2.57336421995952695079553089444099956e+04,6.44053031156075951619273539296071157e+05,1.19324578175488129481097908947172277e-01,7.09209584134797117076248250098284101e-03,3.47795646929482937168772896542716689e-03,1.04056521199668107494727995859383166e-04,4.31514154319209060282329548817795094e-11,4.31195189042358653970425903388440410e-11,2.08361724685577046531202758326863796e-13
data/image/0837x2.png,Inf,Inf,2.69906360629350469527030794699619283e+07,1.31144902350813922460553606146503028e+04,1.99779538468035304817709394340338843e+04,1.17867391705440527455682439844407061e+04,3.59557132636038235377458566081682756e+05,6.44869070520734302928677234196721887e-02,3.78597895214108380666805635451225153e-03,1.88427949053133016070286442861797001e-03,8.27074483477354710387051876726017494e-05,2.78682820529860546166824010871769192e-11,2.79207396206218632164479174132885272e-11,1.89323579872225143925945099464514987e-13
data/image/0838x2.png,Inf,Inf,2.69907184116247035406257126426140207e+07,1.30701868583442695124983240739906624e+04,3.20691103714892510888497042267793957e+04,1.47960673380375962451428240661078773e+04,3.77643961763782259068614613059745351e+05,6.75614510758960242225547254807420895e-02,4.02388198249121995963962114322527904e-03,2.01394108908952174333612309758039746e-03,9.01899138492992330239532206254326200e-05,3.06352171246595001446186925499849392e-11,3.06190439283457552510155991381488002e-11,2.08616378400319545329146155770297482e-13
data/image/0839x2.png,Inf,Inf,2.69902114435295559884931062786445512e+07,1.31170805283971334662711408743690003e+04,2.73303394470985332258044654202781808e+04,1.05833861287380269464695774143467605e+04,5.67712511558701775484708749207766714e+05,5.91414084656047637754699402321306857e-02,3.52475860426558212105384216013708975e-03,1.77535952261508468931902066998193954e-03,7.08929172365071347033096633161377219e-05,2.65347192360435609691550516744748417e-11,2.64467658023606325187397485332114086e-11,1.66916874288991924714105371684881132e-13
data/image/0840x2.png,Inf,Inf,2.69908690972011439696671157360723185e+07,1.31120664437890600761619083219866198e+04,2.14708893902530693531114112621242284e+04,1.27003535093247990826341594384520011e+04,3.94484390132708375126989413815865652e+05,5.62366434700283608543668048015986283e-02,2.94955463929262456842405117318450667e-03,1.45220486351593096349113402625070505e-03,6.44333810874376874120574463771831506e-05,2.15505607135621764197221021687244456e-11,2.15054201130914059207654616859752437e-11,1.57402846841751798946262051186483222e-13
data/image/0841x2.png,Inf,Inf,2.69908156451700257896419794654447030e+07,1.31330281208152291523509696141779843e+04,2.25660996501527935810661523861087766e+04,1.20752551286972044280847652546866586e+04,3.17696350867786414425646095175757794e+05,5.36823537858445335262685820559144805e-02,2.90624489028920882263271481546899368e-03,1.43050186237261273365474497628292780e-03,6.39173394286357590041343440869264551e-05,2.13185139957049458013841503979005983e-11,2.12716697591513426912503585493555217e-11,1.52483927911229671846290364935399346e-13
data/image/0842x2.png,Inf,Inf,4.30170006734140360403241245382627287e+08,1.29284995825697984359625984121590685e+04,5.94751550044811527580473493355554151e+04,3.14831327670825443804144427693504846e+04,1.01261158351951146142357373981657103e+06,1.01263392903366460619973257248515825e-01,5.84560987861006989220850220155751633e-03,2.89799684194624658978607794743337604e-03,1.27360082839542639347499919582588865e-04,4.48689809453590527075773070075280328e-11,4.46767911688095436579028298557369805e-11,3.17553979401959704714896663671795015e-13
data/image/0843x2.png,Inf,Inf,2.69880812697521078093499317029937846e+07,1.32100447025753938590022803058408558e+04,5.90731095037977813399492152994082962e+03,4.89823245693383031738389062463968333e+03,9.57559265423724943655667841588227191e+04,3.49357604711327398713319658189207449e-02,1.95768742756105647289828669087058497e-03,9.47465179137014028957716750824297392e-04,4.22302060494717193649837922913812033e-05,1.40616946612941847467102267786772679e-11,1.41346296974256220764819928573044902e-11,1.04105387854679060553719262137270875e-13
data/image/0844x2.png,Inf,Inf,4.31770253186464743530737472860664823e+08,1.28538302810224068501446595505524324e+04,5.29146778508013669899751697043751491e+04,2.56143749776474011574999837697287025e+04,8.71621236230692566840625582760284598e+05,1.14982026803821297248404347593594610e-01,6.20008836552078682917058299681584795e-03,3.06176167400083420219324555952392778e-03,1.57330482250442416489511429097751124e-04,5.08253996244758407342784331034696900e-11,5.08174868278900568788496242136029956e-11,3.76546812733887697973683842193283220e-13
data/image/0845x2.png,Inf,Inf,4.30169831685123793806706062726057983e+08,1.29111392754489488710926895187203999e+04,2.57620867254858876427371024647407929e+04,2.31974355008488650076004433274862546e+04,3.23535675585196804592500526760901023e+05,1.05018786448770623777629499141841157e-01,5.35894054604579300647968347523118250e-03,2.60329769903267531663756882191281794e-03,1.32987335288074024490668381989647720e-04,4.01386075873736014733927334209862697e-11,3.99553425912432587828284829288422033e-11,3.26950794675378899947446722766392159e-13
data/image/0846x2.png,Inf,Inf,2.71889690256975349114040434129993078e+07,1.30618010617087633569657931228466733e+04,3.52365615153223462382384744859497156e+04,2.45132683099169938668288255724516380e+04,2.73335151512596999507654036459489111e+05,6.99878227230392276510309273087096205e-02,5.98322992850875825344555058074842204e-03,3.14467700747310421580213313203346541e-03,1.09799823714635866663715498439345807e-04,4.32624805601025455594095855280424811e-11,4.26617573539293176873809905582336034e-11,2.04506696032818077513081869012581328e-13
data/image/0847x2.png,Inf,Inf,2.69908372993329595919157599909835481e+07,1.30447473292984494799866339884221755e+04,3.87266523858374440662863002713761040e+04,1.73781200398240119621061329889914390e+04,6.35500306943962189152535194897454955e+05,8.10449342384259827380792749941165331e-02,5.30806790706613515420650561875161626e-03,2.67745833432619215349930636364399575e-03,1.13464907026221527507942172506767466e-04,4.12951722626631990306934438043990495e-11,4.13066851091206408946303132088859662e-11,2.58151031895318328107413822372014222e-13
data/image/0848x2.png,Inf,Inf,2.66366551741125819591063736715145168e+08,1.38807876054236330298370011787420114e+04,6.03907651493580036989933623593995765e+04,1.72045304499376735510912177126045856e+04,5.70169430929171330635640941399629088e+05,8.26058032227721771525034533707485596e-02,5.46506220555414899666623272937337603e-03,2.68939345746760748078762244472265373e-03,7.76404275113216011709859283997869093e-05,3.39515528075294496018172749192221618e-11,3.38647659057195510972661277544802663e-11,1.48250942917008185848449830950835612e-13
data/image/0849x2.png,Inf,Inf,2.69907670520659093472267408423611050e+07,1.30554006702125328460686144398161932e+04,2.87618403392063128022291308339814925e+04,1.72326545582680687787896368741483943e+04,5.75645920984123176005968036797714844e+05,6.95831274827985600150145893453425551e-02,4.66087813445178065320408453841497365e-03,2.32683805439035838093103657265744838e-03,1.00184629357754852502477756508049059e-04,3.36832576641859879325603604923140828e-11,3.36118794513613608059897938122916169e-11,2.39986131106283409442717669802930316e-13
data/image/0850x2.png,Inf,Inf,2.69904848379244123423364411652839864e+07,1.30524317702666708585317168084358490e+04,3.68874893326670598123406220391187095e+04,1.95615928542085485454628542941807978e+04,6.45852087838416428923834078458159633e+05,7.68469300193813327679535809223641276e-02,4.20041134843429329164996842177024639e-03,2.10700901600360958771847249158767138e-03,9.87338558602455898154245822269735602e-05,3.27360164243602208021754050662813415e-11,3.28584234497943499500188700070770579e-11,2.35868153776697268666202696039891542e-13
data/image/0851x2.png,Inf,Inf,2.68696639541537547097465130151926230e+07,1.30421489080548352987172160595725105e+04,3.03128200847785446208154360556829348e+04,1.37589528843421914784201415951023614e+04,5.84382624025723910454074290817611581e+05,6.20985470969926727821573157769697043e-02,3.76312648782831754264950679196416723e-03,1.77493653182255998369955764171597399e-03,6.04887959912686963223745844630332117e-05,2.63246090750924586375258958002949575e-11,2.62349915637415552490400524382642115e-11,1.11471310205169151945019463646167688e-13
data/image/0852x2.png,Inf,Inf,2.02877798236200070747455177858574247e+07,1.22254580080359966486269332747587908e+04,3.32551928973617259056933616543260136e+03,3.11728178822979010266518774588244286e+03,4.67334676348273669899407156617969642e+04,1.62210350341464045657445125782286491e-02,8.84694660487130438926487488351257942e-04,4.23777041376391340914248321222066231e-04,1.39888745849126908312851299104404327e-05,6.16924300901628781247105179132098338e-12,6.14129714499040376861498817277355810e-12,2.81160098208746067967394377075960732e-14
data/image/0853x2.png,Inf,Inf,2.69901460761281322316521526523319030e+07,1.31098132529897141581821397113236237e+04,3.41691624085770814791444890627616303e+04,1.33170053530613682359661083757855597e+04,6.61223038314551220157999177244205959e+05,5.67949261460374565999257609664183957e-02,3.37274498088395868343084809401679375e-03,1.73063956686903949303602880014344614e-03,7.25647306180235254892994285352237710e-05,2.65216127511422806467483220231904386e-11,2.67206416032632097017534632124604896e-11,1.71656368674968604984159757519919510e-13
data/image/0854x2.png,Inf,Inf,2.39580149163145074856749060749572328e+07,1.14836821700348370669097094665063363e+04,3.09203546487625153688163865900578614e+04,3.69933706586250784081353266671998042e+04,2.23171374951250468570303035284444250e+05,8.46613122402420843592857898435796105e-02,3.98648074808444034825107719055362444e-03,1.98164425970761707404456522356647811e-03,9.94091954444722199729941098440987894e-05,2.85098475470768631553620053925836864e-11,2.85035526401808368268074689408372103e-11,2.39629787592461450159631482337084136e-13
data/image/0855x2.png,Inf,Inf,5.30635689918354562164878006657452675e+08,1.59134493031502989089502946660908690e+04,2.13311354083268426121451054415674448e+05,1.77296375170640197185481291669906274e+05,1.08361691683049665251500130186468490e+06,1.14656395143743325342720691498851276e-01,6.32855620273408982198911407047616362e-03,3.16566651873607593384046989435029475e-03,1.01123910398893433094388552911844349e-04,4.04874866123068732988002767298178692e-11,4.03765762642329513525663865583737069e-11,1.75472603435963208191943758690766625e-13
data/image/0856x2.png,Inf,Inf,2.69907771327125384322325323376304750e+07,1.31698724754206213022375200846396511e+04,1.33854125293595814198526565793135529e+04,8.33203950351891362966493271650112306e+03,2.08893908420512097342081596559528909e+05,4.41148396831849771726062167382015537e-02,2.19565212456352273257279389260097343e-03,1.09117263768401570741152036578717058e-03,5.33914037322428859691740744074323238e-05,1.63814269113785174880393715110744524e-11,1.63859637893676475772107335202460709e-11,1.26519596880069588972653406701373286e-13
data/image/0857x2.png,Inf,Inf,2.54713489456350161118857974331242187e+08,1.32598730212161110179536522047561813e+04,5.44556878717794507427512147342575062e+04,2.34551080375157638764863795619540675e+04,8.09011777899287266229998078467361506e+05,9.51184065538894315282963334149151401e-02,4.37624084666981033330566733170093219e-03,2.09565836505997975344417921746370876e-03,1.05167069173948753469616719809432785e-04,3.37850798902449924336883500677015576e-11,3.38681093743874227374881422384690826e-11,2.05151983799229650500745542551100551e-13
data/image/0858x2.png,Inf,Inf,2.69573623953702114016920620763005927e+07,1.31870120815892802422592410404576158e+04,8.47254871269867697708580247998610911e+03,6.39386856685181213832632747872230385e+03,1.08885909610360394592814190837144613e+05,4.31552515142190584969882174175117007e-02,2.43188334879925278905340721203118719e-03,1.17202323379070845838386854076371912e-03,5.18532848331634672913477777419394695e-05,1.71553197291573084057193273177013734e-11,1.71496069563693437179404810678457903e-11,1.21756469363286785937939133998162211e-13
data/image/0859x2.png,Inf,Inf,2.49334794119690465675378688325067878e+08,1.29425121338288185055637744826978877e+04,4.92090344738786924128001752848007132e+04,2.59615773034181208370638663219564855e+04,8.37394228175739745347836179318683747e+05,1.01561109276130915578090387708622609e-01,4.93334086625318170508803125834590204e-03,2.45329572171914546436316893001666706e-03,1.19438965632397913031575163590194058e-04,3.93555966138254674460764777059475213e-11,3.93326923946365533526573070983475128e-11,2.85711066476143512382934975736735741e-13
data/image/0860x2.png,Inf,Inf,2.87279882670571486996245829919525797e+07,1.38929584454640306999176899421363306e+04,6.69099591885003561781477073467142040e+04,1.71070691161512963852337507132847676e+04,6.43435955603111018655483515222656197e+05,7.58183608221154491800277787311876333e-02,4.57931281683007512593201258238043903e-03,2.24850694814681170307296096283086425e-03,7.44066054339902063534624150859654169e-05,2.96636043408049485785002750429458590e-11,2.96508886849724980420425992337422716e-11,1.42283145099810859399764664008250436e-13
data/image/0861x2.png,Inf,Inf,2.69907959304628099335059344058987777e+07,1.31511147810448904293594333570816408e+04,1.04297663337623071787810338974397006e+04,6.18724071700759161111063955542965666e+03,1.48930059240416227072975297579114722e+05,5.42366292196738968937189434228335708e-02,3.90274821608253109988405694639236995e-03,1.90467619561999463673896893794203386e-03,8.05916509443748294812873547745419337e-05,2.86390789075914020704632446756540876e-11,2.88103851254970613340689376238665690e-11,1.97224857003786838991294885085531858e-13
data/image/0862x2.png,Inf,Inf,3.51577863123935089110547053873826767e+08,1.29247704735864850970860012439920546e+04,5.84676588287522297396499571937625446e+04,3.00187315438200814933121942570127233e+04,9.90487595483819376057930303327459614e+05,1.05149382213621693046287741316235907e-01,4.83710901144900278106594365646689598e-03,2.38263396908449473206827809966240558e-03,1.16879752241513382346185471752005402e-04,3.80177872179795017335486358448805026e-11,3.78691389368541978784949052992370841e-11,2.91050541180918902281900740390609419e-13
data/image/0863x2.png,Inf,Inf,4.54073207520049823736697587792588342e+08,1.36396180285834758174399040761951352e+04,5.71967363416796482553340306775794638e+04,1.76334407013142110536843705484566198e+04,7.91924554099898837020424146754733351e+05,8.76309985154676738466514846007704959e-02,5.97424647788695403870672829270259319e-03,2.93185255679259666671407499582367859e-03,9.69668182578871164120190003723727081e-05,4.51104764154382876205879307847979651e-11,4.47406391166222490462912450346432241e-11,1.69888796993258054667315681001407643e-13
data/image/0864x2.png,Inf,Inf,2.69907590450062165681739869623042965e+07,1.31076793114626881537034237484465639e+04,3.04008678149843984446933626737003289e+04,1.33853272387095151263159961769088230e+04,4.98724629805977638317912828854544312e+05,5.95053089736996262382796150937172708e-02,2.91618468967421236155884194645746270e-03,1.47232499771477982793503153483754197e-03,6.65958814936735801744974090005020816e-05,2.32067382565747963000540186709560264e-11,2.32632876029942259167878549042295972e-11,1.55197614409789772955416995607268438e-13
data/image/0865x2.png,Inf,Inf,2.87410131519746729521997205599727637e+07,1.38498155283079508897789744867326025e+04,8.17541346869311350012677216396039387e+04,2.31053332656390776847458501021634607e+04,6.46913830458929535069108488488173258e+05,9.15563153687124671475719409022502313e-02,5.26590047748000492367474624354368719e-03,2.59202261445457515383684459196057929e-03,8.62599819794005454444429027111770385e-05,3.33510575036771330437193612240100838e-11,3.33772831795019147507466897531077050e-11,1.57625409840273069434670181417378503e-13
data/image/0866x2.png,Inf,Inf,3.52885202524263601730501797326877247e+08,1.29715741373098495372511452489236432e+04,3.54419440202401208848178395005896630e+04,1.96685087731680260933264525749855219e+04,6.41835398871759905290747434191516886e+05,9.17601437117817000475007242145871923e-02,4.57332937624705529169102074736430911e-03,2.23525989850191043495281387355184711e-03,1.10689665049448762018980644797935259e-04,3.55553216284108596878049314825631628e-11,3.55413135697518802067435798494798462e-11,2.50196255092926300569903133838005224e-13
data/image/0867x2.png,Inf,Inf,2.69909779335802785259779181749235967e+07,1.30638598679069443040032351295102361e+04,3.02535739142619003104137120416170572e+04,1.77422712996447561608772543370326120e+04,4.52200002354414927452820035694262815e+05,7.51272259871347444378919115334092485e-02,3.67189716428568829285207928519086068e-03,1.81140063018622046151052583426928043e-03,8.77989904923008286170556281579279020e-05,2.78759375531331641716290665630273759e-11,2.77853910364294026830217323092490389e-11,2.08066825375664318630956164253381115e-13
data/image/0868x2.png,Inf,Inf,4.30228754254579463480206034100097216e+08,1.28035040037880287894434436690660078e+04,7.07891326261642241384398305092007289e+04,3.64577742265507699138799257089745111e+04,1.15926580289404883289560994979033008e+06,6.48256496324474531488143019241535369e-02,6.49973309102508184627360049573457064e-03,3.19276875208361033207492969658153066e-03,1.72519587240091457836828485048435059e-04,5.10837285293698552707086588899054824e-11,5.08740253076449326892982697991307065e-11,4.12877328459641868569475912557645803e-13
data/image/0869x2.png,Inf,Inf,3.52883198996225581374296979725514824e+08,1.29983877770188557886729673848401012e+04,5.80272595181064250922265404248751481e+04,2.50968843217345274365676776810511840e+04,8.47358731691754425496098256785047820e+05,8.56382467459965556931585016758697190e-02,4.73321698523976665926525684840681785e-03,2.33078564150919055295190816317105384e-03,1.06060605914694519870857724221530299e-04,3.60296486723289399517924218796571524e-11,3.59094884493351083476636623618226273e-11,2.54537782802476041218837441544662796e-13
data/image/0871x2.png,Inf,Inf,2.69908268929662518009024982376856165e+07,1.29787585153042828960259143749864562e+04,4.02077414929990751313421746203318727e+04,2.13085072329873122856421140951098709e+04,7.27035155277198491635026050540684716e+05,8.56097930867239142298567299341454521e-02,4.27696831340353003718261904914631384e-03,2.10447672806995666520731968836973973e-03,1.09968076149428948687766784387492471e-04,3.33948650283747123098338277297291253e-11,3.32959201457646797296448369561077566e-11,2.54931414099936030945883706003869014e-13
data/image/0872x2.png,Inf,Inf,2.69907318040510992266203321450996682e+07,1.29850710612975864575262373044651953e+04,3.29760319311010362161843868244363668e+04,2.12283754669815868156690369020171956e+04,5.37226669732255825735617946685890367e+05,8.63420012963866482403267435924400370e-02,4.72365576171813031865940616622751024e-03,2.31463103156612156441487783265018445e-03,1.08621464817587305347232017369513978e-04,3.51935207039435507442761866582545095e-11,3.51496654281051336767523263409883952e-11,2.55824782118563919780655584367794013e-13
data/image/0873x2.png,Inf,Inf,2.69904624380205463310027795945348596e+07,1.30536714908897551195629416303780066e+04,3.23564886555423650640136094032818900e+04,2.04602399318201251380470086878770262e+04,5.23559134673870953700068786318120668e+05,7.81285787070272127649354812564757891e-02,4.16035338616105914077614892720999399e-03,2.11885375632640356151158224469248214e-03,1.01042378572958694218904023855291919e-04,3.34905541384770167962636328369871305e-11,3.36034053444172214282507746389258252e-11,2.45198720830373658664687459532597979e-13
data/image/0874x2.png,Inf,Inf,4.29732541076367910223638936269125281e+08,1.29646337310208127214395067667653040e+04,4.36317000075027239446417438161256260e+04,2.35642998420564098169235664237559226e+04,7.01642424243084244777636192568978460e+05,8.90662659504598506120475914944197901e-02,4.53255159027728116309556741286810632e-03,2.25012943367178339825838695915835024e-03,1.22104402826222176713137588137201231e-04,3.67739089555180646155791668568431016e-11,3.67326438079234812283864067362871894e-11,2.84620285724882981916272772458966124e-13
data/image/0875x2.png,Inf,Inf,2.87281227132784006903285916288201168e+07,1.39393519508690604744697286590824876e+04,5.50349042251730354919881187440398853e+04,1.40292149896091963415931395612723112e+04,4.71177188236503286983451772233570053e+05,7.20644476593990426645213205081620968e-02,3.96184424103941673236665147155978686e-03,1.93794204474947514787169155317595679e-03,6.52751442291076752323272172719974956e-05,2.55419943931404221002611521974049955e-11,2.54957953317203691683503040234821835e-11,1.20746028897327526771856057194522429e-13
data/image/0876x2.png,Inf,Inf,2.69908282514456110884384011266499531e+07,1.31905087643037578181943599867989073e+04,1.63552301500445872347883913518036856e+04,8.21733409165125748129872639665074274e+03,2.46514579548399311526614978548152460e+05,4.09253800442622800555588331155638326e-02,2.33443666575604309805588378602649264e-03,1.14116391395040918494514241273160805e-03,4.73427491806880093076304083671802056e-05,1.72328779798818282602165726053107211e-11,1.72149540652723415317792141080470975e-11,1.16398922788443893149315914829171427e-13
data/image/0877x2.png,Inf,Inf,2.48729906246472068889342737528753008e+07,1.21439232701636479666996993599323313e+04,1.10228336478732861385909482112584199e+04,8.55844213750187874706442732085001114e+03,1.48827446576482830463974931836945996e+05,3.31671637396594695243802865364745716e-02,1.71410873246310786662559296195573645e-03,8.43876904459427776819283526502121867e-04,3.31273880208517998536598481702325441e-05,1.26690869112721790586285063123466566e-11,1.26554506310946015838937293368779113e-11,5.86219790344215561397886526163549538e-14
data/image/0878x2.png,Inf,Inf,4.90018210707810279869864643078784212e+08,1.46670962134122170265424846631877485e+04,1.52553327862010822919532405308941564e+05,3.54502267794048023759785648186938615e+04,1.72276707463747126479395842509998633e+06,1.09114987836370858327166696656575240e-01,5.94868669038452871801166631649290279e-03,2.90900933645494708205781710092855809e-03,1.08768002099031475737127458311381671e-04,4.11079984698068592341222092107810244e-11,4.05069230540764164270325216763681462e-11,2.00250576562915326765805791601167538e-13
data/image/0879x2.png,Inf,Inf,4.15518666068431270935132729097970985e+08,1.52565842336910013170078560524309482e+04,1.13393518327412165411421883172666266e+05,4.10593279811755763427231828601770815e+04,1.54394176497966167976745960033130546e+06,1.00614573084232006750360207154825757e-01,5.19309965356251888313586373039320872e-03,2.58301759895840399986288422661940188e-03,8.98871607161254476803552661907952743e-05,3.54955901205003625269298242616047197e-11,3.62897529526681288353924911559785769e-11,1.72309186354197334019409296435858031e-13
data/image/0880x2.png,Inf,Inf,2.49317782638364471872818798899330831e+08,1.29971522999330421690950078535176720e+04,3.97804435363026018889931736516431519e+04,2.03548732852510158041163432985206038e+04,7.34361420563370087840632147520753876e+05,7.77623735623971431912671328793769465e-02,3.75327540402049539352825420899057589e-03,1.85912637404477904229938229439939979e-03,9.81646650377366604955170968051967976e-05,2.97888822389437642056887532643225432e-11,2.98210727116758106642283026763788742e-11,2.31200894115714923297624323573351799e-13
data/image/0881x2.png,Inf,Inf,2.60264004265182586989322767982263549e+07,1.24347712719289826644311476869616777e+04,3.43526758218569023942044754135280401e+04,2.41522076398756448202343965342249752e+04,5.34977229850301289712033098089149922e+05,9.82062379460115389262042842153761490e-02,4.36997126286467352997871718945957691e-03,2.16299537840398571695865586201858854e-03,9.04991907017935346992668412778922106e-05,3.62909483099436554269876788056011451e-11,3.67811183615264360899556719700095574e-11,1.84256597786643239451924880039334694e-13
data/image/0882x2.png,Inf,Inf,2.49334644554458498344769965379794281e+08,1.30272021751665491356392579511365324e+04,4.38155202424372841873649675708867081e+04,2.18758038393764403129813596369026090e+04,6.58276750417279462270807405793436311e+05,8.05620664830568611971271804210769541e-02,4.70946058684981544312258605856809228e-03,2.31500493108528139925718387864783611e-03,1.04650483688384066068550337482263158e-04,3.44789005441568159386634410907710702e-11,3.43797243186708295763098601182507919e-11,2.46998925118817470783050278360699088e-13
data/image/0883x2.png,Inf,Inf,2.72310787731316375128597798509716236e+07,1.31371889544148465685831230982937618e+04,4.48125235760248539506599590377160323e+04,2.11501779947456284414453810348170319e+04,8.38392053717055452059622314684955691e+05,8.80449695149870575294497183386263668e-02,4.75416383527293641617929707062089083e-03,2.22805707463529120897693948894331742e-03,9.76474454236766637567679804530038116e-05,3.55441382816786291413148605185042245e-11,3.55120134137448242799978597131305727e-11,1.65448536934345583474355745209810023e-13
data/image/0884x2.png,Inf,Inf,2.69907162250848330823842693879094113e+07,1.30807481599910896702695863533343135e+04,2.38780842848006058974333622135553621e+04,1.45386816627674841513937860519459921e+04,3.70325100239167600347181171552165467e+05,7.07383957591167380322692152731723529e-02,3.72854846526014472960814061476834244e-03,1.88612810540989764493738574927789740e-03,8.49690978632908959091913377714384994e-05,2.94548540830846301617926710336139940e-11,2.93984718424365935767334700979730131e-11,2.01356523738262155456727998742571144e-13
data/image/0885x2.png,Inf,Inf,2.69907916977039339907174671000290666e+07,1.30735686328745862913015481022628388e+04,2.90177695763919090580850843704798373e+04,1.62926432094261657223675260330161013e+04,4.66307759428938017376359510268599676e+05,6.49701673547043093751440269386595773e-02,3.13409775238162315057707273060985338e-03,1.53627363083651685902252156142232322e-03,7.77872610548864420815410929619206541e-05,2.41096043699231703882189651101389928e-11,2.39816476180683202859412979552697482e-11,1.98024953867203887719574774666595004e-13
data/image/0886x2.png,Inf,Inf,2.69907965117198871315462459196926547e+07,1.30498732818555251107135776512271390e+04,3.94045321550488439129961524467676584e+04,1.95144371402240455942927596118674469e+04,5.99480487800153020028925565770542892e+05,7.14504510805253009449378939152044711e-02,3.86022012196506276582854387311219857e-03,1.87510382032955004680769801425843209e-03,9.01769749857480240675660256191196571e-05,2.94745368171312041129631014954245863e-11,2.94702961680496096808595484929332252e-11,2.12508932971546346061020245093758794e-13
data/image/0887x2.png,Inf,Inf,2.69951984645013875444812640689238003e+07,1.30133824160615651436289682270243180e+04,2.69243305426104198605245607186610025e+04,1.98076962277803554843756147217390614e+04,2.94721454152189701368637857178848989e+05,8.78972234006058206042211580018808046e-02,4.62681593911092924219844411158716930e-03,2.30469058882636916665379792518801773e-03,1.10700330970360542055511852316461445e-04,3.61563751880072562221642720363231626e-11,3.62113249545420305487381674003689928e-11,2.73770072131901147888230033116321834e-13
data/image/0888x2.png,Inf,Inf,2.69907362580138240778001808134236716e+07,1.30189904681386320553602809375416151e+04,3.38654604110553943589764656031290336e+04,2.05266372331187598730740455431875020e+04,4.37322601596296840489549766321510927e+05,8.28714272260800299233142040581460219e-02,5.00859424006219058125011051748183557e-03,2.46591266483523806776509487849591922e-03,1.08530471388582144185288696642352809e-04,3.68767577241636655028363912192744936e-11,3.69236566143271420075483192936347299e-11,2.65099293364869179911833162986815698e-13
data/image/0889x2.png,Inf,Inf,2.69904652228293632619249434826757288e+07,1.30512581215438651667107820394911947e+04,3.66599362987605388862731636423774307e+04,1.98088812426069485777712284523814475e+04,5.43542989806157808908265918645597063e+05,7.82371439929033436197019199050740609e-02,4.86653583128318776289356180946166034e-03,2.44416995116439977455657953864475141e-03,1.06935140328963333524764647526544021e-04,3.67052140671604247742832754394387512e-11,3.67217297191837207145483231026730845e-11,2.50261773684074515812515572717853985e-13
data/image/0890x2.png,Inf,Inf,2.71112654245106579993719826070886458e+07,1.30558365691351805725639567257694986e+04,3.56793461441495809326359084733936325e+04,2.16602043049101826070490395818993669e+04,5.17654543855297272513700560176596192e+05,9.94962786005004745894199952726211668e-02,3.97304031103262178334449477385565976e-03,1.99256182746960404421214301142752733e-03,8.48890706438922410055547276325813261e-05,2.93473025931501529634078431630253808e-11,2.89647525662697734649993192430166502e-11,1.49622605766904811949404761565555714e-13
data/image/0891x2.png,Inf,Inf,4.79974601206842184451660048027335729e+08,1.44177059852500097591452572970787247e+04,1.00738014059174926606737482556152942e+05,2.39157139764792758931188849202323207e+04,1.27327708172141186790483194341218975e+06,9.52931309986258417131784976053829134e-02,5.94668920352441665757588912403267271e-03,2.90915986105598028016997750617075559e-03,1.41064667595790128419811195777590702e-04,3.95833250152926778162097327221435728e-11,3.95581981524716507225992686413956483e-11,2.37285061128990530265795228732579595e-13
data/image/0892x2.png,Inf,Inf,2.42494188823518010591001419614488343e+08,1.25875142717061509654155517882648448e+04,4.51284773738227717279485014039733956e+04,2.47409219229936651558561367943650679e+04,1.16666035883666532448539656113662050e+06,9.05257455000201518304834280856748904e-02,4.77927352948605698846940541771423180e-03,2.35717593319306164769760595107028489e-03,1.17451155974219039859855199191541475e-04,3.66563877534213521063854619088809480e-11,3.68527484903567357409623964775210210e-11,2.45382171780979444408678594538219147e-13
data/image/0893x2.png,Inf,Inf,2.69906476441064091733406717907851095e+07,1.31556980221334509623460293951061875e+04,1.94364866173775654377106610824281869e+04,1.08116064741306842477438087441822585e+04,2.71374816200166951010496701410675522e+05,5.70805685677909306515686026517854242e-02,3.51002456948871027361059801587858453e-03,1.78821257740328953881341037807452393e-03,7.35857908301855229266388390293032819e-05,2.67071199586117005774969053172302892e-11,2.68790590625267729125648578546537574e-11,1.72357705084686709380675492849048961e-13
data/image/0894x2.png,Inf,Inf,4.31770087981161642830401418904119749e+08,1.28734715991334945874196106915656245e+04,6.56874674673394740570170787065613150e+04,3.48773708108354096792111801619456955e+04,1.12783388169446050243896888088619637e+06,1.09164038353394325914062436707340360e-01,5.76077509139784810024550390578204566e-03,2.82998969918069239943435381191014571e-03,1.39059898075973369818558053878841130e-04,4.54288889658085530637189665670762724e-11,4.53406739270066796803690920895464343e-11,3.37474155918084049674837471385725085e-13
data/image/0895x2.png,Inf,Inf,2.62557378957289845360033466536955316e+07,1.27159768927320317227261050903936749e+04,3.26992890676243301826542024117977616e+04,1.62249266571691180201130798779159433e+04,7.41917113699152113440173088512066583e+05,7.10042984978418572803824728974371349e-02,3.77059534649223449442293534897864368e-03,1.85343483953057046159239544602091615e-03,8.10778900484908220108732326019698908e-05,2.78378574377778455372492972141824536e-11,2.79482424163834810667911415837088023e-11,1.64023673909308379774216919622668207e-13
data/image/0896x2.png,Inf,Inf,4.30228771769200962305547223990222392e+08,1.28263467148412475998737230446890803e+04,7.04298693870458395449893134618695369e+04,3.83137873391233460428215737407979990e+04,1.21636819047442655615164741253749812e+06,1.12295484675135804445488550002310047e-01,6.71079516412579049701036561504966293e-03,3.32374431655604400663539443272280083e-03,1.62182028992693078531353084468712420e-04,5.24207889839856377709194968167168931e-11,5.22360536365867824591218891324386218e-11,3.94791743608735251389705233087261019e-13
data/image/0897x2.png,Inf,Inf,2.71113461429416287808422125854617312e+07,1.31710537481747977374257977694474075e+04,2.16198902281925981716077771914277721e+04,1.42872825610561727592659334551835950e+04,3.25961080406980653772513852824229683e+05,6.63960193982775454666367793899020191e-02,3.87386177071672591289094045293031814e-03,1.92583252957962112082265302123902968e-03,6.51072427285880297072071096930081317e-05,2.59916309643099712777920554569392877e-11,2.57831627056773795749239652979208046e-11,1.20271206917920398582309984896252416e-13
data/image/0898x2.png,Inf,Inf,2.49368382552150420216178909319843981e+08,1.29377070950707740644711280366502536e+04,4.76580790991186247843689910797744581e+04,2.60665257888048559533875852419288034e+04,8.38864086762033531222031938245986726e+05,1.01674699517821803158288326853369663e-01,4.53034115531425453296106797432330129e-03,2.22836695077478691201090806908751222e-03,1.24393535712190201361053451197730395e-04,3.60911215058729669951783033248994238e-11,3.59929834852537868054421863364720766e-11,2.74671375919319181170658677352505225e-13
data/image/0899x2.png,Inf,Inf,2.69907700369898103649744060743618500e+07,1.31182888048741850557809832505099628e+04,1.75662311625774135888631528348965417e+04,9.61988319993772431382540620166471737e+03,3.04566645370498027219238579749505091e+05,6.30654199407324356228075795085370470e-02,3.86592964707754321407985486304083312e-03,1.89848225317348328266085769402769226e-03,7.82238298320558919949085300779629951e-05,2.75498031625207670242089494502335731e-11,2.74815424159896828897465514020631039e-11,1.87238366244104350684482189754503777e-13
data/image/0900x2.png,Inf,Inf,2.48424454520545536965013585480239416e+07,1.21313198654221344730234357470903650e+04,1.14710322093809377279962578518754696e+04,1.36027204910264431051747647197660511e+04,1.61130110064060260897353946173170350e+05,4.62041879685519762409928627837023801e-02,2.81118797688500663450025963441262070e-03,1.33116156372943530460362173444494517e-03,4.66992917800351092047392413302012950e-05,1.97344767053012845541229430225182308e-11,1.96632129977769182778977761456241219e-11,9.24189184771196592801523646710885917e-14


==> data/fft_images/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0e11,1.0e11,1.8624016846788496e7,11304.797647160924,3228.4105147632467,3117.28178822979,37045.88214836429,0.016221035034146406,0.0008846946604871305,0.0004237770413763913,1.3988874584912691e-5,6.169243009016288e-12,6.141297144990404e-12,2.8116009820874607e-14
0.0011148272017837235,1.0e11,1.0e11,1.9811643125932623e7,11483.682170034837,3325.5192897361726,4067.6177258498387,37729.14071014557,0.027524234521674882,0.001438662061107543,0.0006592174819954082,2.8976653383573386e-5,1.0615763467793708e-11,1.0631044210587251e-11,5.291000035604578e-14
0.002229654403567447,1.0e11,1.0e11,1.9949327795645513e7,11578.252749692849,5512.197066710665,4228.821144270341,38717.43733832728,0.029411764005283045,0.0014676980930052436,0.0007031904358111773,3.222286997623267e-5,1.076480850551789e-11,1.0739405051755935e-11,5.862197903442156e-14
0.0033444816053511705,1.0e11,1.0e11,2.0287779823620006e7,11621.640929719219,5629.22670314759,4671.7430097864035,42576.62527224845,0.030805191040781242,0.001714108732463108,0.0008438769044594277,3.2749104891266294e-5,1.1392946906445422e-11,1.1447916913048437e-11,6.389211173624739e-14
0.004459308807134894,1.0e11,1.0e11,2.0325149147365324e7,11628.00129177947,5907.310950379778,4823.309795948663,45955.94397142607,0.03316716373965947,0.0017494970161014958,0.0008445105125985559,3.31273880208518e-5,1.2669086911272179e-11,1.2655450631094602e-11,6.627302106082866e-14
0.005574136008918618,1.0e11,1.0e11,2.039703129578828e7,11674.137472130466,5934.986156258173,4898.232456933831,46733.467634827364,0.03493576047113274,0.0017797816849132702,0.0008496872382705019,3.391493649571341e-5,1.2825041835805091e-11,1.2806349632815032e-11,6.675625469639278e-14
0.006688963210702341,1.0e11,1.0e11,2.0459357864211276e7,11780.826378247732,6080.714163387577,5151.162300652651,49301.32184751158,0.03595515802152286,0.0017833721646796851,0.0008555964360012552,3.4183153365982214e-5,1.3222697752592428e-11,1.3109029031266512e-11,6.870939060280253e-14
0.007803790412486065,1.0e11,1.0e11,2.09569708758839e7,11785.583667231826,6358.687038672021,5198.023183672842,66467.17900351975,0.03634615656246587,0.0019436685253349834,0.0009381542159867429,3.516737166890828e-5,1.402253050892977e-11,1.398394511918247e-11,7.208052903607647e-14
0.008918617614269788,1.0e11,1.0e11,2.1393015126536023e7,11806.70460029952,6664.352607068808,5587.4635095387075,66918.49287965299,0.037378537383681514,0.0019576874275610565,0.0009431987592605691,3.535026390698005e-5,1.4061694661294185e-11,1.4134629697425623e-11,7.239412760327368e-14
0.010033444816053512,1.0e11,1.0e11,2.1543377418417767e7,11813.145433290243,7175.8405224858,5691.936884796294,74487.7928762094,0.0375109896572135,0.0019657612490797047,0.000947465179137014,3.54105423958689e-5,1.4518587445675656e-11,1.4513847237159492e-11,7.48463822754376e-14
0.011148272017837236,1.0e11,1.0e11,2.1845991549113788e7,11829.035784855349,7233.326495878871,5816.022103335172,74844.37061959908,0.0377018613175327,0.001985017885383195,0.0009531526870091988,3.8843646736971364e-5,1.4733805720404365e-11,1.4708237141683887e-11,7.774465664644508e-14
0.012263099219620958,1.0e11,1.0e11,2.184648786296194e7,11855.500040392899,7237.56083018903,5921.676456030711,79408.84557328993,0.03771646349871231,0.0020104795667535264,0.0009546850226071097,3.899703774588457e-5,1.4814994339054838e-11,1.4777818062122825e-11,8.052691352034547e-14
0.013377926421404682,1.0e11,1.0e11,2.2123704493687246e7,11883.26848774071,7755.208419250373,5938.28480541262,79751.28002135865,0.03777413660615923,0.002063964173415797,0.001000515084032174,3.996297166170798e-5,1.4867774769367787e-11,1.4784685305020046e-11,8.150757897493864e-14
0.014492753623188406,1.0e11,1.0e11,2.2412172948767234e7,11897.226448220234,8019.282637237529,6180.855793490803,80827.81295782597,0.03895980798023918,0.002182500579894457,0.0010541764469877988,4.0501578750200126e-5,1.496783209216607e-11,1.494509046606836e-11,8.869774219350894e-14
0.01560758082497213,1.0e11,1.0e11,2.2557092326789387e7,11898.305952089553,8070.830268329053,6187.240717007591,94558.2556825853,0.03900037190748307,0.002195652124563523,0.0010601096134546049,4.156389494920696e-5,1.521239101612659e-11,1.5072957735177233e-11,8.884078256803863e-14
0.016722408026755852,1.0e11,1.0e11,2.2722348591351707e7,11910.574431458605,8472.548712698677,6288.593681159961,95755.9265423725,0.039124155458497706,0.0022184700875940108,0.0010814213328177776,4.223020604947172e-5,1.5337470645959056e-11,1.533296493383087e-11,8.945051011005078e-14
0.017837235228539576,1.0e11,1.0e11,2.272395110564399e7,11911.472294987016,8485.17470489351,6289.435214286289,96129.40016376476,0.039142525346407796,0.0022222174026702303,0.0010879216933752246,4.3582532144040534e-5,1.551702806154135e-11,1.548025353165278e-11,8.957754274233464e-14
0.0189520624303233,1.0e11,1.0e11,2.2724323827297058e7,11922.43915359932,8910.555950792983,6393.868566851812,96913.57164345977,0.03927074146091388,0.002233495633412751,0.0010911726376840157,4.3636252461014225e-5,1.560909984962237e-11,1.5571018040927004e-11,8.988250972917026e-14
0.020066889632107024,1.0e11,1.0e11,2.2865230715406504e7,11931.641516739344,9066.496342398654,6400.469895537413,98739.93736959873,0.040179402704464934,0.002248451154097251,0.0011153040193929013,4.588541231095857e-5,1.5916896787146848e-11,1.5856219878605723e-11,9.093300341514948e-14
0.021181716833890748,1.0e11,1.0e11,2.3685054678045735e7,11932.717989233228,9142.589267304345,6537.968362804305,106652.86366442696,0.040200204948926135,0.002331799225160327,0.0011411639139504092,4.601781011810985e-5,1.6266791271958537e-11,1.6190536885150493e-11,9.104561317540016e-14
0.022296544035674472,1.0e11,1.0e11,2.3957683733334765e7,11936.999479000828,9967.782002112996,6753.4102480627735,108885.9096103604,0.04092538004426228,0.0023344366657560432,0.0011435866746390046,4.616298074623458e-5,1.6381426911378518e-11,1.623739224648991e-11,9.141325302078941e-14
0.023411371237458192,1.0e11,1.0e11,2.395801491631451e7,11943.155988001112,9981.398660732957,6755.184661651522,112374.0342260859,0.041608927291932565,0.002347562243227112,0.0011558189460537827,4.625397989278597e-5,1.6433229493668616e-11,1.636621108031472e-11,9.241891847711966e-14
0.024526198439241916,1.0e11,1.0e11,2.3958343815002397e7,11956.83023826667,10112.706487482352,7041.744322801735,113173.02511669048,0.04179099637953178,0.002368900864332745,0.0011588242206788289,4.653480193352783e-5,1.645840266433517e-11,1.6385963789367647e-11,9.296145123757187e-14
0.02564102564102564,1.0e11,1.0e11,2.4072795055644523e7,11959.183454762597,10319.292303366523,7183.721685507075,117855.15280435249,0.04274756674344698,0.002374165143140902,0.0011608861293284096,4.669929178003511e-5,1.688606969154929e-11,1.6833349690384788e-11,9.631363794377067e-14
0.026755852842809364,1.0e11,1.0e11,2.4207200533764254e7,11960.683776216056,10429.766333762307,7335.590820756388,123260.37247862498,0.042954871462368066,0.002385753088547872,0.0011609491258936537,4.678920577290249e-5,1.6901226649500745e-11,1.6864382936960324e-11,9.637388789896668e-14
0.027870680044593088,1.0e11,1.0e11,2.449836136808736e7,11961.14183863068,10580.863840394351,7454.1956477275,124418.85252474986,0.04315525151421906,0.0023872971961198235,0.0011720232337907085,4.716012343959349e-5,1.7125104966003754e-11,1.6944644152127385e-11,9.659131966162401e-14
0.028985507246376812,1.0e11,1.0e11,2.4630518051158518e7,11962.371217678292,10732.948969129695,7579.291428175786,128512.63195978415,0.043411815627658605,0.002424374628051798,0.0011773639443478324,4.734274918068801e-5,1.7155319729157307e-11,1.7078107828452894e-11,9.680157427463355e-14
0.030100334448160536,1.0e11,1.0e11,2.4630593784547314e7,11964.888489552786,11022.833647873285,7598.271322851265,130201.4058087976,0.04348340410473619,0.0024318833487992526,0.0011812691466875059,4.745760280968908e-5,1.723287797988183e-11,1.7149606956369344e-11,9.704595008800805e-14
0.03121516164994426,1.0e11,1.0e11,2.4741304828987017e7,11988.300352085933,11079.03988892546,7649.620069722288,131172.34124686717,0.04411483968318498,0.002458896070647719,0.0012076963002972368,4.7799307314056046e-5,1.732853939874397e-11,1.719687823315475e-11,9.713996259646616e-14
0.032329988851727984,1.0e11,1.0e11,2.4741348556855816e7,11988.366088475143,11105.087822044363,7670.1499863124955,140675.3433082687,0.04420902950413035,0.002460809280495319,0.001211338083823359,4.807876247109978e-5,1.7478651379168045e-11,1.7214954065272342e-11,9.730744320073626e-14
0.033444816053511704,1.0e11,1.0e11,2.4741472931911785e7,11999.641183316719,11138.582300649778,7729.876858622408,141856.84899110527,0.045564761825626625,0.0025072988071265937,0.0012146695826875601,4.810276175232416e-5,1.764414593934706e-11,1.7670339799797688e-11,9.824922103719619e-14
0.03455964325529543,1.0e11,1.0e11,2.4741507844029896e7,12007.635864617128,11310.794823353921,7735.963771050859,142461.61387609772,0.045999799435559284,0.0025123420783245347,0.00121965078560812,4.831990296755485e-5,1.7683673401143527e-11,1.7691034357543716e-11,9.933087815427359e-14
0.03567447045707915,1.0e11,1.0e11,2.4741514799144294e7,12014.463103742757,11471.032209380937,7831.8992757834085,142868.60629231288,0.046204187968551975,0.0025223025855223725,0.0012283062369105812,4.8740368105490565e-5,1.804274724029563e-11,1.783117929670076e-11,9.93930477292315e-14
0.03678929765886288,1.0e11,1.0e11,2.4741562579623185e7,12022.711207058717,11507.670148195217,7899.5600303728115,146297.83864424404,0.046399494176814944,0.0025242213800550665,0.0012353072363395217,4.939124137647754e-5,1.807008562896017e-11,1.7999743242780973e-11,9.983942517579745e-14
0.0379041248606466,1.0e11,1.0e11,2.4741582576822102e7,12024.259371648559,11635.777339675917,8072.41252740368,148827.44657648282,0.0467222805749171,0.00255276235459273,0.0012452476450314374,4.944478094924932e-5,1.8332581864687234e-11,1.8207710499269688e-11,1.0056408278293583e-13
0.03901895206243032,1.0e11,1.0e11,2.4741591527483188e7,12024.913885513097,11648.66579287125,8217.334091651257,148930.05924041622,0.04679513729926767,0.0025909587334898526,0.0012642415765132722,4.986764160325463e-5,1.8357856513386095e-11,1.8308675940045013e-11,1.0144800429081473e-13
0.04013377926421405,1.0e11,1.0e11,2.4741662348023973e7,12026.984215033672,11684.458219049327,8281.327400556143,155336.8175681765,0.047365546653627764,0.00259187415232998,0.0012719671741817644,5.0593594936310016e-5,1.8591272162052865e-11,1.8546510783754352e-11,1.0161805337501696e-13
0.04124860646599777,1.0e11,1.0e11,2.474190109136242e7,12034.193630553087,11790.530006290952,8312.401030262905,156989.15433802808,0.047447287294439235,0.002630230289904007,0.0012818220162177539,5.087972887503698e-5,1.9135055530042315e-11,1.9079691527767765e-11,1.0216685638509137e-13
0.042363433667781496,1.0e11,1.0e11,2.4842445452054553e7,12047.343549633306,11829.594931002555,8332.039503518914,158996.78163686834,0.04776773943031787,0.002635589355098067,0.0012906571638992051,5.1082994269050734e-5,1.9226996977239004e-11,1.9169953694510147e-11,1.0273940260305918e-13
0.043478260869565216,1.0e11,1.0e11,2.4872768538729243e7,12056.014710684964,12059.396968342364,8547.022887476625,160743.35819483132,0.04784905344112214,0.002635858798572352,0.0012961399042720314,5.1187069228579686e-5,1.9399807802868747e-11,1.926293658698733e-11,1.0311923365921042e-13
0.044593088071348944,1.0e11,1.0e11,2.4872796392803982e7,12074.331216510833,12365.891301369784,8558.44213750188,161130.11006406025,0.04785626778729075,0.0026598886558016482,0.0012986596628195171,5.176643381090261e-5,1.946014755277132e-11,1.9382781366017157e-11,1.0339428857448442e-13
0.045707915273132664,1.0e11,1.0e11,2.4872819645635907e7,12075.00679984154,12375.420420069831,8589.67801865259,163170.76811610252,0.048883153712496616,0.0026613727565168374,0.0013000880165314897,5.185328483316347e-5,1.9492008233896283e-11,1.9432423333058688e-11,1.0382262789491223e-13
0.046822742474916385,1.0e11,1.0e11,2.4872858195691265e7,12082.410633644053,12377.999130931365,8601.111733746668,163799.01719048808,0.04919884807635244,0.0026868601131369643,0.001305625145268058,5.238253396408725e-5,1.949408286923074e-11,1.9463571696573156e-11,1.0410538785467906e-13
0.04793756967670011,1.0e11,1.0e11,2.4872918004147198e7,12089.746350639596,12494.959243262983,8809.131964374634,165388.53849614089,0.049339386758264395,0.0027003470832597937,0.0013208372645218775,5.281819592046097e-5,1.9558537880845735e-11,1.9505728155401638e-11,1.0481209569418586e-13
0.04905239687848383,1.0e11,1.0e11,2.4872990624647208e7,12111.66446712693,12536.397342034978,8923.350996848385,167036.5086882025,0.049569156765286705,0.0027097384794451244,0.0013261418923863645,5.314141720739144e-5,1.9718662606416835e-11,1.9522656189884362e-11,1.0508400631626453e-13
0.05016722408026756,1.0e11,1.0e11,2.4872994175710883e7,12131.319865422134,12574.974832275437,9124.945241036998,167534.0353298212,0.049816439333603156,0.002720192150438117,0.0013311615637294353,5.3391403732242886e-5,1.9734476705301286e-11,1.966321299777692e-11,1.0526303252634694e-13
0.05128205128205128,1.0e11,1.0e11,2.487300150856623e7,12143.923270163648,12623.154679656634,9376.262695924048,168688.9788101425,0.05053397103778922,0.0027324373743261177,0.0013348055746018792,5.36396337022015e-5,1.9780458818922427e-11,1.974678116128548e-11,1.0760656412712513e-13
0.05239687848383501,1.0e11,1.0e11,2.4873024929998305e7,12149.756593409296,13152.011635975963,9429.900446235619,170291.761061191,0.0505488441928694,0.0027415201908626164,0.0013432891644557022,5.396282544626739e-5,1.992759458188231e-11,1.9777169029112886e-11,1.0993025051633997e-13
0.05351170568561873,1.0e11,1.0e11,2.4873113306504387e7,12170.582623047741,13192.59377906534,9433.21287808054,171743.18860214273,0.050637060660420244,0.002743627924594634,0.0013433223903535436,5.487158362891106e-5,1.999079931446829e-11,1.9889766920778573e-11,1.1023512277380762e-13
0.054626532887402456,1.0e11,1.0e11,2.4873152286840983e7,12172.410390342824,13303.389135766025,9455.837333252724,172539.66144630918,0.05074572097271335,0.002747935047009149,0.0013460730103870963,5.4884986267007433e-5,2.0007930913630003e-11,1.9955998017007303e-11,1.1032482867665798e-13
0.055741360089186176,1.0e11,1.0e11,2.4873195155576907e7,12177.594232698855,13385.41252935958,9585.427174049712,172828.6359724018,0.05108617582783489,0.0027587681212964087,0.0013496636436712516,5.494728009816777e-5,2.0088134201554467e-11,1.9978520407559268e-11,1.1128710771923968e-13
0.056856187290969896,1.0e11,1.0e11,2.487319975168022e7,12183.288277709973,13663.693868976083,9605.476927354366,175206.4186825565,0.05113738485534415,0.0027637608315235727,0.001351943345059007,5.515055347754543e-5,2.0139355589336282e-11,1.9998525791985193e-11,1.1147131020516915e-13
0.057971014492753624,1.0e11,1.0e11,2.4873217438296277e7,12204.7090033772,13740.911529502877,9607.018265574488,175250.37655398072,0.051556806826993894,0.0027640159451140568,0.0013561183937554331,5.520082834619729e-5,2.0199910052240548e-11,2.0139152334303005e-11,1.1157976733860437e-13
0.059085841694537344,1.0e11,1.0e11,2.487324719808438e7,12212.123584854504,14020.858293255907,9619.883199937723,175951.29947014913,0.051596928265868126,0.0027725303890022836,0.0013570453356867014,5.532602087397574e-5,2.0368789217351993e-11,2.0146291918599064e-11,1.1185317162528642e-13
0.06020066889632107,1.0e11,1.0e11,2.4873266075419698e7,12217.16505657061,14157.049593221764,9726.36062321606,179788.03488943606,0.05167015291580753,0.0027925372576823406,0.0013619324372277262,5.537940630789055e-5,2.0458133997233952e-11,2.0213629129681284e-11,1.121961215847687e-13
0.06131549609810479,1.0e11,1.0e11,2.4873280304059427e7,12221.88174385692,14192.202003102166,9807.86689076268,179895.43345491512,0.05184134251488228,0.002800098390142979,0.0013637068716088447,5.5731143891924165e-5,2.0460925917241473e-11,2.02609474443483e-11,1.1221459257228899e-13
0.06243032329988852,1.0e11,1.0e11,2.487330092234117e7,12225.458008035997,14502.501183730034,9870.317299873253,180891.97599286068,0.05195526248108871,0.0028077119025709646,0.0013671396365022815,5.5776680615867853e-5,2.0495098047211e-11,2.0327611627497355e-11,1.1241944492931664e-13
0.06354515050167224,1.0e11,1.0e11,2.49093959475636e7,12244.679974374396,14614.058169246347,10157.797545659567,181987.37888931198,0.05245192942384456,0.0028111879768850066,0.0013686113297307922,5.604154032164843e-5,2.0529270993150045e-11,2.037043000655494e-11,1.1259010011443706e-13
0.06465997770345597,1.0e11,1.0e11,2.500369482003522e7,12255.550345827734,14634.959030820864,10254.001774486775,185037.29017902727,0.05246241136346562,0.0028152504642689324,0.0013722153632323931,5.619001843172189e-5,2.053413795622815e-11,2.038904760093215e-11,1.127040643067061e-13
0.06577480490523968,1.0e11,1.0e11,2.5003717297358483e7,12272.01284911204,14760.767869061037,10267.498656187105,186168.87790939322,0.0526680619030511,0.0028241590782394563,0.001380262137361396,5.6531371664265565e-5,2.0542340650877015e-11,2.0409367564735084e-11,1.1319736914408987e-13
0.06688963210702341,1.0e11,1.0e11,2.5003907875805505e7,12274.734914205903,15103.354415118012,10347.911819472172,186566.95385602326,0.05270467127644359,0.002832614135517603,0.001381249293429732,5.700319870272922e-5,2.0606514326564755e-11,2.0490526403883806e-11,1.134009753879164e-13
0.06800445930880714,1.0e11,1.0e11,2.5004006582677025e7,12275.860779595052,15188.9743622906,10452.857736277583,187045.22021786356,0.052766367148329905,0.002833736503016608,0.0013926540059137906,5.7022299921015524e-5,2.066937934871026e-11,2.054903177394347e-11,1.1353599035199823e-13
0.06911928651059086,1.0e11,1.0e11,2.5052656149239913e7,12275.893803667414,15201.56239491342,10462.736232518317,189026.76937732453,0.05282510015813859,0.002844450751687491,0.0013933498675747168,5.717459321266212e-5,2.068931935005097e-11,2.057822478348003e-11,1.1496109151479382e-13
0.07023411371237458,1.0e11,1.0e11,2.5154916232746545e7,12276.234669048366,15327.751606295093,10583.386128738028,189979.29589542467,0.05310945826242177,0.0028459960515482686,0.0013938920956710322,5.7258503089024744e-5,2.070443416690015e-11,2.0592476369317805e-11,1.1599537088144048e-13
0.0713489409141583,1.0e11,1.0e11,2.5154999162718233e7,12278.793382683425,15336.466786743022,10612.204953356211,190388.61432959055,0.05324731686751639,0.002853208282980515,0.001394628302258173,5.73442234924166e-5,2.0850224904456683e-11,2.0656256172806845e-11,1.163989227884439e-13
0.07246376811594203,1.0e11,1.0e11,2.5254404522983555e7,12296.712612784,15603.946001143633,10683.047429424485,190696.20478120566,0.05347089161558558,0.0028605262918011487,0.0013981114304154347,5.7430414076433505e-5,2.1060648217903784e-11,2.0675657032259382e-11,1.1658045130901822e-13
0.07357859531772576,1.0e11,1.0e11,2.5263455034753907e7,12315.169076734064,15653.156666189056,10746.796915375646,192957.96877026762,0.05351936632201313,0.0028630399384887307,0.0014002691608723708,5.791821640020093e-5,2.1082932992606375e-11,2.0713403964602598e-11,1.1663338090519042e-13
0.07469342251950947,1.0e11,1.0e11,2.526351503492666e7,12334.025728300745,15944.464071430575,10747.110042971204,196251.04043882503,0.053641938725539164,0.002886108406352357,0.0014011444020110176,5.800093425118692e-5,2.1157114038823498e-11,2.0810325013729703e-11,1.1696018291962902e-13
0.0758082497212932,1.0e11,1.0e11,2.5263537957365055e7,12353.292156617967,15990.913761476044,10791.443329312253,196382.1658794004,0.05367981276435187,0.002889671040653057,0.001404625330899624,5.815052590910798e-5,2.131395600554661e-11,2.081762622634825e-11,1.1714398442753695e-13
0.07692307692307693,1.0e11,1.0e11,2.52635564968606e7,12358.866842743128,16159.798614554598,10811.606474130684,197281.11759415892,0.05368235378584453,0.002897478540213454,0.001415210722274521,5.8591483894388814e-5,2.1318513995704944e-11,2.1114525845064403e-11,1.1809500165252411e-13
0.07803790412486064,1.0e11,1.0e11,2.526355823413246e7,12362.242329106708,16219.319161985663,10829.230272624343,199265.53565421348,0.0542366292196739,0.0029062448902892088,0.0014178796104254198,5.864466746561603e-5,2.132793366687611e-11,2.1209037652269295e-11,1.1817657480306838e-13
0.07915273132664437,1.0e11,1.0e11,2.52636731325658e7,12363.993900594718,16279.51300410622,10833.45003240851,200693.00574108018,0.05428507186672824,0.0029161846896742123,0.00142125301399248,5.8685089511291254e-5,2.1338183489873053e-11,2.1209238901473778e-11,1.1831385995481358e-13
0.0802675585284281,1.0e11,1.0e11,2.526397938355451e7,12411.07623349577,16281.27514753071,10881.980377788264,201728.34489068505,0.054465322514081524,0.002918479587835026,0.0014305018623726128,5.8825180981133265e-5,2.149945534769753e-11,2.1242494794700824e-11,1.185359755349371e-13
0.08138238573021182,1.0e11,1.0e11,2.5392031685917567e7,12422.538066703468,16355.230150044586,10888.723197003195,201773.4359479345,0.05458705899283314,0.002924968142213678,0.0014324122149150821,5.9081181752300126e-5,2.1543797136383806e-11,2.1271669759151342e-11,1.1880990127886487e-13
0.08249721293199554,1.0e11,1.0e11,2.5392099316151038e7,12434.470350293725,16380.217041895572,10907.97255017314,202252.78061391102,0.0546849182194255,0.0029356123253668483,0.0014361289965116636,5.913508638156976e-5,2.1550560713562175e-11,2.1454907426167044e-11,1.190211076508232e-13
0.08361204013377926,1.0e11,1.0e11,2.5403266286571052e7,12434.771271928983,16434.583217322303,10930.168736595182,204910.7874156053,0.054687466667659314,0.0029368214747084705,0.0014366621623561977,5.9240940173298794e-5,2.156205348596215e-11,2.148396712469015e-11,1.190910839601939e-13
0.08472686733556299,1.0e11,1.0e11,2.5520339342441645e7,12443.090910493569,16664.41728386622,10977.046502542515,206773.65510332823,0.05472342892870263,0.0029495546392926245,0.0014388778168928297,5.939409225163469e-5,2.1579623436086042e-11,2.1505420113091407e-11,1.1989646015592037e-13
0.0858416945373467,1.0e11,1.0e11,2.5520460618425135e7,12448.704541721114,16680.096815265064,10997.238073319613,208540.94754239303,0.054761058333318464,0.002966323011346183,0.0014429001555702596,5.9986180662930225e-5,2.1583753941857223e-11,2.1515792294202693e-11,1.202712069179204e-13
0.08695652173913043,1.0e11,1.0e11,2.552049607206292e7,12450.401537804903,16693.891999936848,11073.32254060157,208893.9084205121,0.054890949799451645,0.002967153947547155,0.0014452906186973695,6.0032315032813506e-5,2.1627694544925246e-11,2.15171212418881e-11,1.2054248272979838e-13
0.08807134894091416,1.0e11,1.0e11,2.5612617489960484e7,12459.827717253162,16781.492768288397,11147.243813172418,210629.30697863857,0.05495010335340048,0.0029730266919697143,0.0014491562178500714,6.0247768570151106e-5,2.1650162276421663e-11,2.1552467113348742e-11,1.2074602889732754e-13
0.08918617614269789,1.0e11,1.0e11,2.5647714143757153e7,12463.390958143269,16873.284584740148,11194.487318220927,210999.46437206352,0.055032694735494714,0.002986615726685398,0.001452204863515931,6.025933875806836e-5,2.1669060711356513e-11,2.1574903364800902e-11,1.2122123253546668e-13
0.0903010033444816,1.0e11,1.0e11,2.564774954474583e7,12481.410799608713,17107.78761792229,11305.366896451977,213457.92340688393,0.055036951785048,0.0030199410054485808,0.0014594730142836782,6.02643842755516e-5,2.1703482570461087e-11,2.1586365531450663e-11,1.2175646936328678e-13
0.09141583054626533,1.0e11,1.0e11,2.5647797244249552e7,12503.218442790672,17192.60046675256,11309.06073490054,213724.15142854166,0.05508225396744166,0.0030356230476256446,0.0014632676832422081,6.035732599169272e-5,2.178216069163472e-11,2.174536409558182e-11,1.2177547934030566e-13
0.09253065774804906,1.0e11,1.0e11,2.564783156497858e7,12512.473413087153,17231.921754923835,11320.672326911017,214368.41065681697,0.05514945059673429,0.0030356536161549475,0.0014723249977147798,6.0488795991268695e-5,2.178572182071843e-11,2.1754063000101933e-11,1.2220690702564078e-13
0.09364548494983277,1.0e11,1.0e11,2.5647833917791024e7,12519.498978854255,17283.18063297886,11342.740756221752,216268.0546442963,0.055375716395590066,0.0030422000509622597,0.0014842084358095947,6.054689670566027e-5,2.1797332934108625e-11,2.1756804433953332e-11,1.2302604463855068e-13
0.0947603121516165,1.0e11,1.0e11,2.564784007976636e7,12522.683664344355,17324.55454680441,11350.990127363355,217097.97784232447,0.05544714365836788,0.003045284485362582,0.0014894242858783703,6.059293492807608e-5,2.1862533569349128e-11,2.17830830562803e-11,1.2334520663919788e-13
0.09587513935340022,1.0e11,1.0e11,2.5647841697946228e7,12544.585578187169,17460.794370973155,11388.245214029263,217508.2936537336,0.05555729419295145,0.0030491334378572824,0.001490216370255793,6.05935602922755e-5,2.1979554690832864e-11,2.1785305664417922e-11,1.235685529820183e-13
0.09698996655518395,1.0e11,1.0e11,2.5647859663718745e7,12556.335707161214,17519.0467961755,11391.395398179877,217905.2294785322,0.055630172814977785,0.0030514985022056184,0.0014942190924873528,6.0769722284397975e-5,2.199036594085909e-11,2.200061802465365e-11,1.2409622230463686e-13
0.09810479375696766,1.0e11,1.0e11,2.564806766255545e7,12562.92211019354,17566.231162577413,11521.550529466393,218350.37471950642,0.05584526080531853,0.0030628795253530862,0.0014960325012462342,6.146754738778645e-5,2.2192358374853953e-11,2.200871877292949e-11,1.241927205512081e-13
0.09921962095875139,1.0e11,1.0e11,2.5709163231691983e7,12565.2974334759,17639.193928731587,11606.548770709169,219427.20374433344,0.056095407241654016,0.0030656390168342586,0.0015082570158369323,6.157954096781478e-5,2.2255904838469993e-11,2.221988009435877e-11,1.2466665616595703e-13
0.10033444816053512,1.0e11,1.0e11,2.5900801824847627e7,12571.227485012283,17721.72357832476,11670.26492023551,221297.1101797406,0.05623664347002836,0.0030725362246735674,0.0015145148906442409,6.165713482538363e-5,2.227230923760502e-11,2.222216771968794e-11,1.2496349218472685e-13
0.10144927536231885,1.0e11,1.0e11,2.5900944068976376e7,12587.514271706152,17752.299970482418,11756.274102920954,222420.75807863232,0.056300867973909124,0.0030733469402868035,0.001519613086388749,6.18677682814366e-5,2.2281552532136232e-11,2.223509872688732e-11,1.2504033033551536e-13
0.10256410256410256,1.0e11,1.0e11,2.5900962764428366e7,12610.942037791665,17778.33050998395,11760.717779353818,223171.37495125047,0.05657375147862882,0.003074370522595043,0.001522287227567754,6.197105475631155e-5,2.2285975680298672e-11,2.2238620637404898e-11,1.2542961750605784e-13
0.10367892976588629,1.0e11,1.0e11,2.602622382834569e7,12612.867125671262,17820.108487429992,11766.841504315451,223377.30109427887,0.05659350517004413,0.0030859828642592207,0.0015260883096013624,6.202846725105834e-5,2.2387592896903074e-11,2.224688351605793e-11,1.25731900773374e-13
0.10479375696767002,1.0e11,1.0e11,2.6026400426518258e7,12616.457198261915,17827.140985770366,11773.781324590967,223932.87483642492,0.056794926146037455,0.003097748445546944,0.0015269127418116972,6.208119568915498e-5,2.2600083219646988e-11,2.228937701410038e-11,1.2578994292647733e-13
0.10590858416945373,1.0e11,1.0e11,2.6026413006058786e7,12625.525955059906,17877.274900257897,11786.739170544053,227012.5501937003,0.05681185053746234,0.0031033383834223566,0.0015276993982109874,6.24592902354373e-5,2.2610135282573192e-11,2.2497913111031388e-11,1.2651959688006958e-13
0.10702341137123746,1.0e11,1.0e11,2.6026421216434423e7,12627.446428991107,17933.803675802254,11790.660881563515,227856.69913110617,0.056826317219676875,0.003114309515469793,0.0015305688017327249,6.253007138340839e-5,2.2610485312543033e-11,2.25517563621894e-11,1.2714269058300083e-13
0.10813823857302118,1.0e11,1.0e11,2.602648534744803e7,12636.418753175392,17941.31885193899,11836.635148412119,228633.8014168305,0.05700389494899213,0.003115129665384581,0.0015306053552198006,6.261340816895924e-5,2.275164352224068e-11,2.2569318782752205e-11,1.2719988984198516e-13
0.10925306577480491,1.0e11,1.0e11,2.6026512382455222e7,12643.154526097202,17974.220172489855,11849.218929423694,235130.77594983124,0.05708056856779093,0.0031162380157805382,0.0015338484254542764,6.269247367395756e-5,2.2824588303742983e-11,2.2791999198341025e-11,1.2743790431145277e-13
0.11036789297658862,1.0e11,1.0e11,2.602659566647923e7,12652.268920378165,18206.944965322848,11929.68014684135,239361.55340085097,0.05724723436932168,0.0031170026479807487,0.0015360576672802876,6.282779564888898e-5,2.2835090275705452e-11,2.2820847540864645e-11,1.2766898736269831e-13
0.11148272017837235,1.0e11,1.0e11,2.602665971475307e7,12689.692000581445,18223.55201977728,11970.813406358364,245298.50134718613,0.057296657304292946,0.0031209378354730972,0.0015362736308365168,6.295970270371929e-5,2.2891273250093195e-11,2.2826894676993872e-11,1.2795742559165577e-13
0.11259754738015608,1.0e11,1.0e11,2.6151174063631542e7,12694.224877689916,18244.77631876633,12000.679894774192,245362.3750626479,0.05734774060074293,0.0031340977523816233,0.00153790193235758,6.299296833016651e-5,2.2908463823413073e-11,2.28356857958844e-11,1.283218515148563e-13
0.11371237458193979,1.0e11,1.0e11,2.6151422040968526e7,12715.976892732031,18293.33176885099,12075.255128697205,246286.010931186,0.05735155458028656,0.003134688072168445,0.0015382870318504198,6.299402670591354e-5,2.2961872192515152e-11,2.2864766971060047e-11,1.2858582493327398e-13
0.11482720178372352,1.0e11,1.0e11,2.61514830404868e7,12729.386334100675,18318.359210935647,12108.695130418992,246514.5795483993,0.0575323343983402,0.0031375168378117066,0.001542202397377817,6.337997800539092e-5,2.2972739207985702e-11,2.289071609902715e-11,1.2922857241364468e-13
0.11594202898550725,1.0e11,1.0e11,2.6151496613975868e7,12738.159172729931,18383.424224595394,12129.058809574612,247163.33566422237,0.057559387377002134,0.0031440737309790198,0.0015432972781613489,6.359855044112571e-5,2.2986255040502307e-11,2.293008028418277e-11,1.29337718624942e-13
0.11705685618729098,1.0e11,1.0e11,2.6151512390427344e7,12738.453964860957,18394.19513329486,12129.299972118322,249815.55018388474,0.05762113924755006,0.003147569695814377,0.0015437947273256184,6.377528966256281e-5,2.301659838997129e-11,2.2940165566595254e-11,1.3041763450313935e-13
0.11817168338907469,1.0e11,1.0e11,2.6151709815530438e7,12750.304264939205,18517.464502599418,12147.204237595139,249939.25333504475,0.05786951427815162,0.0031523310376257857,0.001547452425600737,6.382733931006744e-5,2.305085739028923e-11,2.294787449189103e-11,1.3075280755325524e-13
0.11928651059085842,1.0e11,1.0e11,2.6255737895728983e7,12750.742518991226,18603.901780611628,12153.329626475059,251046.5739407252,0.05791038179780882,0.003152615088071442,0.0015499393601169846,6.388528374924468e-5,2.305206071563356e-11,2.2952748236186433e-11,1.309812862328296e-13
0.12040133779264214,1.0e11,1.0e11,2.625587467765997e7,12776.794835008506,18621.44762647735,12155.936085792076,252006.17589122077,0.0580772004860869,0.003152838495516143,0.001550009044783955,6.391733942863576e-5,2.3078738116001022e-11,2.299913156754779e-11,1.3158252632861587e-13
0.12151616499442586,1.0e11,1.0e11,2.6256093743044835e7,12782.094839950098,18653.26774706514,12187.614480056896,252054.66239541915,0.058117714339658844,0.0031548739701862225,0.0015507092933542844,6.398968909345079e-5,2.3102984933205425e-11,2.3040158486679038e-11,1.3170931249411276e-13
0.12263099219620958,1.0e11,1.0e11,2.6293523764430713e7,12802.395739291582,18722.32378042762,12246.893406362416,253730.01905822576,0.058236391879676955,0.0031690341904338035,0.001551790902371379,6.42588456896227e-5,2.3123558121599333e-11,2.3047363854221735e-11,1.318575108058646e-13
0.12374581939799331,1.0e11,1.0e11,2.6379408948458884e7,12803.504003788028,18812.97710470389,12261.13101724778,255730.6976507538,0.058243540067433854,0.0031750099624312986,0.001552883937646581,6.437560534954083e-5,2.318352666256311e-11,2.3109725346955988e-11,1.3193765663751312e-13
0.12486064659977704,1.0e11,1.0e11,2.637968831547854e7,12816.28876657201,19241.484218586862,12265.647307112124,256072.55389002635,0.058374393434177774,0.003177182890438222,0.0015534861466938337,6.443338108743769e-5,2.3206738256574796e-11,2.3159307692642324e-11,1.3215087525614101e-13
0.12597547380156077,1.0e11,1.0e11,2.6379783084749e7,12824.184444770628,19302.638500423738,12294.152665120564,256923.45962845543,0.058391606952505316,0.0031804395651068617,0.001558426472818967,6.44789661179296e-5,2.322666720828988e-11,2.320044718719273e-11,1.3239550260481888e-13
0.12709030100334448,1.0e11,1.0e11,2.637983996583924e7,12825.25523411173,19333.485550397912,12315.704607117514,257081.04912895578,0.05844903768514306,0.0031878044731773808,0.0015590569191096663,6.448280326118696e-5,2.327673415690331e-11,2.3239168436581584e-11,1.3253371750730791e-13
0.1282051282051282,1.0e11,1.0e11,2.6379895925837506e7,12825.759647259863,19339.86704728135,12335.010594773423,259081.17137226133,0.05847578568239209,0.0031935844135888626,0.0015621662711276134,6.449012650180771e-5,2.3281730873640746e-11,2.3263287602994226e-11,1.333466659634125e-13
0.12931995540691194,1.0e11,1.0e11,2.650297275163797e7,12826.346714841247,19365.802135708032,12342.930724419062,260108.57967768254,0.058645422008569814,0.0032044377965005024,0.001567065994745569,6.496746587796713e-5,2.3378425400475474e-11,2.3265929664852556e-11,1.3415542124279706e-13
0.13043478260869565,1.0e11,1.0e11,2.6576118062795006e7,12828.431873530895,19415.921548966126,12377.59404049099,261210.50973333296,0.058681217544049945,0.003212607251729246,0.001570243012585226,6.498581193246759e-5,2.3386011274419686e-11,2.3303700094023675e-11,1.343557224075709e-13
0.13154960981047936,1.0e11,1.0e11,2.664510941840753e7,12839.945574945086,19436.486617377566,12420.743584174013,261845.99731741718,0.058686471711443665,0.0032126295263509466,0.0015730005335792621,6.510724272858803e-5,2.3425611073740734e-11,2.332969864326188e-11,1.347298654429934e-13
0.1326644370122631,1.0e11,1.0e11,2.6645189699889593e7,12841.15859905514,19525.201333618137,12422.16822257158,262674.1690380617,0.058851184435697874,0.0032166154020595787,0.0015734318554464027,6.524418160292134e-5,2.344269453914846e-11,2.3380429188780836e-11,1.348716422179137e-13
0.13377926421404682,1.0e11,1.0e11,2.664542880703935e7,12846.031224310293,19531.197408871125,12437.607753323333,262885.03605693084,0.05888899288564104,0.003217429703765311,0.001574893776557493,6.527514422910768e-5,2.345743464378845e-11,2.3402107143762623e-11,1.3507901538704646e-13
0.13489409141583056,1.0e11,1.0e11,2.664550856972662e7,12850.399489088579,19649.21739977252,12479.445598981813,263327.3940612891,0.058950911561071406,0.0032293472923036466,0.0015793412942553533,6.527543944166105e-5,2.3501502637737822e-11,2.3408264926497887e-11,1.3526216252500614e-13
0.13600891861761427,1.0e11,1.0e11,2.6645517497254394e7,12853.830281022407,19657.66763089888,12511.403672470873,265049.6051553889,0.058991552598592845,0.0032308495288668943,0.0015807353106029693,6.534261580222854e-5,2.3502233551119568e-11,2.350945845681223e-11,1.3559338366266084e-13
0.13712374581939799,1.0e11,1.0e11,2.6646857902355198e7,12857.769372924073,19668.914639401988,12568.608984713508,266679.2642091157,0.05914140846560476,0.003233127728960569,0.0015820497614895583,6.553675026507937e-5,2.3510163477889626e-11,2.3527520543423578e-11,1.3573747248988463e-13
0.13823857302118173,1.0e11,1.0e11,2.676578659058398e7,12859.024130101589,19707.58255862399,12625.474081336462,267459.429599806,0.05929759287445365,0.0032455335945826944,0.0015824599685417859,6.566505246773623e-5,2.3512675497570145e-11,2.3580014531007453e-11,1.3614418630627865e-13
0.13935340022296544,1.0e11,1.0e11,2.676746087178017e7,12861.079578341582,19713.4220904169,12638.335823250573,267873.43375494605,0.05930495557295639,0.003246719640866983,0.0015827995974771435,6.568838601309514e-5,2.3648061956891867e-11,2.3587448353867232e-11,1.3626758641489164e-13
0.14046822742474915,1.0e11,1.0e11,2.676748532256491e7,12861.477044033247,19776.05360668719,12650.621169864964,270042.38325830986,0.05940278507282873,0.0032472607139072207,0.0015829852992573588,6.570396395102265e-5,2.365017247924366e-11,2.3606930077922457e-11,1.3664565259978446e-13
0.1415830546265329,1.0e11,1.0e11,2.6767515750585724e7,12862.70934398485,19790.20171123807,12700.3535093248,270560.2315985744,0.059425769187204644,0.0032472967071320484,0.0015840432839992033,6.574178119693882e-5,2.365725923388862e-11,2.367173238772029e-11,1.3669626852600094e-13
0.1426978818283166,1.0e11,1.0e11,2.676755158881257e7,12864.326120011205,19891.214043966287,12781.475984833647,271374.81620016694,0.05942671824651296,0.0032480234331631916,0.00158740065074417,6.575115421794171e-5,2.371616930365034e-11,2.3674226070058735e-11,1.369860038672883e-13
0.14381270903010032,1.0e11,1.0e11,2.6767570831644453e7,12864.571010945216,19977.95384680353,12792.402408256863,271803.4826426937,0.05945295331889212,0.0032572215916093403,0.001594198343926143,6.58022530998309e-5,2.3730286886098764e-11,2.368466134075863e-11,1.3800347857546538e-13
0.14492753623188406,1.0e11,1.0e11,2.676761749149976e7,12867.114275691802,19985.29154144821,12793.022795742172,273335.151512597,0.05945950471049474,0.0032573812693174643,0.0015979678619627287,6.58851076674749e-5,2.3731217834350995e-11,2.3704193475715357e-11,1.3803197959124804e-13
0.14604236343366778,1.0e11,1.0e11,2.677510999072161e7,12873.471599133494,20035.221829547296,12795.39881282355,275298.45439860754,0.05950530897369963,0.0032606200366377966,0.0016003019068516686,6.627913870726554e-5,2.3733730782150722e-11,2.3705175232073823e-11,1.3848352008497047e-13
0.14715719063545152,1.0e11,1.0e11,2.686954982965674e7,12874.333654097522,20082.503113900162,12854.361092966832,277148.843159292,0.05964863468276339,0.003261130890656516,0.001600971005654627,6.6546572798899e-5,2.375098018547606e-11,2.3755891010174293e-11,1.3925420655686704e-13
0.14827201783723523,1.0e11,1.0e11,2.686958891893456e7,12875.403956374039,20117.58776452132,12877.591376660244,278837.78283518495,0.05997532660599981,0.003268024240712281,0.0016011682487327395,6.659588149367358e-5,2.3859874063003188e-11,2.376724327525836e-11,1.3946306819123066e-13
0.14938684503901895,1.0e11,1.0e11,2.6869663954153754e7,12876.670676799282,20128.792050651085,12883.868770103287,282492.78006063413,0.06008985777682137,0.003273441509845736,0.001606557042627321,6.661900491123733e-5,2.3865055146484693e-11,2.3826681531439345e-11,1.3956584355063678e-13
0.1505016722408027,1.0e11,1.0e11,2.686968019736415e7,12881.077048940566,20148.949777047692,12902.682438618014,283694.969966593,0.06023335015098497,0.003273770048176856,0.0016091722829232836,6.667908178285133e-5,2.3919019567717628e-11,2.385325209832535e-11,1.398403094419709e-13
0.1516164994425864,1.0e11,1.0e11,2.686972194492529e7,12885.020027515637,20244.641671580084,12978.509707183506,285420.876443952,0.060281664119978484,0.003285203106053998,0.0016116308315741006,6.704194061279299e-5,2.410960436992317e-11,2.398164761806832e-11,1.4044460185058116e-13
0.1527313266443701,1.0e11,1.0e11,2.686974870823124e7,12887.878118890694,20305.469666785717,12979.712704958289,285518.3724104772,0.060290277640030795,0.0032909649557007164,0.0016135254518955691,6.705133902850131e-5,2.4253383563193567e-11,2.4041759061467594e-11,1.4058385581324757e-13
0.15384615384615385,1.0e11,1.0e11,2.686979909159678e7,12888.100100387475,20351.69261114332,12986.7490385216,285986.27904833184,0.06033432254542153,0.0032937861293199987,0.001617753620186868,6.732903993987029e-5,2.426225129433977e-11,2.4161869827366722e-11,1.4065392163991736e-13
0.15496098104793757,1.0e11,1.0e11,2.6869830973660264e7,12898.24545791391,20479.97507597888,13042.58081445479,286383.56922719686,0.06069948108549132,0.003293877930277146,0.001618096265496599,6.733468562245897e-5,2.440011074319011e-11,2.4179159749263944e-11,1.406626520544655e-13
0.15607580824972128,1.0e11,1.0e11,2.6955788252665434e7,12898.297637019961,20568.414537967485,13095.937022412574,287391.313170949,0.06078551749177261,0.0032948430366304977,0.0016191169460838958,6.734248401666382e-5,2.441515758483554e-11,2.4354473776695313e-11,1.408851165812219e-13
0.15719063545150502,1.0e11,1.0e11,2.6957168097898167e7,12900.27499258781,20701.55019822352,13149.432889001986,289657.2205596093,0.0610328815847656,0.0033023513092925497,0.0016201911039053472,6.744955567584652e-5,2.448649534409579e-11,2.435992508430199e-11,1.4094724700003122e-13
0.15830546265328874,1.0e11,1.0e11,2.6957211692946248e7,12901.213325776014,20853.364587528675,13189.857801322863,290553.2519177207,0.06105517394460819,0.0033032408126114723,0.0016214390164449623,6.766781334539696e-5,2.4518971482225382e-11,2.442510316809901e-11,1.4104302834300769e-13
0.15942028985507245,1.0e11,1.0e11,2.695724048494946e7,12902.63653462719,20927.626679172958,13244.18818183398,290740.98667207203,0.06107343462804953,0.003313696606997148,0.0016240651943218803,6.786125484242465e-5,2.456568077093835e-11,2.4492203868705744e-11,1.4109903842648926e-13
0.1605351170568562,1.0e11,1.0e11,2.695736239537021e7,12904.304441488635,20947.76912228617,13275.39895186334,290783.1164808302,0.061113810163212,0.0033143549329748933,0.0016242238134452182,6.79262478561686e-5,2.4587343662513843e-11,2.4548327882985615e-11,1.4113973765239108e-13
0.1616499442586399,1.0e11,1.0e11,2.6988081269752108e7,12904.367158202704,21153.51678582281,13276.14756252189,291882.34671134374,0.06128129020139816,0.003318085865101167,0.0016263200260963346,6.793871994084941e-5,2.4641162928542178e-11,2.458823840578798e-11,1.4177856670560174e-13
0.16276477146042365,1.0e11,1.0e11,2.69885077117462e7,12904.793471563524,21180.368769437322,13314.637225439625,294010.3440412711,0.061340897019824224,0.0033346977005716846,0.0016268587594359914,6.808631286851523e-5,2.4663981830143777e-11,2.4697986538237403e-11,1.4190968543023295e-13
0.16387959866220736,1.0e11,1.0e11,2.6988662068381716e7,12905.857131620352,21260.372494642066,13317.005353061368,294721.4541521897,0.061487514867483266,0.003339347656392341,0.0016286471009132003,6.819444652829243e-5,2.47262516348827e-11,2.471280802827117e-11,1.4194591800885953e-13
0.16499442586399107,1.0e11,1.0e11,2.698878677247682e7,12907.88842422211,21274.943125789276,13338.070461499137,294846.18231656024,0.061571909910226916,0.0033509941964472763,0.001629191946557955,6.820656545865552e-5,2.4738863040775865e-11,2.473429215284267e-11,1.4228314509981086e-13
0.16610925306577481,1.0e11,1.0e11,2.6989104309824206e7,12907.988622118633,21278.47382106632,13385.327238709515,297559.30889938824,0.06160844156946966,0.0033537717382456163,0.0016353609845684218,6.84925432823336e-5,2.479500518847459e-11,2.4749356514210913e-11,1.4262996068872533e-13
0.16722408026755853,1.0e11,1.0e11,2.698949338054848e7,12908.739288884999,21305.696399785502,13403.654903946684,297879.37767298234,0.061758513157183476,0.0033562564822940946,0.00163700370049824,6.86215306476927e-5,2.4798326687932586e-11,2.4772233776491096e-11,1.4269386347579848e-13
0.16833890746934224,1.0e11,1.0e11,2.6989661094346453e7,12910.142922322535,21311.893777348938,13474.429792834831,297958.2732117222,0.061828556693427635,0.0033586018534076637,0.0016396791742467345,6.871337926500065e-5,2.4803023877985982e-11,2.479570941482782e-11,1.4288735683970177e-13
0.16945373467112598,1.0e11,1.0e11,2.6989806868485697e7,12911.13927544895,21356.519449428542,13500.870083126136,300490.84342306753,0.061936334768813585,0.0033677883812302987,0.001652806012286699,6.884204137797207e-5,2.481088905624165e-11,2.480180557005621e-11,1.4369425145554384e-13
0.1705685618729097,1.0e11,1.0e11,2.698991580964912e7,12911.65990722527,21388.601866696346,13534.218766696547,300493.3369439859,0.061990115153128564,0.0033699275308638026,0.0016533489051135577,6.898938000999129e-5,2.4842260303263716e-11,2.4816130343546762e-11,1.4548003412967337e-13
0.1716833890746934,1.0e11,1.0e11,2.69899466750142e7,12912.180001351342,21391.969670350598,13553.653727562558,302505.1239955508,0.062098547096992675,0.0033727449808839587,0.0016614964519751335,6.900424388301676e-5,2.488186322034111e-11,2.492684637513773e-11,1.4576887463052487e-13
0.17279821627647715,1.0e11,1.0e11,2.698998796344921e7,12913.44805822056,21465.623389589276,13585.328735415244,304169.3466832167,0.0622139165960418,0.0033784084034696607,0.0016634345355716466,6.918198788958722e-5,2.4938658747651992e-11,2.494565906341078e-11,1.458579664958008e-13
0.17391304347826086,1.0e11,1.0e11,2.699001143937422e7,12914.480314059192,21470.88939025307,13587.840547921309,304566.645370498,0.06222384400395144,0.003379135673759434,0.0016655750260516282,6.921805539897198e-5,2.4967849577415525e-11,2.4978822377353022e-11,1.461645092872501e-13
0.1750278706800446,1.0e11,1.0e11,2.699004320061156e7,12914.592254823736,21502.60124668492,13592.252634079421,305152.9411034778,0.06226815976676407,0.0033840220032898727,0.0016707845732716017,6.930167028849831e-5,2.4985425769547538e-11,2.4991943940561974e-11,1.462734723169346e-13
0.17614269788182832,1.0e11,1.0e11,2.6990146076128133e7,12916.684373186381,21572.653234037105,13602.720491026443,305189.01471187477,0.06230253752036391,0.0033856255786545502,0.001672530284322161,6.931453803900747e-5,2.500633826491882e-11,2.499947823811217e-11,1.4627755758902776e-13
0.17725752508361203,1.0e11,1.0e11,2.6990185079345394e7,12920.091033507872,21597.000851016346,13629.68759903003,306969.24864451005,0.06233073905108147,0.003390765451529344,0.0016747467569944515,6.940543685295331e-5,2.504585052323831e-11,2.5004464794094706e-11,1.4629102723187838e-13
0.17837235228539577,1.0e11,1.0e11,2.6990211443529557e7,12921.160497481907,21613.205141078604,13635.330705878785,308000.552399608,0.06233506052683175,0.0033965319102265885,0.0016766673212294447,6.943848086092666e-5,2.509302673214533e-11,2.5078882017945257e-11,1.4633793345261628e-13
0.1794871794871795,1.0e11,1.0e11,2.699021490091234e7,12922.085285105743,21617.203327428684,13671.59500983963,310026.1972283754,0.06234366672480074,0.0034131817251076683,0.0016768563368270391,6.95212838460246e-5,2.512139335032083e-11,2.5126486840750923e-11,1.4649540701287619e-13
0.1806020066889632,1.0e11,1.0e11,2.6990275385700293e7,12922.866380003396,21619.8902281926,13758.952884342192,310190.1668653526,0.06248035885913588,0.003416452518386583,0.0016786737688623415,6.957682304993148e-5,2.5150926242808067e-11,2.5127200656849956e-11,1.4650437602938167e-13
0.18171683389074694,1.0e11,1.0e11,2.699033673324891e7,12923.754946508277,21643.754007025145,13792.291431106118,310280.77603129164,0.06252026771373845,0.0034287394372980442,0.0016788227680770115,6.982311862931048e-5,2.516647649389587e-11,2.5131623764653934e-11,1.4694246817286928e-13
0.18283166109253066,1.0e11,1.0e11,2.6990343484122775e7,12923.865352347411,21660.5172687958,13807.766016007574,311378.5121666152,0.0625914168505209,0.003429539536297074,0.0016817101687855893,6.982779002637256e-5,2.5207152249711497e-11,2.5154872833558407e-11,1.4718341069699008e-13
0.18394648829431437,1.0e11,1.0e11,2.6990357135964915e7,12923.927856682209,21665.11939985151,13849.906100095584,312683.67245683796,0.0626768041342128,0.0034297041085659345,0.0016837726859933117,6.99852678886938e-5,2.520924179075232e-11,2.5193230789041863e-11,1.4776605371613544e-13
0.1850613154960981,1.0e11,1.0e11,2.6990360465448156e7,12924.124395334908,21708.954156544256,13853.034878179613,314140.60102240497,0.062715321483442,0.0034301794938742416,0.0016848458208594621,7.011404859457406e-5,2.5213491698097228e-11,2.5199069928375665e-11,1.4795895689294967e-13
0.18617614269788182,1.0e11,1.0e11,2.6990365796218414e7,12924.161397031527,21734.758400932304,13869.307515642717,314290.2090458202,0.06272226783621074,0.0034323656767252355,0.0016876362069985762,7.013094960353493e-5,2.5285359775671255e-11,2.5275624977672638e-11,1.4809401340913235e-13
0.18729096989966554,1.0e11,1.0e11,2.6990368390935782e7,12924.685677471756,21792.83300442948,13879.065717732645,317293.59674525977,0.06282708804856699,0.0034376992020642007,0.0016886429701059064,7.021450631160327e-5,2.5301613296183505e-11,2.529898210476651e-11,1.4825094291700819e-13
0.18840579710144928,1.0e11,1.0e11,2.6990380643058464e7,12924.770473586485,21799.72721444921,13882.042150363075,317491.68563118565,0.06297745249087518,0.003439747043232068,0.0016915550872631873,7.040936303307112e-5,2.530175146354755e-11,2.531196529574859e-11,1.4825881535460134e-13
0.189520624303233,1.0e11,1.0e11,2.6990382662671793e7,12926.619655728862,21847.13461310099,13882.215029000175,317617.51335878693,0.0629794446422746,0.0034410747972516958,0.001693046018064504,7.047213570371613e-5,2.543255625025888e-11,2.5357592448676968e-11,1.4854921791629424e-13
0.19063545150501673,1.0e11,1.0e11,2.6990392568972364e7,12927.061720386773,21856.995756325196,13908.435937400873,317696.3508677864,0.06306541994073243,0.0034433394205063807,0.0016931722636568352,7.053867376345453e-5,2.5514599407436383e-11,2.5467901672979975e-11,1.4855247869837144e-13
0.19175027870680045,1.0e11,1.0e11,2.699041089158092e7,12928.485001980298,21887.355391786266,13942.085428368306,320767.9477112727,0.06308390702157421,0.0034435883920628653,0.0017004590004332195,7.054261724646834e-5,2.553183476643765e-11,2.5492885624957146e-11,1.4873760700715633e-13
0.19286510590858416,1.0e11,1.0e11,2.6990416504484065e7,12928.499582569799,21899.247607171437,13948.535475468612,321709.63994686917,0.06330831586532057,0.003444612879234055,0.0017033151764967347,7.0558302306025e-5,2.554199439314042e-11,2.549579533172037e-11,1.4896422771151258e-13
0.1939799331103679,1.0e11,1.0e11,2.6990424716912318e7,12929.442102080118,21937.745790802677,13960.429383359173,323056.60630043584,0.0633178686454805,0.003445482860400012,0.0017059468546843496,7.0634207404809e-5,2.5661048457382646e-11,2.5606614561468848e-11,1.4907300886127857e-13
0.19509476031215162,1.0e11,1.0e11,2.6990425355166715e7,12929.83447519098,21968.032931789316,14029.214989609196,323535.6755851968,0.06353566424797744,0.003476722459971011,0.001706412788957907,7.067766007934433e-5,2.5669064505216553e-11,2.562910941938456e-11,1.496226057669048e-13
0.19620958751393533,1.0e11,1.0e11,2.699043952115322e7,12929.892443826817,21982.77175328587,14065.383723310928,324342.2323271718,0.06377197249130194,0.003483825039126847,0.0017102262563999287,7.072805067727313e-5,2.568924400727202e-11,2.5660982553017938e-11,1.4996040232063721e-13
0.19732441471571907,1.0e11,1.0e11,2.6990450092368748e7,12929.893914830633,21985.863736250158,14091.035255232357,325961.08040698065,0.06381282034447665,0.0034868993534018775,0.001711400462082968,7.075609976193726e-5,2.5737162127705862e-11,2.5683333784326838e-11,1.5005860197963616e-13
0.19843924191750278,1.0e11,1.0e11,2.6990462438020546e7,12930.685318809283,22082.06328564296,14099.842825845979,326054.7216210439,0.06383189726267444,0.003498352557672844,0.0017125157577172843,7.087001333323739e-5,2.582983420182022e-11,2.572386436971078e-11,1.5006606575057453e-13
0.1995540691192865,1.0e11,1.0e11,2.6990465222829364e7,12930.8607640459,22177.44983274733,14111.246354056546,326130.18381081213,0.06385960115327673,0.0034989292442301682,0.0017131015259945063,7.089291723650714e-5,2.5879081740045996e-11,2.5731122726428708e-11,1.5012791979709698e-13
0.20066889632107024,1.0e11,1.0e11,2.6990467583151687e7,12930.97916303885,22217.740716939545,14156.728898410247,326757.11528734333,0.06397190327845571,0.0034995447310868207,0.0017138227607659182,7.124467167800165e-5,2.5881604198971747e-11,2.578316270567738e-11,1.5020526374638182e-13
0.20178372352285395,1.0e11,1.0e11,2.6990480029694006e7,12932.073613902692,22273.34509259869,14188.508634986245,327673.2553927002,0.06398436604405984,0.00351002456948871,0.0017148457525063912,7.146714096160976e-5,2.588354792952277e-11,2.5807640576461956e-11,1.5064079048033715e-13
0.2028985507246377,1.0e11,1.0e11,2.699048372364261e7,12932.566109907399,22274.7384859026,14193.413333927376,328185.202532865,0.064329267080806,0.0035111910301202642,0.0017160077253780654,7.14952443054779e-5,2.589769045173219e-11,2.5826672309566668e-11,1.5095071187554206e-13
0.2040133779264214,1.0e11,1.0e11,2.6990484837924413e7,12932.662679815354,22503.209935364943,14243.076196359447,328656.8995111341,0.06441041346112313,0.0035134860964044674,0.0017213909722448126,7.15275834804794e-5,2.5909581497003246e-11,2.5827557827823957e-11,1.509913005349626e-13
0.20512820512820512,1.0e11,1.0e11,2.6990489462572135e7,12935.441716318068,22511.099488510758,14284.071623790287,328737.4153025955,0.06441303915054522,0.0035172452043636215,0.0017300515791251244,7.20996760974035e-5,2.5949906305880103e-11,2.5848748806030184e-11,1.5119451349803752e-13
0.20624303232998886,1.0e11,1.0e11,2.6990498960757516e7,12936.037937611467,22566.099650152795,14287.282561056172,328844.231890473,0.06447181836795145,0.003518095538379622,0.0017306395668690395,7.217263166699809e-5,2.595069774410668e-11,2.5898840542318507e-11,1.5162826055925646e-13
0.20735785953177258,1.0e11,1.0e11,2.699050247351825e7,12936.731615090339,22583.891578571933,14339.232808778595,329359.3209995729,0.06448219677853144,0.003522643394543824,0.0017310884643489983,7.243245596769768e-5,2.5963962172109237e-11,2.5904540832837203e-11,1.516895435904925e-13
0.2084726867335563,1.0e11,1.0e11,2.6990507099897575e7,12937.448954576492,22612.026075538288,14405.004149007911,330161.0364030612,0.06448690705207342,0.0035247586042655822,0.0017375055071223173,7.256473061802352e-5,2.599163096430997e-11,2.59522192820975e-11,1.5181955811444263e-13
0.20958751393534003,1.0e11,1.0e11,2.6990507809091654e7,12937.598818913393,22716.907158123147,14411.269320611153,330671.40307210985,0.06467659645010257,0.0035248554013533853,0.0017390399997086832,7.273321906850412e-5,2.605774807744889e-11,2.600146682059329e-11,1.5182923835236366e-13
0.21070234113712374,1.0e11,1.0e11,2.699051417878543e7,12937.707095070775,22727.422917588705,14446.71450186515,330786.60851946945,0.06469821801267704,0.003533556619945264,0.001742558482730557,7.275124096964254e-5,2.6097850676601208e-11,2.6014083728523247e-11,1.518336273144545e-13
0.21181716833890746,1.0e11,1.0e11,2.699052256053494e7,12939.013823027497,22821.868038225424,14459.269875021768,332198.9643800833,0.06481464494336527,0.00353551563228826,0.0017429222839148452,7.286423857516098e-5,2.6113776249103457e-11,2.6022530604707987e-11,1.5206836112635602e-13
0.2129319955406912,1.0e11,1.0e11,2.6990531568319846e7,12939.810835750013,22940.756783509976,14463.167212388129,332580.80107725656,0.06482564963244745,0.0035406594470184273,0.001743683946792358,7.302888299385661e-5,2.624554379103798e-11,2.610101735915641e-11,1.5231563527598644e-13
0.2140468227424749,1.0e11,1.0e11,2.6990543277003072e7,12940.341252593738,22958.655317252764,14487.2788458008,333643.9138792302,0.0649701673547043,0.0035426703880289305,0.0017438503534493767,7.328177521964483e-5,2.6304265339034827e-11,2.6151259168978098e-11,1.524638777639674e-13
0.21516164994425863,1.0e11,1.0e11,2.6990551191947088e7,12942.512133828819,22958.712100486922,14538.681662767483,334334.10803255654,0.06507152824184287,0.0035426749528892124,0.0017461131307824405,7.341878228798254e-5,2.631508909874163e-11,2.6198484358249388e-11,1.5248392791122967e-13
0.21627647714604237,1.0e11,1.0e11,2.6990551270419158e7,12943.0167595574,23011.548377008472,14540.680043540437,336410.8943659917,0.06517548131295536,0.003549905687861151,0.0017467454974615985,7.343984970312771e-5,2.6319508456383736e-11,2.6222871786807527e-11,1.5257832127262537e-13
0.21739130434782608,1.0e11,1.0e11,2.699055277293001e7,12943.06015802708,23030.35653887687,14582.404764385014,336933.26748330053,0.06520424840167433,0.003552327541610524,0.0017486132219955808,7.351173815420433e-5,2.6324609075092458e-11,2.6234991563741554e-11,1.525829764798131e-13
0.21850613154960982,1.0e11,1.0e11,2.6990564690184917e7,12943.08207176032,23121.07022760443,14601.23877691817,337156.0087445482,0.06522808595191722,0.0035551750122879712,0.0017504125649467905,7.354294621754635e-5,2.63528640621019e-11,2.6255796325104646e-11,1.5275055093176655e-13
0.21962095875139354,1.0e11,1.0e11,2.699056621650025e7,12943.084163396952,23152.782700652268,14718.977466799242,338106.9997444337,0.06524057279417596,0.0035586879083257692,0.0017522278660920285,7.358579083018553e-5,2.636729459873184e-11,2.6273742097531837e-11,1.528672701443248e-13
0.22073578595317725,1.0e11,1.0e11,2.699057430259214e7,12943.157745002609,23204.910468465452,14730.071248186638,339036.37848586513,0.06526109894812149,0.003561969979287702,0.001754278085539411,7.360675965422958e-5,2.6385803339791316e-11,2.62932754167411e-11,1.530568801108183e-13
0.221850613154961,1.0e11,1.0e11,2.699058167208953e7,12943.533326066881,23291.037930247374,14746.868160669053,340202.789071821,0.06529632027518208,0.0035705203708246242,0.0017544129879033291,7.371650812977713e-5,2.6402323009437514e-11,2.6326556630699762e-11,1.53651929085499e-13
0.2229654403567447,1.0e11,1.0e11,2.699058430346761e7,12944.252360023704,23301.161749910756,14770.378453707996,342467.2087906731,0.06530940361608342,0.0035715223486355923,0.0017571678047038077,7.375759121299476e-5,2.6404443965492617e-11,2.6330555926356946e-11,1.5368643032456075e-13
0.22408026755852842,1.0e11,1.0e11,2.6990592040046465e7,12944.790327696795,23307.74318680142,14794.489841439154,342780.3144294115,0.06561921676786957,0.003574556263881742,0.001759453514431396,7.388348347189227e-5,2.6449208319101592e-11,2.6401620357629068e-11,1.5404448725539365e-13
0.22519509476031216,1.0e11,1.0e11,2.6990593233943935e7,12944.856445897385,23509.294454556308,14796.067338037596,344774.0332374339,0.06567798475848663,0.003587788672790041,0.0017606595549557742,7.390260970932299e-5,2.6463433146662247e-11,2.6443055469058276e-11,1.540775261293656e-13
0.22630992196209587,1.0e11,1.0e11,2.6990593941088572e7,12945.78002201913,23679.966416747713,14798.93923520884,345297.4060566244,0.06577976774690941,0.003591579843710325,0.0017681920360839943,7.395266331870756e-5,2.6467689803547782e-11,2.6446765802360632e-11,1.5414868209911413e-13
0.22742474916387959,1.0e11,1.0e11,2.6990596500580467e7,12946.640916741038,23729.71016725081,14802.117153814912,348513.08715311566,0.06587083229113486,0.0035916512830425572,0.0017695156672297872,7.399085924051968e-5,2.652161275114228e-11,2.6461997457155806e-11,1.5415507190240796e-13
0.22853957636566333,1.0e11,1.0e11,2.699061200521924e7,12947.235971021679,23793.931124924376,14837.062330956836,348951.7636081942,0.06591155680443979,0.00360114136887574,0.0017708035914515234,7.428017017947628e-5,2.653471923604356e-11,2.646538873640031e-11,1.5417169298416917e-13
0.22965440356744704,1.0e11,1.0e11,2.6990613800294705e7,12949.349944130516,23878.084284800607,14838.932617400464,349765.8916207431,0.06592596189508984,0.0036024922230368708,0.001772142798081864,7.44066054339902e-5,2.6538895561228967e-11,2.650344874428531e-11,1.542549874679068e-13
0.23076923076923078,1.0e11,1.0e11,2.699062702277314e7,12951.302625976847,23913.58190067918,14876.354446542402,350302.6631092049,0.06593790722926494,0.0036091409336462274,0.0017726494112804139,7.441132955907624e-5,2.654806932479352e-11,2.650663097300931e-11,1.5430725985652477e-13
0.2318840579710145,1.0e11,1.0e11,2.6990630124736387e7,12952.453511387337,23924.897884530357,14894.41209358715,350551.3998750773,0.06598460512898562,0.00361145026387675,0.0017735500638363106,7.445194444619421e-5,2.655688563896317e-11,2.6512932787123093e-11,1.5436810214403661e-13
0.2329988851727982,1.0e11,1.0e11,2.6990636062935047e7,12954.889168614014,23930.801426614227,14943.659414614423,350943.810596426,0.06624166871006365,0.0036173854415100046,0.00177493653182256,7.445603207346175e-5,2.6699173803794636e-11,2.6649166381611248e-11,1.5448427744415855e-13
0.23411371237458195,1.0e11,1.0e11,2.699063901074217e7,12955.200795976998,23940.36537822316,14970.419121560895,351727.25667847495,0.06626310278104015,0.0036185385390147774,0.0017753595226150847,7.451608766741943e-5,2.67071199586117e-11,2.672064160326321e-11,1.545841867212549e-13
0.23522853957636566,1.0e11,1.0e11,2.6990639398647677e7,12955.983959100373,24038.670638972148,14986.633338394071,352999.9672979043,0.06628183592500207,0.0036218014317328513,0.0017764646029974197,7.461748292116812e-5,2.6718409307622523e-11,2.6736919595325003e-11,1.5466554089939807e-13
0.23634336677814938,1.0e11,1.0e11,2.699064139150492e7,12956.128635608531,24040.060187205294,15023.455502704392,353150.5769770278,0.06639601939827755,0.0036280208371691925,0.0017823533165492516,7.4662056712296e-5,2.6800577489353353e-11,2.677754905809505e-11,1.5519761440978976e-13
0.23745819397993312,1.0e11,1.0e11,2.6990643537654296e7,12956.711564866433,24047.146264686337,15049.770388131874,354130.45789116906,0.06642718056575715,0.003630421078815958,0.0017838231385193882,7.466531472741513e-5,2.6803143304499946e-11,2.679469004774124e-11,1.5525325086224004e-13
0.23857302118171683,1.0e11,1.0e11,2.6990646535616625e7,12956.77209447688,24089.12549660889,15055.676590222809,354598.1585085111,0.06643508617233879,0.003642269079870735,0.0017838478676475567,7.468697485641934e-5,2.6861251686544628e-11,2.679691581523751e-11,1.5544611502322773e-13
0.23968784838350055,1.0e11,1.0e11,2.699064683525979e7,12956.834793763595,24093.856792626422,15080.6977320922,357020.7036593311,0.06644505100951939,0.0036434387831406206,0.0017848108195710208,7.469593836746953e-5,2.6885139453433282e-11,2.681636665402951e-11,1.5575182792443797e-13
0.2408026755852843,1.0e11,1.0e11,2.699064764410641e7,12957.121380909693,24111.8831500048,15092.99058983004,357600.7863716387,0.06653169911710517,0.0036500118931864648,0.0017871570983107453,7.470328191135965e-5,2.693023542539781e-11,2.683710551879499e-11,1.5587336071546324e-13
0.241917502787068,1.0e11,1.0e11,2.6990650146544572e7,12957.363699983654,24127.931921220523,15105.696450280428,359434.50810495095,0.06660715824138905,0.003651886913987851,0.0017872159097132721,7.484703848817362e-5,2.693682131658648e-11,2.6842294625879335e-11,1.564283701128776e-13
0.24303232998885171,1.0e11,1.0e11,2.6990652046667654e7,12957.835455646737,24225.092126789994,15129.112195442598,359557.13263603824,0.06666497809128252,0.0036577798152466305,0.0017882125774032896,7.514661262121766e-5,2.6987040145323884e-11,2.687905906252677e-11,1.5712572287981552e-13
0.24414715719063546,1.0e11,1.0e11,2.69906542607228e7,12958.410478781825,24353.919592103626,15165.012778265835,360573.2655314899,0.0667772635611141,0.0036603074986043867,0.0017903471503694448,7.529812351549806e-5,2.7013453448016376e-11,2.6882800596002462e-11,1.573485902468233e-13
0.24526198439241917,1.0e11,1.0e11,2.6990654917882375e7,12958.511821853397,24387.352157674595,15175.064836422245,361276.66238264745,0.06678703599159869,0.00366505955760564,0.0017921727751978632,7.530338995332155e-5,2.7059945623162106e-11,2.6916115891172603e-11,1.57394953016993e-13
0.2463768115942029,1.0e11,1.0e11,2.6990655777556945e7,12959.789096353692,24534.75967759341,15194.905595011267,362898.28220739355,0.06706566083321225,0.0036665024934778583,0.0017966818417358313,7.540004876088551e-5,2.7105419130911904e-11,2.6980298499100678e-11,1.574028468417518e-13
0.24749163879598662,1.0e11,1.0e11,2.699065680965621e7,12960.575784425848,24563.27765996487,15215.827259622009,363590.40159502864,0.06714081714628145,0.0036673185128605255,0.0017981288718140799,7.574122584768501e-5,2.7152465971921952e-11,2.7029412585375582e-11,1.574727368057935e-13
0.24860646599777034,1.0e11,1.0e11,2.6990663158714574e7,12961.43575608292,24620.720435356794,15233.643746737423,364888.4087765432,0.06715154535899515,0.0036713343198715434,0.0017989837939821746,7.576477373463989e-5,2.717929376656924e-11,2.7109440444794425e-11,1.5762180830371987e-13
0.24972129319955408,1.0e11,1.0e11,2.6990663427135218e7,12964.029327967399,24665.837550558597,15267.827926327567,365888.8757247287,0.06716684571665847,0.0036718971642856883,0.0017993942981251656,7.577431265777086e-5,2.7244368070218796e-11,2.7172556979029502e-11,1.5762540984027307e-13
0.2508361204013378,1.0e11,1.0e11,2.6990666807964828e7,12964.633731020813,24795.06169494024,15268.241471340038,367167.99964251096,0.06727416592770818,0.0036723829437775965,0.001804118475391586,7.578486380056677e-5,2.725780088846579e-11,2.718640047676217e-11,1.5783815891593597e-13
0.25195094760312153,1.0e11,1.0e11,2.6990667919161636e7,12964.788529663345,25009.67052300577,15271.014287342283,367276.3196005278,0.0672909614505789,0.0036730846406281535,0.0018114006301862204,7.58827450412139e-5,2.7276686471692143e-11,2.7187215978969176e-11,1.583358363225104e-13
0.2530657748049052,1.0e11,1.0e11,2.6990671037767176e7,12965.057024476426,25073.919843899537,15288.163352551439,367293.12665545824,0.06732038084641727,0.0036777301987910224,0.0018155697104706816,7.591565223428006e-5,2.7286517921543977e-11,2.7206292775698805e-11,1.583901921561089e-13
0.25418060200668896,1.0e11,1.0e11,2.699067109417683e7,12965.71811853981,25091.641613284435,15292.048620766407,367322.8125790147,0.06736804357934173,0.0036869961881377507,0.001815577376103004,7.601653038625645e-5,2.728689700692509e-11,2.7207580901296e-11,1.5852991257264064e-13
0.2552954292084727,1.0e11,1.0e11,2.6990672805332158e7,12966.049887050694,25094.288876494993,15338.207896147685,367502.2060630843,0.06737814337650572,0.0036889836290878684,0.0018163303412064313,7.606325639915295e-5,2.7311840803475028e-11,2.721040911295874e-11,1.585813125557402e-13
0.2564102564102564,1.0e11,1.0e11,2.6990673955050983e7,12966.250139808286,25194.018874029105,15349.855573589508,368420.4029374164,0.06742994913913586,0.0036908177755128257,0.0018168017239593456,7.636189316275426e-5,2.7314132845477603e-11,2.7224209656180224e-11,1.5877788457570916e-13
0.25752508361204013,1.0e11,1.0e11,2.699067684821207e7,12967.50503142169,25219.34419754426,15415.968370883602,370141.0948003462,0.06753624161649871,0.003691638898639522,0.0018209531825516443,7.640277518641402e-5,2.7321757235846394e-11,2.72254420475271e-11,1.5882566262142643e-13
0.25863991081382387,1.0e11,1.0e11,2.699067976789935e7,12967.664324289415,25220.85876455352,15425.660964054498,370176.5088208764,0.06754059271704996,0.003699410587249771,0.0018224280327380365,7.646586855306307e-5,2.7409158513604088e-11,2.734288246672678e-11,1.5885312045320596e-13
0.25975473801560756,1.0e11,1.0e11,2.6990680012458127e7,12968.074619003646,25233.717666265406,15488.648429383187,370325.1002391676,0.06756145107589602,0.003701321698926037,0.0018246048345060368,7.648920742721744e-5,2.741158343938307e-11,2.7345450432823575e-11,1.59270863358246e-13
0.2608695652173913,1.0e11,1.0e11,2.6990685148909487e7,12968.779744109883,25250.437807002323,15491.666459758066,371271.6153921013,0.06767281480195889,0.0037221047618194027,0.0018264630398556571,7.6562173756784e-5,2.7496820812429276e-11,2.7401805307732092e-11,1.5956380960819613e-13
0.26198439241917504,1.0e11,1.0e11,2.6990685829608954e7,12970.024616877898,25253.064836277084,15531.773099070704,372001.547496065,0.06768166097565065,0.003724090884132502,0.0018269563415447918,7.671445342547266e-5,2.753215771001391e-11,2.7481542415989683e-11,1.597132401041073e-13
0.2630992196209587,1.0e11,1.0e11,2.6990687726292834e7,12970.180393991508,25484.21907715413,15540.692851103491,373064.98882863316,0.06772881639894311,0.0037285484652601446,0.0018271984048218333,7.675913089609824e-5,2.7549803162520767e-11,2.7522362270045602e-11,1.6005249425575184e-13
0.26421404682274247,1.0e11,1.0e11,2.6990687993598763e7,12970.987517480262,25529.08036299776,15541.566547404127,373284.85712008766,0.0677398288398989,0.003729649428681722,0.0018303162651004908,7.684038775303526e-5,2.7554523343637957e-11,2.752907399848331e-11,1.6007920498461759e-13
0.2653288740245262,1.0e11,1.0e11,2.6990689922232423e7,12971.557866648385,25533.836881862157,15552.299724515786,373538.593888753,0.06791351535694455,0.0037324694469334663,0.0018334637981712496,7.684362047072044e-5,2.756299232964791e-11,2.759388419658037e-11,1.601572138587391e-13
0.26644370122630995,1.0e11,1.0e11,2.6990690738633167e7,12971.57413730985,25576.002338304457,15581.82135848595,373689.3321517171,0.06795018466762758,0.0037341825786849823,0.0018342170808642768,7.688447508842115e-5,2.761744695319014e-11,2.759450018208149e-11,1.6038507863329915e-13
0.26755852842809363,1.0e11,1.0e11,2.699069080415655e7,12972.612063657798,25636.93114631959,15614.227587027975,376246.58255762607,0.06808875753351916,0.003751681452673979,0.001834360200723456,7.696914766264542e-5,2.764010849042032e-11,2.759525819420425e-11,1.6046729126891136e-13
0.2686733556298774,1.0e11,1.0e11,2.6990692629461408e7,12973.045117672504,25693.711128089875,15620.618382314558,376555.5883825693,0.06824627555423793,0.0037523354147221627,0.0018357668317879642,7.697664540502093e-5,2.7683476804050043e-11,2.759540073162316e-11,1.607504192480939e-13
0.2697881828316611,1.0e11,1.0e11,2.6990696037735265e7,12973.146569359555,25709.471367818307,15645.097449181429,376577.38383073907,0.06835052787750358,0.0037532754040204954,0.001836885002605266,7.69919580503703e-5,2.771906655600146e-11,2.7602797201705614e-11,1.6077695389881636e-13
0.2709030100334448,1.0e11,1.0e11,2.69906965764144e7,12974.145625300593,25762.086725485886,15720.094613160265,377310.34731126955,0.0684329190144218,0.0037566713383704138,0.001839611427128617,7.70354147776552e-5,2.7734463211518372e-11,2.7611501700088437e-11,1.6118690469414057e-13
0.27201783723522854,1.0e11,1.0e11,2.6990697463801444e7,12975.551403273092,25777.494845248082,15856.311025974166,377643.96176378225,0.06846727379693109,0.0037600567340377515,0.0018400274493893742,7.719377297420167e-5,2.7739412489376574e-11,2.763263500815936e-11,1.6124367003721418e-13
0.2731326644370123,1.0e11,1.0e11,2.6990699082103252e7,12977.829165531055,25778.347379711107,15874.28529379023,378403.7354458512,0.06848838885459178,0.0037603935921077672,0.0018420627252645613,7.722065089386902e-5,2.7828086512274562e-11,2.772175886842361e-11,1.6126389923467213e-13
0.27424749163879597,1.0e11,1.0e11,2.6990702398203116e7,12977.853387271149,25781.76912774462,15912.835416877948,379693.8771983461,0.0685405501769004,0.003761597733337434,0.0018422423549444998,7.724036797566296e-5,2.7837857437777844e-11,2.7762320701312608e-11,1.6145717180037458e-13
0.2753623188405797,1.0e11,1.0e11,2.6990702550450217e7,12978.223162200966,25816.46841082707,15927.708811898094,380298.6298432064,0.06863079881333124,0.0037631264878283176,0.0018429257969807796,7.724079346647173e-5,2.7845423851064687e-11,2.7785391036429403e-11,1.6163378373987246e-13
0.27647714604236345,1.0e11,1.0e11,2.699070329463383e7,12978.280745506176,25862.16996037873,15960.085377941197,380620.7164551556,0.06868085372956152,0.003763147257092319,0.0018431674158144622,7.749631320277747e-5,2.7868282052986056e-11,2.7791487720051812e-11,1.6168632343880463e-13
0.27759197324414714,1.0e11,1.0e11,2.6990705108632904e7,12978.758515304284,26052.630498833405,15963.93547980454,382155.927577328,0.06870206213855888,0.003763907720170402,0.0018438688023220458,7.76404275113216e-5,2.7875937553133164e-11,2.7802213212162898e-11,1.6208999437013377e-13
0.2787068004459309,1.0e11,1.0e11,2.69907055633483e7,12978.975111515916,26081.37103612228,15982.86832599161,382948.56320783455,0.06904668773893931,0.003769400923504539,0.001845777413039674,7.764722218907119e-5,2.789737218206899e-11,2.7855436435839407e-11,1.623112602495437e-13
0.2798216276477146,1.0e11,1.0e11,2.6990705583073083e7,12979.248079415433,26193.962481895,15987.990043489503,383977.71428237855,0.06921987758091952,0.0037705953464922345,0.0018483065091968872,7.765012213940616e-5,2.7900964242191597e-11,2.786117595361816e-11,1.6238746088864624e-13
0.2809364548494983,1.0e11,1.0e11,2.699070594084529e7,12979.43923988707,26198.112178924934,15998.167457310134,384510.9643776183,0.0692840364453904,0.003772454211461258,0.0018497553082156117,7.768156087954375e-5,2.7999476693811253e-11,2.7889029767126575e-11,1.6257224400855543e-13
0.28205128205128205,1.0e11,1.0e11,2.699070770215941e7,12980.023275171605,26217.347691589315,16152.295939052894,385248.6406162431,0.06935088793521434,0.0037728828512417116,0.0018503806165892105,7.778726105488644e-5,2.800341707240452e-11,2.790593562859622e-11,1.6269361161599616e-13
0.2831661092530658,1.0e11,1.0e11,2.6990708381204765e7,12980.279097626755,26218.487980191883,16221.58309763697,385437.5647018094,0.06947432961953623,0.003774928794671611,0.0018511402862254648,7.786791320927638e-5,2.8014553716228425e-11,2.7911732632720004e-11,1.6276640133407725e-13
0.2842809364548495,1.0e11,1.0e11,2.6990712704588056e7,12980.957419506058,26223.29459650674,16224.926657169119,386634.8435794753,0.06958312748279856,0.0037755589304208515,0.0018534348395305704,7.801836886476914e-5,2.8050452121390796e-11,2.7920739620621864e-11,1.6340239139751864e-13
0.2853957636566332,1.0e11,1.0e11,2.6990716225084834e7,12981.019726294146,26227.201628944706,16292.643209426165,386665.052915647,0.06970987919685936,0.003778574924165599,0.0018539907940184797,7.80308290491555e-5,2.8141080681285332e-11,2.794824241638348e-11,1.6344602900488983e-13
0.28651059085841696,1.0e11,1.0e11,2.6990716938195378e7,12981.186638042655,26315.45218165258,16308.091238943916,390441.1509959462,0.06981017276137984,0.0037856728809392195,0.0018587615610888516,7.805125946105965e-5,2.8148353673467633e-11,2.8002946319756115e-11,1.6346197109460721e-13
0.28762541806020064,1.0e11,1.0e11,2.6990718411624704e7,12981.216003501459,26391.74297834847,16325.980337666198,390649.2217226625,0.06991801088529809,0.0037859789521410836,0.001859126374044779,7.805863734339862e-5,2.8151994627254114e-11,2.8012236217563546e-11,1.6351178485463366e-13
0.2887402452619844,1.0e11,1.0e11,2.6990720791460212e7,12981.277826792722,26480.707297907287,16365.486893088093,393257.6258507431,0.06992790824736607,0.003786175884056119,0.0018636421366586197,7.82238298320559e-5,2.816835609967628e-11,2.803864698312561e-11,1.6399294900696445e-13
0.2898550724637681,1.0e11,1.0e11,2.6990722660681408e7,12981.678861637327,26638.497280088246,16401.479324511853,393649.99310285936,0.06998782272303923,0.003790781011588208,0.0018660543020284903,7.823858570953592e-5,2.8189959782278306e-11,2.806670466692086e-11,1.6402367390930838e-13
0.2909698996655518,1.0e11,1.0e11,2.6990723336717606e7,12982.270059264014,26717.191953600468,16417.936970924326,394137.75024230103,0.07001353014412535,0.00379825398925254,0.0018673589351918122,7.831306878777752e-5,2.821239768090655e-11,2.8071938324601286e-11,1.640614675572268e-13
0.29208472686733555,1.0e11,1.0e11,2.6990723464125767e7,12982.46097784704,26718.3138447384,16456.031536070263,394484.39013270836,0.07001632315222792,0.0038005346158437626,0.001872112319539658,7.835674689384021e-5,2.8254911329996223e-11,2.809819373401813e-11,1.6406399618437037e-13
0.2931995540691193,1.0e11,1.0e11,2.6990727126619928e7,12982.720516754758,26727.455444688283,16477.405431759773,395198.37569452106,0.07002084003912867,0.003806603543967898,0.00187510382032955,7.837024191797057e-5,2.8263009440497322e-11,2.8127415609269562e-11,1.6410907278553493e-13
0.29431438127090304,1.0e11,1.0e11,2.6990727463369858e7,12983.077393279678,26748.095612446305,16482.766141252516,395824.5115808112,0.07003717398528604,0.0038072993892288177,0.0018775941601299158,7.83773619310545e-5,2.8277354417338584e-11,2.815742138729691e-11,1.6413019420131958e-13
0.2954292084726867,1.0e11,1.0e11,2.6990728247867126e7,12983.375559053857,26764.05675233003,16509.562226052352,396205.8326859277,0.07005362998974288,0.0038106781913962106,0.0018822175184118593,7.838397405745608e-5,2.8279345077086514e-11,2.8197921366178868e-11,1.6418084085615853e-13
0.29654403567447046,1.0e11,1.0e11,2.6990730106936414e7,12983.729124200574,26814.934902098354,16522.9833437297,396379.1728781063,0.07005722279580733,0.0038110613688659293,0.0018842794905313302,7.83917416638179e-5,2.832574432426928e-11,2.8204991107574815e-11,1.654485369343456e-13
0.2976588628762542,1.0e11,1.0e11,2.69907306663315e7,12983.79915335346,26819.579600960024,16532.465149749758,396434.90777908015,0.07006181546997425,0.0038143924545964054,0.0018861281054098975,7.849576129809635e-5,2.8346905847090347e-11,2.820941810895899e-11,1.6586894261443468e-13
0.2987736900780379,1.0e11,1.0e11,2.699073158531439e7,12984.254265450652,26822.315858234517,16545.83239881795,398168.9760476801,0.07012344290014509,0.0038280858595089277,0.001888982850443346,7.85314417365623e-5,2.8372648701368866e-11,2.827613221769576e-11,1.6588114261555663e-13
0.29988851727982163,1.0e11,1.0e11,2.6990731804051097e7,12984.38315882861,26924.33054261042,16591.33959173352,400240.39143707877,0.07013000874460197,0.003837351270518607,0.0018899005597633712,7.855874489186283e-5,2.8374812095344573e-11,2.8285720336774707e-11,1.6589566226764666e-13
0.3010033444816054,1.0e11,1.0e11,2.6990732190590605e7,12984.9725067341,27000.267102177575,16609.63295402738,402156.71066414943,0.07013809630596815,0.0038519200581247303,0.0018950346196395468,7.857896973190665e-5,2.8377538489980368e-11,2.831962868594878e-11,1.65927658617565e-13
0.30211817168338906,1.0e11,1.0e11,2.699073276027882e7,12985.045166444736,27055.09806960593,16633.270698316755,402587.4400837901,0.07029228757585969,0.003853551112047747,0.0018963347525277354,7.88539994247326e-5,2.8402284635732862e-11,2.840621076778151e-11,1.6609441160605608e-13
0.3032329988851728,1.0e11,1.0e11,2.699073532076394e7,12985.071061297587,27146.771865890732,16641.253409178662,402606.41671152064,0.0703428361488062,0.003857467449607707,0.0018981508649769767,7.891427758589627e-5,2.8509847547076864e-11,2.8448165342958265e-11,1.6635469573498477e-13
0.30434782608695654,1.0e11,1.0e11,2.6990735959133573e7,12985.941895729124,27182.572880912514,16645.414746669583,403053.33006939205,0.07040613414754952,0.0038602201219650628,0.0018984822531734832,7.909867876221493e-5,2.8578682535852643e-11,2.8503552640180835e-11,1.6659642873133154e-13
0.3054626532887402,1.0e11,1.0e11,2.6990736258013826e7,12985.99330610457,27183.961106332034,16673.368222174846,403590.93951001385,0.07046880588623962,0.00386075580694677,0.0018991726815044223,7.916672572839046e-5,2.860185704489033e-11,2.8504618930628268e-11,1.6659799416173932e-13
0.30657748049052397,1.0e11,1.0e11,2.6990736554693583e7,12986.189385946585,27290.128019499945,16718.11882011279,405625.67595109146,0.07047098540839683,0.003865025575408438,0.00190318443931352,7.918604195632588e-5,2.862164336658091e-11,2.854652209439825e-11,1.6691687428899191e-13
0.3076923076923077,1.0e11,1.0e11,2.6990736921981044e7,12986.766842252162,27330.339447098533,16728.070841088887,406193.0845222802,0.0705034112892352,0.0038650851496800065,0.0019037832007777484,7.92861910920228e-5,2.86390789075914e-11,2.862593091709668e-11,1.6696502119555572e-13
0.3088071348940914,1.0e11,1.0e11,2.6990737209177155e7,12987.591793794303,27419.685710251873,16749.689915352195,406457.0990710136,0.07058037607025161,0.003865929647077543,0.0019046761956199947,7.93774850867241e-5,2.8654547988323862e-11,2.8676302270096635e-11,1.6744772294318795e-13
0.30992196209587514,1.0e11,1.0e11,2.699073774252378e7,12989.186682170224,27457.97378591493,16765.926654823303,406619.5257359694,0.07059711191712847,0.003869984194432891,0.0019075002997075965,7.957541693075463e-5,2.8720945284240634e-11,2.8706786958932305e-11,1.6747607948329644e-13
0.3110367892976589,1.0e11,1.0e11,2.699073788886911e7,12989.366793087811,27461.345922644752,16773.956433536194,408994.02472183853,0.07073089783568015,0.003870809460035776,0.0019124312982820519,7.972800936314099e-5,2.8743965322036215e-11,2.871462571290293e-11,1.6749203020892319e-13
0.31215161649944256,1.0e11,1.0e11,2.699073797948626e7,12989.74265135026,27506.078387776182,16794.98241257649,409212.8673788821,0.07073839575911674,0.003873861770716726,0.0019173264174947224,7.975307399154028e-5,2.8763546470741518e-11,2.8786787959554234e-11,1.6751072959285502e-13
0.3132664437012263,1.0e11,1.0e11,2.6990739089642763e7,12989.86798000523,27540.01213818458,16862.472050730317,409612.4115220024,0.07075728371654837,0.0038745800170122396,0.0019191424849693316,7.978563481241976e-5,2.8852117253851393e-11,2.8801274168905582e-11,1.6781284692213622e-13
0.31438127090301005,1.0e11,1.0e11,2.6990739139388498e7,12991.004171824392,27611.16187526196,16871.44963074006,410076.6288547303,0.07077146399854832,0.0038820947695864276,0.0019196584147366668,8.001220118521175e-5,2.887053003791767e-11,2.8810385125497062e-11,1.678748705180065e-13
0.31549609810479373,1.0e11,1.0e11,2.6990739485688515e7,12991.079390347195,27619.30208302763,16891.266162640466,410164.7915833488,0.07078611876941274,0.003897152208195597,0.0019207462604095885,8.01327183447334e-5,2.8880280473690543e-11,2.881148962095389e-11,1.6828243950710623e-13
0.3166109253065775,1.0e11,1.0e11,2.6990739545516387e7,12992.350537032,27660.774698180707,16893.52652211798,410197.93129944766,0.07087207232272458,0.0038982797009560035,0.0019256430820122983,8.020457756143902e-5,2.889475406892986e-11,2.8818665762881937e-11,1.6835363026325457e-13
0.3177257525083612,1.0e11,1.0e11,2.6990740696322862e7,12992.725599062971,27722.965993304144,16930.061085119432,410664.08991950314,0.07091253853175872,0.003898500694819377,0.0019258325295796212,8.028221135688813e-5,2.896421607814937e-11,2.8897396955605305e-11,1.6854291950692862e-13
0.3188405797101449,1.0e11,1.0e11,2.6990741171902172e7,12992.743842915906,27754.972441204045,16970.155469241727,410934.58789393393,0.07094141132704065,0.003902748216082531,0.00192981640074282,8.057983741601418e-5,2.8983481802428437e-11,2.890706381990427e-11,1.688661336206862e-13
0.31995540691192864,1.0e11,1.0e11,2.6990741974525686e7,12992.849153419213,27771.543727626427,16976.02425605737,411743.21508077905,0.07100429849784186,0.0039028388670282878,0.001932840957016561,8.059165094437483e-5,2.902298310739302e-11,2.8964752566269775e-11,1.6899013099890994e-13
0.3210702341137124,1.0e11,1.0e11,2.6990742721574243e7,12992.99880158357,27843.667672599746,16977.54061448316,411826.5088059463,0.07106341039878161,0.0039035451324738947,0.0019338181634771135,8.06505681662504e-5,2.9070032650872553e-11,2.90050015894724e-11,1.693436755248797e-13
0.3221850613154961,1.0e11,1.0e11,2.6990742911758415e7,12993.259270987799,27857.32789850889,16993.817278175036,413013.69920963485,0.07112365669979959,0.0039055125893083893,0.0019352430558642168,8.08236653962453e-5,2.9102220667070086e-11,2.902336554751708e-11,1.6951631077913933e-13
0.3232998885172798,1.0e11,1.0e11,2.6990743796064075e7,12993.390905374632,27983.174452073596,16995.073001934747,413564.0123128819,0.07114462363758553,0.003914066829543208,0.0019352989403715378,8.098325900086296e-5,2.912439334362309e-11,2.906209100494111e-11,1.6988879699325806e-13
0.32441471571906355,1.0e11,1.0e11,2.6990744329538405e7,12993.99512745753,28047.091282373112,17003.657074939732,414528.9359984853,0.07121390200511456,0.003916254636147991,0.0019374220172634995,8.098693457255381e-5,2.9169579793068075e-11,2.9082725340011787e-11,1.6997890844807539e-13
0.3255295429208473,1.0e11,1.0e11,2.6990747038592074e7,12994.082774999319,28065.938248428884,17004.70271206169,414769.29858397,0.07133680287818514,0.003918715215449944,0.0019378052951966455,8.107789004849082e-5,2.919203605995582e-11,2.912024534360251e-11,1.700501336776591e-13
0.326644370122631,1.0e11,1.0e11,2.699074731860778e7,12995.46893668366,28066.513077570038,17011.335246813676,415135.36512208416,0.07144820071535689,0.0039203777449779145,0.0019379420447494752,8.116202715866572e-5,2.919760949106398e-11,2.91437393879483e-11,1.7027831028190256e-13
0.3277591973244147,1.0e11,1.0e11,2.6990747566542547e7,12995.952180119759,28084.57499122627,17042.80715500899,418527.42400293885,0.0714504510805253,0.003929548183397654,0.0019383132631598508,8.126638460584087e-5,2.920032298782187e-11,2.9200674966930355e-11,1.7029672313540709e-13
0.32887402452619846,1.0e11,1.0e11,2.6990747636005707e7,12996.1346785301,28164.127536259628,17046.837580229054,419806.04755402484,0.07145991813031807,0.003931336382393829,0.0019388844379138839,8.129766924185837e-5,2.9217475835164224e-11,2.922362298916743e-11,1.7067054830912927e-13
0.32998885172798215,1.0e11,1.0e11,2.6990749392119937e7,12996.172996163938,28203.807091310784,17054.877076072717,420436.16125527787,0.07150866646711894,0.003932396883491116,0.0019397540885376227,8.133679834416752e-5,2.930101881394827e-11,2.930146713724179e-11,1.710945642889757e-13
0.3311036789297659,1.0e11,1.0e11,2.699075012055275e7,12996.211666271325,28212.963685370243,17059.766888298236,420464.491324895,0.07162953358644522,0.003935452727709664,0.0019407036678960735,8.14881719635431e-5,2.934730259315015e-11,2.9398471842436595e-11,1.7122075006000486e-13
0.33221850613154963,1.0e11,1.0e11,2.699075078802111e7,12996.26434972141,28258.097290784815,17069.469597604744,421107.5647663721,0.07173930896956625,0.003945926615015864,0.0019446005972182977,8.161411852296093e-5,2.945485408308463e-11,2.941124588765458e-11,1.716563686749686e-13
0.3333333333333333,1.0e11,1.0e11,2.6990751168656558e7,12996.32817739804,28290.340463506596,17071.273106729746,421790.7981307001,0.07174916104775636,0.003948149464778536,0.001946628176875008,8.178547776788614e-5,2.9474536817131206e-11,2.9434761174611925e-11,1.7199412840729905e-13
0.33444816053511706,1.0e11,1.0e11,2.6990751172315005e7,12996.512586380597,28299.360602869874,17078.957744401585,421798.54297076014,0.07184508228235426,0.003950670714330608,0.0019503750312262736,8.196833642418725e-5,2.9507609418567645e-11,2.9470243512906426e-11,1.7203683013642785e-13
0.3355629877369008,1.0e11,1.0e11,2.6990751457278393e7,12996.558769007848,28340.91090330561,17081.39547524434,423035.0259869874,0.07186674693643649,0.00395980822668039,0.001950424098108247,8.201452872397806e-5,2.951948961854183e-11,2.947029616804961e-11,1.7215720620030052e-13
0.3366778149386845,1.0e11,1.0e11,2.6990752417874403e7,12996.738714884474,28361.2096229826,17107.069116151295,423821.8357383208,0.07189585622627914,0.003961844241039417,0.0019510846316802622,8.205937171328893e-5,2.95460054806554e-11,2.95459253508219e-11,1.7228269058127516e-13
0.3377926421404682,1.0e11,1.0e11,2.6990752567032546e7,12997.152299933043,28385.506392758805,17204.530449937673,424016.1364428225,0.07196102916073391,0.0039627419486115475,0.001951489517369337,8.209975138142801e-5,2.961542883403559e-11,2.958087573044613e-11,1.7230918635419734e-13
0.33890746934225197,1.0e11,1.0e11,2.6990753819269784e7,12997.760930380333,28447.405075862156,17205.76931931873,425023.4475530741,0.07199026523461574,0.003969007313464267,0.0019551928082681635,8.214383626231622e-5,2.966360434080495e-11,2.9613268419218244e-11,1.7235770508468672e-13
0.34002229654403565,1.0e11,1.0e11,2.6990755173921708e7,12998.139994342633,28470.26549305019,17218.71756632888,425375.8244674534,0.07206444765939904,0.003973040311032622,0.0019552090949337083,8.222870592215118e-5,2.978888223894376e-11,2.9650888684972495e-11,1.723829482433283e-13
0.3411371237458194,1.0e11,1.0e11,2.6990755985980336e7,12998.229587261289,28601.503463946075,17230.860247263285,426321.4812289746,0.07209144764117696,0.003974668668374863,0.0019563034863021157,8.238314723822602e-5,2.9798324411549424e-11,2.965309044027066e-11,1.7266929932800714e-13
0.34225195094760313,1.0e11,1.0e11,2.6990759045006216e7,12998.387777018856,28761.840339206312,17232.65455826807,428310.92364133056,0.07236445253439669,0.003975801986107341,0.0019614479840967813,8.25177546146654e-5,2.980247129190122e-11,2.969790107263622e-11,1.7352824481082782e-13
0.3433667781493868,1.0e11,1.0e11,2.6990759857808772e7,12998.401587184217,28883.03680007502,17250.128594120248,429181.53327879595,0.0723809198804657,0.0039864807480844405,0.0019619695270871947,8.257313980838828e-5,2.984644439464764e-11,2.974038296457268e-11,1.7368535824481755e-13
0.34448160535117056,1.0e11,1.0e11,2.699076097561506e7,12998.768106129932,28895.208491975252,17313.757540415634,431651.9263361637,0.07278377209950378,0.003986614582320065,0.0019634313013576843,8.270744834773548e-5,2.985234994790227e-11,2.975858186769142e-11,1.7371621117245938e-13
0.3455964325529543,1.0e11,1.0e11,2.6990761745601583e7,12998.930383017469,28908.37839355261,17378.12003982401,432191.0439017912,0.07286378799156913,0.003987052392010093,0.0019635932684183145,8.273304056705734e-5,2.986634615356339e-11,2.977836120076871e-11,1.741437361964269e-13
0.346711259754738,1.0e11,1.0e11,2.6990762522157814e7,12998.983527940474,28936.457327681273,17429.51839761714,432293.1665649629,0.0729113003773465,0.003987300130217614,0.001967002963650552,8.287419832681875e-5,2.987137635171564e-11,2.979431194815523e-11,1.7415583892721034e-13
0.34782608695652173,1.0e11,1.0e11,2.6990763441770554e7,12999.245642988732,28950.74943075669,17449.1522690059,432294.51615363115,0.07298610059359949,0.003992785555705868,0.001967656243671289,8.299052651170301e-5,2.990295173229287e-11,2.9797336037273014e-11,1.741882740671254e-13
0.34894091415830547,1.0e11,1.0e11,2.69907641302328e7,12999.52960072445,29017.769576391907,17462.18175464537,433128.3382596762,0.0731772157413921,0.003993858800240161,0.001968484394020716,8.306601604784695e-5,2.993463370727162e-11,2.9810934383457346e-11,1.7455018283112691e-13
0.3500557413600892,1.0e11,1.0e11,2.6990764244981866e7,12999.641803135008,29045.99634316168,17463.824144379654,433411.0003720415,0.07321277780660204,0.0039964189792068075,0.001970618336751046,8.30793325401028e-5,2.993718713104614e-11,2.982107271167581e-11,1.7466931989802303e-13
0.3511705685618729,1.0e11,1.0e11,2.699076705206591e7,12999.951598318263,29115.50220794077,17587.31030909521,433584.9035995284,0.07325664558479322,0.004000064403948338,0.0019709808167744833,8.312910147600061e-5,2.9948425493485115e-11,2.983330217470048e-11,1.7481144316026992e-13
0.35228539576365664,1.0e11,1.0e11,2.699076719580414e7,13000.03080075217,29122.886890946076,17618.883400376984,433648.6263132205,0.0732576675980477,0.004001600943915788,0.0019724746836166044,8.324865033545315e-5,2.999829367049788e-11,2.986169019184868e-11,1.7544861063905689e-13
0.3534002229654404,1.0e11,1.0e11,2.6990767498823684e7,13001.019530088675,29188.45140907966,17632.424415075413,434110.73977367464,0.07330568405053495,0.00400772165438736,0.001975888531950348,8.326806307734236e-5,3.004045651880426e-11,2.986676358881802e-11,1.754726034359632e-13
0.35451505016722407,1.0e11,1.0e11,2.699076993172198e7,13001.6678917448,29231.98936176973,17633.44070131421,434394.5555351933,0.07333099361349427,0.00401040671478449,0.0019768484531123565,8.341410772307595e-5,3.0056373260626275e-11,2.988697291711533e-11,1.7549869629559407e-13
0.3556298773690078,1.0e11,1.0e11,2.699077003698981e7,13001.97905763688,29379.155355902327,17645.496208294226,435555.5815834333,0.07339020518768452,0.004012180189597921,0.001976849638163228,8.391799463267203e-5,3.00595560614573e-11,2.989647060912888e-11,1.7551832178953171e-13
0.35674470457079155,1.0e11,1.0e11,2.6990770743614886e7,13002.126462348702,29433.741462838774,17710.035367223823,436175.6442944748,0.07341150167377902,0.004015155618145269,0.001978484802544324,8.400961925014982e-5,3.00803210302856e-11,2.995973382141377e-11,1.7567238621091198e-13
0.35785953177257523,1.0e11,1.0e11,2.6990771811758045e7,13002.244025747728,29444.25518952073,17722.776272731724,436647.2131055887,0.07348352335481206,0.004015589598582379,0.0019787401556758113,8.405716029942204e-5,3.012241331119946e-11,2.9992631518900756e-11,1.7617704050174317e-13
0.358974358974359,1.0e11,1.0e11,2.699077286035286e7,13002.2904255942,29491.379572511614,17741.068785482235,437322.6015962968,0.07352860279205681,0.00401766516810168,0.001979205605777797,8.40682448490255e-5,3.0172873229414926e-11,3.004755392417515e-11,1.7623882619971008e-13
0.3600891861761427,1.0e11,1.0e11,2.6990775821817532e7,13002.622901242794,29529.674236183517,17742.271299644755,439042.38678726536,0.07358499766038816,0.004019394788317915,0.0019813128274461284,8.414832324027864e-5,3.0213964359526704e-11,3.005353162145701e-11,1.7642237718703262e-13
0.3612040133779264,1.0e11,1.0e11,2.699077713271254e7,13002.676221527936,29538.576531069164,17773.69605264651,439363.9675948332,0.0736330504876981,0.004021308690017416,0.0019816442597076172,8.423635425445684e-5,3.021911886058449e-11,3.005661861716211e-11,1.766773904536962e-13
0.36231884057971014,1.0e11,1.0e11,2.699077717419276e7,13003.255437964093,29565.824166711507,17782.351763779214,439482.7246395479,0.0736522453631923,0.00402388198249122,0.001983013129159737,8.42375125791694e-5,3.022988137525734e-11,3.0069138889407955e-11,1.7680923893471884e-13
0.3634336677814939,1.0e11,1.0e11,2.6990777690345075e7,13004.071345280583,29571.930171471577,17783.792422488026,440282.65419358225,0.07380958271755444,0.0040301480204658815,0.0019851671867852053,8.424641042945853e-5,3.02339090504965e-11,3.008941252776572e-11,1.7696205191471282e-13
0.36454849498327757,1.0e11,1.0e11,2.6990778071953226e7,13004.095347895813,29603.89887127222,17889.170736865843,441267.2157596834,0.07383587241461373,0.0040315617078702905,0.0019879876412310727,8.427962217092674e-5,3.02640368898826e-11,3.009815817503124e-11,1.7703957150806899e-13
0.3656633221850613,1.0e11,1.0e11,2.69907793206939e7,13005.453620719562,29657.771814172887,17915.20622440299,441530.7604515351,0.07391124349065756,0.0040387822211092805,0.0019893245998994563,8.430564328125178e-5,3.0291261295562597e-11,3.009980180279545e-11,1.7718086352846278e-13
0.36677814938684505,1.0e11,1.0e11,2.6990779778608628e7,13005.735675070817,29658.411665122803,17929.6051075672,442303.6360072443,0.0741057902733315,0.004044096229943067,0.001990316066472519,8.431628170344814e-5,3.0293863917654216e-11,3.0129048693805116e-11,1.7726986798571405e-13
0.36789297658862874,1.0e11,1.0e11,2.6990780964799166e7,13006.430970750833,29680.523446601426,17986.830775949296,444197.66607846017,0.07410595256397522,0.004044303362814835,0.0019909733951942927,8.43914776760679e-5,3.0298428297280303e-11,3.01427067292076e-11,1.7768939632775048e-13
0.3690078037904125,1.0e11,1.0e11,2.6990781877448354e7,13006.832601882075,29711.174558408806,17986.95806502377,444466.45055167016,0.07432796666138472,0.004045637038041271,0.001992561827469604,8.447675711553708e-5,3.02988706757939e-11,3.016403271807235e-11,1.7799278325773723e-13
0.3701226309921962,1.0e11,1.0e11,2.699078324008098e7,13006.980397713478,29728.558056128117,17999.455257605667,444583.04592398903,0.07439895705855817,0.004047373579314469,0.0019933897241088505,8.453814712617936e-5,3.0309146971752404e-11,3.0194128814790965e-11,1.7828556423473866e-13
0.3712374581939799,1.0e11,1.0e11,2.699078515467345e7,13007.446555656843,29749.72466393744,18056.614029268578,445003.72710677393,0.07440934977091386,0.004051482878295801,0.0019939623312264674,8.453993758132898e-5,3.031960528512344e-11,3.0198843893686904e-11,1.7848619916431848e-13
0.37235228539576365,1.0e11,1.0e11,2.699078730783154e7,13007.845632248855,29804.820846930405,18069.326590920115,445176.44095220894,0.07442548250996806,0.004053322250912912,0.0019939932078861253,8.454269305041253e-5,3.034455494699448e-11,3.020948721163378e-11,1.7850242651751578e-13
0.3734671125975474,1.0e11,1.0e11,2.6990787650345657e7,13007.943050856711,29859.838740352552,18072.45124425191,445995.36385846423,0.07446028611077102,0.004053420958231331,0.001994624521118367,8.455429918393222e-5,3.040624188476318e-11,3.024213377879151e-11,1.7851135609662142e-13
0.3745819397993311,1.0e11,1.0e11,2.6990787844133455e7,13007.98663109675,29872.23927279849,18074.491996150853,447138.9634490914,0.07451552662835018,0.004056500473873729,0.0019953411204935404,8.467832373657867e-5,3.041797004019471e-11,3.0247391496781106e-11,1.7886970641250762e-13
0.3756967670011148,1.0e11,1.0e11,2.6990788472247228e7,13008.102472345008,29971.379200912055,18119.726210726898,447360.669753361,0.07456705221724352,0.004057500397383882,0.001995974621524715,8.480056431735375e-5,3.042713121928696e-11,3.0300373617773743e-11,1.7920147171599232e-13
0.37681159420289856,1.0e11,1.0e11,2.6990791428172536e7,13008.760113541304,30008.95814432645,18121.493857661055,447799.07037245756,0.07460430701306989,0.004057764444068247,0.0019970887915898745,8.488907064389225e-5,3.0441542475936e-11,3.031388923799723e-11,1.7922829103517764e-13
0.3779264214046823,1.0e11,1.0e11,2.6990791697703935e7,13008.814421990124,30024.948718199117,18165.520155934915,447811.7315015816,0.07482507086455031,0.004061063732857635,0.0019976178605978683,8.49690978632909e-5,3.0474780615671854e-11,3.0389335135004046e-11,1.7956987543948437e-13
0.379041248606466,1.0e11,1.0e11,2.6990794757444855e7,13009.373528618953,30061.632564673397,18219.27584563218,447812.603228571,0.07484011766388537,0.004064199461691833,0.001998202269997527,8.497836358809641e-5,3.0480725259994447e-11,3.0399567058546896e-11,1.7979366827122293e-13
0.3801560758082497,1.0e11,1.0e11,2.699079593046281e7,13009.42830481694,30098.185057071394,18248.858353572108,449975.9745020716,0.07489618572205135,0.004064984611845772,0.0019993504050124407,8.513467263756204e-5,3.0482128082279295e-11,3.040937159484664e-11,1.7988156391850946e-13
0.38127090301003347,1.0e11,1.0e11,2.6990796379081115e7,13009.703632676952,30143.969681048784,18268.893001883727,451061.14891322,0.07490135061856161,0.0040701770142845765,0.00200108212127756,8.5285881378991e-5,3.048756157142564e-11,3.041293422235938e-11,1.799849018784557e-13
0.38238573021181715,1.0e11,1.0e11,2.6990796511719886e7,13009.803221864318,30206.08456694344,18292.253049758252,451932.6213253608,0.0749374910257807,0.004086122947422674,0.002004655421706718,8.536528204407721e-5,3.053998776117854e-11,3.0415124087102364e-11,1.799971130688495e-13
0.3835005574136009,1.0e11,1.0e11,2.6990797989924584e7,13010.12462287925,30239.14413454398,18319.97466496232,452200.0023544149,0.07498247530940089,0.004090062514531705,0.002006631704086852,8.557200952608475e-5,3.055439496016506e-11,3.045003281810673e-11,1.803519130924179e-13
0.38461538461538464,1.0e11,1.0e11,2.6990799290733464e7,13011.21856889495,30253.5739142619,18321.088817388998,452221.7427854168,0.07501120090194824,0.0040910334830240305,0.002006882311338388,8.56328835886008e-5,3.0563619552433184e-11,3.045929235487476e-11,1.8052979006357193e-13
0.3857302118171683,1.0e11,1.0e11,2.6990801015463248e7,13011.358664501808,30262.61018639638,18331.650371325133,453049.34309468674,0.07512722598713474,0.00409135405371285,0.002007472152576329,8.580792750120804e-5,3.062241490863134e-11,3.048789573340111e-11,1.807816565078768e-13
0.38684503901895206,1.0e11,1.0e11,2.699080197060774e7,13011.467553689556,30273.939533014473,18365.34177927344,453237.09657988726,0.07513646138869495,0.004095072391388172,0.0020139410890895218,8.592915789757698e-5,3.062773549065508e-11,3.057252740557711e-11,1.807847831805778e-13
0.3879598662207358,1.0e11,1.0e11,2.6990802466236945e7,13012.776177134589,30310.323061523155,18380.298565037076,453936.3510691866,0.07516317530342836,0.00410091151202975,0.002014986507074474,8.598182130951744e-5,3.06352171246595e-11,3.058771459377673e-11,1.812870295072961e-13
0.3890746934225195,1.0e11,1.0e11,2.69908026937278e7,13012.943901765126,30312.820084778545,18381.46069279104,458916.4634319962,0.0753550407030777,0.004103823956941907,0.002015374758394659,8.601951670276909e-5,3.066804535850616e-11,3.0619043928345755e-11,1.8138824822430747e-13
0.39018952062430323,1.0e11,1.0e11,2.699080392746546e7,13013.026308880972,30319.105760817183,18383.486156936917,459353.5139824202,0.07543354455285371,0.0041053085295694545,0.002016166006287503,8.611507922449719e-5,3.0718118488500704e-11,3.065289196890904e-11,1.8148883689106658e-13
0.391304347826087,1.0e11,1.0e11,2.699080423149381e7,13013.08173584481,30359.44475278545,18434.115673633747,459831.42492138135,0.07546445130560912,0.004105430348728875,0.002021086798482327,8.617509108007323e-5,3.0721556239451266e-11,3.0695882567401635e-11,1.819980810620227e-13
0.39241917502787066,1.0e11,1.0e11,2.699080537135528e7,13013.18454756794,30393.237013036334,18435.308296809933,460212.0070540375,0.07558880436278416,0.004108343735020589,0.0020224922536493904,8.619403033698268e-5,3.0740479271379645e-11,3.0696870141283286e-11,1.8199857012723153e-13
0.3935340022296544,1.0e11,1.0e11,2.6990805968541157e7,13013.22158146249,30400.867814984398,18438.07302272952,461514.3662134769,0.07563774805779637,0.004113158616679368,0.0020254322906422596,8.624082003509701e-5,3.0764738227525915e-11,3.0711611479938e-11,1.8225876192316624e-13
0.39464882943143814,1.0e11,1.0e11,2.6990806849725377e7,13013.382416061566,30409.733493600546,18440.722288926274,462746.1251010838,0.07566299753906917,0.004113993203257711,0.0020256963446533644,8.625998197940055e-5,3.077557184673382e-11,3.0716298236500314e-11,1.8228899969104862e-13
0.3957636566332218,1.0e11,1.0e11,2.699080815598872e7,13014.128009376062,30462.345192582317,18546.78032481941,463090.6071235429,0.07574247016837943,0.004121439737412196,0.0020273306808375933,8.641593433582997e-5,3.0786020110999955e-11,3.0743116960641724e-11,1.823362115821857e-13
0.39687848383500557,1.0e11,1.0e11,2.6990813400639523e7,13015.268236343938,30466.99283577764,18565.10480035713,464543.7952477916,0.07581836082211545,0.004122030906529434,0.002027468669133214,8.658664943450602e-5,3.0820294359197686e-11,3.075515291679012e-11,1.82720103469104e-13
0.3979933110367893,1.0e11,1.0e11,2.6990813618389703e7,13015.29160950651,30470.141280762677,18565.91724642637,465180.4364404555,0.07585238096798558,0.004122748202704217,0.0020292340278076524,8.678156016953574e-5,3.0849992550671605e-11,3.0766250614074357e-11,1.8274276999114192e-13
0.399108138238573,1.0e11,1.0e11,2.6990815057579648e7,13015.43737764362,30477.360750979307,18574.076667388043,465474.4134918713,0.07586423484467693,0.004123070813928395,0.00203109645478953,8.685539250932824e-5,3.08798765986076e-11,3.083729337104912e-11,1.8293660807617476e-13
0.40022296544035674,1.0e11,1.0e11,2.6990815645170026e7,13015.668036498977,30528.802422588487,18592.91779340545,466095.82865464437,0.07595232370607091,0.0041232607804855565,0.002034232413752319,8.691639611075453e-5,3.093325800441125e-11,3.087854631124812e-11,1.832400297856129e-13
0.4013377926421405,1.0e11,1.0e11,2.699081622451119e7,13015.724582508179,30535.024279347053,18597.531898710888,466119.83024610876,0.07600338924289743,0.004124309481644013,0.0020348368182432617,8.700014681356605e-5,3.0950665069016405e-11,3.0914951301058945e-11,1.8333351569484514e-13
0.40245261984392416,1.0e11,1.0e11,2.699081704739118e7,13016.256863120978,30538.832764490013,18603.342088351823,466307.75942893804,0.07600377173811514,0.004124458452990745,0.002035823134080465,8.702019692459084e-5,3.1002737428658267e-11,3.0923461678194246e-11,1.8359084168463925e-13
0.4035674470457079,1.0e11,1.0e11,2.6990818214992058e7,13016.488922581695,30565.253290018267,18603.873590393505,466314.27259750967,0.07622439606261337,0.0041302478299678055,0.002037802966410056,8.720074915336354e-5,3.104683924910814e-11,3.096262101414106e-11,1.8366739802221482e-13
0.40468227424749165,1.0e11,1.0e11,2.6990818240557227e7,13016.65741457719,30597.380998684912,18604.266768148645,466569.42113850487,0.07624515559924895,0.004131964899736543,0.002038959206266643,8.720550148859268e-5,3.105442429174341e-11,3.098403346211438e-11,1.8373704437419554e-13
0.4057971014492754,1.0e11,1.0e11,2.6990820357278604e7,13016.880852437575,30603.29139366793,18612.788731568235,466862.1240317225,0.07630642093619316,0.004132412147544014,0.002040368099356665,8.725879429475369e-5,3.10554101523915e-11,3.099754553990453e-11,1.8379049864841415e-13
0.4069119286510591,1.0e11,1.0e11,2.699082198797388e7,13016.88872248256,30708.59199027729,18627.421262539978,470250.9750709219,0.07632215597657538,0.004133397613149558,0.002042111904076063,8.73204184280973e-5,3.109958296214761e-11,3.10214386487503e-11,1.8389001657901268e-13
0.4080267558528428,1.0e11,1.0e11,2.6990823237080265e7,13017.133390498355,30724.715974422164,18631.585293740023,470910.68461795035,0.07647870165288953,0.004137484256548875,0.002042195996399752,8.732634475465841e-5,3.1107229046490885e-11,3.102293243828755e-11,1.842444211434953e-13
0.40914158305462656,1.0e11,1.0e11,2.699082689296625e7,13017.360999032378,30856.933605686725,18640.406448511727,471177.1882365033,0.07653655493502635,0.004140320234623949,0.0020431735762463828,8.734423266973178e-5,3.110870770681148e-11,3.105873968108696e-11,1.8425659778664325e-13
0.41025641025641024,1.0e11,1.0e11,2.6990827301086493e7,13017.372845287999,30860.645957911434,18717.947572359153,471439.8946496793,0.07657127137864495,0.004160353386161059,0.0020449860014156336,8.736352561422365e-5,3.1115686498989657e-11,3.108701074715241e-11,1.8432375881750103e-13
0.411371237458194,1.0e11,1.0e11,2.699082825144561e7,13017.558394147885,30886.65446287644,18783.860506916157,471893.52450458624,0.07666199109382778,0.004165374673093346,0.0020469211869202242,8.747711737343784e-5,3.113515672714351e-11,3.115654085967567e-11,1.851119169477401e-13
0.4124860646599777,1.0e11,1.0e11,2.699082963552174e7,13018.448009699317,30920.354648762517,18804.366589559522,474788.9803735396,0.07666282109418507,0.004165584903595613,0.0020471010504217223,8.763523357160539e-5,3.1137595411341955e-11,3.118220153422557e-11,1.8520229880401005e-13
0.4136008918617614,1.0e11,1.0e11,2.6990830675926108e7,13018.799775755426,30939.48155006017,18805.64623019806,476641.2287328198,0.07671896472887074,0.004165834281007747,0.0020471863073492514,8.771075787419505e-5,3.1139784446106666e-11,3.118481720898808e-11,1.8526306081996802e-13
0.41471571906354515,1.0e11,1.0e11,2.699083095737015e7,13018.990468138632,30963.621771856353,18811.900712764647,476927.60501684155,0.07676115671336851,0.004166976531700097,0.002047586799694344,8.779899049230082e-5,3.114902375102754e-11,3.1191604148305916e-11,1.8527005305837764e-13
0.4158305462653289,1.0e11,1.0e11,2.6990830969508797e7,13019.066166535551,31016.86510953584,18832.16482902325,477950.64829562855,0.07679360630244866,0.004168775190511609,0.0020490466049736303,8.782539439531867e-5,3.1210919418954355e-11,3.128022773101105e-11,1.853677504003889e-13
0.4169453734671126,1.0e11,1.0e11,2.699083215683706e7,13019.621574321192,31017.576717527096,18838.007320404864,478002.8319235198,0.07680857061113666,0.0041701642934748725,0.0020498575439042645,8.783215890443975e-5,3.1240198730577896e-11,3.129073600575046e-11,1.85522638731253e-13
0.4180602006688963,1.0e11,1.0e11,2.699083729933296e7,13019.70903941485,31057.42249592581,18854.46333919901,478070.4156084868,0.07683235697395106,0.004173631191818666,0.0020509595310985403,8.814734402519364e-5,3.126855717778137e-11,3.12937353819008e-11,1.861616273692258e-13
0.41917502787068006,1.0e11,1.0e11,2.69908382736517e7,13019.875497317631,31086.098176450916,18862.7639840601,479155.83652131615,0.07684693001938134,0.004176384162494476,0.002053028627862,8.828280502021525e-5,3.129296085958235e-11,3.130912371115156e-11,1.8622509180625198e-13
0.42028985507246375,1.0e11,1.0e11,2.6990838873228457e7,13019.903809546498,31163.70690624854,18870.28313823465,479608.4991864312,0.07693601456018484,0.004186976460186274,0.002054564160715478,8.858272625324783e-5,3.137814048402122e-11,3.132021238928113e-11,1.864174697061669e-13
0.4214046822742475,1.0e11,1.0e11,2.699083983047952e7,13020.031235420489,31176.012790289333,18889.294617380896,480056.88188707887,0.07695624907149008,0.004188701361682221,0.0020570284719933544,8.862666966766065e-5,3.14217784367897e-11,3.1327505716607894e-11,1.8663508899661597e-13
0.42251950947603123,1.0e11,1.0e11,2.699084480186461e7,13020.104221333737,31182.754710374422,18927.594221273725,480833.0566942735,0.07697876237294782,0.004188897662565498,0.0020584932278647204,8.864654531553149e-5,3.142738388671176e-11,3.1328205277170395e-11,1.8723836624410436e-13
0.4236343366778149,1.0e11,1.0e11,2.6990845528051723e7,13020.180452386074,31587.666004701394,18943.69553876188,481415.19518963946,0.0769889309489563,0.004190736591022634,0.002059297589881495,8.874836847745026e-5,3.142855885357235e-11,3.1368954623974035e-11,1.872826517898091e-13
0.42474916387959866,1.0e11,1.0e11,2.6990848553848695e7,13020.812396414083,31596.18556711805,18966.153580545964,481661.38036751276,0.07700604372726154,0.0041925476177337145,0.002059785806438972,8.887087200273015e-5,3.14369937040985e-11,3.139776849090001e-11,1.8731127377389807e-13
0.4258639910813824,1.0e11,1.0e11,2.6990852671943303e7,13021.054782978912,31601.71636513065,18986.354503709386,481859.602551381,0.07708141875654037,0.004194528709734945,0.0020602929807471376,8.89260356088636e-5,3.1454731108320784e-11,3.140052172189706e-11,1.8748316626759305e-13
0.4269788182831661,1.0e11,1.0e11,2.699085356812467e7,13021.373713498528,31606.801113908103,19043.862130102956,481991.33606106194,0.07729449308352963,0.004194752014461054,0.002065475461269482,8.89510644601335e-5,3.1468780141046685e-11,3.141278930910957e-11,1.8839466299882003e-13
0.4280936454849498,1.0e11,1.0e11,2.6990854113551233e7,13021.81331503746,31634.03425427489,19074.116839685546,486389.64212566067,0.07734682463662347,0.004194999131333956,0.0020659657937774044,8.897946173804805e-5,3.148038131277146e-11,3.1422413169984113e-11,1.891047034075297e-13
0.42920847268673357,1.0e11,1.0e11,2.6990855665791336e7,13021.826241362935,31665.389473353316,19102.56466810319,486503.1028936235,0.07735932453482816,0.0041951496417722564,0.0020684202220954693,8.901273632933165e-5,3.1497370829422597e-11,3.142872252902723e-11,1.8919755266430702e-13
0.43032329988851725,1.0e11,1.0e11,2.6990856453966733e7,13021.947979376258,31672.387164551823,19117.628091515257,486583.54326842044,0.07738592060211104,0.004199684142397831,0.0020705573764755385,8.911807909073953e-5,3.152938487749767e-11,3.142918761225504e-11,1.892966822305512e-13
0.431438127090301,1.0e11,1.0e11,2.6990858286375403e7,13022.124118576141,31717.910586560385,19126.016930866248,487033.20873428864,0.07741028354788657,0.004200411348434293,0.0020749601405753246,8.92263472574102e-5,3.153315029555192e-11,3.1431228293071054e-11,1.8929756074919387e-13
0.43255295429208473,1.0e11,1.0e11,2.699085857585223e7,13022.25111001921,31768.2995952436,19160.961149498446,489270.15430923813,0.07745164005014216,0.00420661131793523,0.002075982850053172,8.922764128891449e-5,3.158687718542526e-11,3.14429823223907e-11,1.8932357987222514e-13
0.4336677814938685,1.0e11,1.0e11,2.6990858832206115e7,13022.541657144204,31864.20448171007,19168.089128682026,489653.94730416365,0.07746859587274212,0.004206799346344156,0.002077086507960159,8.924585255871657e-5,3.158977842533871e-11,3.155091614034638e-11,1.8941440721445505e-13
0.43478260869565216,1.0e11,1.0e11,2.699086177598642e7,13022.79740548251,31875.686545084085,19173.916730440047,491039.6749834508,0.07764936975546453,0.004212790690764568,0.0020785405221994124,8.943003506258836e-5,3.160135596513318e-11,3.155579077554793e-11,1.894294217597992e-13
0.4358974358974359,1.0e11,1.0e11,2.6990863781390045e7,13023.648134431623,31908.82484591028,19176.851341506055,491043.3216853518,0.07769332681010675,0.004213632112046418,0.002078668002645091,8.958103123008598e-5,3.163599259931128e-11,3.15578787191504e-11,1.897189233994618e-13
0.43701226309921964,1.0e11,1.0e11,2.6990865715213016e7,13023.659456186577,31993.823762827422,19194.41610058852,491191.49229147425,0.07773123142618919,0.004213971092211237,0.0020790531539394783,8.980798216429959e-5,3.1651656278209256e-11,3.158140716168785e-11,1.901877335663492e-13
0.43812709030100333,1.0e11,1.0e11,2.699086694205516e7,13023.839224800273,32069.110371489252,19196.71208399347,491471.75686011347,0.07776237356239714,0.0042205578895600886,0.002080143843801099,8.983659836548392e-5,3.166586184880241e-11,3.159475271633027e-11,1.9019824658295669e-13
0.43924191750278707,1.0e11,1.0e11,2.6990868429647267e7,13023.905765720508,32126.400446963013,19199.950343652174,492788.62691818114,0.07777579368472773,0.004223037092438909,0.0020813313647893303,8.984283456335207e-5,3.169191069530993e-11,3.168143156901567e-11,1.9029566787762097e-13
0.4403567447045708,1.0e11,1.0e11,2.6990869097201142e7,13024.229255451279,32132.305157326773,19205.631666739344,494353.59101390606,0.07781183828965806,0.004223357933088932,0.0020837860501681307,8.988716071612544e-5,3.1761681489519415e-11,3.174151939278306e-11,1.9073333506641843e-13
0.4414715719063545,1.0e11,1.0e11,2.6990872421229813e7,13024.233921246718,32135.944086416643,19225.488741061607,494678.0452160492,0.07785739088276881,0.004225773756328104,0.0020852634954911077,8.991263514897062e-5,3.1785561148811496e-11,3.174542824085137e-11,1.9075173158275032e-13
0.44258639910813824,1.0e11,1.0e11,2.6990873337772314e7,13024.430643789561,32267.52168339924,19248.701035951424,495548.38596600713,0.0778585510412146,0.004233248360721317,0.0020875899573078067,8.991537445695463e-5,3.1871088484489886e-11,3.177944693027348e-11,1.9077521281346259e-13
0.443701226309922,1.0e11,1.0e11,2.6990876838309627e7,13024.476159379303,32279.481062400595,19256.532216502572,497023.27446272084,0.07795720422804223,0.004233710831319512,0.0020911582548831906,8.993412886576189e-5,3.189102102191921e-11,3.180803866010683e-11,1.908198889084487e-13
0.44481605351170567,1.0e11,1.0e11,2.699088437832743e7,13024.508208337973,32285.867905910156,19279.57967520515,497152.434285784,0.07796106763295445,0.004241451705498049,0.0020923374087448415,9.003227207552619e-5,3.1904676336080134e-11,3.18144948679191e-11,1.9094180893002558e-13
0.4459308807134894,1.0e11,1.0e11,2.699088528421707e7,13024.678350356824,32291.52392913412,19291.551698849533,497296.1555443026,0.07798456228685165,0.004253949668018587,0.002095359533668657,9.017697498574802e-5,3.1936393845953244e-11,3.184885576096752e-11,1.9113011119200304e-13
0.44704570791527315,1.0e11,1.0e11,2.69908857646503e7,13025.191078207074,32355.877743554447,19293.877038032264,497825.5272383784,0.07798618058429717,0.004256389608965156,0.00209565836505998,9.018991384929924e-5,3.1987046251987796e-11,3.1899271098692186e-11,1.913217190653939e-13
0.44816053511705684,1.0e11,1.0e11,2.699088584663746e7,13025.711031751516,32356.488655542365,19320.57495985957,497990.92156294995,0.07800597954974278,0.004259063029270867,0.0020989159621610156,9.026385718428698e-5,3.208723118613664e-11,3.2090602550701e-11,1.9137662825060934e-13
0.4492753623188406,1.0e11,1.0e11,2.6990896876243412e7,13025.914187488908,32500.34285677024,19324.860388779663,498664.81490091374,0.07802918967091454,0.004268830846505301,0.002104476728069957,9.03622541051649e-5,3.214672751568424e-11,3.210248768698857e-11,1.9148756763448942e-13
0.4503901895206243,1.0e11,1.0e11,2.6990897284671392e7,13025.947227749892,32632.786430662734,19325.693280305608,498724.62980597763,0.07803683419569578,0.004270003707138792,0.0021070090160036094,9.047285330231484e-5,3.215174411785246e-11,3.214120885599229e-11,1.9149301106548969e-13
0.451505016722408,1.0e11,1.0e11,2.6990897713073097e7,13026.869105476575,32650.7439329187,19331.656826726638,500169.28916316794,0.07812774160278801,0.00427696831340353,0.002107590665011018,9.049919070179354e-5,3.217671640129749e-11,3.2150595754889855e-11,1.9189635923302598e-13
0.45261984392419174,1.0e11,1.0e11,2.6990899298267726e7,13027.055858905473,32699.28906762433,19352.768059044236,500194.0750393713,0.07812857870702722,0.004277953147945103,0.002107935034474666,9.055900033492867e-5,3.2179098441244e-11,3.216199275871922e-11,1.9201391549219618e-13
0.4537346711259755,1.0e11,1.0e11,2.6990899794557285e7,13027.134987583284,32784.90484181828,19353.47189700991,500532.3142157363,0.07823714399290334,0.004281084261159737,0.002108758389720994,9.059620580184223e-5,3.219779679620578e-11,3.217305448368711e-11,1.9220552059426565e-13
0.45484949832775917,1.0e11,1.0e11,2.6990903082740642e7,13027.202175166549,32795.92033376747,19437.519064818658,503665.322266494,0.07835807236481879,0.0042885704118719075,0.0021106307333157766,9.061371972712352e-5,3.2224329039370796e-11,3.2227563534183995e-11,1.9240714161179532e-13
0.4559643255295429,1.0e11,1.0e11,2.6990903862536497e7,13027.506408841322,32819.213132080265,19454.456792941226,503710.10598729935,0.07838972026834966,0.004296935452757466,0.002118552826341841,9.06773651292935e-5,3.223514085468349e-11,3.2250835434266715e-11,1.9259779037182272e-13
0.45707915273132665,1.0e11,1.0e11,2.6990905532398313e7,13027.602563337048,32847.18859600858,19514.437140224047,504324.8713295278,0.07841574427861084,0.004298792326149673,0.0021188537563264034,9.074686421897527e-5,3.2236218701556607e-11,3.226184159985966e-11,1.9340295756993547e-13
0.45819397993311034,1.0e11,1.0e11,2.6990905800934784e7,13027.693878313503,32935.5730260335,19536.05225221304,504984.3344412842,0.0785669596244441,0.004301034857241454,0.002119123017331789,9.090280117282026e-5,3.226298407149253e-11,3.2272575215902265e-11,1.9342472532837339e-13
0.4593088071348941,1.0e11,1.0e11,2.6990908708246574e7,13028.111941769177,32973.16316070285,19544.78221284453,505456.6353491925,0.07858028297889894,0.0043064947016034924,0.002119220988644071,9.092459052517689e-5,3.226801203054782e-11,3.2282271156241276e-11,1.9445506135745205e-13
0.4604236343366778,1.0e11,1.0e11,2.6990913292252306e7,13028.28679559429,32976.03193110104,19561.59285420855,505698.3222998638,0.07858223042300488,0.004307786000534206,0.0021224704394667555,9.092996953964281e-5,3.228026173328198e-11,3.2283941120903605e-11,1.9473997952461885e-13
0.46153846153846156,1.0e11,1.0e11,2.699091478032404e7,13028.679368769057,33077.94925270016,19608.03000743861,506892.95264648576,0.0786211262661941,0.0043087380357931335,0.002125551245017109,9.11235524652496e-5,3.231859951154448e-11,3.2290604444501457e-11,1.9485152555774975e-13
0.46265328874024525,1.0e11,1.0e11,2.6990916266164735e7,13028.818274762094,33169.51395599787,19639.004881873487,507069.2010063093,0.07876463993557745,0.00431030375333197,0.0021257766125571927,9.124042522382618e-5,3.231973325415765e-11,3.229831049060325e-11,1.948766673276317e-13
0.463768115942029,1.0e11,1.0e11,2.6990918745858636e7,13029.14124909231,33200.01566698431,19640.423148153517,507956.7710976944,0.07888449558604993,0.004314928998453629,0.002125967806163545,9.127038936128067e-5,3.232793225152084e-11,3.231579983464179e-11,1.9487810796807838e-13
0.46488294314381273,1.0e11,1.0e11,2.6990919894152116e7,13029.312002327128,33283.438027627715,19648.37693515745,508306.0689178479,0.07895136874884327,0.004320261706732,0.0021273790684665675,9.128674073087835e-5,3.234662787613923e-11,3.231860311651422e-11,1.9530233062278734e-13
0.4659977703455964,1.0e11,1.0e11,2.6990925951633487e7,13030.573882976105,33291.563519789124,19651.43549054552,509218.34934058494,0.07898256763788304,0.004325047473895524,0.0021282806938674303,9.129260600356194e-5,3.236539867466504e-11,3.237224984541922e-11,1.9545121265218923e-13
0.46711259754738016,1.0e11,1.0e11,2.6990926102257136e7,13030.804578627716,33350.55287314366,19652.313144615964,509937.5172081023,0.07898675974090481,0.004327517996021292,0.0021287346716965354,9.130976871484283e-5,3.240432144118896e-11,3.2423053728498774e-11,1.9551646648260746e-13
0.4682274247491639,1.0e11,1.0e11,2.6990928360691853e7,13030.872606047289,33378.01791354909,19668.508773168025,511062.5484359926,0.07898963939589898,0.004328099169084092,0.002128861191272329,9.139483935799858e-5,3.241257606414811e-11,3.244631824866053e-11,1.9700669905603733e-13
0.4693422519509476,1.0e11,1.0e11,2.699093071946572e7,13031.073354222945,33384.65440261779,19676.523938634848,511192.242609188,0.07902050421238783,0.004330054661343115,0.002128996672760984,9.14137162282748e-5,3.242095683167875e-11,3.2470837398406764e-11,1.9707433893296934e-13
0.47045707915273133,1.0e11,1.0e11,2.6990938135828726e7,13031.119665258806,33420.40142372049,19677.119586916637,511306.1002278253,0.07903983309352572,0.004336171509494949,0.0021290272331532406,9.156918789801315e-5,3.248621106611654e-11,3.253509058893424e-11,1.9712623100789423e-13
0.47157190635451507,1.0e11,1.0e11,2.6990947904276244e7,13032.312673826853,33436.20434120129,19682.41760548409,511389.35244029906,0.07912832077150964,0.00433704631141569,0.0021296326897707833,9.164705200112964e-5,3.2492719506633554e-11,3.254707105131032e-11,1.9722485700378683e-13
0.47268673355629875,1.0e11,1.0e11,2.6990951899310227e7,13032.518045185532,33458.07949587895,19699.288948995687,512727.77579997305,0.07912958391115237,0.004337446418319816,0.0021300983075006794,9.16561726251211e-5,3.25946867907451e-11,3.2562693617192683e-11,1.9733484690032347e-13
0.4738015607580825,1.0e11,1.0e11,2.6990954146672565e7,13032.574066522391,33465.29726988624,19707.608241565074,513862.7687215078,0.07916165312908126,0.004339104223215606,0.0021302691321821074,9.169390662632358e-5,3.261813109258384e-11,3.256485790016921e-11,1.974102511662048e-13
0.47491638795986624,1.0e11,1.0e11,2.6990957395388678e7,13032.741329899478,33615.08283837535,19710.06127675344,513929.14117787086,0.0793424356365452,0.004345692827328814,0.002132749318348501,9.182372922222612e-5,3.262853920122644e-11,3.257797738228521e-11,1.9756746092573624e-13
0.4760312151616499,1.0e11,1.0e11,2.699095830832328e7,13032.895542058388,33635.834731319555,19736.249364481875,514757.6445253336,0.0794073404987491,0.004345777007685286,0.002134072943762605,9.193771264024124e-5,3.2654181957691336e-11,3.2583571661271904e-11,1.977813504119042e-13
0.47714604236343366,1.0e11,1.0e11,2.6990958839396257e7,13032.921444679654,33654.1512064186,19761.97780511536,515369.6004505136,0.07944510639013888,0.004346718403573101,0.002135130505511457,9.199121810432522e-5,3.265793654603456e-11,3.260142459034078e-11,1.980249538672039e-13
0.4782608695652174,1.0e11,1.0e11,2.6990971547121085e7,13033.085503497208,33662.0529599687,19772.615239541185,515645.3109265116,0.07946217665215846,0.004350281066178053,0.0021357408472818073,9.199605413980565e-5,3.266970854170116e-11,3.2634989931985197e-11,1.9814639851064622e-13
0.4793756967670011,1.0e11,1.0e11,2.699097560513374e7,13033.777814861262,33708.10323375852,19775.764950788376,515746.86784413597,0.07955123762481003,0.004350955303943305,0.0021376194429529585,9.209381294496498e-5,3.2693054213726886e-11,3.263713803057137e-11,1.9823453004293305e-13
0.48049052396878483,1.0e11,1.0e11,2.699097793358028e7,13034.17707143425,33718.87146984539,19778.258200111486,516117.80434281216,0.07960466348322585,0.004352838963384168,0.0021379399310501234,9.2115101956111e-5,3.272644723736054e-11,3.2647924350255144e-11,1.9837858552908758e-13
0.4816053511705686,1.0e11,1.0e11,2.6990997851354197e7,13034.349727706624,33857.07870821144,19782.425803368373,517518.55166575586,0.07960664731283126,0.004353373346993819,0.002139149694997557,9.216645624808571e-5,3.273601642436022e-11,3.266800763009414e-11,1.9846311612246094e-13
0.48272017837235226,1.0e11,1.0e11,2.6991000991097607e7,13034.544334812457,33865.46041105539,19807.696227780354,517654.54385529726,0.07965811385907584,0.00435521494933558,0.002141747256233255,9.216729004281732e-5,3.2736545630593615e-11,3.268365133007034e-11,1.9881496537446578e-13
0.483835005574136,1.0e11,1.0e11,2.6991002042550173e7,13034.61980124408,33918.229450241226,19808.622454234956,518125.8918015183,0.07968729370895358,0.004355833456633942,0.002142562670345601,9.221784440774421e-5,3.274130118828552e-11,3.269869361644747e-11,1.992193703570929e-13
0.48494983277591974,1.0e11,1.0e11,2.6991021964651797e7,13036.135132214436,33955.22910219854,19808.88124260695,518317.59556421766,0.07969078618490931,0.004357562910812592,0.0021441226860645216,9.223493652731464e-5,3.277499662792511e-11,3.270612388773855e-11,1.9924939617642286e-13
0.48606465997770343,1.0e11,1.0e11,2.6991031333183113e7,13036.218024899872,33956.056822430364,19820.379210471237,519222.1569301231,0.07970722595705455,0.004360579803713001,0.0021442849753282684,9.225679782303357e-5,3.278958630782128e-11,3.2716741139385824e-11,1.9948857753755518e-13
0.48717948717948717,1.0e11,1.0e11,2.6991031364404727e7,13036.933551295917,33969.25820149343,19825.086084984083,520153.52569189464,0.07971193516438199,0.0043612051059994435,0.002145640904791787,9.23367382905263e-5,3.280305256978166e-11,3.2720669239377497e-11,1.9996848782828174e-13
0.4882943143812709,1.0e11,1.0e11,2.6991049948034756e7,13037.16508282849,34120.11531126472,19827.90608835911,520509.25193153444,0.07979928017283414,0.0043615748587468185,0.0021456557199221963,9.238717399205194e-5,3.28588762799397e-11,3.27431916609594e-11,2.0008138798667562e-13
0.48940914158305465,1.0e11,1.0e11,2.6991051260900892e7,13037.442034635746,34127.80603144277,19858.032493621733,521240.5440604552,0.07980852190040384,0.00436172720993934,0.002146208441966233,9.240872930392277e-5,3.288043111357825e-11,3.2751841554421456e-11,2.001755906879507e-13
0.49052396878483834,1.0e11,1.0e11,2.6991092480520412e7,13037.58892933882,34169.16240857708,19867.504300681332,521517.9998754614,0.07985086641871995,0.004365167446412836,0.0021464003143503627,9.245304176975957e-5,3.2942479509238856e-11,3.2773396269244306e-11,2.0025057656291532e-13
0.4916387959866221,1.0e11,1.0e11,2.6991111088947423e7,13037.957263791739,34170.663290681485,19882.73327009096,523047.93413818174,0.07986467394073368,0.004369971262864674,0.002147062118699292,9.253534951183684e-5,3.294376951716324e-11,3.2824151416613705e-11,2.006637054893046e-13
0.4927536231884058,1.0e11,1.0e11,2.6991113759892777e7,13038.127667150087,34171.65200495786,19910.518862791047,523281.5941750587,0.07988805598093311,0.004370510503076463,0.0021475055607245966,9.254022359817834e-5,3.2962797961475544e-11,3.2855074593370817e-11,2.0075305122679207e-13
0.4938684503901895,1.0e11,1.0e11,2.6991176371674594e7,13038.671935213804,34191.45159122812,19918.95229434499,523559.1346738709,0.07989783263333472,0.004371097224312315,0.0021480972156699154,9.26043832768433e-5,3.304736751574248e-11,3.285842344979435e-11,2.007955047554489e-13
0.49498327759197325,1.0e11,1.0e11,2.6991221988688536e7,13039.187377607119,34202.42830757912,19919.405741621882,523562.3367432085,0.08001327380930165,0.004374242233796889,0.002148494461810634,9.260937352068542e-5,3.305321655053099e-11,3.297462017414587e-11,2.0120907376171472e-13
0.496098104793757,1.0e11,1.0e11,2.6991356938699283e7,13039.206835231735,34246.826875199695,19944.17512000661,523565.116480615,0.08002320165977614,0.0043760637817967605,0.00214940402454236,9.269960011333523e-5,3.306077687238458e-11,3.2998276038265016e-11,2.0120912610392996e-13
0.4972129319955407,1.0e11,1.0e11,2.699197251159248e7,13039.607433079616,34352.6758218569,19988.48327329767,523677.40836288413,0.08012427769354453,0.004376240846669811,0.002150129102729811,9.271072689527676e-5,3.3076660784757926e-11,3.302839453674391e-11,2.0135652373826214e-13
0.4983277591973244,1.0e11,1.0e11,2.69924569697519e7,13039.82696214863,34387.41875585157,19998.70245244289,525555.9621745906,0.08033455625514732,0.004376882952252593,0.0021503489440555922,9.276547731725275e-5,3.3097782186104135e-11,3.304662051165324e-11,2.022533182770481e-13
0.49944258639910816,1.0e11,1.0e11,2.699519846450139e7,13040.008504829973,34425.09902734342,20022.986741470148,525902.6465067798,0.0803789569960144,0.004379176340167641,0.0021529583290991147,9.281353639852338e-5,3.3116186268656954e-11,3.3076378585411656e-11,2.0242937174921401e-13
0.5005574136008919,1.0e11,1.0e11,2.6996873619656898e7,13040.134672730244,34427.93318610726,20041.99993750381,526028.0754851917,0.08044214733306793,0.004379313602615931,0.0021534906609871883,9.302113995600714e-5,3.311633323513049e-11,3.3088357799892855e-11,2.0248134269717168e-13
0.5016722408026756,1.0e11,1.0e11,2.699700557259689e7,13040.725180445552,34531.97092851254,20049.520597331604,526205.1218158418,0.08056206648305686,0.004382844603716419,0.0021538818186795693,9.306931273753129e-5,3.312491953086317e-11,3.3102183512991315e-11,2.0257704056066e-13
0.5027870680044593,1.0e11,1.0e11,2.699827059033512e7,13040.840801157648,34614.22668017339,20051.432356170746,526476.5918544573,0.08058598118435796,0.0043833317221837675,0.0021549746183340416,9.340175571019624e-5,3.313039504200035e-11,3.3123882166656094e-11,2.0291240495915307e-13
0.5039018952062431,1.0e11,1.0e11,2.6998980032962285e7,13041.025346115752,34676.03208477115,20054.143794971133,527072.2490011273,0.08060610891342802,0.004389588096193914,0.002156520670655828,9.340298421247107e-5,3.313513129952539e-11,3.31264551390515e-11,2.0309593754890957e-13
0.5050167224080268,1.0e11,1.0e11,2.7001476389519587e7,13041.147143501796,34693.554105882125,20102.086714983183,528522.7041943109,0.08072128664445986,0.004389988909009368,0.0021575103484732343,9.360371789247484e-5,3.3153850036129035e-11,3.315016946488674e-11,2.0317422370945246e-13
0.5061315496098104,1.0e11,1.0e11,2.7002887424992338e7,13041.233022070215,34773.8423879454,20102.6630800519,529158.0606243425,0.0807273306013573,0.004393451628133244,0.0021586702746287495,9.379356929687437e-5,3.316139816843138e-11,3.3153136675532005e-11,2.038067815313418e-13
0.5072463768115942,1.0e11,1.0e11,2.7003302207056385e7,13041.493704717217,34776.77890997998,20104.768623511438,529215.8117541467,0.08076283319672323,0.004395051107278507,0.002161143253624809,9.380609158149883e-5,3.31931772227649e-11,3.31699983296842e-11,2.0389739712962916e-13
0.5083612040133779,1.0e11,1.0e11,2.7003404172500618e7,13041.75778416217,34782.67143791128,20131.24163825049,529857.810844615,0.08097795290782206,0.00439528345725462,0.002161240697618092,9.381286979454195e-5,3.3202779716414706e-11,3.3177716037189906e-11,2.044331753253955e-13
0.5094760312151616,1.0e11,1.0e11,2.7003510552127503e7,13041.91371871634,34876.26422550834,20133.94523531866,532667.9693347842,0.08102915404131912,0.004402841489823519,0.002162313441379605,9.389112654833235e-5,3.3236623404045297e-11,3.318493944327342e-11,2.0450669603281807e-13
0.5105908584169454,1.0e11,1.0e11,2.7004970608958274e7,13042.148908054834,34887.449416365314,20154.671504712347,533042.2759220151,0.08104493423842599,0.0044070565616436365,0.0021629953784039857,9.405058863840466e-5,3.3250360310290456e-11,3.318905113461623e-11,2.0451739673311632e-13
0.5117056856187291,1.0e11,1.0e11,2.700598207143169e7,13042.341895126714,35087.445262455454,20235.45118843726,534977.2298503013,0.08105992084236861,0.004408911615328767,0.002163337079555221,9.419766484345617e-5,3.3295010401134045e-11,3.3202556918382394e-11,2.0515198379922966e-13
0.5128205128205128,1.0e11,1.0e11,2.7007395409822594e7,13043.122383647024,35174.80813088607,20246.154907745986,535094.7161629013,0.0811216740230593,0.004414411936886192,0.0021633697207966668,9.422652025724679e-5,3.33005878535896e-11,3.3229222002797875e-11,2.054153605038058e-13
0.5139353400222966,1.0e11,1.0e11,2.701020374029475e7,13043.496151834437,35177.79341549894,20251.037314355202,535920.6359650643,0.08128228792075215,0.0044216119588067196,0.002163582968026228,9.43745311950127e-5,3.33116800983163e-11,3.3247241868593945e-11,2.0542084586333318e-13
0.5150501672240803,1.0e11,1.0e11,2.7013580452426605e7,13044.039661394556,35203.98844972323,20275.36891110621,536039.3186642048,0.08129142727299363,0.004429723356094454,0.0021641556390163807,9.450936453199172e-5,3.332200357582491e-11,3.327511098148874e-11,2.0549690499114482e-13
0.5161649944258639,1.0e11,1.0e11,2.7015680572661605e7,13044.617272360952,35236.56151532235,20280.76627830243,536453.2276123628,0.08129808859406489,0.004433767063221015,0.0021664993235651978,9.459489398978779e-5,3.332841128087844e-11,3.3277070719136926e-11,2.0559899804593868e-13
0.5172798216276477,1.0e11,1.0e11,2.7018061948308468e7,13044.747329298449,35240.63151119073,20283.42359355844,537226.6697322559,0.08134630885202906,0.004435449570598859,0.0021723799834277497,9.463433250410407e-5,3.333804040506576e-11,3.3285080828870264e-11,2.0591173388767257e-13
0.5183946488294314,1.0e11,1.0e11,2.7019458928177796e7,13044.95669189694,35251.0502373179,20298.508214385303,538292.072662328,0.08136483781317873,0.004436525123925015,0.0021739065332810744,9.464416023987071e-5,3.3339269992717453e-11,3.3286429398199334e-11,2.067452813390318e-13
0.5195094760312151,1.0e11,1.0e11,2.7022913575421475e7,13045.128987918219,35378.39826242067,20353.395166383416,541933.1334220269,0.08144930545179573,0.004436630099369072,0.002176136348999094,9.474346201492982e-5,3.3351057503677134e-11,3.329218703612014e-11,2.0697191690084092e-13
0.5206243032329989,1.0e11,1.0e11,2.702572211672532e7,13045.14701764489,35395.24951193579,20354.873285251015,543542.9898061578,0.08154475836249293,0.004437350379699812,0.0021768354851970087,9.477638910514714e-5,3.336229908804125e-11,3.329592014576468e-11,2.0707258314267905e-13
0.5217391304347826,1.0e11,1.0e11,2.7028666528409243e7,13045.260616980606,35396.24001008987,20354.93937797406,543949.0944312213,0.0815904166077929,0.0044396327520276856,0.0021771567774502495,9.48250137681129e-5,3.339486502837471e-11,3.32976137388774e-11,2.0752285079464674e-13
0.5228539576365663,1.0e11,1.0e11,2.7036415608955875e7,13045.51131528934,35418.98440233609,20383.991985044286,544251.3633052141,0.08159745471769608,0.004439706911422436,0.002183471141140479,9.485089503783882e-5,3.3397829177408395e-11,3.3319251689078623e-11,2.0784162604423174e-13
0.5239687848383501,1.0e11,1.0e11,2.704286441866652e7,13046.529437483685,35440.740732739534,20427.186542820982,549674.0156186025,0.08161028381550156,0.004445461634642767,0.0021862520623289502,9.496736560290829e-5,3.342281596908147e-11,3.334454871713844e-11,2.0789099027105859e-13
0.5250836120401338,1.0e11,1.0e11,2.7043651708902158e7,13046.892024261346,35441.944020240124,20444.848931876964,549827.2514572047,0.0816336816483777,0.004445541286077697,0.0021868445184517306,9.520271424890178e-5,3.343161498373853e-11,3.33695981526875e-11,2.0791923177966345e-13
0.5261984392419174,1.0e11,1.0e11,2.7050849101624086e7,13047.379535038934,35445.34965979733,20454.105928367626,549993.5045185951,0.08166890365018387,0.004446493833323367,0.002187871088888038,9.541099640816287e-5,3.3441817124345375e-11,3.337026905300504e-11,2.0799782497642167e-13
0.5273132664437012,1.0e11,1.0e11,2.7057726536505785e7,13047.807160899036,35459.88377059426,20460.239931820124,550296.0973031657,0.08171896495697446,0.004450910446948025,0.0021885068421998955,9.541337230902068e-5,3.345554004901338e-11,3.3377283179501916e-11,2.0800204011773433e-13
0.5284280936454849,1.0e11,1.0e11,2.7059441540001526e7,13047.85755610349,35519.56133575707,20466.136152178482,550882.1433095807,0.08172346545949072,0.0044514675662111055,0.0021896665014220873,9.546448399521354e-5,3.3490554138477016e-11,3.338411729753973e-11,2.0806682537566432e-13
0.5295429208472687,1.0e11,1.0e11,2.705994973659065e7,13047.915052841148,35603.17126439907,20471.755877478165,551813.4465710409,0.08174235731760912,0.004455095548425299,0.0021951275382628313,9.547196708259287e-5,3.3510355939432854e-11,3.341580958279197e-11,2.081146397051169e-13
0.5306577480490524,1.0e11,1.0e11,2.7063545720843554e7,13047.924075327846,35634.44226315333,20479.02871284834,551904.059010669,0.08177351983609686,0.0044625828211592635,0.0021971267893217843,9.551924714802208e-5,3.3511897118988366e-11,3.341878102488055e-11,2.0833413266247026e-13
0.5317725752508361,1.0e11,1.0e11,2.7081436009649716e7,13048.00124997136,35679.34614414958,20493.65713964137,553265.6488004002,0.08178703756055275,0.004462918705506321,0.00219724454929695,9.552621732994445e-5,3.3523999483533687e-11,3.344905151310815e-11,2.0836172468557705e-13
0.5328874024526199,1.0e11,1.0e11,2.7086100439047176e7,13048.564494868357,35688.33615945926,20526.63723311876,553366.2084651149,0.08182808421097149,0.004464737750907303,0.002199625903792883,9.571715268820876e-5,3.35417778502348e-11,3.349029838142844e-11,2.0852794452956045e-13
0.5340022296544036,1.0e11,1.0e11,2.709934904900198e7,13048.614666788293,35760.12712172667,20546.082290055256,554951.3989375001,0.08183417028867933,0.004475670184046006,0.0022017088568682106,9.594345458656277e-5,3.3561127934969636e-11,3.351082235234291e-11,2.0861637840031955e-13
0.5351170568561873,1.0e11,1.0e11,2.7110723876248613e7,13048.780479091449,35787.38818774617,20556.94200838356,555008.7844713875,0.08186461674368349,0.004476183996122354,0.0022031008655022475,9.600652492669219e-5,3.3573232735778517e-11,3.351778365122815e-11,2.0865007780262056e-13
0.5362318840579711,1.0e11,1.0e11,2.7110921855384592e7,13049.014182478011,35827.463272023335,20629.791712956794,555327.0517052588,0.08187713816210139,0.0044777876902016,0.0022035264765654827,9.603019233375747e-5,3.357811487911729e-11,3.354695958789459e-11,2.0885704227700637e-13
0.5373467112597548,1.0e11,1.0e11,2.711092668211913e7,13049.655020944785,35828.11058845123,20637.31322591598,556179.0348604016,0.08189744533820861,0.004478499782405315,0.00220493957616193,9.60432540573053e-5,3.360840152918099e-11,3.354770554266223e-11,2.0910534410895033e-13
0.5384615384615384,1.0e11,1.0e11,2.71110803813648e7,13049.873281855525,35864.935817836726,20642.75993896696,558380.9942412741,0.08190729876655645,0.004484844962192548,0.002206499651084349,9.611986684541268e-5,3.3657707971617674e-11,3.3551385814590977e-11,2.0911017502655776e-13
0.5395763656633222,1.0e11,1.0e11,2.7111109213619053e7,13050.235630761272,35904.72996052175,20671.46377762108,560487.4126706121,0.08208215430414871,0.00448517871041815,0.00220662228008203,9.629352283656027e-5,3.368325766418599e-11,3.357568268357011e-11,2.0931307173799536e-13
0.5406911928651059,1.0e11,1.0e11,2.7111111650464576e7,13050.448781111958,36014.74025545667,20697.309981507977,560791.4796781696,0.08213375857946932,0.004486150333723823,0.0022079986808696164,9.638869475076878e-5,3.3690911076340555e-11,3.3598216467683786e-11,2.097588438801608e-13
0.5418060200668896,1.0e11,1.0e11,2.7111211662046004e7,13050.449651062656,36040.1943888667,20726.39741433847,561859.7028145415,0.08218840115604582,0.004486174507410425,0.002213028971988142,9.65203920584177e-5,3.370811010488865e-11,3.3603405344417224e-11,2.1004007422069423e-13
0.5429208472686734,1.0e11,1.0e11,2.7111256602983546e7,13050.826053083492,36055.72253716729,20740.664097928,562823.7962667486,0.08221133459141727,0.004493341485272938,0.0022164734343248986,9.670276226582769e-5,3.371073772934927e-11,3.360726090240598e-11,2.100861407048626e-13
0.5440356744704571,1.0e11,1.0e11,2.7111265424510658e7,13051.235188204217,36056.98739601224,20772.818342982548,563418.9616334247,0.08225165789305061,0.004493524471632883,0.0022175691033220197,9.691182539342701e-5,3.3716433092871254e-11,3.3611879451361363e-11,2.1050242339614137e-13
0.5451505016722408,1.0e11,1.0e11,2.7111284900752936e7,13051.258121543866,36059.551526805786,20778.47486380998,563818.9760532053,0.0822623249940754,0.004498666069971674,0.002218312898399899,9.696288173144626e-5,3.3718263283943665e-11,3.36234952142522e-11,2.105798573297787e-13
0.5462653288740246,1.0e11,1.0e11,2.711129518476334e7,13051.792635020303,36061.57705738835,20784.095383593147,564253.1020754001,0.08236459568624649,0.0045024315084056035,0.0022203333612694953,9.696681825788711e-5,3.376747710931163e-11,3.362498974905875e-11,2.1147019358607374e-13
0.5473801560758083,1.0e11,1.0e11,2.711129959594607e7,13051.964457863447,36086.966138754375,20834.42223996123,565360.3196719219,0.08237329925710948,0.004506398809892687,0.002221984333413159,9.706855327395225e-5,3.3778191539792523e-11,3.3635871436917944e-11,2.1163854352774033e-13
0.5484949832775919,1.0e11,1.0e11,2.7111320239259038e7,13052.075716485975,36167.87314037752,20872.098034654366,565495.3075471955,0.08245311952109735,0.004515374412873597,0.0022220288099913978,9.710020437109145e-5,3.3785079890244995e-11,3.363804578570373e-11,2.1171205980236467e-13
0.5496098104793757,1.0e11,1.0e11,2.7111346142941628e7,13052.195308891725,36291.31415054195,20885.17257819508,566270.1839017813,0.08248320648354023,0.004516210412165805,0.002222157210684486,9.729615288776893e-5,3.3794345372507174e-11,3.3666680741450316e-11,2.1177336159351962e-13
0.5507246376811594,1.0e11,1.0e11,2.7111351894828767e7,13052.390686348068,36329.32089608935,20886.679695972573,567709.7633704287,0.0824938756250011,0.004520824609582751,0.0022244099233863237,9.735448451543728e-5,3.380042705315537e-11,3.367783483768148e-11,2.1185983827604062e-13
0.5518394648829431,1.0e11,1.0e11,2.71113556638018e7,13052.43177026667,36405.747874147884,20891.039879665976,567712.5115587017,0.08249528920476272,0.004523313444266236,0.0022280570746352913,9.747619119906443e-5,3.381122990482814e-11,3.369316066748814e-11,2.1186549662009482e-13
0.5529542920847269,1.0e11,1.0e11,2.7111392600086063e7,13052.773116867163,36413.023919909465,20893.206664666548,567851.4556917195,0.08251294866856977,0.004523470437356958,0.002228366950774787,9.757009252363623e-5,3.3812166924838e-11,3.3704062315112893e-11,2.1203182074265722e-13
0.5540691192865106,1.0e11,1.0e11,2.7111519566743746e7,13053.044465614601,36471.99520928882,20923.441862048272,568197.1571231484,0.08253861420386407,0.004525962360181317,0.00223085705176445,9.764744542367666e-5,3.381812490861981e-11,3.3727524683129566e-11,2.1250893297154633e-13
0.5551839464882943,1.0e11,1.0e11,2.7111902158198457e7,13053.531010040095,36492.1275967449,20926.599191310328,568319.3213835497,0.08260466960093661,0.004526477302232684,0.002232008465850852,9.767901073964135e-5,3.383454236456253e-11,3.3735784241338694e-11,2.130221812890124e-13
0.5562987736900781,1.0e11,1.0e11,2.7143635621912528e7,13053.664684674812,36577.62597382282,20932.013848507246,568654.1833349155,0.08260580322277218,0.004528742852792181,0.002235239889824188,9.769493038362797e-5,3.384676931526537e-11,3.374488638565174e-11,2.130727820803253e-13
0.5574136008918618,1.0e11,1.0e11,2.714560019884837e7,13053.671490889756,36636.34984300281,20935.42796138716,568842.7347922084,0.08261346571410648,0.004530341155314255,0.0022352598985019103,9.774737979517469e-5,3.386048060519712e-11,3.376441477005895e-11,2.1383097761382002e-13
0.5585284280936454,1.0e11,1.0e11,2.7168657081544448e7,13053.760862713381,36659.93629876054,20936.826147402327,570169.4309291714,0.08261932562406456,0.004531323771153346,0.0022364931906870343,9.775222703596451e-5,3.3905823616999966e-11,3.376931357050558e-11,2.140963664443614e-13
0.5596432552954292,1.0e11,1.0e11,2.7185571230105966e7,13055.155904650921,36702.2121150414,20946.707098156297,570387.1764018944,0.08275962738307242,0.004532551590277281,0.002238683902716507,9.775324386549926e-5,3.3907739848083915e-11,3.380090466225462e-11,2.1414623844056721e-13
0.5607580824972129,1.0e11,1.0e11,2.7188969025697537e7,13055.400670212533,36814.14027393893,20999.612288473105,570793.9843288345,0.08287142722608003,0.004532837760557893,0.0022411178197944727,9.775805199401221e-5,3.392147331740193e-11,3.382222248583928e-11,2.1415084497042412e-13
0.5618729096989966,1.0e11,1.0e11,2.722511958425537e7,13055.715774426328,36887.48933266706,21002.639553756377,571074.2223474678,0.08287474454657225,0.004533494193003462,0.002241151434431693,9.77727290357398e-5,3.392270634491289e-11,3.3828228015859294e-11,2.1418976445136827e-13
0.5629877369007804,1.0e11,1.0e11,2.723107877313164e7,13055.836569135181,36971.26936170676,21032.576026507682,571428.3727744105,0.08294960730183708,0.004534984725142157,0.002243500323996551,9.780047572467639e-5,3.3926893449337727e-11,3.38424086295949e-11,2.1471410806959689e-13
0.5641025641025641,1.0e11,1.0e11,2.723131318423333e7,13056.693846243059,37043.2311506505,21068.859563210495,572599.9154327174,0.08297448521801437,0.004543982747590482,0.002244587277739512,9.786321287314303e-5,3.392853082384209e-11,3.3858354193339936e-11,2.1514267329442116e-13
0.5652173913043478,1.0e11,1.0e11,2.7269132141538575e7,13057.117538007726,37045.08705365679,21150.177994745627,573105.6451067592,0.08307355924163433,0.004550174488180213,0.0022469673067066014,9.798766468294636e-5,3.395155280752945e-11,3.386476590571955e-11,2.1531669284228746e-13
0.5663322185061316,1.0e11,1.0e11,2.735066906445784e7,13057.318946582132,37077.51245858834,21178.311669696097,573437.9425455417,0.08307471029417807,0.004551958004115745,0.0022484499251339283,9.810488576420212e-5,3.39600163741469e-11,3.386810937438742e-11,2.1543031147198557e-13
0.5674470457079153,1.0e11,1.0e11,2.7350731298287135e7,13057.339811353342,37206.48516110986,21187.35663161396,573553.3681528011,0.08307521911444596,0.004553648430402913,0.002248506948146812,9.816466503773666e-5,3.397003831290469e-11,3.387712299439231e-11,2.1559606768568564e-13
0.568561872909699,1.0e11,1.0e11,2.7350777256889924e7,13057.707518252839,37339.65695056586,21195.783723522603,574067.1334556427,0.08315060129917531,0.004556534649230753,0.002250083051201802,9.819701850745015e-5,3.3971136603565423e-11,3.3923432644965546e-11,2.1568066170446046e-13
0.5696767001114827,1.0e11,1.0e11,2.735079006699852e7,13059.546948874127,37384.12285892405,21206.38246840506,575570.3736360584,0.08315765024753538,0.004556577614651708,0.0022501294336717834,9.820575852688502e-5,3.4001121860061326e-11,3.393112024912955e-11,2.1593966589917495e-13
0.5707915273132664,1.0e11,1.0e11,2.736129661737569e7,13059.801615765307,37395.75194118391,21214.66838501925,575645.9209841231,0.0831814175657926,0.004559548565933837,0.002251822068578666,9.841402982819923e-5,3.4020406708591106e-11,3.395420211873919e-11,2.1612859821400044e-13
0.5719063545150501,1.0e11,1.0e11,2.7469778000248544e7,13059.995518997119,37403.96764787125,21228.375466981586,576456.890309315,0.08319047895396989,0.004573329376247055,0.0022520890659606936,9.852272910412091e-5,3.4087817268512154e-11,3.3960757852710943e-11,2.163182975911189e-13
0.5730211817168339,1.0e11,1.0e11,2.7704389237325467e7,13060.567794403727,37471.40601798403,21256.62213677804,576796.609712209,0.08322822306586063,0.004575269362714264,0.0022535735882593475,9.853082725466533e-5,3.4131096085601667e-11,3.396512720521641e-11,2.1647686977569776e-13
0.5741360089186176,1.0e11,1.0e11,2.770606796688511e7,13061.13921489224,37537.7915547137,21264.225597327222,581285.6555372764,0.08324456082185748,0.004575952079710371,0.002253654567456594,9.868771930961361e-5,3.413887757173063e-11,3.406359031566217e-11,2.1650717036683506e-13
0.5752508361204013,1.0e11,1.0e11,2.7920531513721086e7,13061.20534366351,37551.00222776694,21298.620202991577,584382.6240257239,0.08329417324581846,0.004576738896905478,0.0022557148922184474,9.869044276887044e-5,3.418325288584863e-11,3.409092853003078e-11,2.1680785836412308e-13
0.5763656633221851,1.0e11,1.0e11,2.792173229332563e7,13061.754487826676,37620.286800444825,21306.946018547445,585161.5876553961,0.0833292094600677,0.004577025421909197,0.0022595759595456146,9.871016829541648e-5,3.42648681440208e-11,3.417831121157228e-11,2.1735705847722019e-13
0.5774804905239688,1.0e11,1.0e11,2.792231411347776e7,13061.801061708764,37620.28952702734,21308.178513701918,586183.1330257199,0.08346263167970089,0.004579312816830075,0.0022597448035902978,9.87338558602456e-5,3.4279543457548976e-11,3.427254410961001e-11,2.1736256973209907e-13
0.5785953177257525,1.0e11,1.0e11,2.803637724370146e7,13061.98238861517,37647.24244816906,21308.50723298731,587120.7679429521,0.08355025163414266,0.004579318452417187,0.0022600661190275853,9.874358867645273e-5,3.429786492033045e-11,3.42755933502863e-11,2.1753160802815665e-13
0.5797101449275363,1.0e11,1.0e11,2.803834210436583e7,13062.586435111127,37712.553250345525,21319.814312088307,587238.3487390884,0.08355026260326077,0.004585549093877574,0.0022615497829562513,9.87718165469822e-5,3.431640139522183e-11,3.427783652426212e-11,2.175518131324071e-13
0.5808249721293199,1.0e11,1.0e11,2.8038525035294496e7,13062.915815270293,37744.16090055846,21327.309460600984,587474.788810622,0.08355916515888943,0.0045899101188825505,0.0022622510989470023,9.879439942365961e-5,3.432991625108361e-11,3.428337983256392e-11,2.1766645517057087e-13
0.5819397993311036,1.0e11,1.0e11,2.80386540014798e7,13063.134480674356,37899.51571134107,21328.82081634779,587921.3056756182,0.08356719307375675,0.004590058442911247,0.0022626170075268847,9.881352760618094e-5,3.4335617975516144e-11,3.4292538520893316e-11,2.1785674466359365e-13
0.5830546265328874,1.0e11,1.0e11,2.8170796567362163e7,13063.859867906944,37956.30950785576,21331.767497043973,588088.7844880796,0.08361567805992773,0.004597216307956929,0.0022653874916921763,9.884068835520073e-5,3.4366692194054765e-11,3.430533573343147e-11,2.1830109187063551e-13
0.5841694537346711,1.0e11,1.0e11,2.817310282564261e7,13064.161737089473,37981.04167227618,21344.58591862031,588420.1302348468,0.08364538146787368,0.004598581676769985,0.0022660949332924353,9.889110169320033e-5,3.4376362197326664e-11,3.43443749189647e-11,2.1832931757191677e-13
0.5852842809364549,1.0e11,1.0e11,2.8270130117371608e7,13064.462408880952,38105.868932486504,21345.812321587604,588864.0499644697,0.08367161461833805,0.004599553154642593,0.0022679908676364172,9.900372380332254e-5,3.4406602227141195e-11,3.437972431867083e-11,2.1842094846250554e-13
0.5863991081382386,1.0e11,1.0e11,2.8498495406514216e7,13065.160922657502,38135.0096342545,21347.648330336007,590066.3983290325,0.08372812578098025,0.004600597134176051,0.002268857769570144,9.903132178137023e-5,3.4412443986005625e-11,3.4393486638771526e-11,2.184322951568241e-13
0.5875139353400223,1.0e11,1.0e11,2.8613871427337974e7,13065.24859957044,38145.60252986184,21354.872401889254,591042.9324175728,0.08377492983739035,0.004602845288832905,0.0022690847278719994,9.919769427417333e-5,3.4478900544156816e-11,3.4411823398596106e-11,2.1879468411045202e-13
0.5886287625418061,1.0e11,1.0e11,2.8614379422073923e7,13065.419808294473,38242.953282536146,21376.012149414517,591465.1371925083,0.08382798114865397,0.004603904842797751,0.0022737574816762353,9.940919544447222e-5,3.449947507786928e-11,3.447997181097784e-11,2.1898076518052106e-13
0.5897435897435898,1.0e11,1.0e11,2.8661799382861402e7,13066.832981808611,38333.45682090934,21393.397502277356,592036.7838518816,0.08383925476780349,0.004605247355882507,0.002273792889677791,9.943921584424103e-5,3.452287535529277e-11,3.4484754853806113e-11,2.1997096344024833e-13
0.5908584169453734,1.0e11,1.0e11,2.8689391617232803e7,13067.659406870072,38366.34621018707,21411.374169630228,593815.5819202049,0.08393196874399708,0.004606224126343067,0.0022754168489414446,9.956754424862068e-5,3.455466408173945e-11,3.4495081844584875e-11,2.2021614375089434e-13
0.5919732441471572,1.0e11,1.0e11,2.872754075811061e7,13067.959300100498,38366.750434807705,21420.664054879977,595948.6347286,0.08393623731333918,0.004612194590067328,0.0022767313992554266,9.969973247213082e-5,3.455659219253002e-11,3.454697089957015e-11,2.2079376676931107e-13
0.5930880713489409,1.0e11,1.0e11,2.8727546726766314e7,13067.978026279994,38382.670661038144,21429.068345170144,595979.7193871447,0.08394027503249248,0.004614141509353366,0.0022781401140781004,9.974070663231362e-5,3.458085944350717e-11,3.4569489939901044e-11,2.2080134888096516e-13
0.5942028985507246,1.0e11,1.0e11,2.8727600755219065e7,13068.600982145752,38571.625823951144,21448.47368086618,596310.0143853605,0.083972835910373,0.004616785616223106,0.002278476662844873,9.979620158219602e-5,3.4587462472688033e-11,3.463630648157919e-11,2.2083107581169866e-13
0.5953177257525084,1.0e11,1.0e11,2.872783542005732e7,13069.515465295326,38601.66961754295,21452.102886542107,598457.1996603508,0.0840403941324726,0.004616788493642926,0.002281216714406554,0.00010006684386662306,3.459211807554833e-11,3.465067457131127e-11,2.2084182554858108e-13
0.5964325529542921,1.0e11,1.0e11,2.8727849383876104e7,13070.18685834427,38656.30766900587,21463.193353748688,598974.8637499297,0.08405492249736013,0.004619236112981155,0.002283501903458041,0.00010012471052723518,3.46078366889788e-11,3.467751713752936e-11,2.208492871955612e-13
0.5975473801560758,1.0e11,1.0e11,2.8727873193944655e7,13070.287959786978,38671.687974270986,21476.60889511011,599153.2103993318,0.08410737413229931,0.004625558328695874,0.0022841669807292845,0.00010018462935775485,3.465914895586323e-11,3.471003606876241e-11,2.2086655546322687e-13
0.5986622073578596,1.0e11,1.0e11,2.872797835105323e7,13071.53791617129,38674.31234183929,21509.432983187216,599480.487800153,0.08417477895458268,0.004626815939110929,0.0022859115302731456,0.00010021673940978102,3.466881876377184e-11,3.4717652298946685e-11,2.2088035356558565e-13
0.5997770345596433,1.0e11,1.0e11,2.8727988267057147e7,13072.486257274077,38695.13852149403,21527.091238574558,600570.1342085763,0.08426290067096535,0.004632044748907304,0.002287697495141336,0.00010021922666967714,3.4710180853570565e-11,3.4759753322328055e-11,2.21027269749208e-13
0.600891861761427,1.0e11,1.0e11,2.87281227132784e7,13072.873755882369,38726.65238583744,21532.36242908671,600648.0883946954,0.08428049650625065,0.004635401331286718,0.0022878779482651463,0.00010030018811817604,3.4754640654583063e-11,3.478016627835298e-11,2.216538339055325e-13
0.6020066889632107,1.0e11,1.0e11,2.872824722480942e7,13073.568632874587,38767.70167195813,21587.900836046698,602120.9333617325,0.08433939662809205,0.004635612112336233,0.002288639635762785,0.00010060158964882657,3.482210345687576e-11,3.481708655381635e-11,2.2239108153523546e-13
0.6031215161649944,1.0e11,1.0e11,2.872825271366026e7,13074.272860975394,38773.19039833236,21594.97088427024,602150.2264723656,0.08433975418411248,0.00463579007389502,0.0022897076702827973,0.00010062707714224986,3.485761713151238e-11,3.482175220010512e-11,2.2272651457752773e-13
0.6042363433667781,1.0e11,1.0e11,2.8728373993038666e7,13074.49488138642,38956.96090515217,21600.95739769451,602800.3449157602,0.08444903468052614,0.004640931818836013,0.0022914331178457243,0.00010073873958168723,3.487076857295662e-11,3.483492388831185e-11,2.227924199300404e-13
0.6053511705685619,1.0e11,1.0e11,2.8728925362250883e7,13074.812592401406,38957.25836871011,21605.783340625207,603530.8655110588,0.08451170036406871,0.004643841809842935,0.0022916671276860443,0.00010076400698609219,3.4887248380135254e-11,3.485239092015565e-11,2.2283621945873442e-13
0.6064659977703456,1.0e11,1.0e11,2.8729830209463663e7,13075.740027704156,39041.35563189779,21621.200663798674,603543.9007967445,0.08453184942327148,0.004647146583742494,0.0022917807441827226,0.00010089128406426482,3.492277466731335e-11,3.485668797519329e-11,2.2304128930517657e-13
0.6075808249721293,1.0e11,1.0e11,2.873145647107639e7,13076.484727594436,39087.353755206,21626.094190667383,604683.0932453651,0.08453552388538607,0.004652030885690294,0.002292546499029483,0.00010104237857295869,3.493317847605521e-11,3.487458547056487e-11,2.232421997224572e-13
0.6086956521739131,1.0e11,1.0e11,2.8741013151974674e7,13076.542810694673,39176.479893872405,21642.466708511576,604932.3552680402,0.08457996445087516,0.004653308222963357,0.002292740316925629,0.0001010464091826864,3.493915618808426e-11,3.487622537284025e-11,2.2352774614167512e-13
0.6098104793756968,1.0e11,1.0e11,2.878986474302788e7,13076.558883598522,39247.535313268425,21646.761758787274,606488.100122981,0.08460024130815556,0.004656424779618233,0.0022936334634105827,0.0001010817013684595,3.494877689994609e-11,3.4897621035975604e-11,2.2420330485919214e-13
0.6109253065774805,1.0e11,1.0e11,2.879891893760031e7,13077.027325647197,39291.47404468301,21653.10081900423,607473.8439998102,0.08461659697975,0.004659034988069038,0.002293853944379404,0.0001011191080468376,3.495377896759388e-11,3.490882017935917e-11,2.244193828150207e-13
0.6120401337792643,1.0e11,1.0e11,2.889550716995441e7,13077.093400092775,39311.98914842965,21660.20430491018,607600.2731037668,0.08465647073174387,0.004660878134451781,0.002294153452548461,0.00010112391039889344,3.4975296752149525e-11,3.492721619336049e-11,2.2520813871659547e-13
0.6131549609810479,1.0e11,1.0e11,2.890145880982485e7,13078.573142003508,39404.532155048844,21684.795659829855,607770.6095990691,0.08466131224024208,0.0046630233168405,0.00229418913714687,0.0001011582101315049,3.4976706840740006e-11,3.4928646688886854e-11,2.2555713911030246e-13
0.6142697881828316,1.0e11,1.0e11,2.890610231501518e7,13078.862506838183,39447.28410378285,21709.06522869554,608834.8916829714,0.08488225481523577,0.0046647864809921,0.002294905400059618,0.0001012698442770693,3.5023122975204614e-11,3.493931411792714e-11,2.2618961658433672e-13
0.6153846153846154,1.0e11,1.0e11,2.8935592754194114e7,13079.312378735367,39502.74952742237,21721.216529785484,611004.9105356247,0.08500475064664802,0.004667274054979327,0.0022955383613692277,0.00010128617600272164,3.5028634364283615e-11,3.500028821051772e-11,2.265311026789211e-13
0.6164994425863991,1.0e11,1.0e11,2.9007435874204062e7,13079.317266202668,39568.66126789022,21740.147705816606,612386.9850954366,0.085023116367632,0.004668483577455439,0.0022992530982603177,0.00010136453427918609,3.5061499188100773e-11,3.5011404934671686e-11,2.2685710538387046e-13
0.6176142697881828,1.0e11,1.0e11,2.911984042428974e7,13080.74815999109,39714.13802788139,21745.962160471136,615134.0690247661,0.08506256814773282,0.004669362926631964,0.00230011248874749,0.00010137976659474486,3.508079269268252e-11,3.5041536974699735e-11,2.2703571091163877e-13
0.6187290969899666,1.0e11,1.0e11,2.9231130143503338e7,13080.856222721965,39722.7099185873,21771.03008895566,615576.4007403199,0.08510619924926585,0.004669540085890376,0.002300271474265293,0.00010140389521584868,3.510643497408539e-11,3.504837952113739e-11,2.2721282392688642e-13
0.6198439241917503,1.0e11,1.0e11,2.9231270649477378e7,13081.211181394607,39743.567411867276,21805.537507063164,615937.6455263161,0.08512207206476392,0.004669963997560464,0.002303229900074406,0.00010140640765697695,3.5116655563509805e-11,3.505159188686186e-11,2.272165272195154e-13
0.620958751393534,1.0e11,1.0e11,2.9342594350893065e7,13081.370226544712,39770.419169214234,21827.45820601556,617259.0233596337,0.08522793309785447,0.004671445645905442,0.002303332519557039,0.00010146835101451587,3.5124005920116166e-11,3.505741815884805e-11,2.274092585487521e-13
0.6220735785953178,1.0e11,1.0e11,2.9691508735235788e7,13081.92235716884,39780.4435363026,21875.29521717188,617844.8216173699,0.08525588359132062,0.00467583056656326,0.0023033663804829696,0.00010152761859940176,3.513569785962816e-11,3.5059376997181966e-11,2.291653621158302e-13
0.6231884057971014,1.0e11,1.0e11,2.97830861902009e7,13082.657908286878,39993.27027238865,21875.80383937644,619527.4552231714,0.08525817582639775,0.004677848298291318,0.002304270880310584,0.00010168556278784345,3.5156377708857144e-11,3.508200353399795e-11,2.292726001437547e-13
0.6243032329988851,1.0e11,1.0e11,3.1453512472485326e7,13082.930634565091,40110.055772440945,21878.417577108576,619737.8061549951,0.08534930301769142,0.004683225580240558,0.0023044692912146517,0.00010174169775465862,3.5165039419919174e-11,3.509789468617659e-11,2.295357580848904e-13
0.6254180602006689,1.0e11,1.0e11,3.1573738960011046e7,13083.205479215314,40110.31770627681,21886.600565167795,620352.7485202131,0.08537989305820216,0.004684470758723139,0.0023045310804916484,0.00010182325435481398,3.518596011975538e-11,3.514966542810513e-11,2.2954378683957233e-13
0.6265328874024526,1.0e11,1.0e11,3.2590079171836052e7,13083.932608577228,40207.74149299908,21933.60091209593,620554.8169408004,0.08551762450246782,0.004684471488930926,0.002304690588826369,0.00010210407290612398,3.519352070394355e-11,3.5159818657414597e-11,2.3041003829034987e-13
0.6276477146042363,1.0e11,1.0e11,3.287288875889603e7,13084.0338102569,40231.91663953284,21951.687148442343,620882.9481897089,0.08556524890354188,0.0046854732797217994,0.002305190313354672,0.00010220864394711078,3.5208023525800074e-11,3.5165341541158286e-11,2.3049418822883907e-13
0.6287625418060201,1.0e11,1.0e11,3.3166796298292767e7,13084.187289064532,40234.757187803996,21959.89792329597,621622.176802867,0.08560979308672391,0.0046861417272159745,0.002306461266306462,0.00010225351165399066,3.524049934250805e-11,3.5181735176718014e-11,2.3120089411571493e-13
0.6298773690078038,1.0e11,1.0e11,3.3169421354797445e7,13084.28875883708,40369.09221564188,21994.948971384776,621768.2296539905,0.085635724547939,0.00468655347584431,0.002308262556148908,0.00010233135748566865,3.526671038476356e-11,3.522895912464258e-11,2.312057122743469e-13
0.6309921962095875,1.0e11,1.0e11,3.3364012937582888e7,13084.829313572684,40660.882122572744,21997.34461847003,621789.3164105391,0.08563824674599656,0.0046879166890087965,0.002309470353515161,0.00010237983831573484,3.533240127971313e-11,3.524714089391041e-11,2.312740959975561e-13
0.6321070234113713,1.0e11,1.0e11,3.3456132812143784e7,13085.154535164093,40712.31850005989,22007.903405361256,622845.220404573,0.08575763480016636,0.00468803317857252,0.0023105921612456893,0.00010241526462307973,3.533298613877658e-11,3.5248497877704125e-11,2.313262711260103e-13
0.633221850613155,1.0e11,1.0e11,5.882424344130335e7,13085.587535146688,40871.76074550893,22072.28166752075,625593.318662372,0.08583131053866805,0.004689449922488078,0.002312370898607135,0.00010248480453875432,3.536392510066996e-11,3.5288871520986793e-11,2.317987895634717e-13
0.6343366778149386,1.0e11,1.0e11,6.065116630019467e7,13086.782605137387,40877.123477220324,22073.794220608554,626775.1951496669,0.08588571625138489,0.004690231580013718,0.0023132597575186396,0.00010260245060478161,3.541193850176956e-11,3.53435184657075e-11,2.3214103748561537e-13
0.6354515050167224,1.0e11,1.0e11,6.8562902797618e7,13087.613140306667,40899.66409135113,22073.97758756197,628376.8519414942,0.0860948058995785,0.004690559831973704,0.0023137763891137746,0.00010270136906694,3.5413000419433895e-11,3.5349082431249765e-11,2.3259802319053767e-13
0.6365663322185061,1.0e11,1.0e11,1.0781141192022151e8,13087.771931265816,41027.598802496126,22080.30433498408,628776.57678483,0.0861153312769608,0.004697464552958155,0.0023139006006703097,0.00010273286638418669,3.5415738708236914e-11,3.541586258060918e-11,2.3275624469815534e-13
0.6376811594202898,1.0e11,1.0e11,1.4824907310228342e8,13087.772905107166,41056.82206800774,22084.443807265547,628912.0291205964,0.08613133290019712,0.004701738125277313,0.0023146310315661214,0.0001027686900306858,3.5422075398487986e-11,3.542784240102251e-11,2.3282716514944906e-13
0.6387959866220736,1.0e11,1.0e11,1.5585704481876564e8,13088.54440396894,41068.839420542405,22121.475309607165,629509.1328250061,0.08616300968242178,0.00470348487345755,0.002314842142034912,0.00010277984472678228,3.543585659334593e-11,3.542886760676853e-11,2.32853397158477e-13
0.6399108138238573,1.0e11,1.0e11,1.9854168152009934e8,13088.679176501177,41147.87331869302,22158.814754075906,630259.521469062,0.08616629855978092,0.004704503382952225,0.002315004931085281,0.00010280435368119172,3.54554269750034e-11,3.542956049565498e-11,2.332162140288823e-13
0.6410256410256411,1.0e11,1.0e11,2.1174620631158444e8,13089.903044604396,41182.13882081658,22182.187163089966,631956.8765700347,0.08618458235898054,0.00470540054326437,0.0023185710885493442,0.00010282352069241452,3.545904568207461e-11,3.54386806511138e-11,2.332238188093356e-13
0.6421404682274248,1.0e11,1.0e11,2.2865613286600477e8,13090.38460611812,41339.24165489864,22207.00701032623,633562.5328263063,0.08619622629722373,0.004709460586849816,0.00232006702919124,0.00010284138569598361,3.546483504664613e-11,3.5452980241695434e-11,2.332625786922336e-13
0.6432552954292085,1.0e11,1.0e11,2.3354090073662505e8,13091.198779764823,41353.60105862899,22236.31185162002,633726.7136426634,0.08620348898565253,0.004717706379487404,0.002320607207209353,0.00010295052807864887,3.547279149566602e-11,3.5455309618857604e-11,2.3348778090617315e-13
0.6443701226309922,1.0e11,1.0e11,2.387890288500713e8,13091.70235294005,41426.88675662015,22237.519078513258,634363.9444409263,0.08620913120040388,0.004717748005354528,0.002323765427563291,0.00010300002634128885,3.5495590120500364e-11,3.547799985511205e-11,2.3388674162110233e-13
0.6454849498327759,1.0e11,1.0e11,2.4036297168494558e8,13091.956812569264,41432.42565935277,22241.5407846298,634689.7474686617,0.08622527795140682,0.004718430686440661,0.00232415904600733,0.0001030645982814764,3.5495906963037405e-11,3.5491234622932827e-11,2.3429429931596254e-13
0.6465997770345596,1.0e11,1.0e11,2.4157053714737046e8,13092.093099579488,41443.79781260204,22242.634465542476,634711.7551487043,0.08626152975862561,0.004720726861459211,0.0023259555010910777,0.0001031037146011005,3.5505634090665266e-11,3.5491959741893747e-11,2.3429499952143357e-13
0.6477146042363434,1.0e11,1.0e11,2.42494188823518e8,13092.362706156524,41494.18739325139,22245.991797207116,635405.8597927429,0.08634200129638665,0.004721759250326439,0.0023268380543903584,0.00010310824076494902,3.5524360973357366e-11,3.5495900875581547e-11,2.3448162174267933e-13
0.6488294314381271,1.0e11,1.0e11,2.4249750381584752e8,13092.873171645082,41512.5931305198,22262.074874525275,635500.3069439622,0.08638947056751577,0.004722401865435167,0.0023278431453715408,0.0001031223857341686,3.552842233129177e-11,3.549733863305452e-11,2.3449571358107226e-13
0.6499442586399108,1.0e11,1.0e11,2.425083120687851e8,13093.41571795772,41647.38266184366,22281.1160662361,635893.3085584474,0.08640359446221126,0.004723004595067111,0.0023288166491125463,0.00010314408295170558,3.5533904140148284e-11,3.550155811257953e-11,2.3451538689781696e-13
0.6510590858416946,1.0e11,1.0e11,2.426968996092558e8,13093.421112460028,41678.4051904276,22300.199578545125,636051.8151745619,0.08644365099662622,0.004723655761718131,0.00233066281934663,0.0001031736551209903,3.554413828167863e-11,3.551201341374482e-11,2.3465443679063694e-13
0.6521739130434783,1.0e11,1.0e11,2.436475961020851e8,13094.123221424707,41769.60092210489,22300.860468026567,638693.6811204385,0.08644367005544608,0.004728826030105888,0.0023307856415091905,0.00010319118239092361,3.555532162841086e-11,3.5524956394902275e-11,2.348662625368731e-13
0.653288740245262,1.0e11,1.0e11,2.441575725224802e8,13094.538151842798,41819.04567596915,22327.00484722264,639596.8581366334,0.08649740395085219,0.004729294770877854,0.0023325232011924472,0.00010323895655855611,3.5561499146045126e-11,3.5535880123352e-11,2.3501717743489027e-13
0.6544035674470458,1.0e11,1.0e11,2.447955560460601e8,13094.949518281523,41924.88801229447,22347.407731946554,640491.7894447453,0.08652850084234155,0.004729385626810201,0.0023332531957354786,0.00010333471174772719,3.5579450570739915e-11,3.5536644664941914e-11,2.3512611891869886e-13
0.6555183946488294,1.0e11,1.0e11,2.4479556980368164e8,13095.023778701105,42075.9159825748,22407.934464393085,640493.0187614543,0.08653877561686546,0.004729534074401458,0.0023360840749510523,0.0001033639261508586,3.5580248813720907e-11,3.554131356975188e-11,2.3514825590780357e-13
0.6566332218506131,1.0e11,1.0e11,2.450148947871759e8,13095.025792192593,42118.91196853962,22415.119188552133,641835.3988717599,0.08655105798685825,0.004730672930428473,0.002336261425742186,0.0001033646331152163,3.5602913439759696e-11,3.5544292525238845e-11,2.352080163598071e-13
0.6577480490523969,1.0e11,1.0e11,2.4641787597756922e8,13095.415175769971,42352.9206723225,22435.697775855857,642556.9260883157,0.0866199144906227,0.004732839994571714,0.0023376901854658453,0.00010338213960519038,3.561520431352774e-11,3.5565485998010635e-11,2.3580196639515977e-13
0.6588628762541806,1.0e11,1.0e11,2.4707357890689203e8,13095.891631593398,42364.01422844975,22439.319052488154,643435.9556031111,0.0866882773556945,0.004733216985239767,0.002338557574390313,0.00010342089131198273,3.562484027401763e-11,3.5566439240949084e-11,2.358681537766973e-13
0.6599777034559643,1.0e11,1.0e11,2.482076110606443e8,13096.005213024137,42365.33957221357,22480.56586750824,643538.6935741244,0.08676153987105949,0.004736063327934275,0.002338804118532179,0.00010344528797531327,3.562813239479571e-11,3.559300738956276e-11,2.362687513977747e-13
0.6610925306577481,1.0e11,1.0e11,2.4821234724969575e8,13096.446446927479,42379.742596232216,22486.26697046619,643642.17988687,0.08678909576823586,0.004739532161502725,0.0023424548339728997,0.00010353336777557272,3.5630075005638155e-11,3.5623091712218395e-11,2.3628253618492013e-13
0.6622073578595318,1.0e11,1.0e11,2.485793291113287e8,13096.483045461464,42400.06755750385,22503.779198287117,644053.031156076,0.08682532325886658,0.004745174908733639,0.0023445814639376757,0.00010357628602246087,3.563641671161173e-11,3.563712135552993e-11,2.3672162413220096e-13
0.6633221850613155,1.0e11,1.0e11,2.4857972130570683e8,13097.274991951868,42427.93942885872,22516.044361387212,645626.1527073146,0.08687289691496532,0.0047473859419194355,0.002345111660299471,0.00010361319806098883,3.569153908595819e-11,3.567761526248439e-11,2.371099147587228e-13
0.6644370122630993,1.0e11,1.0e11,2.4858191575139192e8,13098.027155080517,42524.68690479952,22569.3819664498,645852.0878384165,0.08689041577335062,0.004749655874026388,0.002345240493318876,0.0001037342198038775,3.5724887427936995e-11,3.574516814035897e-11,2.3713611403873337e-13
0.6655518394648829,1.0e11,1.0e11,2.485825522223323e8,13098.260194575418,42536.77814246514,22626.809163623424,646913.8304589295,0.08692559295049015,0.004749885929135079,0.002346911870963797,0.0001037660005758082,3.5800442975698047e-11,3.5778901380923106e-11,2.372282817724313e-13
0.6666666666666666,1.0e11,1.0e11,2.4858349180973324e8,13098.825124481376,42626.54111928094,22665.243663299454,646938.6826689561,0.08696447044326758,0.004754163835272936,0.0023492148686684944,0.00010394481813076194,3.585402464056086e-11,3.584334669270841e-11,2.372850611289905e-13
0.6677814938684504,1.0e11,1.0e11,2.4872108544336545e8,13099.105616166631,42651.84568250251,22674.933213640663,647287.4566532263,0.08699711390612792,0.004754424924910385,0.0023493032855982743,0.00010397195199643874,3.590420818913423e-11,3.586788746130859e-11,2.3749169256884546e-13
0.6688963210702341,1.0e11,1.0e11,2.487540067261993e8,13099.240377665485,42675.9590261058,22677.414934496872,647628.8881815298,0.08704461101608095,0.00475537421058544,0.002351365889523478,0.00010400881961784588,3.596712306624294e-11,3.586813391798227e-11,2.376536443361041e-13
0.6700111482720178,1.0e11,1.0e11,2.4884911641619965e8,13100.173507571759,42770.91821447982,22691.9076109391,648265.6274372498,0.0870882849191176,0.004758275212013963,0.002351749503451483,0.00010405652119966811,3.5976126105714775e-11,3.590948844933511e-11,2.37825278210133e-13
0.6711259754738016,1.0e11,1.0e11,2.4895129749087727e8,13100.39347683284,42919.58822272475,22696.177819995894,648467.5238130435,0.08713573939207558,0.004767553840648833,0.0023523923526672613,0.00010406731069542573,3.598532321266694e-11,3.591569281927966e-11,2.379636142812938e-13
0.6722408026755853,1.0e11,1.0e11,2.4931778263836446e8,13100.741631364977,42960.3243480603,22699.848048546017,648989.8746947361,0.08717725222055862,0.0047690511912973285,0.0023558384099465605,0.00010408203809507208,3.602964867232894e-11,3.5930445948098886e-11,2.3801510909533387e-13
0.673355629877369,1.0e11,1.0e11,2.4931855760179088e8,13101.572568290729,42994.275319225686,22706.445058496207,650532.8846640562,0.08721340338754752,0.004771112326213414,0.002356259752726474,0.00010419597746689047,3.604881417076494e-11,3.595980919817715e-11,2.3823262445145514e-13
0.6744704570791528,1.0e11,1.0e11,2.493221800283355e8,13102.080561143815,43059.5438237882,22719.274847329103,652650.3274134172,0.08725346892508341,0.004779273529486057,0.00235643877290132,0.00010431598103165558,3.6067746266115915e-11,3.599298348525379e-11,2.385758401909076e-13
0.6755852842809364,1.0e11,1.0e11,2.4932422907253447e8,13102.116759031667,43157.1639503788,22732.338098719232,653487.1691861203,0.08736214391641109,0.0047956343923070445,0.0023571759331930614,0.00010442411215385466,3.6074027718999634e-11,3.601819388680202e-11,2.388039378982098e-13
0.6767001114827201,1.0e11,1.0e11,2.493275717682889e8,13102.424734115171,43216.43709513976,22735.678408595548,653678.7873704827,0.08742538366687126,0.004796021701390566,0.002358036200950235,0.00010444352458139231,3.609112150587297e-11,3.60894755216834e-11,2.3899281526348015e-13
0.6778149386845039,1.0e11,1.0e11,2.4933023381791636e8,13102.840330447794,43434.22776996114,22752.74408122706,653863.7774030579,0.08743166568937588,0.004798121697951343,0.0023586062438304416,0.00010459579652684346,3.609138159371738e-11,3.611264869430707e-11,2.390909989123054e-13
0.6789297658862876,1.0e11,1.0e11,2.4933281017708084e8,13103.373515834586,43482.84415200045,22753.071493638996,654281.455494767,0.08752926895707329,0.004799314162288263,0.0023593809751402853,0.00010464442379798613,3.612173626019629e-11,3.615327452108141e-11,2.3913611058291407e-13
0.6800445930880713,1.0e11,1.0e11,2.4933391057853884e8,13103.584539412033,43631.700007502724,22786.327268098354,655204.06323711,0.08757246092694579,0.004801136745381819,0.002359566913404113,0.00010465048368838406,3.6156375188007253e-11,3.616679393109059e-11,2.3953305640873056e-13
0.6811594202898551,1.0e11,1.0e11,2.493341091003711e8,13103.598428703901,43675.46518180474,22791.920138141148,658276.7504172794,0.08763099851546767,0.0048037804555667914,0.0023617696532456122,0.00010485638692861328,3.6187793077821707e-11,3.617433899823926e-11,2.3955651436637114e-13
0.6822742474916388,1.0e11,1.0e11,2.4933448341670954e8,13104.358350450313,43676.44480914693,22798.47499391571,658289.9402343548,0.08764376092111197,0.00480565669836625,0.0023640520917856864,0.0001048580371761534,3.6193562921856475e-11,3.6185229441707486e-11,2.39607748952545e-13
0.6833890746934225,1.0e11,1.0e11,2.4933448528399432e8,13104.89921711574,43678.68929490954,22803.819017453967,658696.9450413164,0.08771156053300498,0.004806357670588884,0.00236938247686993,0.00010499321943006227,3.61997889664203e-11,3.618718172364198e-11,2.3962978759246145e-13
0.6845039018952063,1.0e11,1.0e11,2.4933458088174582e8,13105.163745785238,43804.417458356955,22817.73876371805,660977.1612696331,0.08773769531849471,0.004808055263905646,0.0023699965914688423,0.00010501743194481734,3.6201224073713726e-11,3.618890431970992e-11,2.398425671784649e-13
0.68561872909699,1.0e11,1.0e11,2.4933458420098528e8,13105.25868728047,43815.520242437284,22845.02634260199,661223.0383145512,0.08775231765183766,0.004808329357341361,0.0023715382204584265,0.00010516706917394876,3.626967603796979e-11,3.621019572303519e-11,2.3985567490630466e-13
0.6867335562987736,1.0e11,1.0e11,2.4933458693400338e8,13107.371389912485,43908.49404043427,22872.860895851652,661846.6600432297,0.08775672496985261,0.004812847110679944,0.0023724858653742906,0.00010516965215116836,3.6277545078406364e-11,3.621132495454203e-11,2.399861311062834e-13
0.6878483835005574,1.0e11,1.0e11,2.4933459314606482e8,13107.525671459094,43934.4930970402,22873.56826393038,663420.1346563246,0.0877609215302838,0.004819307015929622,0.0023733937964013126,0.0001051709208278573,3.6286490661097875e-11,3.622237656074354e-11,2.402270161916543e-13
0.6889632107023411,1.0e11,1.0e11,2.4933460399253345e8,13107.679311462689,43962.20236426549,22902.282353576004,663712.5857850232,0.08783273384434748,0.004819336347183414,0.002374279223754347,0.00010530912654439044,3.6289094895643455e-11,3.6246937265990266e-11,2.402874868820283e-13
0.6900780379041248,1.0e11,1.0e11,2.4933460642097673e8,13108.044030320367,44136.94637568071,22911.687942596553,667384.8590274669,0.08789722340060582,0.0048209138412500414,0.002377040032206796,0.0001054193425769362,3.6290948309943654e-11,3.62651405358539e-11,2.404247534743716e-13
0.6911928651059086,1.0e11,1.0e11,2.4933461028869194e8,13108.431251118278,44184.58912259201,22919.435110209637,668183.5050628153,0.0879078560909078,0.004822417803087971,0.002380724707394779,0.00010549432498228383,3.631680913085653e-11,3.627282821660482e-11,2.4045768829455943e-13
0.6923076923076923,1.0e11,1.0e11,2.493346148576739e8,13108.76397060081,44191.797636307914,22958.62247369734,670873.7181081468,0.08791570602095934,0.004827331102807787,0.0023809452674166385,0.00010569265852045254,3.6350597985297464e-11,3.627623297283261e-11,2.407819949508691e-13
0.693422519509476,1.0e11,1.0e11,2.493346180952411e8,13108.977749470547,44225.61396563996,22962.12775564256,671564.2009365464,0.08796837466086146,0.004828212059340594,0.0023825031087010293,0.0001057989576457122,3.636077072878207e-11,3.628975295266813e-11,2.41035202003481e-13
0.6945373467112598,1.0e11,1.0e11,2.4933461998552656e8,13109.114019269911,44273.09383592677,22962.82335797041,671608.8748198841,0.08798817826785878,0.004829694404145324,0.002382633969084495,0.00010583563696006444,3.63670604149174e-11,3.6298381137504304e-11,2.4136160348892697e-13
0.6956521739130435,1.0e11,1.0e11,2.4933462037502843e8,13109.507853818297,44277.866057313644,22968.261601989838,672505.2459174196,0.08804496951498705,0.0048316582719435935,0.002383455934516074,0.00010586157647161886,3.637495152518072e-11,3.630547920174914e-11,2.4155494935805473e-13
0.6967670011148273,1.0e11,1.0e11,2.4933462112548304e8,13109.599628250522,44295.52106074635,22974.140166474783,672776.8804868191,0.08812404477606693,0.004836928237416015,0.002383559720018307,0.0001059421460621118,3.638590884823481e-11,3.631858120909449e-11,2.416368210184657e-13
0.6978818283166109,1.0e11,1.0e11,2.4933462651998928e8,13109.732221826038,44297.18601403883,22990.502161496628,675497.1647269782,0.08812768043755176,0.004837109011449002,0.0023841231497755,0.00010596807842921135,3.639320489136626e-11,3.6341164887028184e-11,2.4168957753020283e-13
0.6989966555183946,1.0e11,1.0e11,2.493346276895377e8,13109.813252989714,44331.75599518037,22993.840948934645,676000.0433800565,0.08813518193455425,0.004840351843410824,0.0023847849628996667,0.00010599352029729639,3.6419306489243556e-11,3.6342112526387684e-11,2.416972503250243e-13
0.7001114827201784,1.0e11,1.0e11,2.493346317557842e8,13109.855602503423,44420.93546080802,23002.60859853045,678166.2377237027,0.08813656013184987,0.00484071096131912,0.0023856911669852066,0.0001060521674959216,3.64226526948481e-11,3.637970822157713e-11,2.4192317154600593e-13
0.7012263099219621,1.0e11,1.0e11,2.493346332384337e8,13109.88072164824,44509.11334603149,23004.031337252392,678353.9087202118,0.0882373271200245,0.004841018670457644,0.002386942100636193,0.00010606060591469451,3.643583203392441e-11,3.638078101359273e-11,2.4223073601527577e-13
0.7023411371237458,1.0e11,1.0e11,2.4933463350888425e8,13111.03990562557,44537.37210268361,23049.92851832579,681269.8674367315,0.08828684766106785,0.004847703839300128,0.0023937433636208767,0.0001062194964893788,3.648024842589064e-11,3.638441013956968e-11,2.422910878828323e-13
0.7034559643255296,1.0e11,1.0e11,2.4933464182984126e8,13111.221404713016,44705.34131868703,23065.737699043366,682093.2465450093,0.0883500380894813,0.004848541847945599,0.002394407410168357,0.00010637552420240385,3.648188948797788e-11,3.6392255560217705e-11,2.4239875179826065e-13
0.7045707915273133,1.0e11,1.0e11,2.493346445544585e8,13111.592598689995,44719.847282704635,23094.865811956104,683344.6268437275,0.08836882627196686,0.00485042479893214,0.002394696612179528,0.00010640000406519111,3.648426176417402e-11,3.6418967035612316e-11,2.4334304554286207e-13
0.705685618729097,1.0e11,1.0e11,2.4933479411969048e8,13112.066443789061,44812.523576024854,23105.333265639078,685616.4850581968,0.08845622781930103,0.004857717157652332,0.002394841541055255,0.00010662811689853456,3.650105406950791e-11,3.642709813964157e-11,2.4334734437341625e-13
0.7068004459308808,1.0e11,1.0e11,2.4933554491021693e8,13114.490235081392,44860.85282886367,23126.35695080641,687335.2926364564,0.08848961559248449,0.004859261760088688,0.002395978297718114,0.00010663520161885061,3.653034907817652e-11,3.648274266001295e-11,2.434705567504407e-13
0.7079152731326644,1.0e11,1.0e11,2.4933637469772995e8,13115.416676839386,45029.03228645572,23131.48541007826,687361.5184539916,0.08854842677647345,0.004861569762564529,0.0024021715268801387,0.00010677658159343495,3.653103782899201e-11,3.649184202441044e-11,2.4396115683437217e-13
0.7090301003344481,1.0e11,1.0e11,2.4933666165752187e8,13115.499588937795,45062.265919980295,23132.755321279274,687644.4569852207,0.08857894800132693,0.004861916722507518,0.002402203530837047,0.00010678625268255396,3.661625414081532e-11,3.651957596528527e-11,2.446494348129961e-13
0.7101449275362319,1.0e11,1.0e11,2.4933728303539252e8,13116.634887983435,45073.194776603945,23136.03684217848,689902.8245501019,0.08857921155649369,0.004864131457647368,0.0024052549606394524,0.00010693514032896334,3.662758822132099e-11,3.653521918286267e-11,2.449544126207361e-13
0.7112597547380156,1.0e11,1.0e11,2.493406119660562e8,13117.020702196622,45128.477373822774,23180.9926739853,690895.1658949999,0.08865786091068902,0.004866535831283188,0.00240678980851547,0.00010694649132345767,3.662785199011856e-11,3.661170032132987e-11,2.450098887882658e-13
0.7123745819397993,1.0e11,1.0e11,2.4934257435282522e8,13117.080528397133,45457.570307882736,23192.647890016677,691646.1203501227,0.08867127826534713,0.004871604450081096,0.0024068651113602624,0.00010711173672748079,3.665162607555827e-11,3.6615823405889815e-11,2.4503876539165896e-13
0.7134894091415831,1.0e11,1.0e11,2.493430392248107e8,13117.59576225308,45571.34491221225,23193.84552656842,691994.5676694837,0.08867490630200751,0.004873599413562562,0.002410925085720364,0.00010716348552618218,3.665638775342135e-11,3.6672035388101026e-11,2.451537089851349e-13
0.7146042363433668,1.0e11,1.0e11,2.4936661593278754e8,13118.288804874184,45584.54607294331,23197.435500848864,693771.1097560261,0.08875463485203965,0.004873887822175318,0.00241096295565098,0.00010717322875891434,3.666693077233292e-11,3.672172971918372e-11,2.4519872083037365e-13
0.7157190635451505,1.0e11,1.0e11,2.4936702616472653e8,13118.401147779665,45660.99325370897,23214.371392179364,694287.3137206762,0.08879142218799063,0.0048767538914917035,0.002411351980763048,0.000107215825165755,3.670521406716043e-11,3.673264380792348e-11,2.4538217178097944e-13
0.7168338907469343,1.0e11,1.0e11,2.4936748550767472e8,13119.470842796305,45682.48211317228,23253.16977954935,694787.0471002127,0.08884146756800668,0.004880323251625367,0.0024133852700599255,0.00010721664936196556,3.671727715193624e-11,3.675170403167102e-11,2.4587618409938374e-13
0.717948717948718,1.0e11,1.0e11,2.4936752174596766e8,13120.417344913621,45716.06985396947,23253.184281710302,697834.4905322846,0.08899172704281601,0.004880900818152666,0.002415098936860793,0.0001072703541201893,3.672364959988465e-11,3.676102757431592e-11,2.459343678063998e-13
0.7190635451505016,1.0e11,1.0e11,2.4936835562253016e8,13120.543378015896,45740.808208955204,23281.14031484445,697932.4762187165,0.08899880124923912,0.004882047443334194,0.0024178541638632256,0.00010731935110944623,3.675172763296811e-11,3.6781118361526434e-11,2.461438907549935e-13
0.7201783723522854,1.0e11,1.0e11,2.4936838255215043e8,13120.860154181511,45825.7645038599,23283.288697631266,699244.5243362978,0.08900549557329732,0.00488515316303011,0.0024179454392660896,0.00010734589700643323,3.675737582870387e-11,3.6852748490356736e-11,2.462779624980036e-13
0.7212931995540691,1.0e11,1.0e11,2.493684096208306e8,13122.502660519285,45891.861668481695,23311.887352730246,701369.4664402477,0.08902147632728594,0.004886089034159991,0.002419850004076038,0.00010740728728470476,3.6773908955518066e-11,3.6853492528263654e-11,2.4653053854541343e-13
0.7224080267558528,1.0e11,1.0e11,2.493684133675016e8,13124.361522512952,45927.889360251196,23336.06901656139,701642.4242430843,0.08906626595045986,0.004886692135097159,0.0024218602801855172,0.00010747828910928458,3.677900292037835e-11,3.688027380304072e-11,2.4692474653298776e-13
0.7235228539576366,1.0e11,1.0e11,2.4936842043915704e8,13124.573191568561,46153.26900818759,23440.597649946234,703481.9461702302,0.08908408026046341,0.0048882293018306,0.0024233104583526468,0.00010760425691789478,3.6794489102491384e-11,3.689201275304651e-11,2.469989251188175e-13
0.7246376811594203,1.0e11,1.0e11,2.4936843702960464e8,13126.462535323893,46158.53466354856,23444.645497421716,703628.6804483761,0.08908973138251305,0.0048993356911067815,0.0024264566035149975,0.00010771575742007457,3.683944026116016e-11,3.6906095659951136e-11,2.470352139648877e-13
0.725752508361204,1.0e11,1.0e11,2.493689457477285e8,13127.366560290702,46214.366001579714,23452.912120620636,704187.7177250605,0.0890960362654002,0.00490274247943842,0.0024272255558168633,0.00010787188628558326,3.6876757724163663e-11,3.69193404673492e-11,2.47068055366485e-13
0.7268673355629878,1.0e11,1.0e11,2.493693854999276e8,13129.034585561507,46360.64518736301,23455.108037515765,704240.6250604728,0.08921365743410835,0.004907524988373986,0.0024288623442950165,0.00010789664826424256,3.693416254664766e-11,3.692365661432714e-11,2.476303000585766e-13
0.7279821627647715,1.0e11,1.0e11,2.4936977439773682e8,13130.78900198424,46410.63506401109,23490.431991992144,704276.3486681371,0.08924360338967126,0.004910651766365809,0.002430525823844683,0.00010835519649550613,3.698447645351604e-11,3.693877810516168e-11,2.476361430516374e-13
0.7290969899665551,1.0e11,1.0e11,2.493741455240707e8,13130.98367902566,46445.31504594663,23517.480465263703,704890.1547963737,0.0893136101134072,0.004913306417213629,0.00243140936397128,0.00010840168758911682,3.698862781182406e-11,3.6957815650229554e-11,2.4764793106682375e-13
0.7302118171683389,1.0e11,1.0e11,2.4937572875474694e8,13133.028120815228,46464.19201286153,23529.003159026586,706859.7421538297,0.0893658800089374,0.004918420599294737,0.0024338943611469832,0.00010853047138858215,3.6996318287226863e-11,3.699833444253952e-11,2.4767319074350394e-13
0.7313266443701226,1.0e11,1.0e11,2.502317502552201e8,13134.28194744271,46479.30271653499,23542.364241064002,710574.6406313167,0.08938864872453697,0.004921005732301341,0.0024348021280219644,0.0001085566118895433,3.702434945485104e-11,3.7010680892552595e-11,2.4770654299654205e-13
0.7324414715719063,1.0e11,1.0e11,2.5024412392651322e8,13134.974473027542,46666.66876852532,23560.583423829627,712222.550446733,0.08940037061327802,0.004922645999466822,0.002434987940190002,0.00010862146481758731,3.7050848138162494e-11,3.7013376561430275e-11,2.480157235369754e-13
0.7335562987736901,1.0e11,1.0e11,2.5025063457049593e8,13135.662577212877,46757.02542805143,23564.29984205641,712701.4893562879,0.08953892319021366,0.004924592842288377,0.00243672817591411,0.0001087050835653363,3.708844248107528e-11,3.7039912590590624e-11,2.480227757941784e-13
0.7346711259754738,1.0e11,1.0e11,2.5025068103053913e8,13135.995563321998,46954.17025043861,23566.67445179257,714931.4286262752,0.0896240096786209,0.0049265062449746965,0.0024370249218722633,0.00010876800209903148,3.7143377735317564e-11,3.7067660687862745e-11,2.483077462346962e-13
0.7357859531772575,1.0e11,1.0e11,2.502548005568959e8,13136.786725459322,47005.48765923124,23652.51982576808,714971.1763120696,0.08965687889482152,0.004929797283165812,0.002437703412376017,0.00010879463740264626,3.715716787971893e-11,3.7087027407465306e-11,2.4840177463491805e-13
0.7369007803790413,1.0e11,1.0e11,2.5025481094837606e8,13136.862661619532,47023.77959907943,23656.04209211683,715115.2533744755,0.08981394897670729,0.004930606575001793,0.0024441699511644,0.0001088783526398064,3.715742339052317e-11,3.7096924731824726e-11,2.4846359958283177e-13
0.738015607580825,1.0e11,1.0e11,2.5025487250122795e8,13137.15877811748,47119.765079735036,23665.73329617431,716315.1881838193,0.08981793526667506,0.004932061183357337,0.0024449524110676715,0.00010891492179771568,3.717883128043351e-11,3.715292566248683e-11,2.48666677954836e-13
0.7391304347826086,1.0e11,1.0e11,2.502549816574786e8,13137.188954414847,47286.22555547935,23719.01733639872,717288.5673196084,0.08983772665882071,0.004933340866253182,0.0024480145681914345,0.00010906602024933234,3.720052731157163e-11,3.7168177130615444e-11,2.488378935465356e-13
0.7402452619843924,1.0e11,1.0e11,2.5025500871791705e8,13137.819435783911,47311.29136801729,23721.321350690225,717366.6830949591,0.08986821244223725,0.004949748350013817,0.0024532957217191453,0.00010927434309602103,3.7206408430553836e-11,3.717710513485462e-11,2.492904226792375e-13
0.7413600891861761,1.0e11,1.0e11,2.5026554251695657e8,13138.034833500229,47376.60098965086,23745.91697867314,718113.2101298065,0.08990860531187371,0.0049578662484622135,0.0024551392421527703,0.00010956407955510992,3.720723444765403e-11,3.721975994271796e-11,2.4960388449567955e-13
0.7424749163879598,1.0e11,1.0e11,2.503012205255934e8,13138.042684885348,47389.817325798605,23752.163899428262,720340.4506228418,0.08995889652302838,0.00495890166169069,0.0024563575089440854,0.00010957618389832674,3.738196997168747e-11,3.7295778960682835e-11,2.501962550929263e-13
0.7435897435897436,1.0e11,1.0e11,2.5136715512299728e8,13138.875244352503,47529.36730509292,23772.05698715934,721738.1249215377,0.08999466170160056,0.004960924036151724,0.002456735816919816,0.00010960785705527313,3.746003948025174e-11,3.73525427541303e-11,2.502617736840745e-13
0.7447045707915273,1.0e11,1.0e11,2.5157316219250068e8,13139.345749886672,47582.999659836656,23780.033059297155,722177.7557237939,0.09006548173314033,0.004962465544426958,0.0024569113400723474,0.00010962816818605893,3.7485080663384803e-11,3.741670450127525e-11,2.503303254048787e-13
0.745819397993311,1.0e11,1.0e11,2.5458320499847955e8,13140.14127942227,47635.67919255215,23791.95663824062,722694.6596839916,0.09019785610489968,0.004973034573945205,0.0024632991887089594,0.00010979982371463587,3.749416735268221e-11,3.741795240304978e-11,2.5052885722944823e-13
0.7469342251950948,1.0e11,1.0e11,2.5471348945635015e8,13140.6320896767,47658.07909911862,23794.544986733337,723230.0792889378,0.09022196900565384,0.004981929801837071,0.002465912664835238,0.00010981930115235848,3.75025305387487e-11,3.742117587218512e-11,2.50784176761838e-13
0.7480490523968785,1.0e11,1.0e11,2.5476114467755926e8,13141.307620283069,47733.09114918282,23794.9005301872,723783.4803126395,0.09023745297860164,0.005000626545029888,0.002466827355129587,0.0001099345737485279,3.759003200040488e-11,3.748885290136292e-11,2.508107289024423e-13
0.7491638795986622,1.0e11,1.0e11,2.5500379673181087e8,13144.369486688714,47790.07882521988,23805.076468107578,724762.2763154675,0.09030290633283115,0.005000679266265529,0.002468071268806753,0.00010994201643693695,3.759261483669988e-11,3.7491552260760664e-11,2.509701117688892e-13
0.750278706800446,1.0e11,1.0e11,2.5581469175162423e8,13144.902536082604,47791.13269842378,23806.664867927433,725537.5320492713,0.09033335279494172,0.005002250383227999,0.0024683529096863415,0.00010996807614942895,3.762778510864097e-11,3.749726977859356e-11,2.512477135004028e-13
0.7513935340022296,1.0e11,1.0e11,2.568938154748881e8,13145.771069844961,47819.766485659704,23820.48443148655,726307.057368092,0.0903811002104111,0.005005889066282032,0.0024694799710134967,0.00011009679236492383,3.763079612651831e-11,3.7520181547547946e-11,2.5203730601904123e-13
0.7525083612040134,1.0e11,1.0e11,2.580182442079935e8,13145.921028145405,47914.095991948445,23826.357548847587,726860.7198135443,0.09052574550002015,0.0050085942400621905,0.002472566637345572,0.0001101635506565813,3.764180629034558e-11,3.7555079291050866e-11,2.5214376578660837e-13
0.7536231884057971,1.0e11,1.0e11,2.5821302698581052e8,13147.364806898522,48119.91516800831,23840.893341309784,727035.1552771985,0.09058924991270244,0.005009381965953466,0.00247354805658518,0.0001101740898018132,3.772886326708205e-11,3.7596687536883326e-11,2.524203249764765e-13
0.7547380156075808,1.0e11,1.0e11,2.5992036870949674e8,13147.975943988404,48202.95152702071,23844.464573510904,727660.7493426776,0.09065727711054516,0.0050095415194162645,0.0024751526774204487,0.00011025295848056286,3.7773406554263566e-11,3.7601492567766206e-11,2.5265190465890676e-13
0.7558528428093646,1.0e11,1.0e11,2.6021265973783368e8,13148.16221341756,48385.28080838744,23845.26717233435,728754.8675037673,0.09068740741241361,0.005020868359121882,0.002475559434492104,0.00011028443228616974,3.779315568395061e-11,3.764721783598187e-11,2.527186858353141e-13
0.7569676700111483,1.0e11,1.0e11,2.6109476874955112e8,13149.005065933492,48492.47967514683,23856.97056077839,731175.2105857107,0.09075461104515846,0.005039839547970471,0.0024767229845637,0.00011043049238596028,3.780755490519833e-11,3.7647943329952325e-11,2.529926897382659e-13
0.758082497212932,1.0e11,1.0e11,2.624787356376751e8,13150.522660421007,48510.183575973344,23860.00973982637,731365.6039333477,0.09090838275031035,0.005040886119871115,0.00247683685628802,0.00011065072866836929,3.781559702958032e-11,3.773973332112794e-11,2.531061067238129e-13
0.7591973244147158,1.0e11,1.0e11,2.6573324280570734e8,13151.114781044891,48565.428818934,23868.13285463625,732911.2074187918,0.09096746515162722,0.005044034947555583,0.0024771563858550605,0.00011067466256999455,3.7872505522488575e-11,3.775308516013392e-11,2.5313322603269455e-13
0.7603121516164995,1.0e11,1.0e11,2.6636070192701712e8,13151.553430540018,48579.023190498396,23871.964537684413,733053.9352035931,0.09096780402110852,0.005046089944871378,0.0024820922249654803,0.00011068058141051528,3.789138145385141e-11,3.778661250387356e-11,2.5324359420224767e-13
0.7614269788182831,1.0e11,1.0e11,2.6636393228686917e8,13151.801230655234,49009.5188070367,23875.92080428163,733757.461363522,0.09099495986159045,0.005046130009785559,0.002484393741172459,0.00011068966504944876,3.790001042169531e-11,3.78085518756234e-11,2.5345456212432036e-13
0.7625418060200669,1.0e11,1.0e11,2.6636407256636307e8,13152.616783602112,49209.034473878695,23915.713976479277,734361.4205633701,0.09099613145102384,0.0050539480221410355,0.002485331658782339,0.00011069994823131097,3.7901181103045155e-11,3.785389469376505e-11,2.5383288215464583e-13
0.7636566332218506,1.0e11,1.0e11,2.663644062611387e8,13153.497427527107,49299.1064385704,23935.15255192409,734605.9889980195,0.09115349444796957,0.005055446408681179,0.0024870062218501753,0.00011070033097036054,3.791360901874102e-11,3.7859091476442944e-11,2.5410096777802704e-13
0.7647714604236343,1.0e11,1.0e11,2.6636487917794058e8,13155.69802213345,49311.097239138464,24007.21716066998,736173.3132847685,0.09116424324006452,0.005055956892171601,0.002488896250464225,0.00011081420499075609,3.7914497885024874e-11,3.7869138936854197e-11,2.5427163524852037e-13
0.7658862876254181,1.0e11,1.0e11,2.6636490865303224e8,13156.500028302937,49365.44004277229,24018.499666170992,736542.3779387017,0.09117377417198205,0.005056752599792009,0.002490235592486385,0.0001109020673809583,3.7916293464992785e-11,3.787103780856197e-11,2.5453778280247607e-13
0.7670011148272018,1.0e11,1.0e11,2.6636655174112582e8,13157.445111687957,49397.547141565294,24075.478554893543,738456.9437693966,0.0912022214550044,0.0050577077153083905,0.002496026585582818,0.00011092310485119547,3.7925068374568224e-11,3.792884646472788e-11,2.54594766604919e-13
0.7681159420289855,1.0e11,1.0e11,2.6636855345754394e8,13157.621798569602,49615.89967699538,24110.370721769363,740427.6040179206,0.09133161593237496,0.005059446178358558,0.0024977273342386003,0.00011092464026851098,3.7932168223769975e-11,3.7936621593592434e-11,2.548495106954499e-13
0.7692307692307693,1.0e11,1.0e11,2.6637049638977927e8,13159.434955152034,50082.15515137416,24152.207639875644,740623.5981705481,0.09137162775929848,0.005071742329767971,0.002500887496885382,0.00011095485265265057,3.8017787217979505e-11,3.7967957829785833e-11,2.5487040629401827e-13
0.770345596432553,1.0e11,1.0e11,2.6637062841530544e8,13159.786993568036,50115.33444557339,24152.26336410685,741171.1516123059,0.09137702552111991,0.005072024205537835,0.002507915520804047,0.00011131185757344801,3.8040695997186035e-11,3.7996854962388296e-11,2.5493141409993605e-13
0.7714604236343366,1.0e11,1.0e11,2.6637114323881388e8,13161.496901533135,50186.74848696212,24156.159445739944,741289.9834437225,0.09154733497703813,0.00507977908398865,0.0025129312210451686,0.00011161315068502394,3.804444224581585e-11,3.8046271969289285e-11,2.55176004576879e-13
0.7725752508361204,1.0e11,1.0e11,2.6637537152709815e8,13161.691402916349,50422.314875563454,24180.190821130138,741917.1136991521,0.09155631536871246,0.005079967206600969,0.0025157669735571195,0.0001117350712483582,3.807450351476266e-11,3.80481886329262e-11,2.5542469176031606e-13
0.7736900780379041,1.0e11,1.0e11,2.679268553206912e8,13162.919072677212,50449.44991411719,24193.870356121068,741967.7272846623,0.09158263453267476,0.005080767484878837,0.00251642790909506,0.00011174192259360923,3.807958242522532e-11,3.806051296750331e-11,2.5566477605013206e-13
0.7748049052396878,1.0e11,1.0e11,2.710477326128199e8,13168.724547845972,50512.472321193505,24214.80379447607,746732.8314042046,0.09172595208250826,0.005087301402620747,0.0025169964679871443,0.00011184927081835295,3.8095096654826374e-11,3.807877169870817e-11,2.5570046061517706e-13
0.7759197324414716,1.0e11,1.0e11,2.749766998680701e8,13169.872475420621,50519.25389977239,24224.191000618055,747335.3648077939,0.0917601437117817,0.005091760541651104,0.0025190422418090463,0.00011190468578165681,3.810847004897412e-11,3.8085465738230754e-11,2.5582478211856393e-13
0.7770345596432553,1.0e11,1.0e11,2.7498760047304434e8,13171.053748174798,50519.619590204806,24406.063738392302,747745.316194877,0.09185007627521703,0.005099127789541461,0.002519602297746516,0.00011196023063561364,3.8113971962043057e-11,3.81160481240693e-11,2.558938342717872e-13
0.778149386845039,1.0e11,1.0e11,2.761712409395749e8,13172.209217893595,50609.50428331152,24414.755086915055,748093.430731343,0.09187274018953857,0.00510545091935261,0.0025222618171506605,0.00011199323225876745,3.815632628091429e-11,3.812250305595011e-11,2.5608512113014035e-13
0.7792642140468228,1.0e11,1.0e11,2.791906145632794e8,13174.10324640469,50666.47648816294,24418.461582901688,749466.792189185,0.09192735117143226,0.005106949826974838,0.0025231389037658363,0.00011201970434985168,3.816002387183052e-11,3.8146509874793264e-11,2.562349896298716e-13
0.7803790412486065,1.0e11,1.0e11,2.8593414355236536e8,13176.600480388315,50828.17431314456,24459.66847877355,750834.7002002136,0.09200767327221626,0.0051122691782974445,0.0025236832562986755,0.00011210895574025219,3.8165372305869806e-11,3.8168461396808724e-11,2.565441073557522e-13
0.7814938684503902,1.0e11,1.0e11,2.8881213547707987e8,13178.966541598285,50910.79151570544,24469.16119229623,753920.552694837,0.09206314322850485,0.005121926716708842,0.0025252071426493054,0.00011215325695023599,3.821629835791862e-11,3.8189009813726884e-11,2.5686330084989563e-13
0.782608695652174,1.0e11,1.0e11,2.911750685273303e8,13181.020876243183,51090.65291796596,24473.96613015881,754436.3239869173,0.09207793137098516,0.005122851953888316,0.0025260077824648206,0.00011225532074931822,3.829603239857586e-11,3.81951823991271e-11,2.581510318953183e-13
0.7837235228539576,1.0e11,1.0e11,2.931413731887441e8,13181.061065819116,51097.63002598166,24475.44527574678,759763.2930898881,0.09225016467480103,0.0051236190956948854,0.0025280676076281064,0.00011231537134682545,3.831992308237291e-11,3.8204891620049476e-11,2.586497002965244e-13
0.7848383500557413,1.0e11,1.0e11,2.948491789046805e8,13184.369214669015,51203.053741194715,24513.268309916995,762210.5648824837,0.09227211441579096,0.0051296923598333636,0.002528922002285442,0.00011252241559264517,3.832419105800475e-11,3.821402591004049e-11,2.5871425551977425e-13
0.7859531772575251,1.0e11,1.0e11,2.9602722516422033e8,13185.605977830048,51360.801457743495,24520.090455100257,763520.5929287084,0.09238992654291227,0.005136836342318219,0.002533958689755569,0.00011256518169845089,3.832571734370381e-11,3.8218172861611466e-11,2.5883474883241006e-13
0.7870680044593088,1.0e11,1.0e11,3.3437924431347823e8,13187.01208158928,51504.95119965476,24560.70776315503,766262.5267293581,0.09240511535426499,0.0051403171605112425,0.0025391257935617312,0.00011258400208573776,3.8358000514122264e-11,3.822000285284663e-11,2.6020149227188474e-13
0.7881828316610925,1.0e11,1.0e11,3.3702741421508235e8,13190.508764303759,51537.16457035814,24593.638872891133,767845.5805769764,0.09252725257156334,0.005152803216698723,0.002540704496735803,0.00011270143720723879,3.840129539639673e-11,3.829321355557692e-11,2.610730164890206e-13
0.7892976588628763,1.0e11,1.0e11,3.446931152441533e8,13192.228128776178,51658.84288291216,24614.86564403415,768746.2025460127,0.092527527519344,0.005155557682547479,0.0025442497541034895,0.000112715048888815,3.842526865709304e-11,3.833688284304966e-11,2.6121387015661767e-13
0.79041248606466,1.0e11,1.0e11,3.461784702918173e8,13196.354015379067,51721.3386863486,24669.729960557663,772603.1592854058,0.09253096828109787,0.005159379111232956,0.002547439104091797,0.00011275254328143347,3.8437708960289263e-11,3.838320897132835e-11,2.6138194292707e-13
0.7915273132664437,1.0e11,1.0e11,3.477768572627084e8,13196.769849665325,51839.64622530602,24683.853382441644,775584.7681539576,0.09256001279892845,0.005161842160477578,0.0025481140309981795,0.00011301419247196313,3.844218900837422e-11,3.838436318555393e-11,2.6155642376125215e-13
0.7926421404682275,1.0e11,1.0e11,3.4841703576552534e8,13204.460243730035,51858.14925691729,24690.251194851455,777203.8292457112,0.09259599306236066,0.0051654680030216,0.0025532653004509648,0.00011302575807451142,3.846658993440758e-11,3.8435715506853214e-11,2.6171429471345807e-13
0.7937569676700111,1.0e11,1.0e11,3.4918506477524745e8,13205.314272757296,51892.538925657485,24691.959787151438,780381.7665040854,0.09270151007901242,0.005169683948695562,0.0025542948520408345,0.00011319519430367054,3.8480551317458446e-11,3.8447847371434686e-11,2.617684878691245e-13
0.7948717948717948,1.0e11,1.0e11,3.493429355992632e8,13210.044702575395,51896.73290027618,24695.83951517034,781841.654143556,0.09284372179288569,0.005171508900544828,0.00255609940792061,0.00011337059251594784,3.848703726237137e-11,3.8456311016343026e-11,2.6187499785635345e-13
0.7959866220735786,1.0e11,1.0e11,3.496713738171446e8,13210.381474774256,51923.370121556065,24713.514656204825,782366.8374946037,0.09284922651516249,0.005173049284575133,0.0025563867704837154,0.00011346081514537057,3.8501016903937294e-11,3.846361515940844e-11,2.62319665865631e-13
0.7971014492753623,1.0e11,1.0e11,3.500873654550875e8,13214.965728764382,51933.69636566947,24740.921922993664,782866.7366505195,0.0930629762259729,0.005179496201086899,0.002558315535504031,0.00011346490702622153,3.85634996449133e-11,3.848644753524362e-11,2.624492371576223e-13
0.798216276477146,1.0e11,1.0e11,3.502222066421501e8,13230.948897139182,51947.44071625028,24747.86781172315,782967.2534101666,0.09313601563388062,0.005188140209938133,0.002562775324198571,0.00011356266449831353,3.856902179280417e-11,3.849671748599906e-11,2.6286818118841784e-13
0.7993311036789298,1.0e11,1.0e11,3.5090238675276554e8,13231.83508330958,52025.29369767957,24810.440379475887,784144.7114407585,0.0931732338501835,0.005193099653562519,0.0025636308360501934,0.00011370780715757273,3.856993393401802e-11,3.8498250851176735e-11,2.6299681462125563e-13
0.8004459308807135,1.0e11,1.0e11,3.510455350767514e8,13235.061162549839,52117.07757121114,24847.590907289577,785011.6844432836,0.09325796894686837,0.005201297210580954,0.002566664186738023,0.00011375639022201865,3.859517636321526e-11,3.853241274249007e-11,2.6322168093327336e-13
0.8015607580824972,1.0e11,1.0e11,3.510665612353458e8,13255.975201530924,52127.480879453884,24865.936775506743,788549.9598231777,0.09332546293266732,0.0052078501469531155,0.0025708086818672328,0.00011377396709329258,3.8601942303797025e-11,3.855145971685157e-11,2.633512803089282e-13
0.802675585284281,1.0e11,1.0e11,3.5112834310865414e8,13257.216240217173,52172.05986520761,24911.511175463907,791924.5540998988,0.09337339493668201,0.005213139631022313,0.0025729107012382713,0.00011380678192632751,3.860374728656066e-11,3.855466150279829e-11,2.637806467436052e-13
0.8037904124860646,1.0e11,1.0e11,3.515778631239351e8,13259.873021216112,52183.892326094225,24912.308898676965,792748.5108613984,0.0936872753998471,0.005213995713387327,0.002573279075930427,0.00011419614743858038,3.8646887696757084e-11,3.856164868422097e-11,2.6387709066993616e-13
0.8049052396878483,1.0e11,1.0e11,3.515778813517388e8,13262.645983888986,52391.06409419151,24917.01292848072,792919.85442466,0.09370535487698595,0.005226892155487724,0.002576155635748318,0.00011432338389969034,3.8651980680618e-11,3.858005475190555e-11,2.642606437526404e-13
0.8060200668896321,1.0e11,1.0e11,3.515778911399213e8,13271.035369478182,52476.78734688078,24923.881800642394,794909.1918256466,0.09376639327118517,0.005230700335223742,0.002583017598958404,0.00011443416122254967,3.867989480897486e-11,3.859301133756966e-11,2.645866257971027e-13
0.8071348940914158,1.0e11,1.0e11,3.515778950476818e8,13277.949242595536,52480.60460363891,24932.674553847864,796590.2395087149,0.09384400500965295,0.005235031837687607,0.002592022614454575,0.0001145429445530099,3.868565410078994e-11,3.866016365029045e-11,2.648110723804959e-13
0.8082497212931996,1.0e11,1.0e11,3.5157789805391747e8,13291.740301055053,52523.969955337205,24941.26666079166,797177.3565571232,0.09387345957180854,0.005237305367524149,0.002592393252677559,0.00011468214066646875,3.875557573457573e-11,3.882686182428738e-11,2.6509929336486917e-13
0.8093645484949833,1.0e11,1.0e11,3.515779044491103e8,13296.616271008053,52706.71830525781,25009.103188402754,802840.3847801187,0.09388967579987008,0.005245158417530123,0.0025975458891710646,0.00011479140140234972,3.8785014307961856e-11,3.885558096235881e-11,2.655116269638948e-13
0.810479375696767,1.0e11,1.0e11,3.5158005869855136e8,13342.580475402072,52914.67785080137,25078.49704674391,809011.7778992873,0.09390196779859487,0.005245738609558544,0.002601857727483549,0.00011491085674205008,3.883441623704997e-11,3.886771518011198e-11,2.6568312247895193e-13
0.8115942028985508,1.0e11,1.0e11,3.515804320503732e8,13347.594026057881,53015.149533646654,25080.024079718314,809958.9396077853,0.09390998643530217,0.005249297364163407,0.002603297699032675,0.00011493706863567726,3.884930947054468e-11,3.887617727482402e-11,2.6600071538761167e-13
0.8127090301003345,1.0e11,1.0e11,3.515878119815438e8,13350.105288845501,53028.45622790336,25080.891974091424,812076.9433929807,0.09392232875643042,0.005258847547185114,0.002605383668271876,0.00011497792810632234,3.88872016380204e-11,3.8895619729268e-11,2.6603109081379464e-13
0.8138238573021181,1.0e11,1.0e11,3.515986306399632e8,13351.050729152354,53098.30009362285,25084.159810293182,813326.1534973233,0.0943211516130152,0.005263669455361617,0.0026128714575896026,0.00011498713366780992,3.892190145091311e-11,3.891571225840007e-11,2.6613646893249313e-13
0.8149386845039019,1.0e11,1.0e11,3.516009222205019e8,13370.173828821506,53099.46628234234,25096.884321734527,814937.11275451,0.09436947502346492,0.005264825396035234,0.002615655355449891,0.0001150449651528011,3.8944300933786555e-11,3.892599654381844e-11,2.6679389871389176e-13
0.8160535117056856,1.0e11,1.0e11,3.51601221955801e8,13372.555149188047,53120.315448783644,25125.706885194413,815385.0701725505,0.09444546989014484,0.005265900477480005,0.0026212926402634997,0.00011509011793889405,3.8949755951435606e-11,3.900575389566881e-11,2.6680111518030093e-13
0.8171683389074693,1.0e11,1.0e11,3.516018255947408e8,13376.953493301296,53423.084613175546,25192.69557671416,815770.0390920857,0.09445030707107768,0.0052743293832633485,0.0026225530277605427,0.00011535241557431865,3.901081051151354e-11,3.901025480558256e-11,2.6718484107351657e-13
0.8182831661092531,1.0e11,1.0e11,3.5160183985168266e8,13377.475493213034,53497.811251852334,25216.83663499843,816944.0287776843,0.09446220269380003,0.005277493086928914,0.0026284655695342435,0.00011547300551841275,3.9087881637466787e-11,3.902228811233066e-11,2.676622200140713e-13
0.8193979933110368,1.0e11,1.0e11,3.5160186610554534e8,13377.475881398377,53508.98914144661,25227.44993634213,818755.5578591501,0.09448592565565668,0.005283012404609321,0.002629627661588011,0.000115513618130332,3.9117497002863795e-11,3.9080452252075186e-11,2.678872313432862e-13
0.8205128205128205,1.0e11,1.0e11,3.516024120967291e8,13425.105709485706,53636.96418532759,25243.506111841813,819169.2523017714,0.09449503454047513,0.005288498132102221,0.0026300502067046114,0.0001155580738039767,3.914174132042018e-11,3.9105525426068245e-11,2.6797195397437957e-13
0.8216276477146043,1.0e11,1.0e11,3.516063597062528e8,13431.069461500134,53743.49026986891,25245.81759927403,819243.6274074663,0.09451476116249147,0.005292255140675035,0.002633363680171045,0.00011646258409014708,3.9158901326623854e-11,3.9117478747197825e-11,2.681123816053561e-13
0.822742474916388,1.0e11,1.0e11,3.516258060248858e8,13431.958873050979,53787.05248501426,25248.509996459055,819842.0517925007,0.09452605967976266,0.0052942627581466116,0.002639064695358504,0.00011648799598364739,3.917664403437566e-11,3.914047091044478e-11,2.6817148004138937e-13
0.8238573021181717,1.0e11,1.0e11,3.528716302906448e8,13465.173301645682,53830.60762649528,25252.166670780553,821103.4307974908,0.09469201100404616,0.005308067907066135,0.0026439208925421046,0.00011653554780068273,3.928074037122511e-11,3.915474112293198e-11,2.6833387752688475e-13
0.8249721293199554,1.0e11,1.0e11,3.528800022513965e8,13469.219745588374,53903.80380447942,25424.260884669206,821834.3051957424,0.09474335571721937,0.005313455210448544,0.002645707234601111,0.00011654648969324019,3.9289515578160266e-11,3.917476017097691e-11,2.6839773990161567e-13
0.8260869565217391,1.0e11,1.0e11,3.5288017283805853e8,13474.931547118571,54141.02293190471,25560.623403283287,825182.107152497,0.09480941319717022,0.005318967962106919,0.0026483642465582303,0.00011663380546243615,3.9325160643996974e-11,3.921130614758303e-11,2.6853077183131105e-13
0.8272017837235228,1.0e11,1.0e11,3.528831989962256e8,13477.932948993337,54174.50893490156,25562.664198780058,831022.9424051741,0.09481798078181947,0.005322950776964097,0.0026538185846847547,0.00011669929972631515,3.935559661382547e-11,3.933269239463655e-11,2.6869888713404454e-13
0.8283166109253066,1.0e11,1.0e11,3.528832925379883e8,13501.411564258435,54211.35135744185,25590.41847876458,831255.8982815556,0.0949533657463363,0.005332306085312357,0.002654165445606262,0.00011674182387035442,3.936660953203812e-11,3.93604066124216e-11,2.687537118503118e-13
0.8294314381270903,1.0e11,1.0e11,3.528833084928231e8,13520.402436572838,54377.18728769994,25614.3749776474,831356.0361999848,0.09495579893992993,0.005334561777018838,0.002658960215268564,0.00011687975224151339,3.9429041923233926e-11,3.941720069694301e-11,2.688035241555058e-13
0.830546265328874,1.0e11,1.0e11,3.528852025242636e8,13553.366385304898,54381.655182796414,25645.61878792744,834428.4799216441,0.09511840655388944,0.005340780405786985,0.002659852987395604,0.00011693787953492287,3.945524988236875e-11,3.9475010932451124e-11,2.688436489559406e-13
0.8316610925306578,1.0e11,1.0e11,3.531598973905949e8,13604.000317485385,54455.68787177945,25667.735922469466,837394.2281757398,0.0951355800101951,0.005341790108448788,0.0026599604728862777,0.00011701648171107811,3.9570938027377976e-11,3.9482066933480293e-11,2.696842426936304e-13
0.8327759197324415,1.0e11,1.0e11,3.5393347294923127e8,13608.963034412209,54509.71300067924,25679.378960468657,838392.0537170555,0.09518270529429916,0.005343367556750063,0.0026643773118288695,0.00011711208679247708,3.9583325015292677e-11,3.9558198152471653e-11,2.699043125971688e-13
0.8338907469342252,1.0e11,1.0e11,3.544595592579474e8,13609.89672991505,54596.47577309338,25685.92943176039,838421.5600781932,0.09519860487409772,0.005349991578405137,0.002665423866379545,0.00011721451612720968,3.967510402583122e-11,3.960617703344435e-11,2.7015113522815674e-13
0.835005574136009,1.0e11,1.0e11,3.5473485041052765e8,13630.850089171712,54916.33160521261,25707.61504723431,838755.9702678793,0.09529313099862584,0.005355362273192411,0.0026672998097234724,0.00011733497290157094,3.969775194117928e-11,3.964861525979692e-11,2.705517462055926e-13
0.8361204013377926,1.0e11,1.0e11,3.635220671251772e8,13633.6759585382,54957.59306505648,25718.319532150985,838864.0867620335,0.09533635549687072,0.005358940546045793,0.0026678692014565617,0.00011738404218436677,3.977585086072591e-11,3.970756364619234e-11,2.709536308270536e-13
0.8372352285395763,1.0e11,1.0e11,3.638191553373636e8,13639.618028583476,55034.904225173035,25733.64219959527,839099.0563910533,0.09534603725477318,0.005359819606836371,0.002667926054731084,0.00011745115597421904,3.981092074287696e-11,3.971580046112447e-11,2.7096043472953306e-13
0.8383500557413601,1.0e11,1.0e11,3.638192461698252e8,13649.64473410529,55138.52889979921,25742.878980274032,843167.621983921,0.0953764462049981,0.005361342037069081,0.0026688928778521043,0.00011752755305814545,3.9817395380464514e-11,3.972492343643193e-11,2.710746962049137e-13
0.8394648829431438,1.0e11,1.0e11,3.6536731469636726e8,13649.939927330326,55149.48181072424,25796.541832089093,843184.2877684912,0.09540065537688878,0.00536271623604895,0.0026726589617593545,0.0001175643205744058,3.987537269489478e-11,3.975428174636536e-11,2.7190128948168187e-13
0.8405797101449275,1.0e11,1.0e11,3.690281674411312e8,13704.771515215365,55238.882179777254,25807.095047154085,844386.9091074774,0.09546839200711002,0.0053670157006285805,0.002673073106727234,0.00011758384544374435,3.988193262427874e-11,3.9760470978975564e-11,2.719155870394697e-13
0.8416945373467113,1.0e11,1.0e11,3.708824873197162e8,13706.787107206614,55359.01773635156,25841.83525991374,844832.7034732663,0.09565442749937796,0.005367851644368895,0.00267375978618005,0.00011759551671652834,3.990877029251705e-11,3.981260303572638e-11,2.7198530290387686e-13
0.842809364548495,1.0e11,1.0e11,3.709307314615467e8,13711.772255339247,55415.57164430783,25852.864466328072,847260.9051416426,0.09569168956674075,0.005383765360726513,0.0026745250693419854,0.00011769324830283623,3.9925184399330336e-11,3.983545534305788e-11,2.722307815917184e-13
0.8439241917502787,1.0e11,1.0e11,3.719210819503791e8,13733.824397584294,55564.66377714845,25859.03066485957,847358.7316917544,0.09572556053271548,0.005384593871345118,0.0026758052156762037,0.00011769825527569031,3.993775419228312e-11,3.986033433955431e-11,2.723910472021668e-13
0.8450390189520625,1.0e11,1.0e11,3.724277828718065e8,13735.85550489125,55930.03722009075,25866.55554304196,847459.0699047295,0.09577014128602714,0.0053886048678491935,0.0026774583343261923,0.00011783226167511454,4.004638466055948e-11,3.993515346782835e-11,2.72919876156102e-13
0.8461538461538461,1.0e11,1.0e11,3.7352890175222814e8,13740.547092539871,55987.24355605187,25888.90712353342,850170.1840865106,0.09580962468821666,0.005406423567210356,0.0026824056259066595,0.00011789174191061084,4.0109313279152643e-11,3.994289051334071e-11,2.729271454871703e-13
0.8472686733556298,1.0e11,1.0e11,3.755868411901889e8,13740.667605423505,56030.10208511851,25943.522815112363,851254.3171163967,0.09586558172168178,0.005420618391981461,0.0026825114613375114,0.0001180217993792206,4.0112824562395077e-11,3.9955342591243256e-11,2.7296025513671176e-13
0.8483835005574136,1.0e11,1.0e11,3.75596098848718e8,13742.010835322604,56043.658036303255,25961.577303418122,854103.1266582287,0.09601610678372595,0.005420652707701504,0.0026843717322969363,0.00011837407649147834,4.011704566495526e-11,4.00139004653837e-11,2.731960923772403e-13
0.8494983277591973,1.0e11,1.0e11,3.755977083219825e8,13743.198737588307,56249.661262581896,26066.525788804855,860887.4469295291,0.09607455316315298,0.005421489802048693,0.002686761360407484,0.00011845147741984238,4.013196565370789e-11,4.003515285978068e-11,2.7357318261717505e-13
0.850613154960981,1.0e11,1.0e11,3.7559913723419577e8,13750.953680823442,56354.72571287492,26083.45925340532,861695.2352710149,0.09616366528363983,0.00543433905056367,0.0026893934574676076,0.00011851381951162015,4.01386075873736e-11,4.006945915963741e-11,2.7377007213190117e-13
0.8517279821627648,1.0e11,1.0e11,3.7560004161471295e8,13759.754841231126,56574.65573452977,26109.74100751226,862173.6657211751,0.09630555518968906,0.005444749712530614,0.0026956496182591497,0.00011874370297862798,4.02825104340938e-11,4.010698913435082e-11,2.7391243235891173e-13
0.8528428093645485,1.0e11,1.0e11,3.7560117379815614e8,13779.574056280935,57196.73634167965,26206.472145087024,863009.6322223309,0.0964332502985726,0.005449042701716947,0.0027085508686630947,0.00011876251725822247,4.031570915923063e-11,4.024493869907043e-11,2.744566142780714e-13
0.8539576365663322,1.0e11,1.0e11,3.7560139666454816e8,13780.492629594788,57279.2332007967,26313.328609646353,868478.1775811885,0.09647979983679943,0.005451188008807952,0.002712948904682454,0.00011883832252080508,4.0470312747490966e-11,4.026664568486442e-11,2.745839300873058e-13
0.855072463768116,1.0e11,1.0e11,3.75603536183803e8,13808.025794280591,57491.44707611835,26325.779917419488,868931.7936463596,0.09661486380155646,0.005451880864645783,0.002713133452359981,0.0001188789756303127,4.0487486612306874e-11,4.0294131014409975e-11,2.746656918909594e-13
0.8561872909698997,1.0e11,1.0e11,3.75603829106501e8,13815.672099022924,57522.50361625461,26337.46534865248,869283.5217008111,0.09666317941636467,0.005454678535465119,0.0027170390961485744,0.00011894669882407304,4.049901110036262e-11,4.037082856861774e-11,2.746713759193192e-13
0.8573021181716833,1.0e11,1.0e11,3.763297595937293e8,13816.825071438867,57724.664470327225,26339.769669098616,871621.2362306926,0.09668135187697867,0.005465062205554149,0.002717955164058585,0.00011905975436685701,4.053272592449242e-11,4.0376576264232954e-11,2.7481854705928473e-13
0.8584169453734671,1.0e11,1.0e11,3.7685759576780665e8,13817.35370478196,57759.68074811306,26414.2920673992,872907.3906343532,0.09671375560440842,0.0054861962143937125,0.0027191744991116496,0.00011906652883522825,4.0538751544427654e-11,4.0378551582375816e-11,2.755596294823101e-13
0.8595317725752508,1.0e11,1.0e11,3.811802507824027e8,13820.299184352096,58027.259518106424,26470.667120433573,876847.6145554582,0.0968124590956157,0.005505168767635957,0.0027201855775696782,0.00011928190321025982,4.0566209366023373e-11,4.047192767973157e-11,2.773180280251884e-13
0.8606465997770345,1.0e11,1.0e11,3.835288650291063e8,13822.366629601594,58044.76280846379,26479.86358736846,876942.8036670624,0.09683221063129313,0.005505334505491917,0.0027208973354117608,0.00011929290689514726,4.0626131492618705e-11,4.0506923054076414e-11,2.775105466489346e-13
0.8617614269788183,1.0e11,1.0e11,3.877588066902158e8,13826.688550665185,58156.687058351396,26520.35844558814,879621.4282238784,0.09704698635368592,0.005508988835432507,0.0027226040564660788,0.00011943896563239791,4.069267831575909e-11,4.051092387605728e-11,2.782430079184273e-13
0.862876254180602,1.0e11,1.0e11,3.888371356041848e8,13827.033148049413,58467.65882875223,26544.003782384334,881244.838448971,0.0970885222789923,0.0055173277845051,0.0027269671539218404,0.00011952955180196518,4.0712840762578284e-11,4.051289186235275e-11,2.785901517183588e-13
0.8639910813823858,1.0e11,1.0e11,3.894276970526169e8,13828.2922627386,58549.4653336523,26687.43777447433,883877.0664138325,0.0971012724002105,0.005523633679309733,0.0027389742890738186,0.00011979448129792262,4.0725596006829354e-11,4.057070085780899e-11,2.796266493568072e-13
0.8651059085841695,1.0e11,1.0e11,3.9549899371439445e8,13829.976806535928,58642.052952471495,26706.053121044708,887697.2323742836,0.09713453650986725,0.005531872065951852,0.002740797552243403,0.00012039537596660155,4.076918117381805e-11,4.060893352996953e-11,2.7966810686578707e-13
0.8662207357859532,1.0e11,1.0e11,4.1272942264119e8,13831.905231946399,59334.897939857685,26708.080689265047,888785.6671511469,0.09716997058433366,0.005533995016603335,0.002742067280802556,0.0001204031069732526,4.0773270165469286e-11,4.066416551653996e-11,2.80147667892824e-13
0.867335562987737,1.0e11,1.0e11,4.1551866606843126e8,13832.731963473463,59475.15500448115,26819.369403070225,889021.8681388422,0.0972078384354306,0.005535239988326975,0.0027464770798969157,0.00012043098801495275,4.0803343449408256e-11,4.0761401939430706e-11,2.816187085175794e-13
0.8684503901895206,1.0e11,1.0e11,4.1966107539129245e8,13832.827924950612,59593.20518176853,26820.1410985326,889812.9386826665,0.0973359455629249,0.0055393132142956695,0.002749655676275988,0.00012063851211642059,4.0817849133074646e-11,4.0767906336327706e-11,2.8175726494447985e-13
0.8695652173913043,1.0e11,1.0e11,4.2698344692220396e8,13835.962805925614,60341.2648579871,26829.541906979324,890828.2516730954,0.09762516484744466,0.005549255526792752,0.002755370686659307,0.00012071312666654668,4.084362347573384e-11,4.0773288919413335e-11,2.8190765843399907e-13
0.8706800445930881,1.0e11,1.0e11,4.2907640311673105e8,13838.24608176332,60390.765149358005,27072.512936139196,891211.2902230264,0.09768487861643131,0.0055516421783857435,0.0027562899824362377,0.00012105846416052708,4.0926436105426436e-11,4.087273581900767e-11,2.819154280142278e-13
0.8717948717948718,1.0e11,1.0e11,4.2959339825016695e8,13838.26188238682,60564.45385988282,27109.6235562821,893867.7617466173,0.09776662672289328,0.005552650713239152,0.0027575568737975716,0.00012115068370332149,4.103208243891979e-11,4.091395823815728e-11,2.819913058297253e-13
0.8729096989966555,1.0e11,1.0e11,4.297325410763679e8,13839.323317526923,60597.68868048255,27118.603802164722,897167.1958164704,0.09777630976582875,0.0055532374354001586,0.00275950893648882,0.00012115925697860689,4.106427417309086e-11,4.098100915454005e-11,2.823367894872492e-13
0.8740245261984393,1.0e11,1.0e11,4.2973367349785286e8,13845.25158598948,60614.57975957587,27193.174397263556,898015.6128586837,0.09794211689360668,0.005568691932692692,0.0027631031014887513,0.0001211671026483799,4.106915400643531e-11,4.11099445106476e-11,2.8234524561321346e-13
0.875139353400223,1.0e11,1.0e11,4.297344872438187e8,13845.391408369716,60929.05823084366,27208.917491478744,898758.6626431756,0.09806580284559209,0.0055732941895363635,0.0027631160549078607,0.0001211721183599271,4.110799846980686e-11,4.113059846503496e-11,2.826781666686541e-13
0.8762541806020067,1.0e11,1.0e11,4.297359646134316e8,13847.089178295555,60968.00791718101,27274.81419280411,899460.4522178299,0.09819565595576918,0.00557388354141931,0.0027644060538942953,0.00012149020317913207,4.1182019400829684e-11,4.1159419611216715e-11,2.82698204921119e-13
0.8773690078037905,1.0e11,1.0e11,4.2981085832704467e8,13847.946416852885,61290.76792748135,27281.430983411123,906117.4310648963,0.09820623794601153,0.005578364184056276,0.0027653718247338003,0.00012154871925301935,4.12929512979485e-11,4.1253550658505245e-11,2.827005061515983e-13
0.8784838350055741,1.0e11,1.0e11,4.3016807511289865e8,13848.39648323639,61312.41109895118,27284.76664600218,908411.7304265652,0.098369503801873,0.005593517227050751,0.002769125799202664,0.00012155518706828289,4.12951722626632e-11,4.130668510912064e-11,2.83593091139638e-13
0.8795986622073578,1.0e11,1.0e11,4.301698316851238e8,13849.81552830795,61396.43193611545,27288.47119425564,908545.6583376739,0.0984609808359552,0.00559665712422155,0.00276946021370867,0.00012163186802320122,4.131112836234937e-11,4.1310310540286377e-11,2.837425598265766e-13
0.8807134894091416,1.0e11,1.0e11,4.301699918498024e8,13850.124807062311,61741.90449274157,27355.135744050578,916484.4478182498,0.098471054737685,0.005605702036738455,0.002772471562957571,0.00012190530473012151,4.1366946499322714e-11,4.135816263965424e-11,2.8374759477086593e-13
0.8818283166109253,1.0e11,1.0e11,4.301699961757504e8,13852.19670148858,61917.35856778955,27400.580882950304,918816.3490835554,0.09851637876635494,0.005612979023692186,0.0027725523576956086,0.0001220135508096537,4.140256686231429e-11,4.137253701207608e-11,2.838275321920573e-13
0.882943143812709,1.0e11,1.0e11,4.3017000240415174e8,13852.758507837072,62542.73946640639,27495.862174073856,927245.174254147,0.09877880119184199,0.005613172286311485,0.002774806720275181,0.0001220510100111678,4.141201421352562e-11,4.137336746814676e-11,2.840635295544106e-13
0.8840579710144928,1.0e11,1.0e11,4.3017000673414034e8,13852.888274217574,63471.64542201476,27521.861825963777,934352.3591390636,0.0987880657313743,0.00561633867302113,0.0027766014464521357,0.00012205236336669335,4.1505956703818217e-11,4.1381211511482173e-11,2.8436985213479745e-13
0.8851727982162765,1.0e11,1.0e11,4.301700139645538e8,13855.628718394826,63651.74566520662,27582.83437981204,934475.7578896299,0.09941334680944426,0.0056260939570839524,0.002777419095261886,0.0001221044028262222,4.1515933299779735e-11,4.1410762292846555e-11,2.8445519164916737e-13
0.8862876254180602,1.0e11,1.0e11,4.3017002609527147e8,13858.607701507319,65019.38569924452,27588.7973221515,934662.7775528347,0.09949627860050048,0.005629805119222035,0.0027966812734404154,0.0001224357215325932,4.1571781349180194e-11,4.141433754804077e-11,2.84620285724883e-13
0.887402452619844,1.0e11,1.0e11,4.301700273774804e8,13859.53908843007,65308.23484726032,27615.41009006861,937513.3392535044,0.0996545977564715,0.005635403355122117,0.002802518010804359,0.0001224676060593601,4.164303098936461e-11,4.1440808564070165e-11,2.8471668701176253e-13
0.8885172798216276,1.0e11,1.0e11,4.301700396291572e8,13865.888887806297,65687.46746733948,27620.55462355616,938840.4729553284,0.0998013403262989,0.00563784791410174,0.0028058674415925304,0.0001225086661440018,4.166473672148766e-11,4.14973480853584e-11,2.8497540709195146e-13
0.8896321070234113,1.0e11,1.0e11,4.3017004538493085e8,13873.55913174604,66909.95918850036,27752.262873436022,943169.88166058,0.0998130726636711,0.00565097269095302,0.002806267450612044,0.00012251330829505906,4.168250078729718e-11,4.1619281741640404e-11,2.8553939360443526e-13
0.8907469342251951,1.0e11,1.0e11,4.301882566669188e8,13877.204125356231,66921.93906534938,27812.62021868643,944651.0542155027,0.09982578335067586,0.005651748988345931,0.0028239241326098808,0.0001225741546111828,4.1759913988128726e-11,4.1640381570607357e-11,2.8558145072075044e-13
0.8918617614269788,1.0e11,1.0e11,4.301885460832011e8,13880.787605423633,67458.6745270229,27816.591981559184,951403.3527921903,0.09997165846217246,0.005669955834746455,0.002826742510700067,0.00012267557182792208,4.177457231854114e-11,4.1694745598598555e-11,2.8559197757141026e-13
0.8929765886287625,1.0e11,1.0e11,4.301886029845789e8,13885.656815254324,67675.63375349646,27852.772780726144,956311.1989394379,0.10002143443817064,0.005695162868912533,0.0028276636147063967,0.00012279866842521578,4.1801815360275325e-11,4.1715304630767354e-11,2.857110664761435e-13
0.8940914158305463,1.0e11,1.0e11,4.301890876344055e8,13892.86947424178,67796.7316397907,27882.453213212877,957090.0705760241,0.1000673813512879,0.005702979166496977,0.0028279271639407196,0.0001230319695059089,4.1814074125861225e-11,4.180304967882294e-11,2.862869050528267e-13
0.89520624303233,1.0e11,1.0e11,4.301891118598452e8,13892.95844546403,68659.2105764767,27890.702082912707,957369.4390539922,0.10016079704433047,0.005723473072092108,0.0028299896991806923,0.00012312189282042676,4.1849788938975245e-11,4.181152371132685e-11,2.8667508898206405e-13
0.8963210702341137,1.0e11,1.0e11,4.3019585580353326e8,13894.309011214336,68683.20854721044,27941.545152311523,957980.4126715076,0.10023099214621066,0.005731982587656359,0.0028343257467189527,0.0001231333716299873,4.1856730129803893e-11,4.196097580913306e-11,2.870798689010607e-13
0.8974358974358975,1.0e11,1.0e11,4.3020819965358496e8,13895.590316765192,68816.36020405132,27946.815609855556,959536.840712865,0.10036299134613523,0.005744828515857523,0.0028344896422005674,0.00012331603934977365,4.1916689307817064e-11,4.202425997083266e-11,2.872234689375863e-13
0.8985507246376812,1.0e11,1.0e11,4.302086789968973e8,13896.44552614394,69141.34905086129,27948.89957162303,960688.1387753411,0.10038435544468122,0.005750688267283455,0.002841350919257771,0.000123379879645823,4.196690281138095e-11,4.203027589170532e-11,2.8738070878302594e-13
0.8996655518394648,1.0e11,1.0e11,4.302087067294532e8,13896.933403825078,70016.00080742367,28010.195416614,960832.0060099468,0.10061457308423201,0.0057524383896870295,0.0028537260486330355,0.00012352727822935187,4.213201555569184e-11,4.204962310434154e-11,2.8776338244372316e-13
0.9007803790412486,1.0e11,1.0e11,4.302118374088155e8,13897.604570130732,70023.6201960395,28269.964241652826,967723.220571528,0.10073125266570059,0.005760775091397848,0.002858626634567606,0.00012356231670981803,4.214244032766296e-11,4.205346942804977e-11,2.880736373082278e-13
0.9018952062430323,1.0e11,1.0e11,4.3022727501261425e8,13898.59450657792,70208.04075327142,28368.275099764753,972931.5135832529,0.10101312430379193,0.005769162520594137,0.0028604497422855197,0.00012424672699915318,4.2482206518793727e-11,4.214303249913631e-11,2.893518172385255e-13
0.903010033444816,1.0e11,1.0e11,4.3022771343670577e8,13904.118837532547,70429.86938704584,28409.288336410384,976321.4997870147,0.10113400138921415,0.0057744215583847925,0.002862271330388305,0.0001243935357121902,4.24840223905332e-11,4.2313950078363756e-11,2.901884202642791e-13
0.9041248606465998,1.0e11,1.0e11,4.302282507298543e8,13907.092361924273,70789.13262616422,28425.158379195927,979042.1471460591,0.1011402947066733,0.005787210285853012,0.0028639351069233653,0.00012442490827504533,4.252011119167784e-11,4.2366791366100705e-11,2.905028424198222e-13
0.9052396878483835,1.0e11,1.0e11,4.3022826655597657e8,13907.83522492787,72874.42718368713,28539.13800735096,983464.6451891377,0.10126339290336646,0.005793080470248742,0.0028782739368522245,0.00012478875558983576,4.268309643450005e-11,4.242723465679374e-11,2.910505411809189e-13
0.9063545150501672,1.0e11,1.0e11,4.302286663517763e8,13913.580025473511,73675.70424873661,28568.658780232632,985279.0647338398,0.10138159730061443,0.005802437466327861,0.002880800297878254,0.00012489712389345402,4.2693609830950604e-11,4.24686855386918e-11,2.9116927438902387e-13
0.907469342251951,1.0e11,1.0e11,4.3022868768920964e8,13916.41949666977,74021.80697957908,28736.66842567929,986278.6584799718,0.10143096957966242,0.005805992419511254,0.002881551393038475,0.00012492687547420382,4.271472866372848e-11,4.250021593944535e-11,2.920369705841279e-13
0.9085841694537347,1.0e11,1.0e11,4.302287542545795e8,13919.86445892283,74784.97507619004,28847.095628670508,990487.5954838194,0.10145296869328203,0.005812093382110009,0.002882580458936101,0.00012493485162244161,4.287775650293749e-11,4.262221358960833e-11,2.9222700360570613e-13
0.9096989966555183,1.0e11,1.0e11,4.30228771769201e8,13925.579957092436,76035.64846152373,28874.242355459457,992070.4963774793,0.10156110927613092,0.005826708716640075,0.0028898918963825137,0.00012499346634915653,4.3040134795665504e-11,4.266175735392932e-11,2.9238367423079394e-13
0.9108138238573021,1.0e11,1.0e11,4.3022879935835975e8,13933.503867228306,77053.84628163453,28915.202470146472,995686.8414613354,0.10158872766261207,0.0058388878576211105,0.0028927713746116205,0.00012507192378740246,4.3057966940239426e-11,4.2673118069760364e-11,2.934814234954786e-13
0.9119286510590858,1.0e11,1.0e11,4.302288099621821e8,13936.68622521837,77303.97091692925,28916.745725013985,995835.947863922,0.1016746995178218,0.005840911545858636,0.0028979968419462466,0.00012544980977341786,4.3143130732483783e-11,4.272913111072904e-11,2.9508070575870924e-13
0.9130434782608695,1.0e11,1.0e11,4.312392404559315e8,13939.35195086906,78333.32580026556,29131.956848588783,997947.1067506914,0.10169755564587024,0.005845249956799008,0.002902156846736256,0.00012586853647713754,4.3151415431920904e-11,4.3029073844806255e-11,2.9539709957792016e-13
0.9141583054626533,1.0e11,1.0e11,4.314398349631055e8,13940.711191728105,79039.17692211793,29257.219127278433,1.0053135515350632e6,0.10224300172180155,0.00584560987861007,0.002904688819686373,0.00012588634996061346,4.317738122197728e-11,4.304920273590716e-11,2.956011069276829e-13
0.915273132664437,1.0e11,1.0e11,4.317699729365598e8,13944.740647673387,81091.99825894243,29360.080592079412,1.0075546604443687e6,0.1025601553591289,0.0058675388067834,0.0029059493936899436,0.00012588755658785586,4.3186164898515903e-11,4.3049320489419534e-11,2.9596817431330595e-13
0.9163879598662207,1.0e11,1.0e11,4.317700686834547e8,13949.231156010517,81108.80497315878,29511.74604075631,1.0093252396194778e6,0.10259282502800393,0.005870568775581663,0.002909009336454947,0.00012645538759777628,4.324074495611864e-11,4.311113957694045e-11,2.960989565032816e-13
0.9175027870680045,1.0e11,1.0e11,4.3177008798116165e8,13958.936508147637,81296.79822033469,29584.27142940805,1.0126115835195115e6,0.10265489218440693,0.0058835294489096145,0.00290915986105598,0.00012663047566836803,4.3262480560102544e-11,4.311951890423587e-11,2.9661025102867965e-13
0.9186176142697882,1.0e11,1.0e11,4.3177009465445966e8,13961.766494794467,81754.13468693114,29669.252978982473,1.0130997813291587e6,0.10272604316044263,0.005886002660451535,0.002912242927277964,0.00012678577920356666,4.326248610144164e-11,4.3285713076058e-11,2.968581181772799e-13
0.919732441471572,1.0e11,1.0e11,4.3177014494880795e8,13969.371269404763,81915.38030570127,29888.345107786718,1.0187233852301447e6,0.1028265958539343,0.005886018169484165,0.0029133708642479286,0.00012688508101202738,4.333728460735698e-11,4.334071491892472e-11,2.9687735990392615e-13
0.9208472686733556,1.0e11,1.0e11,4.3177015881549364e8,13993.172309455307,82217.15805851588,29969.19561248664,1.0189050260082042e6,0.10287027291517678,0.005892216952653505,0.0029176377662969506,0.00012692443874463626,4.333854792935098e-11,4.334923184597478e-11,2.9740397405655103e-13
0.9219620958751393,1.0e11,1.0e11,4.317701599656516e8,13993.827604247603,85076.6168926548,30018.731543820082,1.0239282917174771e6,0.10300932661984086,0.005923324470035405,0.0029177419665888204,0.00012701463351706625,4.342138702476522e-11,4.341109787381512e-11,2.978840503696434e-13
0.9230769230769231,1.0e11,1.0e11,4.317702150983655e8,13998.879929236287,85504.92885716846,30071.41457224149,1.0258007090486934e6,0.10310220345201052,0.005928381815863134,0.00291875831421186,0.00012715135115925986,4.343487151222838e-11,4.3424946545416325e-11,2.9810048544354286e-13
0.9241917502787068,1.0e11,1.0e11,4.317702250824906e8,14036.059067225558,86227.12184556939,30189.457803890975,1.0375964076980094e6,0.10313055611896121,0.0059359217164279155,0.002921721660074593,0.00012715639916811166,4.3513775504890775e-11,4.347450407389737e-11,2.985413266118332e-13
0.9253065774804905,1.0e11,1.0e11,4.317702531864647e8,14041.18774295378,86499.56925178082,30330.924637410764,1.041249797636109e6,0.10336785029335688,0.005942028726765589,0.0029219851436113704,0.00012736008283954263,4.35326463912212e-11,4.347762421589681e-11,2.986748733336561e-13
0.9264214046822743,1.0e11,1.0e11,4.3177026121812403e8,14048.419497733646,87418.1361603156,30422.576780475094,1.0412917336597363e6,0.10342671059410372,0.005946689203524417,0.0029232752131823775,0.00012807470230041234,4.356778455977092e-11,4.348051716404531e-11,3.0048522347264027e-13
0.927536231884058,1.0e11,1.0e11,4.3177031039343077e8,14049.368681091059,87863.45487119965,30557.79970921609,1.042246450685462e6,0.10364802401461515,0.005948686690384529,0.002930285393855736,0.00012819093591748222,4.3645015093888e-11,4.362512292816593e-11,3.0054039124580523e-13
0.9286510590858417,1.0e11,1.0e11,4.317703383134988e8,14060.998248193806,88452.10003837726,30676.278593471292,1.0463145540247603e6,0.10366289575255358,0.005958613097444665,0.002931852556792597,0.000128496891838531,4.375372871227758e-11,4.3659553803948755e-11,3.010156109437181e-13
0.9297658862876255,1.0e11,1.0e11,4.317703553983743e8,14062.250841504672,88456.98595690355,30755.13291969791,1.0513044716835432e6,0.10368773081931175,0.005962934038891866,0.002947199755936919,0.00012863958013615458,4.382125299592035e-11,4.3827432601410785e-11,3.0174863599991147e-13
0.9308807134894092,1.0e11,1.0e11,4.3177039979625714e8,14065.553516009119,88644.288514682,30822.892763496955,1.0574724332547619e6,0.10385728753903227,0.005967748899958144,0.002947548327687862,0.00012906037664115,4.3908457938251047e-11,4.384028647486396e-11,3.028956215426313e-13
0.9319955406911928,1.0e11,1.0e11,4.3177041078463423e8,14083.294662221204,89297.33447656578,30898.39174642569,1.0606510284316882e6,0.10388031497651341,0.005971666009221844,0.0029494761783605446,0.00012911162982956738,4.424369639830732e-11,4.4123897464821776e-11,3.0453932804042194e-13
0.9331103678929766,1.0e11,1.0e11,4.3177041928816473e8,14087.826305461322,91173.84015338832,31101.537885319565,1.064841625802499e6,0.1039347926662422,0.005974246477886954,0.0029506972709827774,0.0001292979890564421,4.4314244576449006e-11,4.413560716422486e-11,3.047982274318644e-13
0.9342251950947603,1.0e11,1.0e11,4.317704240391445e8,14096.415507596566,91402.57387953968,31129.011623524388,1.0661725949359003e6,0.10399313004630466,0.0059820066290822305,0.0029545712897759797,0.0001294237304818887,4.4385648760616416e-11,4.427541841179861e-11,3.048742944183518e-13
0.935340022296544,1.0e11,1.0e11,4.3177043874094784e8,14116.303624058288,93102.55085778142,31350.02661494906,1.0696872213449024e6,0.10422233407749842,0.005982913617079372,0.002955990194768008,0.00012966044209964964,4.44621427182412e-11,4.431742238732341e-11,3.0514648435612546e-13
0.9364548494983278,1.0e11,1.0e11,4.3210573646903306e8,14147.915356478421,94596.25186865225,31377.72298752764,1.0768963231714638e6,0.10427399634382771,0.005983229928508758,0.0029658694714691913,0.00012970622968039552,4.451138416834445e-11,4.4325837305741527e-11,3.055633097527282e-13
0.9375696767001115,1.0e11,1.0e11,4.32105772888396e8,14150.810715767833,94752.45361375851,31483.132767082545,1.0820689545604747e6,0.10432520797582498,0.005984775977787574,0.0029668581656539382,0.00012974573149873302,4.4573280216837094e-11,4.438932480058915e-11,3.056505511595716e-13
0.9386845039018952,1.0e11,1.0e11,4.321246473961217e8,14172.157088573465,95672.86352048835,31494.300020473893,1.0836169168304966e6,0.10456949528084963,0.005987913378374866,0.0029695440840517974,0.00012978038962431778,4.4672585430879995e-11,4.4506578543864634e-11,3.0696949654929957e-13
0.939799331103679,1.0e11,1.0e11,4.336809684629382e8,14177.050769624506,97980.57834944365,31523.55100716422,1.088184994687578e6,0.10501878644877062,0.005988593909903712,0.002976606818022208,0.00013006676184007575,4.4815525475247776e-11,4.458430101872811e-11,3.0763104154494497e-13
0.9409141583054627,1.0e11,1.0e11,4.3369887367338973e8,14180.034379392659,99099.96175631507,31601.21210620932,1.103393310171829e6,0.10505221731620902,0.005995987898090744,0.002981004474771307,0.00013033303365453204,4.4868980945359055e-11,4.467679116880954e-11,3.0784470983303563e-13
0.9420289855072463,1.0e11,1.0e11,4.3887850357311374e8,14222.164919302524,99222.90293213703,31736.142599899424,1.1039019773226748e6,0.10514938221362169,0.006002149249293171,0.00299179854910097,0.00013092508631002773,4.5010980666438486e-11,4.474063911662225e-11,3.0878610577018583e-13
0.9431438127090301,1.0e11,1.0e11,4.4137460797441363e8,14229.025793865585,99674.47082598307,31777.786752668704,1.109481356150987e6,0.10517640892160135,0.006011527593712676,0.002995853097551611,0.000131560758477685,4.503617235248623e-11,4.485001635360227e-11,3.0881964747556593e-13
0.9442586399108138,1.0e11,1.0e11,4.414216898439459e8,14261.063511443372,100738.01405917492,31828.026791015207,1.1225284881090662e6,0.10529476762369683,0.006014363832462717,0.0030004588485879383,0.00013165596738397382,4.508117256079983e-11,4.4946136109509513e-11,3.0948941717365406e-13
0.9453734671125975,1.0e11,1.0e11,4.432165093185408e8,14264.844213870932,101362.99581799118,32052.64241062627,1.122614445536155e6,0.1054475991595902,0.006015722256044793,0.003004329282355066,0.0001318033503280064,4.511047641543829e-11,4.4960195897459605e-11,3.0957383830221424e-13
0.9464882943143813,1.0e11,1.0e11,4.442552081319542e8,14281.28850002953,102196.3561662675,32208.812736549186,1.127135482086769e6,0.10554068715279268,0.006023331948993742,0.0030051171180926124,0.0001318888712034605,4.5235916095576227e-11,4.5107284487754133e-11,3.1061614991985793e-13
0.947603121516165,1.0e11,1.0e11,4.451744597754802e8,14315.46711583894,102396.19775896355,32291.779348269167,1.1278338816944605e6,0.10561169098882775,0.0060535528588486305,0.0030150831697587765,0.00013203370251063965,4.5238353519037135e-11,4.5171958688323196e-11,3.10712496639261e-13
0.9487179487179487,1.0e11,1.0e11,4.470527922623843e8,14337.188355113492,103159.83649500704,32933.171436565135,1.1284434810760538e6,0.10626439628483077,0.00606812093444205,0.0030179640514933423,0.00013210374267785173,4.530033710474629e-11,4.517875402202578e-11,3.111807939022986e-13
0.9498327759197325,1.0e11,1.0e11,4.5055446691061443e8,14346.991554262646,103302.34613807543,32939.3054614105,1.1315771827875061e6,0.10648097559351806,0.00607773022156387,0.00303000251776458,0.00013298733528807402,4.531239851450046e-11,4.534067392700668e-11,3.113165175899645e-13
0.9509476031215162,1.0e11,1.0e11,4.540732075200498e8,14351.772755733151,103456.62931614486,33440.777207892126,1.1375555793873214e6,0.1069478297015372,0.006159197840833982,0.0030441352126201896,0.0001331959194440838,4.542258665394234e-11,4.535788139358317e-11,3.114262137481772e-13
0.9520624303232998,1.0e11,1.0e11,4.5774029520288426e8,14401.642247099318,103566.11634575092,33447.57516780138,1.147653181971253e6,0.10695323950128485,0.0061675073781970015,0.0030507960303642646,0.00013356483454470122,4.542888896580855e-11,4.543961950806858e-11,3.115671525605152e-13
0.9531772575250836,1.0e11,1.0e11,4.5774204239957553e8,14417.70598525001,104001.23916962897,33693.79027131631,1.1479848745999984e6,0.10707016922319174,0.006189247409010083,0.00305198170939425,0.00013356825066343042,4.5441888186890303e-11,4.5458097721745035e-11,3.1170968315974244e-13
0.9542920847268673,1.0e11,1.0e11,4.5834195881032306e8,14520.174841495329,105453.53352108989,33961.2972385718,1.1530496951178897e6,0.10709727415730189,0.006200088365520787,0.0030617616740008344,0.00013365622840092367,4.549104019410266e-11,4.56435868471538e-11,3.120253651752385e-13
0.955406911928651,1.0e11,1.0e11,4.585144108501687e8,14528.18893168116,110617.58602941384,34029.23437116587,1.1560207511252484e6,0.10714573899695119,0.006206194220693051,0.0030645216484851217,0.00013410516777708105,4.584460479488996e-11,4.5713245684619254e-11,3.125604237231723e-13
0.9565217391304348,1.0e11,1.0e11,4.585310804160781e8,14557.221493286192,113193.20934322727,34061.360448087384,1.1592658028940489e6,0.10760097082278008,0.006222049325300809,0.0030712108800755116,0.00013463686845568547,4.5876924259257774e-11,4.5724833348486826e-11,3.127788633291081e-13
0.9576365663322185,1.0e11,1.0e11,4.5898157578434455e8,14584.771382948087,113393.51832741217,34082.39256592673,1.1597399463107719e6,0.10893193704914654,0.0062408939848605455,0.00307937775573812,0.0001351204323767902,4.594478469656954e-11,4.5927459852276016e-11,3.1403346251656664e-13
0.9587513935340022,1.0e11,1.0e11,4.595447433060907e8,14667.096213412216,114100.01123505634,34393.24298500486,1.1666603588366653e6,0.10895369326638997,0.0062459060349443676,0.0030801342894089248,0.00013581243072513605,4.594833667591272e-11,4.597042694169268e-11,3.143292442658114e-13
0.959866220735786,1.0e11,1.0e11,4.5956280689680415e8,14715.767576570064,114684.04842177707,34425.567943147835,1.1790435850225177e6,0.10909652484706753,0.006248976284186708,0.003080276493342823,0.0001358899089422229,4.609384800230685e-11,4.5991837835103873e-11,3.154201096834435e-13
0.9609810479375697,1.0e11,1.0e11,4.5956318183839464e8,14852.939346098294,114943.3279748237,34751.60091439039,1.190324359791342e6,0.1090966006149432,0.006255030687763827,0.003092524405405421,0.0001360582922247756,4.616940511150001e-11,4.6062565541757795e-11,3.155724335711479e-13
0.9620958751393534,1.0e11,1.0e11,4.595642841874335e8,14880.952437064008,116147.93633724847,34877.37081083541,1.1957486695872813e6,0.10911498783637086,0.006263525756189279,0.0031007186224493617,0.0001362066511394993,4.6188976172570724e-11,4.6099189496109707e-11,3.1649983227896393e-13
0.9632107023411371,1.0e11,1.0e11,4.595643765975586e8,14940.398708074876,116668.21926229855,35135.73880190517,1.2114161612714995e6,0.10914942507264735,0.006291746849139181,0.0031139219668503333,0.00013658926344135508,4.619634206541303e-11,4.611261115568332e-11,3.175539794019597e-13
0.9643255295429208,1.0e11,1.0e11,4.595654157743796e8,14967.80207067211,117116.78014009127,35165.26060684054,1.212943762351113e6,0.10916403835339433,0.006296029182657303,0.0031344990056987976,0.0001366590618376467,4.620877528084215e-11,4.617962737702443e-11,3.199007494466297e-13
0.9654403567447045,1.0e11,1.0e11,4.59572046340125e8,15233.372211276086,119234.8422661357,35410.83529821196,1.2163681904744266e6,0.10931528018947481,0.006303296928311921,0.003137447616414513,0.00013743689272439541,4.6346391487426216e-11,4.622369309378611e-11,3.2059707530961975e-13
0.9665551839464883,1.0e11,1.0e11,4.6222878982019264e8,15256.584233691001,119620.59954798206,35450.2267794048,1.2287286771531466e6,0.10941651236527013,0.00632855620273409,0.0031446770074731044,0.00013796423876026093,4.639591182139964e-11,4.641508909628094e-11,3.2074218942840974e-13
0.967670011148272,1.0e11,1.0e11,4.622599402774899e8,15284.753712296679,122155.32970803005,35512.992402571486,1.2294160713257603e6,0.10944148645660605,0.006338320097189296,0.003165666518736076,0.00013905989807597337,4.6542367261825965e-11,4.6470947968743604e-11,3.2081069663926516e-13
0.9687848383500557,1.0e11,1.0e11,4.6585674312306535e8,15500.686298509985,124786.9608010619,35675.060872427144,1.2468369533688885e6,0.10954202135000816,0.006360221761893853,0.0031687879808295566,0.00013957646870314423,4.6731246845147064e-11,4.6481611002664294e-11,3.2106850869551577e-13
0.9698996655518395,1.0e11,1.0e11,4.6764504642780435e8,15651.33394980447,126182.01456081338,35868.461793854185,1.2508552885132707e6,0.10980694583385123,0.0064484741839397584,0.0031735556881936065,0.00013973802230976432,4.6794332511168286e-11,4.6516066987800814e-11,3.213259699064682e-13
0.9710144927536232,1.0e11,1.0e11,4.712004147170285e8,15660.223562570047,126690.56879771048,36097.98526862068,1.2732770817214118e6,0.11017456754988537,0.006449631341466271,0.00317621787495393,0.0001401288076267989,4.679522073446211e-11,4.653720059662511e-11,3.214153131115213e-13
0.9721293199554069,1.0e11,1.0e11,4.712006694335024e8,15818.326097147708,129688.17094171331,36189.042205189005,1.2967586018726595e6,0.11061471202621384,0.006467523615955103,0.0031801164565448395,0.00014048633832025261,4.6919710774292705e-11,4.6742686350417474e-11,3.2182346788325575e-13
0.9732441471571907,1.0e11,1.0e11,4.7444207432669234e8,15913.449303150299,132080.51313504504,36457.77422655077,1.3096046723602447e6,0.11062807348588315,0.006480722294684851,0.00319276875208361,0.00014103093520698235,4.697527375261915e-11,4.689947332917787e-11,3.229256916544504e-13
0.9743589743589743,1.0e11,1.0e11,4.744421075982014e8,15913.595945541332,133263.35530990324,36993.37065862508,1.342044472561773e6,0.1108162119564383,0.006497310396079922,0.003201271894309507,0.00014106466759579014,4.7111306186462204e-11,4.702247138293649e-11,3.266337690939098e-13
0.9754738015607581,1.0e11,1.0e11,4.7444320610554415e8,15940.3022194862,133705.7472299257,37033.06055997847,1.3565356781731015e6,0.11116971304376319,0.006499733091025082,0.00321962503568504,0.00014333469599394418,4.722323973513647e-11,4.70446149570699e-11,3.269507946753789e-13
0.9765886287625418,1.0e11,1.0e11,4.744432640521834e8,15942.717290218083,134961.1711588917,37580.612240835864,1.3829771800716724e6,0.1117272561242071,0.006499866497612609,0.0032533646094990653,0.00014365446502058313,4.735217299313567e-11,4.7101253015645026e-11,3.290659045296424e-13
0.9777034559643255,1.0e11,1.0e11,4.7444346354542774e8,15956.534800084215,137632.92215330552,38313.787339123344,1.386510849496138e6,0.11187559788621933,0.006538727419043395,0.0032539943888531386,0.00014517946008371714,4.7386381617877204e-11,4.7228171302531776e-11,3.319148984347654e-13
0.9788182831661093,1.0e11,1.0e11,4.7823246217567605e8,15966.889461332834,139577.21009312168,39359.09559000009,1.3891763829067345e6,0.11187707641113982,0.006563646747100149,0.0032564173838931392,0.00014565565251817753,4.769949929356761e-11,4.725263217459298e-11,3.320245520205689e-13
0.979933110367893,1.0e11,1.0e11,4.799746012068422e8,16058.403904513529,142640.11396745787,39501.38222263078,1.393044142839185e6,0.11229548467513581,0.0065798643370094025,0.0032690409610158823,0.00014598302184003586,4.776372864650647e-11,4.742222001223002e-11,3.322848779849523e-13
0.9810479375696767,1.0e11,1.0e11,4.831580252925184e8,16085.378484737816,144478.69972818156,39752.095520541836,1.404065481353054e6,0.11263208588641707,0.006583325929957228,0.003271443555688346,0.00014603092677087208,4.78363278461013e-11,4.7524445220098455e-11,3.3277983302472e-13
0.9821627647714605,1.0e11,1.0e11,4.8659626800459564e8,16127.652515166743,150558.85673006135,41059.32798117558,1.4240326455948458e6,0.11302297246549117,0.006585725350139799,0.0033182400404815305,0.0001478080518807517,4.790325473610411e-11,4.7629155491471744e-11,3.33556255219255e-13
0.9832775919732442,1.0e11,1.0e11,4.88310602329574e8,36593.82454345551,152291.11995053143,42627.988362583565,1.4332196131315304e6,0.11332303950616394,0.006593201665837955,0.003323744316556044,0.00014880284181951608,4.791622294261373e-11,4.764051352442526e-11,3.372489242993778e-13
0.9843924191750278,1.0e11,1.0e11,4.900182107078103e8,38883.14308595032,152553.32786201083,43612.279363174144,1.4430448734698643e6,0.11344349568445887,0.0067107951641257905,0.0033385213447337443,0.00014982063752485368,4.797446935360727e-11,4.766395415433878e-11,3.3731631848615697e-13
0.9855072463768116,1.0e11,1.0e11,4.919957875526846e8,39266.86616567936,154691.0351608338,44449.49222358516,1.4545079474509417e6,0.11375570484443419,0.006714642815230218,0.0033537377455422,0.000151776796067234,4.8063190721502e-11,4.787911453479035e-11,3.3747415591808404e-13
0.9866220735785953,1.0e11,1.0e11,4.928457503662605e8,39847.140032286865,170612.5649714354,48294.88158044216,1.5154261117312585e6,0.11421893982710277,0.006759577610090262,0.003356390812306515,0.00015251041136209905,4.815764453532491e-11,4.7912499136208666e-11,3.4304685241312156e-13
0.987736900780379,1.0e11,1.0e11,4.951025297172391e8,40243.14258741461,183255.3234691343,53139.75530852299,1.5439417649796617e6,0.11465639514374333,0.006825721135524472,0.003370658316793976,0.0001531760526341777,4.821761435451616e-11,4.805141736134818e-11,3.4390739027869653e-13
0.9888517279821628,1.0e11,1.0e11,4.984612225850806e8,41051.56042806216,184813.0998045049,59271.87574310195,1.5708970609385318e6,0.1149820268038213,0.006924812285413314,0.0033798392643593703,0.0001542738267860782,4.839545245885018e-11,4.809409015031399e-11,3.4409753379265587e-13
0.9899665551839465,1.0e11,1.0e11,5.0179964755672216e8,41949.271678890604,197775.63568974705,93242.91134463281,1.6846865116320045e6,0.11515687206682211,0.006932067493556095,0.003419620561554241,0.00015538057212287338,4.84639817248577e-11,4.861343349673569e-11,3.4651306992576303e-13
0.9910813823857302,1.0e11,1.0e11,5.1790036766996235e8,42145.09138990047,199004.66656185902,105679.83136849552,1.6847512114231472e6,0.11559321928184021,0.00693317334796912,0.003423295916190512,0.00015733048225044242,4.864602966716661e-11,4.9016387730743603e-11,3.4740109020236477e-13
0.992196209587514,1.0e11,1.0e11,5.243059769377391e8,42879.5118449185,206423.80490521985,111034.4141282648,1.7227670746374712e6,0.11568241416812694,0.007017061030358145,0.0034658208609463633,0.00015860520143239635,4.957038412160335e-11,4.942807420638302e-11,3.4944008177653527e-13
0.9933110367892977,1.0e11,1.0e11,5.2430678818362606e8,42901.594427599244,213311.35408326844,155669.1793288512,1.7321030098323405e6,0.11570975835387884,0.007020153712113126,0.0034779564692948295,0.00016218202899269307,4.974414640987449e-11,5.024226901164068e-11,3.59005413282588e-13
0.9944258639910813,1.0e11,1.0e11,5.306335742104252e8,43957.48001396487,215487.24699932773,166678.1304689641,1.741579071086968e6,0.11807429801343679,0.007083608446013006,0.003484672759408555,0.00016846419881513,5.082539962447584e-11,5.081748682789006e-11,3.604515833276879e-13
0.9955406911928651,1.0e11,1.0e11,5.306354788521137e8,44322.96672275155,251842.44530239044,177296.3751706402,1.850938523329514e6,0.1191758093592224,0.007092095841347971,0.0035576467875332546,0.0001721082076972811,5.108372852936985e-11,5.0874025307644934e-11,3.765468127338877e-13
0.9966555183946488,1.0e11,1.0e11,5.3063558095621705e8,44506.9108393498,264174.3059730376,206915.1377444258,1.895489793740311e6,0.11932457817548812,0.007216831342280806,0.0035869972555113267,0.00017251958724009145,5.2420788983985636e-11,5.223605363658678e-11,3.9479174360873526e-13
0.9977703455964325,1.0e11,1.0e11,5.3063561539032876e8,44569.377938320424,306881.1674577442,209457.2947922383,1.9072036776354476e6,0.11967056762350144,0.007442630373054318,0.003657441705992201,0.00017378672824078437,5.256570911328791e-11,5.244639089994369e-11,4.047143770695083e-13
0.9988851727982163,1.0e11,1.0e11,5.306356899183546e8,44580.812873246374,360476.5635742654,255920.54227490755,1.972557634507701e6,0.12015111575240042,0.007757556289121965,0.003662830174346985,0.0001828261042244641,5.3795313483158916e-11,5.3684859902642234e-11,4.128773284596419e-13
1.0,1.0e11,1.0e11,5.306357157533902e8,44725.246803050075,416740.9416821528,259893.71680303177,2.0882017011126208e6,0.12286306100230174,0.00798212409314543,0.003813057889086579,0.00018598291516208257,5.610061408021651e-11,5.601078077221874e-11,4.697873181939307e-13


==> data/fft_images/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
data/image/0001x2.png,Inf,Inf,9.81344179932560856297027721509710335e+04,4.76836169315092527749164559570453885e+01,1.03765379761883256519138346463755176e+02,3.83935170195738035293469957556836637e+01,1.70745496012259580278324809172145311e+03,2.04871955901180191760390753993358488e-04,1.14941078668479350293956828341198230e-05,5.62622982108819026661421326062444509e-06,1.96296429941928510296492770217012228e-07,8.38005205707229923284357435518632589e-14,8.43345855865107761952329606427061423e-14,3.67031414645389846284574856974477276e-16
data/image/0002x2.png,Inf,Inf,9.64769402815116808808461709330956072e+04,4.67042016463907831780995642564797750e+01,1.71075017752087496535488200102841349e+02,6.48236908991300491632024450201844665e+01,1.95435668752576816487472163054259992e+03,2.01399819569585035871732676565938738e-04,1.14986993986632726328966862969010928e-05,5.62861990356068917147308120053769039e-06,1.84428272578910120329833355923073849e-07,8.32891293569157278072465645213507846e-14,8.18740445935656972129951081580363731e-14,3.63681739106385092501129790867370657e-16
data/image/0003x2.png,Inf,Inf,8.37077088971545759842151701542670405e+05,2.51558571515753150408163908052485935e+01,8.98959416189421310799909854099787498e+01,5.43024037595212264233347551155462795e+01,1.54391542908266371296701719614129596e+03,1.91777062516786000603800744547484777e-04,9.38582962621416442013568374312255122e-06,4.61868347787431624554602550511600191e-06,2.30689885985929534773306102815871171e-07,7.32819011268942970828450568250198148e-14,7.30113240454185856437419030414017218e-14,5.78145304119630276418100563881184842e-16
data/image/0004x2.png,Inf,Inf,5.62734532773631052476874806165943976e+05,2.45306255851371796007965701988319521e+01,8.72383792396082469253573338630316763e+01,4.53568127913470470459885672362293349e+01,1.30664354509691861445868888552855161e+03,1.67735217673089020722454414723039170e-04,1.02024571253759372048351109976407488e-05,4.36009476719684633001803019039415500e-06,1.92297239157614930745908736550198454e-07,7.46709329438911687479564149033929575e-14,7.45389415860758523749444261851571772e-14,3.56070365054816305051904217332677228e-16
data/image/0005x2.png,Inf,Inf,8.20110737578016799162608693877163740e+05,2.44508691339132889314442908331193061e+01,2.39546133188252592647701135870698456e+02,5.92269013942009546345743318777641729e+01,2.93226091378854336698542607814207972e+03,1.93487680640961682611157420150736548e-04,1.07199062784541774102273141222990440e-05,5.14481571575104173787545954559261483e-06,2.29922755711942907337683098256751653e-07,7.91758439966171335251811183329000099e-14,8.04510052468653909246589888596004999e-14,4.58129747246402345557527306825610585e-16
data/image/0006x2.png,Inf,Inf,7.02765317461756211201121309496625227e+05,3.67107490648009372559511065717523687e+01,9.60179857774508759386570736854611575e+01,4.90427033739961266095637034354824957e+01,1.49691350575448606799452052346811449e+03,2.07275419258067428669575276553570803e-04,1.01883727344579337897036551477891796e-05,5.00941307761804277654920218798511631e-06,2.51141482303124088770322536898579525e-07,7.78419404404925039634210259518280070e-14,7.74903976586830971363921059704915295e-14,5.54817908290305480976466071029323255e-16
data/image/0007x2.png,Inf,Inf,7.84873702431097961644075643466660734e+04,3.80837337540485718827368296566465179e+01,8.16681450163924797682287310509549265e+01,4.33119962532099222855103764135464296e+01,1.25708083628298402914251953427209645e+03,1.99311529303866353756277632165238827e-04,1.05018660229651270641257728372429581e-05,5.30583397714231979369380952736507024e-06,2.44432837568093367506912587272447705e-07,8.09727088204858886275419902045083193e-14,8.10018247756187738244736218034506269e-14,5.66291385690342942422091621181679720e-16
data/image/0008x2.png,Inf,Inf,5.24906540920318907888978435360049243e+05,2.73466546208045320489271937500344909e+01,9.77780521919859530743523802104451993e+01,5.30364085273170498300230213921526911e+01,1.57331253395105454701805478107524041e+03,1.90711170701168513361028509488269707e-04,1.03714267901670715160148561467043928e-05,5.14718619563245173562070655278460959e-06,2.36449644719776787868657568465450331e-07,7.95216937139544352325308582715048566e-14,7.92575648199477164967529185022522975e-14,5.70433928647872665128327588018509855e-16
data/image/0009x2.png,Inf,Inf,8.53880388543985558973562673967520021e+05,2.56513787291276322987402386727236740e+01,1.46124978227286956742292712870885651e+02,5.08976976446742056090356261753480576e+01,1.91006187730397922971938243830193780e+03,1.86582527681853457908210710790033033e-04,1.09752854719032550804994887944267373e-05,5.58854056277532935037425201085686702e-06,2.67976692664747049808974428437052198e-07,7.96417456204928692532520919760139618e-14,7.92221661251333875449387066481697526e-14,5.00143655644656499268003173999312217e-16
data/image/0010x2.png,Inf,Inf,9.04626854274504081280427875718132243e+05,3.33553676159931710877150379695609446e+01,2.22582242386629364247081859590798241e+02,5.96643512816686768356379292052844443e+01,3.01689974375184871229978987591290876e+03,2.05049085691785789282190018282034101e-04,1.13688547960112243697782617009126640e-05,5.23946933237336136485833042650934845e-06,2.86233009551388279596902208139692114e-07,7.68980752450513100306501629426923257e-14,7.72140934471496959453782249471791061e-14,4.70540918874048400499180391507745471e-16
data/image/0011x2.png,Inf,Inf,6.84715475018588517443461950768423395e+04,3.30850414772223995056450681049176581e+01,8.99565645017815875062783184577492595e+01,4.70504824940668772719575203215327237e+01,1.31955379457657707201517431395024641e+03,2.04793489151810178129613056986124815e-04,1.01134610067620090735930670195745971e-05,5.03061571253842255556582882981234775e-06,2.57185713632216307990691592556404066e-07,7.76981075581919805200479552651479563e-14,7.75580526810111924579684374923230751e-14,5.62303518414946745935317288377679096e-16
data/image/0012x2.png,Inf,Inf,7.30684204668937552948575354596011831e+04,3.53492987348901782367878678608643888e+01,1.05815706372475518356828170428586756e+02,5.53725299641035373065394454967402518e+01,1.73391684766727715801680045037490316e+03,2.01437988256679128318542915964375393e-04,1.10750807156388712350675391435796773e-05,5.48388337946997111365321170908115142e-06,2.40736974208762746526950556495215069e-07,8.33426710041432641046350519377420471e-14,8.31412349615464585887232996777288991e-14,5.67850675491092748534199790430831998e-16
data/image/0013x2.png,Inf,Inf,1.12473476126257131023139330246416665e+05,5.47832363859357056558500161537549541e+01,4.83253634506936648475092647142125650e+01,2.65528292644774226783355529833699949e+01,7.54988286611091536645880992413452340e+02,2.06667233777887546815687288959684942e-04,1.09117075705289219182575718887466642e-05,5.53754100904187317808777864128882894e-06,2.06879650232647721623726216235254868e-07,7.49651051143611823446647653904614910e-14,7.39739842819501786188605284527114503e-14,3.85657550644886160870479307267907900e-16
data/image/0014x2.png,Inf,Inf,9.99287125839752849030509596195865738e+05,3.00551856558582902291263100872972415e+01,8.20345778889447059243163030678888587e+01,5.14757345428677163512176903112139633e+01,1.55266749545456141475661150646486081e+03,2.06545044797900237084327079053618362e-04,9.54528564839592945794593240678111415e-06,4.66347684946828980580658241963527947e-06,2.42683028960651549144926921053995765e-07,7.27381330401976800353007517419786749e-14,7.23948360733487133087121345456267893e-14,5.52686894944554605072998920410655474e-16
data/image/0015x2.png,Inf,Inf,6.93401695383464201290962334041940728e+04,3.34507203463846826866063148185208945e+01,1.01483332001542106876805116712767570e+02,4.93108283604297069776022310379528414e+01,1.74222225739945997745494663667177787e+03,2.12235600538202548054059072682046206e-04,1.00609343450103499643639953744882783e-05,4.98326598840314394601942262332729647e-06,2.42796396017872905203572065342530017e-07,7.76715005051997170684072270913112323e-14,7.75814174352168656948571900684766049e-14,5.67223482035508356105696957113450568e-16
data/image/0016x2.png,Inf,Inf,7.11383201257145008799304647796714751e+05,2.62643145339722734342180264474899535e+01,7.58196943443575716777111047700852377e+01,3.97375894210201770767689190984776251e+01,1.46805363772402249588533741936296873e+03,1.89727048784399221866602269980770278e-04,1.03655856716129639889626544492646275e-05,5.10950759680513036919972523144371169e-06,2.33820365070774093499884319277559438e-07,8.07846728875480570730598670341766470e-14,8.05568756019797925382357541057154870e-14,5.77845899181725762580851020063697665e-16
data/image/0017x2.png,Inf,Inf,5.69662744320201654074699813497798362e+04,2.74508394922926326199081029043857889e+01,8.37490787813633454511910511101356183e+01,4.71159901864167972022195370884049802e+01,1.20723675514739661571950816894192359e+03,1.62355117160266911367514950813695948e-04,1.02758249884630410949022071777879710e-05,5.22269416507399399890667260438825263e-06,2.51018743902311542933495733018912907e-07,8.31299260566670282333326831317826172e-14,8.31049606956546908328942504989229547e-14,6.02125712922760581373532015930659485e-16
data/image/0018x2.png,Inf,Inf,6.72579814084080991502061414005641472e+04,3.25078000250702617975603778789180116e+01,5.83225628454184510335252652917822520e+01,5.08412793403735641338257152266154176e+01,8.70631931906141003153202333983942948e+02,1.90549005849326073779646591870254778e-04,1.04512175085327314116917716604689898e-05,5.16048324172855594125636689533419564e-06,1.94476584084118809142756685226548150e-07,7.51918409320215407161132970377167129e-14,7.37808341229030067535011147818900414e-14,3.82240148385436776241682743601728151e-16
data/image/0019x2.png,Inf,Inf,7.71015105538290287392221817599615262e+04,3.73161770741441570068426758096703443e+01,1.84690846861905999401965073494018205e+02,4.52799641080977929051281303903687696e+01,1.66326582678470930029611050873754954e+03,2.16753051365124854220946092374623653e-04,1.19469456411825148560305842597879117e-05,5.89133111384443204010948787220087665e-06,1.82731529916783706849114841380336175e-07,7.67622871041206082421654233647973200e-14,7.65013173344747899403432820779167845e-14,3.53484322507150377187446124613401140e-16
data/image/0020x2.png,Inf,Inf,9.00123573410891214091538507142609940e+04,4.37596256944331017327514487545287423e+01,5.90455031132372022058443641565640323e+01,4.03518077809798915818768925420869104e+01,1.10959212799572748796419101818229705e+03,2.21710569870777752495150836150393018e-04,1.03587611260391433887236842479627813e-05,5.16772426003229716276770523478761135e-06,2.02660406848177076949921819375632697e-07,7.53925496318032899925549828179859971e-14,7.62180855126235286732879226704149466e-14,3.96709494883673760075563113558178983e-16
data/image/0021x2.png,Inf,Inf,6.09133805639935691163086216214774004e+04,1.19419738943862311705007379860823725e+02,3.78309167300626232020688298698685336e+01,2.81001558081472973308427310101298075e+01,1.47753414168411442313799221281554968e+02,1.93897085184699672506533892017904769e-04,9.39449182414286339963885686538252038e-06,4.62189777093741052316437513198488314e-06,1.88786543455619288419296846623667891e-07,6.19450199927680618056720173355290485e-14,6.16718346556393492287784978927974494e-14,3.47631897750608104842799409387435058e-16
data/image/0022x2.png,Inf,Inf,6.32204416405036977431020170090957526e+04,1.23822945500853499742068285942595613e+02,6.38236180265614946905988878627827975e+01,6.97710381264387853629524598740771252e+01,4.60128452019354760811810894430942393e+02,1.99280958086273117545877309281291356e-04,9.02941861891471215716216340732999179e-06,4.40351632142277757409544669245449484e-06,1.71009234897063034931088969862402336e-07,6.42074967251942508637527880120555905e-14,5.90057917706709168699131836754928453e-14,3.09612534642234398632908801525696347e-16
data/image/0023x2.png,Inf,Inf,7.24987434938616808037491594303310585e+04,3.50076515335172284033477600377439883e+01,1.01952930209257860778923207871106492e+02,5.29358210451895533523472314045430024e+01,1.63536713725732474549499085145004498e+03,2.21587308459084537721018201061445852e-04,9.87860450996209794781385283170078387e-06,4.82599548780742834681728521784054354e-06,2.43246921544262707265644806305256211e-07,7.52188625138251961041158469775735419e-14,7.49116113320575379461331076002409793e-14,5.40459814379319827916065040642845488e-16
data/image/0024x2.png,Inf,Inf,8.04713876053718281174120875185759622e+04,3.92007280242084890647912847301230936e+01,9.16045311112200856594727857831510005e+01,4.50370392874684423448922784723239690e+01,1.89133112679548552580157522817964579e+03,1.77840056067166386707601121870326573e-04,1.26982287515459430347447431181690727e-05,6.39883597807469912291546048555544810e-06,2.39358252621175444886025043776210247e-07,9.59407151801144719836044046118930069e-14,9.61874106501054171607105146178208777e-14,5.69846902134237723398319857017144344e-16
data/image/0025x2.png,Inf,Inf,8.44239766680048690067049190333761691e+04,4.08136446661240776938431855422818179e+01,7.32447066826049845267641238698912168e+01,7.56897557947073248168552300175916407e+01,9.88364408213590030110338701110282419e+02,2.05527413960836741976935938917769204e-04,9.32358545469352981664577383557488909e-06,4.43614255706182397496130245234622381e-06,1.76636717772797747677093134921625948e-07,6.98069651509664899237151090915760590e-14,6.89726689844246866123864092953660768e-14,3.51862039393042377162985942108372399e-16
data/image/0026x2.png,Inf,Inf,6.66962366025537845590450300982080005e+04,3.20689908715307871557964714174388002e+01,1.29301325933898538407568470681091675e+02,4.54602809252538099281588731868003214e+01,1.21967806402845485447098146513838990e+03,1.93476834832791428670288498874644942e-04,1.16630553246377805306288646981238734e-05,5.71582556022238467369847582623154732e-06,1.86894501952627440930537500874118301e-07,7.56352454084736519377411732550262879e-14,7.55098734546074826493660023332767639e-14,3.37305558119600035974050063640475860e-16
data/image/0027x2.png,Inf,Inf,7.61012358956121979635844237977247439e+04,3.67258477689975995384056422193300614e+01,1.48419761248121485382848447738226391e+02,4.59036030522826544684317668433333152e+01,1.97384834994771694697326377416934045e+03,2.04835789431110660951730896756988060e-04,1.07195038757804844977576550366933836e-05,5.39161355367545978309118488069396500e-06,2.30385876446087365711910588412405615e-07,7.57536949356738847043566416759502847e-14,7.55239224850728430312684676820494146e-14,4.60395686946964674746992256622679219e-16
data/image/0028x2.png,Inf,Inf,8.72519905328158454323589626143624915e+05,2.60460110834194692453574083791996207e+01,3.43518113388037598987426816263707150e+02,1.75866035952297974010817259765388999e+02,2.80355423344619489378490127298966156e+03,1.92363301443744379954965512957770736e-04,1.17881162517629026458331164553184749e-05,5.79898337130420806967973701449288639e-06,2.89205448201891158347077744407137015e-07,7.64644655953087765826651320419948658e-14,7.68493657056743000854803155431293186e-14,4.73373266342130647662916654096531816e-16
data/image/0029x2.png,Inf,Inf,8.41974760829534005185927804807192624e+04,4.08439909724941296808696812871292508e+01,7.11941649406209965497072485425754607e+01,4.01724067009878754289488513971470197e+01,1.34656367257231784043969950384187922e+03,1.95644148608591569540589396945408077e-04,1.13659224233310609526144447073458472e-05,5.66380083173892560850916263840666328e-06,2.41754325071348334952174961354160251e-07,8.40104595975312320341891762357045458e-14,8.39664128767794292805168626131274262e-14,5.68808578696851097491925471797243398e-16
data/image/0030x2.png,Inf,Inf,5.80975496498597048617287778873770038e+04,2.79151134756068322275097063531235654e+01,6.59383659172238825139485531433106586e+01,4.75675918360306267338892940378476495e+01,6.94659258550280413612256449730033672e+02,1.72104532824043573935747165137283333e-04,1.01086852773547997198843270235103545e-05,4.85080794930202362624192279653342839e-06,2.41499634940377038166742694025069541e-07,8.25490758097151926056601588773239875e-14,8.24146717550853631785030154771175121e-14,5.03262375643354410080596591577227665e-16
data/image/0031x2.png,Inf,Inf,6.29352396707210776251676908284945657e+04,3.03969332847876825302117028643182204e+01,9.71110455222044563641695422225025214e+01,5.29456229609182786616453544934464745e+01,1.36928964971988188107950990781060363e+03,1.74472929593887037902554865677197218e-04,1.09312944611777268091578023599656242e-05,5.41842670045556042217199089430207396e-06,2.40054303050843379043338240540813128e-07,8.19958788677144915065836401291757384e-14,8.18393145201300138582736139929015795e-14,5.47999954803625779659988966207570732e-16
data/image/0032x2.png,Inf,Inf,5.65400321700992495026860168135703766e+04,2.72174103189196981605627276343202800e+01,1.08633291302427003032718263303004155e+02,5.59052770569738568069040126308404885e+01,1.80609536444412278620826957352879227e+03,1.93247139657182708361654832925202695e-04,9.77187030224846188721055529632265353e-06,4.92567936371393011344198837506564589e-06,2.45795202370792224469464845313333785e-07,7.99304905265609865144657168880642464e-14,8.00118869525649508779050857209649759e-14,5.62989630104261482703619387686443888e-16
data/image/0033x2.png,Inf,Inf,6.43058055760416444367206907918898752e+04,3.10246045038183463405334486369642721e+01,9.33382746805849524320484814091418603e+01,5.30849360946699712697550251152142760e+01,2.09957283081125152326151886675044584e+03,1.75182480480030841592344775802013863e-04,1.11450107452945011242787380496146473e-05,5.57221939875675807506691573367089712e-06,2.40010847618857335540710893224856686e-07,8.50353755110872472766092692560061252e-14,8.46845594100127012945597845224388138e-14,5.49154235180451358383163163400858352e-16
data/image/0034x2.png,Inf,Inf,6.48415638188122516865124342558458953e+04,3.12896898315094549289457791307072579e+01,8.42935333811153466758613053869623443e+01,5.12779016021012841798207386899702216e+01,1.50960278666192500516810635264386901e+03,1.84487766718034488231982298622931482e-04,1.10603494682215178099217147444483452e-05,5.37817942776588459566535999570029461e-06,2.39748844250527918048044767097699066e-07,8.09861525920644807703536427609510638e-14,8.07158332611659720372123419529207736e-14,5.80307857547959171045592203034998136e-16
data/image/0035x2.png,Inf,Inf,5.84745930655671302349039159420324792e+05,3.05013826504048144900760293181931323e+01,7.11997432973734090092930730691959902e+01,3.73191870286465337664633965216624530e+01,1.30436524224667335653969298547782966e+03,2.07052564405862813622772590219908803e-04,9.77671778406464079992745567683290915e-06,4.78181907680250650420239180101482034e-06,2.40931735554430743124975544918686236e-07,7.58162903302762299440773602404532024e-14,7.57878370771156618279200232258769964e-14,5.58709220281339708015536435167921680e-16
data/image/0036x2.png,Inf,Inf,6.74731036416835417137030012702899130e+05,2.00403714018999483081722128132176519e+01,1.75060272234766370343039475616735715e+02,4.56631936239856518723909578141252740e+01,1.57051187904220234433911508609765741e+03,1.69884753589363278542988151302460944e-04,1.09272497408223879564237563545829933e-05,5.37775733404910852193284320286105803e-06,1.99760415864879784888754431464331203e-07,6.93330325827800563556427942315019807e-14,6.93761864827232895062689795773302626e-14,3.52990971391202724548888991120010906e-16
data/image/0037x2.png,Inf,Inf,1.08872145909365392341888205372369206e+05,5.31600174438516118316588731062959295e+01,3.68784762748875770931918174996240621e+01,2.84042948173298189058670419836377584e+01,4.53283313288556888955268647095857889e+02,1.99947183263740456374785550567979200e-04,1.14736653363978908341166373247876416e-05,5.64826785037388391874155149267094009e-06,2.36340557968297294168759608565012238e-07,8.31205282750729389515989552508973321e-14,8.33994293125131367877962706825592467e-14,5.72421314608465869697848808056777679e-16
data/image/0038x2.png,Inf,Inf,7.61208200842198435788621471194822306e+04,3.69198417746864155960186573340357538e+01,6.49297871992761375128515477348611077e+01,5.07587430373791206636984663490591312e+01,9.76769856768089323159387054328880660e+02,1.85691921467145279549831343965342165e-04,1.02268905409848356773746252518735422e-05,4.98362494863042334151699014417069536e-06,2.09443519974325632061537553026258451e-07,7.43189553654621312599230554440486569e-14,7.40827050937922056158896902146531588e-14,3.80290072879911861477393301421442636e-16
data/image/0039x2.png,Inf,Inf,7.14513550758116082011239992949034480e+04,3.45337441662667060112823678332769852e+01,7.94836063790453419449237755575352626e+01,4.97256128169723237243923194762490282e+01,1.19933579220391103028250552310626290e+03,1.96764860467100863634996230275411485e-04,9.98663706109880930256051171314397822e-06,4.95595313418329829621206954066521572e-06,2.41719970388930096194657901702782704e-07,7.73460221520322731633450278931935547e-14,7.73015460195312581838805532749951224e-14,5.50622663948219138994029166081875489e-16
data/image/0040x2.png,Inf,Inf,6.69159497905431216064055536654448051e+04,3.22583927108160117050764457957193196e+01,8.72063638887509075392636362307018225e+01,5.11781053135295304137757118707915023e+01,1.42196948300715338188298622794637766e+03,2.09743274253058504796066011889157668e-04,8.90434476914986937396256984970761677e-06,4.39703470922474138645449674134064039e-06,2.51111508228457527899728003044259124e-07,7.23875265640356408405096299625734665e-14,7.24520199529743260782379297623785211e-14,5.47535703168090268152211363301230470e-16
data/image/0041x2.png,Inf,Inf,5.49232805278859351548311355419383751e+04,2.63975382682727485092456804235878745e+01,6.42771976851007834763690725957158987e+01,4.70489337754512138051328852643064622e+01,7.49359015732527090994713697658189887e+02,1.78649853422688420931468427054288399e-04,9.56323218176493308245643550723910692e-06,4.66072468331096396704696357194906648e-06,2.47396550725388764982320024384781133e-07,7.45002472633808591263119511685926416e-14,7.43118341659618041701281662104169468e-14,5.64450362776370210769406371623321299e-16
data/image/0042x2.png,Inf,Inf,8.46234392827859469684138393292510864e+04,4.10666647299812517488113834563524097e+01,8.16821948973625859970878822479504459e+01,4.42069030140546606102212690438752342e+01,1.32879855606464309995526140600419598e+03,2.01944442653756334499731172468761366e-04,1.07966010648855472245514642751250091e-05,5.34861473873470908249929027906486445e-06,2.39814799081211224290690662467034127e-07,7.97380908029538404635780219546659114e-14,7.95030585726638896316187380967836490e-14,5.63978403758192896623131053736319811e-16
data/image/0043x2.png,Inf,Inf,8.30762574559496620462421188095758161e+05,2.49680378312092085046702962116178825e+01,7.06402605525968372273257704525578528e+01,4.56855504571633431485531434685267786e+01,1.59362663652118732159677439865899792e+03,1.84869257026515560006824404088618895e-04,9.69651363766709407908964258325938539e-06,4.78011968752614586993305830848135103e-06,2.32527579947907756379903368675727581e-07,7.55453670619653958583118074422816192e-14,7.56172944841428734744811014783923291e-14,5.70483390463867771304526645426252671e-16
data/image/0044x2.png,Inf,Inf,1.13751682832158246197776180358611068e+06,3.42280269263308753190624787563358552e+01,6.57857429799649118985330064890334547e+02,4.49011057753430411789085814397539206e+02,2.97224646072311429320662427905244364e+03,1.86880816303950142858534944460847307e-04,1.22875814244651441471824602404870500e-05,6.11749785514139427968708303260950722e-06,1.86544138774345724507507997982734131e-07,7.93686480475415079994046423397414085e-14,7.90597948234032061981880508837490596e-14,3.51696574509470269779150668303749895e-16
data/image/0045x2.png,Inf,Inf,4.58465368551363109655492844701109525e+04,2.18301140863443314410177902655802458e+01,7.60791374892208382162147719903307703e+01,6.70590410765659294036432790648481906e+01,7.46002823960270276891362418364974140e+02,1.57929116611446014127351623557574749e-04,9.41328393394773796786915745860245499e-06,4.49769898099914399183027578802729672e-06,1.96047649075508879892566938861060953e-07,7.33257637372811419914990174802250043e-14,7.21306738757484432585689272716886037e-14,3.71999541522353066246738262025684811e-16
data/image/0046x2.png,Inf,Inf,8.66263874525917929121179113027252202e+05,3.19549616953079316514870079048565692e+01,1.08695015359081606260390678505690594e+02,5.80631189952793732922325509147447628e+01,1.88105083935450689427230239064129345e+03,2.12468879260101535514831094371277760e-04,9.65079635755009574665403739525990961e-06,4.78959789373871085936447491823051460e-06,2.38365331152683892850690256106039879e-07,7.63668569216093565735346745798717027e-14,7.60939717418299173182129180199210143e-14,5.83003777508402766650004536882102077e-16
data/image/0047x2.png,Inf,Inf,8.75493263584791290355530684809807391e+05,2.63687131874578951920713678048642471e+01,1.27417864751646101875061486130232702e+02,6.01240639231320984195886038702579528e+01,2.29896963385903524042183674058188298e+03,1.92422918388443802798975959023723934e-04,9.95248673672803673043863595388469206e-06,4.91677212347378236595674020712202470e-06,2.49437398171368362442253791582166372e-07,7.84378395721174448657395083973673607e-14,7.83295176732187836423892935447354302e-14,5.91839311824511336371449174909499798e-16
data/image/0048x2.png,Inf,Inf,7.93919714596604460315457192957115347e+04,3.85243504899130469975467612820449738e+01,7.71496231453019939964408350519212033e+01,4.86317020782881487464805624963784678e+01,1.23113527301234845207513643344191042e+03,1.95708851699853133821929385922877517e-04,1.04494842797666889788182616973016692e-05,5.03751590457406471625049253947729782e-06,2.44346000954996156386614225379816380e-07,7.68159724023188908996835515471221461e-14,7.65475653042855348641385456066508343e-14,5.80477829361484792214105514655856194e-16
data/image/0049x2.png,Inf,Inf,6.09286413437864140132800293562750943e+04,2.92759841001638612816739129913793780e+01,1.01452187747740200312029697868954286e+02,4.91287370120182751011582179625984582e+01,1.65127788988349202944025403159466785e+03,2.08541363640068007322554980962684880e-04,1.00375061835143166696691171698041930e-05,4.95021341160179462447658255548890467e-06,2.47427221796767725211373318205674877e-07,7.77286795890405514069732400340960865e-14,7.75311968946433683931242925267849703e-14,5.37520788302686975701193925818691169e-16
data/image/0050x2.png,Inf,Inf,6.89792607668642386485377470783736412e+04,3.33504248152902879766539006113698538e+01,5.13239629038462033528406975758100025e+01,4.52607522607113650852709518537065314e+01,9.62402125299747015498570815802732996e+02,1.99667605628670930688542473440455793e-04,1.04427232693378977824571693284895892e-05,5.12320899019088516127176453568419850e-06,2.44114305344495302290309525729603105e-07,7.75502338329182965901194815753379732e-14,7.74373215684905473155438861384660749e-14,6.00901398429561475334756159848270853e-16
data/image/0051x2.png,Inf,Inf,7.30715404375248687284657664577885473e+04,3.53215701449099908184197894101668115e+01,5.91270760281221562083632654994995341e+01,4.48518578394809693285517651572907942e+01,1.01693482112568221973413075172958663e+03,2.00835821977533040929004758752813086e-04,1.09358608112248844317307719451710815e-05,5.36434192029206791742416985650001176e-06,2.07627477766013697358867346363787441e-07,7.51992684087720681820572550419493605e-14,7.44191028485802613459888466742936172e-14,4.00372991163803824496812824267410537e-16
data/image/0052x2.png,Inf,Inf,6.88107855715523484761626228892569657e+04,3.32126020613290454762055761613635545e+01,7.78307785427180950657209002345951555e+01,4.53126389371752595589597751294336226e+01,1.36659004580782430877357628342142159e+03,2.06577449596497329849677063499412313e-04,9.93835722419912431790047252449402742e-06,4.92762586627189928112539771236536682e-06,2.43379186961777224557830393146169544e-07,7.59684823569548426933607323787049069e-14,7.59659625745421611048148853636472458e-14,6.33280770192401031503504109763772874e-16
data/image/0053x2.png,Inf,Inf,5.94315579652095413238928105774354174e+04,2.86695360817092876641018843823175337e+01,7.63542223289745978769321626295805459e+01,4.43335537093377241670152604433548662e+01,9.06630058187411374951728855088203048e+02,2.11745734376015194629844844948650388e-04,1.02068328627637081031923831947604936e-05,5.10981643471544705419662873163524891e-06,2.43160300086318112003266646803128414e-07,7.97125895127803964027385459446410163e-14,7.96773704402726551425037111158663662e-14,5.86014082264162552906395279460627868e-16
data/image/0054x2.png,Inf,Inf,7.44490119340128524955386688923132175e+04,3.59831782892990756563176560994209086e+01,8.43026907822682085817648622697439128e+01,4.66537311245860188786602362330794450e+01,1.29696895181066082028625057552859993e+03,2.15160993241390721360820412802321087e-04,9.39643297089974982721247334568343060e-06,4.50328143876873301588481072561684207e-06,2.02658723274542837346037890354492774e-07,7.01149542757275407730274377020536667e-14,7.00866630771521230503345376957334552e-14,4.05429804846125815406283355211170694e-16
data/image/0055x2.png,Inf,Inf,1.28113957504302860324888727789078401e+05,6.25800572661121974317967516878200662e+01,5.20877719842819690839251331851400334e+01,5.00978106114405250032310429795054429e+01,4.87043588906943728145135258354277958e+02,2.07060208035601069373765292699263704e-04,1.02242816130919440108050566003516412e-05,4.83217454683350522560575830865929520e-06,1.82079494569547373799796826502481178e-07,7.70951897081968033566008499112080830e-14,7.69780538419283945043599649987319935e-14,3.41354118603057508489697098881975298e-16
data/image/0056x2.png,Inf,Inf,5.91523366068029205906984336916510239e+05,3.08858515570164736509033738607583547e+01,8.08550543133354887704552810421464787e+01,4.50698814757275529791517095986601018e+01,1.43990403269933130758873319196167863e+03,1.95330658348453258986854806143871536e-04,1.03795960799655141430022334110293615e-05,4.88847263807734111322189984726569277e-06,1.93344156787559366443492215342693264e-07,7.61922024074072567419970878718962413e-14,7.62909493989511499851525050382601370e-14,3.77306352744310605469210516887001708e-16
data/image/0057x2.png,Inf,Inf,4.60814448857509495932879249777371586e+05,2.38500845875280403653964237215855513e+01,8.09574414337856545298773269044728557e+01,5.10376138927555543623720249440325774e+01,1.19321850349024792977952364040072834e+03,2.04805759553955177463385076056667083e-04,8.86308534572184754838393286464786420e-06,4.34188134872086059784496092389019946e-06,2.32624818715860822883777469432524951e-07,7.07770809416980887674474868157753264e-14,7.05413096998129349918493879326533939e-14,5.92781927546003956734505179856122951e-16
data/image/0058x2.png,Inf,Inf,7.09029633763709017096589401713708350e+04,3.43256766968044540704233591578617081e+01,5.70957240359777581121581723902329133e+01,3.04896099325448212991443345784594966e+01,6.00605361706341629361280174407541787e+02,1.79278299010718309079435390624740933e-04,1.14424766265624920753180799927707684e-05,5.70669366307528653132076057093286881e-06,2.43084035342852321864532503751802792e-07,8.63746440799780322918058087989785888e-14,8.63080342353425322881011711263193708e-14,5.67258735761777421230549457720908429e-16
data/image/0059x2.png,Inf,Inf,6.65094119124507547163886388449208966e+05,3.46830015018708559676712959852397250e+01,5.19527114809525543927678055723395380e+01,2.27097191922786665354367263563364592e+01,8.16490162889756200086775351393899349e+02,1.97063884721616283673351822087014500e-04,1.26331398150364169087456284930461415e-05,6.15142430769633794125583947463713787e-06,2.82283865209878738101723499065955695e-07,9.34046747178476094378720368136601568e-14,9.39362746090686699872910032775693045e-14,4.89297802649950037571241634373982196e-16
data/image/0060x2.png,Inf,Inf,5.53717224562787860432348856184093290e+04,2.65003061460821781247854144906995670e+01,6.72802939888000716844129150521324348e+01,5.15296527545533982564354595208832887e+01,7.52415719771270942423534114782879144e+02,1.99496271281430007246003582380515838e-04,9.68247097363126246608970148898427316e-06,4.64923782043086991341873710100993718e-06,1.93964483762920424660533024432953282e-07,7.17852347809534387637049972879930296e-14,7.15689296554422974772883184205771187e-14,3.82521264984501601661191254909854354e-16
data/image/0061x2.png,Inf,Inf,1.36757153194739708752026933327709158e+05,6.68014599573735310289635980885720658e+01,5.77061451017163146039036343847328899e+01,3.95762585814817736407490665112140875e+01,1.41571213442506654602300759745518157e+03,2.04545080414479420887309742751145650e-04,1.07503373279602516343104524732873410e-05,5.21127003733680477225150598366308981e-06,2.40917886566419091884856685483938947e-07,7.71651895454563133383029276585735275e-14,7.69715536661302678771630308304533271e-14,5.04199438504626200538755387055237476e-16
data/image/0062x2.png,Inf,Inf,8.51910251548107277723569797662661738e+04,4.14029128501899300993457070513186361e+01,6.04436854637908595954079360631094824e+01,3.40484149620664515354658092847635732e+01,5.41017642673036431663962325605078480e+02,2.02260597046914207554667831406308287e-04,1.17285500034949832666546972611176328e-05,5.71534737793824474658637934040641741e-06,1.90549510342828743510514546849962077e-07,8.13701533387747109529474730921008850e-14,8.14931938867068670753435742281038219e-14,3.68659398559329654929388578523456892e-16
data/image/0063x2.png,Inf,Inf,7.41257824759047423259964049927418918e+04,3.57966666707141089064070923110042209e+01,2.24787602528942339244826636495282485e+02,4.71603380038900172055790758882418966e+01,2.84655099432246273770129926270137184e+03,1.92379449981180237577896787097707887e-04,1.24239242306735216086272804986310804e-05,5.86605322951147674499265442077157399e-06,1.86493036834731921592200725640296132e-07,8.58299418407370825899767435706505970e-14,8.55485016137071888214773504405141867e-14,3.75542505681166182001540392734906438e-16
data/image/0064x2.png,Inf,Inf,9.64945116076507503564079574527195086e+04,4.69741067827011474349882608946423324e+01,4.46703786407018463414900994485121970e+01,2.73479423437295440170567604152611132e+01,6.65567138349100722767692356853890500e+02,1.97972171876020414873640950917903011e-04,1.09598801397877435251343338973089634e-05,5.41449974384966146789262494726018057e-06,2.37908787559322684825798274625471618e-07,8.08328610383110275831742245027349856e-14,8.06869391136137053066113487774913927e-14,5.84331317999633643887312143459377027e-16
data/image/0065x2.png,Inf,Inf,1.38583048884506356338351309346632896e+05,6.75547625700716785343006285461524485e+01,6.09168714179726000193252280833021611e+01,5.26992227141504027228554525012626032e+01,7.81472056192122322847318626337653872e+02,2.06813262074281669071403894061816918e-04,9.76297835634452791066785192304272054e-06,4.69336748279484948150048749124293982e-06,1.92910339151965339151680720160379302e-07,7.03516655573853667111127592994043596e-14,7.02491296257195429818864193521989439e-14,3.66190907163574480675841524934145709e-16
data/image/0066x2.png,Inf,Inf,7.31079223446828483603251900384143055e+04,3.53488406934186948096933176671790935e+01,9.05663093802655645380619223710177606e+01,4.77230378391699298986652641636532967e+01,1.59381247394633721391789051302060051e+03,2.04321569036634989605784187156345555e-04,9.92729062198589321885681916894208380e-06,4.96821558813793814903348006276533200e-06,2.48237963275510539232621632823054883e-07,7.86125255253162680662919175013751080e-14,7.87743451345998403871291932902027701e-14,5.66389028323472826486177186822815553e-16
data/image/0067x2.png,Inf,Inf,7.43027738212818553572535658528324855e+04,3.59780386732154526350225311330317646e+01,1.04708166175405230305717533616094653e+02,4.71000346020840277429942429133277036e+01,1.29794064996396579007209325344042044e+03,2.21822686866089036974697803570716812e-04,1.18040970019278414136309664813052460e-05,5.73587031756378737264892187071141387e-06,1.96746558137153902281710226213524575e-07,8.65717933065678394299164484477544368e-14,8.69754594199148318690286519999233053e-14,3.65231537671025914352137609800178316e-16
data/image/0068x2.png,Inf,Inf,7.07472888272789446791991055884330909e+05,2.61018724226070004981436807193655122e+01,1.01370235389440612241733847936915914e+02,4.74793213431479671947351527229257271e+01,1.56032970983989011493255285107450399e+03,1.84670760649829086501417551710567650e-04,1.01851524883242355490735849092650523e-05,4.76044803639312924502790763634188806e-06,1.95657536340027798950739938057098924e-07,7.64326541560467323363347846632864234e-14,7.64579662837180665525611453165482147e-14,3.41226032416080296802100020381037685e-16
data/image/0069x2.png,Inf,Inf,6.10372837988567107547582104961949306e+04,2.94132469172964244272238643635722140e+01,7.16236168517405023584665177890000990e+01,4.17648615961108072077382263857408251e+01,1.33230793751882540029060391899579792e+03,1.82985731521754504187128030819708123e-04,1.14081717020223862780842699114094136e-05,5.64359804398595368286133503627311291e-06,1.86561478415247029553112575336060913e-07,8.58633804669384589012248062382899807e-14,8.56402912495959667228944146997089335e-14,3.53640330944580644964737428204943359e-16
data/image/0070x2.png,Inf,Inf,6.00437641004967936481326583927900352e+04,2.89409451386835586258699050892346620e+01,8.02128479164464396528737810717626327e+01,4.64323435278470412044388704237953303e+01,1.15127856974806290955906172915168504e+03,1.87866432132067717968937493879150383e-04,1.03875261176713259835593798732179055e-05,5.18071611610049655614758293173300899e-06,2.43764618429356762700177330627214033e-07,7.81209733667758437655635785610844233e-14,7.78868314349672072243205774311696176e-14,5.70711391974564097323340604840715012e-16
data/image/0071x2.png,Inf,Inf,6.00312011374379569453382513034886752e+05,3.12356866895672412053282967348458466e+01,1.09926898178846391711854128593063903e+02,5.64137599997988243621858242438876269e+01,1.99401763353594142607420727737284996e+03,2.06687929698253939086557004060501740e-04,1.04472947798236190085034299023011864e-05,5.15285814566870422421890678747540709e-06,2.49342952869155869029695424676293671e-07,7.99742803535296752491415643358853137e-14,7.98613377014677376445713610840848010e-14,5.73296248374242864037841472985423481e-16
data/image/0072x2.png,Inf,Inf,6.94249509286971752677070206642073715e+04,3.35412054579412138754472604505073926e+01,5.90531458731323038456714413011721767e+01,4.23961760774665107256339785213460451e+01,5.86082011599699248517515936990651895e+02,2.04967813428241691576002072977689595e-04,9.93044987599262854716993895519152570e-06,4.88496037112719797383202165388390093e-06,2.38192528202180955683179266983146808e-07,7.66564792345632008512879766187365713e-14,7.62722490128845145830904595550362893e-14,5.59089518108784853269317252053826952e-16
data/image/0073x2.png,Inf,Inf,4.96840856364431112935995642222535436e+04,2.37224889067170437736517278866173266e+01,7.50960288767048079581543806937151997e+01,6.90665606197108938137648872787723494e+01,8.16550278077752408642525938562130757e+02,1.77419537439995351177657769288008141e-04,9.40910179499595592586228139289307142e-06,4.54365919426898080228170319214045941e-06,2.07047034143275709476272299874414700e-07,7.24418172295556602030048480576206359e-14,7.12922162224044934500410252260601578e-14,3.73839225552717926732420250180629869e-16
data/image/0074x2.png,Inf,Inf,6.36473669850219782193958898192550003e+05,2.34764213287089995354058983547779526e+01,1.11362059151855163810149438218508695e+02,4.77755937183535795717614554075532316e+01,1.78711860002131182330593871939219886e+03,1.76025737881213962767153937340527576e-04,1.00188757087467426653140041182948112e-05,4.97361571501155132295327465971019156e-06,2.34185220620532629832184504194876357e-07,8.03780508112785224901112027512844054e-14,8.03076271480771281672894632854581673e-14,5.40700539857152799616288639006847788e-16
data/image/0075x2.png,Inf,Inf,5.66916244059457985791813646901203376e+04,2.72968837629045053785627973112378498e+01,8.30336913709046232179048485532467495e+01,3.81198187122864832249853621479830555e+01,1.15796455954593959946111814851728809e+03,1.79456261904749488954098236021409778e-04,1.02424292144391175456830209542273482e-05,5.10936185277155396685282798497070868e-06,2.37157014606002323437668975889895097e-07,7.98982445360298570646607729252672854e-14,8.01385326929591323506527853685848861e-14,5.68842410683374316308333506498462148e-16
data/image/0076x2.png,Inf,Inf,1.03142809861409194885499168183107241e+05,5.01223343869623242282329419876656469e+01,1.21145394628760475794794827283992326e+02,4.17626565162443972395495434266792430e+01,1.62548739417383822733749790252059814e+03,1.94926438007860541112804868025735681e-04,1.19919247575892954387405824548591871e-05,5.85618084680339245247503425750522359e-06,2.60050171685316967305192100680716752e-07,7.66055429454597063725701132027786126e-14,7.63390865171825286740884191150565309e-14,5.18330644182535963044413227240390662e-16
data/image/0077x2.png,Inf,Inf,7.26694037187312383102125449428764411e+04,3.50314220492488500202620648369706137e+01,8.71140699626354514431933274070808645e+01,5.16846964496493365044384316293078189e+01,1.54301378128297322724374459783420530e+03,2.23129669106375244418098434139142533e-04,9.59014941395894692277119003988799713e-06,4.66073468289237840061990068128549049e-06,2.47950833774296920879044139677105642e-07,7.14525880884973748381353594364212891e-14,7.08916602202417637431879355606422645e-14,5.57516493238341914005369850100147899e-16
data/image/0078x2.png,Inf,Inf,6.66009636734375762643711738082113616e+04,3.21371214496090477157267978179584955e+01,8.22941126399137554950988403312770701e+01,5.60931508146319259712150279334529120e+01,1.33724638673223429785459112478375030e+03,1.99817040613809289311249737644506532e-04,9.99723121872578258729701251573424548e-06,4.87796978632614995817539801941695728e-06,2.43129612496735692344115004145718936e-07,7.65007637445856052503290520384134447e-14,7.63051469713610227101380239980495402e-14,5.96380797428407433649454972681892262e-16
data/image/0079x2.png,Inf,Inf,6.16034942041607669145553985287971497e+04,2.97368075100175037987332362721435071e+01,6.60768187058684374992917683772915696e+01,4.57607683289195235672553948042533682e+01,7.54983107216191019846594028908539547e+02,1.85010122332893332104138587431917153e-04,9.93608341974972335989290897885994331e-06,4.93757276810215553437092840647152974e-06,2.37555507092985641413318855450142367e-07,7.89526060524595997837372751845309106e-14,7.89009598862560709883207248580518145e-14,5.84485391739455536299012859818933750e-16
data/image/0080x2.png,Inf,Inf,6.25428529323537463464114411204796688e+05,2.29350783194930644719284983773764812e+01,8.50674356087785381127436297168741408e+01,4.79425341239132697940646210984527876e+01,1.20718542361846517173665964013173798e+03,1.97109755243403632274114617653744113e-04,8.98585750780711933581025938235295268e-06,4.31203543747092960676725343386949433e-06,1.96788839128928948986755232076042734e-07,6.89325240688003168577167135341313362e-14,6.89021297808105257375194604026784091e-14,3.60202841221706719148144963535980705e-16
data/image/0081x2.png,Inf,Inf,9.13581062915049701214654961363730618e+04,4.43581067881729990576991440755200744e+01,6.80936250541758928102845541934048167e+01,4.56079914188431355604869134278428293e+01,1.16698453226528831307621671524721247e+03,1.97141616857963237385812924515644887e-04,1.11196924377269018091626884756651349e-05,5.41667118812408438040955142119291249e-06,2.39879461294485822786620399360059502e-07,7.95767502329018871753743370393509682e-14,7.91376281004351124280146028278019471e-14,5.63897693998562185287072484898029852e-16
data/image/0082x2.png,Inf,Inf,6.52856548191940646182914258862240026e+04,3.14112303207928085109594085136315841e+01,6.67205585406350266459323389516685135e+01,4.63578463762231468585570469547298981e+01,1.06043513213966995402475307936444031e+03,1.91610323774657698909035690474002899e-04,1.00128449793075908889988077583496808e-05,4.96464823511581038408596122268743699e-06,2.00519463585901823497237663164235908e-07,7.25875686851326943217654598416694553e-14,7.26678918000305081005798818473227170e-14,4.06302908923439742900305760906245424e-16
data/image/0083x2.png,Inf,Inf,7.72018753955314778966472795293072228e+04,3.72825517894162810445921336496684135e+01,5.80865754235790519730819212145719212e+01,5.32016627562659437879764997366910950e+01,6.77499087430101218690767672196238415e+02,2.05099246792991266976799522568981001e-04,9.32431002341929349247789164339305883e-06,4.43416343992710377937091408523873857e-06,1.93985857227451446587098225127709092e-07,6.65745691991740456698644959537285938e-14,6.62437471475131401293903420253642329e-14,3.65303530199996980878088725775103142e-16
data/image/0084x2.png,Inf,Inf,7.11429001919488530784877294428604205e+05,2.14571920399834813154943481927235436e+01,7.90484805705039862504260553537021465e+01,5.19172739517626950119054225087521724e+01,9.87520385780528054515212431859984601e+02,1.85271806474526329938624962434727660e-04,9.56274231093232000798559523187213724e-06,4.89292366304300894823972242326000484e-06,1.90520443442330772485303004152291058e-07,7.21505163055402761719355750126590074e-14,7.12583833541687400780725026271397455e-14,3.58234347126894652969211612780243922e-16
data/image/0085x2.png,Inf,Inf,5.68216309445502206359898096963342498e+04,2.74261611224854178655875980099159770e+01,5.79781895053128200197088206369892300e+01,4.09561977316695355085521607959445009e+01,6.12078017164817392254660355365044048e+02,1.89079442952463808871377231374544862e-04,1.03544297708338683551280772438309555e-05,5.19883495405143989462423130970403567e-06,2.37262977631829615550951504475544826e-07,8.17869148107884989311722637000399003e-14,8.18844087749461291910747478022472873e-14,5.65320301934694956750121542254269835e-16
data/image/0086x2.png,Inf,Inf,7.25578995190207759485114446502454475e+05,2.18258425065261892922677735465927263e+01,7.92818636361081323113666570977261463e+01,4.20527262346874232867446011768200349e+01,1.24917370374966666591945801822225499e+03,1.23484421830985763455911128744106323e-04,1.06314635250929764881995838047319488e-05,5.28680660732438569436740974916891324e-06,2.37870000511673028642863479496552901e-07,8.08179564231710970204619749195846430e-14,8.07553674814259386377558651360621496e-14,5.80372529042636002980364118719756534e-16
data/image/0087x2.png,Inf,Inf,6.14350784180496535642679943274195656e+05,3.21126106389419031163587841305439455e+01,7.95059161908486721115417291252068684e+01,4.75336317306714496897599653506659181e+01,1.03927609239055334862271856404119873e+03,1.98610311712861121182908249496543835e-04,1.01595539088133385115657429297024445e-05,5.04397722719317492590170604879501976e-06,2.33995888639164401115990187022559824e-07,7.79884478283785159932146596881701427e-14,7.78153567423808741487454111569751044e-14,5.77788301624717261340023457157020592e-16
data/image/0088x2.png,Inf,Inf,7.99807461157512171063266924727465428e+04,3.87958293235124700778453028279268835e+01,5.96476953643582478371123626777495343e+01,4.60861652228706061539905574906415513e+01,1.30469059273233515516857254911538707e+03,1.97548481531052226854304590918387368e-04,1.19106817378503018609932442269802591e-05,5.91467614549902950535093980726640405e-06,2.47181215546158988189186443072408301e-07,8.36018623539016058884949039167743649e-14,8.32634415377758082211767487483657988e-14,5.83990837762458478917257403255085928e-16
data/image/0089x2.png,Inf,Inf,7.65457250493500010008531952464710183e+05,2.81908278814118275419105609931356128e+01,2.33723770426473754200062505830909416e+02,5.54191392565648593318960829344509222e+01,2.05337601340821537730864248298983300e+03,1.81563070117855935760435407344750988e-04,1.19579253777429476917286270647822840e-05,5.91453693798450181831405789370157102e-06,1.72161921890225025017491257929564775e-07,7.50780339265056163100274012102834686e-14,7.49182304571416438521153942541817381e-14,3.34597232001827979790097697071034463e-16
data/image/0090x2.png,Inf,Inf,6.34634199417971793065363872155863979e+04,3.05742000278627408903976014382045546e+01,7.77752803356365252585369233321884829e+01,4.77273290042358494427531001502271371e+01,1.13298334744233941782452747671782595e+03,1.80387210321409480791865758073408626e-04,1.03302030427786747209012630284188866e-05,5.08667224860844910454708728786358369e-06,2.42332980281939716628138423671226983e-07,7.75045282437342802921054694074324532e-14,7.70085121947378015960236024661435988e-14,5.52234640383499327557412357950186676e-16
data/image/0091x2.png,Inf,Inf,5.24637719915491556891531813548693610e+05,2.72326884474084027606149913578829539e+01,1.28060501782563355109694305283291537e+02,4.38468073558841422889928102125821135e+01,9.44624505514363100469910034252716679e+02,2.03123278137376168441804938234041486e-04,1.12728046515459647189856613688709748e-05,5.50827116176274859926475151471269485e-06,1.82600651777201961450924419842306219e-07,6.97539237137035741933902873094000112e-14,6.97991095715071370367047068812656220e-14,3.33874944914432958945935041072253965e-16
data/image/0092x2.png,Inf,Inf,5.78133189989520445928210858834642500e+04,2.76865740323592745393109499319256667e+01,7.22553465453394685762436260799682389e+01,6.59381417568773494820101120435755781e+01,1.01238885975431557901055055564943593e+03,2.17763146486899172012059234595286775e-04,8.27167908314650412274834170654891825e-06,4.02126621621798728176003968389458599e-06,1.91801136378790529753138604917343326e-07,6.46825479101555591339662341935458368e-14,6.45296843556844123530897491757053480e-14,3.52916319589850855647307913673246871e-16
data/image/0093x2.png,Inf,Inf,6.78885337239356134834343490255086204e+04,3.28474563727952190460519079345614708e+01,5.55340192703041444326411286386242280e+01,3.74870668291938184090847668922376234e+01,8.03227310797032214026387200106368133e+02,1.80522461902613141287460081261290979e-04,1.08951226365365672013583164003987215e-05,5.50206728286899604487408720435236196e-06,1.95363922932930729220122713042068095e-07,7.65105262916557287697465528016052579e-14,7.57417662953445201266974188313903465e-14,3.90014410068415661250206232799302616e-16
data/image/0094x2.png,Inf,Inf,7.01719022676565272751017353579012707e+04,3.39252757410401466655146999041011545e+01,4.11522190573249118790285909270651895e+01,3.17949146842184859505486265244419918e+01,7.04831503583279187657877635223511090e+02,1.88750371422669872415069956605458100e-04,1.15299326426288025222736956700574082e-05,5.68648878312357665000008722872668728e-06,2.43096076740610194838921010932259922e-07,8.69724069403665035962195442654415032e-14,8.66272418227136979356750883778883248e-14,4.90352217781894993109265419855107657e-16
data/image/0095x2.png,Inf,Inf,5.97582315894827377625874922090792788e+04,2.88799931974686237481047198396237296e+01,6.57816551781254677444414579240312719e+01,4.40826357663803992694258119436603432e+01,6.17357312651442512374232238007988159e+02,1.90986263251364851570479702832613967e-04,1.02816399949558291188590287813172491e-05,5.22375799837176396538850486176545575e-06,2.43758428914665016285949643447180367e-07,8.29379328375113735002699763040472234e-14,8.31483545443305317299321906518718889e-14,5.79445267509781454725544137983039328e-16
data/image/0096x2.png,Inf,Inf,7.49642339163433882829026582720592985e+04,3.62535511770494640366906996873748009e+01,6.64190097767451527200815611971603114e+01,4.33856378924266915536217530851094471e+01,9.51188867621554997980401470686711231e+02,1.96564888470373632717051055150946223e-04,1.05726878998338515000969440080135821e-05,5.14146752584329473699251153411997892e-06,2.40016774206253204758536007134199837e-07,7.77674178629500751819950099047938680e-14,7.75237122702172112044705889704022340e-14,5.71042929412191858556194940678253712e-16
data/image/0097x2.png,Inf,Inf,8.51743286134222011684142991181755600e+04,4.12820893223468300853413696189905766e+01,5.94693189911073564944990860740445714e+01,6.15247603171032654850693598400376077e+01,1.28215045548019545480707033413971843e+03,1.89121775103125753569680889188873229e-04,1.02799419176988312947135624568668872e-05,4.88572968444424190259386638349580494e-06,1.92182331055637304216591756723793796e-07,7.41389936610425937529165411016092003e-14,7.42008689615350339938948487414499721e-14,3.54887013804194783935758973366178955e-16
data/image/0098x2.png,Inf,Inf,6.63178413412413234476299274641389941e+05,3.55000493881764527864874987890492561e+01,1.42703680861475270655154623294580873e+02,4.06390338379954500030486421784753367e+01,9.31000972361141981271454584918066695e+02,1.95369122158396326379856981807472172e-04,1.23509174408092401078832127916694907e-05,6.16907669150603537237229537465762785e-06,1.80531899875138636057124272676385878e-07,7.63837646205689479369462489850829573e-14,7.62556446779468082741994839951136021e-14,3.52184131162914407907720431760807205e-16
data/image/0099x2.png,Inf,Inf,1.50983183912345611948465803732643693e+05,3.04928398120547817966683083920246778e+01,1.78610664346003365619169686642112245e+02,4.81718478381848912926453624044980883e+01,1.67847295260058585259615788760163146e+03,1.91577379497831419943312043003017682e-04,1.23604078831344032188809337802715673e-05,6.06965896065275957325491678328191801e-06,1.92302382666090259771071143945949829e-07,7.76035228423502326827389220822064280e-14,7.74741175737734100314331608199390336e-14,3.55121150988029206743755101366219455e-16
data/image/0100x2.png,Inf,Inf,6.55469662710730851260882605324202642e+04,3.17783681956902541972544191703336223e+01,5.63531585291295067381504729958488459e+01,4.07866390036735211983158634435008332e+01,8.18242925868080876283800289836349630e+02,1.91571111265100408962654512771384121e-04,1.07983166851080281828956039597222676e-05,5.48738347557626259490468792163966644e-06,2.37213618413222367651866776025774398e-07,8.51937556330938078775039816706968297e-14,8.53856703023839964620516344798868717e-14,5.44478049103213547536972226486500674e-16
data/image/0101x2.png,Inf,Inf,1.22819873706109516063472862158139687e+05,6.00628916595973511060186944517750581e+01,2.87213389288641381398524018223020380e+01,2.66376142713377268939765335646797968e+01,6.85227916834315412998309717010713593e+02,1.96370307030076526020517710336426618e-04,1.32996503935045914981301579125675684e-05,6.42238068286779271066863509610972859e-06,1.87827498166796812346357719561399637e-07,8.81803864105483405217273483245347790e-14,8.76058422461623986597004524806211621e-14,3.51272950132814482227748184280986545e-16
data/image/0102x2.png,Inf,Inf,7.37304388728389895516350128122636347e+04,3.56317226210326723243576047730127724e+01,1.16832617059259314703320770662313677e+02,4.63596743578174490256760078669281150e+01,1.66165651254350356917611376354731972e+03,2.02331453301126405372643310303707413e-04,1.02660959149334922350835098061627958e-05,5.21425912192575360710746106381144119e-06,2.02365100896600340058703360996504767e-07,7.42820654049718993757070927390991525e-14,7.39922923950981786796475982849839844e-14,3.79555857679185968119958652808439183e-16
data/image/0103x2.png,Inf,Inf,7.39319912053123295211121411465129677e+04,3.57406840807839791355210960325196113e+01,4.82883978790890774077332855606556511e+01,4.94419365718602753263890970299836805e+01,5.67692460023909235752492511236690154e+02,1.89205231261672732236978181393856798e-04,9.50372803606316138455568207776110655e-06,4.56504181395025226926275622681494296e-06,1.75780268818942793756270025043464290e-07,7.31700721056757886816343229779457921e-14,7.22000324110350664287077339416543248e-14,3.52889201366198057933553842849312718e-16
data/image/0104x2.png,Inf,Inf,1.06459953234086664172862777775723367e+05,5.18034677752168821134090936949939580e+01,7.90701345841552820922661547227134486e+01,4.69712329914410737681651732838235036e+01,1.12867683030043936123366985377233764e+03,1.97131490027222764561898128542373043e-04,1.13174784263654535881402158422938119e-05,5.48257440891152183204788400452504638e-06,1.90978228392972005978615127690351638e-07,8.65014551111600465706957851443749430e-14,8.68818262040618035756958474248606998e-14,3.54956090731883212898320192772884456e-16
data/image/0105x2.png,Inf,Inf,5.71371174122531932629267299620627367e+05,2.97688722933354238778818137364861639e+01,9.37871013632335900941213739759846743e+01,5.56282083169125437297293606859949759e+01,1.75114231152314556402719763916874172e+03,2.07909073982852244356772988409749190e-04,9.52348716076432402364416806409258134e-06,4.67464257956664803308994473668145891e-06,1.95224085307020645507352766468326808e-07,7.53863930475135060120025092239089192e-14,7.48060899138775674038499269695233465e-14,3.61245425599602065748334839325768568e-16
data/image/0106x2.png,Inf,Inf,6.15714814913044237975693773135015972e+04,2.95362384352303575810648275277386923e+01,6.32078572969948368197811039064389405e+01,5.46389340667700152265451140521635670e+01,7.11424185693337559960065271651251585e+02,2.14222821472358816884610788255326694e-04,8.07278189005200338420766185223531109e-06,3.91860844735696163669997815206885752e-06,2.20875783403500186118272911477638692e-07,6.37111797386485024535137657285585341e-14,6.35779301113959725568422827948306773e-14,3.48908529337034515267329631570838944e-16
data/image/0107x2.png,Inf,Inf,4.69010667033267893632446858782795584e+05,2.88633856184897352496635993918432794e+01,6.01291791829604011525270000652962447e+01,4.69292765124800484009104421688852346e+01,1.12790137707766451138621371233253043e+03,1.97318217090150959844399968177964626e-04,1.01951462402580495387336108894657947e-05,5.11272329268685972743480379595540037e-06,2.45153734837589421410843381687050514e-07,7.86437755763041794866907641640504129e-14,7.84714696215268590128211628149661079e-14,5.60621444003809309394740615151359536e-16
data/image/0108x2.png,Inf,Inf,7.80204927471892225260250477353766263e+04,3.78594445392671325447356712404426077e+01,2.01024499933874555084042358298596990e+02,4.52047350933261678343924033703822033e+01,1.63705322581611581514104715050764312e+03,1.90270164887983117643240660617661353e-04,1.27571252479154829467987924517277004e-05,6.27498372059042088130175768845454808e-06,1.84470503556306987510406954571759619e-07,8.31627312944886657229351264919775526e-14,8.30684940186664188582006807268117568e-14,3.64332182220187767961652320868945242e-16
data/image/0109x2.png,Inf,Inf,9.99016857896808092271657251555399807e+04,4.87083636318779818430240235017538430e+01,8.01100991260999989752384933268608688e+01,3.18353236393954427309267481182891688e+01,1.55382952848074803845848514322125236e+03,1.92302186863314477692858436735124844e-04,1.30787649406670284536167684017803231e-05,6.56111319724868395356225601412880605e-06,2.41852842504869801816640751757685288e-07,9.58028625577707360908767181289126633e-14,9.58594651566806097375207496043767641e-14,6.01729190714820464332625246644995250e-16
data/image/0110x2.png,Inf,Inf,7.97022796038876588269130653332125183e+04,3.86841550777200974770051640310148396e+01,7.92049529423266210808470639528761947e+01,4.90474127389404522259922618057243510e+01,9.74948974947143189206703214959668830e+02,1.98263464299186318185270813117136937e-04,1.05554852969018673951253312127896796e-05,5.31352107927475232306083666125490377e-06,2.36272015555326532019772379986197366e-07,8.11967322293474604288520581081087979e-14,8.14874128787164750578294302997282753e-14,5.65469253676325501891921244659731758e-16
data/image/0111x2.png,Inf,Inf,5.33122285049907002396063011688567593e+05,2.77563097422878007471469521436606144e+01,8.26541472627273033602960059309207535e+01,5.16418885610654510179475357371324501e+01,1.29045767802466389481612961811819717e+03,1.85013517387234970556329715090797595e-04,9.98205861792669305533902348232983552e-06,4.90187727084349066934229159739191474e-06,2.50406731829481995132239678828793688e-07,7.61517206280593359129857053407947454e-14,7.58997025772286241705253533745076849e-14,5.84948731182180439784876531093019320e-16
data/image/0112x2.png,Inf,Inf,8.80511594652591329755719243382759655e+04,4.27909869507304591391867123059239059e+01,4.77428796622587802480321872118806089e+01,3.48507602088318582323060780231034772e+01,1.14742187211951210573162945221962630e+03,1.90487958193006956023478038285009662e-04,1.13651045593714821977525131370287431e-05,5.59425374740226515943754248230811895e-06,2.37332659119771819473585432521675100e-07,8.25401612889203704186044361547929662e-14,8.21865905693126102822854337885300033e-14,5.76365630659343806584211210759279578e-16
data/image/0113x2.png,Inf,Inf,5.83639250143704946879183181842376351e+04,2.81836470275706155632231421427655948e+01,4.58112569877037420713380936170960349e+01,2.80440033624011541445831462026660081e+01,6.67162063252565331896682861585601361e+02,1.55597191925681967746778255321398100e-04,1.14453459488352874658261837233633798e-05,5.94121953598796730122403367152144823e-06,2.14088958728147812752092237745884653e-07,8.58113669521800583243189596720560510e-14,8.51607344971777422059601577235843451e-14,3.98365481865605406432474297508820227e-16
data/image/0114x2.png,Inf,Inf,7.99587794555390762968093594126772870e+05,2.39286535312094485908783631977807510e+01,1.08115267607954832061767737462230804e+02,5.12839870811653319258636099000305263e+01,1.65562413681232276069154121626268376e+03,1.81358678500238311864306123129192657e-04,1.05142826300460525102606334525090804e-05,5.33325038173967255477118947759124909e-06,2.04561624004961436068534381874735336e-07,7.66437059962543094853942317368417299e-14,7.57922417163520992653718594122040156e-14,3.63954893439457846223808464661337462e-16
data/image/0115x2.png,Inf,Inf,1.38601169415394916672437585524572264e+05,6.79360663080230604995351569168530286e+01,4.98534789398172168156177199372701184e+01,3.60119255092740355690544367486131105e+01,3.59857585603627420808184713880829438e+02,2.07519054297270421988219118829306784e-04,1.25215896273899553677311168479296635e-05,6.10767085151605936782945161084543301e-06,1.88398384581611884833808433927989583e-07,8.54315018477485807204150633859988567e-14,8.54670633256179427573772036070164697e-14,3.49742890281228616350886943342321584e-16
data/image/0116x2.png,Inf,Inf,4.86631204850807547482958352654774633e+05,2.54342382834645888517864189935236315e+01,6.28563876245424950364159838562146976e+01,4.03628843095544626970297926633218362e+01,9.10141236536171277362885637120767071e+02,1.84542519065231227455914248856143978e-04,1.08573058782467328058177163719142652e-05,5.39525316701103055742830821681326234e-06,2.46300895826352764921546749030408349e-07,8.18941063154036595903192757439846233e-14,8.20980665081714424940069084613510416e-14,5.51561855867038435639373671287861497e-16
data/image/0117x2.png,Inf,Inf,6.21233586171673428321494765405247618e+05,2.32290711411083061795783023262044628e+01,9.52894957175536206050122041417695892e+01,4.86494976057766928758006115505447789e+01,1.40305170975121503433234091190905696e+03,1.88744024548799993776047642654817471e-04,9.70208198733417961824454597653371208e-06,4.83747033142117869290064240885711156e-06,2.36262840637955747353361938607182215e-07,7.80875216820535480497648781620941232e-14,7.79281139262688145427730359624311868e-14,5.76794933106160326268860980510717641e-16
data/image/0118x2.png,Inf,Inf,9.61307347199165816242951948078632337e+04,4.67238347321154828011933540570444895e+01,1.08792912238144189677995781252546419e+02,3.68384406737127543238730333729711078e+01,1.34597545042899363510020874264821079e+03,1.99541655215177831062922216425930453e-04,1.12702479085398357234178464803044415e-05,5.62025910920667868291850008585283886e-06,2.00901707434291366263818147350405201e-07,8.06964593634014367852854115406633087e-14,8.04941829795994936835670792345911318e-14,3.84920275181057298649654587019533171e-16
data/image/0119x2.png,Inf,Inf,6.93732875365763758843680678303038798e+05,2.06588091186710701271676828318630376e+01,9.57494737160600769878594652887327087e+01,5.04151514136587220877350090772462531e+01,1.73026867536188780594644675275209410e+03,1.75022900874573091587837838946327614e-04,9.38469754785265627078763418708571282e-06,4.62863360951256152333641035260252909e-06,2.46110716496802786870686630422505418e-07,7.42244929917548306774285548227041051e-14,7.40899610343624821567233152464078316e-14,5.41972190829054265203187238795260425e-16
data/image/0120x2.png,Inf,Inf,5.56450061210589564661089993347368481e+05,2.89965967565850710151658075043267870e+01,4.08821129355710060147702632309404620e+01,3.72108939903519120758735910616597784e+01,8.84234849370590271233058587274857546e+02,1.79527266289607330919212057210930381e-04,9.75522361577107679747686002738941248e-06,4.88279500988248822767554525008447625e-06,2.37458875680393415974883773496593712e-07,7.38661827551380818800447742372104154e-14,7.37113264339570237487936776340814555e-14,5.67091426809540876707238032641712918e-16
data/image/0121x2.png,Inf,Inf,8.27684190094310790499475336843028796e+05,2.49037497931533468581998037254180545e+01,8.78970284446932152061380426586360223e+01,4.82640830000089260588931757956745085e+01,1.47913387596890672583009174414855394e+03,1.93107035718667476954654585257042622e-04,9.70911147778786770196211157832785921e-06,4.85304888070277354602017589416568205e-06,2.31651068340144707230573680076045925e-07,7.68436773544769465411029260793656903e-14,7.68535600783837031127480603255118108e-14,5.47152077244468591227121067000348980e-16
data/image/0122x2.png,Inf,Inf,7.41265534246996420086404109291588737e+04,1.45422237083051771981392013371295921e+02,4.81495007882788187769143793663555616e+01,5.55934937683421258324721176250193421e+01,3.69169457199425716421057688974086074e+02,1.88769869431624742992349415299885587e-04,1.02911723876370990049809434708173449e-05,5.05611648294363727794810501799569779e-06,1.87056375301360855710525780925790488e-07,6.95259454382090264453978045969439805e-14,6.28355373248418708960707268910129776e-14,3.59586044437341378381224025773424903e-16
data/image/0123x2.png,Inf,Inf,1.02630845463587346580083195576131794e+05,4.99937698111015290741467404543384590e+01,1.05359683101458348478491881615205424e+02,4.05520779306471183336798676839049500e+01,9.39172208711796414621311952611353933e+02,1.96784582703380574724696918957118832e-04,1.25686026363385889024310063688520092e-05,6.23000765915492531853763346529568680e-06,1.80748585068623179419947631593977141e-07,8.26102675149412825026540677765804444e-14,8.20000391818295366778755252822375103e-14,3.55087492109075041983151163497114283e-16
data/image/0124x2.png,Inf,Inf,1.91749786195309295395969164821175483e+05,9.38574804830377675112367446345902887e+01,6.44158917841361084725198299377773986e+01,4.20724892358389889229971593035382788e+01,1.16376374811384576225858036794332897e+03,2.08965507269330285441174563348154648e-04,1.04277416501770929593923438765627944e-05,4.99604668729933252106216251561923851e-06,2.40959770640104228147511538782276180e-07,7.64821066022659734164815695585963066e-14,7.63016194475068672215087743879013272e-14,5.72129822937172124537595283313313639e-16
data/image/0125x2.png,Inf,Inf,7.14329976683873514774816636294558604e+04,2.78740727279579281432049130364398567e+01,7.42795710512960450502027089837427992e+01,4.03325384003712381644671571566206556e+01,9.91485955864896011745198989170406482e+02,1.75300538048866336237961900799699094e-04,1.01642452169794071646245797291526255e-05,5.07420858843320898010270908880626461e-06,2.45005754765975074335453810286073358e-07,7.95542158397248019676285872287945907e-14,7.98509848477524259124343654477814157e-14,5.86451820967731861760808446326337467e-16
data/image/0126x2.png,Inf,Inf,8.75307179678180395332245072077863932e+04,4.25528123649520220021929726315376111e+01,1.48544694060944147318874087340857475e+02,5.04242665616066651598754079807929124e+01,1.68044116219409267106705064223369670e+03,2.01907515315662495633711027800423553e-04,1.18340669912347375102150053479951406e-05,5.74290226735098932587622149655874086e-06,1.87408989220292312415753980765653494e-07,8.21642889148904772041924067277365223e-14,8.14822030139448990777984104912285214e-14,4.21689913586067172853977899865834544e-16
data/image/0127x2.png,Inf,Inf,5.31199399920142694931272365429738713e+04,2.55843538247968326406788981190482953e+01,6.68548438048448060304248849260410906e+01,4.69901622990671137140800102805055626e+01,5.41814456452420645114746675433294407e+02,1.84808315592438444309012901145396425e-04,9.91890031223090675858992764140183929e-06,5.03122079474631094099044989655966017e-06,2.43113842600715111556515980074586579e-07,7.93452839839587050774992398523453055e-14,7.94689640584180461765740799510839509e-14,5.27228439977542512661784041682570044e-16
data/image/0128x2.png,Inf,Inf,5.39581447341818804737054107694084310e+05,2.81160553297724241906263992519813936e+01,9.51653729203377662083235594087928577e+01,5.05504289733429832638762927614214390e+01,2.32805183714838831956286979153751918e+03,1.77668326937553440087168700660310997e-04,1.07504486802783262728780606291814448e-05,5.29760766744327997162466405787991048e-06,2.44604631940662924076873018950896897e-07,7.74792452368319505288172184700675361e-14,7.74680826181535323791082918372053835e-14,4.74087338133959481440381110348103125e-16
data/image/0129x2.png,Inf,Inf,6.16194915079276190910827440046538634e+04,2.96652278871129716763152525352856290e+01,8.44046594039744556295107777238612776e+01,4.86461401249835217263798241392777904e+01,1.41746319984260960259363314363065458e+03,1.98137748439987432449594899466239563e-04,1.01488989056484069331211708472299460e-05,4.93651780680586239185882236522004138e-06,2.40103082878511697786125898939405553e-07,7.63783205652596517288595797153205905e-14,7.60671769989277254173011332067340833e-14,5.69840614631096673372540891818381688e-16
data/image/0130x2.png,Inf,Inf,5.22863534672361214019328242089901795e+05,2.73211937058410248803072367693199643e+01,7.09235952574732240533599652369033584e+01,4.07062226314095151738879872329130284e+01,1.30785912725341383177589700613029863e+03,1.86509381142200430646697486333945930e-04,1.03123298054110595014290978960411099e-05,5.08986377039239535611113513524785102e-06,2.37082564105555963418183825673305998e-07,7.82012050503374033887786363007318807e-14,7.80081066325778319670223549315216589e-14,5.37835199853544880083728366874585232e-16
data/image/0131x2.png,Inf,Inf,5.47499283797055536022402918884941256e+04,2.63568854392095624678608526057788145e+01,7.15061910692219248344501985856137505e+01,4.60462783626028118497251985745874331e+01,8.35383480145900576584586735641336931e+02,1.81171228285571975840380792127359960e-04,9.79216386087551161727294047085940093e-06,4.89898952988988122597409102858949725e-06,2.41144098922066312729687055811288650e-07,7.72438233301704532363757326327918810e-14,7.72421787844094074195861107325544420e-14,5.47050168905163340428186813553452283e-16
data/image/0132x2.png,Inf,Inf,5.13422663152607882556948976468665203e+04,2.46247726266523127982078664250794920e+01,6.79005097669195181647030110254208548e+01,4.75177848759095611787581544093804128e+01,9.89302507765172093046478247055243985e+02,1.97316291470339702670115737768586675e-04,9.20449993200129379237928743585205561e-06,4.43388317730700345495298633259262302e-06,1.77916071120886524239533641744318055e-07,7.29562099917792966272106500747660428e-14,7.24398233688995354339186767973426733e-14,3.19313368035756238053180709876629061e-16
data/image/0133x2.png,Inf,Inf,8.27891327485917549201159760884287110e+05,2.50050404601324756985883393155906097e+01,1.00404155314134824710975480227216095e+02,5.31501385026549825490847520199926217e+01,1.31647136109943411261163426219197146e+03,1.68017634665583174299111331168353681e-04,1.01610568215667439498063367608488303e-05,5.12251774023879020335818850578277944e-06,2.33439493512071054018340631468736701e-07,8.08497257385488137855758834743469351e-14,8.10164973310879235651759241006562253e-14,5.44582771574904112489756066256372237e-16
data/image/0134x2.png,Inf,Inf,8.83134927639892896595161046033413676e+05,2.65437723802880829297494363282610442e+01,3.29658795352894570395479500044993833e+02,5.21873158508603483707933941780509713e+01,2.57401902317234969905071160500826632e+03,1.95215320911117880973381703356918925e-04,1.17429516510510556836952224018550492e-05,5.83112401830671520973985230347571724e-06,1.86658601182127926779018876158015525e-07,8.63249768280437992669696704744371284e-14,8.29111784035270854753743653109441201e-14,3.88056196881771086687626793065805292e-16
data/image/0135x2.png,Inf,Inf,7.51127201684474625295390745117702298e+04,3.63470984746261898143998915256306606e+01,7.66500350347527329722945502748348564e+01,4.53464319719806563907432378164703925e+01,1.24172709443344716351573577453011486e+03,2.04787277552753748012386641457095908e-04,1.09101445966196290196269168996463971e-05,5.15246048003645868268915944904191496e-06,1.95999485114196458895328108612130559e-07,7.72662132798612184873515754631584581e-14,7.69558232270001844053079108895692231e-14,3.89860378994611953021006489075868029e-16
data/image/0136x2.png,Inf,Inf,5.32763779914185709680126160676477244e+05,2.77029871700234446579986744807014108e+01,8.93565283698227845905714194459632455e+01,5.10082389967299517645085791348420114e+01,1.48241015185818434352965377236569391e+03,2.08727422787836019155185001768730091e-04,9.28580602926813313066202895590741788e-06,4.54175548620961621581330160857111604e-06,2.45917935774480212651085114742382737e-07,7.25875682384583811243742608721076364e-14,7.22822093985986723983205018778474737e-14,5.31336636313280509431111534653552614e-16
data/image/0137x2.png,Inf,Inf,8.80678679748719884040647610030317906e+04,4.27654184385201577635432586202100983e+01,5.35611546881917621582774276776102637e+01,3.73187018603573511595880954560443268e+01,7.05292572361071322017439634384097610e+02,1.95118975513472394965489078163307225e-04,1.17506500925030212791783968923845233e-05,5.61426126986905477444555580716214711e-06,2.03550874421083987845790983881404236e-07,8.16043206162638754150273087646373682e-14,8.16003122666610323191199180058376864e-14,4.35593865323179779295709211183047266e-16
data/image/0138x2.png,Inf,Inf,5.81993945878093859190955220160343135e+05,1.72320062962379789309601290013541773e+01,9.17123624031546274532975990352504603e+01,5.08373581705392081563618577543845505e+01,1.53074660333683448344695474065639518e+03,1.53461247125775442992083807639960671e-04,8.74897440290923482160613685415621497e-06,4.29664436284102498808527067323475177e-06,2.51589303843803067272547083474285349e-07,7.11085217173981058233652939535293290e-14,7.09471134170443015911569076194936326e-14,6.35507106854699982642906346936252952e-16
data/image/0139x2.png,Inf,Inf,8.23314480339737749571987521895661823e+04,1.61775018631808095686632003913179451e+02,6.80828238822871480301193438149607796e+01,7.22997692516683387258707944007882810e+01,4.69060059985671760104062117847804744e+02,1.99873155774626862540398272226254903e-04,1.08268240127112880124827874219280449e-05,5.32695104899570595860932634108137347e-06,2.43153641500622097538951068910735874e-07,7.11441545629049126810577873818741733e-14,7.09266747966367421788166040635484790e-14,4.55022578929953320479713117946912307e-16
data/image/0140x2.png,Inf,Inf,7.20301792919658071838569002421105691e+04,3.47746874985111932048783672680917171e+01,1.13153043946457704357160479137829404e+02,5.82509293004095988648765989683584754e+01,1.90842780101994690686194289376523329e+03,2.04852469331302582192476720508302542e-04,1.02407378564221717380526453223459246e-05,5.01073481136925489102964460690154595e-06,2.51857275020914822425834741463380700e-07,7.72967922827167569434912668510514243e-14,7.71442700731689410762389330541618151e-14,6.06372658603964862621292475304707144e-16
data/image/0141x2.png,Inf,Inf,1.03523345103274960368021651563281848e+05,5.03234585372039294622061830959704664e+01,6.98965696257643193041965404087112469e+01,4.53995023521143525979251770009650102e+01,1.13088473031022883991518323645440954e+03,1.98837855685439019516479338478128944e-04,9.67431037016704170241161259951415596e-06,4.67797968051773927534273535504061160e-06,2.38112888871966119018042825065018525e-07,7.44081074506260614306148271347067931e-14,7.43428024251521920590492917215739836e-14,5.78972580714067839803122815663114898e-16
data/image/0142x2.png,Inf,Inf,5.36192599933313674141486448870522503e+04,2.58278043324691503808812264875298617e+01,8.53921553674973326429077773987622419e+01,4.71090162240371355768563652644006870e+01,1.23046113274505748318760075757825691e+03,1.71688236378076693133410800138230477e-04,1.01728046054205226714474997113356462e-05,5.15905990961343431442109440102033415e-06,2.41295154493793728369500007006288290e-07,8.08208879730798354945841858093758941e-14,8.09573819203881986771039579686111723e-14,5.65997776625625011141666653138484948e-16
data/image/0143x2.png,Inf,Inf,6.71274624027118894632242822431856448e+04,3.24390471381382303199634985142678268e+01,8.31185927166341195425780940156870949e+01,5.41458901119339942684190412288693830e+01,1.37600567819946250737470297183818429e+03,2.03251282197289982112212141541885718e-04,1.04804051421290017619825448731413992e-05,5.14428823961336842973774563278975785e-06,2.42126587439285909708001360860961420e-07,7.69329141463373969380844584762341085e-14,7.64600216823774168141200964221202770e-14,6.00281144546363634914472702940675490e-16
data/image/0144x2.png,Inf,Inf,6.80079814517844006366235295576917736e+04,3.28751412581379632272451926073506760e+01,8.43034485736485945712207696782643319e+01,4.50748760228854326388870910910677709e+01,1.55529143084344926482702077294623357e+03,1.77881698042077229407696252432248272e-04,1.13546553193207772137571082972759199e-05,5.58942504077532401468075850100255941e-06,2.44186193927822106833285989153067588e-07,8.23758343619783892488825516214571415e-14,8.20858782770017707064516794119454647e-14,5.98809677228982955602989756718203417e-16
data/image/0145x2.png,Inf,Inf,5.17588385874676646415029354893566036e+04,1.01584018749296564740167185575307183e+02,3.56970353734661643649940344100537981e+01,2.80765064936550326907148706745367749e+01,1.20062039833446524185101151460757959e+02,1.73590784382548515254774005963107695e-04,8.51005998163549513903365266356985556e-06,4.11066386148606794598077696067363533e-06,1.92052833034692422145769930745713532e-07,6.08115499765665898784188075529526656e-14,6.07134077860276816750472903860642945e-14,4.18418165925992040174349356918045093e-16
data/image/0146x2.png,Inf,Inf,2.13471441919046798582692457792319983e+05,2.57840423591639794009135996322480750e+01,9.32992529761233548254103862211822875e+01,4.53815117880744086533608003896407781e+01,1.04062442979210123507580755731250023e+03,1.71162314771016240528950273474007866e-04,1.08629151188936181391948483907454383e-05,5.47364825173829314681025536649050189e-06,2.40671927954675961642978988943036666e-07,8.58122730458464601228948895158010828e-14,8.58334276810228717731220186463240657e-14,6.05029088931137777999316517857781514e-16
data/image/0147x2.png,Inf,Inf,8.03697781637863977499026984525500065e+05,2.39665560464052630356894128461455266e+01,2.12910952623194674718300122522077519e+02,5.38663508617886850636149913901158216e+01,2.35961462654373613021490582181409068e+03,1.91951646574652363836868359832100238e-04,1.04565198632389547244478909481468796e-05,5.32533458537556848830866403798996386e-06,2.05993076461120939527451144993001739e-07,7.61501509142997226205987885870121516e-14,7.41528049943773129905842241203309680e-14,4.05073834313803465384112889328189751e-16
data/image/0148x2.png,Inf,Inf,7.52819672547441089817074006883907212e+05,2.26405039083753199363227526852992501e+01,9.04018010268578262684078017949127157e+01,5.34754550231109987286384832931241235e+01,1.26302531612136990767952614091999075e+03,1.74393281286060181878727502236278277e-04,1.00533193436231663653487691315459474e-05,5.04264945059962226083705732528659954e-06,2.39028106843541407864458966294743157e-07,7.88910274497640029705928929363123900e-14,7.86793210382796291055226944460630262e-14,5.53867513594292458218349181682447530e-16
data/image/0149x2.png,Inf,Inf,7.89944495696476478450616441698903424e+05,2.36275185502790375551169605249484299e+01,2.44517402367986455647992772767154111e+02,5.72795919859228715048109020625222123e+01,2.23045047334110642167182997658864661e+03,1.81468779296832027305986963960221363e-04,1.05739878717042835775705416172434644e-05,5.38473446140405969098506307506368053e-06,2.14597369758078996937209239934140802e-07,7.78133808696205622196625811909721216e-14,7.64912269228389911119889001306700721e-14,3.68540774640800626050320309816646127e-16
data/image/0150x2.png,Inf,Inf,6.92491470349364248173914673254421578e+04,3.32443152267906238712296736210585837e+01,8.28452054249251213793508980213711931e+01,7.14988820912631179665636724600906736e+01,1.18631952339331121591723615175986228e+03,2.28024944285629297356824416528928759e-04,8.97440033712493262313302098169756603e-06,4.20042926501191453795568525600635217e-06,2.11362665221661125771994453601803337e-07,6.47989814479550047846995387762599180e-14,6.44147807983253732058830298598517981e-14,3.03863032975223435918734395032870566e-16
data/image/0151x2.png,Inf,Inf,5.96515177630662101646364926214721517e+04,2.86715740864156017835177159335334587e+01,9.78999230318529375844458697033824245e+01,5.07494683438102549048536578018002690e+01,1.52858698351848194101991106223957178e+03,1.99575828061290023999455041925993173e-04,9.58972810023118056566584782750496797e-06,4.70663929642397388589135927843633562e-06,2.44598854287152225231721273681707191e-07,7.46879002614698121219049168120471574e-14,7.44883683009705731183009441133713054e-14,5.62672492267000109247308888444302671e-16
data/image/0152x2.png,Inf,Inf,7.49285187768593359460077370457272144e+04,3.62291875376994388599735663200940413e+01,6.30933143327330252896980449938277642e+01,4.10707980989768913899464186137310125e+01,9.72470839095357463177555884174603180e+02,1.93799146943644849841469145931127964e-04,9.85484875376901688759484108226958166e-06,4.82346729381642799472599336558296372e-06,2.38546859854627078229103787478339198e-07,7.54520972823865401400890209069722822e-14,7.52581783500067007867290879757648864e-14,5.87059757910538617626367326069523436e-16
data/image/0153x2.png,Inf,Inf,4.99634268079459215238087782745215757e+05,2.49891223330731929659032042009170945e+01,6.84906361102298943899121462956581983e+01,4.80793244299935090715325669631460786e+01,1.10368164894767518929655754587205308e+03,1.85312278795058817112589783835872137e-04,9.91404541698870165498730900832397218e-06,4.92921634166753873278443830930312156e-06,2.36164951734366320619236568920223454e-07,7.58056016631586780681790728198292512e-14,7.56911186515930661513286849777862913e-14,5.71979053215649308925607249211777238e-16
data/image/0154x2.png,Inf,Inf,5.53291871601687448972329959242729500e+05,2.89568434856913772236155028000085957e+01,8.83005335720926943758958030175112830e+01,4.91026185801992417030691639729741144e+01,1.09986864900129704443127248771899243e+03,1.88225450863247883357811774068691226e-04,1.03962557019461004823861662957510521e-05,5.21294945703191924203315984095791039e-06,2.38614167048570097754599259586401283e-07,8.04600476365570706571348960471307221e-14,8.04625183751033392755759635607532934e-14,5.75493956657320295111594831811697208e-16
data/image/0155x2.png,Inf,Inf,9.85166060649011907755454989800634828e+04,4.77752348657283307065311465202668605e+01,4.29116655175889742494300309300604763e+02,4.62353534972619518462460973428637856e+02,2.43323815779525872638327010622954509e+03,2.00589610511076091556367152206002384e-04,1.27945691872958577899076714742080739e-05,6.26078469022519873727560535180430033e-06,2.01554933348696136747889411772286308e-07,7.84176252970065154730241211718644968e-14,7.80357267130613573047292721078000763e-14,3.50996628534471844439472835991016117e-16
data/image/0156x2.png,Inf,Inf,6.48871770776953607208581018081326045e+04,3.12897873521820075798815235098991549e+01,6.19724857796418844480091163934223331e+01,4.55956181267839344420823647127941618e+01,1.14655872948190934836478921787035689e+03,2.12948390931699465985414211344568334e-04,1.00853575944446183027148955594645805e-05,4.93061321982424514603140496721964019e-06,2.50781035566373720162157820578537316e-07,7.54346792016658281254190820260034684e-14,7.52317649529811444850981319798993865e-14,5.65452285765546077485684455839009895e-16
data/image/0157x2.png,Inf,Inf,6.50458367028426065408174400819405629e+04,3.13328894055474070761174106404614184e+01,5.28807617311653228714065260724025648e+01,2.95700985674213427493392086558864818e+01,9.19167733994874877432873254091498317e+02,1.89100828377442301945588024604474633e-04,1.06710558197094966924030433214738064e-05,5.29995819010963880841513481520370759e-06,2.43803648085485864159213368227214586e-07,8.26825927945606706319966180529355979e-14,8.27237807832923570850304629549892526e-14,6.15480066688916775317911001551425061e-16
data/image/0158x2.png,Inf,Inf,5.16959026810301461875160883991682690e+04,2.47021236186668294817368293117617619e+01,5.72134476303706117267784517798434704e+01,4.59630730935411269422612096927491826e+01,8.98942299652393946470773963870645177e+02,1.90502690466239458485666895562987627e-04,9.22539131963767419838986523309773291e-06,4.61105252171186856917802089573589907e-06,1.99606209736324939050391481091786138e-07,7.17607568943685625420249708897294143e-14,7.15371201026054059110878006547502875e-14,3.93648769571595807263425013566448239e-16
data/image/0159x2.png,Inf,Inf,7.67470767133169518921331749667527546e+05,2.30155151041941699361842115291629522e+01,1.16517102652387389126576883838998099e+02,5.63800519724737568741197313992895898e+01,1.97943725424355972334451426456227739e+03,1.81439669260695502689283832404257458e-04,9.82864441444742087276320689135292334e-06,4.90568935817454563442069602846128240e-06,2.39258427924779182872095661458850486e-07,7.74685492741632453601855812189763296e-14,7.73246213290980447327640293250115677e-14,5.17728185910165530490056420238578986e-16
data/image/0160x2.png,Inf,Inf,6.40252642387584144362641219034649057e+04,3.08301160093155156510455074520891524e+01,9.24121674875793092849435513720567067e+01,5.24752913060667033061445110999284383e+01,1.71310853259002347122005049702372718e+03,1.89450385720158255499057568980731827e-04,1.03439165905817869688697381842009091e-05,5.03480229237528505028188627146515815e-06,2.44620991857037704976481909939614989e-07,7.79459362744672590143750097442404665e-14,7.75835858359785313805020902081843390e-14,5.38137376610668496002897648857822781e-16
data/image/0161x2.png,Inf,Inf,5.94329278363061945346627502648144778e+04,2.85518745613911921304650073200174649e+01,6.77253608327447810408082797707667642e+01,5.20339911559876766377486451885513366e+01,9.90118011288902473366806325553627949e+02,2.06281812120000640619855699267940150e-04,9.76897126276033952547538315162898857e-06,4.74676726939224238835157052164079046e-06,1.87179778574431583163265867446969078e-07,7.96295621571288420224884554632635526e-14,8.13475386925399953031252969746995634e-14,3.20713956427311281588191324860806339e-16
data/image/0162x2.png,Inf,Inf,9.30165860697004815256742827409475644e+05,2.79853957411407285224385991634703493e+01,8.08864859288541015497370830795815796e+01,4.56078503396061892343822986268882123e+01,1.36988039785725867700326994311289635e+03,1.91747341306810108821736760591579522e-04,1.03816638633228997976631851562668705e-05,5.18604795733743103372906927523208993e-06,1.96944999516850637858712472889137536e-07,7.52968418683657397179753486293700765e-14,7.45532735302446816313587960458629656e-14,3.70343868200225484724484454515701997e-16
data/image/0163x2.png,Inf,Inf,6.27300781969292606769128975061000157e+04,3.02113076522739527954343575257861177e+01,8.00083526100019747684949587737220077e+01,4.84218738100496194792792733884674380e+01,1.15896109153102830547956360386771713e+03,2.12371946193674998275425471056297329e-04,9.40258020505885069862052626771310044e-06,4.59992808935668534763480891518683476e-06,2.55519370060615071640045441911941793e-07,7.31374877304393946725149344566586345e-14,7.29054804045322008626939837757866818e-14,5.57455401890663710988150347510900771e-16
data/image/0164x2.png,Inf,Inf,1.43760181922012863950158332352454975e+05,7.03886487859959155430443826451510059e+01,3.82216442061706133027021430213821466e+01,2.48837329345865347198071919764294153e+01,5.68079487800380642335055588632227835e+02,1.99094329416787759514214722321154688e-04,1.26458350214824281456960316294750924e-05,6.17240125689635369099969361749527198e-06,2.45110849379943656676064802040998768e-07,8.99425434231109422390463934996410716e-14,8.98270303462402126814574758399877815e-14,6.04742010950659807974584733489707942e-16
data/image/0165x2.png,Inf,Inf,5.77491442643620018952382415469556361e+05,2.69130371508228523506739583430608197e+01,4.92165241048284572533095623920516479e+01,3.13888419863400722283156958716403959e+01,5.07387347683198458168492901853099430e+02,1.84848731574322980294204993032361875e-04,1.01788475377280779129388432019785676e-05,5.08084931045236019403408455709635651e-06,2.46282997783363921790593672643110167e-07,7.82029849362368789740641724015048157e-14,7.83342960603734179932728911447135248e-14,5.64604264258111221622196781134611179e-16
data/image/0166x2.png,Inf,Inf,6.56575719399803875617731403493475225e+04,3.16838236694680657575107304582752606e+01,1.20086335770283759021319923522632680e+02,5.45270036461775185952073003457223392e+01,2.13301890897042579018192305030611485e+03,2.03676981654364187937127262178399080e-04,1.03843550049552406470993138206191985e-05,5.20075121774128698019878158664187455e-06,2.52421102210156206268863557486229383e-07,8.25305378594780295991260839581608403e-14,8.21472091537340490971700972326646886e-14,5.78870125758711819617762104952296279e-16
data/image/0167x2.png,Inf,Inf,6.53977082403974117413863209070506737e+05,2.98289409469158825022265967926867995e+01,4.42187712032826411568332148210962824e+01,2.58571808409935984894574818676766122e+01,6.97933543824214834081193316997966858e+02,1.96959525011900741575738837768379353e-04,1.12588781054380497516836987579310612e-05,5.56102178713202525516173185261367191e-06,2.39227302463854176234433933726795447e-07,8.57742807479905184915792262510940914e-14,8.55882096239960043805860609566170984e-14,5.76449597797347936368197421626261123e-16
data/image/0168x2.png,Inf,Inf,9.96866275908222881245656957550504775e+04,4.85127820049559475272323769068517460e+01,5.39756373054435168223118303964255318e+01,4.52327388439795192507112941878327585e+01,8.27074827057396199000577503177944677e+02,1.97489665007291174734680871765333187e-04,1.13481210318303879843550063843476507e-05,5.57060418861074906165153335187286668e-06,2.43340394167400183703464790729952382e-07,8.01597537057453190008800706318000716e-14,7.93489942338274775885726284682228338e-14,5.86431052260278330613079655185475578e-16
data/image/0169x2.png,Inf,Inf,6.99260950190144246012520933979212620e+04,3.37769943620049075722284590619198801e+01,7.32928975989367489736568401591404419e+01,4.98082297526893195943900108170750353e+01,1.26757143005263472124144566195608892e+03,1.93280312105187529905350255322531933e-04,1.05011013584256017060056435243979252e-05,5.15035776273724584594561423038162651e-06,2.47342979699375744623324207219280833e-07,7.73759175189577818443757973872324348e-14,7.70967283455568509565733490674604595e-14,5.63567691675758933622713636155434578e-16
data/image/0170x2.png,Inf,Inf,5.76525096467562694641285346156939341e+04,2.77872138491468261339702245118017651e+01,7.07847694675553817460707190545202544e+01,6.15253111660101183476552918606225670e+01,9.88153935043288173986733012980415671e+02,1.89413201880221641606463461298492551e-04,1.02674830103785060534077561807488539e-05,5.00080909503920659295922570247934154e-06,1.92090872254733754083132847464960710e-07,7.75134837005111735980465324155718934e-14,7.72880290528592484708694432302477546e-14,3.64999915294217062306992825694003953e-16
data/image/0171x2.png,Inf,Inf,6.71012460513103248010018893809803122e+04,3.24566918062491728378723364757603611e+01,1.69850220310086862191744639329235933e+02,4.50428687834660769277184752933326670e+01,1.13409223533360671093618706200968390e+03,1.79363823005890406649804531979468546e-04,1.30653476497701024301767952648196534e-05,6.46205599103857558978993782224380406e-06,1.83145937971662397413436372461308841e-07,7.62763357195404020663558482457798453e-14,7.60933204947261127343596270920492455e-14,3.51102196471170152890817097764680803e-16
data/image/0172x2.png,Inf,Inf,8.62568862879529324312352101517114689e+04,4.18497951138066681593233584324211686e+01,5.18775829339763002025407066622415920e+01,4.01980423325038674123559953261100037e+01,5.20292363232870040730093402416309976e+02,1.96872297060776246408642268965033442e-04,1.05027910689698374754079746066947293e-05,5.11643374609937621414531074929671562e-06,1.81855020756045953692378717832079430e-07,8.14872033277094650723425850959553062e-14,8.33681045584439825980344320350013723e-14,3.20122279697854927687684834780943894e-16
data/image/0173x2.png,Inf,Inf,6.23583578750833514191310423948524155e+04,3.01465979392280248779947814849445566e+01,4.99296166708101755394572185820458386e+01,3.19965867331805732019405108047550825e+01,7.11394035702926033888468297596454404e+02,1.82514982382227012533497976819445554e-04,1.04475728397101250946330075205199715e-05,5.19705451821533909961795597398807600e-06,2.38150831031104953448931952632908148e-07,8.17915476013598741488249147268245118e-14,8.19854769027457013663977359157585224e-14,5.53253513200778005321158516789969834e-16
data/image/0174x2.png,Inf,Inf,5.84789907077256740988437682607465468e+05,3.04590857272467189441507982206814573e+01,7.76397730336041821011219373653573985e+01,4.61812189183697513874583304078554121e+01,1.42365626553309725957046162391027905e+03,2.05885563818085114360848206651197665e-04,9.20181674311454195041673183532142534e-06,4.36439936418373656090661768844548841e-06,2.21233688906530547456451421441537637e-07,6.94451362264028497623964960683408352e-14,6.90327283863650793649386227802543894e-14,3.84078600793531069426094879934522490e-16
data/image/0175x2.png,Inf,Inf,8.07284083179997568728678678112357912e+04,3.90143690846737760605940439961009017e+01,8.66312755992069020238786053079752121e+01,1.00712512723150634054031748478659174e+02,7.10989054881233461007083032103142040e+02,2.05657919197903400041124681772730308e-04,9.31369702923992042897226258487600965e-06,4.55554199636035918353056879836728807e-06,2.48396983377718682010272945488198784e-07,6.55733982907025807896154239675122239e-14,6.57840289525157613564264775923727855e-14,6.19305045721660105243034819096643156e-16
data/image/0176x2.png,Inf,Inf,1.19994132960878466594790058859667065e+05,5.85008477435373618605863440266820847e+01,6.28672918319539359401759678841745550e+01,3.95152629998428036577872629031038664e+01,1.14994229876333086661691588809865499e+03,2.04013450816715002188933150075791712e-04,1.35772206286681107834828339628678557e-05,6.50078995756391173308073942615055197e-06,2.99270013857910202677784168218879079e-07,8.59701647598185789735359128776718632e-14,8.50690625369832580571433938103307280e-14,4.88392525934003565524927263597304773e-16
data/image/0177x2.png,Inf,Inf,6.43228122057312397932676800544836197e+05,2.37062811684973414627555495208800851e+01,7.87730618227701972802906740265758321e+01,4.14860272539361278511039477477417843e+01,1.07554231295232711327515075268419914e+03,1.90038485017415796076087973599668450e-04,9.96847015783134869808239219939432734e-06,4.97054705390434128055669242231468359e-06,2.31941705288878907682649465761377751e-07,7.94596857063460987490044734340956993e-14,7.95378974352707029270561260733350772e-14,5.69980459408284034160789756656350318e-16
data/image/0178x2.png,Inf,Inf,3.34519606417178776701189226254797236e+05,2.92959264351501325192361797353641901e+01,8.59847553224509632702517002742868374e+01,4.79649330829047614904038159441322960e+01,1.56776622393693150367872452661888927e+03,1.97765529286132885514328812099882243e-04,1.00745474081916983357202486885360894e-05,4.86612449496108617918576624881344184e-06,2.53999971062645494983994847009232491e-07,7.61953037272246816739002748565014240e-14,7.59930286182034567586300982007806424e-14,6.13569402166727556111645713100947859e-16
data/image/0179x2.png,Inf,Inf,1.00502917921527147833342993861075510e+05,4.88566312246501254219655068693595642e+01,1.13953940847730415421148337766913833e+02,5.65795146374035869026744309059197203e+01,2.13524462268131759504843801817709454e+03,2.02806229571319537621158434773468004e-04,1.06607710784578975895475461715145487e-05,5.18566484139973606511215676428295851e-06,2.38271013141040784755897570426495667e-07,8.18427287078296990855542124121714968e-14,8.19211598107262430241736835106146989e-14,5.59013992060047539506396701605149454e-16
data/image/0180x2.png,Inf,Inf,7.38886707518867232755360612503365215e+05,2.22197414272778677069617936749925579e+01,6.62530178383317014652253309466112672e+01,3.91488162405754233539242983777717931e+01,8.65203732651628994306182479744958361e+02,2.04703764871412027919925490300134799e-04,1.03329778153322755019934034678636829e-05,5.16177562594821571766831924069337770e-06,2.36070134737750665113185168097113824e-07,7.99440579069702845348592851400020817e-14,7.98213836976905633593634838016732989e-14,5.35954128024604107546473813655711064e-16
data/image/0181x2.png,Inf,Inf,5.80745469553633955609816030016746924e+05,3.01592553648264640433160876882341940e+01,1.98783295989545435892984011246923768e+02,5.06135230445411029054503733122537433e+01,1.69451169955373209903680737623284115e+03,2.06709815166952839661043898323543374e-04,1.11461107214311462552336294118792038e-05,5.48648420477226466499145800842075186e-06,1.87545495734707522352393930867825948e-07,7.11162280396930613536784485987583292e-14,7.10408792592517430160655528598421546e-14,3.52519321721284633165324418963688292e-16
data/image/0182x2.png,Inf,Inf,6.28306435604557341269875849077222550e+04,3.02337579958588204348552652181175191e+01,4.54167094812765134165420337968359927e+01,4.05548987631695429252433735447739817e+01,7.92649093669626504100899921176969772e+02,1.98587609051540377605451387274138011e-04,1.01703036104998398076661254197308867e-05,4.98024742237539386279505171601533718e-06,1.89287587111032402828099597965028487e-07,7.40840596486845966749865980093079499e-14,7.38883083163417864649798474642560660e-14,3.66768429775893603637753520843279689e-16
data/image/0183x2.png,Inf,Inf,1.05121816584278519945031365028901650e+05,5.11729158127767768171431992802476818e+01,9.39787347746619153228123050948743279e+01,4.92265484752035804776147670441293196e+01,1.59544781162863351354481503700178015e+03,2.04301221498697719329765104104211604e-04,1.05951980251281043213213149487262232e-05,5.24297891935118171475861525322943505e-06,2.43555768193030827158600949250150147e-07,7.86790179726067536363606022318976342e-14,7.84423655534019235497561171675041171e-14,5.94313475541316087525581808400810726e-16
data/image/0184x2.png,Inf,Inf,4.53867217826542898758288602822248335e+05,2.44046639020002737688739206495728035e+01,8.97908689145324085925577918911254017e+01,4.90060883352385726310730010185445556e+01,1.30013226318087301581202982658423311e+03,1.76401669016146314174911242983805921e-04,1.08077882281360406435996380699773874e-05,5.37426617332796822716818337184247423e-06,2.38903807561866725647102731071362367e-07,8.17899456429027898692882643984090199e-14,8.16807067758067658367165049696968508e-14,5.56070510199814163654803002382931965e-16
data/image/0185x2.png,Inf,Inf,1.01307134170556613686481260475664038e+05,4.92411984098922465989617674632691831e+01,7.41563771044725751520578507453461182e+01,6.21984136502201091423579122436386682e+01,1.07953962121212178906268593323768735e+03,1.77106687515041268744050929681743497e-04,9.87440998491185621347188797636827720e-06,4.79537038270598978950791861336711552e-06,1.93293487574793460258401964898677165e-07,7.34876043674754645148953534409783351e-14,7.33124502895798745977399196472071752e-14,3.64329423335011380854529897608685767e-16
data/image/0186x2.png,Inf,Inf,1.25716984586144066291974761520707607e+05,6.13939830934819927982251016106276709e+01,2.96171243422361994437684626930712542e+01,3.04521705139967640998879520908802669e+01,6.10966936624396942835975623169292376e+02,2.05914258070934600089130741601503895e-04,1.10337292945347194051459631085304433e-05,5.32653180332984786905352953114886165e-06,2.38416167494556966193889393997035877e-07,7.87215549641393039449354081399003735e-14,7.84054015938155368946674992186690614e-14,5.84218810468752316979516429424821795e-16
data/image/0187x2.png,Inf,Inf,6.36980181353860920773668348653576490e+04,3.06873116437627362645582042873315502e+01,9.71074763703424858189289997473848983e+01,5.12769750943800186935961913470690294e+01,1.32486508415467665692735558421858732e+03,1.92406784415808719573328822131831103e-04,1.05586226157313596086406318031111761e-05,5.20646051583685410208862276778017853e-06,2.42499970067557179948450006046595637e-07,7.97268743938009029588432110034307724e-14,7.93133791561441063307511487553308837e-14,5.63882908286148110439359979724079353e-16
data/image/0188x2.png,Inf,Inf,9.75646240914523827726934167134983460e+05,2.93328566594817266907442397138962769e+01,1.14776274297814945370237537634152486e+02,4.43943652774064260244170003142537078e+01,2.21903368730813369214591530710030852e+03,2.20095621039886175169021653321270021e-04,1.15134252251874714942458222020052019e-05,5.74311534822719121059234700471041707e-06,2.19535901088251747155645879274377025e-07,8.16554784816356761447604889577536076e-14,8.12599183606587577787634636778024226e-14,4.38027430875569800035825768146687057e-16
data/image/0189x2.png,Inf,Inf,5.78520461674586499682565697087233774e+04,2.78237051594513491115079531584646240e+01,8.22657934376257531954775008091206266e+01,4.56948776653822311983317162676369508e+01,1.41091652333505708611839517514249687e+03,1.86656809820837243993268861112743613e-04,1.00438338633354803193069501420539245e-05,4.91714845301138727441474696067123861e-06,2.39727169861369253917003646172139897e-07,7.62593469646211512038729394109044484e-14,7.60685623499428685795687073464843513e-14,5.71836327497415060719651931235493120e-16
data/image/0190x2.png,Inf,Inf,6.62457810005353246120950071400796837e+04,3.19269580408286545710024137123716358e+01,8.85091780330811257003030628346258203e+01,5.15412406869582435316464960326275371e+01,1.50977897452690206151345003253996854e+03,1.94214868055552464108351003838299789e-04,9.97705802325355068742440436003796832e-06,4.87237470732311598591852178655800444e-06,2.49188382848279179788654363526819531e-07,7.56450256218426226375529687792303641e-14,7.53897785669530565815484668087990975e-14,6.21558572696747823992729024601834545e-16
data/image/0191x2.png,Inf,Inf,6.66833303233838319439611611744850439e+04,3.22321702524184902440610185770674162e+01,9.56782964596095230404676612903360353e+01,6.70479110698115637842837012245730581e+01,1.19934722072176559957377942011631204e+03,1.85746361201079155679672763427765613e-04,1.14476247575630096640648701143938409e-05,5.62706826045798495527177703353876717e-06,1.85569469958749160087995722624852913e-07,8.36746097548792359808799242088416329e-14,8.32666249721265372425254132361203062e-14,3.54288599044218234751261451834228452e-16
data/image/0192x2.png,Inf,Inf,6.91553288521030723090637488964039610e+04,3.34867431179215609567485389531136573e+01,1.24883790521027228580638375796502171e+02,5.02370989780723996932709304059240445e+01,2.06667606888901878202441442175227323e+03,1.98173387119620222043640478237334061e-04,1.17779034586065503482756032508318397e-05,5.84028122642152507262338879928190862e-06,1.94103997385278607400046512549696776e-07,8.78574629759365629383233822091483070e-14,8.65062058602187388001293690672360166e-14,3.79084605709464004470156987578963777e-16
data/image/0193x2.png,Inf,Inf,5.38852628526433435490229446312613940e+04,2.58996579275709407156813022784842345e+01,6.88983258869152705081975011802425118e+01,4.56360231285631267632170177178868753e+01,7.66113864357979747730871116452430133e+02,1.77556648119750290169586520070896876e-04,9.69213661413234654203011068124516994e-06,4.83210527375435972431910210851963772e-06,2.37106694252781740446604897488775297e-07,7.62493106433551527576911357423652038e-14,7.61100683839579571915092781133381580e-14,5.63319486519555166019219404576707421e-16
data/image/0194x2.png,Inf,Inf,7.76189105785700069364746363270716492e+05,2.32733048614038825520113280638460683e+01,9.04269856383771673141210940031346185e+01,4.04890040970990368486055029829412934e+01,1.68592444400049011803955390809808220e+03,1.64191379004084935192063048035212358e-04,1.01582941088746946174675918589164144e-05,5.01003738475503705095410475260147001e-06,2.34172824715884297459822912462305004e-07,8.00884692765097190869037971062114381e-14,7.99653631385146731844519077774482478e-14,5.63977019405821566789577013072684917e-16
data/image/0195x2.png,Inf,Inf,7.91434870752706253434243011008618191e+04,3.84005126291101361375668860128869534e+01,2.48816134534131731134768251261677093e+01,2.29659726715732925154138269047565763e+01,6.06335442411489557334072613024157372e+02,1.91118178360413763802418959713542715e-04,1.14466118214577066971669506277316701e-05,5.58258366484018109597998637330226678e-06,2.39322232017006822925301562196706564e-07,8.29253088351797292883523190860394888e-14,8.24797964654433649675780585355590168e-14,5.97635491738612975977918500534185127e-16
data/image/0196x2.png,Inf,Inf,8.72362920618229808900057420038689242e+04,4.23688219392688836454449618280594407e+01,7.88243353719852811252218647339905867e+01,4.29109114081032525164051614300847789e+01,1.55163071459516728026387680887085665e+03,1.99841083888840535236310714224848827e-04,1.11336121717485844901303500341984651e-05,5.49619120886307083253090801596684387e-06,2.43706602183203107784761896603960724e-07,8.01526794247940414175446740985857744e-14,7.98762676410902928461089481114683810e-14,5.60874689349010354598050565323085640e-16
data/image/0197x2.png,Inf,Inf,8.45632336493174014314351260083808307e+05,3.15913087221972105605537370922381189e+01,8.05671121345209855676187612290478874e+01,4.01616057884266213892965157195709502e+01,1.44864747063461642395474833156933281e+03,1.90182067155342403788335616123217902e-04,1.11314956497145265928989884023586606e-05,5.53812136399401429153113933763049095e-06,2.42588319003635855587387192695360717e-07,8.37730001612119507395902962546731230e-14,8.36256661966025118108053832927404709e-14,5.97715107621931890173261633043799510e-16
data/image/0198x2.png,Inf,Inf,1.04092465095442980664542235103532934e+05,5.08070647697132976810595457025131825e+01,2.79122772151119469059450829589300082e+01,2.15485346606051805354807709574651153e+01,3.73755542935894141563418238066156874e+02,1.98833269694735593703382905635949281e-04,1.21583318407144048335682167545440660e-05,5.95185898454717725408333953207815719e-06,2.40879636747056865154192898197529283e-07,8.58318154554703802922466264399426291e-14,8.59609037860708134428940415940061749e-14,5.87990086893356437468219579696693806e-16
data/image/0199x2.png,Inf,Inf,5.98873540151280190797757978433575231e+05,3.11443463839817430700155218066209148e+01,1.21554572495638856080493351429270599e+02,4.12189387543751276256805177421654961e+01,1.38662041251594531879100199579720894e+03,1.94563229908016511634173270698029327e-04,1.09262327718308233282227974795489504e-05,5.59001577869883031111523665389455359e-06,2.24011299632710167526372871642785130e-07,8.13302496962548678056929375826697656e-14,8.13268997634425481842624579466952663e-14,4.26329594543130645298456324289533315e-16
data/image/0200x2.png,Inf,Inf,7.19788721364282816344571690684330703e+04,3.48283907975171782727841575177898438e+01,1.02227647232830218635053900540659655e+02,5.20987362890795426337262949240122521e+01,1.57884345706742871118930794352454601e+03,1.99583595686419256847019286358722596e-04,1.11872219962724429942010640772538976e-05,5.55049364653833038897224535001960328e-06,2.44196673458597240993961138871374402e-07,8.30435646368991061814383605360861613e-14,8.27279601121061451088637134173925685e-14,5.64397582761767574854429951350877583e-16
data/image/0201x2.png,Inf,Inf,6.49275004990633739349827807325460071e+04,3.14076596027259862169397248316341298e+01,1.99895847887510163438306288888747554e+02,5.12219393059803439518287888446130555e+01,1.66886345082995842430792848369898040e+03,1.94826887880258589073293959437854840e-04,1.25064597173975063459685392909344746e-05,6.19401970508329386871059651119968835e-06,1.91060848783390480234622973847958097e-07,7.41022785670299049674963217481529357e-14,7.39376533438571933011031317762987171e-14,3.66812624857924258453728439405255853e-16
data/image/0202x2.png,Inf,Inf,8.33462998804816612670284162174961686e+04,4.04534793813768970259465551761924922e+01,8.47995133147055443039526221825598619e+01,4.39820368949792103460002123266595177e+01,1.45718790794417422271138556694444662e+03,2.05680181082741222080170696247944755e-04,1.11448796253285246151179537878094012e-05,5.52851879304673595741898265512531551e-06,2.30553378196107329369400390738693380e-07,8.34164396673761881531996155360008195e-14,8.34657208309722987030240625688123965e-14,5.81755015882677644793562129300684469e-16
data/image/0203x2.png,Inf,Inf,1.09218983889865135899875528658327661e+05,5.32080982413241676052900907727914612e+01,8.61043949576091700982822077908509197e+01,4.29428113293648221951973945681537801e+01,1.47128651260408921785397356495337743e+03,1.99085567971123019474448543726578868e-04,1.06650424596129256125489040361268183e-05,5.36629864679573912902957246291543361e-06,2.42737041915377657132758726836325616e-07,8.12876269133395940877458886569195959e-14,8.19869242330888128951049141612956829e-14,5.91973864923399904672337420704383709e-16
data/image/0204x2.png,Inf,Inf,6.09446473872367769282680757131583944e+04,2.92999970004193618136080985148587257e+01,5.87561707212804554344295683961167142e+01,4.66434751314136056845841738187436049e+01,9.41715520756569186366344698656221543e+02,1.86658495415557603791207930421591099e-04,9.67164884462179446743520992435753671e-06,4.74288001110155599809632751701069192e-06,2.01340456302147346424490010122876986e-07,8.09153810378140366413123034414928652e-14,8.25401060197901459108580215876348634e-14,3.48293362573787011962269372642407288e-16
data/image/0205x2.png,Inf,Inf,6.12156840958284508566445849744923511e+04,1.20037000299211959514582401403888052e+02,6.17993851588149957516519012138945693e+01,5.16686392132228807725454104794772047e+01,6.72822003659403148754846169207265762e+02,1.96589574107732565741601704402225924e-04,9.41703027399473933398791509673613775e-06,4.59713078412275435275227086645431701e-06,2.57283203744178853365528674689036020e-07,6.46696852561594930348140030987068364e-14,6.43773275377146998188138361875692456e-14,5.04127071032411712354626668926338844e-16
data/image/0206x2.png,Inf,Inf,4.71683444442807389063347436361965225e+05,2.45323975360061432510328099331824234e+01,7.30248346368547101171079645827141325e+01,4.57688333039957892292035440635949887e+01,9.97090649350838326079377631131708386e+02,1.79231052768930127477962007565152664e-04,1.01847557135717624881732720735707764e-05,5.05809381249499749661300116780325821e-06,2.33749416397794281390774843222781841e-07,7.83234411520841878723568173606717598e-14,7.81489149534238297226654743026480171e-14,5.61113411610613600963717444070039790e-16
data/image/0207x2.png,Inf,Inf,3.60156112411559195198364765206874904e+05,3.00781044284723462641663445947351309e+01,9.39595977167357086608468693734144330e+01,4.85331222650731615804300599766167169e+01,1.51095535264420959711463263987829708e+03,1.88018730291382927823655987825839512e-04,1.00695025968957686062676777096244253e-05,5.02348627669047520975797923099835155e-06,2.38414776662009538514917954749841729e-07,7.67031460210230768391359640882180373e-14,7.64928767912679132174133951610021703e-14,6.06470481138545005673310959857499638e-16
data/image/0208x2.png,Inf,Inf,6.44539662354221042198098949187731543e+04,3.11474034693966812974069078023585960e+01,9.63999519988388207995982121854837581e+01,3.52711367978303692594941905597135793e+01,1.71304604637914066340089644858325741e+03,1.89035203492519833387545482530669694e-04,1.15121702614598207361170081217546095e-05,5.71775947234347447164917917050965102e-06,2.40293870233170332504810022587071931e-07,8.66570639571096517881656066518983097e-14,8.66263501443006973489020504892691054e-14,5.78438355754457983277251382713859721e-16
data/image/0209x2.png,Inf,Inf,4.77236124588137600216538622906994566e+05,2.47334245220495148023024923899649618e+01,9.20908921106318983784922495625300195e+01,4.89173890663299381122850040808033034e+01,1.52128066657178039800916190414062275e+03,1.98759915271391840989004316871474659e-04,9.39191918058579938285856477327029737e-06,4.64370214505261253890371658964600369e-06,2.39209894362964312712077554292321327e-07,7.45307925646902380265192616421224341e-14,7.43610021299339661713721918385075832e-14,5.46459348441317758430740755591735927e-16
data/image/0210x2.png,Inf,Inf,5.64794984193229275253273790585221465e+05,2.47677081060896119778295251523027698e+01,1.10573823126086336911925637976123248e+02,5.07055847108285262480066719631873682e+01,1.85371118582226702939439259454346047e+03,1.82235876008467626177252741556798995e-04,1.00322606060985056595054895529361946e-05,4.92850976975670295429876795883088849e-06,2.35844738546258625937401531363767713e-07,7.71627037538493842473669831409523435e-14,7.70907336450382767766893616801236873e-14,5.48393618102332835721058035748271387e-16
data/image/0211x2.png,Inf,Inf,1.08979211697393437178268781300698997e+05,5.30744552123286997010322106315163130e+01,6.45656393349417843765971269826685034e+01,3.87025559028414876091525904021604154e+01,9.97957904429615575979933399281845298e+02,2.04098308054017903788827091042158029e-04,1.06426631438944358905169617503768816e-05,5.21121595628459851128080569125196598e-06,2.36786371622146251298781349484061138e-07,7.87101939560481474588432189242490874e-14,7.85870006602252804793541570262588308e-14,5.75889204178606363943516000616741458e-16
data/image/0212x2.png,Inf,Inf,9.28594324421743830473982105289222472e+04,4.52306758763696376913336597068232521e+01,1.00793232588456948601250192747334533e+02,2.94949159103888547885051893744677035e+01,8.26608294479679391358617225082787548e+02,1.77617359322534961270987274615734873e-04,1.26012756386933180684877291113933186e-05,6.25536150531378250108295341488117891e-06,1.81145253545416274219085436175641849e-07,8.30363439758944225417726930510845102e-14,8.28419686052817954930297434059338580e-14,3.62655893728787250179600757132857606e-16
data/image/0213x2.png,Inf,Inf,9.03089050626764911646203796357870497e+04,4.38177350113972040243418211182453127e+01,6.47963201083970931434798371818467041e+01,4.07787172291394264730822153415798452e+01,1.06230006636183895746271130437921991e+03,2.06638710852717657050116704992994241e-04,9.69471575115925031794973239198481754e-06,4.75539120994504306287849918061255643e-06,2.39325185876778520476177518089330470e-07,7.78986832455738359642444553496890188e-14,7.76267149723379665958556894061109125e-14,5.66609476372276205432046204422647811e-16
data/image/0214x2.png,Inf,Inf,7.25480148383103125206704315899123786e+04,3.51526036153904424797469143057655057e+01,5.39410118212953693065191049418138226e+01,3.15197409611174286554644608326737640e+01,5.10515255147277211121773379255350696e+02,1.87453688757027272592591549604835727e-04,1.13055467528389183152413346528369991e-05,5.75613819236259109174650499912545177e-06,2.38872462674670689272667213460536501e-07,8.63851087847873151453911027590785947e-14,8.72776918240108857259861248757245774e-14,5.75961209484928037407854761618099180e-16
data/image/0215x2.png,Inf,Inf,7.77960540277509372072551015013279318e+04,3.76437963791773844341455014862451764e+01,1.39319653143098977888141038454272258e+02,3.66663275114522007022730858621191626e+01,1.74054858120410710169913130802444393e+03,1.96827751085927199733074323873104140e-04,1.28884583169032840291071288267066041e-05,6.03924014751733544916645694617965158e-06,2.10520520096252971334698227557565229e-07,9.12405153570036386198840023864684489e-14,8.94968885021933797910200906188789675e-14,3.52895766856533422806144986448671406e-16
data/image/0216x2.png,Inf,Inf,8.14067465219670473055963937866979509e+05,2.99823811315211122633996244950503948e+01,2.14552776580584758621631213875672623e+02,5.63066625546928084973195400594045885e+01,2.42696972028209085082613398510788339e+03,2.00896768362552950369220528152076476e-04,1.17431256547207175873161644392747100e-05,5.63148821096245049424304395029427582e-06,1.92424535131909882334235595451398296e-07,7.80994227619444054226200781983115852e-14,7.79994870463857869529210813073874266e-14,3.51635630510916366815554379007111605e-16
data/image/0217x2.png,Inf,Inf,1.10524743992516336433759401430188935e+06,3.32016441726066814486203042866841746e+01,5.24556130828405625061308766875361734e+02,3.47169577024759429097564947132201509e+02,2.40165745689800126478888505929886325e+03,1.96752884507185234129578216840295634e-04,1.16571327090232245671276386619471555e-05,5.76774067319254454942486111546403283e-06,1.91972870163919072182356478584579564e-07,7.89409537430823225320789146129404957e-14,7.87047601461485305534757376616046371e-14,3.33369210322847459258231005249850177e-16
data/image/0218x2.png,Inf,Inf,7.46686848738280445735636430919217215e+04,3.62502539859030952954149168540307429e+01,6.28160796369064681935026535769122753e+01,4.31759727126765295194368136146983366e+01,9.54805564256317365837007458249038718e+02,1.87792323989783739709583680755519345e-04,1.16849771387183206502044676816830450e-05,5.88666023926870595334342135229274921e-06,2.34979507439466002845050221552134800e-07,8.90323384959634037987353846189630957e-14,8.92391134382599271017408120164576792e-14,5.74931742715050750225717414816723803e-16
data/image/0219x2.png,Inf,Inf,6.96188736443409856529606710733144748e+04,3.36075877206292839010341198167272813e+01,8.88856239151041810064668842440415732e+01,4.78665657481271325728418949688174447e+01,1.31297925995212144125545841506851728e+03,2.01785743894882386541510378118030241e-04,1.03711598383376151892844176266078280e-05,5.23944657794920166634852518988082819e-06,1.99477921875179877698922466548466266e-07,7.33869934851373951437451104283816983e-14,7.23052400094193523327546173815037412e-14,4.01691287341979962655162422780001845e-16
data/image/0220x2.png,Inf,Inf,6.88560200078979552421058280591845558e+04,3.33050484349483265283958398799387128e+01,1.11423112865068572772801776271917676e+02,5.51185804206420863468175866125201941e+01,1.78926580587709263851816569416117842e+03,1.72811285975084445021571030766967697e-04,1.05623837016930928688997726797634518e-05,5.19107847380548517801831296778080784e-06,2.51341637642723986655390220985188151e-07,8.03096977186600874588849978832528651e-14,8.01790973116089200053394951824104354e-14,5.53099195186333663149551889550400443e-16
data/image/0221x2.png,Inf,Inf,7.74333655049055527700872646460245340e+04,3.75208771654442494296852247331201362e+01,6.63316117533796949848498316126699635e+01,4.14459126682444203588967847387080410e+01,1.17680927626392189782668077050772979e+03,2.04976424692934026495345944939889822e-04,1.10666171894236325627473372924726191e-05,5.39985910849599089040941171243820944e-06,2.42576268759891654446608709244280674e-07,8.07647379345263348174020148385934009e-14,8.05350658850189364206440194256659002e-14,5.71536775685344326605159463407522901e-16
data/image/0222x2.png,Inf,Inf,5.29623620676967718125324665890796669e+04,2.53317203206951187634727317717147567e+01,7.25409927488268629309933632281068502e+01,6.73111178095288972253219693785241877e+01,1.12085277794104803825400425319421102e+03,1.95990090623789317337653328556204905e-04,9.25753419047214070912412285775004249e-06,4.34025246937666003666376694139452748e-06,1.98671796807495633960266110493910985e-07,6.82821598509213532726626685488891784e-14,6.81483665775429450686757438708819171e-14,3.82394849008108189721772377429979209e-16
data/image/0223x2.png,Inf,Inf,8.19947326403006660839826206369537713e+04,3.97391126463604287562550194859657177e+01,5.43089650659978774713580073616089013e+01,4.47144454348620103053286751732700514e+01,1.02712753146873122676067001432060518e+03,1.98192845863408399384063132082588738e-04,1.07013579039101123690527732241114017e-05,5.34500364197696654711120093175991093e-06,2.33431658763446210395919240760944345e-07,7.86174712869681476355339967564354944e-14,7.81459399831087500245550635143966899e-14,5.74476858943823913500330687443126169e-16
data/image/0224x2.png,Inf,Inf,6.57948755266658690174551551050685971e+04,3.17412042902844005623909005214173391e+01,6.82141095155373740100555345417060067e+01,4.14682432659344247825506744759938203e+01,1.34030456086262274409460111611216360e+03,1.98891574057634598993599055252294832e-04,1.06408946116261266181112240928349465e-05,5.28123863774371996126916158444728660e-06,2.40576017660274587742771456053329762e-07,7.96005452496895659805771693133487986e-14,7.93828015104071606020498196136848148e-14,5.78062681231237096276869432353254802e-16
data/image/0225x2.png,Inf,Inf,7.24685597093067303448669081074964556e+04,3.50471127764201761874135019008041105e+01,6.35801445199875122883238114910946446e+01,4.56572208306702638344577153317364548e+01,1.09061873494384303494147549575755043e+03,1.94341041938086465820740748458331840e-04,1.08588579799917987978631637142109327e-05,5.23970276646296613759020759080614433e-06,2.47707299719446091674430057673879900e-07,8.02039323885943204575024202839486073e-14,7.97381554056204699043902656115947464e-14,5.64076272431476354092068306146568386e-16
data/image/0226x2.png,Inf,Inf,6.25423116571532540099987764512954055e+04,3.02812329636134454162929018792120666e+01,8.40945505217591781728200160705396956e+01,4.74243096707721200935971359771410459e+01,1.21862621157053981121946844926569157e+03,1.76115718212874951187211631056105463e-04,1.04650022619007489133042580307760525e-05,5.36179070722608344034704528618517120e-06,2.39515793607351584561611363499962649e-07,8.49649326425880062499045583042008237e-14,8.54864945766678596853182709365180915e-14,5.63886594485324994215702285436780220e-16
data/image/0227x2.png,Inf,Inf,8.41675986446348299541136894195594878e+05,2.52071488048778716276727612649408200e+01,5.95827182323918016829633658410173969e+01,3.87289416350071623544865511182677368e+01,1.21950733011264786929961653885610516e+03,1.89493186675786464280894940195205184e-04,9.20441418574030835669867646277867013e-06,4.57497889505655139129961507284456807e-06,2.38822687271710521908087420838026697e-07,7.25287282563085643827588267499169335e-14,7.24542016443327582130427750263238741e-14,6.01935647632629870117538827042470978e-16
data/image/0228x2.png,Inf,Inf,7.03253939811239959714544898624320284e+04,3.39577232620233045809630962201723070e+01,1.10547669246148311683842860621790522e+02,5.81057713410198542235749709974265006e+01,2.12335078276083965638647380939485577e+03,2.05941401909107172894885232332328890e-04,1.00953710209425184050703488068987067e-05,5.00174569763693206192464347904368925e-06,2.39547335671168311576328066861677349e-07,7.60024903971623618406647410675125175e-14,7.58739475436706164821267638661084911e-14,5.61016133800584642327252660587414877e-16
data/image/0229x2.png,Inf,Inf,6.83447474908789232180915421479767568e+04,3.30018842608914156734498336926874141e+01,6.03854475833616669502910879491077492e+01,3.73365598374304394262775482589858797e+01,1.17605336192279060062575327405272181e+03,2.10751132356124712262213972793132615e-04,9.51618774320039517268105023445673676e-06,4.66078765001767664527748822616819829e-06,1.80896976438484818223652200865086622e-07,7.41526423819982871715936254967518282e-14,7.37031974049203494588864372205170802e-14,3.45473092071369506109616724908730248e-16
data/image/0230x2.png,Inf,Inf,7.68977480520355059705524866028205836e+04,3.72732291211320387646659700801308378e+01,1.34363845734494944355832817250164337e+02,6.08786168518056306387622955263100330e+01,2.76505281263082583682254919767703839e+03,2.05203536005584561060717969759994474e-04,1.12900014944573120416991470901774900e-05,5.62612776657534421453977776186610661e-06,1.95229251756571085522937949145818412e-07,8.20979540059394918419747698726385532e-14,8.27570869711588383925749729167260228e-14,3.79197376827979643564510838424380909e-16
data/image/0231x2.png,Inf,Inf,1.02876053721665656552164516717352467e+05,5.01660480157925623961221997342910513e+01,6.39629927658152647359888093333507707e+01,3.27397282562363765032212054151620281e+01,1.26036061598354356055452064944814594e+03,2.01120055694021279625208995487764459e-04,1.19587077008312121493248885513211572e-05,5.92114328175505630341188542070677461e-06,2.45368897518384024004247254280487652e-07,8.75610514547341857355404879997717181e-14,8.74368963740520558776426870208726955e-14,5.85647377396672931168887170230839443e-16
data/image/0232x2.png,Inf,Inf,5.24589605097414148607980625536959255e+04,2.52547975735311783310066279035080904e+01,7.42401654960389995593143879998469463e+01,4.55046930084439540575714162591198447e+01,1.34121889273339577885808283611944497e+03,1.48012966680174369431887274213764681e-04,1.01903402222697914566682629333723779e-05,5.17432603845146150263408632296482557e-06,2.37743546492852102963490671508176294e-07,8.08406581355446487305947775384370018e-14,8.07945542672469949949148492269350682e-14,5.40146750784876639210928305725284021e-16
data/image/0233x2.png,Inf,Inf,6.99823847884322456791006578671469335e+04,3.37615070224706172831281379722196743e+01,8.33538094611325078573740946091747413e+01,5.23505527889377459492701412850622858e+01,1.56552207474126368420866385215189499e+03,2.11081223863655799484630542961856194e-04,9.94713553461508060464164051323057725e-06,5.00203873013452954213630161597116864e-06,2.11819090647455276173378319927412779e-07,7.26403090261684134782710036285420339e-14,7.15579175426051956680444737992377376e-14,4.10046077838293955497138295412825923e-16
data/image/0234x2.png,Inf,Inf,9.92131716238680901698892760508394970e+04,4.82974780314787587608101453695227895e+01,4.43294002964026138109504993922874958e+01,3.77425222146458193890521301138392270e+01,6.60886758105693267004162001895496023e+02,1.92847721984002338249023947328391278e-04,1.07955261024397882696965006851510682e-05,5.20220395565033572486241052125655469e-06,2.41465370618724324607923177218732974e-07,7.60523201729037194189860603633307196e-14,7.56963329481621252482932256349627722e-14,5.96923608680136569045519909354195447e-16
data/image/0235x2.png,Inf,Inf,7.41657969783375743881786195978606374e+04,3.58110654170652141860590105484444407e+01,6.61923918172786351111461877852827953e+01,4.68770347989858973843141003466039957e+01,1.16885286046234129419058499554744768e+03,1.97153216761757652476822638009782323e-04,9.07668525227221277922274244391493572e-06,4.46262607974257604423286813568806042e-06,2.46854096856970367729219219846689906e-07,7.11946629408685143944888977910364497e-14,7.09692773057872157968275246078476223e-14,5.49475841258814995837218092434073640e-16
data/image/0236x2.png,Inf,Inf,5.82615794096458335828093998745368286e+04,2.81371128262324427164760023897889344e+01,7.25714744589190814731412380481262677e+01,4.73621753688783396445052276154910164e+01,1.18729918520778842672640344420992362e+03,1.89243327118797183263131911068884132e-04,1.01480708027205208130519367979009107e-05,5.14389887014594484155688504861140459e-06,2.41689709146754525567252483369563054e-07,8.17530899220071165986377497274454514e-14,8.20872761604286686102509321757233074e-14,5.78166707290020136573820340481478044e-16
data/image/0237x2.png,Inf,Inf,6.35907535732606190642273115058068280e+04,3.05781230311905357025005479737071135e+01,7.06958258471085243388588336747129811e+01,5.90899405590672067807961614182964399e+01,7.55662213513767849547162947277432429e+02,1.97849984353362113586950156396754211e-04,9.79514880411752494820182161755227657e-06,4.69624562230597334833137239795211834e-06,1.86938134767028755592640826783929756e-07,7.23465948554351871444691820339899916e-14,7.14569483770803395102710263547696499e-14,3.64397742177823941461768539524682974e-16
data/image/0238x2.png,Inf,Inf,8.55004827989028172867938195277899099e+04,4.14942250638942816630210546881517193e+01,7.75938292601805744356298023848763884e+01,5.61161337857110080132004045986020593e+01,1.13099792495576004953935807477905447e+03,2.02866900129682586179498370377817899e-04,1.04716023647772344140879782935486776e-05,5.05310568477535740453796431589364491e-06,1.73853009898220691901522030846893569e-07,7.99391640340291024903028128293399747e-14,7.91649273077399416653456449379226409e-14,3.14843217844403201059588278073172133e-16
data/image/0239x2.png,Inf,Inf,7.98305975378851419831931047637679042e+04,3.87783697705979992089763241200000321e+01,5.49072643134099073337708670334960745e+01,4.90796691112950479485371277028281151e+01,5.37698723224144595828590754343624327e+02,1.84736248018189628665643935931752918e-04,1.08088813661751899643616013078749590e-05,5.37508209115167142418659258936055517e-06,1.94324627767279145752035159104766025e-07,8.03843936660126201067559155687552823e-14,8.01692675372134901280368949450483587e-14,3.58114088981985442320443568613481810e-16
data/image/0240x2.png,Inf,Inf,9.62519221662422848301259125931452214e+04,4.66161404927914402930396831316946342e+01,3.81864659754379371927282598864740188e+02,6.40651877725624980710687451114592847e+01,3.64255050152004490864112434618846021e+03,2.09518943685601276219732282825760541e-04,1.21175386552168661627938421905882036e-05,6.03603428674073522191241663507128557e-06,2.15869770047134722483060100391922997e-07,8.17030149212698564303043469444186642e-14,8.22649372733977977643545221371221892e-14,3.95456580707594745184372364555885048e-16
data/image/0241x2.png,Inf,Inf,9.03194089252722704710965045610129108e+04,4.38518417435519735859554500996477271e+01,5.93031873058451482079701879238839622e+01,4.93482634937606480810777519787400393e+01,6.97852148431604863248894693303907310e+02,2.13540382834505076516364630920864390e-04,9.82360247405657425184961681855451898e-06,4.79336050496729759874954572924886628e-06,2.39248504570440506485568824975835037e-07,7.73108008802106482652931065353880360e-14,7.71005612548351611794440865853507507e-14,5.56681952338140348682310194322537319e-16
data/image/0242x2.png,Inf,Inf,5.29098877185096176976381855821024038e+05,2.75354611992514150269341478860377246e+01,7.59445366319969666828518689966724570e+01,4.87280084072772809334853317775807402e+01,1.39041074249117252465099831245200208e+03,1.86677983228084478526064133870196893e-04,1.06119582610895132143388663388198407e-05,5.24704196293488464991938603087103811e-06,2.43599218336476438572025993343802833e-07,8.04959815476993783416599464705538405e-14,8.03409051368361585169897812838821779e-14,5.99914809843065524351483487393605134e-16
data/image/0243x2.png,Inf,Inf,7.29519493227110969719662451611973425e+04,1.43495006935638498034399873345536392e+02,3.17723767516928898956018901113759651e+01,2.70254857381201672926102671001460062e+01,1.51815508082314386392387642979808480e+02,1.91406152941280705335801121260427451e-04,9.58053933616640596114647790029352959e-06,4.57059382745480312416296573738860771e-06,1.72294318128799757822657782361641649e-07,6.23236417342738468382391764357475866e-14,6.08954232629392850100744066735747582e-14,3.46969231009947113769029800080100423e-16
data/image/0244x2.png,Inf,Inf,7.79861313242441118261156128816528198e+05,2.33493324187843439081274052955414041e+01,1.60788223514972209622873882017920148e+02,5.23042726812885345744374592683106172e+01,1.46446641062167954814637075643026458e+03,1.75507825139932496289796864128863266e-04,1.14705259250424046137835216003587498e-05,5.66523499617966286634258458198322510e-06,1.80246985611590720166462726184536024e-07,7.20923862910105517728320988622545825e-14,7.19960215165147870248687717198795512e-14,3.30691944631376828898032597769234767e-16
data/image/0245x2.png,Inf,Inf,7.15157466430804528590132288968508589e+05,2.63872468528652963681076094372317581e+01,2.40254723874309945517390280392819619e+02,5.04185349754935336349710221712307898e+01,1.82698984094592710265786807153060600e+03,1.70709659037234340562643538068272841e-04,1.29963985150048330279455088990416084e-05,6.43532560503587016744091386756213090e-06,2.03023456804523590946312517455377396e-07,7.93648583904669341506982432517756853e-14,7.92846620105720927365334240808567967e-14,3.71003741161568020482583190217336202e-16
data/image/0246x2.png,Inf,Inf,7.52212685227757806316043783652538941e+05,2.24759680259275188896588597462848319e+01,1.00626561618713704079916371859432699e+02,4.29785980434834968192814596065862699e+01,1.72834478378064075976212602921205469e+03,1.44861588514543620605561056448563657e-04,1.03967688988008677463030288358603749e-05,5.16873937240231451374874683361165043e-06,2.40355673594021086977852597329809917e-07,8.03028232873201968649283120757187239e-14,8.00878041459385423833602267809429547e-14,5.41310647562684017305107124375079764e-16
data/image/0247x2.png,Inf,Inf,5.91935786631539579687296757457046393e+04,2.85674431481608472910440847967415753e+01,1.03902753837031170676910592545665927e+02,5.22860319303645567585809884622950551e+01,1.59585014831134782123402782306692064e+03,1.74232958050631629919996141638748880e-04,1.02450588870993876792245174435260333e-05,5.13729357751554397536192047799617186e-06,2.36233997243326725463874807715418285e-07,8.29342879668203565479224492945600817e-14,8.29188370716096598866010310181105033e-14,5.54844303207518077931359476229532227e-16
data/image/0248x2.png,Inf,Inf,6.64289369093823345370505679588948817e+04,3.20886387424179606894975425988203656e+01,7.63378004149670535929041771563630513e+01,4.32853732790371568352975805645005558e+01,1.40551115832433970581897759199781006e+03,1.91865988914511870924329575061086563e-04,1.11835173170989355805472940724369666e-05,5.57550537724049513127120423552653188e-06,2.52931291436612483126832079473162459e-07,8.32321790279494145631899747741708165e-14,8.30519265192165157694834372497518850e-14,5.78740003672993145366692454142843894e-16
data/image/0249x2.png,Inf,Inf,6.64993642114005977302486558354892037e+04,3.21207248718935815014979068611953459e+01,8.22524906447749364677831868921160372e+01,4.38118275676280980312596805214383915e+01,1.32039129608607781896556694849220008e+03,1.90722016964556172163993158117787460e-04,1.01557830878788327906715832084244795e-05,4.91276338222442979027504070457333269e-06,2.54240516072772654361303724000707229e-07,7.74163933448289884848543992419921387e-14,7.71661568058558451227418239358699768e-14,5.84478628768818290134452822788488749e-16
data/image/0250x2.png,Inf,Inf,9.01800141359227044672956553728246650e+04,4.37520892971109904037081680060622234e+01,1.05538271222725857795146664628172814e+02,5.15066434742321213707811127338858152e+01,1.96746710596513078999459437524286165e+03,2.02804420463539086201721140224155246e-04,1.08494968227229867614789609360953268e-05,5.44333036521669277228266901676977744e-06,2.34316115007154265164285540597349219e-07,8.28962272206140308203161237681190946e-14,8.27670751839331004576419839764436274e-14,6.04024161753950228880030812283836073e-16
data/image/0251x2.png,Inf,Inf,1.11035506615298449761686376944388636e+05,5.40578945169329979290732972114082839e+01,8.70212765463944327247433521161136986e+01,3.67088556800974184273297238855709098e+01,1.61939621005471174809985344872802236e+03,2.17311745181455246237425314120136611e-04,1.13695513641161613513604490214838361e-05,5.73195867995644859068528978360160065e-06,2.49269614150337107916617327762966469e-07,8.57735952766621698602918905981674899e-14,8.56094552208842900581763520078126308e-14,6.13256115333724488159707367987708089e-16
data/image/0252x2.png,Inf,Inf,1.08788914362598402185469211746185134e+05,5.30285121667438427428916898853554062e+01,6.98282483633406080574638469018065165e+01,4.21312273365257388264500052641775278e+01,1.00690509739441107340135224569595293e+03,1.92889193414203502182391866903283805e-04,1.07209316796205507927675924145828168e-05,5.23437005146780561764504672252261066e-06,2.34381170071068310639634099648011030e-07,7.94779263243897174962318867981706547e-14,7.95912608074023379960347918258127170e-14,5.66636468088251861406862314670884989e-16
data/image/0253x2.png,Inf,Inf,7.22976897441297483665963796827027231e+04,3.49000218890596363093431709887593126e+01,9.75168948900498339709430139932512605e+01,4.52512129643541186083854010560407246e+01,1.73645247641022799870642127024286990e+03,2.09975692253183405552177986077558568e-04,1.02073306098477538343293727673915996e-05,5.19352028118244092227038999934479721e-06,2.43551753635607198501983532658224004e-07,8.05093800617658739747424490843108975e-14,8.05978794589495044899950463912392376e-14,5.73481224312990631761384974287848630e-16
data/image/0254x2.png,Inf,Inf,4.46682387193671450449440869144000660e+05,2.31655275108670889002401874905504168e+01,9.03678442438645536009998373726035352e+01,4.98914266992648286797168266236007070e+01,1.46056282368911554639480579823214084e+03,1.42746542645925216894030152254037357e-04,1.02014906397881688398596730646383110e-05,5.02602490933823157061730909046978043e-06,2.51646897267018575029173980265065607e-07,7.73417126998991771857424548541316152e-14,7.71123232347368357478651876750331279e-14,5.39195806714271335318360375760391614e-16
data/image/0255x2.png,Inf,Inf,4.61336642530943169512286781357082739e+05,2.39505627532771213976271074711172727e+01,8.19144602080052615642361809221957696e+01,4.67217766525502649310870874559746016e+01,1.12395334751479315258766553555566770e+03,1.75199975772024467613176596945218227e-04,9.67084096424252923929290214773206979e-06,4.76110314880105412011451305918103098e-06,2.31155540422496129849755216278420693e-07,7.51668190140532544059321805111379852e-14,7.50642607752671414977245481318970208e-14,5.72619989960982546907305492123814652e-16
data/image/0256x2.png,Inf,Inf,8.57035725206761105833084039053931945e+04,4.16947364180978641907578221570944955e+01,4.79575937919517066864279313088646206e+01,3.70565246041566268137250216082767699e+01,9.44838350010952868014391594457702740e+02,1.88287303187896363830381226207069020e-04,1.19441794945598761148063139464323812e-05,5.92941401070873680197979489374214632e-06,2.41054530817234121952970269578628247e-07,8.76935193433662247117078015889165624e-14,8.76470020723323930333260452744819565e-14,5.78725191046703282798596387272199603e-16
data/image/0257x2.png,Inf,Inf,4.70727432817845713100756543912042454e+05,2.44800285394792196369573736941708661e+01,6.72707313123989000086359600840792463e+01,4.55697217886211084145237496500596023e+01,7.69385607936590486271022483133305637e+02,1.59108943981638296568326417236984422e-04,1.00351956454091031556354502647253036e-05,5.15246500228204480519100767181515074e-06,2.34952209049145490540012111903284835e-07,8.15246215067063741499057198686758386e-14,8.17940657064814514201316805134280769e-14,5.41330659033297296976428888481593403e-16
data/image/0258x2.png,Inf,Inf,8.98375455890187309739361331935776910e+04,4.36137441200694924339548341104936265e+01,5.93130960377075394685680021267216992e+01,4.25886699377342256307288385460646538e+01,8.16673036889558663438512888062714913e+02,1.99624054442980442893324436008470534e-04,1.08414545969513362739402033466894061e-05,5.26575186149136063877993025885568340e-06,2.35101460257888789954370593029449519e-07,7.87180926849695686025888232182167247e-14,7.85093194289056365985247363181760989e-14,5.79666616906601056261502810950814846e-16
data/image/0259x2.png,Inf,Inf,5.75666328685857054029316441369362327e+04,2.77784900630382042974677190716566084e+01,9.64368100149034078988917471768015429e+01,5.34079025576044064268812402659637972e+01,2.08920341887766690364979363021076371e+03,1.78092674580671442849883398713081312e-04,1.04922980468545496844780547864404659e-05,5.05152548224249021057303611522341204e-06,1.94246552560372861695047502672725162e-07,8.41666016328200038194407449610526140e-14,8.35647237279443597083843624865998177e-14,3.36620362057230509690181686796668156e-16
data/image/0260x2.png,Inf,Inf,6.73268563519410462922445107844052712e+04,3.24327039206991364959325668220274732e+01,1.03350850525858060695770358024792658e+02,4.95963574794663951824286890864962385e+01,1.75830876098039662696998447644571892e+03,1.85736986852223217499908445354413983e-04,9.28458053706891910442295816218865527e-06,4.57570812952770866528977664803451490e-06,2.43383096396823287460696412048134096e-07,7.44650043586043373993316066007207611e-14,7.43202318394669727768086422152248880e-14,5.79062733699194013256104362542721624e-16
data/image/0262x2.png,Inf,Inf,5.77319295245525804014049635646221626e+04,2.78610649145633082374359168515482759e+01,6.61773397082070479464190217343679023e+01,4.24104739696006887250230035935417012e+01,9.67269986322371147549522652982139479e+02,1.78744253214306775307937143869696238e-04,1.01974569153428985436665150749714800e-05,5.07841356353380753943703949181235511e-06,2.55135465570575656115261186045116114e-07,8.22772865597884599179166662785513479e-14,8.24656653498659926132584084184095180e-14,5.62531389390180085918783692572324019e-16
data/image/0263x2.png,Inf,Inf,5.92118789948046257395689345927821638e+04,2.85865295859228721068054416819904623e+01,4.85981797437103319802558695809771248e+01,4.06282248217253988654879277074329989e+01,8.12996699427705005181391002390779237e+02,1.77029138202963310292872126880902136e-04,1.18748829201323819737947495350172384e-05,5.65466097281562070741967046366287154e-06,1.99901424068556519038578871892923741e-07,8.04694911865055059969151641480066084e-14,8.02435716915009249321749686518981088e-14,4.19026839427933183910560338604613004e-16
data/image/0264x2.png,Inf,Inf,4.82815318391755544916122631309726885e+04,2.30877697460899789885935491666169075e+01,8.37776598994617702397135332287235973e+01,4.76500942024620899823726719829965672e+01,1.31417074375652437007569849560555066e+03,1.85957992904606472685130102880510139e-04,9.54568619847825725552996570211030955e-06,4.75911160003566985297159849706474516e-06,2.42460648636934057724809075155068344e-07,7.69778384800715273687745490786970803e-14,7.69207584777074175439963239069814458e-14,5.70780743132657659002012566196413532e-16
data/image/0265x2.png,Inf,Inf,6.83456705594596189576730557821221133e+04,3.29517083615637995065935138830282021e+01,8.43017460373255449944542164481189274e+01,5.07027175874389427570967603940990738e+01,1.67594498880928202027970941133543363e+03,1.80952626826590907738297684914291917e-04,1.01198340427471192015887388165129515e-05,4.95380157126426722357787614309045410e-06,2.47518407551169840251207471990572486e-07,7.61701559228066406802932101670376869e-14,7.59481063061069545164672788262057348e-14,5.68280483572946110588825604668215527e-16
data/image/0266x2.png,Inf,Inf,9.56227472508080932140499819557922918e+04,4.65806550988806751899461540019051289e+01,7.04706020780062233155659305845148176e+01,5.06056153852110031279227634342900331e+01,1.06458792952837860252215461828219894e+03,2.01273049683716838430753518659515932e-04,1.01083475906078308473747131612077671e-05,5.09765697805070375259076585462118279e-06,2.55434764966217763913252286540655438e-07,8.10992131853085732833352830446578960e-14,8.10972393102607313626525550163896018e-14,5.64264886473536716259499137001360872e-16
data/image/0267x2.png,Inf,Inf,7.15830415879953356980129141448556131e+05,2.64268030542848354969830562900889054e+01,9.03985841146800466804296413235860557e+01,4.78068759168471334779073307345239636e+01,1.48603200369919802399945152540244943e+03,2.27827333565234387317425286672250204e-04,9.84539240938853025269498939068150559e-06,4.80473964252705101132611388361576235e-06,2.34372585378450025963771157510144127e-07,7.54406117137554678077913830829465054e-14,7.52566352937436127364527944733978926e-14,5.76465445839461748652191110916471894e-16
data/image/0268x2.png,Inf,Inf,8.56853173121988139519073094213130780e+04,4.16174261351735119579794323199483379e+01,6.94835692132140391988878866423505467e+01,3.42585015896500246973510047957221214e+01,9.88501809120160314260365120824822074e+02,1.93883644054104919535870443485622021e-04,1.12862538488365116346842653567699613e-05,5.55685739236465204043444777259756974e-06,2.39041322410183528548681037721887730e-07,8.36597670777821459636474095455291702e-14,8.38145487484865561075359231749933543e-14,5.66701912801170583572293475463460472e-16
data/image/0269x2.png,Inf,Inf,6.85609535418573564839472785327579500e+05,3.56918666212817095035375591748481767e+01,1.35069944384740061702722664636233409e+02,4.78842107127814162580264965633152131e+01,1.80318471745286123304228464252973505e+03,2.07548502452536964009697606857861848e-04,1.09126109043215979535278481735478853e-05,5.30054372412152422277619182520832660e-06,2.05400793370887983327465969620867587e-07,7.65875803476387335662307310331761801e-14,7.67075851922080536195376296839763927e-14,3.73886973773978668286633334648499407e-16
data/image/0270x2.png,Inf,Inf,7.54108473897615930808343239986515745e+04,3.64812928964557768109729570769780697e+01,6.86292456357006724307447433865085605e+01,3.65897536632781912669985213196155421e+01,1.34506323385654381851655740585097269e+03,2.06506352897192038621349242732919985e-04,1.04205566667202921119966695773622613e-05,5.07610317772016269694567709561630885e-06,2.45061885892072257996528249348767154e-07,7.83723326943877805283405021537990194e-14,7.82396025524808082373556791252400012e-14,5.61018126700030680058433888831560436e-16
data/image/0271x2.png,Inf,Inf,5.85405874078784347204633220164104304e+04,2.73943981222416846201452349454911622e+01,1.67739375320480651511039765347423589e+02,4.26385963929603700619797610126694003e+01,1.15828129621046104741699709619425734e+03,1.30985225564047112455360332003490017e-04,1.28919330918520758651868708244016692e-05,6.45006722728242694894972421046817194e-06,1.81852913302100118894820681025931919e-07,7.99154265288798052972294475623610384e-14,7.98763211516928795910278311995476778e-14,3.32941068896267267370026546945900630e-16
data/image/0272x2.png,Inf,Inf,7.09378996201270864411078146828004981e+04,3.41934821892661294613450377084525128e+01,7.24900941784563601732690750359422369e+01,6.38395400495209804642117013106698876e+01,1.04814702063115724888705161675670968e+03,2.06619407644693409955381970018334166e-04,9.27267640219022694288716134269619072e-06,4.49536850393565962671393409162739304e-06,1.92682482365980268709354345951413891e-07,6.65926616691237874455121643629104822e-14,6.65590347267760962705948592908939930e-14,3.78308158931504972040742622407486783e-16
data/image/0273x2.png,Inf,Inf,7.97732040250390564468933131643013450e+04,3.87627975367721731263404744689340940e+01,7.46305354754694756069279973841656313e+01,4.58349002663088759783472822820736118e+01,1.32319936683371409960150105960524502e+03,2.12295093841505235585328185834001852e-04,1.01101630112386055954593143481730693e-05,4.96169047923772259034861073643968875e-06,2.45590344635632842790068714952111186e-07,7.68340518607946372240505601168666389e-14,7.66582088121489295381332019823624211e-14,6.18810870471437086320877394491536596e-16
data/image/0274x2.png,Inf,Inf,5.79690277234064698199672757338873962e+05,3.02672269841944116036460053397239313e+01,9.71121896562971940333520949959400223e+01,4.81201890352676154871666258978116498e+01,1.55349253611206420337544190263113964e+03,1.93144460172726436487049051443132497e-04,1.06372676844374163138629913778102148e-05,5.30371239671879276129282678380086586e-06,2.40025303280477245306469481996590085e-07,8.10421802246761854750104416274085146e-14,8.07167691346664935201958014723115525e-14,5.49344833560946561511298062313834235e-16
data/image/0275x2.png,Inf,Inf,5.08775277787619548192224544354841995e+05,2.25107353683423844400243519292738603e+01,7.50063170848077964666795395650224228e+01,4.95324413253677400599684024663697864e+01,8.52253299077515347423952864519393643e+02,1.37089180526039332451355022345555727e-04,1.04066184014841710432309989047003080e-05,5.23296920035612240276290254082147207e-06,2.34514612418839458936289494344323788e-07,8.05246037717915680459914938959040182e-14,8.05578877918833357027191155091382774e-14,5.28557533641825952033658613762343156e-16
data/image/0276x2.png,Inf,Inf,5.67672232972429041416771306007483286e+04,2.74251414343658546150683238720544308e+01,6.12362580762742146185763407959593905e+01,4.49584206816846889718826156254819482e+01,7.59843700328309724367171692918768253e+02,1.26785501241036723413585582115268481e-04,1.10605045821734225702518040232055704e-05,5.56449996483704740806756713590092871e-06,2.39360510394017658327352081145558854e-07,8.68480922758239740955672632286316680e-14,8.67652241285364704441489393292723557e-14,5.78003406971262138560823576610733793e-16
data/image/0277x2.png,Inf,Inf,7.11086988872046322021887888958627899e+05,2.62665007151009412849728779408026026e+01,1.22043761607069179782253038678859850e+02,5.32202566764570696514298840706538452e+01,1.79969906860675677150547173885353385e+03,1.83987055244750005692472682884543339e-04,1.12735077024906311609403845934287488e-05,5.58126932854375502581610987853463116e-06,2.38442990531317086538616131366428536e-07,8.23441179774504088942579444124628271e-14,8.19357291837947357342390997424648974e-14,5.42392610711972661215412666746378901e-16
data/image/0278x2.png,Inf,Inf,7.44327571970150168459405780533729125e+05,2.22799288510701087997648534401215549e+01,8.49866037826609995297807268142934521e+01,4.62338424733859440765664394397892528e+01,1.75648777418352379355465652673205132e+03,1.10039644797986894686146141568410679e-04,1.06988423794152627918328373657701939e-05,5.34532092049139391865842659094444240e-06,2.41567693871995206212500055785574908e-07,8.30188405205620084490491870419642634e-14,8.29092792784266374846504193634637415e-14,5.35470388182964823847021034711365795e-16
data/image/0279x2.png,Inf,Inf,6.18047601106137164325612753378056082e+04,2.97527797238989540308035628479744467e+01,1.11239293086098443704213324878294239e+02,5.28840717271314648586841827761882236e+01,1.68573580900378689029272571354052846e+03,2.03320165528426311998444973024361639e-04,1.05002778177373901367736989181977681e-05,5.21039216370968684910701201396485800e-06,2.57049271582508437769144764588343905e-07,8.00279005472914548378930984703409199e-14,7.97671927829493741973510777298403526e-14,6.03038273124725230675012917471401636e-16
data/image/0280x2.png,Inf,Inf,7.22885074951065313562081178865936535e+04,3.50128721271718119194425580085713591e+01,6.19381865006165084520192398910006230e+01,5.72828235750523027904834569871808159e+01,4.94914387539638048511796810322847354e+02,1.87372720220304451742258969890020969e-04,9.69154267842258978710998102074531948e-06,4.71234481783518894684605961369347802e-06,1.72170358920683403948336135739426462e-07,7.57309358365185152885910526490461371e-14,7.54242403229266326644913980974025784e-14,3.39918249335575881724783531358268298e-16
data/image/0281x2.png,Inf,Inf,7.41310055174738239953519000181327024e+04,3.59311068790019141597135650344535700e+01,7.68386174278409078003736826930536377e+01,6.78110718170067378166753575891810229e+01,1.10651823292569295162365224730704190e+03,1.71466318337611903238885886972529146e-04,1.04298575257282928095082534348814076e-05,5.02974145119420256452240788701124858e-06,1.76243075349936558739170629255801450e-07,7.71841031942161974333101405013525716e-14,7.70382401088804958325709626996675586e-14,3.67611512520607667803580136412645439e-16
data/image/0282x2.png,Inf,Inf,6.69934661272831879704830138880512528e+04,3.23957750975920212460735907849971048e+01,9.13761536117046210241036866756701991e+01,5.03253698271681260466893912789711200e+01,1.09054263105565974289337585033249487e+03,1.91323320563643669627621242786437363e-04,1.08249206618051789906050064599694847e-05,5.34613695880460611444968821911829322e-06,2.40025337919781354297762701049253109e-07,8.27083423580535262523920026378041397e-14,8.25227767793553441986883741067912270e-14,5.58987751033847439923297485381785833e-16
data/image/0283x2.png,Inf,Inf,7.22200031223734090614547016135935475e+04,3.49597798929169836997570041289949568e+01,5.65205429635812496637620444196405122e+01,3.24315783535810950599320175579015204e+01,9.41992560894113999892705937417022181e+02,2.03407424083505494287710563191072725e-04,1.12978030525259265930723343249978157e-05,5.67698425593948691559352055575682753e-06,2.40872209241453567100116068562277465e-07,8.60948832948282484789519497943099088e-14,8.62433046305453858792810428197302837e-14,5.74883199993194741180991345703816582e-16
data/image/0284x2.png,Inf,Inf,8.55708088011617203794638804209584625e+04,4.15626934801086740846375632691079590e+01,5.65186217293346822233654883373422380e+01,4.62913201769728498458653205486038224e+01,9.64329179904373699997265406558004731e+02,1.93567453331324124422516409817747702e-04,1.11750935968202443041892237483785436e-05,5.44037833058444366575435369553226257e-06,2.54278136004777242724224120782190929e-07,7.96440960002455172583353513387450655e-14,7.92575800628043645562455995230977526e-14,6.00143188344628965601079701270404047e-16
data/image/0285x2.png,Inf,Inf,5.18326649389558960014733794421965903e+05,2.68340621687893903038426167892447035e+01,7.19993004431009780708873681614441654e+01,4.89901575034592151572460391056301977e+01,9.41298017633984724989512548077586529e+02,1.85731936605023178810936897754039861e-04,1.01791396259227535247038873648536231e-05,4.92488893357467849292523719987318030e-06,2.37919947862849591897422200998674918e-07,7.41997696413538631476940585292461483e-14,7.26956101404538571126288665673849409e-14,4.79346275487544303920933562343506695e-16
data/image/0286x2.png,Inf,Inf,6.48964490509051242956631378171897327e+04,3.13133059235059815662374919632250907e+01,1.67726970932769629513592633347322333e+02,3.78189784328477045143812511815169227e+01,1.12177452408677918269868601682082444e+03,1.49789275627039556908287549359163241e-04,1.40287183258575262947894993893426620e-05,6.90639667662530366245594768581622820e-06,1.71263666556443438663363881082026706e-07,7.74275488536783187597763837527151878e-14,7.73313252269017913958571126415651329e-14,3.26281120384230799548055530329575217e-16
data/image/0287x2.png,Inf,Inf,6.20479415990753730683081139173346963e+04,2.98765330720458838935003779903919987e+01,9.73636370088004551374236797893693585e+01,5.35201931480199062314918040850828281e+01,1.76517314979327857742359308045034753e+03,2.07773926653732447565034810464199965e-04,9.99251777933539045367671507125533952e-06,4.92904809383651369338212369920258678e-06,2.56879568571983520631031371652798112e-07,7.65407262460344631380282027016683144e-14,7.62710823656845980617518052728012321e-14,5.63244600298285489909783910476238299e-16
data/image/0288x2.png,Inf,Inf,7.92412013819166486916987713740294018e+04,3.83702537206692808279357741488494874e+01,7.48180722123984707931321076916628769e+01,4.25326070053279136554457800578496396e+01,1.38059052562249455638758415824987815e+03,1.94539122186948223361979186602539871e-04,1.10399851166550930660008961176772091e-05,5.57270317194798075192174079878215287e-06,2.48603613121022208817884264195058937e-07,8.50914139411403431400893475698951492e-14,8.52085069904156179730656003910504152e-14,5.63380640345531164489770411071913799e-16
data/image/0289x2.png,Inf,Inf,7.59012591923873040163906660664709139e+05,2.27768108491756880626169101187633572e+01,9.23322969638761097748359884488326093e+01,4.17431328975848724419103759671362360e+01,1.42383314520978886063297735955465631e+03,1.49532152832410397789921517001424899e-04,1.08419093845117281869812790449153630e-05,5.36510248101445067444050550957417883e-06,2.34146146967666106625101514198841598e-07,8.21492237709246144697108893315026697e-14,8.21693333665748565426578376267684398e-14,5.63955628953265243651166779442153085e-16
data/image/0290x2.png,Inf,Inf,9.09733280940653545430934236255858521e+04,4.42161318159708605063281705659050426e+01,1.04004613700704698224471272669885464e+02,4.18694489810104301195598722966765093e+01,1.50048622334126602460251762429148018e+03,2.07653885768942970865600612746290507e-04,1.15938144415478010718116223541240102e-05,5.74109661076117097746216490242035529e-06,2.40133211251377460445889890442490143e-07,8.60561404411289960971542141294608796e-14,8.58406512168033820767393714707122923e-14,5.92111286857736536742142867048459866e-16
data/image/0291x2.png,Inf,Inf,6.97602773800400825401349938857397642e+04,3.36238277478250470992090360368554743e+01,7.94948002775142135664712034157480899e+01,5.59952117994433049707425348199768206e+01,1.73586939520707907422928922960747569e+03,1.90635997240739066385354631863321165e-04,1.05401836212509518907262609086420847e-05,5.18727046071174946552326055040081213e-06,1.86341083830701376265013613602700623e-07,8.32365969115057989423733314194907305e-14,8.46848639556680991036699674650269673e-14,3.37004976980793293139501918928147422e-16
data/image/0292x2.png,Inf,Inf,6.70274026358470504317372645378759676e+05,2.46951160672389618026866712137919910e+01,9.66092224502778949065984753874322677e+01,5.27252804313100789949038528565989243e+01,1.61772700525993931345398271115321759e+03,1.95959424125853921923729109842601990e-04,9.87196892859263844125986985120607721e-06,4.86413211777994857849512533467324725e-06,2.32913450527613451093196006102642597e-07,7.78326913733476519019916929915875734e-14,7.76244199142998075782729567083548854e-14,5.65227625941269628066218878765221444e-16
data/image/0293x2.png,Inf,Inf,5.27806051553314185047734853789159109e+04,2.52480498988533244508879971074828282e+01,6.70466932876211758797708365103543397e+01,5.84010314988788711644735729983173622e+01,8.17492585995918502690071291109242536e+02,1.88854294378293208163822650068173932e-04,8.76892462876160566731091634375119965e-06,4.19484912456045569348154861357309739e-06,1.93709272089455464162719629387319927e-07,6.76723302736547672215790731415045728e-14,6.75099427739096582552240605013676281e-14,3.55455581356183445110407390657848487e-16
data/image/0294x2.png,Inf,Inf,6.06755701176436041854233644224468485e+05,3.18110025983819235315166182872118576e+01,1.18541060797878786043529162548380597e+02,5.73366856764078395958382857883635626e+01,2.00597652913155823915068887715062377e+03,2.03033592345757797612857077055733966e-04,1.05451226951959750319162503490133999e-05,5.23722967823259038748816922754545760e-06,2.49894110551558216738911823014756446e-07,7.97132144363453229763826274893627189e-14,7.94133655433458177535444622433944887e-14,5.55072515556959726700995189863827660e-16
data/image/0295x2.png,Inf,Inf,4.50081229561464265707623461387723264e+05,2.32605991210452707175631491688498369e+01,1.09399811797683022176370001695784076e+02,5.33949709688040600361937879898504184e+01,1.81443332234306946198232472623282600e+03,1.97296939560984787474769664050106426e-04,9.20312609145893371590985998826707093e-06,4.55904795673316812783093051525541088e-06,2.34016766586014843301584198061790457e-07,7.36436367584695400970225082681377452e-14,7.32927573383274118997143501864884839e-14,5.62075482632265978210248327112697342e-16
data/image/0296x2.png,Inf,Inf,6.13091543157567655148769910272815035e+04,2.95590674059087359392727586799942086e+01,9.42535755179363053881663397867874562e+01,4.83984859513690878573733334998442408e+01,1.59828455828521849751654961877823338e+03,1.86051499131644343888763329473483167e-04,1.05699367924636857967860441569955244e-05,5.29829996686926374422085628741798545e-06,2.43303093776042463692195554297106085e-07,8.05579701229158020734707479562097271e-14,8.04778443808643553219611610062797410e-14,5.72741701017385025408517272780370850e-16
data/image/0297x2.png,Inf,Inf,5.62348658531190596619268092924893734e+05,2.92962553075969548496032725747394788e+01,1.05149710189388775122271097487127082e+02,5.12641644050794399259731516482080244e+01,1.77392056088674825889115691953245670e+03,1.95305922266605179281493445992642571e-04,1.05794886467703358923649061139128227e-05,4.72972366575978955688892711662230311e-06,1.74998732431927431857165829370625314e-07,7.53021654150830965961499000017647310e-14,7.50467345548607148730049680623638491e-14,3.36566178452527922009701893989763051e-16
data/image/0298x2.png,Inf,Inf,6.54903086820063445420150070600269052e+04,3.14942128828345691036327989224649288e+01,6.44755152288843096433065570709537224e+01,5.03953577433744477251673892588342983e+01,8.28188909024842775826235955259092215e+02,2.05242962735528706693138267697781908e-04,9.37721493098884525400770086291172892e-06,4.55740997671004280818491183492173668e-06,1.96594459142472941278530496698224173e-07,6.99876822200963248811953884564850661e-14,6.98184502130155105626884428322934417e-14,4.23567789938600323458312652688753141e-16
data/image/0299x2.png,Inf,Inf,6.95773940116605291299314125677382791e+04,3.35712758378025202711507540365454061e+01,1.37125939668703117685524040430857199e+02,4.87435879685014876345679715726515599e+01,2.75267628085470824498817590926779339e+03,1.91974092114159992530124469152844288e-04,1.08278337247314699537888328380266840e-05,5.41875918557109075467778239870111153e-06,2.13712153277195169732279320053929120e-07,7.90018885195961519076303821131923549e-14,7.99515582427535811550269653462227965e-14,3.95439525338990447220281997979099556e-16
data/image/0300x2.png,Inf,Inf,6.04012821892183690090519878539442200e+04,2.92389009592865538802183306419865514e+01,6.36221315299761489417435284490696879e+01,4.30397990908917570448329335661077633e+01,7.12119240776567689727398154219089429e+02,1.85401450507925700529035210759215844e-04,1.06191359833300626822363256652366131e-05,5.17793386410383648764621195530912537e-06,1.80387970560883445596090785964436923e-07,8.24255265354394376562838148788611474e-14,8.37358002558406545485880889845887651e-14,3.34968003634076381787107757681919326e-16
data/image/0301x2.png,Inf,Inf,6.12114332736913003299161922027353189e+05,3.19049672890374816199437745821252526e+01,7.49632606599477024062150203427476929e+01,5.01485931483140010828130500217697757e+01,1.24148567242185785294283034770218739e+03,1.87331703762111953784497984990399596e-04,9.06093057018694467228691621344300426e-06,4.36120757165200214749758152894946690e-06,2.38043163518634567107061079723342057e-07,6.96546444750140473873816255375419222e-14,6.92430463118613216958842440478929712e-14,6.07930570507117591484813319100433942e-16
data/image/0302x2.png,Inf,Inf,8.85869797652317871284041068871385191e+04,4.30037437570011727841850140149067522e+01,6.07765596566067514077621145708496260e+01,3.86201979518564331430611398175738060e+01,1.01754350161255969544594933781534863e+03,1.97879988115454080568361350087855232e-04,1.04817305632553846368824470782845210e-05,5.11494429933543561889204455510089313e-06,2.34563806266817456476309397634781736e-07,7.83279993659461111083854284306043069e-14,7.82020525170286518278295995558025088e-14,5.71706997404310280446061294518090034e-16
data/image/0303x2.png,Inf,Inf,6.07905063709387644018520139599987173e+04,2.93491882078647766375741143299272549e+01,8.79321077698970829397482560084566523e+01,4.71325840397897324440396536421816776e+01,1.44966312288661104114184231441190288e+03,1.80936003474813128687842479365592085e-04,1.06874678071083997451857238250063109e-05,5.37120612160285453412671883873397223e-06,2.45224656858743647215319354609879768e-07,8.24956250288906962466242090886304423e-14,8.22523510650521414595664303751282081e-14,5.74728094646726678033048187151124797e-16
data/image/0304x2.png,Inf,Inf,7.30500382053227232789049012012913143e+04,3.54405176737790784543338843321868061e+01,3.32797735706911294234536446240087308e+01,3.12649174853470104868568147206680418e+01,3.35676051549711734132298692547402787e+02,1.66262445326620926616740188986736971e-04,1.17014196712303275710071135086659126e-05,5.77968166784842236663763192819005631e-06,1.87272998316453271922091970107594401e-07,8.43509170317194087156106860651680350e-14,8.41529566179490041057180253267194773e-14,3.62128895875753918957290384243651260e-16
data/image/0305x2.png,Inf,Inf,5.05378918180087754977547756471922638e+05,2.63613553881126433879258418640666738e+01,6.45771339445979228991126923523339973e+01,4.24215662688556507720651609641211432e+01,1.00783813589795782912146273863834905e+03,1.70319261909225193304306886476245660e-04,9.89413157491620430627874804041384210e-06,4.99221004391259946720254091871164853e-06,2.40650226078290647835625585278946504e-07,7.96255344006961659439682394959280744e-14,8.00014659054985903734212578199172064e-14,5.56223569064438909199807341578199903e-16
data/image/0306x2.png,Inf,Inf,5.32988474730413594899864793474618139e+05,2.78466032220846289523204816368357401e+01,9.71713858145284924354068435192916293e+01,4.81309321822242673093585796631624721e+01,1.28717332621505064950354420499065737e+03,1.81747814231066630730873566211454541e-04,1.09806464072924163153107174924182497e-05,5.48008966094383373448927977665655065e-06,2.35747116408404042786598624069305679e-07,8.19951449623630857208636592024061648e-14,8.17001572651655455731790343291482855e-14,5.68675571286404307719029481114558806e-16
data/image/0307x2.png,Inf,Inf,8.53559474066262417338058244077888517e+04,4.14623876123866356172004370062959608e+01,6.75379141423969774524314957262961146e+01,4.53464281293759296622476172876054150e+01,1.12904322672518888225482251724840867e+03,2.05782374694474841724164646710536824e-04,1.08960041993651237127143242828741647e-05,5.26721891053298271167696213565074108e-06,2.39524254898085798620656354627307390e-07,7.86864706984465507171163384686455523e-14,7.84785968733234138354733287463226813e-14,5.73940782475223304391577252956407607e-16
data/image/0308x2.png,Inf,Inf,5.83403154151161100186201324077307741e+04,2.79962767489546020767332335262786208e+01,1.02685844298180101717066357403162920e+02,5.33287621700975141539959786928377761e+01,1.76244793412922631191031826142381693e+03,2.02889850883967937764857677242671933e-04,9.97972805380238392217990459124455546e-06,4.89583355888744938391658121170107303e-06,2.49563881831427118294876293579298422e-07,7.66878959745500378829577699645408259e-14,7.65430593547926709557094816845488846e-14,5.93407404111284847425099505791034123e-16
data/image/0309x2.png,Inf,Inf,8.72961378774909694908831848377496244e+04,4.23988656757963596210447971557729503e+01,8.16135250834092345116569896182686105e+01,4.65901688760420625800521906695047656e+01,1.36199006640309170232600793166887048e+03,1.82976735589630515494303884293077462e-04,1.13758417807214617629004598678684357e-05,5.53139237432302424846278387098207747e-06,2.39185427314782121104558550079706813e-07,8.30215692975292251524976622031241406e-14,8.29954298036501177787822845167214296e-14,5.63233859162423522692574639477519254e-16
data/image/0310x2.png,Inf,Inf,7.00404818452259250362267278353454008e+05,3.68268650513933797416374213534284251e+01,8.05876436368024242175998653884908941e+01,4.80538499596200876728275639959840938e+01,1.33776621922184325318325155362141678e+03,1.92584560805449165033268976845338330e-04,9.82469340618985501712629330693858091e-06,4.82204478278755103646951999843932870e-06,2.34084465271725045584542325607623655e-07,7.48267250591870835423652287668073610e-14,7.45689232346465767894539072642407204e-14,5.42126681589761035946227156581811828e-16
data/image/0311x2.png,Inf,Inf,5.19804239864596640995125246032657871e+04,2.49196472426197296340045190039130835e+01,7.41000235877118306526168547159613387e+01,6.64400629970776845868167845833401511e+01,1.00206670933137762622408072760350459e+03,1.76445608560397662747854645501071915e-04,9.77285014111750141956842682862542482e-06,4.80064872365440419543195462839354691e-06,1.92588858187836429473146453787009695e-07,7.51006101485649695509135326847466650e-14,7.50816564436604975271837585816262979e-14,3.62609894888538579038525871678886772e-16
data/image/0312x2.png,Inf,Inf,9.15018458345424396500367211217246023e+05,2.74258885726176252275394745641134777e+01,1.13950737647637363838529926914560349e+02,3.92762927133321147005687914027059930e+01,1.49104370603244829691677669786339534e+03,1.88347063313865422011795325483620597e-04,1.09916823366663658710535371438570264e-05,5.34300961332700878542690405527432126e-06,1.79415315289211142965131840767898405e-07,7.80685093219357468489015287407811305e-14,7.78151721487200916465738859968618065e-14,3.59055938421600265541885621567976196e-16
data/image/0313x2.png,Inf,Inf,5.88782419124365364242174504463483750e+04,2.83428278746031573883251014602824892e+01,6.63363233071059583929741403333441677e+01,4.56719579154163238349543306290836972e+01,1.09870432318911854274512514788219452e+03,1.77310601284518946810144944221876707e-04,1.04790505140038660394626726423254183e-05,5.24686514397030824239729253957706449e-06,2.41923705078108581333741896030178532e-07,7.92958287801758271405994926106366815e-14,7.89895528351913249659708805065012628e-14,5.82841674819030737896650018587378822e-16
data/image/0314x2.png,Inf,Inf,8.25306566660687407913119793072654214e+04,4.00367409461171013511042097762013099e+01,5.57884281594803538527225588947471232e+01,3.96890461751751978607292712655719508e+01,1.32154314104061562545652386675378603e+03,1.99379946571780625916598546249079251e-04,1.10114814804833664424108818537033717e-05,5.41078147265545839241361009790923559e-06,2.38102589262004516559914216426223223e-07,8.06818602943365281322776967731946888e-14,7.99646768992088379679790833622942110e-14,5.63378058089777253359456874742673918e-16
data/image/0315x2.png,Inf,Inf,6.60391796589582446708249918597101435e+04,3.17417225147142682769407899183347880e+01,6.95121427323607644140181952012189221e+01,5.58209726693059004057913624307122688e+01,1.01545023890447519173983683632569028e+03,1.80687216062988168146331947156763779e-04,8.91989445152285625656239097102005589e-06,4.47695349108360368166826005764333155e-06,1.65865285866662896855311936197333864e-07,7.09661393826563107566417861178145325e-14,7.07681973684411773978406407334342108e-14,3.65832144663273697258350633705427837e-16
data/image/0316x2.png,Inf,Inf,6.00864092470459765738900383084169700e+04,2.88735417247312499089808955592812902e+01,9.17468052561224772912890029578821107e+01,4.47696482205091455939311510133959075e+01,1.50749243087304684212687864974605716e+03,2.14720089655927989534016424108346519e-04,9.89273162542341404439604312804196573e-06,4.75689726203610703034651853976071587e-06,2.03547838603203539280912406019032330e-07,7.42487698153661076306274344316353592e-14,7.44582890873826906243714794776457187e-14,4.28342573633852673417585668930022003e-16
data/image/0317x2.png,Inf,Inf,5.73289957267216500165862319417113849e+04,2.76045345646985835602516748157885202e+01,6.33065152511595231324797799013440396e+01,4.05745368411460584428584201919146627e+01,9.44310436279391928930519312184877608e+02,1.95141016208250225621029668906963678e-04,9.96291838371850705694336181978323123e-06,4.92790611027391149056967936409867955e-06,2.65055820985911731710435319149301329e-07,7.68896583563079245366204333529289973e-14,7.69898030463606239569609601758032128e-14,5.60279614556200082034034493414346390e-16
data/image/0318x2.png,Inf,Inf,9.81320586236017657482169734171027376e+04,4.77177635211764768559717666051892056e+01,8.95149654245589079076576685742279717e+01,4.41642871575714255929908010829634764e+01,1.92410028031804898645619130805615821e+03,1.98961109254605583454720591740275665e-04,1.13469726918867672343487325885871013e-05,5.59283839117042422320508340308107865e-06,2.37325659094122360228118946867814157e-07,8.36827668986681630415988546895168348e-14,8.37946226616170889379118643519014247e-14,5.91779140905088685415231893230105775e-16
data/image/0319x2.png,Inf,Inf,5.67481887686979520349637250507257114e+04,2.72953764654523560909998146075086371e+01,8.69162448952118862110605821866828748e+01,4.77100043468792379844273373923869048e+01,1.19361649723586262462377774083112251e+03,2.03549341178228989718100123869357693e-04,9.79567620951710651849968137062704237e-06,4.82506576748704667232402493190229609e-06,2.35397710139084581957938308160626434e-07,7.57930584891826974711395307063465904e-14,7.57286789797108150095162049545336461e-14,5.37538217845357597798867689127902251e-16
data/image/0320x2.png,Inf,Inf,4.81268328681095553513765720877784639e+05,2.57171103649441806453951572362932466e+01,8.11040973846544143782671162948516478e+01,4.65071611428415676568251026003233346e+01,1.38400118379274961793237488423196639e+03,1.78941009338688397671031271195078806e-04,1.08097142837393698682044268415188508e-05,5.26252637314429690398719074974460092e-06,2.39226356802745110306925358788997271e-07,7.90729259553998885762368488623684937e-14,7.87564939681178559629481670816015497e-14,5.71250469979747183430166877008534730e-16
data/image/0321x2.png,Inf,Inf,6.25118752350635510721322832744835792e+05,3.26126847869724687142537735074743004e+01,9.32824240766044363685695132275707763e+01,5.07724887897600092855459966752792200e+01,1.72325609293372899427073737930466218e+03,2.22739326689452031461659232457227502e-04,8.88203510463277396446198590144104369e-06,4.36886415528070264218574911255667382e-06,2.47740826545467553850590193888897004e-07,7.08597445013508348643172287374190814e-14,7.07253827282959023344430034941785036e-14,5.53583198569087344544518551128877466e-16
data/image/0322x2.png,Inf,Inf,9.03700387281170334775303632581919825e+05,3.33045201861310249511839215899358962e+01,1.31286343227625018597981683880281122e+02,5.26191282279880635632352857067447606e+01,2.01724700416473291298408059951832556e+03,2.06581974631455487987230070656025651e-04,1.09172037872926947536561589254413797e-05,4.94059038351548867347777371437936412e-06,2.70810738825962753161325810044195789e-07,7.41111423388368646240207972077386531e-14,7.47868265852583788260193681800962007e-14,4.70097405486304457378862949009998117e-16
data/image/0323x2.png,Inf,Inf,6.32425798896765751119726197487026707e+04,3.05065355699950029893211563939104767e+01,6.67092481907424118157403990920006510e+01,4.83557011547287101122897162149844729e+01,1.03394203407538671491492666374838936e+03,1.95768264754031101222387488829692016e-04,9.85703564135816698654342192531637859e-06,4.88602258021683457667346659081247351e-06,2.46425114272255227686504200702178981e-07,7.64525824392931619985052267973014855e-14,7.62982983351057821176789419810350567e-14,5.95788951381577143236633908026349705e-16
data/image/0324x2.png,Inf,Inf,7.55555537469265318208698308664572371e+05,3.96095851982974996617105636522086498e+01,8.88964767332912375590210623885524811e+01,4.49138715997786546397116660116586682e+01,1.32686208410214958739074663038778892e+03,1.94219387025073274738811148815664756e-04,1.04967293375762541498036953491152607e-05,5.17210195901087725150379239634864057e-06,2.29646002563929315694456744326912021e-07,7.94163919802615590735081143738213442e-14,7.92700569977192428763831570264927318e-14,5.53228225322600729274819881601369201e-16
data/image/0325x2.png,Inf,Inf,5.70931003873245937008368297018988958e+04,2.75342146699886568850912329034052174e+01,8.20055553511274603863112045237140223e+01,4.67066021770905499338817151993119105e+01,1.20874591558911294713663616144852792e+03,1.87111997197259736085880623913262688e-04,1.02162819746070622782858383628351726e-05,5.15505365300595861956982648349029211e-06,2.48957244611006973680794048031973559e-07,8.13075197592521636592347774291628777e-14,8.14106167635568067333110218644476939e-14,5.77309075475343397832017021844384011e-16
data/image/0326x2.png,Inf,Inf,9.42804180002187094733625316279956031e+04,4.58440340129759409128594860829298514e+01,8.80976880326951453024528836922431330e+01,5.42843970298363443592256850292725424e+01,1.77060177153774864308028425829086393e+03,1.92246753129759167995596720806093190e-04,1.14153678401383607484956484635634917e-05,5.65208906387181027281592735774374452e-06,2.38206523096485505316342968619543144e-07,8.35503003127824671353893472313746538e-14,8.33205713390266733528760233201268585e-14,5.94790431126506525298019308859347349e-16
data/image/0327x2.png,Inf,Inf,6.83342730220643057221458257367111180e+05,2.03631186132064712944487186850692645e+01,7.67504438675358147138416091877308683e+01,6.39856816671366014687960947218986263e+01,8.90931406132602748756224772376416203e+02,1.67890169254156208298354499844523637e-04,8.70963754302645010214471607394287997e-06,4.19658571085831009735479158876076901e-06,1.74587875638825140487150403000155335e-07,6.66410898075123011683203337458243189e-14,6.63184666205191862037858226762412411e-14,3.22467903324221563147866171773738475e-16
data/image/0328x2.png,Inf,Inf,5.58705225894639364224806837743532668e+05,2.91944650744942448839416510902772936e+01,7.93663174785575239531420344086382957e+01,5.18211862607525290993958182402550045e+01,1.16634915530214771969813103053758493e+03,1.96231028460774850982656215001522095e-04,1.04941001131742980840395801748629268e-05,5.25517895832264987894776717222915397e-06,2.35975076974833362328475470798937593e-07,7.98275961612298784962213296803284947e-14,7.96299687919466363315156478979985164e-14,5.51855884334720036706078594689645721e-16
data/image/0329x2.png,Inf,Inf,8.51005458185650717517099289781600808e+05,2.62592080338546794668815452756598896e+01,6.73243152658589412870569435274565875e+01,4.65759564908525977575815964441357981e+01,1.20416290907752877703864171663871662e+03,1.76350019945121132277370357849082235e-04,1.04673893063906876893299489994848199e-05,5.22403109488631860198724659901882917e-06,2.50194638401916964911523632743493448e-07,7.91076766950328790702341876497961224e-14,7.91309514315166951884319932948509364e-14,5.81331173547899635777957332125956705e-16
data/image/0330x2.png,Inf,Inf,1.40136424947114958131472616548436222e+05,6.83891166883182230124875818589155040e+01,3.36158130422054659697340446943719398e+01,3.56234155797606846119156816032038633e+01,3.76470678110867319740420995185192343e+02,2.05864945871565929674468699458487575e-04,9.90916626640332365554582555020150557e-06,4.78331486481318017215701251774070318e-06,1.85491214021375302576123345918487988e-07,7.48934747044087240325650358954552918e-14,7.42496540813716463204061222685429662e-14,3.89170584047981721357772920981399755e-16
data/image/0331x2.png,Inf,Inf,5.41357562536626939458778470265278309e+05,2.81382319535928153239130241181604433e+01,9.55853072342790763543708442478619379e+01,4.53143838900151887852870595775055172e+01,1.55350707525658779417214227130760256e+03,1.79896423292237206325089002203877604e-04,1.09376414378467061300215802466846533e-05,5.38427351026846012442368124269931289e-06,2.42527297207953882231412191389300076e-07,8.34936312342627908736386682516071132e-14,8.32090225429587652069664302674970808e-14,5.85289402874845370982654782470711114e-16
data/image/0332x2.png,Inf,Inf,8.94296810877488415527284193140202853e+04,4.34065248153366816537387144098003472e+01,4.93632347382527587020189579978391172e+01,4.15967746360623010419240134853057290e+01,4.53990255234214586445311848053408515e+02,1.99783742057611951205120482696104090e-04,1.10782987510444030723017832485926659e-05,5.40706072650108786774714827824810639e-06,1.97115320615578379529652009125346499e-07,7.80617455718589490573181101790663046e-14,7.75711157869736280008082225949191547e-14,3.75205868243010180701598436260928156e-16
data/image/0333x2.png,Inf,Inf,8.14632990464075681920564409624191826e+04,3.95037776552331226457505429377593915e+01,1.11907158119817901281867572240102591e+02,5.15189856766703299602756941724771328e+01,1.71529846376964628073677629339099437e+03,2.04418766617365764813655822269105616e-04,1.11280730031155430977873123609494772e-05,5.54070204535599609556942987768330467e-06,2.36558152179949436760694665013782447e-07,8.23263553449444956609680714245620749e-14,8.20120722437426708663173179651088081e-14,5.55015905798632967705660370100788325e-16
data/image/0334x2.png,Inf,Inf,1.07531273313409101976560301547140306e+05,5.24034713033977053449321392400376897e+01,7.85381800162897888178619737756902628e+01,4.16834914772072062137140988442371836e+01,1.30748828879073520545753062768202828e+03,2.05853643906078986650025284667480067e-04,1.16272088220887416417846936979533311e-05,5.72365523409421352094336662224831703e-06,2.42106285069202326565691525897118179e-07,8.24863674240455539980859136552589472e-14,8.22944265243088626519311891431037845e-14,6.31787196337500285234838717431662361e-16
data/image/0335x2.png,Inf,Inf,6.57032237136727142803829955759136463e+04,3.15840498154059280659278144934136460e+01,6.29959114463073015633699605393456547e+01,4.54104944226953086890646017820431510e+01,1.00556707579728538897943316438946123e+03,2.07155859481084961383929242300200087e-04,9.29922945560384429408207566698005524e-06,4.38853698832809158943202739524654829e-06,2.44899941737413851653003733320351592e-07,7.49864392874259501574416831012609424e-14,7.48153865410153439083331603654058981e-14,5.22868841216840506708930926556474427e-16
data/image/0336x2.png,Inf,Inf,6.49985070235498589246870723656168705e+04,3.13469534754772518546879010513306041e+01,8.39881676323461803278463509228825544e+01,4.94785735194374250703158444195828688e+01,1.52186311419666799349732477452307710e+03,2.18391199431442266433776660594209591e-04,9.90721794511537013383360756668727045e-06,4.81202189921305421405558814132843271e-06,2.37711416228717483385014331344125139e-07,7.56826582416101484913690002841623136e-14,7.54421340719555405929216577440812825e-14,5.77017528451820371815658910065746148e-16
data/image/0337x2.png,Inf,Inf,6.68401262818870718686262470476816292e+05,1.98591963262876815026250344801386905e+01,2.40360992599383154512960792537111131e+02,6.26209685856855622114224317696916013e+01,2.77896244669401833462369923717081160e+03,1.54147272349385081618855805817380180e-04,1.12453105104017672976168836259905052e-05,5.37188089993960527537807668546447757e-06,2.18901981529711686895979793222271699e-07,7.57874717385082202933284665246259841e-14,7.56318634323228537451135811867445732e-14,3.78546159438500853590371056745123445e-16
data/image/0338x2.png,Inf,Inf,7.49831884058159768219491856828431817e+05,2.77568291020267837796146305160767466e+01,9.03805631409667697645102611855109362e+01,4.93407441986717242823333644422312596e+01,1.56664715038336806393180319077149621e+03,1.87153147619338573644469867705733922e-04,9.58305188644543779355578674586762428e-06,4.73905238176882062794202761100718732e-06,2.36561876960727352141827009175115300e-07,7.49067181712656846490726939396536079e-14,7.47454345930914032712724295706402682e-14,5.12808713509493763199653705656608704e-16
data/image/0339x2.png,Inf,Inf,6.62868583257591643869667720422009406e+04,3.20124186859156558975789479908236817e+01,1.12337292974014110344285226980233404e+02,5.28824784986067237690275635964541733e+01,1.37653096110135151132122615428744488e+03,1.60197138805258366163792042415703743e-04,1.15882458390074528480419642304800919e-05,5.74338840211947041559245825324940994e-06,2.36726141613737327716816123032745840e-07,8.28104830111361708208384270842107537e-14,8.25378663359202867050076804985105590e-14,5.75417598293175659830747584643213891e-16
data/image/0340x2.png,Inf,Inf,8.21789753093345433301377544188798698e+04,1.61755366304055111040600555318722823e+02,4.11172307405787844257960439728177039e+01,2.78272109820677279968187137557624459e+01,1.52606276540679633398365671607901311e+02,1.92767218630436229190900210734601966e-04,9.15417055334927593265319642615867040e-06,4.45479155583468480389549364793099184e-06,1.94270737311433199459844048868804582e-07,6.12460985248494232865120664416822683e-14,6.09038209749968798366584149100517926e-14,3.96753021235180247312131264404043204e-16
data/image/0341x2.png,Inf,Inf,5.25640756154458903120417533409058012e+05,2.43461790054176623941625003870546431e+01,9.37394872606852543705713536892762756e+01,4.53933358630248650906848512151361949e+01,1.31102627847881120796318556157969834e+03,1.51476135285883118321548148047442382e-04,1.03193720285172512821533726850486611e-05,5.03300228226271239357658782427032618e-06,1.77947270590746578685766137068325596e-07,8.15646706096881715661341189853894366e-14,8.16274443271039659067463236975507329e-14,3.37069895709453545184725690147202628e-16
data/image/0342x2.png,Inf,Inf,6.59553322849485813537475882474599763e+05,2.43070356359086622477747455688911517e+01,7.00438260106544268200556727592901314e+01,3.66632003755425287041772917493162493e+01,1.19058668110681249321128518169609691e+03,1.85312202979749471724883059550149729e-04,9.83916279900990988913531374265549821e-06,4.93359591711277808502300191728212722e-06,2.33068989890387317812110528805359036e-07,7.75984419735463119610287184038190985e-14,7.75819647161592082778472558758515467e-14,6.03694539036695418587066263806527174e-16
data/image/0343x2.png,Inf,Inf,6.34649467236214019361626768630658294e+04,3.06591535464167111431105476700357058e+01,4.65219380924976587459336959946724355e+01,4.60638135613434330593662564207184984e+01,4.17307089773746573566039584934235812e+02,1.76330860626360455403769384933731324e-04,1.03264618158474400617264211873086135e-05,4.84025887536354684667279794498024216e-06,1.64393682299140173678990110200475669e-07,8.38457217410443688643996161770929909e-14,8.38213830145266058052854744927518012e-14,3.40128841432738645455030051306005418e-16
data/image/0344x2.png,Inf,Inf,8.32723925632117851330710104984064388e+05,3.21442441278664508752805611460549976e+01,7.41458302087140479240028777213938144e+01,4.78183625810453389058100977420307355e+01,1.40502500360869989139476912736192693e+03,2.07811649165610309523594629259991030e-04,9.56395685627487696881033807739868944e-06,4.68544472299143604810136665435452713e-06,2.33821551418668207507752709424909358e-07,7.44261540872975426622750416244589376e-14,7.43702858010737099288294853927195417e-14,6.04477348632371510000488635482754251e-16
data/image/0345x2.png,Inf,Inf,8.17424942803841370646401668735432046e+05,2.45230988672005225474628814815664228e+01,1.10293910939679392552870214258388209e+02,5.57886354827593998145464250581419795e+01,1.81713727652728943030095511268070572e+03,1.96414696566202591529959170673819475e-04,9.36736746249362038435444854197658256e-06,4.58112573504921010076102101006481661e-06,2.30204794922635174607251746208866099e-07,7.36415106491228340576369860335953179e-14,7.34602131225663978118852460400463373e-14,5.39163749368319545882471613595749275e-16
data/image/0346x2.png,Inf,Inf,5.14446072773374567023617533705311249e+04,2.46612277705897036532242227709479859e+01,6.48189126550578036661534279313876385e+01,3.94645394451005382013627926096671955e+01,7.50599935195451408296164221283919771e+02,1.86021378412931834267724320015501150e-04,9.99947834839798023818446556149235873e-06,5.03003593662826235184410704600978647e-06,2.39098127998880688055805002271157925e-07,7.96123319655930262571508725177243705e-14,7.98166408333775715886993360154198792e-14,5.78903011319278748080330910987485822e-16
data/image/0347x2.png,Inf,Inf,8.11424828406022205073307148985083371e+05,2.41784981743002934941494971343191977e+01,2.19697822392568280462049350142230490e+02,6.40710770232098481572699665255036311e+01,2.13185238570540383634472277952471022e+03,1.80086958579510441602748974479752071e-04,1.12726213511550161456867729449466538e-05,5.79134906248534874489441484973088246e-06,1.98684097205704813748162488751984837e-07,7.61745979583559130709283809013012194e-14,7.65820226115025121630837369814227794e-14,3.68204912455035126424280156631868915e-16
data/image/0348x2.png,Inf,Inf,8.51699773531109812988463591093172053e+04,4.12682095793982539762012125692817931e+01,4.04974855960910138098075186762093130e+01,3.57680253234265446658631412036234775e+01,9.51562425481010536794190996657923825e+02,2.01212537688580988010393719637393407e-04,1.05801289321501915914020226882150769e-05,5.29395783801356278731119721769588365e-06,1.87098877169223626511974587326821235e-07,8.23042158304889117684210881066615015e-14,8.34232481286217297978780048103687444e-14,3.34332140194861336335548636980719776e-16
data/image/0349x2.png,Inf,Inf,7.21903260172704327606717473831808914e+04,3.49329353134784109473836865401319251e+01,8.42209114549000459811123156012756323e+01,4.18989662763930957517297421930425823e+01,1.58141923824025694496886482265107116e+03,1.99916477784173055690887074638197801e-04,1.05241748272722738385300551472028099e-05,5.19347870290374251131438042570697500e-06,2.24706480435270595528037099510905297e-07,7.49656657985483276769650516699574792e-14,7.55559631144450591061821526693546945e-14,4.06880564348971264352773036374955352e-16
data/image/0350x2.png,Inf,Inf,6.84947204707375994030066223912007739e+04,3.30726813662507187427522707521715464e+01,5.83037108823849788360944799078930800e+01,6.58898264560307898241891199124304982e+01,6.69228543301253921888639742698638964e+02,1.77638720288319849003432853423422973e-04,1.14783311391010375806326414633950293e-05,5.66857912122878514429422080344040332e-06,1.95230811036042534089461806365201431e-07,8.43600307218885388839211740568880724e-14,8.40700009311103842824269464832311912e-14,3.82997781048154568053565977058284880e-16
data/image/0351x2.png,Inf,Inf,5.29395482249106803485357038192503865e+05,2.75986331595358419347667065867475960e+01,6.97422296351523187753149126621391169e+01,4.24619018692162625339380254641095901e+01,1.17492530815246791177420809813438717e+03,1.93203487347457953993542014793813074e-04,1.01830707932854788205162491929058200e-05,4.89029336937095908358774723030813347e-06,2.47432102495404735909406528262107996e-07,7.65802234538735346036768081419323476e-14,7.63510479262229058286565862270199643e-14,5.62255566131942320217689601816368554e-16
data/image/0352x2.png,Inf,Inf,7.05008211847533510200864941846457163e+04,1.38447775049866104268551709127492334e+02,4.90569760620258410012085542900105991e+01,4.28410522337702099060920831902038083e+01,3.10219276162604549643031780264857033e+02,1.82632952868184602340870743242485170e-04,1.00147861669046275472742263168473551e-05,4.95701311852488018886471149337578418e-06,2.06164258264077883129813611561066380e-07,6.79648373394935829767211485343870645e-14,6.68442450885567732554274631450833304e-14,4.60487498776608354620837164051708068e-16
data/image/0353x2.png,Inf,Inf,6.91843404333107757067738095737057315e+04,3.34941446952831555849355246067680416e+01,1.48692607396990798823243260737386629e+02,4.08832434082832649613789443995572360e+01,1.17923026095581805296436894472952743e+03,1.90230209703120808778567313013020494e-04,1.21475149546408192069458301892439189e-05,5.99721738941695980765705945392033479e-06,1.83070091557247879957533533505802895e-07,7.62606790712920024913077311095396612e-14,7.62981755222675799507208970293920999e-14,3.51268745693343567100319840419772650e-16
data/image/0354x2.png,Inf,Inf,5.56016471380250010459060756484899862e+04,2.67265661060937949931885277180968636e+01,1.04845585348700616530702514533690677e+02,5.19967325384174599854258925260162974e+01,1.92445756416661558487076915579796222e+03,1.97310155340573537514630192931012696e-04,1.02123524684587752856809640126417337e-05,5.09402007236147937252277398738553893e-06,2.40195432855983372935773997859541776e-07,7.95004823223810104513444895670144637e-14,7.94516899624440572562710023493865132e-14,5.55840418109765798234886175849555742e-16
data/image/0355x2.png,Inf,Inf,6.56466926378489728110979096294577389e+04,3.13610393628536284331354813702297092e+01,8.55084684593892433485398413225466094e+01,4.73102463962233332494879136151501631e+01,1.32403386937815781721346442933815295e+03,2.03036381625153609029503045085220554e-04,1.03672948796213026985947804866693909e-05,5.12526726110388890754151215024761907e-06,2.43793249680020894449562544400315674e-07,7.98133432258288887825548619642669910e-14,7.97473937713702619337439294372178694e-14,5.64031366094197120937687341502366539e-16
data/image/0356x2.png,Inf,Inf,6.20039593307082759758510845627520834e+04,2.97704590429166304798827195955026458e+01,7.04849599959463818459356149305954381e+01,4.92513382971283418707235667520470604e+01,7.79673621772576117942777468164153475e+02,2.02431558749114483649376461940481003e-04,9.75209830245585653088689141787725931e-06,4.73500003995479972952772704268209999e-06,2.49944115362252762732555609570409552e-07,7.85617788692594238251195078737053767e-14,7.82373017251961309646968769356957385e-14,4.99090970511040471779206621842276463e-16
data/image/0357x2.png,Inf,Inf,7.09667036744550656135273044934926970e+04,3.43406367639093901156814350259149525e+01,6.47708027849188841415105114200081011e+01,5.24861015079421406937921391832842699e+01,4.84519521387551763075954647942766509e+02,1.75846623662753981744579520398742781e-04,1.06186846882678712183505948338196916e-05,5.26448672963991799595400732275427403e-06,1.78806722168557827564710308878002384e-07,7.56094205758182148955901761630314677e-14,7.46542232460902314979352049993058487e-14,3.44768445166609375884036116875823575e-16
data/image/0358x2.png,Inf,Inf,6.76190187966165679020931305260803558e+04,3.27178448855500888336514065727074046e+01,5.65790118502922648422277005755644964e+01,3.47788602288256658849525879875780975e+01,9.03337628611426995387421984482252429e+02,1.99566020423198287376200108156866906e-04,1.08986798461664475802519488906939375e-05,5.45439118332373019846655162151505107e-06,2.36986863375819341641527478464241347e-07,8.30009747064475071763124809096206609e-14,8.30579489063370975132459513748341160e-14,5.53367522971178785840577369717137059e-16
data/image/0359x2.png,Inf,Inf,5.78909988983039564505864097094331749e+05,3.02359914868867557914273069285955865e+01,9.76926832677212034808276745367001418e+01,5.33057779304190123351198247719008902e+01,1.31009386953595664177380180385927740e+03,1.94874883815703911935486970686688553e-04,1.03916984215356688163004688869024936e-05,5.18982361963086297190017737755069779e-06,2.37789761077237500554179873760028130e-07,7.91457597044315385404142766936326104e-14,7.90895090922690899497110648320747498e-14,5.77756679838322640221108356652145078e-16
data/image/0360x2.png,Inf,Inf,1.79933491042590825631219894223427381e+05,8.78974980356465215475829997149406731e+01,2.86768441041035955912573052097628835e+02,1.53316986622680684408962523451451531e+02,2.51902270154280531494726753262008309e+03,2.05320663206345167389523084192890046e-04,1.27633679556063524478535523737623147e-05,6.46581086874712756834205351819318889e-06,2.38847985004096608861164084666027377e-07,8.49342158578443575980605771112655520e-14,8.47329262908448737588497789059385626e-14,5.37778272639753103362878927757895832e-16
data/image/0361x2.png,Inf,Inf,6.15497108956389139670379019938821129e+05,3.20864961081660725921883466318342882e+01,2.29280856579677977078356846371706611e+02,4.36487294976758058322165451030012305e+01,1.48002630215909864932778792052117125e+03,1.93216220474652348901983026186279728e-04,1.27215368012379746223181226230749784e-05,6.36701540231962391696813167904654136e-06,1.80791021215474440043112324251257230e-07,7.93283845942354352090854176488940488e-14,7.92715847831443567566475971886259018e-14,3.50819390497325560379232570338372468e-16
data/image/0362x2.png,Inf,Inf,6.47071420063974301248836593281066860e+05,2.39112181148800871768109722373884666e+01,9.65375828101678205084249541339313283e+01,4.37268339552093433128564021483928329e+01,9.77431009393615647522999951663893646e+02,1.86914262889767504533079837832674617e-04,1.10670380067114258095738636266039138e-05,5.34486311706535032909765588673278230e-06,1.87183406638333138871119189018847105e-07,7.59371998356505739189393562466827001e-14,7.54846292055913427151959284908824909e-14,4.13029684713373874562886896105246939e-16
data/image/0363x2.png,Inf,Inf,7.78072754004703064298268660125398170e+04,3.75884612899106871947171519735466614e+01,6.92969021959577461259302863321137687e+01,4.16821140154855360122176027374491553e+01,1.38610998098650231893649469950348364e+03,2.05290170839994119530930518524989703e-04,9.49508309697651847585318873967641058e-06,4.71903322074460259372482263263766845e-06,2.43030074531525982049951649821205990e-07,7.61167786062576226762186934697033576e-14,7.62280849936370742987446222701607424e-14,5.52006200567355403109415161842187517e-16
data/image/0364x2.png,Inf,Inf,6.80096475217551332288822467123711120e+04,3.28278483915388394954737506161947195e+01,1.16449582824579725603080298637446373e+02,5.71891528006823369327961102426840797e+01,2.55277865093769356877704837522097889e+03,1.78225609445586196997183939767243439e-04,1.05996938930627885611069946957973211e-05,5.42496026568288797708766197392917775e-06,2.36985871687042275615376406252639720e-07,8.73574568116804256587154702583170385e-14,8.78759416301114891328496411249874217e-14,5.48469449924978640800605260840851745e-16
data/image/0365x2.png,Inf,Inf,7.54938398836926461781919132473177262e+04,3.65430772769773753403993900912377099e+01,4.19828761397822419745854796733929380e+01,3.65124264502387008382201655107673827e+01,2.35917450328985973947957365560448537e+02,2.07436718919895664228816930629788476e-04,1.01470371403299807172324116463817668e-05,4.94245655329513126391159960196311558e-06,1.96064632563033641354628070153181999e-07,7.28926272993475683362042195832789507e-14,7.27360678251334295003233236230196217e-14,4.01533848928045242023280916232128401e-16
data/image/0366x2.png,Inf,Inf,8.87416728843441587873886221402305788e+04,4.31003753563434826105472413608102009e+01,6.88742824322265425297066955431905104e+01,3.86681270550742604264117658770580622e+01,1.36372220106706777092102054223145576e+03,1.95386305188814895612396763270090918e-04,1.07638460974067062247593990271794931e-05,5.25396710265206161020883773345355908e-06,2.42507979683618818581100506356374118e-07,8.07696335433389370352351156378481582e-14,8.07125788899820909386978864189253206e-14,5.59919509234625626851693136306827710e-16
data/image/0367x2.png,Inf,Inf,5.15942877574667441006671581611930954e+05,2.69130750712866547366392255395661976e+01,1.01411129757856318990291198863423915e+02,5.60187936765432689064931515696138651e+01,1.53210236817463007617732287373031396e+03,1.73080104440160615583555183081085002e-04,1.05359367231978350503150420385193921e-05,5.25399190994378577155604838486347943e-06,2.41563690827046224994504758577389632e-07,8.30415820316453653847733401109568028e-14,8.33202636928382096313361890522423509e-14,5.79685175279887494174499325413443815e-16
data/image/0368x2.png,Inf,Inf,1.43866352702520992281353190117838162e+05,3.08929302065215134258332288478448147e+01,6.93391396778994345616555168526783444e+01,4.40582568804705218382594673181207082e+01,8.71230113582436848106947852869287381e+02,1.98183683535041643511020112506335221e-04,9.88089007203575916579961088215411627e-06,4.84394957873844806496745656391410768e-06,2.41334303470402075266012062962427880e-07,7.53396439069246003549393487898311052e-14,7.52918188196717282493403041642796163e-14,5.73169655905643100649000362421909262e-16
data/image/0369x2.png,Inf,Inf,6.71854708143136105713198016000442553e+05,2.00265776197671255792495234858673082e+01,9.26589089755386658100632106971093120e+01,5.37598559570895239799556530483023934e+01,1.62604257477203806574970036839157774e+03,1.67020940924741552481530469544479079e-04,9.31187179081120269752228317507033448e-06,4.53800562074555865904269000446283456e-06,2.37018564448321397434092039927212745e-07,7.16425897171846255523124386542998884e-14,7.12782039883906723394210543685337654e-14,5.45694656162653377004471359874936506e-16
data/image/0370x2.png,Inf,Inf,1.02602998196988871381153882766891235e+05,4.99396191489155044017146046521234401e+01,6.55054585378257376968376711790847468e+01,3.86138699691288002813478180498574852e+01,1.10450965755390950415824829294723013e+03,2.00212465813462723826055717097934923e-04,1.09848007223783510728986682065147662e-05,5.29874393452904767368952028988413040e-06,2.42633363139585452013821722849828586e-07,7.80585091803442944278399337607664106e-14,7.78927241463537287880746232992165340e-14,5.97298007251492649250531648395410304e-16
data/image/0371x2.png,Inf,Inf,5.98860480904472911048482697460062305e+04,2.88325776608670764886471725588110482e+01,6.84143823378767818846341733138081061e+01,4.26361486888737433660211930298124206e+01,1.11708681855165212797544139864642647e+03,1.98329998239847394735444724384410978e-04,1.02160771242094285294326246096251604e-05,5.10456937444538455431174869732420966e-06,2.49238763336745487880339671396156680e-07,8.00101635540773344056072185783376947e-14,8.00800212539800305454105352464959265e-14,5.84491538020020866124819509186580847e-16
data/image/0372x2.png,Inf,Inf,6.92273964997312590883025414253547166e+04,3.33261038051529400391995552003780441e+01,8.35486223769185528095946231965917408e+01,7.42046677591938337850986460632197031e+01,1.06239355948036008228049291451865851e+03,2.06027232201476759128629689199952639e-04,9.46858350195868626370824972418571927e-06,4.55199404573525874721264449165289180e-06,1.88404239917637570898079378151693168e-07,7.07949730366702381332729177945131937e-14,6.99281233536386097671468270780468748e-14,3.87480569657925938662943653773943725e-16
data/image/0373x2.png,Inf,Inf,8.08360167222622341908810430602614347e+05,2.41786961549149958160103818670535783e+01,8.43860231690824511339314624738208543e+01,4.82962786976621654601382201548378315e+01,1.41148985650285543298615863083026668e+03,1.87652436607413064503770347724418536e-04,9.37856357280345952290564143006372015e-06,4.62072236735657413851684823244253931e-06,2.42909923705358650143872565255717389e-07,7.44683373108810517426903499752607788e-14,7.43404900061505475048805314674330132e-14,5.31222744388395878794712601088651202e-16
data/image/0374x2.png,Inf,Inf,7.66278004750460500884192320662574689e+05,3.99807840724204911904480079793522107e+01,7.11419286545290188104821785117479312e+01,4.80709606564240732398961401954667895e+01,1.48438667324239773729632714636346349e+03,1.97259789213701269538914363812735415e-04,1.13257110726374740450479697828749241e-05,5.48557857649875520008476882424032062e-06,1.96209883406915959541560626787594893e-07,8.01008536583428143007639996396077386e-14,8.00190929231328903575314898715502496e-14,3.58330321864854954636884311733811980e-16
data/image/0375x2.png,Inf,Inf,9.05237914462084854040511932073930724e+05,2.72559594522871536621300108299014616e+01,5.06145748549854882779945940652212602e+01,3.16567187837520105873498923696037740e+01,9.07453101490886297912193611756698086e+02,1.82125901449413520764545894004543016e-04,1.06632425635855797266424188736764673e-05,5.23954614702046778405991140672984165e-06,2.41215674613114962185953257657962828e-07,8.10314518417437122544092163186898164e-14,8.09254810778706336739932326798580546e-14,5.49492573495883305886004848053422127e-16
data/image/0376x2.png,Inf,Inf,1.09312700859358063303205786394448813e+05,5.33333256813756162469504689070456277e+01,5.01308882675148739761749061595299157e+01,3.46154370233619096878916417292446728e+01,7.65558290559594265699047333058498689e+02,1.97976740101817606842815809108455340e-04,1.14017625123807898702559479385269398e-05,5.59405872193656130263791043972858797e-06,2.34903745233899285024171789405109951e-07,8.24935828156584241125800555830935805e-14,8.25756292557167037498499233300152365e-14,5.51883634567265930363607163882962270e-16
data/image/0377x2.png,Inf,Inf,6.93613910561121274778137181687407545e+04,3.35281856099502277140648323872294888e+01,9.51944974559269290184791335094496343e+01,4.70078279436972144926645093281977275e+01,1.61772619940959142816209189411404729e+03,1.94440409300370723567737314409686362e-04,1.07054511322844268648248650114900863e-05,5.27986346479479992139151857243932047e-06,2.51220758631822238743113150400818003e-07,8.10345723724634001653444146257104421e-14,8.08028567627534113824510662619645205e-14,5.73692638396145879385631906837645890e-16
data/image/0378x2.png,Inf,Inf,6.18815178248657995654160903853693497e+05,3.21823932119488306388876040304780626e+01,1.98641120001130470601424107733220965e+02,4.38385743069725108017967756683745869e+01,1.28923757851764275187217092479961132e+03,1.98279577205083274259407060958591921e-04,1.11659091887748865329349855683666077e-05,5.52223012867281356944161945598464575e-06,1.91830122459344653153596390328167455e-07,7.19031622651756658296943531588237040e-14,7.17356192824768092880717898190940218e-14,3.58164589763041501908330292233631926e-16
data/image/0379x2.png,Inf,Inf,6.56216966706838540679310736723599496e+05,2.42296924387743531991873996972158315e+01,6.06359563612554969448699455685603910e+01,4.08935434712465613868932664015133213e+01,6.08859475023959396541274256000141429e+02,1.71672485461176607416467478171422993e-04,1.03156723553829480584439616387282231e-05,5.26654543144212266549284317827451697e-06,1.99220931065759701341265519117509794e-07,7.53262665696848034576080612695787792e-14,7.42047029327523748112173949023637922e-14,3.66286144961930355371250545081635825e-16
data/image/0380x2.png,Inf,Inf,6.35846774609596558411047335696791350e+04,3.05454703699643539083456978324912215e+01,8.60599576850893893201492078808042780e+01,4.78558012621728355752682454190551365e+01,1.51141124782092562996800319584518978e+03,2.02930920100425311213732087008361873e-04,1.02450189294743126351101849648760203e-05,4.88096484378379686045223373066223819e-06,2.38756086595839857302133551509213198e-07,8.14770302208883223116087485242162515e-14,8.11700937723719297020373329999500790e-14,4.80885284947873162462263021681005796e-16
data/image/0381x2.png,Inf,Inf,3.79437332578938567983312344255546986e+05,2.57579712616975152910428052356807120e+01,7.68935209343238845480771067715119677e+01,3.71474661110917268040114356427915415e+01,8.63698277501203948356579898558321406e+02,1.80650811806767813214202966542033826e-04,1.10959585904880454067132525257364546e-05,5.57810259643152801233973635374360948e-06,1.89578874446890223449928676818364347e-07,8.85735983799853033374652185691368865e-14,8.68759608138279574517583758092056348e-14,3.62575967339896937950541991187044424e-16
data/image/0382x2.png,Inf,Inf,7.31375135926818387276188843888301310e+04,3.53811265877419413579378572828211041e+01,9.19074715659901410824929994763604047e+01,4.93683663291410770690143933802947706e+01,1.71719517376834140763422245168276640e+03,1.86102981010192730035021861406767603e-04,1.12868230604619462460240983784917714e-05,5.54830038660718560592896788460426333e-06,2.46317297496801209588604152596546200e-07,8.24477203762585630207382726450263174e-14,8.21408710995081173031164525831236561e-14,5.70603553416590590778347529924541145e-16
data/image/0383x2.png,Inf,Inf,7.84255716820707861312475443066489007e+05,2.90373090824203593754157567940977297e+01,1.48050349548670306507532577789006223e+02,4.75795505451593680530601614283844203e+01,1.98498249308362469493356490478189247e+03,2.17791750414285978432381465917409921e-04,1.04823747907552625372023072191650570e-05,4.93953782666278852188535291053531499e-06,1.84377856240621301110513956370081143e-07,7.49631101955436979058719932733883376e-14,7.43497850095634375935528462287076326e-14,3.38454112870707153176956028777044151e-16
data/image/0384x2.png,Inf,Inf,6.20056404060086715692128162824239831e+04,2.99174675275203625484511554112663925e+01,8.88300165261274780212119828435228598e+01,4.75802980733633975952564545238046861e+01,1.30358117636565068496357428345209695e+03,1.65263562681369819366937875125663729e-04,1.00625412958477545480371201039716395e-05,4.92250130308572314053449122779408578e-06,2.40712268766394468243700554691649596e-07,7.76718490290083526058743375399371611e-14,7.77265123594584961287229934777983211e-14,5.68482851341246139231006078957627438e-16
data/image/0385x2.png,Inf,Inf,7.60244947414714123150973192186245003e+05,2.79614582404920584257747009917101757e+01,1.08588950596125078785279387306240373e+02,5.02070361016141451563677673938479369e+01,1.96065065578520920704966353826281091e+03,1.91455774379742588286703820759137510e-04,9.68713851240020530073632371854535665e-06,4.80849915000653639132015504723445820e-06,1.57156436230703738901505114934542182e-07,7.40603035589559139895154547646512963e-14,7.41962388900622689056448035058567383e-14,3.29639364985263294364363258780122393e-16
data/image/0386x2.png,Inf,Inf,6.24415836681511142784653672248716734e+04,3.01147437414948918594098030912116939e+01,7.85549351942487580177542100937816416e+01,4.70897122148580871099080147531477564e+01,1.30435531300825462781032390387791318e+03,1.92695177051935401124461327187159350e-04,1.01681773284380415210467150629730411e-05,4.96378843713998319953489686972254253e-06,2.62719190181656952289016735546872184e-07,7.75554011071574617873873132990867228e-14,7.73051114258236860301384141571283797e-14,5.46591041225317587569310999644225386e-16
data/image/0387x2.png,Inf,Inf,5.48815301686019568171922668956725085e+04,1.07350326452899845590995189311800550e+02,7.59285671283772062134517275860360181e+01,8.60921148158096913554685110813707017e+01,4.48949237558435697133256593183708020e+02,2.04311499157037791480774463618693315e-04,8.48600699682650691435214775991679348e-06,4.19705230577467232118919339361377830e-06,1.83765880218103204333923391246631235e-07,5.99704597436164393810490925207225135e-14,5.95150992019005029113749452021309684e-14,3.53272219074610179465183938461643051e-16
data/image/0388x2.png,Inf,Inf,6.75614672220000363020990503803014478e+04,3.26538327900310764820693194334916984e+01,7.35395063901778286401923272198555033e+01,4.58570669449565743534172138080810042e+01,1.24410813808761315163073533099369015e+03,1.94570481041219357493348292849399158e-04,1.04304359185437415880116036252683840e-05,5.19643101436930233135832202862466333e-06,2.51063253374668166349002599566310737e-07,8.00673662586554505653963016470487218e-14,7.97214590882709250846166254635566130e-14,5.29940367110854573137988038116390810e-16
data/image/0389x2.png,Inf,Inf,6.94190847868122737568614523215694220e+05,2.07485334708675995126709265309709342e+01,9.77230919969249340513145630619354159e+01,5.43662355814613972528015849025911841e+01,1.52184113353819310277983601213054869e+03,1.67240101091523623374652641077697027e-04,9.66173015112658275173942537621129677e-06,4.70083672589088366658822219710070764e-06,2.35626556201455533973544753050331764e-07,7.41336895742373402344217827285105455e-14,7.37600924108245959553038120960483621e-14,5.35557543867750997734865310047819441e-16
data/image/0390x2.png,Inf,Inf,6.83750966927890409564101019724870133e+04,3.31258130340401175306385527711503679e+01,6.51504556168327223986910799755539175e+01,4.29122235823320621499996688155798930e+01,6.54598816123266030998520169353852014e+02,1.97782635713306164988913161735488359e-04,1.08064428585483258376901518514057984e-05,5.06034537435823622202324320984521437e-06,2.01364671905120185977045618083387334e-07,7.95899857495656589175173606397884544e-14,7.84532264606462893081235613568153564e-14,4.15846565491114157477645055380477313e-16
data/image/0391x2.png,Inf,Inf,7.53709906228872694974222762710090977e+04,3.65159463840156326498548771112123479e+01,1.05053789494943431373599102186459620e+02,4.55899262754023149395317603349342114e+01,1.73928101663329113051849541785080766e+03,1.96607517511056303684529490087456338e-04,1.15384173725194795576049893690495583e-05,5.79427868199614432752178951643756972e-06,2.36075839976838779025741420453483024e-07,8.58420844976387746277148224342033603e-14,8.57203070003671130839642172265685487e-14,5.77331464272800101053927830529677515e-16
data/image/0392x2.png,Inf,Inf,5.67334945853848820027722506169502589e+04,2.71876402275373362656044682439161994e+01,6.93914447672752979405899493596646358e+01,5.85021227092377853920835725468336553e+01,9.89374500138654448360904744879409580e+02,1.97005981559159689957492708917634187e-04,8.96336412527067810945717137600775614e-06,4.35574234455162287384385544521156569e-06,2.03265832040509231747573770601533808e-07,6.89911996386395483661443066835170152e-14,6.88049514631491950119763616146720502e-14,3.42106630581909768212657700567526134e-16
data/image/0393x2.png,Inf,Inf,6.09393574284332136797236648064460352e+04,2.94284948794051121663115430295600846e+01,5.91933865916570300481282446211291175e+01,3.85662828210302925768644986225103460e+01,6.82994441744014911130150476227079739e+02,1.89146585950967204772078069013665377e-04,1.00492416651117005998685941285643316e-05,5.01305671962163296050477543438547521e-06,2.42364988834032831834293180557808467e-07,8.02282576262836241953266307062355884e-14,8.05527278252538658545351011664089579e-14,5.57828926396280413314673439291325869e-16
data/image/0394x2.png,Inf,Inf,7.12310452503301413712466150721532997e+05,2.62457230096881363650336205457490243e+01,1.79398007210009001011660317237098953e+02,4.36068994580297505623675681876573920e+01,1.39154167045505016333582029313545639e+03,1.85977871833406517170939889795152342e-04,1.25037431887616357062672241572022205e-05,6.17566529089989456059508748086329573e-06,1.85385116232031264841377221128867419e-07,7.74094179042097531825075661730931311e-14,7.73147033882124851945808480145897145e-14,3.53533273399186730967640989002490395e-16
data/image/0395x2.png,Inf,Inf,6.05244138089111573863687443146638158e+04,2.90874274810498636115523302460594362e+01,1.06818269499184690145629089148541938e+02,5.18729014480694131407411152725914296e+01,1.82380295038588955556262039618477733e+03,2.05686318232460333414216919022603601e-04,9.95031658528745433679338948237845364e-06,4.94435754602839751297138147918292467e-06,2.41291836487812677406280471529891490e-07,7.68355564946852392286263243152130632e-14,7.66414611885191420152053238972610928e-14,5.72764449330355892835107144506859609e-16
data/image/0396x2.png,Inf,Inf,6.04808203114941344543347661149293497e+04,2.92360869522920711294493090698165828e+01,6.11477988415301443009892047289751624e+01,4.26707507515278810943684723392010727e+01,7.93484661827722398928558436346563939e+02,1.94770382466483506888299094736145586e-04,9.80525513313136661778835354389366321e-06,4.95863743522624761050687693805002194e-06,2.39249626370247715563832632925856716e-07,7.91690800182648722041023402817788530e-14,7.97516982869016171889173282037025785e-14,5.68752261120485501780822701275679285e-16
data/image/0397x2.png,Inf,Inf,6.67851550418005197867896295763758986e+04,3.21337806045588448952100902045308039e+01,5.25525553082630277349156859929987786e+01,4.20869481598987507444410863275613373e+01,8.52437778081504526601049820884763952e+02,1.90159272965017551588877239511750066e-04,9.46610117833118929608490598135696058e-06,4.67643391315098961874555639054109435e-06,1.88878321064364599288629668111110836e-07,7.86956109038223729371952650241513935e-14,7.99491127634588669693031542574056541e-14,3.44762945590060607326762410440090288e-16
data/image/0398x2.png,Inf,Inf,6.63804525314753526314232083985606808e+04,3.20101996237403089076372887105099663e+01,7.44544840212061515889852132794093037e+01,4.63698930853030299916407395234107122e+01,1.25688625046202106543848916028049586e+03,2.08755932736568814262555046903922127e-04,9.70991670635132578171188495696276192e-06,4.84645783564188396901515544082195143e-06,2.52579530781307795017360486593930167e-07,7.73584743452980931145040531468142331e-14,7.72789929345335064413232019250673381e-14,5.58797891170690715514189390389445299e-16
data/image/0399x2.png,Inf,Inf,8.25110280371421742879917737350733589e+05,2.47874661786737009010294811581376184e+01,6.76078709661540867628945951797870208e+01,4.05252481739896334012962243573160904e+01,1.32677818739252127054673709341916297e+03,1.93035372126300818949179623322472434e-04,1.04048785159045095344986416540561900e-05,5.17602171459385923396173047536394807e-06,2.30142773498312557158010932454422478e-07,7.99746531643410985516593618367768385e-14,7.98853347659785838928412367801082411e-14,5.56422441349240563689881612760357424e-16
data/image/0400x2.png,Inf,Inf,1.28451781474020522852950738956502520e+05,6.27606182579483567559832346666808064e+01,4.87654428288962980427126778755879654e+01,3.58879572917968132469277159718581723e+01,8.44116875167765311427845474213033927e+02,2.12383899712133191193591494494580535e-04,1.16793891467818210429762282963731663e-05,5.67941054074243481179303978111139844e-06,2.35333445058060519600760831739778223e-07,8.03963924168638652384157154550626733e-14,8.00685178100356047122386412269330448e-14,4.96314711969086087044735196991870535e-16
data/image/0401x2.png,Inf,Inf,7.12889839245956302303870575836711731e+05,2.14172259900628088527846678340536427e+01,9.04706767400522196359410012806729771e+01,5.15832333122339296120067171166065246e+01,1.47278811764716159697335151553416514e+03,1.48918732975707659779979301508738691e-04,9.96157649268482431536019417518405605e-06,4.95764672672269124302817048370151730e-06,2.31556950621184742067919606980304047e-07,7.91482745559791522342875477926746116e-14,7.89829403343103110144527079947519239e-14,5.68455755648886515136349007205912808e-16
data/image/0402x2.png,Inf,Inf,4.98062595069767902473345533089754940e+05,2.59045326416172639956076780881835189e+01,6.13323561759217696038377820893741473e+01,3.92424782239246253953679503730154218e+01,9.54820234563476603998545612397539169e+02,1.88729040951386115203190217360456477e-04,9.72975183542048572549063181516025669e-06,4.78533807059446237204196461892897740e-06,2.29638247211698715981333927892684414e-07,7.56976659703599300857928413604786447e-14,7.56032237732977512755663490016978592e-14,5.73653526822112635862685625944779710e-16
data/image/0403x2.png,Inf,Inf,4.97215095128127900163398384304294883e+05,2.58328053533438276801858939869858501e+01,1.01023374927778796172734698374214490e+02,4.86877235330418017968996191448320430e+01,1.58831322025124377714315538072427169e+03,1.76617193855375488833695115650323401e-04,1.02492263869058125515534291143965340e-05,5.07295384708180119972516368992901704e-06,2.44268790127116849739876571129137867e-07,7.99805551137108681802870390614327749e-14,7.98256862915948036087144249237485899e-14,5.49435557664147488082786332543950803e-16
data/image/0404x2.png,Inf,Inf,7.02344068235161850726189847965275234e+05,2.08550248289211750498729045357937678e+01,2.28998094464017855716331886085079507e+02,5.88473282610790002242687563734361415e+01,2.56413235747370104773211182186841661e+03,1.77866652236300348747137548918077437e-04,1.03877616632342641826759665460035074e-05,4.98978063488028861800648075159526883e-06,2.18808815856322768238281496082246513e-07,7.33819092612204947561952916709168457e-14,7.31712396553515536509665697827266032e-14,4.02511219275745593534485540078583964e-16
data/image/0405x2.png,Inf,Inf,7.18162289227452641630417942508496906e+04,3.47937829312458157240148195145116894e+01,5.69102603503804165204121537796402227e+01,3.30936776414395411473036640463986179e+01,7.54848526402811495074605630564623284e+02,1.79001428969603004795709006707185362e-04,1.18017339986492978749820725678064799e-05,5.87132572933413653887216954330893605e-06,2.39244594001020326393775483990565120e-07,8.91676230995911337527273733823775361e-14,8.92629012634803478245376271384138370e-14,5.85293273348593659994078082484625838e-16
data/image/0406x2.png,Inf,Inf,7.46244948043279668135015678124400867e+05,2.74365219182796623213665029286382670e+01,1.12974193003752471357709402971199320e+02,5.04240659689387274917056820879214742e+01,1.77444899395813044785327930822694063e+03,1.94717883952482168261070520854543852e-04,1.04140729847032070178471678160632910e-05,5.15296713465154768702272807624194480e-06,2.39016408347864584189596478953388818e-07,7.97855067974921250697977205480134042e-14,7.96128505991880794377569671515559745e-14,5.23756332220678979415308775493576177e-16
data/image/0407x2.png,Inf,Inf,5.65015000216947291499105208318671075e+05,2.94593163855910555581326048781753537e+01,8.64415931677010843497199841806386808e+01,4.70987531551191904507331036272807101e+01,1.27080726802794121689453691660971173e+03,1.81569296482321651300382435786731212e-04,1.04015125787434392031193099824396092e-05,5.09520313735306285271307924315464868e-06,2.40191480860180462946618862351778591e-07,7.69793642513991053538738991846018084e-14,7.68911721869772347783825452461129202e-14,5.62027412108462020759738564946150408e-16
data/image/0408x2.png,Inf,Inf,9.29760271355377830716927585348245717e+04,4.52636315070965529335324878440482724e+01,1.39024251540126451299899812623874374e+02,4.08392650850182924568696685630680069e+01,1.43626723653291692537161549254587115e+03,1.95277758582855143845824561182814580e-04,1.21582379606187034937104948037105642e-05,5.87204058491276798308866603640543837e-06,2.00928084161490378342934805653998469e-07,8.04249851830208378785052477274685996e-14,7.97232316577310916484038397069757311e-14,4.25519308670892675634893966665971804e-16
data/image/0409x2.png,Inf,Inf,7.70225984064840426465700027096669223e+04,3.73915788972839898391683228282991902e+01,4.66903589775493960463726036556263658e+01,3.07656508347862327188502746515273958e+01,5.40890671259452211637764257725939243e+02,1.97024640679298532739177327895663428e-04,1.12919630810982653057419333818682211e-05,5.74187169203435891665702293377253697e-06,1.86663794423929511663472300670711125e-07,8.02717011701191548342248289337645524e-14,7.95822654865627708895099735877369616e-14,3.74832538775256424301899867499142218e-16
data/image/0410x2.png,Inf,Inf,8.41365374765443728168136302504972008e+05,3.13861676128811577722863218387403383e+01,7.16822990615399560873078473847780095e+01,4.20439303370575717420839760726282781e+01,1.21676548242789355324007948796821188e+03,1.94498855879987002207090181908106660e-04,9.51918590297410616955024080920153200e-06,4.71105925142034991612724069235488413e-06,2.37923797072828593364963249862081329e-07,7.41540894857984973401030480634643822e-14,7.41048898424647989591130018581832746e-14,5.65067485095747591754530624409695738e-16
data/image/0411x2.png,Inf,Inf,6.20591514333582980006457199413782238e+04,2.98523364598389310537868789365597914e+01,5.16487960496179452646016231133971574e+01,4.29191132449803082574546149068996715e+01,6.80809234703351606585554372168001897e+02,1.95845265051484451447877508404006643e-04,9.86569608994745288240855470545343747e-06,4.85056075769591280414074776770099571e-06,1.84130120224867495592894690254779143e-07,8.13844839806615186392817929424044078e-14,8.31043879579866571745168752560702424e-14,3.64228700249326661556849364090681407e-16
data/image/0412x2.png,Inf,Inf,7.77713156312647542316978249184778502e+04,3.76927219823790348597758328203532481e+01,7.25941650294858274089923548100913986e+01,3.91520679595486365896296657319503096e+01,1.38881211321421159611361126778511994e+03,1.93892494284492867337149424494508229e-04,1.14182633753329218107357867351894188e-05,5.70081545871538536165293800666486144e-06,2.42719029179338282595521970816231575e-07,8.50233652069397586280381008766276743e-14,8.52344751041817308196256263278391272e-14,6.03115673944346141065251698146788338e-16
data/image/0413x2.png,Inf,Inf,8.02968585560816972061896260560687108e+05,2.42333848553647759508825028747035946e+01,8.61505307900584574236309014080629689e+01,4.14895718290120368411855900766475437e+01,1.26751245589188445953830848906604433e+03,1.69407649795744442594936409758163295e-04,1.10418853471902708151121600730841846e-05,5.63055850809827394340374522005437892e-06,1.92079251093400258969961390750555148e-07,8.02514937779225197252996833570386485e-14,7.94022022452507251015935671882413500e-14,4.06579289265295883251216382821003905e-16
data/image/0414x2.png,Inf,Inf,7.98932037807751615926909322828758910e+05,2.39189400791721158270917443696866995e+01,1.00180551282747106468222114899080853e+02,5.34278327300863673863588999879860844e+01,1.65397992679746043006808812004704011e+03,1.62675978742941455883736723790728114e-04,1.04563513728850446634196491137056743e-05,5.23220442509445638210821847935526099e-06,2.38808559212690227761685663014065110e-07,8.00513080987724551701393292194863507e-14,7.96566564283457934379411890087056572e-14,5.64631796174918656424212873913633904e-16
data/image/0415x2.png,Inf,Inf,7.85871438352403920485992674761116345e+05,2.89610367490737517021733661253807735e+01,4.85342644430171447406850952265107345e+01,3.83185315061899063215667592934926571e+01,8.14861814779785795688380984904774753e+02,1.87013768392377227598370161762708979e-04,1.07961979991403753113223647796958190e-05,5.25983716209898428650828516941436468e-06,2.45541561367124979189718329111264227e-07,7.92380899897945643170816388709630289e-14,7.89564311346657889990288451893877957e-14,5.83215151255987069041495125450665763e-16
data/image/0416x2.png,Inf,Inf,5.59123297447473960206926100554593483e+05,2.92126669406039645971687779044550984e+01,9.22823567462843747881885923326367450e+01,4.79743857549867891048585230905234297e+01,1.43065551556211396605306596851351158e+03,2.11080984546285631323313139039964054e-04,9.97276189200704617248167216288823329e-06,4.95224892782671846752224724743448359e-06,2.53232393502111961304511933632412533e-07,7.73899139561482635815418784188189875e-14,7.70952389504514192937870243413947008e-14,5.58512432843180878864238752964106803e-16
data/image/0417x2.png,Inf,Inf,6.96323457186482623496679121526735851e+04,3.36432383375453510627355670695772340e+01,1.10726506075875978247641684676309085e+02,4.94660106321175520134231992951836230e+01,1.72175914793436662530888876519109813e+03,2.01193386420456666816380736492083648e-04,1.06361109884631246097683655129086535e-05,5.23994342105236254770481147340395307e-06,2.45609623815996686169875184618180482e-07,8.11030258799428890462851312157292050e-14,8.10089332913124849833255579815513362e-14,5.81905721102199312523130733086723590e-16
data/image/0418x2.png,Inf,Inf,7.05350955269320142614403471870103078e+04,3.40893937579759554337790803747975361e+01,1.24967012454867861875247468726083041e+02,5.12415076491396546113182988491464011e+01,2.32899532118414449809131906459604042e+03,1.87752177650060110725483799237284808e-04,1.21142079761510278093543349341735268e-05,6.04290033438722147691556997425597908e-06,2.44086059530275737266702949450999812e-07,8.84873225549190985599849277645694347e-14,8.83316332207618841611560696343576343e-14,6.13220558778748858699706284120637334e-16
data/image/0419x2.png,Inf,Inf,6.25387472956399978056888208569676543e+05,3.26242141348978942013798470355799151e+01,2.14595931137174167952978845951737435e+02,4.70833312255767237401114194285198170e+01,1.91802984425305190891653239246989870e+03,1.90872513552062508677748312971401297e-04,1.29536406148176274680818010197923035e-05,6.38648051261438741728906271443192013e-06,1.77928505982992059899695840031855708e-07,8.20164864561679709200385129895142815e-14,8.18827713571634965841326599900841389e-14,3.55994436265076103135130178826166171e-16
data/image/0420x2.png,Inf,Inf,8.08853235231911238745830347345988857e+05,2.98235163477622361341139796913067939e+01,2.45722568274800246381394668955257437e+02,5.31842639249934437466590380061006221e+01,2.14428311823103918431835483116903920e+03,1.89315881185055339606555195614704330e-04,1.21714473261522334512075592812005055e-05,5.97071661557796942270933862871097791e-06,1.87361064069255204269023031735844115e-07,7.86722134373098045568142931464590381e-14,7.84308609354145963683720109545312099e-14,3.33083349616135438051583382475439970e-16
data/image/0421x2.png,Inf,Inf,6.80147608700939504090380326922209234e+04,3.30367592583833515836770339458811574e+01,1.38237608752638831972565850479129795e+02,4.27544380753810928738294610170342549e+01,1.44425711091556157650331463092038669e+03,1.61845997433243927126294375844131166e-04,1.22782431555896898647017763631026612e-05,6.37629116484539183804239682079903577e-06,2.81373477413962542894255969880268235e-07,8.74231610015570440628525105636118838e-14,8.70352856423970838384366089356949179e-14,5.08273158560684053962563297337513941e-16
data/image/0422x2.png,Inf,Inf,6.92751136492025933404031376523013889e+05,2.06400967787586179662132180182629399e+01,9.39393653081692544516589549791325099e+01,5.09188781857341228129292949151461563e+01,1.70175566687987807428639278594580806e+03,1.44253363726033095239492489055199576e-04,1.00131677813359093058789115962622681e-05,4.92758728295359604270813524124581337e-06,2.40378891915529377531139430678367881e-07,7.65311974007004037792144475337342698e-14,7.64183346771111675099000452787765842e-14,5.51780307189260236113370298373403438e-16
data/image/0423x2.png,Inf,Inf,6.16453822813384315123963930140023732e+04,2.96511916318896665424531926971418608e+01,1.02919614735640695589458073696742767e+02,5.12418389149962521163255130352069549e+01,1.67425288212475470039584734287030815e+03,2.10744184133568673484794718354844468e-04,9.53862040038644515288261851396216354e-06,4.68175632925797265180696846242773878e-06,2.42955558152678323861623701895651975e-07,7.47683809344909674411969650167515902e-14,7.45364335798340157062310012608475478e-14,6.07530282558631150520594969403862504e-16
data/image/0424x2.png,Inf,Inf,9.13748930308965423681870032443628293e+05,2.75774695311163208089940131208105946e+01,1.14345212911679418956006441081181897e+02,6.30224550380596493257538016843560052e+01,1.92990291812106447213539008501797118e+03,1.91314145220608336814674482435633951e-04,9.85811530524500373159364092828133600e-06,4.86812556452508182080420771259750638e-06,2.35145202849073999907671578865109270e-07,7.87021976105514842813692836012921844e-14,7.86168756635430469036849279977289203e-14,5.70121684804432045698320083787395621e-16
data/image/0425x2.png,Inf,Inf,9.67474175138533470452772803177078479e+04,4.69353438893985326257238538091390449e+01,9.20980463677469175004848014065230123e+01,4.77257672293846589981912582532011216e+01,1.47021875529542515107462340327366650e+03,1.90862808154689805258824109185762916e-04,9.04796728443846188696534767295000040e-06,4.35393295231490584135190323234580518e-06,2.40342755473545989677024678528363032e-07,7.36331716479125889380364191261698699e-14,7.36571557021955550025340867571507946e-14,5.81004890372884367804037735268939253e-16
data/image/0426x2.png,Inf,Inf,5.67204433910283121229996775373124264e+04,2.72388793664580775392356474135931635e+01,6.55775908446912663803251368819860811e+01,5.86602579188146722940322296227796389e+01,9.90518108442196972984104818864595435e+02,1.88453072471032921308855785428871950e-04,1.05161189108957513133724895124435409e-05,4.87798731934551564304601204351816783e-06,2.09726317505122721258194374158970566e-07,7.61596409770085672836833188805244674e-14,7.58779404506072847193115246913615658e-14,3.85752460327753274557390294982830724e-16
data/image/0427x2.png,Inf,Inf,7.31939012044166073803671157808869779e+04,3.54940855259244702351654848290984987e+01,6.51922123559248697777583115336771250e+01,5.04205661576944972233235255746504627e+01,5.88729702144061662946671594261702183e+02,1.91098413316337276246448123794781360e-04,1.08306089501144565685172260947140971e-05,5.48462622228784198626996337123879835e-06,2.36861460409364445497403221969467537e-07,8.44394197228114339937295559801111439e-14,8.40229880198175349327734512142634626e-14,5.74540177478498049098333096967647120e-16
data/image/0428x2.png,Inf,Inf,8.25857351295107347782895386065843903e+04,4.00299357790413146190441922042364624e+01,6.68773992702408964732605768990419734e+01,3.87080023451432259099866801346103493e+01,1.13265530436466031971125740941499145e+03,2.04323126889858695961341878142162967e-04,1.00785117930414029303785957547824212e-05,4.92369850181821669424750336581381906e-06,2.31822848856282001480460027213148812e-07,7.50224350955416880930711229750595954e-14,7.49405323310070739152459677828458632e-14,5.56872429738210189591476912376756818e-16
data/image/0429x2.png,Inf,Inf,1.02586947008116367744655099825416597e+06,3.09428681891352936154386053960282596e+01,1.93532122809484567388458484829876628e+02,4.42387890934472915144991384893478499e+01,1.65827908251377555054532766800552489e+03,2.04053727386212787788415421970883826e-04,1.10744517439454862578952001076621195e-05,5.45406087287934289421178772240925287e-06,1.85991116661707986312892508842066442e-07,7.05431118212621633953155302964930887e-14,7.06068632793301005970948255559393821e-14,3.52151804227055426341838649432598099e-16
data/image/0430x2.png,Inf,Inf,7.80197803767700848260859924537712511e+04,3.78263246626479255385439786451111618e+01,7.36015652177975040095607472224820087e+01,4.60095786793473145982201966581306050e+01,9.57087319467997054531816415110245848e+02,1.95544240347740324610334166147789451e-04,1.09304587560599751833910794137382076e-05,5.68613056582488589563704817838456736e-06,1.93756735655451107335421533935847983e-07,7.80028578169032888901847061694214000e-14,7.70593268370342389509752009444004786e-14,3.59614786479083654922084612952613407e-16
data/image/0431x2.png,Inf,Inf,7.36507020276363845925039894220287876e+05,3.86937140294716952073400685436367982e+01,9.95700261540975029151915878154746583e+01,5.55682837740439250703169854478467765e+01,1.91201588950974148049309148603872005e+03,1.92916788615069573592229800659197838e-04,9.59215699017545842239278678762963808e-06,4.81084424445797452780104329652865020e-06,2.26606050212926931999175855974386184e-07,7.91735346641605553211472058639838423e-14,7.92125949829620254779406121693875318e-14,5.50088420375061213862659021072352202e-16
data/image/0432x2.png,Inf,Inf,8.37861773291770526938123533603826327e+05,2.52156738728415218111727281591843093e+01,7.74070155220775075111521068347116220e+01,5.28178601507329901074644844516805235e+01,1.10290262725349670852040733584632156e+03,1.81766409717839683066883139107459004e-04,8.91393807611427692415413579683392658e-06,4.46339180088952300508579446763037257e-06,2.28624377908670861316205572212124234e-07,7.38651949867357681292393820337722696e-14,7.40050109589679421288986706757956651e-14,5.79242265737044978468357213750224944e-16
data/image/0433x2.png,Inf,Inf,7.98974837760849080540807034795767251e+04,3.87523330130480282449588273893455423e+01,5.16871319059186874208855406849654967e+01,4.03463580064064494804123290027670459e+01,6.06573256237583502024997871561055793e+02,2.00350045028630202183060378177954571e-04,1.01496932958137917208962283174259068e-05,5.01172460996190223083182168999636487e-06,2.39252771993026832174968907366695345e-07,7.76915903737510939291676560373660105e-14,7.78328846803779735131225486760448633e-14,5.62990334968576391704588578865017991e-16
data/image/0434x2.png,Inf,Inf,7.07934752323846402335149517743333133e+04,3.41131491878212342700400053481978770e+01,7.57899545381216583449817607925510393e+01,5.07368125963298262542175644030070273e+01,1.06719590623157106132944490396577913e+03,2.06843705304949597160621518361482168e-04,9.98795007616520122697563888366771395e-06,4.89149793604148793034977108912756690e-06,1.89663808817769994076626340307544699e-07,7.43514608507944941733860427894178007e-14,7.40762236522934742504703371103545351e-14,3.73352863850315792823387995727615077e-16
data/image/0435x2.png,Inf,Inf,6.96070212013167359779817201893222093e+05,2.08321812162536324541259322902291990e+01,1.08278541525857891256283783529085430e+02,5.51447224974550609180408677690309381e+01,1.72289535850609152152223915156974262e+03,1.68796384590311822824684598975873610e-04,1.02907289564098838622480700905448503e-05,5.03827195841765701270142296687075822e-06,2.35668329996604473786142193328031628e-07,7.80152672065438897889798685405473005e-14,7.77463633421678255573552290152624758e-14,5.39688259730481926547755083087566917e-16
data/image/0436x2.png,Inf,Inf,8.90459294300421595805902033236887998e+04,4.31868309177475503553860297007975463e+01,7.28515136970344738764113041537000633e+01,4.64034760573776827098053026065183256e+01,1.24230441014012658806119768697161802e+03,2.17316189108682131540393689233385288e-04,9.26299592033433647019803581198848089e-06,4.51522150552953972723252643385493623e-06,2.29542720345058589997233636741241240e-07,7.32153911163875199288396837821504721e-14,7.33563969318902360419187727581710510e-14,5.53840384873905732431838088072790419e-16
data/image/0437x2.png,Inf,Inf,6.72295217895133150798278646843305561e+04,1.32097460217348347242207375096054124e+02,4.74765170226555933737115626140591574e+01,3.70151960986032531496063488507248626e+01,1.39763339916653955339513118568166857e+02,2.09046593274864715945066314433582566e-04,8.00829833436301594364596643468915694e-06,3.92721161024218735340693340429528844e-06,1.75944409121495387707457741467859834e-07,5.74572804661872793084008033096989547e-14,5.72382471836014489080018386489344885e-14,3.28252620515582554183120632792923875e-16
data/image/0438x2.png,Inf,Inf,6.88106438578110524159875690407764964e+04,3.32968841494507955920491922545007810e+01,5.48191804440146217085495398373577571e+01,3.86620001175769355263374396042994018e+01,8.91700464792613656022871144172259563e+02,2.03693202230019265194442809809331737e-04,1.10547261556015764396490308948678509e-05,5.51734355872228185712399289030526724e-06,2.41624904660695818337683866591870305e-07,8.19683275602793096301493095138295808e-14,8.19414687437895269795157481857425201e-14,5.66968465254834559495179180055560060e-16
data/image/0439x2.png,Inf,Inf,6.88182873750828580876808750153272799e+04,3.33962874459838187658775064742856393e+01,8.46458806932792121207723957321232532e+01,4.13897017798321336683756874345522992e+01,1.58182009277230160210768976813638098e+03,1.84439848102412071619476259713610795e-04,1.11666135696720996692625595727771755e-05,5.42012553880005639568121985331152528e-06,2.31943471331422215943962426015854241e-07,8.37845079497053555027623229315290559e-14,8.46773945924392775503525477883592514e-14,4.19018187201499579304327707684693743e-16
data/image/0440x2.png,Inf,Inf,6.18789260577509889594038708204709482e+04,2.98830743502336856504963816063963991e+01,9.04370796177199003790100209940628706e+01,4.60861643083536561108840900271106992e+01,1.43694856348111923740878241529308648e+03,1.88425620365829784036748458972875242e-04,1.08579271296875331415118429626606213e-05,5.39310878616059774369131771183739864e-06,2.38880321525498260290427531047229347e-07,8.35027915479904962140692424793138423e-14,8.34043367915583445562556684966076583e-14,5.57889722554254314810749225962812847e-16
data/image/0441x2.png,Inf,Inf,7.79854077752817376141895514764465393e+04,3.77274670709225939381749725345132448e+01,6.28232074991542306194041799995915821e+01,5.82270653561924300584023391914229920e+01,9.57519435337254256785673107897717351e+02,2.02558565997733043839258717201342123e-04,1.05952966783616606788636183228461317e-05,5.18232233202354290988401824886485073e-06,1.76020926045999062629421707003636165e-07,7.53666311880535098009678633870500804e-14,7.51793076300834480736098681903738443e-14,3.47551987787342290587446757134389062e-16
data/image/0442x2.png,Inf,Inf,2.03350680228642065969239973731529061e+05,9.98191052564805837638523521096522797e+01,5.45671990544510621475786445970635991e+01,3.19016327102809407773470249387982495e+01,9.29858936189176463883460808683794028e+02,2.07638959035145698910075017803680731e-04,1.08530645070796973315644607639266823e-05,4.97304408707556723333312912960720861e-06,2.43084804909686690794145626330274115e-07,8.00838284559814589473078360352300224e-14,8.01991042332037574027601451174695729e-14,5.64630594575850685862161760861097833e-16
data/image/0443x2.png,Inf,Inf,6.10752957226706743289130848646802071e+04,2.93713355475018704283118795289294117e+01,1.26816189046621753905595812740737849e+02,5.45572048394027615208587745483413759e+01,2.16772832775503401332195744892537023e+03,2.00368327538366208286599597628622876e-04,1.01675811896197910619001152912961833e-05,5.06076072136346094060481942088436928e-06,2.45643062890852472358036041906044435e-07,7.96690923442848862281122317054624973e-14,7.97576075433833056710679359992638274e-14,5.42718327219626594654524445912146670e-16
data/image/0444x2.png,Inf,Inf,9.08549853243429100896758954962358710e+04,4.41886741094667171279239494004425125e+01,4.88175823868980483685817356665939160e+01,3.67178627945569832686905173821021102e+01,6.05554864809417275799682505083396412e+02,2.00127509732285867655904735988913018e-04,1.04897220241717723047713368429900698e-05,5.32099086079108004680769453502201420e-06,2.42943844502878879015052579280942391e-07,7.91120240655487015076215973110306974e-14,7.91971438538168666038701516166343140e-14,5.90754791650348103168555207326952692e-16
data/image/0445x2.png,Inf,Inf,7.81762891971815575771229665129831554e+04,3.78761227033308693059937925473479961e+01,5.80294486845985893208850619365298192e+01,3.86320092675816048126801197552405445e+01,8.02726054591999307627307994030357711e+02,1.81970597227944667591094813953801298e-04,1.01763615531658203158130118424186423e-05,4.89093764042356940809808340297027288e-06,2.35075395232008235957127884158342005e-07,7.68930755878274810825701724053179264e-14,7.67730547201328811373121859704895579e-14,5.73905612936823514146648323590836676e-16
data/image/0446x2.png,Inf,Inf,6.89123182120307719656140764931404987e+04,3.33584842225553596065207100135484713e+01,8.24156112495344874462622498166241096e+01,3.29429849842280963518146270477348686e+01,1.25371702485864499197707696918746670e+03,1.93920626293761689940488554924054716e-04,1.10554472969569232499279915533848359e-05,5.52403591787180459565698313872415999e-06,2.52775204082667616151035686378699390e-07,8.59344848319227097643468357481426660e-14,8.58842835580091875140040134101872241e-14,5.94518698155282522945372934298670794e-16
data/image/0447x2.png,Inf,Inf,8.57554848354592089333037491796562688e+05,2.57860124513751305446795960147683689e+01,2.04012358339995936219809976817791329e+02,4.85524984719152219185648895009786810e+01,2.15284803259949883731832136118907344e+03,1.82091510238071695776894842213532155e-04,1.15026027380627044808543193792395338e-05,5.68192204238838948298613957057521778e-06,2.30854868152525695981914917045880126e-07,8.41058601433537316809762606010589382e-14,8.43509085649223320331895125166586698e-14,4.12837109316309039232250593999671215e-16
data/image/0448x2.png,Inf,Inf,7.56720047681399549970331922396760660e+05,2.26174998801274350672132226524691909e+01,2.29828242691221822923403559406468603e+02,5.83075850519339253329252926109889489e+01,2.05304537699288782086923966838499341e+03,1.75331886089268707259495984397610792e-04,1.18832556123506155152097638247017424e-05,5.90636018030732683539424645697719430e-06,1.82466994298414907111530096150322851e-07,7.35580099301510771354989387192569614e-14,7.34126405586873694718366677722082558e-14,3.43563828842615171618372377438882257e-16
data/image/0449x2.png,Inf,Inf,8.41734422551902963173987009051296184e+05,3.11391251772562463341421888513279562e+01,7.79961692635998215450815156739296215e+01,5.48179806492013715263416749504947091e+01,1.35747811810963936855747765917128758e+03,2.04994261107521949815237391287736001e-04,1.00374480786261416926555663388710197e-05,5.01956067258631839727123308874746689e-06,1.77571126723444800689726863459631202e-07,7.18935440922952926086859510836982406e-14,7.08971927122346387715369615536987456e-14,3.52593235363854012366432858616238875e-16
data/image/0450x2.png,Inf,Inf,1.00777679598828339103608628292584669e+06,3.02229125038131022228044910848066051e+01,7.91469449162763357488385749850916504e+02,4.93587061661544262889636128075163552e+02,3.59989171423790512018860736361385562e+03,1.90046782726881304945822349160398676e-04,1.11786558324685882689969098699573859e-05,5.65313633242926256829284273639797034e-06,1.98357901998742439902487735788747123e-07,7.47645974882197114028933908767946606e-14,7.42687496535840331635175413539182866e-14,3.71198622798157332974036603020641350e-16
data/image/0451x2.png,Inf,Inf,7.89071277972721851038215264003528499e+05,2.90915321859692937844548949948395612e+01,5.38755185430118847183382188433482419e+01,4.09672128794043311673546777915333711e+01,1.04328126943306790728387750633953313e+03,1.93172789376981347296470514669790225e-04,1.04423602294658042404337956315018062e-05,5.14356499801507622269805273433677876e-06,2.41264315809663657144910522160279178e-07,7.90761653027630702825581827625241841e-14,7.89083403439471153252532719966357031e-14,5.47923508562365887029384460323457522e-16
data/image/0452x2.png,Inf,Inf,6.94722434099807865658808838314792105e+05,2.08232563889650620729663956591213620e+01,1.21663262310413167797720155546160067e+02,5.46930912811408864473150953249734187e+01,1.93489116018472700778983124387512743e+03,1.61412187964613852736111907635709826e-04,1.01506194364257496529871490641460438e-05,4.79094950089127112114141651729079671e-06,1.96613589705129401607464920987500387e-07,7.82888001908164266251978161585413977e-14,7.90727601872123368198835726915541789e-14,3.71112067731606140358343309219952814e-16
data/image/0453x2.png,Inf,Inf,9.92010744277554041221752670678220969e+04,4.82020827267153342602148459373950885e+01,2.10396222061025193111721933398802954e+02,5.27218606039605833924681369000531576e+01,1.90227003532680718260452217740966549e+03,1.91846799302941803110081493353550152e-04,1.13775355687380042055402473933681186e-05,5.56517773564746676520976701786150931e-06,1.86340884551630595507084519263933834e-07,7.30583565992056612916087256561501963e-14,7.32383507513476139354863381016536319e-14,3.58513479574500880764490974883665392e-16
data/image/0454x2.png,Inf,Inf,7.49165410238005429543125020747451363e+05,2.25074511527778268239997736363326082e+01,7.56431674801410074545187609091235557e+01,4.80370681762665676433485833267030322e+01,1.04592690092509386596002777810001626e+03,1.44461438816790647453292778843250724e-04,9.63993391795407409180909237819776333e-06,4.73559638572146969287716513227370731e-06,2.37211596776214627095907843144606557e-07,7.61995964655417790939666671273690962e-14,7.59756222091558903807082607461465054e-14,5.78692933362504624077258512895466298e-16
data/image/0455x2.png,Inf,Inf,6.62564996948699843284812079428290694e+04,3.18914905962311360921472989084423852e+01,8.13437963408692729966026199820284109e+01,7.33874991940323709745428659139344964e+01,6.91128342859886059823566024398979760e+02,1.90755897940641701864743894344362591e-04,1.00450127103028187954554363565185828e-05,4.92358093355012424137563287777339300e-06,2.35009324455898416423513858192495103e-07,7.58314566438876681878350694281149267e-14,7.42320829938290978705083470016779492e-14,4.39715397599737922247041645711709692e-16
data/image/0456x2.png,Inf,Inf,6.89383645299000207114164982926822245e+05,2.54832548952397497169859534557685711e+01,8.35832989423644356084950405453656709e+01,4.29158507783096785384885462604097918e+01,1.15701848830214861438657317588926298e+03,1.71426106512633502820580536255139694e-04,1.04187697056869793549479816542893911e-05,5.24679275823857522151934689478229241e-06,2.41443315373182629830814608385796721e-07,8.05295312848454886890369674909402017e-14,8.06500132760329757047588185068872715e-14,6.30064835086731700963877645012188810e-16
data/image/0457x2.png,Inf,Inf,5.49072672222108337566564602125154862e+04,2.64062800016417483972452694432919938e+01,2.35691713404796325619031835030410580e+01,2.65902606133063738918279336556071894e+01,3.70434952803952244541572300014235597e+02,1.67600719658744497605597149678280291e-04,1.09206057247235686270270296906667926e-05,5.23398382538359454827570919565586155e-06,1.80384920956893831812307135188000004e-07,7.87341533468299295556646103380825347e-14,7.84951083730615203464913949825674345e-14,3.50396408220339922174401305521741078e-16
data/image/0458x2.png,Inf,Inf,6.02147058361146925054709700724007115e+04,2.89905367844651114759617673983437381e+01,7.61257103124430737051822582271578448e+01,5.18036526072956331371466494101953672e+01,1.16640306475329551787041820896706410e+03,2.04624424150694443072915265151482715e-04,9.57688811978858212365769986307321000e-06,4.75430685440623997182439326739593149e-06,2.31629647659153797599713219108580108e-07,7.48730985146667434717964324015595773e-14,7.47362176065142189196893066534439649e-14,5.46155632785527771995975359538255616e-16
data/image/0459x2.png,Inf,Inf,7.25619985847060027845696793373073834e+04,3.51225359003598955010606428401572191e+01,7.58478075011617485736066773392354516e+01,5.05571499368089918208205116488795676e+01,1.09048515888532943125680235368681918e+03,1.91265397658465627428442465091469467e-04,1.07188023810147083309603913110932423e-05,5.25638939286453925612622954407445184e-06,2.39136281088191443966759820921700253e-07,8.06474934380288201494816191856138874e-14,8.02938876124544113158723226217371760e-14,6.00932594306418884569853764844600249e-16
data/image/0460x2.png,Inf,Inf,9.68556591754464900007811711432749099e+05,2.89887646897894194760947754442486182e+01,3.72170582646155206486565126292255919e+02,9.03191594807811844259078578255600170e+01,2.58638871030503983597790689294736033e+03,1.95561695401705227175559128165628598e-04,1.17665737751851734125369249010221657e-05,5.86752927756003411077633485601959049e-06,1.73964422312053967557209737448768018e-07,7.94485266368321433388014959464093024e-14,7.86033440202383060167241913068438634e-14,3.06910236283970049679289611450240301e-16
data/image/0461x2.png,Inf,Inf,9.80830266546832413742338398399150069e+05,2.95240361650290615259947258414860822e+01,1.10802712032505902403923389964182492e+02,5.22493987060211736506906240030497945e+01,1.72293321954965510241117669845109962e+03,1.95777180305739479969106961285408734e-04,9.85326826421453852205426041117963147e-06,4.89596712629042079911934773452557506e-06,1.86154173420217983620563761314717996e-07,7.63624813289500425494703090340605021e-14,7.65020415150924066517708212516365466e-14,3.66704594623726009889094014754302401e-16
data/image/0462x2.png,Inf,Inf,5.49096697954501278395638308056369808e+04,2.64023172815336811476938464326462693e+01,9.38719205137530227649225724484627324e+01,5.12889538504614938528750479932057764e+01,1.40320511417927918648416406551707418e+03,1.96506618276981966758852030429312815e-04,9.91249691727488914238964805409272822e-06,4.95256347568605524644688022897764053e-06,2.39388487560588558680268089198821169e-07,7.90933422401553761060723491895861822e-14,7.90537084012706361069845973250183705e-14,5.55658188887004436040115618250641471e-16
data/image/0463x2.png,Inf,Inf,6.73930935500360876129125686471313285e+04,3.25502936365218098736193818517235265e+01,9.29291405539595338911152260623838865e+01,4.34073456472406738294656182620045861e+01,1.53583350036821238214265703111753221e+03,1.73801607846527951783485125945364386e-04,1.12378280787569099707918786629869375e-05,5.70623009761921585660567034187518260e-06,1.95280672315035412106063583070268208e-07,7.85543868786678269659146351376425359e-14,7.80483108345825990266130364157941332e-14,3.70294033827001119968576299181327039e-16
data/image/0464x2.png,Inf,Inf,6.40863566216174158088314191739775912e+04,3.10953449934283095359179645611952609e+01,5.07934034973479152116304679548899952e+01,3.57484171750991917492382315176185388e+01,8.07782443717579419648576761087837460e+02,1.44330015624227648985842733827289189e-04,1.08262583410551263841433358138512499e-05,5.59516244895697237079701174686398457e-06,2.45359440480097800142868770930125672e-07,8.72638358997535773034526820880386930e-14,8.82738584187160129276894018104203542e-14,5.62997225554882328338241600228730258e-16
data/image/0465x2.png,Inf,Inf,5.15494897810788452002193911896574785e+04,3.03641953581461410904237797442207767e+01,6.04654795654805050979573688631058982e+01,6.01294966806323627605400402110844177e+01,7.94306763790965966388318940067078516e+02,1.73090948882906518418995541261069044e-04,9.76824345352503355584628204938891735e-06,4.82083229570205043466918636785433673e-06,2.02519704242198235051723096550718049e-07,7.11899866138796747425858715177820627e-14,7.09330825861283584611534229942357977e-14,3.51937651797284983186374353371372856e-16
data/image/0466x2.png,Inf,Inf,6.50208219859605798012934830825392543e+04,3.13704964607498423094584628247501491e+01,9.89344984061921249960041379064696930e+01,5.23718380869475161819705310957153514e+01,1.57470685463096772203558420469475803e+03,1.82092811734417144630830475114735870e-04,1.05744818366966425051859975600354703e-05,5.17789672269099065468491280421407047e-06,2.49411036535320257248563628989667597e-07,8.17335533722640848682003330901777213e-14,8.12493312226113506771255923145089011e-14,5.77089684616650651032684352714058161e-16
data/image/0467x2.png,Inf,Inf,6.17041401015923246883019217014015474e+05,3.21863381455475161025456755569911859e+01,6.35594053988779696422446731568736678e+01,3.65836504005954376478602380570749492e+01,9.38494084301766833983545069847763071e+02,1.91860155704619040205450432873747016e-04,1.11609063490691509559766624916522844e-05,5.55682176029654828272023179864531023e-06,2.37430327966229699522975922281440081e-07,8.30714655638240253253824017953908195e-14,8.29052387006430805099532614900202694e-14,6.10623931509437220651451169010182773e-16
data/image/0468x2.png,Inf,Inf,7.03266739672757751851650690306280126e+05,2.46672917119281832483642837255232259e+01,7.90305208122831218832266842852464072e+01,4.41497323035566383143437350122547874e+01,1.11151945672427956579295446279697508e+03,1.56196109509741711480212626672123038e-04,1.10716891935753577106489683563006821e-05,5.50786598404090310310002451609293411e-06,2.41104175128316851911976029337322164e-07,8.53497447440057503570356799332403652e-14,8.56678762946230810811275194450678615e-14,5.54120345652672811281267032670082948e-16
data/image/0469x2.png,Inf,Inf,7.59711205040768886996401189855631834e+05,2.26568530482279366296547057033219706e+01,8.98953964386159517248540815834915842e+01,4.63209273530340613363768774610922697e+01,1.69035696662072784255208428537378950e+03,1.85537925012860029134006233661121629e-04,9.21118121495401489425830221122197447e-06,4.50927303907912341169782523049659486e-06,2.26344847708341148823911157330453127e-07,7.30308621900914956499450150274918585e-14,7.28633650291767875702238550019994376e-14,5.68196556777274541919340627769029104e-16
data/image/0470x2.png,Inf,Inf,5.76157454649549629637401109640842183e+05,3.00321880120543560249710529423780475e+01,1.01462869655392388648541071696182201e+02,5.13978347672694121323740936184286979e+01,1.72787491829361319938109637671111111e+03,2.10069272270719717451668024621269173e-04,9.99994201480316903800715365577761269e-06,4.92831445997551459872471945725819150e-06,2.53178483246910519217641853760613052e-07,7.61228226477857681355979487397285908e-14,7.58493924584574528361815833104815968e-14,5.62606892000148737720386779056341313e-16
data/image/0471x2.png,Inf,Inf,6.21752463323920216353490250026852731e+05,2.28520533577478971722553942569732109e+01,1.07812317257640056310854561150821048e+02,5.29958011703243261537210999060415251e+01,1.86997340671094743516686009701912466e+03,1.48236578615836632459142862457404296e-04,1.02606965580561034245417102072241916e-05,5.08977402141527457243116376410957791e-06,2.33224691288174365646118250110074721e-07,7.96393759220681166795346917928121113e-14,7.94801610104430179694320260343367687e-14,5.81901211960452600563512246179565838e-16
data/image/0472x2.png,Inf,Inf,1.13841327259866669518034058804505799e+05,5.54466205401637711288507087335300389e+01,9.23662381350259834863785505501408131e+01,3.98826543521647913827325271210216076e+01,1.41890759617013769343705003306844790e+03,2.00122283455254565732454640786730956e-04,1.12250883776484052958187947674689587e-05,5.50684138771120921842492404056456871e-06,2.42228929410336278756470746644960155e-07,8.24936363057297794871827161081054677e-14,8.22708964306567478823468026942911381e-14,5.89815849132779323028946481011908580e-16
data/image/0473x2.png,Inf,Inf,1.40145505134377592865419180886530622e+05,6.84640477401437803492734752743078133e+01,9.99081799006821271893563389676984464e+01,4.29994037025474083647869387132621156e+01,1.34523553299155755773568227196577502e+03,2.03145615878945752875437497620056578e-04,1.16747055398381549082327467516574281e-05,5.79102907798675881920252113548742653e-06,2.49640911054291740142950795526097178e-07,8.44625856479296272520366375908142496e-14,8.43099361385644950125762049924291406e-14,5.83719114426915492799690789418007460e-16
data/image/0474x2.png,Inf,Inf,6.01673921096290537567379707051548395e+04,2.88321861267482713416824399153967163e+01,8.16135230222357537549487177700317391e+01,5.28169192951578228411913776860666786e+01,1.55175200558078193889780375081747575e+03,1.89580753237752021746381151630115958e-04,9.61746830072879166598742015051554323e-06,4.77288101657438160195489658359004749e-06,2.38414198404233804390290488775448028e-07,7.43408018730205198556480207974627614e-14,7.39927889807553443119234692790491017e-14,5.87627853742859651278164426777042018e-16
data/image/0475x2.png,Inf,Inf,6.35101113146878456628146906893919829e+04,3.06624776052294400241398541856656273e+01,9.25018738101509715031190232442165872e+01,4.43124495178555053053832186622189326e+01,1.32433532129463792495086788847690502e+03,1.94370391554208146925587781803760237e-04,1.11522112062851445938728476225191387e-05,5.58250530917197193235759103155594118e-06,2.43717012212201953252060229474590171e-07,8.38531804955777065824251194551693501e-14,8.35909122060701701461005093050831911e-14,5.90100037543706909595778605265045121e-16
data/image/0476x2.png,Inf,Inf,7.53430081258707614401318905002383732e+05,2.25958228619575222588183829816598419e+01,1.39147425726374742665671007940051052e+02,5.08939985823870037478550222583539690e+01,1.99545792568399657128051779646025413e+03,1.84639081995008944377667822049572973e-04,1.01789366651833295213754506768885891e-05,5.04516464127851388781402087318245613e-06,1.76731314157435692417671230151399642e-07,8.13439605432830607392702510142646690e-14,8.02591574891842282891330704509732412e-14,3.38784735391370791109606357980243478e-16
data/image/0477x2.png,Inf,Inf,6.21144324126725063679068437961916890e+04,3.00093585708836154880621122239698149e+01,6.15929181023661493368924520122013458e+01,3.76623806786528016135466958334658724e+01,1.01788648414075940645564671695750876e+03,1.78797958754838963503229924959006887e-04,1.14202692324321824490425205588361061e-05,5.68049380633645151504764222650102596e-06,2.47342976445985940335990400612369078e-07,8.51230269243186776023052227346474747e-14,8.50521179824041729684595810606815720e-14,6.01526022498169815482556127403384006e-16
data/image/0478x2.png,Inf,Inf,8.23196668809826082376332492861264074e+04,3.98834901381518872941879116331242911e+01,6.17439228619890128715183534611141794e+01,5.03523427634480336914953016808075663e+01,1.36573774469723317882719773563010593e+03,1.78987261971669306591393699314482201e-04,1.05018052191979432995369561512836827e-05,5.11976973346899056255169817990695748e-06,2.43337380886740957659559825840732512e-07,7.78167123540075768330557915823996714e-14,7.71591033767912497831566401988688012e-14,5.52905432823300699937091179378803135e-16
data/image/0479x2.png,Inf,Inf,6.72191772169944295749438177247403892e+05,3.52480857483936783738170318576109642e+01,8.21652105783937693756340184028453223e+01,4.58143533687421379364189411737610060e+01,1.41814141800317097595027879598318363e+03,1.88816190346525333453095584172683503e-04,1.01620879565232882365988606349923570e-05,4.95213625223455078058821461629755241e-06,2.38813931943645957736070487747403719e-07,7.65042106098635860124915201015059380e-14,7.63480891109685166940431291414488124e-14,5.71625586053440399962774341375139187e-16
data/image/0480x2.png,Inf,Inf,7.45207179362665476787356302751386926e+04,3.59942842158104758111658588124800858e+01,1.22104581758777497226253783505675712e+02,5.58985631981145741679545318054527800e+01,2.17714474500945732389276459336178614e+03,2.07101959522191224274627561055453573e-04,1.03581941231347723007019519047282424e-05,5.21538177134383769678487485199845354e-06,2.42499946667318345701077657943723582e-07,8.04109100885324598815887721380558646e-14,8.04643234940049573314581771452485582e-14,5.47946170006915799128570616534743919e-16
data/image/0481x2.png,Inf,Inf,5.52238216468357447939051836183824240e+05,2.90606010628820916311314159988627083e+01,8.53607246640739259606625666216302489e+01,5.54264491140499499685807459610887264e+01,9.65836483715324822807219108729015475e+02,1.93174361356529362442520791784988187e-04,1.02356936881589119113474493478461009e-05,5.17912972929128449187340484690426371e-06,2.05596669232449324367346448685860343e-07,7.64611471324986246581916731986575758e-14,7.54749558106972409108082769802737421e-14,4.08634612383474675528494881199313555e-16
data/image/0482x2.png,Inf,Inf,5.60915711819101888204286517910843848e+05,2.92384445257403951250891642125309294e+01,1.20842401162580671279908757880820296e+02,4.98278553632637091429491032150864629e+01,1.82018948897396493976984264212107752e+03,2.01775432508398151118106453359385506e-04,1.04845072297047442104522229204871706e-05,5.25912426601611395028580685017834995e-06,2.10977620167034677628834219154240273e-07,7.57642600567108247550487393802305465e-14,7.56831581830722151622585545744407198e-14,3.83480741920002305641423315263061748e-16
data/image/0483x2.png,Inf,Inf,6.04068696298506563336965790945016814e+05,3.15353431682946425621770164741477306e+01,9.18200169783007703939591458662731064e+01,4.82591964320555237829980488101943692e+01,1.58514253347410570801677378168901994e+03,1.93331527403481426763563297774788999e-04,9.67341219629147064778349219845849105e-06,4.84387160859894920965479848304344232e-06,2.36687725374663301094364369890543489e-07,7.57550432258349653589650048095127425e-14,7.58087763757831291079989266666226438e-14,5.60313001962244520081459669953004653e-16
data/image/0484x2.png,Inf,Inf,6.13572460844318985178923625639711394e+04,2.96458808119429634825708467816003785e+01,7.45292149639848938758639742585435012e+01,4.84176925693036126250684028123404233e+01,1.03033408709388738503661280827422961e+03,1.91352704103321479231801926438668234e-04,9.96342582661606182271201599407463025e-06,5.12300008820841999419194601452067318e-06,2.43119145226955125083376573646647784e-07,8.17837492297427570502903593779011645e-14,8.20941030770919310382861285279580602e-14,5.76172773271910939633471983702105050e-16
data/image/0485x2.png,Inf,Inf,8.41984817561031943773977969297413804e+04,4.07443885817467463262821801915019924e+01,7.78358558540763114572286226069059083e+01,3.96805776472905854574042659015759173e+01,1.12561461783617909772658045432841838e+03,1.97803814357635675732543789960878452e-04,1.09821903980963693243030888913154124e-05,5.52838920882540841181537035349231339e-06,2.44771245171953744769519029580089540e-07,8.60249792829931174188753633698241588e-14,8.64180087399143646804952037705153156e-14,5.87560031654348271363873843243818445e-16
data/image/0486x2.png,Inf,Inf,7.27600009259872642314461905158506708e+04,3.52552847919951528266163671781205451e+01,2.52448712114354567339493705374666219e+02,5.18494692087356729100598280990938671e+01,2.01903652281152239558628232143833184e+03,1.82257994283880016346787946128227816e-04,1.30673240715207694027315013407851484e-05,6.58980807186567881254448025919611027e-06,1.85603089962233588026627464368375125e-07,8.45877474280416691361197438777596025e-14,8.43056016533201830501555314333640036e-14,3.61895367115445726633107398359760905e-16
data/image/0487x2.png,Inf,Inf,7.53090827613267429384766220928609589e+04,3.65458519455420161128192755197133436e+01,1.08184176057699967774873194797188510e+02,4.18154029352909023890452165777658089e+01,1.99489819691630417065883074667806169e+03,1.95675339971001571719369727952868563e-04,1.14504070701054667814798973437140218e-05,5.68583685335552617942960260354120842e-06,2.42342169376754239865762142993915963e-07,8.48716082514531210223308808012413125e-14,8.50667135143185436772336032891772053e-14,5.73145807641752300393285333496964699e-16
data/image/0488x2.png,Inf,Inf,9.24110686503574703536022330895930933e+04,4.48823114222654555373230668362454750e+01,1.03806076477363759476227528448012417e+02,5.46570707054925365401419972484691659e+01,1.90023032938200734932078148887197266e+03,2.03464261372397586368649851105817086e-04,1.04866386481836848622051134904683322e-05,5.21198301862954333619163546847866207e-06,2.36204752011460486141196539115272076e-07,8.09658618365659075662051946055342287e-14,8.07328821322444837748650353720183898e-14,5.57027823413398107187656563006178787e-16
data/image/0489x2.png,Inf,Inf,1.00613939705278042513420526474082516e+06,3.03648347108095843742910897357414907e+01,3.12990426150675475680550238218976146e+02,6.01241771952540412078002125449022286e+01,2.65816992160202942317545794592298428e+03,1.84933871573462487868285823442883550e-04,1.23451495951074740080478893350657160e-05,6.15769870641170412919958785373260219e-06,1.94737573444953285307815929811297512e-07,8.34796458021568203748056354970229592e-14,8.33118186089411657362217255123699794e-14,3.78254131541835081671296922382679011e-16
data/image/0490x2.png,Inf,Inf,1.23135040330915142259317162729563006e+05,6.00929620762073787518965346410792883e+01,5.39678187467561092648564584040500804e+01,3.52644867110022019344014287483430871e+01,9.00016582019747161704185347339630191e+02,1.95018759926354381771883334686098407e-04,1.25363599861047899002091559907284934e-05,6.15730321414847450061849551227187581e-06,2.40961997481050912268254054963488860e-07,8.72960751891880402127042587633823455e-14,8.70434989634360183188233299869176937e-14,5.81384718704316786395027943094272705e-16
data/image/0491x2.png,Inf,Inf,5.63919033300955068257888305670497699e+04,2.71761013698058355139134472887981898e+01,7.41211854130741833091101042035749153e+01,4.27593309550617176635447886562487802e+01,1.09452947548307946272259769152802525e+03,1.65585279040240124781502505919891878e-04,1.01176043947416397833985240985557922e-05,5.23971711664926249277026170691984850e-06,2.11058570906345597376206752239536002e-07,7.62369718592789039833801385147145347e-14,7.52441940379796782101981040517310670e-14,3.81341664025412089032696521685089667e-16
data/image/0492x2.png,Inf,Inf,6.55588072035149562979936179545892453e+04,2.53968351294117609239340928665998395e+01,1.01685779818916308064798423007835466e+02,5.11632198035718442395878328955872359e+01,1.77557813691382620386873960635775644e+03,1.89415877161271929336570246717207794e-04,9.95599395355567726619040848418716601e-06,4.95386295291677224970518102404703729e-06,2.34742710628077196589690105280065440e-07,7.86111675575597383775253194615603842e-14,7.85914613304612737830362983834077551e-14,5.56635349105498449968283956644681100e-16
data/image/0493x2.png,Inf,Inf,8.43916829909751070059937992379394559e+05,2.55157793594359034532342953683713247e+01,8.62789914208341651471577362716777403e+01,4.92523989665447661429487236807333332e+01,1.11709898021441357873046048784674826e+03,2.10318684633579525739087197573340004e-04,1.04933579765885703429994630881094416e-05,5.25225874355447411216388093829286557e-06,2.39398841309788599883569975949703896e-07,8.02091111345045724134704350157894520e-14,8.00709874382106030355274681134490453e-14,5.74185946901254147351527132689921807e-16
data/image/0494x2.png,Inf,Inf,8.42050728086918252920612633942462434e+04,4.09390525970978603647538962255747694e+01,4.28683395531600388717198388407479069e+01,3.99092191926554929874984465569831712e+01,9.10602729777400056696684738683583282e+02,1.82959613596514358278787128756824071e-04,1.06993386164599584937620251824950639e-05,5.27724508654172304636617280543489507e-06,2.32272162444228229102891311411561626e-07,7.86402531949005477292804843744819222e-14,7.89672446930607665924705329160025139e-14,5.55294680001534729796224705115087352e-16
data/image/0495x2.png,Inf,Inf,7.51937370769525075442814091328365417e+04,3.63425568562070492551008803980075465e+01,8.41513203563516327735126605591749501e+01,5.47470573275433176943367144301625955e+01,1.49450840981919503974764781508693649e+03,2.02768766971932132417488111650313835e-04,9.57710775789408979446419287575081281e-06,4.69382253459511455285475648945994259e-06,2.43266501108688592806755186873768327e-07,7.44349839872472135080556897148708632e-14,7.42420796855899737946518389762189517e-14,5.63949255781576140981098551337225403e-16
data/image/0496x2.png,Inf,Inf,1.01424255649647077023786517071780492e+05,4.94044933415791634563792845562416149e+01,8.70023396759491059498059398191126870e+01,3.88848524470936771755763756945290073e+01,1.54096492927315518490552289589273018e+03,2.05124451337408575361346207453424858e-04,1.15488655466601167545068761605762576e-05,5.75163032221212121469569172731170184e-06,2.44200351938974807469491582001052148e-07,8.78502482435384148797351654606006004e-14,8.79392382841839012622168511117883199e-14,5.70011189038539079549162115274693221e-16
data/image/0497x2.png,Inf,Inf,5.40415172551310430570472737884245340e+04,2.60693826953329048164253649047418976e+01,8.48234293346007920842855431951236730e+01,4.89934252707772114098550511921193549e+01,1.10058585972193787054253525166023008e+03,2.14532762908196396865107394633654298e-04,1.03706562752187277540937620048778853e-05,5.26517706575665336262227149369195757e-06,2.37792479625006925966427647981603867e-07,8.37223107017292545958715784763419988e-14,8.37172041293004886329189084404847685e-14,5.64465710391525636898579592614153730e-16
data/image/0498x2.png,Inf,Inf,6.87223736286785693224453344319695365e+05,2.05532181038501598029824098995633440e+01,9.18336641412853403052751917893907723e+01,5.03539803390186852565300476525936101e+01,1.49297872926219522474317337426434303e+03,1.84784702943784544370817210746282153e-04,9.40197575369698833426695933657223135e-06,4.65185610178478554635113468778732843e-06,2.33185221103203468792280675282465898e-07,7.52530000481061910054007726410597507e-14,7.51111002364657611936099682238869364e-14,5.73455430764267427355102439135862734e-16
data/image/0499x2.png,Inf,Inf,6.90835096668708279746481932800289504e+05,2.68026052165868436304054382977987261e+01,1.10815183562197067506161464695745632e+02,5.11296557510852691365738547385700534e+01,2.01009855626145598673999410234005265e+03,1.92911550026994578669241831399830678e-04,1.00754840599487849382886436635694347e-05,4.97248228860844619647969894558035054e-06,2.30595298764121296507759029904112491e-07,7.85929400328561839859610556930372079e-14,7.83618563639917474944410788254085009e-14,5.93113515137848076765411676371955352e-16
data/image/0500x2.png,Inf,Inf,1.09542252612121822079923506987041901e+06,3.29400197647719915339624014054548404e+01,4.08279957411318978585386972812798110e+02,4.27147172761841264028361262836029437e+02,2.39411985321968598287278334521684109e+03,1.92517948214929724089357981322014751e-04,1.27768299656627175633048098141300466e-05,6.38408127537544576045589390051775510e-06,1.88353013224598917001524821543401167e-07,8.14498089486437344655826735080402979e-14,8.07999920750794623377690725815809389e-14,3.71578700286387315658950536824345049e-16
data/image/0501x2.png,Inf,Inf,7.83176043143808823123217526161738350e+05,2.37435467895543413887654085754646514e+01,8.84141929081929273588769488923265967e+01,4.75857921191329347610214045147717485e+01,1.47257548357069421844596727026572322e+03,1.79341995451072387927229974048546035e-04,9.82284316863609945694231667835213054e-06,4.89342446383564877195030460874983930e-06,2.32805698747343557170362224131338970e-07,7.72979606168588336062098338965410016e-14,7.72990467819425256986693142543514377e-14,5.78545784878808293102977407504768687e-16
data/image/0502x2.png,Inf,Inf,5.72402240805591176991689920134477113e+05,1.69643582556216372166146895234810717e+01,1.05158496576899856951078241239729689e+02,5.25550256088120252203880989869381986e+01,1.80481702903069859062312477181494710e+03,1.37919379890403960719976162950364747e-04,9.34003666095840482109095720821125619e-06,4.61113748060789159868921735180219237e-06,2.43242895535216764915910771379310256e-07,7.46396466087889337290521419143908312e-14,7.45201269480403993150058708825954227e-14,5.38456460365498898590228715753869584e-16
data/image/0503x2.png,Inf,Inf,8.31693985724659894272044852237983398e+04,4.03712311523019645913996601638400606e+01,8.72017479127590446404946995837109654e+01,5.05902879247710685841857669457813454e+01,1.33551415975195994614430655723283496e+03,1.94065079153210641068422794968542365e-04,1.12710954090308461627443546497143945e-05,5.64964170671351751388104000261361830e-06,2.36525852168025086609185150913526389e-07,8.71339379763385640790051469986970734e-14,8.71301718861201907537515512243189745e-14,5.71192828997369633592565262816036206e-16
data/image/0504x2.png,Inf,Inf,6.37663068329632516623296468867975389e+04,3.07670473604652145297000062255365558e+01,1.07695900063769061653990071911995857e+02,4.81582587267442813589735319457376791e+01,1.82531580984065826985189007066080336e+03,1.99719644408231891340562996037876329e-04,1.07106197080060901735586591307895332e-05,5.33952569151006879219391618773251053e-06,2.45077578513443457409218046759437911e-07,8.01441871674742859769141561562545557e-14,8.00364940919661654980581472104214449e-14,5.52569792217751696598935241416090444e-16
data/image/0505x2.png,Inf,Inf,5.10190515952927943381513045844653338e+04,2.43463267310006033150184769784820426e+01,8.79513637226157470080699465272993377e+01,7.44368029380857285418327476556642049e+01,1.07904661761264410881155608588363065e+03,1.96673517324188735382751747657875040e-04,9.35148490423034376020520294863126332e-06,4.50944043732345463213550837166420360e-06,1.89702890677362198198704538850800570e-07,7.07630409063542447074872432300418902e-14,7.00296767561644466076246115760491990e-14,3.92404202737909041616765402026192474e-16
data/image/0506x2.png,Inf,Inf,6.18509904356126922802871987311245242e+04,2.98444706972834341544915209633025365e+01,1.24228562561508290732547601947645021e+02,4.94998892349064647283400217367230462e+01,2.37771439043114424947191810025479834e+03,1.42864250901440727117015454902360821e-04,1.11107244001014283561489382944634661e-05,5.63015967091102626081731818187920373e-06,2.43024901513400427043062320012720186e-07,8.59201329247982191470156895771485251e-14,8.59141402848391364758284444336047335e-14,5.80069967252019425331544338514440210e-16
data/image/0507x2.png,Inf,Inf,1.30933186760378163097933092744215861e+05,6.39199554444725601580264108639170242e+01,6.08143170713683849538836496009531640e+01,3.27609297099744238195971005914918955e+01,8.50143121333171246831909992760549863e+02,1.88994816525597916233910157710740653e-04,1.13880719244347084495014162653678649e-05,5.63178769143608399862054000114192204e-06,2.39597910920237151338434919053631962e-07,8.30742305678996119495483458842716861e-14,8.21988115097275751369554628072635072e-14,5.46729695540053328094666631989453562e-16
data/image/0508x2.png,Inf,Inf,5.98131148939770087550788836258109703e+05,3.12406946615175803610537149279555657e+01,5.76438961561172762466046202909117418e+01,2.71059614539002905071497515907739874e+01,1.00367467263084749414927589206638789e+03,1.74431751051594671904740243058895021e-04,1.17358985138662304711834395642970840e-05,5.91786101954219631694960208371590523e-06,1.87634033775545597489516911705354444e-07,8.40738709951781921634534157162089027e-14,8.32836039789541876642972090435595855e-14,3.61279486709045525671126498019605529e-16
data/image/0509x2.png,Inf,Inf,5.52308425458616590399866838460723295e+05,2.93436424798196830414703360058349610e+01,7.23638932319232315128979967295847355e+01,5.50491143509903841021457918730395608e+01,8.66651275636972406220192261108072075e+02,1.68896934591203514120813487964970165e-04,1.06563248864197082370647424130604911e-05,5.43148413377275048905265698516560031e-06,1.96847347625770054139149038794510722e-07,7.60298555567297426140110764456721744e-14,7.51250461835710873949564751934733295e-14,3.85498843669156085984689798041806963e-16
data/image/0510x2.png,Inf,Inf,5.76231033416179698474589292643887141e+05,3.00623324416342070238618812950958903e+01,1.07417156152740189066917566997728405e+02,5.44502761610241221890798984924026778e+01,1.72890005161631747941465799453382051e+03,1.90350760858970476048435333120366632e-04,1.10216351488800222246843514687082219e-05,5.37130594861438261158920642569986303e-06,2.37531933250013537273788332407053816e-07,8.09410651559928970594125693270139798e-14,8.06510207573957022758045460873642619e-14,5.63812539071466257043219821793743992e-16
data/image/0511x2.png,Inf,Inf,5.92381789323090444394284665533964301e+04,2.84900545434817107503362629673006941e+01,5.54949647608653906103400774697184896e+01,5.17321049834860310794974646717757271e+01,6.81116188463820964868077489539496466e+02,1.82986968140332099871360820204910027e-04,1.01959989274897415454876383066050110e-05,4.93132101635661901026779891047152291e-06,1.87033575345537013587466782492841185e-07,7.41527158148442003612305065250100901e-14,7.36282658972017350732049978382834348e-14,3.57385477956116444988149011630769789e-16
data/image/0512x2.png,Inf,Inf,6.92589513610926164358744763649293324e+05,2.55568935750125842037037033504245638e+01,9.61716967705711179961686167117374210e+01,4.22746849867603370365202369545923275e+01,1.38369875531083773843338079922158398e+03,1.88041670893028692870221811510404947e-04,1.01255290705398547662955078727992394e-05,5.03313764030237656965570134907792877e-06,1.88255453340909764080547144870161683e-07,7.95766208120091241394828559729318289e-14,7.88389931594417206454825365606974965e-14,3.56523285835761848239498599819314840e-16
data/image/0513x2.png,Inf,Inf,1.05581433730849322069043142336194723e+05,5.13399202006101527150539633068843192e+01,3.11906216291519565667252896113629950e+02,3.53461110072018343222620424362695554e+02,1.66504326494478746252770457047807530e+03,2.10051919124937103525841379550741032e-04,1.24059892281431013801368927667845460e-05,6.14327596175522743044004608658887566e-06,1.99571921119516810339499310854276718e-07,7.93884137081102203787632539193231010e-14,7.95978972129110192365903159103550513e-14,3.60994696631259280763844697572199383e-16
data/image/0514x2.png,Inf,Inf,5.48137622477398813690849064923957518e+04,2.63964797748600969421128454445217905e+01,9.24302684078170462605786707062560931e+01,4.53051061393631499017162712801996583e+01,1.31955010857159046257741803958961773e+03,1.84297162574326699271340532958201304e-04,1.05756036660620655750048085628829324e-05,5.36627985125976087737167582155264382e-06,1.99839386532290549383943233450596147e-07,7.66604214490354186751003305800568793e-14,7.58132254427551362943812680756957892e-14,3.63512810034176642932003197499290941e-16
data/image/0515x2.png,Inf,Inf,8.25759978279038282252497746942291588e+04,4.00293135810642802571245792225785005e+01,5.69172465562250649875912255050267582e+01,4.17162748338619915144440566137618330e+01,9.88367533287134238701039038599298094e+02,2.05445132365335539971957463799031233e-04,1.02682157733032967294993162130175799e-05,4.96919132032282118046068866723044729e-06,2.43998567049203281946854439831031912e-07,7.63872690328608345400522678632680091e-14,7.63193788143619573220866677540108333e-14,6.12134047236135434818084427131952747e-16
data/image/0516x2.png,Inf,Inf,9.98741302617483524123848665635528973e+04,4.85651579371963005480460608203415295e+01,2.13080157086913067784646577233467949e+02,4.60440257758374456773334729659545559e+01,1.76593493993942277101757412903773766e+03,2.05086829869413268750048643955570775e-04,1.21621826213096040028408756708822987e-05,6.07044213638935503417108302001726955e-06,1.92343441230318226032295414534015159e-07,7.57794245810565067197235931434432289e-14,7.56385253971891296105404576298511902e-14,3.53279808822664852844770776217131899e-16
data/image/0517x2.png,Inf,Inf,9.43121823492252288210630685685787029e+05,2.84747045905263358466890341945613384e+01,2.10698773901849303666638767080224388e+02,4.69120029178965569435475555837711094e+01,1.75747230376893073545135293274677438e+03,1.94182334074652545868096046387436565e-04,1.20797614578736596421831798769105766e-05,5.94647743376178421642344553859701178e-06,2.07006041781753804222172817558824311e-07,7.50681133964940418137922295427091262e-14,7.50698689529077496531471186351663999e-14,3.51185650023240286144230460505103541e-16
data/image/0518x2.png,Inf,Inf,7.28200912906006597899923532054737694e+04,1.42834978399594451124497068017864014e+02,5.89148003291521023734223551834757183e+01,6.45161677718691741660589238313730041e+01,4.54619761341964591811917888280955854e+02,1.99413629387959748781259122214692958e-04,9.85267615345499720524803808118612409e-06,4.97314591932704598669172320108455465e-06,1.78605964503341711101768296350700462e-07,6.83513005012569796945710379854604016e-14,6.40267300750467463891198580538892329e-14,3.18333449823174297932792637028668073e-16
data/image/0519x2.png,Inf,Inf,7.25456606417474261430857285866035800e+04,3.50002483328297020333532727426614772e+01,7.04834112406446217852885175749687185e+01,4.44107518852173488446797345623195474e+01,1.33194326704976998659660829793029916e+03,2.12682428334649859111326360580197591e-04,8.91840686535436162342709696676566899e-06,4.35477683571487370547437365987296933e-06,2.51050108258632710471536863838587644e-07,7.07301380440537528260152382774981437e-14,7.04822748056403713259622085906451761e-14,5.59071373681029063376298734690660739e-16
data/image/0520x2.png,Inf,Inf,6.13739044749329155239911610360952007e+04,2.96893213313237808512218458487018332e+01,8.72403683778506572964956466749216814e+01,4.49733347501260121680034041702757822e+01,1.43313289530837374251727167144705247e+03,1.65791359671849654382932632957747902e-04,1.21941593649740993687813798962253824e-05,5.83627974179639275661507217114045683e-06,2.40958420898644472456662296583188753e-07,8.39837582824451509147213366117619364e-14,8.39500546909944808231292213860357088e-14,5.79544062181213594082454126218171083e-16
data/image/0521x2.png,Inf,Inf,8.30096652829057304118368083889109095e+05,3.06436734394464905184101575969737299e+01,7.42790841013121078347429319055508030e+01,3.92255228319018246252706829559982060e+01,1.21338120892804613712464986092416916e+03,2.03485676750771102899180806380350267e-04,1.06117513185244925210119262177725029e-05,5.29788805534282884003338474335354134e-06,1.90388215969541105116968325324711650e-07,7.73924935669921174361632255305037601e-14,7.66801545925391531875350078429339879e-14,3.57317923793144589381522953081081603e-16
data/image/0522x2.png,Inf,Inf,8.13147402920593655412906843347007381e+05,2.43394624962105978784753098477132050e+01,7.28298787762315327760887220928779724e+01,4.13567854797580386237493266442228748e+01,1.24996113945537291664330002482283062e+03,2.00126332856292836753726615648625905e-04,9.55207614121209293032165971636395260e-06,4.67882589253409613592888948738376843e-06,2.43505193651136650605799361288123553e-07,7.51091165278468658740454398946626801e-14,7.50215864784883788684769311412459237e-14,5.62238934108617352099984592771817007e-16
data/image/0523x2.png,Inf,Inf,7.80319163134628613878109654944737471e+04,1.53161758408743590282382156530161638e+02,3.97860138314564586914401299175399037e+01,4.50970574953191769001112638281282006e+01,2.88709675747410241224324075285359228e+02,2.04481970591319717076309448321273400e-04,8.97385986650554246330605225537803423e-06,4.44791255220327329446092794568995859e-06,1.89816361092303091010661790255683005e-07,5.87879335423790777530035552257363270e-14,5.78311410792131182932861173817194903e-14,4.41375753697923051842771487223508517e-16
data/image/0524x2.png,Inf,Inf,6.99071745719023326661340765059440429e+04,3.38341247587386380036436377435031524e+01,4.47642402081307403549628804719127676e+01,2.81848343725561438281655932926916326e+01,6.65851852187889659312043119908522289e+02,1.96461188140942376489601095914207124e-04,1.06825388705268205052537387744948554e-05,5.16617010980004139645635109022754377e-06,2.40096267856675710091244302635842702e-07,8.10502213966932519923308559616836491e-14,8.11415060744623745705129305777726469e-14,5.76872012796279174248173391062116968e-16
data/image/0525x2.png,Inf,Inf,7.61355346741334087198788577566419199e+04,3.69041856410625909771341463410664396e+01,7.56523727026537028065006067409665264e+01,4.79637273022508090406007753855434580e+01,1.44968562183395624423723960981640979e+03,2.00110746313615905642246310466695224e-04,1.09505698726635591541963183426744860e-05,5.41801974981491187101902767870248630e-06,2.37641340226003696484914505997062824e-07,8.13857323725871863924147300623563025e-14,8.12711303962803556503838321463089362e-14,6.28573936540715391262044142629002254e-16
data/image/0526x2.png,Inf,Inf,8.80951430695611298575258522850809951e+04,4.27245111277405779640318590797407961e+01,6.31239484398768787049838082073813624e+01,4.84332190678253465306767967117984920e+01,1.06446568930551077603281794280073628e+03,2.04572624148441208451719894493261058e-04,1.02906402688118107592139587497505652e-05,5.01960236057431643207496240649381113e-06,2.41150427241113147983853921604327736e-07,7.49459152340512559023289942427274035e-14,7.45053582380037721847660504736484024e-14,5.54799049368396194312357871776549046e-16
data/image/0527x2.png,Inf,Inf,4.79036580753960501572926942746870150e+04,2.28642563195392012492327178718503240e+01,8.83413201112124705892599236115859241e+01,8.82070042438477355245445418425776945e+01,3.65858871103933431459299296153296111e+02,1.74202929945255770059585110926964291e-04,9.29799323280152650854071963079027001e-06,4.42865920341321157910802725092895935e-06,2.01645381844120973059920826713647236e-07,6.40977390316659363016412008817468204e-14,6.35705018843225895975664129526308311e-14,3.85847982540147412817649838709290631e-16
data/image/0528x2.png,Inf,Inf,5.53285198781119906797491089657037277e+05,2.86999846958354179287820089763623462e+01,2.76811513363945788369191511719619898e+02,5.87217061005143008514342871852143461e+01,2.48378106690806551383559080273650771e+03,1.87406956106215573334318752009223956e-04,1.14352073332494871111835619274052897e-05,5.64567266424289123373004838022695414e-06,1.91339327430624654407057042390835787e-07,7.28289230636359958930195253203324432e-14,7.28083438500711113599503061851601302e-14,3.62571542304901197639315970379821606e-16
data/image/0529x2.png,Inf,Inf,9.45830813200137109212469454202963341e+04,4.60259852062055879116136501512998589e+01,5.91284357824034205885926188735115068e+01,4.35255587433596677654233413101994084e+01,1.00356349690800716558647771593557129e+03,1.87975489493322455847676592465626908e-04,1.12291945007815561768117207823682409e-05,5.54535675364406784544445397241184101e-06,2.41240654853191826933288158279250370e-07,8.20895145270003436178865631957868368e-14,8.17534120949088583304664526868774645e-14,5.92185952796982885310891613633895554e-16
data/image/0530x2.png,Inf,Inf,6.11057233691688526718041466523548072e+04,2.93576852132832524806421507062363610e+01,1.19975997424923450962928782679894309e+02,5.79124270801577857054995864277077407e+01,2.28415468813574788866036464067878655e+03,1.90220592675969585707245830910846454e-04,1.01501890336068850274219379491979302e-05,5.01599285087753819981686231441367229e-06,2.47293432560778223101839395661963563e-07,7.78771224332778498502118528999531901e-14,7.77230786498714485045470765185049997e-14,6.00866404284879687827770505688576219e-16
data/image/0531x2.png,Inf,Inf,5.55373516602424999926401968789066634e+05,2.88481249585986572190340883253146703e+01,2.44189692876530782969563889437101575e+02,4.83326084858429702390355984393607443e+01,2.00334462894948772001682568377856071e+03,1.87639796578717665051583364731013591e-04,1.17549709698501345150702267699382027e-05,5.77435307058779315596755023121293112e-06,1.95586667135434688449439164813497309e-07,7.38553920476604856701534895737645592e-14,7.36916000336891036268180510110153360e-14,3.68967700923516397501618087016971168e-16
data/image/0532x2.png,Inf,Inf,6.92186426495652079926394524433554907e+05,2.60755774169715625164961919078393033e+01,5.57354189623263684622973119526147468e+01,2.97181011517730258671084611082607529e+01,1.04266233779649790047138691293824482e+03,1.59856014268847974678774616524631505e-04,1.07662382036007714800025267280302380e-05,5.34152976349030098529122054835034067e-06,2.37990414052781077882546114517732930e-07,8.36679467813011150974412741633526450e-14,8.37282083197302372445666418637688635e-14,5.51398507642481813081152331512368491e-16
data/image/0533x2.png,Inf,Inf,6.88571451493942633321184837896655837e+05,2.05520090211573519949234638760441286e+01,9.90974530869106064623393837149404604e+01,5.43543545415513588036678016316856462e+01,1.70638720955020858188483981935112740e+03,1.81371183314177199796990110599172943e-04,9.50032006254379831912556064716297701e-06,4.67657684997421937801724621070302964e-06,2.38155873853436344424616088315418798e-07,7.38931789552724130838755654738546710e-14,7.36089861981932925581707869000272899e-14,5.54587008962510409266793603958911318e-16
data/image/0534x2.png,Inf,Inf,5.28269588242998697436330986025561433e+04,2.52250972750380032964477617316468841e+01,6.19395594788834067203189009996212349e+01,4.38611843731146165100684973056406934e+01,8.80089457727143585288268456725458760e+02,1.80330357168057784935997805545056798e-04,9.58153863412502399938382108790273245e-06,4.69211930166928794659305747799682075e-06,1.99923265337122683073575573684672464e-07,7.32123596659621398743901521496099621e-14,7.30188088637385722690921112959091022e-14,3.60510237010934487258316695713993460e-16
data/image/0535x2.png,Inf,Inf,5.30400000509239642039051700327595324e+04,2.54430132294740508627587709561678426e+01,7.54522848942610533625801734295260777e+01,4.93725234511222671327071541875080184e+01,1.36839366512514739740898917971877246e+03,1.84236580730092150736864674925402859e-04,9.91125324068400998463667869463681491e-06,4.86424377076021055375952324754582728e-06,2.38076733311501519106964746295999299e-07,7.31980804001663287703592260687540254e-14,7.32363845927170654837641537243628071e-14,4.84592368265042508180165577150897157e-16
data/image/0536x2.png,Inf,Inf,5.84413700837029997986175954601526169e+05,3.05451612063760487839701758274578447e+01,8.42322881086698923334612357145189802e+01,4.91912454830133546293771889414628670e+01,1.58810137797813687153845962739216551e+03,2.03644386306944226040583486803715575e-04,9.47824659820810268564197853238613915e-06,4.69106925751937871549120152589302287e-06,2.37196535552006969046121398078209919e-07,7.40506705710775959358127102184686717e-14,7.38518184722462125589412079414121390e-14,5.78057654672850786919249959683856702e-16
data/image/0537x2.png,Inf,Inf,5.96849645797317472875930953810363751e+04,2.88119731708303880412555507321777119e+01,7.28310785882259216174992837977789720e+01,4.88126195698401941047026301884323965e+01,7.02353836629652022177229002936675894e+02,1.74655700879642514776927050728497597e-04,1.04610298323606480550866205630657129e-05,5.26454323791924995974852330028895097e-06,2.35804512744776255254454698799010813e-07,8.38410727791101561600952646693617461e-14,8.41367057519818812386789018178971907e-14,5.85085594885216777874002215497826203e-16
data/image/0538x2.png,Inf,Inf,9.57517946874945141299047872007209028e+04,4.64808061588159883909961181349928158e+01,7.70142495765342001501123550366833065e+01,4.53433073907762867911368354361014028e+01,1.56636565427914731764391739340697731e+03,2.02225872364873870313016346867022639e-04,9.78695035630077381021817257822028416e-06,4.83785909730976370569260385505594351e-06,2.39282688479032749110507124644663263e-07,7.64283418502460911539511748863490909e-14,7.65386936811737275809327726404911673e-14,5.68978882407074392763711743921816222e-16
data/image/0539x2.png,Inf,Inf,7.09845668642492563851241984208575046e+04,3.42920658020424288569042179312255413e+01,1.02875278577220511729154270791760370e+02,4.46970244619847474309547755166432394e+01,1.51020325272244554078841184751760075e+03,1.83313596470331384560954678712141023e-04,1.12854941220122139487950459293356577e-05,5.69952037690796445829577120998844159e-06,1.95549887889322880958669475370707660e-07,7.96114342980383902016917022191008091e-14,7.86722961067395616898964954399020786e-14,3.71651260562386326986247856276634984e-16
data/image/0540x2.png,Inf,Inf,7.17989886459205515873654614693035618e+04,3.47209506995244622385766534713274691e+01,8.90217711509332946131680726790165287e+01,4.90401678807825599538003690519960645e+01,1.32471657123188005056186971790623829e+03,1.96412423407275930199927913436184051e-04,1.12346470547040063917119337787311151e-05,5.56273593224917465808342379968211586e-06,2.52246098606902931859266366477639376e-07,8.18379548199510321389584710386351916e-14,8.16547903684717360213810831702870202e-14,5.53015382203236775323215952361579341e-16
data/image/0541x2.png,Inf,Inf,7.01722316906523819479118835417633817e+04,3.40551422751429800284139956980664418e+01,4.60146661912594222040372425710504355e+01,3.50298673072414737371580922465716461e+01,5.59754603319011529215134798432521067e+02,1.74391109126676182434441523361707596e-04,1.13216084105781731268474994567736375e-05,5.81570077700568230399727326156361496e-06,1.93331351776354215750806896547335218e-07,8.18816838999004696629816430876353797e-14,8.04607846395360848651095673856734859e-14,3.64645128357862094008361706887345402e-16
data/image/0542x2.png,Inf,Inf,7.11143621721689473383054860179708040e+04,3.43280353135159229682037577215736105e+01,7.65666358413623375454177480865397821e+01,6.23980427403601028730343927597341007e+01,6.13538928908160676234303894651679111e+02,1.98957662813943385148508555548491783e-04,1.03123275272219000457966816681702232e-05,4.99849676095604841041668537503664221e-06,1.88740081954970359127460697743745110e-07,7.60225654010418020837495495975853258e-14,7.53019132559366009077682473953944403e-14,3.61556158791155234383857065026339679e-16
data/image/0543x2.png,Inf,Inf,4.61256882988538541320725290524568182e+05,2.39965403482769879259931333542222186e+01,7.65106099688398925721197326925890033e+01,3.54911344886823208634819171727375158e+01,1.20442251738019712061627843119096622e+03,1.29120357092060468664735322319920738e-04,1.09821403163233614832086897956134172e-05,5.53718880479280905643394971518764102e-06,2.36050625981683435320074420742232442e-07,8.64763056264833645442202491972279271e-14,8.64390066009785261992899512231791327e-14,5.67379311886199043593852540931417472e-16
data/image/0544x2.png,Inf,Inf,1.19061698615752124446770669692408488e+05,5.80641443018147670027485340773806435e+01,5.20102746131153029809850626259231091e+01,3.16887652555111582059038974133162523e+01,8.51174369530110003152367242070937029e+02,2.08938452074765323436054034537745316e-04,1.08466591248452972956032244641465836e-05,5.34344311539535889098264857936872963e-06,2.43279600654252068167881309254760765e-07,8.09800032788972988816763385516752398e-14,8.07630583982400728104262475320296560e-14,5.47412083856334181005963391572466021e-16
data/image/0545x2.png,Inf,Inf,9.46262287288906095262274598444781554e+05,2.82634179650651969184582932512392417e+01,4.76779197660549696739409776395458971e+02,1.68283892313755640253555827505307573e+02,3.44210250065381322847413986944319219e+03,1.99636347884239971931621780791156180e-04,1.17308953352515666005785857803545532e-05,5.73944300538186324798997591388126599e-06,2.62018466332494471604447274380552569e-07,7.41123994653641320040073473077796086e-14,7.46687492151953449677400908494147073e-14,4.71182020802427657109049943919110295e-16
data/image/0546x2.png,Inf,Inf,8.12090451818447633080869251590647201e+04,3.94315300780667513911664274196663072e+01,2.50049215140566739234446844980827820e+02,4.73937333020297163836354695968194336e+01,2.04874986860243084824026142658627228e+03,1.62120730824797249007768590584090820e-04,1.33360771137353894751103660772867632e-05,6.37642954118866684407459669235037256e-06,1.83649303406876933319395360967039959e-07,8.16793665130722353419506803023700101e-14,8.13741691268046472320710147036193454e-14,3.44233558299679995508680293778942663e-16
data/image/0547x2.png,Inf,Inf,5.63687327911054040785650439082770235e+04,2.70973984080631311382048935759114835e+01,6.42281389541264351069079880659754005e+01,5.21301078294373233756935067818239838e+01,1.18653329916674342810267957182134459e+03,1.79958425363682196779000970229642926e-04,1.05527129595497330964481576624667849e-05,5.15968668655404316241092159653854533e-06,1.96670393701943798644445590652085116e-07,8.05169761162806865418714456253051070e-14,8.06031326750591654831291213932271045e-14,3.64303755077837350749055375838324488e-16
data/image/0548x2.png,Inf,Inf,5.32528742825028822852663239333459466e+05,2.37856142750798081236156991173495165e+01,9.69834995551717850956537969507867875e+01,4.70810328967964288398400990597367158e+01,1.27884509259467304082220067266615953e+03,1.03929390045049131189132249406778603e-04,1.10979584511554923357698247338999490e-05,5.60468953980752389832094280811146082e-06,2.38365485450570211083411460971949467e-07,8.74876398521708781799810122998798672e-14,8.76269491741035259829514590240370376e-14,5.57583194012483529930117014138435639e-16
data/image/0549x2.png,Inf,Inf,7.45555776466453809208219861941010072e+04,3.60416045268127078246866570342436170e+01,7.69492455734347699629915351167735601e+01,4.41488740149564593806325486817558206e+01,1.26885487657793114913636479626161146e+03,2.02980763439745762104338579076958803e-04,1.01300955307064199121038726329857568e-05,4.96690352477457248417537682087964722e-06,2.43486081893867794518531914868671910e-07,7.57179824755083297670936362149182458e-14,7.55353057672182880509887616110026410e-14,5.75473512534239039547033070328572239e-16
data/image/0550x2.png,Inf,Inf,9.26427648766980390376254649589271699e+04,4.50062525090254323544267432678397869e+01,4.15669558386498910989081617759055036e+01,4.32398796460858564324429342916723119e+01,7.09353736376227621442672281417099415e+02,2.00281111827672444795981470311883513e-04,1.09998986840133346078881341833572485e-05,5.39728183297209274754238566665551507e-06,1.84517329706452451463582590494013157e-07,7.79479462680951054928682663184071176e-14,7.77221815466017547203473050015066752e-14,3.63248401645246173925010391418948823e-16
data/image/0551x2.png,Inf,Inf,5.26149837029183513584734474384457070e+05,2.67214165008581258201040919547875950e+01,9.77787526992253261373217840167444692e+01,5.63973757488005682316065649718091981e+01,1.81238708671334315169822563973468957e+03,1.96246166896667181033202006321473089e-04,9.08329920602315344244121337929990581e-06,4.46665930236595667579693027658455166e-06,2.35101550303370495151305094455514783e-07,7.27192007141052788522320111942800939e-14,7.24575900186430886394941791610575653e-14,5.54568499249675611104408711358044071e-16
data/image/0552x2.png,Inf,Inf,6.67812399307762884975549957748782071e+05,2.45236274980895363663334439815356673e+01,1.02159880978939661857475908892738570e+02,5.28256121126006511442794586621012040e+01,1.74514431498234957943370362484170467e+03,2.27295052996355250937774914744809915e-04,9.03758073487704440666591761092976139e-06,4.41777948735856358743274182814461066e-06,2.29275226715312862648064865257597587e-07,7.27935542360520664113907645682032960e-14,7.25892907380000685986984243634602183e-14,5.87985863028265437308400911072129217e-16
data/image/0553x2.png,Inf,Inf,8.72359787058420828959001730125061301e+04,4.23897056741777835431249010829676157e+01,5.29417094701433938657245430319055152e+01,4.19738452061139623322459611476250205e+01,7.21967001200950879007835800192278766e+02,1.90210074774930133394262646968628380e-04,1.09777669695931012638362213611021362e-05,5.40570446448451205087434270927402889e-06,2.37361396162797622733860435176865565e-07,8.11019614442205998819060383978848136e-14,8.10562449956654105899709054021886313e-14,5.71456613509915572386200006644198215e-16
data/image/0554x2.png,Inf,Inf,6.36675165269088269884968358716837399e+04,3.07151440547555548548751814715920438e+01,7.38713008044744259098210626353361701e+01,4.71435514298568670670524708115776407e+01,8.94917293294895200056466247134144502e+02,1.85189625601435118137837850577411143e-04,1.03533986588800214820498331072875113e-05,5.01576476127321301591644834742077949e-06,2.11382864090889623807733563417305583e-07,7.72697306087635597083752014348796665e-14,7.72331637355143181767639163101219367e-14,4.17477231000477136616972229639955203e-16
data/image/0555x2.png,Inf,Inf,8.08854376212172921554648457969516788e+04,3.92107997575046421230278972236145560e+01,8.52507556665534795629648774671519112e+01,4.75179543949048141954796318756130935e+01,1.20947525729146676564185013542333574e+03,2.09823864138164533622512422694015311e-04,1.07958945105107313485520083848550796e-05,5.34580845970237858201885560003249042e-06,2.37603664956173654350605348531671158e-07,8.08743560074169656648618143766780305e-14,8.04405848117986349745700647866510301e-14,5.55193554205831810791243049475228590e-16
data/image/0556x2.png,Inf,Inf,9.71007882781664028112562704231167525e+04,4.73142101096190271953699099546988406e+01,7.18980059468981550879553164299724434e+01,4.82202652883739877765582253162838811e+01,1.09793152374960693523615536507896642e+03,1.98402686232959468231186413873888752e-04,1.12135604555097515735817004892014748e-05,5.57597816874015460227611906661148997e-06,2.35771474763165237281428737123829831e-07,8.45477371648426727405408926676442971e-14,8.45763585900512007050664329424528197e-14,5.55764296725266223012456597781411402e-16
data/image/0557x2.png,Inf,Inf,5.40239722687988854040559635569571387e+04,2.59179632597401122043475830816637918e+01,6.33975605483866369206050869769617147e+01,5.38884839810539027584509699512091344e+01,5.80924117715133805598627440180865971e+02,2.20308914141566346225868749309192699e-04,9.09414788503500714553635165407507162e-06,4.42182487175471974897492805391999097e-06,1.75896315770825992166666206720890824e-07,7.05744584881523574668689346309938673e-14,7.04231438354648812253764870770203583e-14,3.32028989103090945675277484944464862e-16
data/image/0558x2.png,Inf,Inf,8.51510796016907032264757990942143390e+04,4.13592632147718775928065295615962060e+01,6.93517358773033218203658101976445325e+01,4.16116559259548975508818239980175049e+01,1.40390762789553562611275502174679442e+03,1.83351054176055681859118639246047886e-04,1.19027744968607657419720642167390901e-05,5.80495940681209313999539334015334388e-06,2.41037169674891072047645521876442879e-07,8.69296213689399212344569867803223483e-14,8.64478231221714795217167017311820760e-14,5.77132468461000316484513165886522203e-16
data/image/0559x2.png,Inf,Inf,5.98890801814274930311165528329655482e+05,3.11456623406808209741508463359537813e+01,1.73242973735577326775568995782444311e+02,5.14274780197639061303247726732359113e+01,1.58166412457037893754345568842899161e+03,2.00582320773723863373099872076663894e-04,1.13714287757007151667219059396205582e-05,5.64991494305980894138118747734613830e-06,1.93793183006784548433261464418440602e-07,7.32838234572894448555714594275524643e-14,7.31767672531623985805371850483048532e-14,3.29391133517688413457165051364182440e-16
data/image/0560x2.png,Inf,Inf,6.07641704508848594388622001113546707e+04,2.91882513019742853167299747149833629e+01,1.30990401953774826733529048038280561e+02,1.33389779821156859551436963721060572e+02,1.30909844752334553463028391647150582e+03,1.88605235063462795688476728376446545e-04,9.42988088252091313187200382922288099e-06,4.55929657352324584033337041104745705e-06,1.94914948989237598329350193433230315e-07,6.32901315899046741737538260811066522e-14,6.30846292206707217798456789424963741e-14,3.43003715541763529852392249226559395e-16
data/image/0561x2.png,Inf,Inf,7.90404535055604193455143249606841707e+04,3.82815608313109608858557327449136246e+01,6.17405329358612961954126481326750995e+01,4.91590395023635093190995580273543458e+01,6.84688083183989016057684457936986640e+02,1.89578707003445470391142265960880879e-04,1.14747289779448470460390763973033453e-05,5.38506590132805557520197794831108721e-06,1.84396590871746008723657051320218486e-07,7.77328968013996737707177970067519603e-14,7.76044572305031876840002639572621900e-14,3.52593622821531511046934031258341670e-16
data/image/0562x2.png,Inf,Inf,7.72980426611397681088840381421229905e+05,2.31574734610125609372792500574905701e+01,8.20441516779070354132737050436997573e+01,4.88892683796625712475249841226902815e+01,1.49378924705705385909420793982528450e+03,1.92384803263410552472375845237706601e-04,8.77937603334588411310366488739117843e-06,4.33204353055058934917916674538097309e-06,2.30334818423873580174770044900403719e-07,7.15326800211561447796353201531163853e-14,7.14420313561426034317290474435378194e-14,5.59132914878015989366260501022634865e-16
data/image/0563x2.png,Inf,Inf,6.93634785164448663786408525096388617e+04,3.36225419541561338077568402572304287e+01,6.17987835967732545886600827768242767e+01,3.62645051565111738946229319891994069e+01,8.37928332966284567923732548504903935e+02,1.80030888998338043780549473606352557e-04,1.18872266597849904031902672199593110e-05,5.89211547722635391700313809674094698e-06,2.45983599898691434666417092183147997e-07,8.58933259079166186332644660077293650e-14,8.57565613919684903084246414672210465e-14,5.89207868784019042110728963456699058e-16
data/image/0564x2.png,Inf,Inf,9.58566397725961632227990447225877403e+05,2.87811905592065696338779176588251822e+01,1.12168645869991285212528748134568351e+02,3.78459735906833685298024614875335356e+01,1.10717387012232809677443451271891860e+03,1.87008371551825429723077737552357521e-04,1.02843254842829776580113806587587739e-05,5.03604566676554806562994797020641120e-06,2.36920545625209103878379312168775691e-07,7.82812204049524615543412345114638930e-14,7.90860447046605542237340486915455497e-14,4.88818301120082309155899593630393985e-16
data/image/0565x2.png,Inf,Inf,6.76131107265983329506614004175894349e+05,2.00845255932221706367427723996249101e+01,9.93935581191660674665704681006053386e+01,5.50671146251604319837264493360357973e+01,1.72865764880309292174564466335637000e+03,1.68497969070189619576199713668313459e-04,9.03423231707652523165883189530975083e-06,4.47647245718547224297887173523783933e-06,2.48368152452294294196791397621811230e-07,7.23607299126180376240769702095078760e-14,7.21891238199853560452533168164038685e-14,5.44013475940456255569196665398416576e-16
data/image/0566x2.png,Inf,Inf,5.48559510463817263295163046352002077e+04,2.64022433536830417249534704058764570e+01,7.49561105470023516794823190582415366e+01,4.82479223116272127597157909561344515e+01,1.04278607006593287111885411743516588e+03,1.94276609579820566801417192287524585e-04,9.93609101591283163882318260843858634e-06,5.09282824001989921865898268929590153e-06,1.94331538700017159268043890979981846e-07,7.32331577337395202474722434373456088e-14,7.25245388999018595760625289459049298e-14,3.64919588811823392376880163382802666e-16
data/image/0567x2.png,Inf,Inf,6.60555585748720596534017218539164774e+04,3.19170795353513408068478296405127851e+01,6.62132525978984034602520442040351797e+01,3.84725493437918833030645015440349879e+01,1.20280264732322925119836212492163148e+03,1.90907813927907408562831055841715234e-04,1.02660198829986537364282557998037262e-05,5.04225485374018706000753036462248957e-06,2.50440490160201113380777026751418323e-07,7.77903441302460711705860902720621936e-14,7.76921249197514156680735136853029802e-14,5.67292410686013111408115419134758391e-16
data/image/0568x2.png,Inf,Inf,8.14804239556873915494600228004790225e+05,2.42596826587714741518252407955602628e+01,2.97563410438901280826001088233727059e+02,6.92177960082923169893838244951029701e+01,3.00548747555178407596824335549137889e+03,1.91724803061315462147100992981947020e-04,1.06841473157836614709087804871599731e-05,5.28371918242950160080564777702972958e-06,1.96734048595700689842529489204246519e-07,7.62767618397983057552474685885653351e-14,7.55654343877405577778236964212101168e-14,3.86172142413680953315166677180358100e-16
data/image/0569x2.png,Inf,Inf,1.38554639082799101603872258243231920e+05,6.76804304224765938533575621363983043e+01,4.11660574526283467400690871380615572e+01,3.22817663980033982187789201216015500e+01,8.99401832286578342908603081125886357e+02,1.93613091536177778931188017885583025e-04,1.12036136306176574266095415624887071e-05,5.41149254178880475987408210797608099e-06,2.38881009262218630908239266844269821e-07,7.87331269330406372077943157631849175e-14,7.87099973823408455645185260381646038e-14,6.08490684243485763251600842349780583e-16
data/image/0570x2.png,Inf,Inf,8.66981189610007389565198860248953707e+05,2.60859393009546384691915945749384061e+01,8.34933346647938741065411316491121168e+01,4.49446765681860649536629708067406785e+01,1.44565085844584181082716204974362874e+03,1.87131888243059285711730944510219555e-04,9.44545942064042687406210196101306684e-06,4.64229284694116751235570692482890776e-06,2.35681082393680510105548282943973927e-07,7.40014070387923065543866490028271056e-14,7.39102250547124684974815349414750859e-14,5.63570261823064783109302650294249374e-16
data/image/0571x2.png,Inf,Inf,5.82185944615340325941731796833852486e+05,3.04303875826456666352406644475142391e+01,6.45867584440313460525568255340522507e+01,4.75243311682655670663294670225916711e+01,9.12149684708935965794439318901290787e+02,1.71051220525513615051652346590108245e-04,1.01844516207870163179756409442804708e-05,5.01664520742541921315588752200376959e-06,2.38757696749708491209212543215235585e-07,7.73252607183882450174261628292340870e-14,7.72599392406720510874325181771860730e-14,5.76816949836520572661145187014146225e-16
data/image/0572x2.png,Inf,Inf,7.08815758623454489176477113568774524e+04,3.42674786028786376042500891712533292e+01,7.02444927507332572361030815198687972e+01,4.93830742839055710619279423489042666e+01,9.81363980587211917834016407239304383e+02,2.16613215529042797312861801164978684e-04,1.02954972973513752428506143423444205e-05,5.11213623728944666575741149872558033e-06,2.37595220983710932896732672808167899e-07,7.93463815583236204295485404006937886e-14,7.91233803416527805373376504104222858e-14,6.02816256688022480650029164694424768e-16
data/image/0573x2.png,Inf,Inf,8.56650863068804282744748243079330034e+04,4.14597798151682958842931696113409097e+01,1.06838421343524440163115198722925968e+02,5.38842250561487261200771932334383296e+01,2.18248269994981249523808323720340266e+03,2.17196052900419424947118308848035493e-04,9.88696488968923583359882211066231053e-06,4.91138714718319908462061061789644072e-06,2.43890386340249629856279720748011344e-07,7.84774978981574334503294363138533442e-14,7.85508293980423091393898576448816808e-14,5.71245693339947491367865185672525463e-16
data/image/0574x2.png,Inf,Inf,5.99966368594129696953856167835168715e+04,2.88634221234277678270772162713112207e+01,8.10435793366488473304774005521861577e+01,4.50452744036887151787282471033855444e+01,1.35495062291211790347553110293989833e+03,2.03141340422107463257052978657897608e-04,1.03214498949598407787361691383269133e-05,4.92883714099218738370263229662079212e-06,1.99381756253985181477335943264011121e-07,7.43995120116826215690749782204237704e-14,7.43990127744192790410025767539488260e-14,3.96703463970697374186489266207657144e-16
data/image/0575x2.png,Inf,Inf,6.02151142284035195407507646623412262e+05,3.14623047151882459502895720141366593e+01,1.05477669874863772239346668309100807e+02,5.15061464655331740752524676464789869e+01,1.72119729236367458761759800505765111e+03,2.05289239374548067736072644242536438e-04,9.91445371019849874357018716762954153e-06,4.93196979657494283159779282864021590e-06,2.31858882324377664707663489978968693e-07,7.78228034024408023695880662759829304e-14,7.76722592558719187808622343340591516e-14,5.63336719300906357877485322904119436e-16
data/image/0576x2.png,Inf,Inf,5.23619851257171843588254688822754396e+04,2.51451385921282976680229500125150047e+01,8.62905792306660532686379760021599712e+01,4.49354536614394209041053678986826726e+01,9.26124270320248219909906153198849176e+02,1.87381643699957316161008210386094817e-04,1.02357678271965993208174452597331616e-05,5.09261785720190399910606995047398791e-06,2.46089200586174927515470058272481539e-07,7.94991260941838420421871497225025215e-14,7.94001722699173461150773881839158994e-14,5.56796385818022818134428526255983730e-16
data/image/0577x2.png,Inf,Inf,9.39858493665323439125762593633947285e+04,4.56534306701291584240088129950741939e+01,7.32010845396039330745576853516307666e+01,3.95976813210296169763351265794659036e+01,1.28466669119382922944229021920981212e+03,2.07978682806277531252786217244048058e-04,1.11503682817992070628063577978068528e-05,5.04700594526661894230066968588939541e-06,1.83224708462515411353786817597053649e-07,7.90874222012041481785231970654475281e-14,7.88819988665057650605641363864993954e-14,3.39449327222956733948238914377890985e-16
data/image/0578x2.png,Inf,Inf,6.57657004704938479232298222685177557e+05,1.95608238863417407269918752683093887e+01,8.21210590353115394941838633373569649e+01,5.07158530911060148939744708836641378e+01,1.13487947191328910162866468008382466e+03,1.67780239759413069904884281218745511e-04,9.95243767290379432396386645901997401e-06,4.90821662122205774323413988891678575e-06,1.76748622432058155815920179810562672e-07,7.54525520803706209936960686470688620e-14,7.50527277117537310823719455697067709e-14,3.55401525074919798573436424250518815e-16
data/image/0579x2.png,Inf,Inf,6.05993839775675427323681177545717489e+04,2.92076508592932550106218782501337753e+01,7.19658061684800807032291943886773058e+01,5.86558807690844018172675591591233872e+01,8.02428953538322321300663742745021991e+02,1.71769781313631903182415669225795870e-04,1.02055492392028436892273682941561005e-05,5.03218584467419152637833804079034685e-06,1.87316177059476601565247790381973836e-07,7.38686522269947770446476299923449300e-14,7.34896256617249383083620282716488570e-14,3.58000771341299358031105385237938769e-16
data/image/0580x2.png,Inf,Inf,5.97764596098150493073847282880803538e+04,2.87710006791994169726021757505243430e+01,6.73245409536645142136504275046993214e+01,4.41044183504836987498963484364969240e+01,8.76829293446110080876761481237489148e+02,1.94352575659327951150671236232906289e-04,9.80840544748246937409233698663998090e-06,4.54943387083861810006328449092805173e-06,2.04650771777317431814260365269616072e-07,7.35495587722093005560939737806028853e-14,7.33578879241470290619624233456420613e-14,3.58715127349438519418261721931658270e-16
data/image/0581x2.png,Inf,Inf,9.19304169503699893699858146122919499e+04,4.45933285107782156846998911993840818e+01,7.49430401033473535522482821249694746e+01,9.14014375390637448432322266143572693e+01,4.77406830681034075909847399995553149e+02,1.96022458001123073024188137969074057e-04,9.44235648916669548757768270207669723e-06,4.63404420994336226197163766376329856e-06,2.47454676511523983050686041004600101e-07,6.77022462596791491231421834952737592e-14,6.78027545640661076693326910009907907e-14,5.79367811115801297165867296650337048e-16
data/image/0582x2.png,Inf,Inf,7.97671571170180569195270341823644842e+04,3.86758841894036607868668915251645823e+01,8.35122681569005379305637493476690584e+01,5.50503518882033284869967767439110560e+01,1.13174297518402529927788332370018976e+03,1.64406041281985923792618988118090681e-04,1.20875228780335259616866456371034079e-05,5.90363875998354156592896192340032672e-06,2.38349801347124888852166015541954955e-07,8.46839145215929015891837491798700186e-14,8.43646613415726457128528315242457567e-14,5.85850316125187211101186694570241558e-16
data/image/0583x2.png,Inf,Inf,1.02270856411924902256314863470812681e+05,4.97790662607535820190272635385610143e+01,5.00591126952261334386726180634126906e+01,4.40792991254521879634407871786801107e+01,8.12437498170757372057646418864917133e+02,2.21383642328275401823709971806551360e-04,1.14714201747326546203325377021387172e-05,5.51332109404153314210857828739530491e-06,1.89410214567097146538067104009738276e-07,8.09259641187179399413584237693189386e-14,8.09572421397945901053291812982022182e-14,3.62624270084215316122854056106077093e-16
data/image/0584x2.png,Inf,Inf,1.45908798631238642023146305234652968e+05,3.23062437230929841105749436882455455e+01,1.00983627401234501705501134130264396e+02,5.07118013140949833719135771943519548e+01,1.67676366807283567636688564621068281e+03,2.04045072410915391921329838051144583e-04,1.07028338914665906114466192278610134e-05,5.28015492221048404790856090655911080e-06,2.40770729286254126956438729596018562e-07,8.13653302089652780630106642875656535e-14,8.11064762294389866991045682944105941e-14,5.46228410161516503761739320527247819e-16
data/image/0585x2.png,Inf,Inf,5.95238137131521753975040289338048011e+04,2.85762233060501772422332301895177021e+01,7.09222576771354256397955752205127164e+01,4.63183696091359066151248862543106693e+01,1.32274452083777076396733104617657554e+03,1.94461259914803625689843974488105380e-04,1.00643002806001953219259495081302750e-05,4.91607745623643268837103015712463806e-06,1.88481328205628157513938452180744321e-07,7.57095789161029978070020217752748799e-14,7.53180363862843810179311036815087465e-14,3.87336168634626473305013074445627100e-16
data/image/0586x2.png,Inf,Inf,7.84191384939527964250622135884931687e+05,2.34806948458975297086863018774075099e+01,9.75770252474211919392247437753157083e+01,3.79989718775497056586920801675039511e+01,1.84237723454890154502368839839388243e+03,1.83893801992302332050294051910559870e-04,1.11396839706150725170920310532690489e-05,5.21515321895307568732718183515199641e-06,1.87445450467649832884848633711926875e-07,8.04011955383494491125605388302400068e-14,8.12603267050825649211552618908944403e-14,3.63455002749550779662400064899128610e-16
data/image/0587x2.png,Inf,Inf,1.43699106505216609364604906598009061e+05,7.03740516972865479848603644480311282e+01,2.98697176645057019052375564458771966e+01,2.55933735503801458960156249581327758e+01,2.00197796281026629464769597089669680e+02,2.06943184049749949873884378992636592e-04,1.26592469854343033229862100978826439e-05,6.13298902504830768710547089420656177e-06,1.87894884944000802297575027328657573e-07,8.07197593231929219996801264968221463e-14,7.99799005549070070274959557835483812e-14,3.82472613904844585849398461642783482e-16
data/image/0588x2.png,Inf,Inf,7.12614642685908841342257073411818175e+04,3.44641714555314635227527052253995359e+01,7.68907789254589023156061330429650221e+01,4.77069667384619639704308066640118807e+01,1.18803480255122295906949901101739767e+03,1.88798489832647229588686477892026673e-04,1.02176030918029963522297538704891757e-05,5.02482238541824216832279175998268685e-06,2.39240001076878424663623017491524572e-07,7.68362155829845370193632043625491014e-14,7.65795359951781291334603243834867028e-14,5.73870083479112641477617361458223449e-16
data/image/0589x2.png,Inf,Inf,4.56758690345430264660881279540838462e+05,2.37872182984699432707068043611052955e+01,8.88335496489207335993225528532972064e+01,4.83884375789717815149989576124146063e+01,1.17710236676510909998444252654826272e+03,1.76741695750255646431417960466372396e-04,1.03235158748853826568916272534433303e-05,5.19251187084223413798095818035774849e-06,2.37609313264157048820931197562219414e-07,8.32098014730605399673518671347886571e-14,8.32410040204003091660529519746200574e-14,5.70301859321725464726658528937665362e-16
data/image/0590x2.png,Inf,Inf,5.62628057597074335612883494185366262e+05,3.14566986436846318152657568051510978e+01,5.12538912395907938364114305645959210e+01,2.97165208727326583957588275726525847e+01,8.84924738667049394819626924234582842e+02,1.99039870743111287686381542005994224e-04,1.05499613573991490512123257580157614e-05,5.17253031727558855628750637913651561e-06,2.39561004873043300545267307262273136e-07,8.14292852296345557581450346846982338e-14,8.13425273177473118307395084713742183e-14,5.73406962492126730214651420891252326e-16
data/image/0591x2.png,Inf,Inf,6.68526608532944559422730206462066837e+04,3.21576428263124084446411033837106021e+01,7.02439620711422347999701909744576859e+01,5.68051337588875057513509090371058295e+01,9.69615519077466976026338701226886421e+02,2.12505001933733227979953427202314529e-04,9.16573745260449461946068051810549921e-06,4.56573052484578184076988694438818020e-06,2.01627112234381205824980631878780115e-07,7.11281529055815023740099858362734136e-14,7.12691567147168435794917901770867457e-14,4.03805350198310904619580394260904532e-16
data/image/0592x2.png,Inf,Inf,7.10047619334892311169287769119802721e+05,2.62100563957769405334571885227673719e+01,6.25342083415113747161628692871840610e+01,4.21797470230166495110188939286550708e+01,8.97645560471004843289995959314951184e+02,1.87507413847651894159445619193067676e-04,9.59241693899048416456919590423082895e-06,4.73619340236769493080445701355195773e-06,2.35377583463872217316839066810812077e-07,7.46939415868996898513263680083131100e-14,7.48059005486456144738953574290288539e-14,5.47218633720318205007290428126844477e-16
data/image/0593x2.png,Inf,Inf,4.88582547689136248022144679485037357e+05,2.54750360955414280724224632154175595e+01,6.97565798088573170440417708680296814e+01,4.40457220914245042618965875682213793e+01,8.09209462188467749057981270799425423e+02,1.62149279052319975535335124514038365e-04,9.93696308593118399646219518757252362e-06,4.97795139318090447667604208804172632e-06,2.30866388405612183584926939586371090e-07,7.80134246472462433760382431617054483e-14,7.80975540890988500027201138783472756e-14,5.85187692519760324798653352781374474e-16
data/image/0594x2.png,Inf,Inf,6.45795079522797492083898858425868190e+04,3.11082439317803349570285237856825386e+01,7.06537281996309523664328351162680402e+01,4.37107903845963452257163486730103757e+01,1.23162708853762318602356943790922806e+03,2.00828768031910668442305549227963402e-04,9.78911636367736756639367163530371731e-06,4.80173659282044776012640141549635053e-06,2.46786129233366371603954952771454405e-07,7.47463887464129071755907965155337219e-14,7.46076226322105031601830539048803807e-14,5.88932455411015604641729309807973999e-16
data/image/0595x2.png,Inf,Inf,6.02435131518514361174686974644082158e+05,3.15035119873576520360935367400029295e+01,8.29905207315165656424277384790931748e+01,4.82274347556814573744914592021941359e+01,1.46138605331218254799663469274827324e+03,2.06128531144220586352790147015045113e-04,1.01925302815833792801070383207515839e-05,4.81160614229392732695751537865041422e-06,1.98376553832554519127387595498972903e-07,7.62194425727199588587201016834007607e-14,7.69689170419242479887535431854748663e-14,4.05424522137437160227219082896303774e-16
data/image/0596x2.png,Inf,Inf,6.44077209580208832095909267482167436e+05,3.37485404785155856546000312782148762e+01,6.90183000076081289520813150684010826e+01,3.56295118677755345640659097414715759e+01,9.23787140490573824839515186265891324e+02,1.93701605513220228887443043182696312e-04,1.11307271709176332909432766880821342e-05,5.51566489624770595643636948182785614e-06,2.44493472845047368404339379870502673e-07,8.45803313453387932183299473066960322e-14,8.43112475254021582516453955503660671e-14,6.01460481405122379805625323478511627e-16
data/image/0597x2.png,Inf,Inf,8.24274609996363170787523888224934017e+05,2.47490787310687851204494269981699226e+01,4.64930353169444022696192853019127554e+01,2.93037584604773949106503398127275321e+01,7.60127510296068741005120720400644605e+02,1.61376169687160891937152331804874613e-04,1.05748679973209923478465359258096660e-05,5.19760796912443370334987540976795662e-06,2.37534316924283079314172426817011460e-07,8.11733414754336115377254286264972491e-14,8.08806450969969861647726439327044392e-14,5.78245188683936695909056021882116471e-16
data/image/0598x2.png,Inf,Inf,8.51617354534248777516099489178673090e+04,4.13300916158572227836080667603081645e+01,1.05313796128198109865431280791926965e+02,5.90585732106501890892238203759430642e+01,2.28023480153991684832268617413269363e+03,1.93541831626983686511145069869522560e-04,1.06617956272162207105775199066624900e-05,5.24844243314653679870146787500232796e-06,2.37596069300660818140810641092909200e-07,8.16612297093528488536572071000445490e-14,8.14879094775545734505055264603408691e-14,5.65498279477585941982500267401133435e-16
data/image/0599x2.png,Inf,Inf,5.90675504473629444534088633241773920e+04,2.84088189678734805801990953301059984e+01,1.14843135754848489817606567631309417e+02,5.15214263147401045004306850897656745e+01,1.79181044486794665340950756508229740e+03,2.19686736609681957406108411901859004e-04,9.96175942634389573047634247547538717e-06,4.88213231408256592845944106862800024e-06,2.43601093297333784883588650716998013e-07,7.76005583208767357723226675280316004e-14,7.73599085939975887380206532584940377e-14,5.42094849607957298594210029998812084e-16
data/image/0600x2.png,Inf,Inf,8.09305688453827430646068306442094108e+05,2.96693025299696965004698537890708174e+01,1.74145927310658487311001541667206334e+02,5.10507447959474089731417229846444264e+01,1.86604025333130955413704636682615665e+03,2.03622620523514673029937198111372469e-04,1.11019511724677086955541850287450704e-05,5.41087268800589147452300151871458033e-06,1.85061923117240540162419653110253588e-07,7.12144546804607127585312611891758187e-14,7.10318742231724596446393816055039884e-14,3.58559155882404316454646735292142371e-16
data/image/0601x2.png,Inf,Inf,5.38856485823197546142411404131191120e+05,2.80758734450383577017569408916316364e+01,8.41929299467508607366462406829282345e+01,5.14930016455945539780087728368296808e+01,1.52187505930287886201133244670226316e+03,1.87747800503238824302971170807508124e-04,1.01692085087178117275664066800296776e-05,4.99117670295180791954159374176168615e-06,2.32126274843367934659483905771514600e-07,7.55878446599027727391845775618990260e-14,7.54870255657786743793957950409845839e-14,5.53769442753454059535494518838736910e-16
data/image/0602x2.png,Inf,Inf,6.89237511193461300114782772814988481e+05,2.55469830326445290737384493115603302e+01,7.14961251539201000349862802285302869e+01,4.36085606293422315128710654705972744e+01,1.00355733748148110935313220844530773e+03,1.87319620690802604515782215956089843e-04,9.84123601798341146906409742380434569e-06,4.89113418424591174516363247397613067e-06,2.38456930154699768076472782224205375e-07,7.88113088555308051062344995253468043e-14,7.87473799400838210892750700167652474e-14,5.93841495308453617719044279232635664e-16
data/image/0603x2.png,Inf,Inf,7.21442791550595732910679997270360845e+04,3.49523625383425575198724021452770713e+01,7.58071684721629633762720637456314805e+01,3.79378203575692000757760001373601346e+01,1.25870532599731726688301632063449663e+03,1.99311565516742087680243568051498884e-04,1.18186031955480921517877524383605675e-05,5.72471334038229279323651503216700012e-06,2.40386490877995533323340828840017037e-07,8.31266140043288885411710073130394499e-14,8.27605260410569022424550593826918701e-14,5.73913058722013150789875265674233099e-16
data/image/0604x2.png,Inf,Inf,7.00776201047839823956938715083794870e+04,3.38767632142996451670693489656645433e+01,9.36135214024684917541304322117809732e+01,4.78615420997432221524440753575609000e+01,1.38929682000484563008129769832618491e+03,1.99753346732303039566913536908830983e-04,1.03895839341798251889048260243925039e-05,5.10704157562242742069818007490195984e-06,2.43774867514407369917593263661429333e-07,7.84596155936948346345103036483002845e-14,7.81455584918235964333183570748962028e-14,5.67128181014124692968031804440645116e-16
data/image/0605x2.png,Inf,Inf,7.98074385461595553676714455527328584e+05,2.40335471973833306912000981300378624e+01,9.67324174680150883035245998067687725e+01,4.30433047798992657576323749033134702e+01,1.57835321008267124616659145083760135e+03,1.85744767109312570797897774260381203e-04,1.07102978986665556727915468269574281e-05,5.02200851062307944576011684444132415e-06,1.91414302182694939035283739781012877e-07,7.78233013558999281363905565189371817e-14,7.84940606729840542319784625378462953e-14,3.79785334560310251190611526421411937e-16
data/image/0606x2.png,Inf,Inf,6.86848756293238963817191069973620241e+04,3.31459223070373476731506134767466736e+01,8.64077447295344479818208775399665485e+01,4.56264552529764018223622477227092130e+01,1.53587146050903503346667360703318787e+03,1.96695560711971515454501344944649825e-04,1.02239741987661717966798007657484284e-05,5.01566361899857516473291900482935297e-06,2.51350090584764801388522084515697102e-07,7.85817255534065865241859571388637739e-14,7.84733616650181892346989576747082312e-14,5.48639207387057543720753145203377411e-16
data/image/0607x2.png,Inf,Inf,6.34558964035249888616422853336155696e+04,3.06690026944694109602131407259882019e+01,5.09352097475937570412690016541716762e+01,3.53205003416290686930218087520104511e+01,5.87613114786929471571898849131638052e+02,1.86817462672547266335622651677215010e-04,1.10133036168245133361620993254990241e-05,5.41786198075195091357218644802233119e-06,2.39065170761829265113254895612788898e-07,8.21427851838290552814892084912333089e-14,8.21431564806368145736174250934332215e-14,6.03891714778104761061505161454058534e-16
data/image/0608x2.png,Inf,Inf,6.35211947338930299570367621752391998e+04,3.06027992585353245762249924552260723e+01,1.34811636747480384765071387994471592e+02,6.05050987544227204532522427888895782e+01,2.64217033612435361210577685733422793e+03,1.85379402519541096706224010231212860e-04,1.06684262945596427358411481148812322e-05,5.38651162002718636071177522420631574e-06,2.52218545466642207681815753809700798e-07,8.38538956267230817301015829929838871e-14,8.38750519244163541799671095481649639e-14,6.40140969191970066130399175557246905e-16
data/image/0609x2.png,Inf,Inf,6.54766144325279816491419656970990597e+04,3.16184596381915228522270506189799267e+01,1.00319123475871003209596881555404346e+02,5.59548510663389989727508216097429667e+01,1.53973838568680765571960106749305120e+03,1.97818290875783852598593024654799331e-04,1.04338204139926338705376618943680766e-05,5.16779014734970948162330471402383596e-06,2.45303432500080206896649890315204583e-07,8.08742867905939035864992164612970591e-14,8.06103057477318209189449640090698841e-14,5.50762761484451578979278493817574188e-16
data/image/0610x2.png,Inf,Inf,5.93022524987306978529793808440888128e+05,3.10067961414236292483942970147848907e+01,1.32786927061844107227154519480208958e+02,4.78784628214187802656575054487838058e+01,1.89546341902834607795847434488569829e+03,1.89872557881398625167884458553002733e-04,1.16731817362801473848779495170162535e-05,5.69450916575182433242825722418358137e-06,1.97060155031178006824595312273579683e-07,8.37261684355767980306071965639897683e-14,8.37924322752667640047604841154382237e-14,3.56847456849380727363430623134692629e-16
data/image/0611x2.png,Inf,Inf,6.48190152674133444694769369828193260e+05,2.39147037801260413959181580293868691e+01,8.63296217792718946659036687834732872e+01,5.24533606372059150671857467869609740e+01,1.19729507072824175500891649723975374e+03,1.93962684857648623454487102222169909e-04,9.76439453419261790510850633057847254e-06,4.87262512778764010395919603054485901e-06,2.41732939148482855716955024665757927e-07,7.88661454869110555284029382465752999e-14,7.87893179555103298746169753341815307e-14,5.79814258860567629250840305975440434e-16
data/image/0612x2.png,Inf,Inf,7.33513904083710740361408668110456679e+04,3.54720303503708438591954275929790606e+01,6.88982260091117483989160720908653502e+01,5.76569709953749914588844564942704940e+01,1.22080115382483971346154460118815974e+03,2.16091291409272537765113846531318377e-04,1.06275505062735735065155713387958785e-05,5.27143110327330048254011425446115885e-06,1.82900535177960002198197215656560188e-07,7.91028889753536726233389531495314585e-14,7.89369502566733204001145579713434765e-14,3.40122684087184914730106642945489243e-16
data/image/0613x2.png,Inf,Inf,9.87499585503245252517953740256731760e+05,2.96499817159523912790090649235519386e+01,2.09263782232442676871952352142232816e+02,5.19329957165403898921828614748333702e+01,2.59463682691227809184315855743648345e+03,2.03362991991319587823405288644591055e-04,1.08808830106047756679031342989987040e-05,5.08244087687008480024153673931402982e-06,1.92730517197724190629022094054398400e-07,8.04432602113636673240452662491494421e-14,8.03702317955650406975147071714416753e-14,3.46294631808600143629920901547289514e-16
data/image/0614x2.png,Inf,Inf,8.58742455062185116435469311641365511e+05,2.58106605007082167422622842452117219e+01,6.29105144812154410328253217296786168e+01,3.80519311196137327047225259100690125e+01,9.90877245931335181062425525271257585e+02,1.81063288612148392137311532334548325e-04,1.03527175150721590293839182853151766e-05,5.03359336091227934766616303166779578e-06,2.33928096739684916081459563499172446e-07,7.79081399374746668189949134564108145e-14,7.77861495213056138590319124259766170e-14,5.81273505052640548450858340689885770e-16
data/image/0615x2.png,Inf,Inf,5.17256638507633328919684539284851849e+05,2.68408945876062020888948273378516013e+01,1.07835440086241996332962994312457851e+02,4.53349841494216342172088117375645215e+01,1.78105455593933462697903552364481110e+03,1.60924947788172430004440347911733713e-04,1.06922756669224149493269921532809499e-05,5.28783188479248389802820437965518836e-06,2.36751028549765455996160790523522342e-07,8.02676063823059241204965549235053022e-14,8.02519920203859336929672845583310892e-14,5.42193593371238213437766874360814672e-16
data/image/0616x2.png,Inf,Inf,9.81436590934906943811357963818992151e+04,4.77572471345358946143255543298234680e+01,9.49136717271156016178482084355498883e+01,5.03499943931710422441914254447695267e+01,1.57900150264980834903923034981639414e+03,2.11688466948852238232389642399431325e-04,1.08118616478502210057290374930317379e-05,5.39187186686951702090842041663929566e-06,1.99832778483417437243372482774576253e-07,7.63224249474958217901153276958883887e-14,7.53619866743722590637941190321587865e-14,3.99387431505497107402611622604271358e-16
data/image/0617x2.png,Inf,Inf,6.50403138567672435030167219140359158e+04,3.13717111743446258880847138192175452e+01,1.05936763673731206512783396358553347e+02,4.98125174634100094719123611086478880e+01,1.95688110719030742373368972689811808e+03,1.86478691730960456561405452670857669e-04,1.09003142002938190330088776044055194e-05,5.47912743296745110558236669691334943e-06,2.43578977706388576000987266141718798e-07,8.26042304253980382685492528772935155e-14,8.25873639303499356358684990207370499e-14,6.08263255146093663224406230455579589e-16
data/image/0618x2.png,Inf,Inf,9.26939648056674187975401915266088321e+04,4.51673834594939970275315906670251462e+01,6.28261851437810602639692341979104730e+01,4.31653328683383127183661547489287850e+01,8.65650559783319102401651385773794651e+02,2.10463010931586107475561544063714778e-04,1.04254718619164179361074712163315083e-05,5.09733028178672639257365628480467406e-06,2.48760310398676613749436682967194724e-07,7.84242929371272019770042570270241527e-14,7.83753780260891808929395769496267307e-14,5.43784844302217950229287891956294536e-16
data/image/0619x2.png,Inf,Inf,7.63500963826905500283013728199471268e+05,2.28708538063189375537647030205840308e+01,1.72305433052514232975563575974483047e+02,4.79319616899596477688439369603274225e+01,2.39057035326096321610206505869702271e+03,1.73457641350804520190269767220389680e-04,1.07558751405953194400076156788007282e-05,5.53473186739778412777873864102623443e-06,2.87071691668401605310392786127750921e-07,7.80531234272479038508097700215637254e-14,7.75875027612620976237425819618674408e-14,5.21706423042515458075444247071067901e-16
data/image/0620x2.png,Inf,Inf,6.34021869233503964353946062517776462e+04,3.07262821231657077084844073660642982e+01,6.01880537571521796291858107277915354e+01,4.44742843415487169380411668738329258e+01,5.32959405188719326942612826582946679e+02,1.79980045768778692451398446776392751e-04,1.06906413624942829244181194968578782e-05,5.48444558679426989926792265177421880e-06,2.39051369754742661452123878386335695e-07,8.51691187566375609372689261394432700e-14,8.53207043347975276523593586778229306e-14,5.61316087844270879961754098889388279e-16
data/image/0621x2.png,Inf,Inf,4.99690325773144184447784972359079306e+05,2.61447660280110917909508846949435557e+01,1.03172189868033930730079800583434326e+02,5.06762196236367303288722656698856893e+01,1.82479293293404333773656740228737536e+03,1.64884413176697182841914134180119162e-04,1.07304436002131898340410671535606877e-05,5.34304079468882063062864796714941762e-06,2.47713927050696749314341209445027431e-07,8.31873349322788780173751322812358067e-14,8.33587513077447044319723354547130536e-14,5.81242110315491615654186790136533136e-16
data/image/0622x2.png,Inf,Inf,6.51373304663341298759404656022733293e+05,3.40177909469202258719480673536247503e+01,1.03195287938726159327993065105503991e+02,4.48956145533062291741446708654101849e+01,1.66289638618476107737954326681607897e+03,2.03441260654725726525204796331796890e-04,9.55829269052082619386450182220838549e-06,4.65078542959017207991234125883171331e-06,1.84363183299683728263753491428819859e-07,7.64022938840127752382491224570838635e-14,7.56340734198507487523565623843351264e-14,3.55084230705005521611858968434569496e-16
data/image/0623x2.png,Inf,Inf,7.46418764014447504892445241390212836e+04,3.61745974172979794393675420414109767e+01,6.61796974709757212211143674603116632e+01,4.62608271156818344946422128641276512e+01,8.23773794525593584402891606396454095e+02,1.85467467867456309392506318387303758e-04,1.09123060681953850782961494025636429e-05,5.36032968863456617743123502407636133e-06,2.38495622349872716063731310824525569e-07,8.10308240885694372516605868124747021e-14,8.10320639091423390396761415406139370e-14,5.49815028198418656602836834274924500e-16
data/image/0624x2.png,Inf,Inf,6.79798259230690455728147134216164050e+05,3.54371444420997494022180145394146764e+01,8.04167514017690049124291978221218687e+01,4.92208652817061551134802885537759037e+01,1.40098734420114342906134308136560053e+03,2.05464219716544754474164633950436424e-04,9.97290190044500936755385488329953882e-06,4.85467703817304119301371858928028240e-06,2.43956588522510965392016850534645043e-07,7.42174863199065440480511540316721418e-14,7.39558533982104373371755168089757340e-14,5.87096984385866921756181824321879187e-16
data/image/0625x2.png,Inf,Inf,7.55147180769622307167279772641264437e+05,2.26155036968524991590303515894585411e+01,9.71801399764887698290820836290657403e+01,4.69236824410984917021410181997953056e+01,1.67390821263165690627922883962727762e+03,1.79915558589735036156910865373015125e-04,1.05345412378577060982551107008718614e-05,5.15850341540762960081016525089624011e-06,2.33598989621326997319782426643630055e-07,7.91198799459652946207490858213876742e-14,7.88906460058887360011722117112793815e-14,5.36876075824320343813543992394894596e-16
data/image/0626x2.png,Inf,Inf,8.84025378723701805314182381034117208e+04,4.28262654624510511054034955004850477e+01,9.45990512767131114988372689354299390e+01,5.81063649005623048653319321103186331e+01,1.93719383557053546442046310024919232e+03,2.01663152774419738623101192352386873e-04,9.32133723601523920196988290597104625e-06,4.58909262379139859447391382134734033e-06,2.42049228194626804816693264324234277e-07,7.29472921494714847352939283034887935e-14,7.27830663425605613835491041958946032e-14,6.26805539679152876676757928868314300e-16
data/image/0627x2.png,Inf,Inf,4.30595255952744579891317540834283781e+04,8.42369144898860997261655439192232466e+01,5.43307889927423319769208329665207636e+01,4.90091893227101206960885431743943600e+01,3.21283548629816208408984846354298637e+02,1.70408591601084695160467460004135979e-04,8.77442919552875936832964120904004681e-06,4.31461214909920600563538268294003729e-06,1.84963483172864383175220031168598397e-07,6.09110433542816138858399729309934458e-14,6.25786749970496918840203435842749134e-14,3.56746804925245683207445812963922864e-16
data/image/0628x2.png,Inf,Inf,9.19382513081832671364914921225540352e+05,2.75598901231793480234657367526588127e+01,1.58736654611532335624841685417371503e+02,4.86020680339002299380852229560244510e+01,1.97409499342474075709880888750947932e+03,2.04655663599069377249810821385712109e-04,1.05041425219262999873072672344627780e-05,5.08201625402305227615569051767868127e-06,1.93278796244590055812361689343178324e-07,7.39573386490857303209972902166474633e-14,7.40339196733330932508272008967968305e-14,3.59508103569816998752598419878676638e-16
data/image/0629x2.png,Inf,Inf,1.39538535807672916400759378202121247e+05,6.82194060574207040911575417873942205e+01,8.29396882366878785443370969802239981e+01,4.01768250840069230736664931806152113e+01,1.29457418994428657873441076816847464e+03,1.94814423674496485679807359735566690e-04,1.11162261696725539428063480216355844e-05,5.27622174474507663623408999050506125e-06,1.93326888991164246907117616412995326e-07,7.76873174219179653653417700981325278e-14,7.74977822412464610026743254111836958e-14,4.41453364946043419776417712287465696e-16
data/image/0630x2.png,Inf,Inf,1.05897694136444171303099433107219872e+05,5.16244431061435830661217716643992715e+01,3.04282717820522935272381951651545097e+01,3.45634375100218486977737532638168973e+01,6.40215479805625123636485796991747161e+02,1.99105492213601618030548381728394066e-04,1.06319075456661091967213912246776879e-05,5.18242619566104135944957135063864491e-06,2.36433044479608999502321148572266317e-07,7.76104450554590792000862322647331518e-14,7.75975372632994153451180637720054118e-14,5.97624370136742597833309324805820194e-16
data/image/0631x2.png,Inf,Inf,6.64650195892238865185649106947866264e+04,3.21308714082268602830821493809280192e+01,7.41176586277051924153502485271191691e+01,4.34203594368668247069076336802538893e+01,1.44580201660392162074976292738761043e+03,1.95383062070000050758712440811126585e-04,1.00986142165949648021697056090164013e-05,5.07228262961218311193816577054516646e-06,2.36263555464414379075277787250935059e-07,8.15495746423801430271961846693867740e-14,8.19654824233386995291031315846154148e-14,5.37642312901298436761811995479069023e-16
data/image/0632x2.png,Inf,Inf,5.23955511732121657224309544903900224e+05,2.72006212965883417525083358827545819e+01,1.16434697304216959324812182446303229e+02,5.97246335912528110888801092244181980e+01,1.98482405381790312047934997642984574e+03,2.01864046228577739161145754344302541e-04,8.93805346126020496719628884710952454e-06,4.40259922990933617688210603262430354e-06,2.47016599733351780934751878971797570e-07,7.33022521357556137490080925966124749e-14,7.30772599225967066705518324244697116e-14,5.67619618878586535418000302583924255e-16
data/image/0633x2.png,Inf,Inf,8.41883620715386635149874103628287662e+04,4.09756151720500005551420626273741257e+01,5.53717756473527519289659782338792251e+01,4.70770373516263035657350972653961281e+01,4.38785034149471024463936045090526444e+02,1.93187634218693452598304829233255385e-04,1.24010531570041218819496593555835537e-05,6.11964290043836541253460277020854871e-06,2.42191973650869016819423661145061208e-07,9.21579057063357561132758700449269310e-14,9.19215940910648558657352547532654273e-14,5.65773978720670860140430236786462992e-16
data/image/0634x2.png,Inf,Inf,5.51915059085029123064330168241616286e+05,2.88108294808862083799820876062553925e+01,1.22258003524298405539645678555298735e+02,5.58704401211988706217076386587987820e+01,2.27036358726346467879964472259061597e+03,1.72698877481580618838304836335365800e-04,1.06420826113501567151463337548809170e-05,5.29797622684274161089957409784726905e-06,2.33486360449909192569134546544346671e-07,8.27360155781163461859537098077317781e-14,8.28128921200227540179603111378366809e-14,5.54046074031395965931647671194388954e-16
data/image/0635x2.png,Inf,Inf,8.12525697551076477494829377318663429e+05,2.44408112997043403533123648151324428e+01,1.04096337321351460193285490961940242e+02,4.59936249747238358178229064099557817e+01,1.57655639684667041116447064033432131e+03,1.87985334772652307253100605234119078e-04,1.04894794660266998216683210202992628e-05,5.26981641168621066357382816865423117e-06,2.04802124430375315125368128001331696e-07,7.65798518992903841586151391416026619e-14,7.57685310480580705950942071276392160e-14,3.59758735235908857509413578136305440e-16
data/image/0636x2.png,Inf,Inf,5.58510845813744510203401992115492460e+04,2.66361815383178448028298524265628119e+01,1.07885298776529843131512183270569574e+02,5.70508132373505293652796662440564066e+01,2.00704122031338725893026694383271954e+03,1.81181038357814557545558562521409158e-04,1.04953649445012997244748200450132324e-05,5.18797990570843718527199421998867321e-06,2.39466415173570821031641801662809280e-07,7.83515602333625224414680990648639824e-14,7.79869779722980978958432233925890721e-14,6.12365463729118348914031332987144887e-16
data/image/0637x2.png,Inf,Inf,9.88640404241706997007514467549072220e+04,4.81697066979660414377121844998936064e+01,1.33077095572571244688769801213898507e+02,4.66376973045514430120747281321420208e+01,9.21744082482228537096525601289663443e+02,2.13306041640021953134993617567032040e-04,1.29382372705436648102400335796686270e-05,6.34469470745924130462059735668607017e-06,1.91925808309940880878498095019374875e-07,7.49517316433795028466066388390223241e-14,7.48550483682270568297874307533269684e-14,3.60655133375625655343275469098187702e-16
data/image/0638x2.png,Inf,Inf,5.39284269446558672673433393855402567e+05,2.81159890470103439437275786658921775e+01,5.66637369047861913185627832267305306e+01,3.97546355633407707924841228582999701e+01,1.00475893892259510049102448020013792e+03,1.69965026474787700265518273285370550e-04,9.79519027048373740895394298293421119e-06,4.70675202497307236954802265523266129e-06,2.38294866271941192225284642667549386e-07,7.33388435268012598365933413658079411e-14,7.31538785460451454902839932764529002e-14,5.78924981717927533511437597915623383e-16
data/image/0639x2.png,Inf,Inf,6.17183452310317911831934514520193430e+04,2.97161265657152049804644006296295889e+01,7.09264313577769647833613416257716740e+01,4.51887836065671186389136957807217972e+01,1.29309147775000095561939336608534912e+03,1.90544977407200545090264335467168296e-04,1.06375798565116519586219461379604002e-05,5.22708620078155629189510858605645302e-06,2.40083048355301337123109422192815068e-07,8.00983279068070580650094832028020649e-14,7.98243544549116456064632020384461485e-14,6.14752106113853474498695406722877444e-16
data/image/0640x2.png,Inf,Inf,4.63406808990827000159356444616293287e+05,2.40784917735383338188222405295143690e+01,8.54918085048248442879953459259061217e+01,5.07703102506153291054097847900585607e+01,1.45963488512893026657808453646133582e+03,1.83381895083801109610747588669441070e-04,9.70551726375803694797003492270920094e-06,4.78539481335165288944777364779334480e-06,2.35388560883202864517022730623063157e-07,7.61819253409499591286059552623798405e-14,7.60819657158263939179049388494869516e-14,5.59436584921502082600161152684286703e-16
data/image/0641x2.png,Inf,Inf,6.22002607543430864602588473437112200e+04,2.99743707110174647245169840015979102e+01,6.15726109859839989013812797045248203e+01,3.91078863416023448383212735980917909e+01,1.16482967299109960274751470445565596e+03,2.02192361914946208769533709347272068e-04,1.04057237217715616312182909497482758e-05,5.08489964772536521681834450353129740e-06,2.51343691657550591005881762155139375e-07,7.86733713975087441038950021197952328e-14,7.85628723701789577404387542189614170e-14,5.71570870017542384724752749405549997e-16
data/image/0642x2.png,Inf,Inf,6.22042436934567002506205125573553173e+04,2.99361428636206383632325481116623914e+01,9.24375787958177233373373701905945437e+01,4.95706093633220045097317235310641239e+01,1.48309837894288111982047075988636335e+03,2.05121941415260818603228093986785883e-04,9.28787352763016512730830628126899217e-06,4.58459470854218138014299069667352842e-06,2.36922770635677847170858559847081380e-07,7.45459936541407479441128808001609108e-14,7.43976772468946908152503675926147169e-14,5.31002654063760317000048914788676344e-16
data/image/0643x2.png,Inf,Inf,7.39465126547480460998928377652002103e+05,2.21117317116410146892840359451109260e+01,1.40661100960573117202432107688045230e+02,4.59687105387944299443417504887339073e+01,1.00046291955992931893704680316354845e+03,1.49162371118374088460736236186097063e-04,1.11541184519013511403954252687980460e-05,5.50829145570120882777213796431175881e-06,1.95589693300449833965573117107154307e-07,7.06513808959377778250798172096763424e-14,7.05210061981204813714612584379755241e-14,3.47043310047446835126823055000141569e-16
data/image/0644x2.png,Inf,Inf,9.50772596387026473606149723059761998e+04,4.62043644588432539736336558363954212e+01,7.15275929386179410065349376212989981e+01,4.32066946546353800901708586133774697e+01,1.05850231897391425601908635222199468e+03,1.92631868874168824951620053273998070e-04,1.06933254793975925383070149380883183e-05,5.15447398778395933763663297752435825e-06,2.36160439362343565517868503926811023e-07,7.85040790909554463125465985188905970e-14,7.82712522593809996890367002728356486e-14,5.84380346561126111744024270240365171e-16
data/image/0645x2.png,Inf,Inf,8.24689018536371203497731329662724143e+04,4.00410616669407070074494947964563796e+01,6.60375685105526300634816594281939621e+01,4.12509217048970818561083428755743048e+01,1.04734019551675656531340786077937782e+03,1.76057179204948049105955771546965168e-04,1.15668467773164726177880049280808443e-05,5.65179213803320307697925485931060099e-06,2.35859930912472225863100985401988734e-07,8.34493332402979422225962133702559794e-14,8.31815826750594665995617768319074016e-14,5.82827973022874885636702149290345107e-16
data/image/0646x2.png,Inf,Inf,5.61096557780813793004605304344155086e+05,2.93343058630606762161617972520533752e+01,1.37252259077134008033174472956050423e+02,4.93841914027651152089319995911661677e+01,1.89672768428684216760234667720686998e+03,1.98515755597903100322629281337345238e-04,1.15163247805448326931892448512636833e-05,5.88015926968529057949524457016938695e-06,1.95677463171737912789452263399437572e-07,8.17531150670998009390681112267499061e-14,8.13781869006119328815305123832787944e-14,3.52344576311828331353761923352660804e-16
data/image/0647x2.png,Inf,Inf,8.23315504244898740835016619501515842e+04,3.99109948502978516092644766065946309e+01,9.72322740830322257716323560302732255e+01,4.73774774020424385985665415402873563e+01,1.78495267210319679263857136692950231e+03,2.06023026782695066571312195745581738e-04,1.10740861023647518555578208293941346e-05,5.46676960936112941072265780994871653e-06,2.42129793033883656932002156547992313e-07,8.19364496669080057418720051808742750e-14,8.17402021895883604433548562716181481e-14,5.85711295425343937488972416627784253e-16
data/image/0648x2.png,Inf,Inf,9.98226818015841391505342705049259364e+04,4.86359180551341923335148436226634513e+01,4.87915139604613583858155848381302507e+01,3.55249141637031248944315771160902852e+01,8.18445653793907404443798199850758987e+02,1.89126601550508619512953356656357369e-04,1.08177077483571433048262259157505756e-05,5.34526557703897847554421163128013889e-06,2.37655037292483399235184189573056660e-07,7.95136266079904814815900803344678426e-14,7.98350553971211162744266365302485055e-14,5.81938325871101454322134059523765630e-16
data/image/0649x2.png,Inf,Inf,7.26094672807026973555645424643196814e+05,2.67324563582953032826658406822661843e+01,1.35352916354701376365696396358044400e+02,4.18468964222336001628663151541625985e+01,1.15213082976817992601635301140045835e+03,1.80047863178814789743262427236191833e-04,1.16031820715169171882616966537498769e-05,5.73353344751687070992617942431623287e-06,2.10318659826099484198535752121317290e-07,7.36701968044643497078508837394709631e-14,7.36257255334414822461977099898791312e-14,4.01793445791997309266164391113740667e-16
data/image/0650x2.png,Inf,Inf,1.13204335631501921616459338420059401e+05,5.52780031548834578665389439868720194e+01,6.21466656701217387130521997855472561e+01,3.13656148967225206519579144763970977e+01,1.45733417263423007440864020653493447e+03,1.89436391247524965535702146896431844e-04,1.20303831316174648375938845878068326e-05,5.69508060108124380388951185469309227e-06,1.86043292667508425427115570397868283e-07,8.78576262196975886546776432710798868e-14,8.83199320249398711715675500150002213e-14,3.69146201483263561866520587359177615e-16
data/image/0651x2.png,Inf,Inf,7.74939577113675082477611597395890986e+04,3.73573297983937288662036202176216340e+01,6.58670333884608172983725529335759551e+01,5.13499563478848827881050717950677882e+01,1.12863242707190181096016790234797799e+03,2.08621898885455862142128938870731912e-04,8.64296965357218728244982352614226466e-06,4.21381552373027910520499631722088574e-06,2.13549818787586996010541086039899516e-07,6.73228499670490777004694145889571532e-14,6.71931329061023599186440575503745068e-14,3.95064555442550902565666223304055157e-16
data/image/0652x2.png,Inf,Inf,5.36626956477026171870257315019530255e+05,2.79026146410060955117706247612926291e+01,8.09657973945355792950935544438039156e+01,4.31543783960941589925738454331870636e+01,1.29270540024530186270092137734521131e+03,1.93304752319160468562308808104450157e-04,1.00942428836977110125663761169784571e-05,4.97967327451477260022593354519344918e-06,2.29823699070838456695785396809972097e-07,7.76753057072151324946978677785600633e-14,7.73289425334988689192519094371376067e-14,5.40731390504036604779190289209043413e-16
data/image/0653x2.png,Inf,Inf,6.15501050722838312949468257015751745e+05,3.19806499714157804480321108095903020e+01,1.84610526871649177005240495575522869e+02,4.84931058995078991547533157509684492e+01,2.26136579837534899200498626563219788e+03,1.94907595471136980107247185119732018e-04,1.09025251123121493760524885390236262e-05,5.15020269161990203606733393594775145e-06,1.72069947271172670595574459985599430e-07,8.06694868633801525607324756448611673e-14,8.05126835548309914164605019957510217e-14,3.35988397886927464690060148070657915e-16
data/image/0654x2.png,Inf,Inf,5.97728594233989651899704323687991532e+04,2.88188962610235061803654869102612382e+01,6.68738311105917972733443037526844907e+01,4.29892637099716640740717153240846883e+01,8.55366761490419753480544918415165600e+02,1.81677174649111612602666112545058922e-04,1.00682636525648443043514465556213296e-05,4.59585976497118054449519641331732101e-06,1.88059971831403448744429059071389206e-07,7.49856301836562205735899380864209649e-14,7.48007241701300927516510247926492132e-14,3.95280284748370781890496051518713757e-16
data/image/0655x2.png,Inf,Inf,9.11200230464728857390290230013070800e+04,4.42946082734661171688965415303689938e+01,7.17744566109998955882797838552131416e+01,4.58637113772096993995341207355410315e+01,7.11078983143554296316656063612341101e+02,1.97322409113209979528878288795813886e-04,1.08457525193598547924385460671031043e-05,5.38197154797222307035187507415993181e-06,2.38136701542198493408641603377403218e-07,8.01244489328647065979235264144997568e-14,7.99235625948067677977071455969794227e-14,5.68117075833922670218160001538180706e-16
data/image/0656x2.png,Inf,Inf,6.93163649097781030495369960673559617e+04,3.35793407480145596835833110018274134e+01,7.29633542070404767552990805504772137e+01,4.03009330194263832993385159204385689e+01,1.03130910457367895524371390408993428e+03,1.87034112416259397331536442293393847e-04,1.15648927809481014638137809751411972e-05,5.68744480501020348202485329739020898e-06,1.79511701856576842379717779716106358e-07,8.82046053668096236958687080471750620e-14,8.91723816416783784827639151963775134e-14,3.36466754479208373392887602899125476e-16
data/image/0657x2.png,Inf,Inf,6.08536086675460666169435103673523560e+04,2.91472545393944069467244025608429141e+01,2.78058098990178215354102194878915028e+02,4.68326329332018373515593956759614529e+01,2.37286441439685697581153500871885901e+03,1.84062600728056708828633020616682265e-04,1.25992501979775892701700484892171123e-05,6.21185710435647087156127943309297300e-06,1.95291429920314252031694422985665748e-07,7.92209795833261366540216497951138942e-14,7.91491736115894686478530618970535112e-14,4.04634267412447118249999926794537188e-16
data/image/0658x2.png,Inf,Inf,5.56855415651177205574618259737659587e+04,2.65860316964708195372259773795778087e+01,7.33871537338745572216562584585368109e+01,4.77508845098026006489239523949878797e+01,1.00940316224367600366182424058016645e+03,1.95413850802078736633892403376986682e-04,1.01617045041374906246109251797913355e-05,5.03225270823447051812681668044457560e-06,2.32407363608855228262554702360329363e-07,7.70028004308501808919919390737168633e-14,7.68544317650006625755389505226858627e-14,5.57623688511732223945084987319566046e-16
data/image/0659x2.png,Inf,Inf,7.06140438610499605081730969112439689e+04,3.41389834364646217483132720020924604e+01,9.39343742195409690207284012554629453e+01,4.99019274367558588849967561818891694e+01,1.30949849126314424538416683416069827e+03,2.04024123430387588196449845274980749e-04,1.02521885532246770594383688308233611e-05,5.08748681322743662839793746700628805e-06,2.39108247059054500491181427652518262e-07,7.83153386162628246143064531085726434e-14,7.80502338762677717422551409427555550e-14,5.57311120742772846278429847749689334e-16
data/image/0660x2.png,Inf,Inf,6.67252204115801725916364558706307037e+05,2.45338182656116524477338478796620569e+01,1.04223784844437218915908797772031826e+02,5.30432388771417661434269233108411193e+01,1.70705453018885015879522753514215329e+03,1.83017292619272364713175552554999694e-04,1.02268446915906682501606816565716949e-05,5.06336353833888296264915268554909681e-06,2.37369629286395540735684361224262533e-07,7.68071909592230929300476260291076099e-14,7.66183834159799043498640075141757443e-14,5.56988128014882993806017973888405591e-16
data/image/0661x2.png,Inf,Inf,1.02135955092201430773800450358620601e+05,4.97971445969604475768634219244519316e+01,1.24997793543935149693966895076115987e+01,1.57490269092595697417069510864012558e+01,2.59095425411088847114759745115115387e+02,2.05629521672006822031470522245008667e-04,1.06227951901279559361390136999671192e-05,5.20108375451352521080182729828819375e-06,1.78734108017042018849999175551555367e-07,7.79756787605544940813024194352801202e-14,7.80025348821405502750990725821498297e-14,3.48007644720531654549164789939195174e-16
data/image/0662x2.png,Inf,Inf,6.72818810035067053909344559989231353e+05,2.47313675965864468655963003498479874e+01,1.01650062164730108015727704209168766e+02,5.01482248394171032658840070742200633e+01,1.71984810626459566096081579703790898e+03,2.09617604598270378993422481050203751e-04,9.30367474114739457236571646689789859e-06,4.58244755207475913969072480160569317e-06,2.42317757620426513578219670452303180e-07,7.39637218977534023146343172124295125e-14,7.37349188825429462365619300699018519e-14,5.96481937331222708784988860709863042e-16
data/image/0663x2.png,Inf,Inf,6.75592201413484369386016584492964011e+05,2.47952917480338717984322691125454840e+01,8.20007664479251440236205633446356181e+01,4.52103792586261277662250780946386916e+01,1.49026634398669878374404307945990015e+03,1.97578680448533256687983931542717122e-04,9.61169648555998999838602775947203380e-06,4.76927688296587406158400182248663299e-06,2.29218276998042959880341389369954989e-07,7.52428298114532117637646099181146764e-14,7.52733021762601324930528882486880505e-14,5.44916889121603951646047488658052724e-16
data/image/0664x2.png,Inf,Inf,8.63132834054994587574583729441394126e+05,2.57917200293921193937314876613754561e+01,2.11303119716578047502622673203086575e+02,5.99251112398906794270983424210062593e+01,2.53430738907090773692233369715196819e+03,2.23519667300268949604317938015328815e-04,1.01392627926497142157658851828886548e-05,4.86301095390887451055539517008941984e-06,1.92542381484232026249253392395932725e-07,7.15426325208612612760863754708141565e-14,7.16067540482892778173158822775198685e-14,3.85427810274580652384285699998453055e-16
data/image/0665x2.png,Inf,Inf,6.40052612002489403774534786668024840e+04,3.08749995722083938917145503586394950e+01,8.34195376972294327140389406842069747e+01,4.76758301543769606468751067772046366e+01,1.21222556654392650367594585342264122e+03,2.03666746798545126376409964785033687e-04,9.93778389976973996707805270005861020e-06,4.94142616939623941527283048223423856e-06,2.43029314392616461741376533157339352e-07,7.66420217071299703167923266260291372e-14,7.65912204243207473068105261969525230e-14,5.73153427978282223926037227737525557e-16
data/image/0666x2.png,Inf,Inf,1.56909225902455945715651575848413916e+05,7.67500280123972122575691478078869831e+01,5.89297943095018598658176448440926842e+01,3.30730937863730732378344705802491829e+01,8.14801293096375018543803142212218244e+02,2.10381886961038859562771544339646354e-04,1.11973038420486903675697751961922686e-05,5.25311635369566664584726264528333559e-06,1.90382016732615906277314030999280857e-07,8.08608242903440356797155908050334712e-14,8.08344238454413030529447802988906818e-14,3.55845142647298268405788800630743041e-16
data/image/0667x2.png,Inf,Inf,5.65303504485504710452923654426149139e+04,2.72786020750491163390289649145691841e+01,9.36330861251132237597503890133365495e+01,4.76551624466453920811224066812080863e+01,1.55401404086494253231027373539305044e+03,1.90958878683884813913441324825238940e-04,1.04344010904507018393439647086120166e-05,5.18737156861307397761036362357629995e-06,2.50348626992616575042517534609549566e-07,8.15199625639174052921616204631363997e-14,8.15069996118735501861554120178494319e-14,5.90126402723495534371027491370524313e-16
data/image/0668x2.png,Inf,Inf,5.76285070383360030175631710913835593e+04,2.77491293776789995398736867404183562e+01,8.37982441769950542805501315475489752e+01,4.56774962647217606369779267997754919e+01,1.20296776202772774340854332031515065e+03,1.89501901299184558704491601654571092e-04,1.00978114523443710170363307888282244e-05,5.03000050175139203823749265411264470e-06,2.41685457601578308936424171414670716e-07,7.93056127519488397434970470230088225e-14,7.89959277445353581697896357855360494e-14,5.52248455062279417817968151430140100e-16
data/image/0669x2.png,Inf,Inf,6.62759566946592786091794204968471643e+04,3.19653252370857441874324380678864921e+01,2.37992644865667777259590037072470501e+02,4.88589608059757070376196975158465639e+01,1.94905281357582072389202429635380414e+03,1.90418904927940047394906682870372239e-04,1.18940166087445652115755406075299311e-05,5.82095243142186291885386440425570419e-06,1.97417033271167738619382233151936691e-07,7.73818250910122153230677009118334487e-14,7.73104098865418061802332188477232320e-14,3.88396561107654877068104300070784601e-16
data/image/0670x2.png,Inf,Inf,9.09216299575745533749636183897467910e+04,4.41827022380997655382718324307329069e+01,5.37127467876464527165534677812092380e+01,2.80023141408617781101421555578883161e+01,8.62641741029484640900984522115220974e+02,1.95646962473582571362017650487448596e-04,1.08224371209491180085076114517422511e-05,5.27903720051143696369980950180543999e-06,2.36534384689191391083511386900692745e-07,7.92080799732876358229752710756504121e-14,7.88563479526418912734955250396730880e-14,5.97176016047924073637628335285633621e-16
data/image/0671x2.png,Inf,Inf,7.23816037555609641817100189800712095e+04,3.50463688602551623286582665545804099e+01,6.57954312579733408189825525855291372e+01,4.16781776894604013758105293650185347e+01,1.10128736753402743934058117813719699e+03,1.90572387718158931060858350594774796e-04,1.08539351358033604458934820053687313e-05,5.40467700183388346945583592486873244e-06,2.41441621853517480653989950767239287e-07,8.12531807500861263898695761801556705e-14,8.11010281039804778033060240515368996e-14,5.85744498365339949022259138065322399e-16
data/image/0672x2.png,Inf,Inf,5.91850228316333557347749066972624605e+04,2.85418788957094141644700397403070276e+01,5.87744194637235402392843215769978906e+01,2.67255176955906381948000562307852953e+01,9.46527344135476097616941950169635050e+02,1.96260370550402347753468883387808785e-04,1.17529786745244953077036277193043204e-05,5.77326054489078025560573041567412785e-06,2.02932178447289041759916249759227119e-07,8.56107663573236785226008456186209223e-14,8.48988256461759146445550356899112321e-14,4.43728464557043854124034941264134576e-16
data/image/0673x2.png,Inf,Inf,6.20707951286686705468266785658651790e+04,2.99449506825927218527046751385134356e+01,6.60822654579435187431920862865770462e+01,6.09050190616089093505707922312151137e+01,6.65494683783938465527567422487166711e+02,1.75028719839823924370805329677359427e-04,1.02890703395013727428824670355955514e-05,5.00752368333727354778914635493915628e-06,1.72941429440041402629823091383462321e-07,7.62711206274726730585869428054565040e-14,7.58361960989029483674034008927725044e-14,3.44385910948240657541880944706212591e-16
data/image/0674x2.png,Inf,Inf,7.69929111221324766785579481345537199e+04,3.73469330060805532744315717732912070e+01,5.86729238282975274236569418915295652e+01,3.75097299238876037021427147940674860e+01,6.20458495817032067196762540650491011e+02,1.98852586554360774823062531276676258e-04,1.08606031176295243412880535951116629e-05,5.39108113468674686875631828951187822e-06,2.46994821960657222785434805356906034e-07,8.19286207903058385089827197302390329e-14,8.18882331201323111556384149663976817e-14,5.54697445541669642409447269331199597e-16
data/image/0675x2.png,Inf,Inf,5.94526675902131995765185832797959124e+04,2.85383893439287742686467299463322334e+01,9.85041480405861542889655226900629117e+01,5.29054098032283467069634329249807005e+01,1.61097477069215257544881779732263113e+03,2.14401322320904654090315511729135033e-04,9.44640915392586653559143388707288018e-06,4.64237772465502838691203551101415900e-06,2.46686842650017634789155956800918589e-07,7.33510115772950685400694065244829311e-14,7.30962734951538630164467508650867377e-14,5.41718204481408957549569202445937930e-16
data/image/0676x2.png,Inf,Inf,7.73549667922454270718127294259030257e+05,2.70828435612363578474247636010518017e+01,7.37939159594734062273259329547210981e+01,3.85351061697047873676143063131944874e+01,1.36363438160799068234799062075771768e+03,1.92864695395898959550516989927859659e-04,1.07527613650967482692830023242708864e-05,4.94607827624901264970353839637614854e-06,1.78774605951228819512426593693680441e-07,8.08360579928064442484406942060587810e-14,8.06960705300350725817846073987261350e-14,3.75638639994152579633401477431594036e-16
data/image/0677x2.png,Inf,Inf,9.01117128276960111012181283386861606e+04,4.36951579043443626874284278182963062e+01,8.70810178664839982108615526606228143e+01,4.78603716832968021209067008251321780e+01,1.39987412725537166357867085424440777e+03,2.13150546469192875876740107750940532e-04,9.83810533422839556847900126283991378e-06,4.62652002370784562161454971978419704e-06,2.13381404359199754900628170064681686e-07,7.52879434628698922242642365722110580e-14,7.54214852818456776843461890818328248e-14,3.85953980814153755701862174331411221e-16
data/image/0678x2.png,Inf,Inf,7.27774968932477416300436666304971741e+05,2.67599699479206558051838198484435722e+01,1.47379045872889332507280134042756055e+02,4.97412013102354089019399732260483935e+01,2.27553788086606742420438316182051160e+03,1.94305510318553250074179683949253480e-04,9.86306272886179920282853635437427357e-06,5.01677181582215952842292825916525010e-06,1.84809004442936354779686206237949779e-07,8.02336724429708076669521844881679720e-14,7.93121035863101588166422848195893535e-14,3.59207111484633120849875588682333139e-16
data/image/0679x2.png,Inf,Inf,6.91551381744386028707981230852652869e+05,2.06397994230274510327596496991539154e+01,1.63127348891572502137369783521846276e+02,5.17299434988225050626867194415400111e+01,2.07602485752464230786825629872950262e+03,1.78137560873195095063586554611518967e-04,1.03869623390409241978646398423422330e-05,4.98047698317474924305869529784043908e-06,2.10089894866168880254759576922076964e-07,7.41021252437740501258575794462227354e-14,7.30578304997079298386450206565099676e-14,4.30954481653552591636213007036935303e-16
data/image/0680x2.png,Inf,Inf,4.77450144957651977250133527064833595e+05,2.54997760293899110310113392298092638e+01,6.23753441127481302469558658930387456e+01,5.39826058120745003524075534245308380e+01,6.96672042202461045420290536949956044e+02,1.84520346707748211425889528568369281e-04,9.63465315748553075340046950242598587e-06,4.78107123296714742023008200245272251e-06,1.95887893846894657257057614905580911e-07,7.16163628444901175532070213856104302e-14,7.15861169588138023614591110426701692e-14,4.03839026618703518638980433863284766e-16
data/image/0681x2.png,Inf,Inf,6.69899869701406563946629031080566897e+04,3.22896768476175993490353462873588311e+01,1.15824323273243006142256220549416452e+02,6.00999243507428914055437935078585504e+01,2.21099088761854610635722168498628546e+03,2.07389642612181404491082125536867695e-04,1.05270696719794596834762244780159215e-05,5.19307614668678743118446356898648084e-06,2.44937952634088543764031349552836272e-07,8.02131374778626662661844436281084163e-14,8.01436551303797051372442297558616571e-14,5.97608793545927493739532917232475271e-16
data/image/0682x2.png,Inf,Inf,8.20112459392664037540488711735483221e+05,2.49434850321650541480345173280245451e+01,8.50722112576070968252755442297788642e+01,4.80238603612748790519990629171576183e+01,1.21447895666583464617041885669361955e+03,1.85079631115612136502450455990194575e-04,1.06141451211392617723500106530810298e-05,5.40514063359433233560415330189722786e-06,1.93817691426021188267087083653216880e-07,7.74075277857993192530199578491564341e-14,7.65865064106173192206359030550159610e-14,3.68120564048956048910563905818499313e-16
data/image/0683x2.png,Inf,Inf,6.59132199965382666302484101361998502e+05,3.50861424710637577129936844617158111e+01,7.43006720440708435772168598724784288e+01,4.19177789187369452044749508890271938e+01,1.13104557236777561109461634258264701e+03,2.04463215654400541289113913889636591e-04,1.05711603420790675898649955072097687e-05,5.18031102597815991260477496772131868e-06,2.47943616336395815274800449984351850e-07,7.94125032726098006326711206483201133e-14,7.91213090228310286883636391360403565e-14,5.89095914470479591333439263483484064e-16
data/image/0684x2.png,Inf,Inf,6.84781854221404030730616848014250729e+04,3.30498881619082773080546232496050744e+01,6.54483008212749815058301422477630228e+01,3.85511385961831674574575202603515033e+01,9.57610345431027768301111482437867501e+02,2.13870189424121485521886432359219782e-04,9.88351569871860996829838200526410222e-06,4.93573168661255754155523794669858232e-06,2.41458590010814617172420348847752339e-07,7.87431531602438282036051764593665469e-14,7.89180993272088069335382493039470772e-14,5.52445349800528171961658599780387706e-16
data/image/0685x2.png,Inf,Inf,7.58814811260080017234884505811076736e+04,3.67988362051949937562063966426103326e+01,9.60469876953839973769660867956146685e+01,9.92753075434861573172265331904597604e+01,5.88090280129026603843518358190384428e+02,1.96108683143989209321467289301594917e-04,9.58952399233361904084338931542112136e-06,4.83494708766586672088979435463611946e-06,1.77120347398005471005211036072596438e-07,6.86722433076039600566148789600551618e-14,6.69599007554985667566959626118977241e-14,3.31242384754288308769708077588799973e-16
data/image/0686x2.png,Inf,Inf,6.41629718711778052730853484756232144e+04,3.09771086851345445331060298006549117e+01,1.15319450913521877038031135231409858e+02,5.22868653811341943225540891684381833e+01,2.32740003247480308064980374116375042e+03,1.84119703215427819103864776917375560e-04,1.12510089470345773099902101201106371e-05,5.60692945088021798271758489061547887e-06,2.43908750573879032611003503191890423e-07,8.45375600106934191177140441332794287e-14,8.45470376408659710672565758089570910e-14,5.53313146985881017743931117152723123e-16
data/image/0687x2.png,Inf,Inf,6.19415001590153477137336959186178247e+05,3.23070024914158443947404439751740572e+01,1.60783899984631351549879116275938499e+02,5.11534545625053303107557549820287373e+01,1.26491973321817627259960117335800644e+03,1.95948126264201831534701175102565000e-04,1.21105310882305767243587426261251508e-05,5.93745939784817907386589538169374751e-06,1.82112162870891003442779914995921404e-07,7.53929154144230682267440167579527939e-14,7.52796503521295426008385442524143341e-14,3.34152030175159366947181925027120194e-16
data/image/0688x2.png,Inf,Inf,9.38639395470185228763865312362533550e+04,4.55848011693460406386792523987234237e+01,6.25075145339570168372081983648802246e+01,4.21811008777069835476167298970093121e+01,8.73044683925569197228265898807860688e+02,1.94208617561265596559160189126604049e-04,1.10414793781087319408776646150635155e-05,5.43262127424136726624780595669694607e-06,2.38191064958735630250250153984509529e-07,8.22709670408493151602362133639151612e-14,8.24376006930594185033459777341227285e-14,5.98278788004799955669278510429362158e-16
data/image/0689x2.png,Inf,Inf,1.01056734225966326536282735131294628e+05,4.92469088384301699829887439568887883e+01,7.38793695881104202160878364087668150e+01,4.69024860474341149444563528782725900e+01,1.18946353933329042597797690046567744e+03,1.89440684160521916162382641353779792e-04,9.71293142066656415753449009013220349e-06,4.76832369905242445706941402099965582e-06,2.41717387422599009379546525268627174e-07,7.47041460177804488626175581763183026e-14,7.45623384801474878466408145138484964e-14,5.49178890179446647533747885244330652e-16
data/image/0690x2.png,Inf,Inf,7.67229321472787438091840380280687014e+05,2.28958936920335392256367743686752448e+01,9.50822058743014095165350280345679800e+01,4.95600742973523309267917635350643304e+01,1.64765804716156452832287988716034186e+03,1.95773478101012786155091662884747398e-04,9.40758159702984537530457732978056009e-06,4.64785982679810207202018845590511102e-06,2.28331129405236582952140481101324394e-07,7.42308638087465426642841444477703991e-14,7.41255487470901863367107068503024972e-14,5.70519132081601530274702588939872386e-16
data/image/0691x2.png,Inf,Inf,6.04994851486658382422822897189298401e+05,2.22725895365437576023454140836881704e+01,7.84169078325684734264208318077358743e+01,4.73135145349539830353824960013207569e+01,7.96270557997195127303710499413807304e+02,1.49938854295257083397780214861300181e-04,1.02012651008294884755658979262288450e-05,5.07139501962647895719485798119066966e-06,2.31676438887056948687780662073762280e-07,7.79505710522758724915444679824080611e-14,7.77296638469315100407849619706369446e-14,5.71331365008048021055958885424573848e-16
data/image/0692x2.png,Inf,Inf,7.51691078849549389741557210668551578e+05,2.25561192900120487709776878366661774e+01,1.18253195281851899884819854938117884e+02,6.20537199684109485707230000103192898e+01,2.00535478304957370034744385758405930e+03,1.72046051860361585073608796574780912e-04,9.81372403971719762316884528925911639e-06,4.84856576529869875873882714148159347e-06,2.26148893271203888553114802262770923e-07,7.76910411310053431251831295445631090e-14,7.74528675126982278473777606372883058e-14,5.51416315487849949703597144577348487e-16
data/image/0693x2.png,Inf,Inf,6.16735327458531170056448311698508448e+05,3.21493049891349812683745511690403164e+01,2.16079973977817765774019648397235408e+02,4.99618245879728802261242169548338773e+01,1.64915943164063496706837618363460979e+03,2.15988125952897068786461152181986876e-04,1.11922595439212096222473889530298181e-05,5.48668441163943265836694654895903908e-06,1.81164835662456698537468224374487520e-07,7.07580130759668841694656784485802606e-14,7.05848118532753275512542744026522894e-14,3.58270049391463056701708172271554657e-16
data/image/0694x2.png,Inf,Inf,5.77429490700140142510789248002506197e+05,3.00252193614352211205074891357686764e+01,1.19612965622893775197945835284233536e+02,5.96265363992325239356444939802207033e+01,1.76172040290218914951602613657760754e+03,2.03334303103412434809425777843550378e-04,1.02366811074821297515432929852288430e-05,5.04968325871283698197525323830728701e-06,2.40121230815854819683206212992009761e-07,8.00890432615611997450734895080344377e-14,8.00136761588041279487080799428388518e-14,5.78711802230931681582561610013811533e-16
data/image/0695x2.png,Inf,Inf,7.18914695861289580233383087755711179e+05,2.64748117104647442987817675126854440e+01,7.71801452640796541445533852328207168e+01,4.41434458395385472750624262922159349e+01,1.46190854952654401822047941417613054e+03,1.94965812727045272344534890433048270e-04,9.67106217715170234739087553293149594e-06,4.74106852953474942566614003743669281e-06,2.36121909385435646032993176320872756e-07,7.35836327172767623135517274261229822e-14,7.34412508561305155559568265685763065e-14,5.58087826901425122354196672841429291e-16
data/image/0696x2.png,Inf,Inf,6.31559782440258163268892178563415758e+05,3.37158130842847221768357821161253723e+01,8.99719643305171109861713442454113897e+01,4.98702826187833852864448171997078207e+01,1.52120297130104581373808581805477950e+03,1.91688655400108230206272895707611213e-04,9.90206876492223742955492365832026147e-06,4.90186578991366203560481527061415993e-06,2.35207580033048537560341172802814338e-07,7.47043127286100023518700937062131848e-14,7.45449346149132760159444272431277176e-14,5.31556647076364307056137438266688939e-16
data/image/0697x2.png,Inf,Inf,6.03848918319207195211020028924163212e+04,2.91765686987869330466454003989283801e+01,6.58507963472094677150916780954552089e+01,4.47193416773519312106001256451745464e+01,1.02876032782903317415282861726387846e+03,1.84602538064751088412475168294417362e-04,1.01941316435874878523277608819751526e-05,5.15524241658888306755772908589506896e-06,2.42418245964278753201495930961752125e-07,8.22356367099913523028556469256076702e-14,8.24506743128821747486802362623504047e-14,5.85168515397616489775041097474380754e-16
data/image/0698x2.png,Inf,Inf,9.79748187923879403767108946302297957e+04,4.75542764040372128310778198849171849e+01,4.52621689807506543143349067133636437e+02,1.78187701072963835316200434983478686e+02,4.72255234715579216467684832681622701e+03,1.89647724590243110970465754462654563e-04,1.41918145206447362267013908117752307e-05,7.07001140533794102199872364946706554e-06,2.02450188407756784930205504083085209e-07,9.36426064347845212011838128269672531e-14,9.06173383051597260722393872780147147e-14,3.69850418793173079971416380527359597e-16
data/image/0699x2.png,Inf,Inf,8.68602029339959013281965185469572554e+05,3.50894830765655376610138277494264886e+01,9.48608545509510260571478933857971759e+01,3.85268891171978905741600615098234890e+01,1.22679217460582412341835801887916632e+03,1.93180217255293134897170297245227181e-04,9.99049817778838403943392982308486760e-06,4.90383525301858246085690074225245565e-06,2.50069908146121868551649394076840021e-07,6.75844961827132995874583558282867384e-14,6.73855707736582994804945682119432880e-14,5.07249231286329622049343759790641484e-16
data/image/0700x2.png,Inf,Inf,7.39532612788631791478793277660292498e+05,2.20465007200618025739403500991485303e+01,3.26349348213590164648313754386792869e+02,5.32120838549692720236405619536556953e+01,3.16252248606962834893792513041834292e+03,1.65223719727210346511817049986171647e-04,1.17485998542321562568523521512947073e-05,5.53909214350619895011301385300256831e-06,2.11384618911428176622254163501962726e-07,7.26559785901920854838069273027493889e-14,7.42339345388857221323463871261272161e-14,3.58508212524740573516056966039485177e-16
data/image/0701x2.png,Inf,Inf,6.40577124913988345634890842215636847e+04,3.09587988955402239824764626579156358e+01,8.07157732343246857591072525409572072e+01,4.37029239035894531823209477007563550e+01,1.51042238966026867003427214493643283e+03,1.73708341443380593416173465074351548e-04,1.15900537639367341434580058280355743e-05,5.34285781986448372228275713249966115e-06,2.02165791637605729856152554868230759e-07,8.24412771445995575257073819821413171e-14,8.22121623903131182593049382201078694e-14,3.76288490586523086060060270709601994e-16
data/image/0702x2.png,Inf,Inf,7.51257520010108720652425117002968882e+04,3.62986838860885309431671881746622868e+01,7.91324439275533147228997639138210484e+01,4.32454816505530432932957071901132916e+01,1.13639321540868781551778208252434848e+03,2.02625502729375625611083890656297298e-04,1.06450418165934931403044465572131411e-05,5.14964162764603001710765987783067991e-06,1.91550583122685310525034196406887900e-07,8.44384229181525750359853342464917789e-14,8.47434692297144734778339408498936951e-14,3.50156553757394659503752060655321416e-16
data/image/0703x2.png,Inf,Inf,7.78991049694262003157010504891437812e+05,2.33278419222397987048275583898144437e+01,7.23661893180426600896164055898956409e+01,3.84863250519200454747581388158438113e+01,1.09140619793908771028311174450854133e+03,1.82463832488611039404043067252964871e-04,1.00179753168185001782521033462908114e-05,4.95513602701737648385736545037018792e-06,2.37359145956891355525642812114569264e-07,7.90613805075984959781398651780110566e-14,7.90957203089109933757112321371542150e-14,5.67106193606074736882604610403733466e-16
data/image/0704x2.png,Inf,Inf,1.05597118236693953570599731887640184e+05,5.14008558008967328209018045922330091e+01,7.59622726250639717202848279009121591e+01,4.42452320643861046152473043224968215e+01,1.45540776401347162051999656247713648e+03,2.06200184627794390654466009314452614e-04,1.08471652370206836069757446580780148e-05,5.30563717403356660209308986739131813e-06,2.35711573598796046114580528489655494e-07,8.03181077984176568255922823132192616e-14,7.98490011997446693626456892657709655e-14,6.09834289440845352563226123207924888e-16
data/image/0705x2.png,Inf,Inf,5.55044458454292871570526077273042414e+05,2.89414729364257563482603016124477790e+01,8.15455148929406797310296633164906942e+01,4.94937816412043862478862131065776461e+01,1.26469831019919661770432994731643942e+03,1.98962053181145366986772754305479016e-04,9.70803229919869392820786112336728485e-06,4.77993706892682295035958015870875403e-06,2.29258379122914070837747487040296223e-07,7.42581034629520316182725943444887343e-14,7.40684013977743793777489149228963237e-14,5.57629369352067624949905029987324284e-16
data/image/0706x2.png,Inf,Inf,5.31131904781152600749047053036740518e+05,2.71856240763276789444783810263990502e+01,9.84896043552120417950893597926623308e+01,4.41474092805126617693353984782262762e+01,1.37670914386893518041450732055300607e+03,1.92727128239864017605602499518601277e-04,1.08060618206175104679108159821015010e-05,5.48487310917074903859818245504833519e-06,2.03702664924558321775278379481984970e-07,7.88823392231664106526697052596126357e-14,7.77993403850594641341242841706560061e-14,3.61758673162762973681275838034722293e-16
data/image/0707x2.png,Inf,Inf,6.63871904910402347054824634032101334e+05,2.23504260452275959788348702841879826e+01,8.74472801158079197515579260213626923e+01,5.22566479030471844013682481460055652e+01,1.45948674638285558872403477893403919e+03,1.88594138514952999697924710025098937e-04,9.32049948904752206947592713099240269e-06,4.61973833100415709098669338794832399e-06,2.31200874533269522461297332625047513e-07,7.55476365723445005696195511350731424e-14,7.55728024516903573085693076040379146e-14,5.54939694247912041777354951084207547e-16
data/image/0708x2.png,Inf,Inf,1.05499725159690947624259909594703484e+05,5.13656718265064757407611122935950890e+01,6.84770218038756052795455067070579689e+01,5.53346677320150703666627812082400172e+01,1.28494200725234676527972728370479959e+03,1.87028478997945291831294515069013458e-04,1.09447962977458426742449620174354305e-05,5.30430816937781498745188663056635407e-06,2.42451815662651409359350232135306587e-07,8.01095682989907275370083534176540804e-14,7.96222760257538631844051247409969206e-14,5.51675499532654442412440135836743855e-16
data/image/0709x2.png,Inf,Inf,5.00152922927542849717433322238858580e+05,2.59375296234795951947029824786037990e+01,8.52906779881505154455005063853983485e+01,4.95672648976024519372746361738418337e+01,1.48678637929263843365429903296307971e+03,1.99390809612090519184489928584043287e-04,9.17787016735766962877381176189444604e-06,4.53593261542680557683936071824558875e-06,2.38568354656422446578236196729102043e-07,7.31675021708203065296482027853641243e-14,7.29680029234394213113114399747326080e-14,5.46327763583204713636698031330706292e-16
data/image/0710x2.png,Inf,Inf,6.06997089444156444624180523738850854e+04,1.19051653263473439207119132104314043e+02,8.28680077262978971353743521006606900e+01,7.88991458228007000816670694092816911e+01,5.78836947928258143806853000810989110e+02,1.89388315332467311251722559806459048e-04,9.67017110677270453785524487228150836e-06,4.75117559744094499747443815337035526e-06,1.66988276719203053236614424057649278e-07,6.72812035395461477105297359832646680e-14,6.84549009611903893915248324659581030e-14,3.38651306815693972427545127494113875e-16
data/image/0711x2.png,Inf,Inf,5.55618109729221975406117649627661369e+05,2.90275135070133769115171393428314531e+01,7.51743097187149008361084446983896354e+01,2.37541302811776826896754797589848950e+01,5.49260496905103187691148695495245420e+02,1.59643497574099307797448342956541228e-04,1.36907589378365158593699496259667948e-05,6.78601885837606622444590692605016117e-06,1.92600253144367676578193471792919628e-07,8.58993669089765037516829743805294061e-14,8.58522272191731680831928960475027080e-14,3.71876302318122186448735949888690739e-16
data/image/0712x2.png,Inf,Inf,9.86747721753612767525134575535852584e+05,2.99676817379854323336570049672495249e+01,2.59654277469223552062586578896615945e+02,6.15761773702796998164004042791198784e+01,2.50439129335429611882372744967119422e+03,1.94385115618882655931283557829254933e-04,1.16659046916682372131485298019002994e-05,5.84173696548428494450035932357790797e-06,2.45860507497345707288482552327154813e-07,7.94805803998271532303683335444747282e-14,7.95349816217454966693067135923375251e-14,4.85101431415236210401525301006982809e-16
data/image/0713x2.png,Inf,Inf,6.44249240257614045201506700259031980e+04,3.10531988498426142564429450013556536e+01,7.86902739375211028252513404985066222e+01,4.74321093364090654460037811467249153e+01,1.19930994775432125937789734525654379e+03,2.10968307597641012914287665000403823e-04,9.81871097809252571394278871603791247e-06,4.36607983822515107764244473201400655e-06,1.89863520142731606681923051532879197e-07,7.30866702787740681109269979414449815e-14,7.28887146011678265403834842041027532e-14,3.72249047863323218110246843952876934e-16
data/image/0714x2.png,Inf,Inf,6.88717693182768937117682910139325401e+04,3.32689670429194356702035532964333794e+01,1.24487763802095182718278534402257970e+02,4.62122393599875976111645105692327731e+01,1.69503231778313520723978704689877963e+03,2.02035318441707224831561675120208795e-04,1.00454865863963799550100445673469016e-05,5.09913143291309580671746328836621757e-06,2.77641001349547326645897413918741001e-07,7.67103218157819111037178971811759474e-14,7.65585675912217431226992191662399492e-14,5.21109742528772189856834135454367304e-16
data/image/0715x2.png,Inf,Inf,5.24117401361341176417604899176168789e+05,2.72822194794126307090763596294452465e+01,8.43650253428145294267287331227521184e+01,4.58094308279023371551749056193300672e+01,1.51952004195496309434544144524460584e+03,1.96278142679057193653849887145941303e-04,9.85799615641706498574653398170280355e-06,4.79359864959038496288233450472293855e-06,1.87274392336065670087089915954902545e-07,7.59435113338390785493265402165770333e-14,7.60871041895489990429481497308229078e-14,3.97708206348510179644191686802750613e-16
data/image/0716x2.png,Inf,Inf,1.12436253982348732065362678671214826e+06,3.37811155858167238455449204566590740e+01,7.63815868926676170356443407995886630e+02,5.42271512565678004916546191448583786e+02,3.69024193500099427614471542071865466e+03,1.93607868872826210819038566445757597e-04,1.23152781776470243788791019685788212e-05,6.18219948498335204762696403037693724e-06,1.81818912317803441604054582292982020e-07,7.96497355353189211260042610833051395e-14,7.92851150843384574766502119852324146e-14,3.85637819576318787209880602462407894e-16
data/image/0717x2.png,Inf,Inf,8.35708995832137357826566431845696686e+04,4.05489893301237107883005023308651857e+01,8.36073129650648708477430726243605590e+01,5.04985999922664483830694563398534206e+01,1.60498936042534472853014309367982111e+03,2.00700914698079329067453369784753696e-04,1.15577279291855998977023208445578450e-05,5.72334859447844788745688550797617143e-06,2.38360993208817513911118175326252139e-07,8.32508159969767322410458606935994210e-14,8.27918477942696952478990366750615300e-14,5.98946724656911676705188200243262911e-16
data/image/0718x2.png,Inf,Inf,1.15784380318690745033057040950895785e+05,5.64515878101840624284224507086368293e+01,6.01469376012990765371317984148854295e+01,4.78196529794362729061787164684577195e+01,8.65377990332415175191333232456389954e+02,1.97330791628760268326350922267050597e-04,1.09508872310968316119423049077303473e-05,5.26921084583554011794129609081423080e-06,2.37567602919135070901088286543965771e-07,7.86434492399390983213545455214690293e-14,7.81077737436985617943095530349880275e-14,5.59467984092133361565800095372312471e-16
data/image/0719x2.png,Inf,Inf,6.36383096997620031241138652653197851e+04,3.07395352659424818018952977718982411e+01,6.64986214637777233534965509161130511e+01,3.29157445315889106997903570936052443e+01,8.79608465381499751520313519568349807e+02,1.84887766346631456949950037778321651e-04,1.08220388318557441543628402380617110e-05,5.28970001518953349040988313322097643e-06,2.43902145019320921007722567837024798e-07,8.19441036990629908146446292690719149e-14,8.18389355046262126638185078624289913e-14,5.70403752793741479745930567786264060e-16
data/image/0720x2.png,Inf,Inf,5.28794230588243917257667862810810412e+05,2.74641066019660800948694600674879268e+01,8.69302912954671978680065303203861858e+01,5.20021393101402248029696845750527755e+01,1.21784095634179005170782774863161056e+03,1.89794006783481095193750324600828570e-04,1.00796019543665700559730848663448511e-05,5.01410637876859774017207774741738600e-06,2.48435987056584350351058994818339577e-07,7.83542100366673687079163688340033401e-14,7.81956234139624295102587027467237816e-14,5.85870787804784838438680296012598705e-16
data/image/0721x2.png,Inf,Inf,7.32916137437362467375505200085817964e+04,3.54466310727991101707466754185783341e+01,9.34867935058261586569458717460555594e+01,5.23912570885661427750101504520858686e+01,1.42201164021785644090399492080837557e+03,1.98707927669251246409860334332879426e-04,1.08948120372345258448120260828972956e-05,5.29624865724476201023323686637175083e-06,2.40713877075320080709303270886776453e-07,7.83960299175814800736242735836541868e-14,7.82079701496482688467380858559431946e-14,5.67137593710307228455714403400401225e-16
data/image/0722x2.png,Inf,Inf,1.34218784410766543598375730101574368e+05,6.54046088957799272308742878548441686e+01,6.25321427903720114930834181091839395e+01,3.81416997302151925985581704410001736e+01,9.90896689252022839565042210712763232e+02,2.06910583717050851650218069844197224e-04,9.77522935503078131024396171321281511e-06,4.73978522582067893005990025655747253e-06,2.45876285543042174613787674166917400e-07,7.32674582210046697615848105728022299e-14,7.31403121998935744013024618113218108e-14,5.90811338453838157424503274678552212e-16
data/image/0723x2.png,Inf,Inf,7.70912300028662582246231962961981419e+04,3.73356099221017331064647592673450770e+01,8.26498220976199035942592838919877233e+01,5.03999887036831013070739584655692460e+01,1.46065700176002240804671449471178668e+03,1.78573656944967666168263057789987480e-04,1.08552856460021819507330736579961066e-05,5.26386100187411099426408737976418827e-06,2.39690963155479787172198820534396516e-07,7.92307600539013179400050819541946996e-14,7.93795000500335910741978894559068169e-14,6.04878146018777852145373567272114452e-16
data/image/0724x2.png,Inf,Inf,7.81457598339564478500532060497204603e+05,2.87805467579513114141268235775163377e+01,1.06106421847630235796422363173561152e+02,5.46806831513731794227755554373624448e+01,1.73841912740782618211084774680464523e+03,1.88468843926608587293569408157204258e-04,9.96235762962631745617483290982661228e-06,4.92598624280725126214849384223556078e-06,2.32562541452604662125924242192075615e-07,7.78542799688314695712081359598605480e-14,7.76351326898995875867068644185644574e-14,5.95269086011068655476992440849102731e-16
data/image/0725x2.png,Inf,Inf,6.77002264791394899934882138272582899e+04,3.26098051344412596250967738294121510e+01,9.04463642872829400653172606700369758e+01,4.79728288746996896011667125305154113e+01,1.71969743780208458794879649352408388e+03,2.04295207231376783022681378151606711e-04,9.69444977465095886176750942559381711e-06,4.81368882765230418802077958228796739e-06,2.42097257775860347613473393034776448e-07,7.63549939937147902039124627334807202e-14,7.63762898930918631426220805910439946e-14,5.84983605822703923568450805835745131e-16
data/image/0726x2.png,Inf,Inf,8.15126131226738910342348016773069096e+04,3.94378848613339348609864799083795212e+01,9.04859815583827980102014048147800132e+01,6.84702194531088010994913896746220607e+01,1.09566377794760040969338649056611047e+03,2.11317976943730093816344372282359360e-04,9.25519930765645461937497978233891349e-06,4.52332918372825125557449208974885390e-06,1.89806813808094530815227697938113217e-07,7.07332480236322943506146647705614851e-14,7.05105273563845051707000684516729664e-14,3.38838826539027829888755527199648269e-16
data/image/0727x2.png,Inf,Inf,7.09202947978922004273053606825578968e+04,3.42805753563515173780137463193643949e+01,9.89204935985037060247424627216484752e+01,4.72618618103932911808342711878377471e+01,1.38335030529795756539793927257228551e+03,1.92893330537434309212183731871855231e-04,1.13958615289145846488614117162193214e-05,5.61179319049641991591565801070882057e-06,2.40931497597433449965045876933660845e-07,8.58417106940458720401280149253139661e-14,8.58372414419893454963884522539737686e-14,5.80275764434447642382780035648569987e-16
data/image/0728x2.png,Inf,Inf,7.40619141660136523043329716884146825e+05,2.21604645060788343525269938345733480e+01,8.65734091287788388578245354964475706e+01,4.94410844940977029292785057981534873e+01,1.25316239221771077730677857459823036e+03,1.77710571851947474431884981975830789e-04,1.02638609207548168381596699844310901e-05,5.08950647435834521569440346704449693e-06,1.77186818569034237856365437360289381e-07,7.37971201343625739544104959793766235e-14,7.28411897796435831168531222589773830e-14,3.50522701576419406722959889651792466e-16
data/image/0729x2.png,Inf,Inf,6.30581262030277699364602899810935840e+04,3.03690512203372193878958214946685450e+01,8.52555756104735107664978780041340000e+01,4.72755400252887827134722181363920149e+01,1.18465212781926041825783450291738627e+03,2.12027555352782255034809072624500333e-04,9.36313224340012281383566229343852751e-06,4.62888783671253988743713462699517101e-06,2.41619445059098249020286901935187248e-07,7.38023491757110902522198657938459641e-14,7.37229447441969726592074307235673994e-14,5.47813102394518508390176981816534517e-16
data/image/0730x2.png,Inf,Inf,7.43318216453448459308803813160059151e+04,3.60634330933856917111467018663187773e+01,4.59366523997388476432336200273423966e+01,3.54819164307518803472200966735916239e+01,9.65411531038969343825480814763841019e+02,1.81558778059469304477460431643937363e-04,1.14845489040474509305679448257932377e-05,5.66904910222701296347944308996755991e-06,2.40308971028878202555989578889113026e-07,8.39433066047257264359025409338684101e-14,8.37626422890725465836990549570678312e-14,5.61529346075707583180581322408211490e-16
data/image/0731x2.png,Inf,Inf,1.02000036047727477686849555152828184e+05,4.96786753941661977719346298003555180e+01,6.30872420738049224038651443706390192e+01,4.23046543813398652760291009466287640e+01,9.52346799811778560420039503687607903e+02,1.94987957498819583677929613695153352e-04,1.25226627802291959788740926858191613e-05,6.14596315683630475387580693734184779e-06,2.40342824024353887569381634061729659e-07,8.71151517376969222352150420161420282e-14,8.66541802034835527178814683164337614e-14,5.98566253735601104210479590422733711e-16
data/image/0732x2.png,Inf,Inf,6.55988612956070129395840444092548536e+04,3.16779051620568662184513820193817839e+01,1.25183710278378095641548335352791858e+02,4.23751342865582771426368261877216564e+01,9.17066454605641987162634173370962444e+02,1.86403815977943468824033826043818307e-04,1.26006295286879998877411535867362945e-05,6.17961942550481158994585036908023904e-06,1.85615692778308715607090044316269886e-07,7.30890570059309396424139933946424941e-14,7.30967363801780660852351389057420093e-14,3.63798610196522838634491900164588679e-16
data/image/0733x2.png,Inf,Inf,5.31946202574223503318526262876462857e+05,2.77757771459530774823918706122469475e+01,7.70135199907434093949726399065629494e+01,4.83226248856463295404578831965728022e+01,1.40581218508464264538808333669354789e+03,1.86088339240100886037874939834156663e-04,1.04725253604268096551144439844663815e-05,5.00922995991469888963565370004545090e-06,1.94661578646309354833273057239775525e-07,7.63506550245861177380997314156489078e-14,7.56684441050115911730466699186959994e-14,3.98946993315408753557845070905945389e-16
data/image/0734x2.png,Inf,Inf,7.65320267192083194773262214772463153e+04,3.70863819323484499596338388019172387e+01,6.60416985612851431068503173642186848e+01,3.93625069803660520649837649041917247e+01,1.17711562394207724541433068811642091e+03,2.02275383609616722142744328166161690e-04,1.12541135078800362587004974890882879e-05,5.48333812375261191478074078337901396e-06,2.38375365731787578516518974263930008e-07,8.27739687529370674819044298164892713e-14,8.24055097697645735488190032456855641e-14,5.62502142917036404666840671006128641e-16
data/image/0735x2.png,Inf,Inf,6.69624710974746659261269569283505503e+05,3.48865505993932870217868397326694331e+01,1.31045705092508411236613188125000133e+02,4.14233179211845608175519977984427316e+01,1.18517473625808477513511138180818888e+03,2.00834309425022076399611661890899980e-04,1.03610795548407917077411797925081007e-05,5.09660114096848510727658665481682917e-06,1.88161460467482799259453863083930822e-07,6.92143752001068052242743037267642347e-14,6.94669697655666264394951446839528553e-14,3.67723703365406650177106223989491947e-16
data/image/0736x2.png,Inf,Inf,5.98760008425096271772116247187087464e+04,2.88012921538050641806865147767477359e+01,1.44656909036953897160786689899348052e+02,4.98635896599725892937956144590136096e+01,2.36609252732309553562419743373827366e+03,2.14011815538478731912018435875984464e-04,1.00526662109720420883218436842978832e-05,4.88591561679649414977050716423559312e-06,1.83629286206714474589949092308887949e-07,7.85190960489461425247833682590133576e-14,7.76744735645640233802847865804388707e-14,3.87664237762839036578750934854796176e-16
data/image/0737x2.png,Inf,Inf,5.16707464650237826227530675812946587e+05,2.69392819801729338774999369939264605e+01,8.72892905661954286672309881613979744e+01,5.01122085990309826829171587232574216e+01,1.15088690827949943042240275767696099e+03,1.97853358985640870656949444268046809e-04,1.00522572843219559595226584247362468e-05,5.04412156364042777944476623843433068e-06,2.36929365202611753751146864039690307e-07,7.97624160172152919851988688954190008e-14,7.96560543041411780197990800154301235e-14,5.85146078861783622042044196507333168e-16
data/image/0738x2.png,Inf,Inf,5.15306844583429635718022963388428467e+05,2.67463980959699126676850043685435216e+01,6.94643194441178277598264036946247613e+01,4.82231193815718358223864221806753784e+01,1.24426053209902675851260074182382614e+03,1.93638633469866879282645738811580947e-04,9.77194325328073447458052386631312985e-06,4.74078285178946307109531823017053688e-06,2.35109674802604117893437977733043522e-07,7.52052054229380437301770502757052782e-14,7.50509983567723488689024133017555945e-14,5.82724553820159244757298404925555317e-16
data/image/0739x2.png,Inf,Inf,5.86495981846295110871927148193537928e+05,3.06361880646919856929727351107524216e+01,8.43631432688016066959455821964062218e+01,5.04520813093476767701702222779257005e+01,1.24635578982820673885303494569142648e+03,1.95684451527823926527050958041822818e-04,1.05525849710091393697224473992512926e-05,5.18223467333107128811104719253627233e-06,2.30198327700790451418248768724006136e-07,7.93093368401412921489197683474493357e-14,7.89782572864143551031480582412873480e-14,5.90343381705319069597660056253369833e-16
data/image/0740x2.png,Inf,Inf,7.36444765453285877969281051689364722e+04,3.55690540581247265896368997872763601e+01,8.06697460912440769342727510947910888e+01,5.35884925633162928419641863174991512e+01,1.11652893295265951212736525341875610e+03,1.87257729840124477767191527029588925e-04,9.95898274281468285727729267099608627e-06,4.82447577943912785800211673190019942e-06,2.58505596916695407855080778391049310e-07,7.52050604173946231802791835666253316e-14,7.50942021313780030468850324851894364e-14,5.64718639002376851428722757198741952e-16
data/image/0741x2.png,Inf,Inf,6.80011989760990864098597180461207170e+04,3.28312727702730321270474319916948885e+01,8.08301171799970865962078307707921772e+01,3.53459158978591535448434706928201485e+01,1.33024182978309501372575991606011870e+03,2.01489340046732917054907568169834139e-04,1.03524690747309181723732183817204380e-05,5.01122549290331486992552969333330683e-06,1.74067860746494517585579490449371279e-07,8.14229351717931676449460262369928304e-14,8.23063570725161827160085667859272521e-14,3.73310418924092314636449590772168816e-16
data/image/0742x2.png,Inf,Inf,6.79466025489187588256045370381837476e+05,2.02879326601283903958882943957839065e+01,8.48779122887354455142530683386269916e+01,5.20118589720592981601750088101129935e+01,1.34439890116554483014372432411550625e+03,1.59086400707533297702920069844934280e-04,9.14910017131937846420877273105592414e-06,4.52042868275464620512440043959769477e-06,2.40862014240423093054103687194740031e-07,7.24030822180150409251481672686046184e-14,7.22139253495003172919446421604309719e-14,5.69266672491792691382323645945552855e-16
data/image/0743x2.png,Inf,Inf,7.70379815629354181492288421630116187e+05,2.85703840137976695618070865344129282e+01,1.12442169249214927242852546770499305e+02,5.48307814562928022795342091640414040e+01,1.85810370652039663602096871651124796e+03,2.09487947603432631392202818626906109e-04,9.90776216908143903318918355311625286e-06,4.88965416600814983320082093843853761e-06,2.42418848031177410340320883977248189e-07,7.69170454397866828084760255494609794e-14,7.67033932254955218769362997503992983e-14,5.33407155315024587961512760344721104e-16
data/image/0744x2.png,Inf,Inf,9.03766301577824951539643477237608724e+04,4.38173889768906614762635340970900447e+01,7.62616863219099444731077684060953266e+01,4.20244439161501002923731903304293585e+01,9.49085653492023758915041050972018076e+02,1.92626606078065933101191225642619092e-04,1.11842102778963694916134687380932950e-05,5.41752744517664606383793578481297496e-06,1.94658425389775970474170610083186685e-07,8.15222408614435929587437462021455145e-14,8.13962874599794776238688557466374401e-14,3.60442729373027107681944040967532887e-16
data/image/0745x2.png,Inf,Inf,5.81286534161846980434494987972185150e+04,2.79191893597869462834070280561441401e+01,8.47846568549303306577994137617869487e+01,7.12611037344572997458674845720022602e+01,1.09507057872508849379690999243325248e+03,1.91794557063899256955501159557979604e-04,9.85485108267697615627854662028611619e-06,4.83822438408822721767681422236031091e-06,1.94377449965515691824715164022644938e-07,7.58409810267890889522039712848715895e-14,7.46643398245976664050694519263551509e-14,4.33060140923561557940567568770298295e-16
data/image/0746x2.png,Inf,Inf,7.13294580093619650753983180755721346e+04,4.23212784500901465455510876521776647e+01,7.99422317593075182181374100989379015e+01,4.77237884945518858958143524386820211e+01,1.33337962721714430345431182569341614e+03,1.87761062817642272356074403799045017e-04,1.14219912291824304658414253082299816e-05,5.65643640681593226401499242396466558e-06,2.40055114406500333882873936781087454e-07,8.32784615530022729995023542965875771e-14,8.29602040007469483212232255853332923e-14,5.92390112387962364057423594433612839e-16
data/image/0747x2.png,Inf,Inf,1.33587529236089040625704632987322440e+05,6.52950945992674651469717621504587717e+01,5.54375664918345360612048756181967508e+01,3.76367106086466773282729289288961684e+01,1.05970277749332171438130936047088876e+03,1.99109270736082776700446610449061578e-04,1.28655496413457303553251904983743371e-05,6.17533663872963968662905479336597860e-06,1.92965961743904361630419548877601199e-07,8.25601957721029812762996174435007136e-14,8.19329085347598717907759883726960001e-14,4.35529844258437402192150480810803611e-16
data/image/0748x2.png,Inf,Inf,1.00528033251632863430702385540221157e+06,3.03185321261738664786799300716243293e+01,1.53584092913359635248116526658663888e+02,4.14051917460895482032272432009309505e+01,1.32953286793326720667157793235091744e+03,1.83036428532651541585170508338463094e-04,1.15771099225378415562125341865329655e-05,5.69942535199107266598011076132313451e-06,1.78910396611249161860810484262252347e-07,7.24626504940403877928379129067936142e-14,7.22913669243475087397694358192051819e-14,3.46793224264255157123908770140476837e-16
data/image/0749x2.png,Inf,Inf,1.00306276221245329512644398710853744e+05,4.88600930419432775114152193318960887e+01,8.43267578667155153880351222773997922e+01,3.69872502369545551904885330487401613e+01,1.01193557417723079369106960260428361e+03,2.00554261280025671200428591884103170e-04,1.20536914039782285151468226156403820e-05,5.91829926895344709613503258061640642e-06,2.05671677985031600468740497593085449e-07,8.89250094586247047485450813886313930e-14,8.90209563380924828403793886744950489e-14,4.30796146687778146564715185220254713e-16
data/image/0750x2.png,Inf,Inf,5.25446076489683892399954350687348263e+05,2.72981537819094574854236126987826558e+01,1.04546620368169275225061026673461451e+02,5.25175926603429240193158362037694810e+01,1.87327514672491471742094894024256444e+03,1.86458177884499949211935053168489529e-04,9.69180727654104976422833773512157024e-06,4.85339643282613057899377718467030054e-06,2.35796524460858525552758195152192670e-07,7.68766925300869582739070656604656586e-14,7.66828244809503427573097016980595110e-14,5.99932029516393452695484630581748386e-16
data/image/0751x2.png,Inf,Inf,7.32614255798551295829213405184604467e+04,3.54185630605568353807440323988494046e+01,7.84308361812690460215523322413569244e+01,5.03938365599217556564276759598067175e+01,1.15091538947702848548653719563842703e+03,1.83026445236123100278754232837330232e-04,9.53049529166690676647068703147475572e-06,4.76951534272537479255856331118229002e-06,2.51925618418655080234351143605631683e-07,7.60404574972725668998497152116688294e-14,7.61058543283634213121761201396365521e-14,5.81273876069115569900161940410451000e-16
data/image/0752x2.png,Inf,Inf,4.79578901378503021456063947905712806e+04,2.27212170919091681763503958281782158e+01,6.91480093758958449771910726898112730e+01,5.49126435890533623129519936692993644e+01,8.56561120074952474835608871708919002e+02,1.82047889191979049410458460818276472e-04,9.66074023020338474538192562016368372e-06,4.61554697641236105573737891717800737e-06,1.86077705908786282361703432754134338e-07,7.29692442796328005218097299017372111e-14,7.25680961770773084005982241858205827e-14,3.59284473992144563751718855598240771e-16
data/image/0753x2.png,Inf,Inf,8.08234933986230278799103964225112335e+05,2.97389103447279990844686210810528208e+01,2.22620898633232227025683725858568460e+02,4.60935902584425525839957443781425378e+01,1.80485879995594188845586209908687392e+03,2.03230431126183954082077112021445906e-04,1.14742069246445108458255116384009118e-05,5.64057158070461113261796554022324560e-06,1.85304861076097631512886576654154071e-07,7.30761229394901666353507050443389568e-14,7.30636116603937645692653315897973717e-14,3.57047824907108370581993278024105833e-16
data/image/0754x2.png,Inf,Inf,6.56879679223444803625795698249314373e+04,3.17337570144862886149856443479970886e+01,7.19698566585865128231707613395892861e+01,4.39833219534948842176386065618026438e+01,1.16001223831398422120143298025254186e+03,1.93985228340518491598117800428821145e-04,1.05561387160289806421586427150075974e-05,5.20237143831576543640802929565132784e-06,2.39512388229641753626590292868188642e-07,7.83091821777466270830674884158350227e-14,7.82456117862677418349538842596192681e-14,6.29638572028472899061978239321657611e-16
data/image/0755x2.png,Inf,Inf,7.70059409880435596050855039998024080e+04,3.72642597121818322574559319786410274e+01,7.47326602050571887555228753359730749e+01,4.29377333558364330849367063520497188e+01,1.12198330229970382908228604780735282e+03,2.01057179129786257944523467736711489e-04,1.05324269133579361371891189575479818e-05,5.09901468271521699471782779603147870e-06,2.40079295062276116468406198295817403e-07,7.78508560313627410459856452729367917e-14,7.75641344998020318159834436090665632e-14,5.57818072169777724865827664322193248e-16
data/image/0756x2.png,Inf,Inf,7.07462609231225646911277499423545083e+05,2.60363699636518875248760902535221246e+01,9.73626807384919894339356280579022886e+01,5.11596533939527969221961264218478690e+01,1.73231007956960228819989283562479896e+03,1.91839398013871974317885835432274704e-04,1.01540124785740334674956214591172451e-05,5.02602082600959191320090315918652990e-06,2.29789780256910523266890825532362864e-07,7.77667200745779334227108358638929462e-14,7.75951989296065265269789093882660581e-14,5.93772487559767747429137243012491288e-16
data/image/0757x2.png,Inf,Inf,1.00078773398408659167741561422797426e+05,4.86559360404886627111024302077005502e+01,1.16074086999763361998905584099804636e+02,5.39821719759583561761756030722664786e+01,2.01708417081297695743284311779276794e+03,2.03380112798275178660378764879722796e-04,1.17785976434861562380651097081248503e-05,5.73429389319570471915593367857761050e-06,1.83796899943817948363080221042953560e-07,8.24510795453572947684122578411772771e-14,8.24911679007365722841561538654897280e-14,3.48139076661898402815366483354088562e-16
data/image/0758x2.png,Inf,Inf,6.30083356498107608737874624910504472e+04,3.03727302842312385660455101608469096e+01,1.09716471512050091660289606833217598e+02,5.96431282693503577086679695277618298e+01,2.06227304151549152262777517793480717e+03,1.90722291879337852016259213211264370e-04,1.04492917834834062534267490937009890e-05,5.20775010741530712616406519735312713e-06,2.41751611424136454931977382074559049e-07,8.06278737092302149154433089370945671e-14,8.04843569950154380252429471445886999e-14,5.75208140217162339967923702118699315e-16
data/image/0759x2.png,Inf,Inf,5.47869281050034495967526908109164772e+05,2.84960132875226873325008882302059496e+01,1.08549475411733920539913611049261408e+02,5.64040004133429883222836956388936818e+01,2.01394425007741834750557176885366404e+03,2.08656879476317648445253088314040515e-04,1.03670036727196234145698721121681792e-05,5.16232194470314166265845905557970556e-06,2.46453071298789713256939122398297941e-07,7.99154119736526445809887928007505729e-14,7.96914464116650356304708623851701128e-14,6.23701610903074573463204490400318849e-16
data/image/0760x2.png,Inf,Inf,7.34464293951838594768178500884144990e+04,3.56040707770339192186358807506301985e+01,7.55706095167487947781062542946408487e+01,4.35334556032356354683757808183123684e+01,9.60976624673447846906371939030248709e+02,1.91276043871843950616487281695661867e-04,1.10046031304037885803039047484536953e-05,5.56998499058694597580124302404205485e-06,2.41166696094106340971868237941523685e-07,8.24342277594460638322549427552692419e-14,8.21628333210413440024230404794742561e-14,5.67436366661080728311072415809683429e-16
data/image/0761x2.png,Inf,Inf,8.92441591079623017712367258268495818e+05,2.71468962550200604583726843360885125e+01,1.54615399340169819342448552147415441e+02,4.91205679809237492259132632168099257e+01,2.33438056246172179456155386761152167e+03,1.99676873496436319410164500742083403e-04,1.02881780735105489342683120922070031e-05,5.15270195829667282407166219803654238e-06,1.85639802114507396906313788060674479e-07,7.92027449293182280889985466803700014e-14,7.93257668891860062186659905023111812e-14,3.40498135747000537163570276228204412e-16
data/image/0762x2.png,Inf,Inf,4.87036002339448178601047900306880141e+04,2.25698508265938967356529084553690116e+01,6.82205364937486702533070689321566985e+01,4.60080533092356372526455010821219957e+01,1.34318429592768234310343997687848280e+03,1.54016844472451208553741390117181813e-04,9.32589727539261527928262473739353561e-06,4.50050948656791303813925919125182084e-06,1.93922103470889974144377069606492851e-07,7.47052056240717966347974941890433008e-14,7.41343510881446346832790673500312370e-14,3.59947226736888392318839759569489345e-16
data/image/0763x2.png,Inf,Inf,7.15878698056632047519574748891834768e+05,2.63538371277981712353177467702625788e+01,1.93194292222396865655075306768692027e+02,5.32656441144527173576034346084996494e+01,1.56259001277561865116383735784956507e+03,1.84271244118676088700284802550285179e-04,1.15839392768351310650189714460764008e-05,5.71876865830051968166127192200620113e-06,1.83030157013255794777165381411622095e-07,7.20324207497007056730251060246023388e-14,7.19560477456741984282767943267353152e-14,3.40919346863451685857739477419110984e-16
data/image/0764x2.png,Inf,Inf,6.93497682554566125230167010323847222e+04,3.36254345244677103027409404678719454e+01,1.56940554940912023623929606017568577e+01,1.50108969426960621548645329748386005e+01,1.93170024829770770912897246715629237e+02,1.40107380068419054480484697064503631e-04,1.13635400080181727849795466802667767e-05,5.48653582935852573966131624825804692e-06,1.78897770443044257840875783220633934e-07,8.72677139288942540914928133540490816e-14,8.73457664371914498551112733475064141e-14,3.49960552437459094826728084369182441e-16
data/image/0765x2.png,Inf,Inf,7.17695849622990942194655032797074789e+04,3.47038664975658063096318222071890638e+01,8.28985280089395741926040051095125153e+01,5.23224140361960512211349857480578403e+01,1.29363531420621953095985029919577446e+03,1.99862523634609561842830857971430093e-04,1.00474137373457114133894214989750378e-05,4.92985131870773451006406064166073668e-06,2.55587381474962340506028807352020203e-07,7.53757956201423319143429065152800024e-14,7.49796386693861272293800646541081188e-14,5.92415835468948558035054564245539495e-16
data/image/0766x2.png,Inf,Inf,7.42277152544366954169850357441101121e+04,3.59224957607284329507923641135372591e+01,5.36973593491905179542656623889837584e+01,4.65603175280007690315085799679826431e+01,1.00976946057815033901883992179971693e+03,1.81339564121529880206693848075835659e-04,1.03195096286206855863933298741205626e-05,5.08883627902419424886218250781950100e-06,2.39815707034202270344654037734295925e-07,7.61338936578633822356579884527206672e-14,7.58891940226644274095624065662273558e-14,5.66289493248074599422046117108360238e-16
data/image/0767x2.png,Inf,Inf,7.62601398565161462313564363486717865e+05,2.26689072566620962984381136094409410e+01,1.90984349783324325726721628557667902e+02,5.02166670408713986621688068320169629e+01,2.33112282512608326309625309539563976e+03,1.86216601755219010256155092609803814e-04,9.79395137932774677055481903630475623e-06,4.78282016324149296231913653896726204e-06,2.75773691206696463951702797701305108e-07,6.98716708871220716219599028668439991e-14,6.92673831278046123793363718317368072e-14,4.85984357223866636923763844632350655e-16
data/image/0768x2.png,Inf,Inf,1.57248673264024211536221183218327974e+05,7.68821459277911411943690949292475114e+01,3.21141384030548243784556026078958808e+01,3.02837568981129907662124594367439970e+01,8.32354529490865596061351481731341352e+02,2.09475261321875462303521480571949974e-04,1.13238404354648786094036653503490106e-05,5.56200850156171104401307170794166847e-06,2.42151842326163828011454693702122423e-07,8.16954619138014866140392675138844283e-14,8.14706628850867804698212051666248224e-14,5.81665909141795152249496342088723947e-16
data/image/0769x2.png,Inf,Inf,8.23437872184199791789651416719653848e+04,3.99105439585200054087302999632893711e+01,4.63387728821702710306903513931331996e+01,3.35505548469345348886848495112715236e+01,7.51373414187186493788762809702122011e+02,2.02091172746485163984478186221801754e-04,1.02317419972106775352147164052571827e-05,5.16555779900282756565891018447366901e-06,2.27644244545408947499855477390841843e-07,7.71409916128197992488068770459816133e-14,7.66562994490964452848013718897111912e-14,5.38232290924059949296242558264251701e-16
data/image/0770x2.png,Inf,Inf,6.43947224401508836278115150641647176e+04,3.11650916644931451048720167732146348e+01,5.39484174029938054847510459615391046e+01,3.31130712481277823167735596302118474e+01,6.45510325265406191877300359000986991e+02,1.86948926235510095004836071021095016e-04,1.09873306252707715028521597362707323e-05,5.50282114052340932574010063429964608e-06,2.43852300870011563699323892791272370e-07,8.58113891024393559545228697411500492e-14,8.61033010838926114021567631491901549e-14,5.84419231280851150009431315506856454e-16
data/image/0771x2.png,Inf,Inf,8.61694636574592108632647847174248983e+04,4.18335694222385586637662866878169722e+01,4.24714513260273163593759109122907849e+01,4.10379164223165432161701053733917719e+01,6.45697802246749182279679129614720235e+02,2.03873608025879798081774266804871229e-04,1.03097838408088393142254952487143250e-05,5.05710361082501351484317803157520811e-06,2.38492369817468852231610611273099573e-07,7.61733321915363780738973868079576073e-14,7.58776057452266100284664452415794925e-14,5.81962859135953663165605165359583520e-16
data/image/0772x2.png,Inf,Inf,5.12256079589538015161151577887137312e+05,2.66354522367150030076800488540783022e+01,8.51344286314961362290024308028135859e+01,4.91679248588588114294667556926087857e+01,1.29164163099857710857904899263356191e+03,1.88130327697322369813906459043030136e-04,9.85636864426699277447929425723721864e-06,4.86721859540738677065739351555688137e-06,2.31617850092252390934258834193618102e-07,7.64316209624966531721703018304144133e-14,7.61449065946312710764337014407982281e-14,5.45769983039526466884445195214400158e-16
data/image/0773x2.png,Inf,Inf,7.69813013203237212713809404969177994e+05,2.31210783631243559327850328777650388e+01,1.09712209048654062442704750904524080e+02,5.76343342697492397390110765030688538e+01,1.76484350264332932177799029835486211e+03,1.78627899557555468959552785813241454e-04,1.03556133792443190348572632275410493e-05,5.12471523335559300126531539392860592e-06,2.24479440757314202539434548860639469e-07,7.97592681397179700062372307344495362e-14,7.94300989760643899323463457038014205e-14,5.52600772256214805915366531137686133e-16
data/image/0774x2.png,Inf,Inf,7.41098133423415292461310941199999599e+04,3.58442363970175930591999194454494887e+01,1.00041696638140720861276711906908186e+02,5.49746638828999857053542611730122511e+01,1.84540879095299202130000645597736213e+03,1.85624701095113522663657145485073214e-04,1.11184240819044483140713371147363743e-05,5.46118618610446866039660283952516729e-06,2.38409324269104862796479477066485565e-07,8.24001599221550709375836636599617067e-14,8.20052104653663047219567754262226878e-14,5.60754671942551122293455115967335835e-16
data/image/0775x2.png,Inf,Inf,6.03740674707084623170772123974541741e+05,2.21629858397757432779730316803734777e+01,9.04973102826261363259798535406801293e+01,5.22354921540434374972848534707520924e+01,1.45974018903467351802930885769090760e+03,1.74427604375882803117904432608580555e-04,9.30868512754949189234984024951053489e-06,4.65844370075115560738594858757415987e-06,2.46105332957826747063122963416739306e-07,7.59663217470420488870617311353022345e-14,7.57807327885658437740287419203925771e-14,5.79055602893760899903990308132789378e-16
data/image/0776x2.png,Inf,Inf,7.86106869364016269230710213457651076e+05,2.88432781424399677257852279093774996e+01,2.49872811344037305285318336440410353e+02,6.04003236825394712731163946797668474e+01,2.27308544608919190223094647756430759e+03,2.03927036735602070261366612710779868e-04,1.13516700425527819002250993107207055e-05,5.58285789456161984716594302163488814e-06,1.83059291360137658452476813764591777e-07,7.23987258141057954409233731594006084e-14,7.23510106773402628069379523109081751e-14,3.49837059599277683525100183319792693e-16
data/image/0777x2.png,Inf,Inf,1.33538346613283437909881521122464448e+05,6.55328974862497721733453539085683292e+01,3.76028495431296836380476217706691128e+01,2.65193343400960537152803682885183503e+01,3.69974187687166929696332207942985259e+02,1.87200075382283324851458236085661720e-04,1.27730317487896065984554145502498522e-05,6.25852590930546462477721591752333988e-06,1.86191700324615648732771925577049977e-07,8.66186980375916668081616664528575765e-14,8.64101500546032212464786264817554016e-14,3.62220555935913968944486978593074708e-16
data/image/0778x2.png,Inf,Inf,5.72728836852741817031306448949272548e+04,2.75509898802856983947108125477764494e+01,8.98971886458561484830074049332370795e+01,4.88134348885643294508374873604037201e+01,1.30622316219046567675810204515849120e+03,1.83344222175052221508949232808487165e-04,1.00219858815074564283992505918162785e-05,4.94555306900233595242324017122468642e-06,2.41282432615158946936192560582403429e-07,7.75156228072274033868327115527202427e-14,7.72965293408923504010641681146159701e-14,5.52134902561733701089260315697714664e-16
data/image/0779x2.png,Inf,Inf,7.18870082648812911430978222034214821e+05,2.45585006625324719110529487926622998e+01,8.76270937015661413873010665919689565e+01,4.84288922046496263401124604906428989e+01,1.08263659207466077779520914598747900e+03,1.47027237160522220074808306362749818e-04,1.12815015757700261961911432116640060e-05,5.75351422323445195979539329956398022e-06,2.39293322481407965347654129314327009e-07,8.53106809064067245956849651386657333e-14,8.55406959811084535985170543455534971e-14,5.66686854812510864803122782467253721e-16
data/image/0780x2.png,Inf,Inf,8.52971893067945627483240806119738787e+04,4.13193934675372570258949500665243845e+01,8.76109031673775840009176378418231748e+01,4.48389272781821278946985813919242802e+01,1.53710233775776054902480226165283288e+03,1.99023130975192839067310348774412824e-04,1.05899068710864155498434147079136600e-05,5.18176061663793935865020083902640935e-06,2.33828011250957554952061238688796367e-07,7.83578784148400712744024855550853569e-14,7.81660113582260658122555733333302014e-14,5.41096668999123353971856720467888324e-16
data/image/0781x2.png,Inf,Inf,7.26461940790731252956700815074989046e+05,2.67802610921633912712392666448530290e+01,8.78873333257107498080110711496881234e+01,4.72012346182490147352333527048546353e+01,1.56978437729324766716094265262602007e+03,1.95222026804068017168570861290873328e-04,9.64328490556049718873373575278059253e-06,4.68826776571679560512109822010481040e-06,2.34240567548659212817697069471823348e-07,7.50359488610020428015261217042768341e-14,7.47681192875478260839016804661022136e-14,5.43124902018987903188739590916729526e-16
data/image/0782x2.png,Inf,Inf,8.23546823764572188481315888155032200e+05,2.46139519414330128627164888249412780e+01,1.92011942535356594376249023620819958e+02,5.91243058160313668509142881106451123e+01,2.52476036087884613362883614268580466e+03,1.89463483041869348223613372235907134e-04,1.05078630386935962837143494491172087e-05,5.07427229608276878713421651410727413e-06,1.99596679828630335966347188423401538e-07,7.07678584730563487110242112707650942e-14,7.10191650361099800012356971629506310e-14,3.71794343193873277445245370119710915e-16
data/image/0783x2.png,Inf,Inf,6.78360731962759419844239947932612081e+04,3.27966147755480875961247395872731683e+01,8.53736607190391547175167230919597694e+01,4.65719970670626882862871143153038213e+01,1.15477836339736825283476138093571895e+03,1.99692926271078486154043439993133733e-04,1.00346408296085084956528723317067731e-05,5.20082103223259900418852532874081647e-06,1.93268083502016237858038940235339589e-07,7.48216831156994816893309730134971699e-14,7.40968518933901374580658860641702030e-14,3.80497913048249215232144053885579041e-16
data/image/0784x2.png,Inf,Inf,7.89860888469320327088163552200007252e+04,3.83651900870369347083959588133325609e+01,5.75597646514276213303323742870538478e+01,3.65202638186611652298587930859373898e+01,7.66274817742923583705750695478252203e+02,1.87245972560632183733388444997697892e-04,1.08260779333765309436060240625783574e-05,5.40154428656947623685138566514080583e-06,2.40259437497838143758873641429686845e-07,8.16397959232790882551389127585278317e-14,8.16648562774343155113020206393095156e-14,6.26684660115150909617259789520088237e-16
data/image/0785x2.png,Inf,Inf,7.96984661659681215780613935345097949e+04,3.85663691206223744554582873738241792e+01,5.99813156735076892004022726619331480e+01,4.57724498861306735590700872922270624e+01,8.11689554317092588828327888423868976e+02,2.19872271384508630084544554792958387e-04,1.00929579578063800286696599967637173e-05,4.88796604449399664609066660007434965e-06,2.04287021736727617367767016814663645e-07,7.53928927283084883052433800130066867e-14,7.51346927835246026290212307550021783e-14,3.70065465441928500069671278099035846e-16
data/image/0786x2.png,Inf,Inf,7.93904999356908368006116836810423554e+04,3.84180944342876074173285937694960841e+01,6.76862733090762052114597787464708569e+01,4.27700225731118694412814366572600723e+01,1.19555476430358440567016621769884001e+03,1.94961694378180265185623376001133396e-04,9.97361295811354305695933630896930422e-06,4.81025825585441026768154605131630225e-06,2.37017901150479038715491314164144868e-07,7.40247886967145913756956772413269986e-14,7.39092625705635791552660587757598998e-14,5.95579544550890242985183068986503833e-16
data/image/0787x2.png,Inf,Inf,9.05333839585088442494346568269954192e+04,4.39125485134916030876996418940938708e+01,7.47145411664413407280241448309698375e+01,4.89127035885919093893778436337350770e+01,1.47264806283540922662436562971618260e+03,2.08861576049337052593054966874977200e-04,1.03905531328494203975480995402477019e-05,5.12161276227127443759885736670466222e-06,2.32801627377431285818285050969372453e-07,7.73178205660422787927335243139909772e-14,7.71443203871275161947033126775898259e-14,5.82683698806935907246078883764207852e-16
data/image/0788x2.png,Inf,Inf,9.28353399177527445642209740734544934e+04,4.50674506555898185628440885972171693e+01,7.64183114643160746238690558404251624e+01,4.84663645465988637393527355362970910e+01,1.60322738577479795367641401992591687e+03,2.06680126748194663982069615491484121e-04,1.04956829744912290610693554373039246e-05,5.14563020144572644630196469685223191e-06,2.40715564537765482339525003562170511e-07,7.98885319445571440940716465187259722e-14,8.00235758571082089590486236137261103e-14,5.62401670912506679223166353900871942e-16
data/image/0789x2.png,Inf,Inf,4.98785986665473043563194130577573899e+05,2.58362832339882027927283195582631298e+01,7.78960430827183570818445465242640709e+01,4.54007038662386866161346295332968248e+01,1.41372799908751075568313410865925462e+03,2.01498398946801267719920877166894514e-04,9.98731492601578617086814340630159201e-06,4.94621188276759974314356087173003949e-06,1.95532895716435575013009376452486577e-07,8.11126916618505063595730432185276368e-14,8.24955628815766210989759238274754687e-14,3.40592564164192786842444606319692417e-16
data/image/0790x2.png,Inf,Inf,6.89557468574355452440714952102762777e+04,3.32750324505079277333241486639196278e+01,8.08989819928402754591809223502567518e+01,3.88735131938983196158443607544666709e+01,1.48507308964504457125946183190187760e+03,1.99369107703171643659905435712681712e-04,1.02579506348445810124745248425538867e-05,5.05530065743339226797995123648069512e-06,2.44051119034000054344072626651903730e-07,7.84876695452880486324479918327457012e-14,7.83122455357137714226185906527185668e-14,5.53056781587598430559864586281993726e-16
data/image/0791x2.png,Inf,Inf,7.43261139477001584932697893044542554e+05,2.23035778914180927782688662871982920e+01,7.75016613963251328867469463678313277e+01,3.95822586725969209559826426978125985e+01,1.03478966956662952476215988988359515e+03,1.78119486306590257519861507743638684e-04,9.69732295443676033135537484936975067e-06,4.77354012398389170316139899021242773e-06,2.28101577647647149327508090402239640e-07,7.68979189329459847322644968125581768e-14,7.68896167305189835258917483363619993e-14,5.64292878458924009263185360795685887e-16
data/image/0792x2.png,Inf,Inf,7.51476221513778604510310123323072874e+05,2.24465456626345228993879615887227772e+01,9.27499116795403660862501345661713728e+01,5.39720311284505555333699886639093143e+01,1.66187197683362816814790438913076504e+03,1.78593841287342950069119007055121642e-04,9.46857166798750987802961071686880246e-06,4.69312347932819405120886696315449885e-06,2.30228634069931626238927708873760113e-07,7.35944599880093330898518926833339233e-14,7.34505402660535076563691562229380562e-14,5.37357163654387244359438086495335097e-16
data/image/0793x2.png,Inf,Inf,8.83575812990066849605431294341455681e+05,2.66883395020653242835602028816329188e+01,1.34646579403244615289480711396405326e+02,4.88536022971856695542644306233054170e+01,1.47951410378143061011770204567887758e+03,2.09733833567354525055135033678260032e-04,1.09206807679843141410829821746008657e-05,5.53795655029663305919635101072388824e-06,2.10366331514547694917827978885691821e-07,7.95538032644127143057901780843160972e-14,7.93689088204921687481004468955108861e-14,3.82172623573215155934423151422772129e-16
data/image/0794x2.png,Inf,Inf,8.86978751715573126893470072168119246e+04,4.30392018331690401303034232178550664e+01,3.83624426245796492716114362721340719e+01,3.90772556690925572984172510336501753e+01,6.65618057477596014737169556326691439e+02,1.86171789443329319508362336002436488e-04,1.06916552243445136254788502878830218e-05,5.26686425586965387779553437086842205e-06,2.34642222984085770871749443266982415e-07,7.86307881380407068665273088440788085e-14,7.83804786965016422769194572030125544e-14,5.21253100032290899203826619636516380e-16
data/image/0795x2.png,Inf,Inf,6.86598022057630946822982838037537198e+04,3.31916160183446361907737842099099576e+01,7.50382681386955810004487602574479210e+01,5.14303963153840042213310698168878818e+01,9.78828346449162633508730121701719968e+02,1.85830341994415280472960350879728073e-04,1.02799341583561084291889623948544290e-05,5.14437457507201609849164465869720982e-06,1.86789390343423641238920159942814650e-07,7.81900323326150820749139684738188669e-14,7.80795506153315115540580859090853504e-14,3.52415884839034170608714719219417509e-16
data/image/0796x2.png,Inf,Inf,1.11046740753650280687465183854227384e+05,5.40521697993435208868083770165116142e+01,7.56781719772347484766847627873588707e+01,5.09244184740191093921652179834852606e+01,1.22587247111135402345554697911979595e+03,1.90898752270696333703705819818142057e-04,1.03156343046825834695222968971125136e-05,5.08235303577967683161206831388509219e-06,2.44361674717420399416080110694317327e-07,7.91045203829273310425883304530252547e-14,7.88698305077130341188763895798071469e-14,5.80515603889301102126206245573113691e-16
data/image/0797x2.png,Inf,Inf,5.33552047778429388217208327293340512e+05,2.77622897440996954967019826220286571e+01,1.08688505647115644639966903741026907e+02,4.98342002687811425899710573246934313e+01,1.63957557580519997521841161436775845e+03,1.95134818466227624829591929708658037e-04,9.37457374195291710992336767611123848e-06,4.45730656414454919643990750441272191e-06,2.45070273647080275221416806721807391e-07,7.31395596507970879228790520202292148e-14,7.34730362804163202137531052897450585e-14,4.56262325185892730582887856729070709e-16
data/image/0798x2.png,Inf,Inf,7.21981310314984977955171757886130388e+05,2.67536181764597772238504650425036419e+01,1.05721115882731747315768311760709043e+02,5.32850032708457251181611828962341399e+01,1.74095834690330216338556604324547969e+03,1.93824511871243320367606564709015807e-04,9.90934742434512980601060073841007595e-06,4.92583769710465676850300316241893418e-06,2.36789077939799277557679133532156039e-07,7.77206333233849041088422994685376652e-14,7.76373958712200311285127395110100992e-14,5.50860673765725005321581017223491852e-16
data/image/0799x2.png,Inf,Inf,6.10539046728840849085843366840083627e+04,2.93368683976634048825784390642481080e+01,9.99752174180798217884730267396180098e+01,4.84175058515708143916150222682400197e+01,1.59538605063485027924694179248593257e+03,2.52507133237329917353310341661602025e-04,9.80825092109363956219788637669302240e-06,4.83577489710319526799292023435232689e-06,2.43467398654365352698627506981215204e-07,7.67407058098840159229861414093086701e-14,7.66594656899388380706494801905846260e-14,5.60783614097388562067243323980724950e-16
data/image/0800x2.png,Inf,Inf,8.51924213813358144965331421220110681e+04,4.13228903544094671538140570712403329e+01,7.95974610172488616221730992150765105e+01,4.41413917587239337677163997952740665e+01,1.63545424014686241402225458844164102e+03,2.09031175628490644389636583756966684e-04,1.15921307652836053180742110326514129e-05,5.54956591105569850275315287295344369e-06,1.99277647872301562565532426536678217e-07,8.25924375995612102983955800945284599e-14,8.27540186800799404461801095740715896e-14,4.35058746383439176042322361930739651e-16
data/image/0801x2.png,Inf,Inf,6.08411582892180738633305589075871955e+04,2.92953874807777572751996409398528556e+01,7.16108804093554755232590003325418719e+01,4.18487459695379832272620958145749194e+01,1.00944000022171366381858290363441965e+03,1.94232759703800409887285526845619444e-04,1.00076495789064113284649995653851054e-05,4.87156609118552591132834303199220105e-06,2.49424621362642849123880554171600611e-07,7.51276242316141184206550116391231526e-14,7.50582015956770991625392471108910990e-14,5.69518216594561164149064167885971738e-16
data/image/0802x2.png,Inf,Inf,8.42926294421116847667998216179646312e+04,4.09975386174729586022637232417944012e+01,7.20137279687286351029995702097964151e+01,4.73072906279943506953949505583690529e+01,1.23943986190261822557051091504846300e+03,2.04065230977075231493057879063274776e-04,1.12307509446909981742179358994508743e-05,5.50541447424379535726173860304585341e-06,2.54332409483829270496810690759622451e-07,8.11428815863560068878771559011309361e-14,8.06980302215802758743081893136265361e-14,6.34487733941159625399178059024912491e-16
data/image/0803x2.png,Inf,Inf,7.93831071586629454054985141234587916e+05,2.92334738483066749996999608615458166e+01,2.39231737757900816551422163321675710e+02,5.02893272428922406079573869865357040e+01,2.10914260602437738660794795039900817e+03,1.90631487376440662262623879397466141e-04,1.15224485714813428703955212071784064e-05,5.67336961317465155488396354824826091e-06,1.78123410286860027455682582094748751e-07,7.25676884941651782820409583172690059e-14,7.24766408699227073404603980248332237e-14,3.41609988698390537696466045616615603e-16
data/image/0804x2.png,Inf,Inf,5.43262710590778887483525350361550948e+04,2.60389707568491576907826394222667545e+01,7.05461076018192409411564646032543079e+01,5.40134459097591880444621358131601503e+01,1.06365801038554952540369032658900120e+03,1.91750636712638243107937273682777146e-04,1.01035823743796351803542351916528150e-05,5.00148992560515353678974510076817373e-06,1.80555630522816626835622549373846851e-07,7.85702761842563120661232653306566114e-14,7.83307606178430926873436037697885655e-14,3.45437741577955719773172676542544371e-16
data/image/0805x2.png,Inf,Inf,8.49641134443147485916190620890440477e+05,2.54084682029201073161712530584579986e+01,1.62442226291005589694946858247159368e+02,4.86927871476141325409047590628101104e+01,1.53639777836060709770630219473777528e+03,1.84534716512124217254801165668093223e-04,1.08935488705939572599069519761103525e-05,5.41752067163441861068124967090091678e-06,1.88770324824622574212460221173704467e-07,7.05503697998784668884436121941044430e-14,7.04690673018192178257308506401327370e-14,3.42235482841719379846336306004983602e-16
data/image/0806x2.png,Inf,Inf,5.60420552917115297643420635360727141e+05,2.92554956350503013990146108662073620e+01,1.12569858261597700932818405043655205e+02,4.96153545948471440525836915886321251e+01,1.84124996907884085782398867925378315e+03,1.96119967282595257450683681506295525e-04,1.03771737614390479429984325692747271e-05,5.16997194033354895577335466281045782e-06,2.31116834236035678876414277702885512e-07,8.02989708014603648693232767501697666e-14,8.04203781772695151284614373291682976e-14,5.72826253389320659297144096893982139e-16
data/image/0807x2.png,Inf,Inf,7.95571846999494228821080085121677002e+04,3.85096560039850628294367086649383070e+01,5.55323555238036567352575803985616330e+01,5.78663828813864467625926208502400333e+01,5.97673202681238892091955896081654179e+02,2.06630200199411856085866874288569741e-04,1.00592661103640547698213840588168840e-05,4.92928796509810193112381207018844271e-06,2.45102396458282480037127668761186076e-07,7.55371646590736496848029272960911648e-14,7.41219763271812000565667926923175731e-14,4.28085881117283150780792535728538510e-16
data/image/0808x2.png,Inf,Inf,6.99801599430651375313746401652332841e+04,3.39102733776034179342087349059360031e+01,5.36740275536123152696844876805924062e+01,4.13805755670960679727061012092125035e+01,4.48102141163900480746684083407508735e+02,1.61619478939329520028022488323094292e-04,1.04262642827635927086244623948722563e-05,5.22742252333442940272424136537815838e-06,2.45925039670827762730073506488853744e-07,8.18970028886325785472413625481445713e-14,8.18037647443419967314525656949482058e-14,5.99772120029801301982286753152175142e-16
data/image/0809x2.png,Inf,Inf,6.74405747062816442642395044086117939e+04,3.25318193731886151226261689976696968e+01,8.53833221113756659511771595618997723e+01,4.79164213347430546225278255803497875e+01,1.53901843495496014567686445789915539e+03,2.04633827899116520690698740518761352e-04,1.01389715817572613548759732829548200e-05,4.98223287479217547529657931530090214e-06,2.46853562349469339341638644604100281e-07,7.77263726460609997872647425717740488e-14,7.75157441271331687910006370465161399e-14,5.51870311859977418810025455420823571e-16
data/image/0810x2.png,Inf,Inf,8.97493547045343541673549226026282601e+05,3.34146547953363335892708977958032222e+01,2.50626954626503176409630424026808478e+02,5.21037606955632834949588452707813181e+01,2.16203464375590686721956527020111999e+03,2.16787073472787790654910241764885177e-04,1.16562514405552199395185920219203327e-05,5.78894021007528897231215597113995380e-06,1.95839459701513662535465371538141285e-07,7.24388964329545486971301508604873611e-14,7.24243784612201824605296171034465684e-14,3.71856709817885943826400391149233001e-16
data/image/0811x2.png,Inf,Inf,9.14134916558328975983936668655184739e+04,4.45036619268492707651786455734692597e+01,6.07390680875145895973190421059820103e+01,4.72197249074505228831527145451010068e+01,5.26102198358611041909711944583611822e+02,1.99657780126155559192500297354395161e-04,1.13750741527427295576359303245545340e-05,5.70268224562071730126997215887983783e-06,2.39545160828348309857486208814920191e-07,8.83894547882608421458897857354854084e-14,8.81057488631393506911099758500606338e-14,5.61772905580305601321106934026030197e-16
data/image/0812x2.png,Inf,Inf,5.79803534918391977240649624761813125e+05,3.05838370540719921415398690387344747e+01,1.51718069688437382109023405934258691e+02,5.25290065679426308037848098705054182e+01,1.48355332007031953779026247407688360e+03,1.96809073498453251103915743407127638e-04,1.18395966325379379407730620213669972e-05,5.77171367317563763121354260086841227e-06,1.83935346993956439602821124725538155e-07,7.46144818563775347777964591687434185e-14,7.44266525443401120997511810865400922e-14,3.70690911832507882959771237326910704e-16
data/image/0813x2.png,Inf,Inf,5.75165776766104362205379468685693850e+04,2.76720343571365460285696193990703521e+01,8.87793278151759813672390950407086324e+01,3.94469978077581976101941439457093945e+01,9.83412525502665731822321726215736879e+02,1.67851647383069625148633364041132721e-04,1.21924060988788739285339094625986874e-05,5.88539136545269215680965843074188033e-06,2.05730811372820630686132139449566956e-07,8.10050293420935658540575514647259287e-14,8.06109037130890784664565785561896886e-14,4.51273434841670006386315675306063313e-16
data/image/0814x2.png,Inf,Inf,8.71104735327729661861519259414115313e+04,4.21667633048279791746830070575962363e+01,9.83141261841596321437126433325869203e+01,5.55716626820208373846356026795288552e+01,1.90753105417853546590375143785755653e+03,2.04321161589533514471863917585521434e-04,9.31462184705274678295336666696006703e-06,4.57606248146828790885304414108907404e-06,2.40493107125201774394771814490461307e-07,7.41858042861225856342159392278282357e-14,7.37937138770123650192915377574726941e-14,5.63727495318946491602540132622546210e-16
data/image/0815x2.png,Inf,Inf,8.11279535396540870053105247649936228e+04,3.92791693283423625287334835123746552e+01,6.69483638041372854144317919719258139e+01,4.15028518940001427060609631280294431e+01,1.23517137527619066377249961722794508e+03,1.96265167476212384717982698254768834e-04,1.02592103212225934462338415218135796e-05,5.05481972846490120246730816475073860e-06,2.37751765627652718174828887989184783e-07,7.71309922500738182086399461676573006e-14,7.69673769398560172928143441323470628e-14,5.49213057604179827277526398642146178e-16
data/image/0816x2.png,Inf,Inf,5.71538844330502214964323292268621183e+04,2.75092888096518315982246436050004566e+01,9.34622881241792404164281290743973900e+01,5.05183806179691424356131148560507632e+01,1.34653727774593072375779750459938975e+03,1.82586527461315216501141783757111573e-04,9.77628456210470018173058693404841363e-06,4.85735547809669740836829359827592021e-06,2.36604846508906006590314263263894676e-07,7.79142515344886170674606876072063572e-14,7.78236519134276222191834066345703252e-14,5.92211816389638432051420701066466233e-16
data/image/0817x2.png,Inf,Inf,7.89671930362998035186117187142458775e+05,2.91187982230289635693815135213987706e+01,2.17739615102740298970296154265796928e+02,4.48817518200461568421247084812494653e+01,1.82590707061321334833996217355666076e+03,2.05546644246735337037400145607462526e-04,1.20903698436840811869074888638401808e-05,5.94300383167393480618384682051278081e-06,1.87363752978165194177739700240399547e-07,7.54857741847871113750035752271728223e-14,7.54094127108219675962172359737412240e-14,3.62210808511894263268935307708383041e-16
data/image/0818x2.png,Inf,Inf,7.95473126441862163750437997490896094e+05,2.38514049999104596062248362319669523e+01,2.31434579542971344813207287966622301e+02,4.48117486278179130554598209585763023e+01,1.80405011820282188802977845598323823e+03,1.75607448739950516368825182654718209e-04,1.20008009523066749195427582892264815e-05,5.91910567239006357830031856724122779e-06,1.75526855092455172193606915055158116e-07,7.48464732098243029692359558909431288e-14,7.49243096390475522288091781614746636e-14,3.45299704930680644194346551649978210e-16
data/image/0819x2.png,Inf,Inf,6.69987815240913810950836346194652174e+04,3.23643746769514988309086510273529497e+01,1.22404295119769104683873489059113686e+02,5.58173679455312099994034696456709245e+01,1.80290255896176159662715845936600467e+03,1.89842086094708410930966233820274827e-04,1.10774112769901490148463627710745713e-05,5.51560280193350640828831326885575078e-06,2.48394624620767952483772382021427363e-07,8.33505176998327235448591939318197709e-14,8.29550053464575361430067043515867109e-14,5.73918931500539996165551089888166390e-16
data/image/0820x2.png,Inf,Inf,5.29997391254730947341984382985334973e+04,2.55445919170247449448771176051050127e+01,6.82834955394676645206836379716053581e+01,4.51130645868575506397909170066021691e+01,7.56862699739587986243779466560458244e+02,1.59627536976375836470565257210068434e-04,1.03359802971043897998481051192896809e-05,5.23189224411949957151936622972326123e-06,2.37715895911051992449987154640200605e-07,8.11204070516732282734401270318639110e-14,8.12426225852827459472315494976180512e-14,5.52999280676470879390297247417096474e-16
data/image/0821x2.png,Inf,Inf,7.08436816865594088266032501722038827e+04,3.43165229688820481763488779646881659e+01,7.39234173688855093909140477168624416e+01,4.00751127590118848221846844156456135e+01,1.22539012096466411889314968122786860e+03,1.96582762570605054334328377225639043e-04,1.19598162005182111982516886098435537e-05,5.88243227705440864161546673717108659e-06,2.44282434841067533857469545701443038e-07,8.46087551719008050100480911957663459e-14,8.42605755427540512123867412702336332e-14,6.12843932631694078520514503797366940e-16
data/image/0822x2.png,Inf,Inf,9.50487140826540965906787845361279059e+04,4.60917186865815534522511749452933475e+01,1.05764718264303295807054834260610853e+02,4.20409539669586331156362946799995577e+01,1.66086594734809296516357076005150237e+03,2.03174635169851554632553206750749267e-04,1.08170633046070891164805782132158372e-05,5.38204288702652431807246105906452615e-06,1.95212875926213463431590869638648290e-07,7.69359415815728044492543208931548195e-14,7.67211166470609262458212998830061039e-14,3.62323113011522414544500824088375490e-16
data/image/0823x2.png,Inf,Inf,4.79092782914450597051289281888736280e+05,2.49437551743284399865093597771041776e+01,6.34897210968254832558253415631911347e+01,4.16249173790983999630341185961559485e+01,9.76674951023254723988698931380305409e+02,1.99818903260154537769188933988142624e-04,9.89715419703952520806397255094859306e-06,4.85052206087317785986893787484458898e-06,2.42365303468413986937525213329465159e-07,7.57071652355786399387167748034999631e-14,7.59766215137402331482352809145718569e-14,4.92513285604841144658751026877641589e-16
data/image/0824x2.png,Inf,Inf,5.77400990536992888158250285859649665e+04,2.78149192273226267815341369952221166e+01,7.43965457626240326703304777731561872e+01,4.62988469709535719617553832468245488e+01,9.57987251073833287876569621764698558e+02,1.87724956726448581324423298864002997e-04,1.03952206396913598508802880539942423e-05,5.09679179934643902178800789604079286e-06,2.51542328320419882207906969508791389e-07,7.79103380702257929426531156491827319e-14,7.73701482459498725573009334484913211e-14,5.58804186415380878932367851095662520e-16
data/image/0825x2.png,Inf,Inf,6.08340611563435819422998481843016766e+04,2.93301683189375198269049671018117958e+01,9.72711082522196264770491739461465541e+01,4.45722192382778890769591303075166176e+01,1.58735502243712765235419657856121929e+03,1.90090956596929524995955341584355700e-04,1.03212384719860475527890902555946607e-05,5.12485840286626029112047991719010190e-06,2.41555695094666975418954650475212234e-07,7.98682009472317992593493157643278087e-14,7.98231368234736208953135192830036497e-14,5.69597823330320109599404535021579348e-16
data/image/0826x2.png,Inf,Inf,7.31980478033983915113899801216424223e+05,2.73046485884419187642023911945035971e+01,1.75746707431975829134201850438978838e+02,4.49077509678498630257666847944621350e+01,1.30568179882821377816022940044996573e+03,1.70611803896692687401034605681950341e-04,1.24744920356303557091464827376402939e-05,6.24589710679899613278372016631131616e-06,1.92386840507788818888868036257264918e-07,7.61261710255916106511849512715193770e-14,7.59551750589233078330613059952520784e-14,3.87730259857049314391549115099617294e-16
data/image/0827x2.png,Inf,Inf,1.91592251820647771830967437011938385e+05,9.37766554252954218627080752361815759e+01,1.50132699166631800441602329364181843e+02,3.43545147777915844569297874220486590e+01,1.34568240766959297668804019155701845e+03,2.05448271491877879900996155370519763e-04,1.18937982944214188683557379797924249e-05,5.66679733231593844679208262600886015e-06,1.93253252135113177934246641944837951e-07,7.59826889574968311638914813984505126e-14,7.63492990144036604456610601090020983e-14,3.52871310013747970863646135830635012e-16
data/image/0828x2.png,Inf,Inf,1.13810666794435528967347841234933001e+05,5.55798330386367710668546143612052499e+01,6.86525393482100439117258603875617888e+01,3.97766153095622826197384280567180558e+01,1.35653893905850541276930064674681734e+03,2.01420133318753396408609900276415343e-04,1.17751694647489425365144109394007330e-05,5.76475778702783703212152541091439827e-06,2.41439420482680166468841800646031757e-07,8.43665653873908925862217966979977962e-14,8.41475822182871399677451320114106271e-14,5.94729956061064452922050318854601997e-16
data/image/0829x2.png,Inf,Inf,8.42349431079457833006057306663573961e+04,4.08361275728918619615166171285970690e+01,8.68966295185882056977485561115697484e+01,4.77124595253538868108416923137738786e+01,1.49538587004599177459860146881720619e+03,2.09619385520689467680297973896387828e-04,1.02160044961229753743307003036070784e-05,4.99704729071938727531889442714442345e-06,2.44541677669006369934304253544966823e-07,7.61497159208675830028010032664468308e-14,7.60243014692435291096491169629159352e-14,5.90771440684641292966929146793818363e-16
data/image/0830x2.png,Inf,Inf,5.87705974909607190805720482869038948e+04,1.15122779364540934311750005810425960e+02,4.54845828479628440496766079142011208e+01,3.91165196951478406313853311250006043e+01,2.76900948605560585159981336858491697e+02,2.06546379826616351796476690107604985e-04,8.81707059763605699362599381354490206e-06,4.29224450000874080242210096939256003e-06,1.86991216418414075803544864037324253e-07,6.13101086099897714863987265059321300e-14,6.10935348435488876462350744654198311e-14,3.69774083269303951249181391433411579e-16
data/image/0831x2.png,Inf,Inf,8.28046902350914101074329640420189337e+04,4.02250883656323565102064996367792483e+01,6.06710052851973154939233377892851213e+01,3.72932273129672832349307498321841390e+01,6.69877671354632090443864392252243481e+02,1.87491214028515330682962289968056694e-04,1.11113338473301581494958454882889834e-05,5.53485967081887238373389214074867121e-06,2.44597763216707531302219747091293601e-07,8.12002930359679416350511664404900360e-14,8.13390941006397956398600974815370808e-14,5.83509685661844403640258361125721592e-16
data/image/0832x2.png,Inf,Inf,6.98267572184344211405135398089707931e+04,3.38203936334958615859440519467480796e+01,1.04082643402468436799106283997673066e+02,5.09044757388631639288985035304473799e+01,1.33523107696769327581019524485038309e+03,1.83350763446147109576988526977230974e-04,1.16059692014778270218115273132073984e-05,5.80689653212086564807734722420645981e-06,2.43695622236717069633556511108296528e-07,9.04870662294077634822720049342745317e-14,9.06547860965749721039838618906671206e-14,5.92866029202840049093138544043101207e-16
data/image/0833x2.png,Inf,Inf,7.08997762904040262712135392202704663e+05,2.10749445154282607757959550705412203e+01,1.87357475618174822758585257710479281e+02,5.13006944843641058399018854610238788e+01,2.32430636844468707597391133864936883e+03,1.72751064859197514932728253764543451e-04,9.96534229842314915878936108552285627e-06,5.14791218103065537256036826745512637e-06,2.36619677665158006968352980963753330e-07,7.46115403975537074265756735500622414e-14,7.45615455572028679778351797049292187e-14,4.68795883269567014046579289302539900e-16
data/image/0834x2.png,Inf,Inf,7.49472074542704387876118767128460218e+05,2.25740820553511557289909454397647011e+01,9.04824898915931306916107619795223509e+01,4.86816990456082534980069956248028719e+01,1.26102580836865254305291383493944548e+03,1.44563906392037283595310198917920148e-04,1.09127492472261256425430121434642648e-05,5.36642371349528266529798821509612234e-06,2.38096901369290185376713653284157975e-07,8.04736397003385428247486777385226752e-14,8.02533983267188991310689425542541543e-14,5.79792119277876933419279068642965632e-16
data/image/0835x2.png,Inf,Inf,9.73399993605084125928306323664386066e+05,3.71735606038058300330393471385742213e+01,1.35575641710894288065788578650935533e+02,5.58432155913544400879002555222885108e+01,2.31330019246957553496786821959063403e+03,2.00629789400036122314086191885572366e-04,1.09441933359820295109580599678294186e-05,5.41279666467887875460283276318226996e-06,1.70023485885918452742350911648695518e-07,7.89563800082594861157930182837742781e-14,7.78182595923023948481982086239588317e-14,3.31477353902018859833698899617594687e-16
data/image/0836x2.png,Inf,Inf,8.05350529610364403389032122814081178e+05,2.42445747521428956622403839586627051e+01,1.51298138986160524114137934440790613e+02,4.51534516147664714352154978577902824e+01,1.13008555703424439072390734134465307e+03,2.09372483121882450209916646621128231e-04,1.24441229086735589127833055014707304e-05,6.10258501056791763645478191592903312e-06,1.82582436592051169312139277714799243e-07,7.57154907844553864426987387399638880e-14,7.56595236458616823242443113347000835e-14,3.65601222749085467861008769906481880e-16
data/image/0837x2.png,Inf,Inf,8.03756453198168049387056138303634427e+04,3.90537523171833801506978476405996389e+01,5.94925191411638404431594416545799006e+01,3.50998310984532185271682967003256153e+01,1.07072825173805478199865438169252066e+03,1.92036110483044767491225156706478927e-04,1.12742990100727858521453803474297418e-05,5.61121196481659091621282811324641474e-06,2.46295215800178020210794344266844144e-07,8.29891947985402926379575385043957365e-14,8.31454086365841508022071104998413068e-14,5.63788303136166654735335081137008718e-16
data/image/0838x2.png,Inf,Inf,7.48229480815020358900935163979588098e+04,3.62328226245444308292381598006211225e+01,8.89011305202031752706736960161319353e+01,4.10172623551799044439389131556623050e+01,1.04689449585656015092643994494574080e+03,1.87292048661642646124505789446238427e-04,1.11548980679358150091153239282088206e-05,5.58299365174542021820658344594567761e-06,2.50022068271988844957354324461620312e-07,8.49261299912898494254312385202076818e-14,8.48812950888007744463805958005551746e-14,5.78320747597266060209026198171046451e-16
data/image/0839x2.png,Inf,Inf,9.18992383139117033600095823031329744e+04,4.46624774312735174347224604979498401e+01,9.30573435226322487643138131664475958e+01,3.60354762706465894186270500676405913e+01,1.93300995446739709193867025031019917e+03,2.01371167549855121118248374163088012e-04,1.20014854885499040378101700842147514e-05,6.04493922557948774004411674058720619e-06,2.41383996176437865558222123685281496e-07,9.03483283844557691222829336022234070e-14,9.00488548668263991969796357713672862e-14,5.68336918774850954699382659890877678e-16
data/image/0840x2.png,Inf,Inf,1.00038074633033164790126609089936846e+05,4.85981343088014506140099224511217006e+01,7.95790023479631733256716529725720621e+01,4.70721749513240815705469233978918441e+01,1.46210404413226808314514772544089011e+03,2.08433656445295795774140495619399582e-04,1.09321328660129087232494599133294313e-05,5.38240461971359855942163754931237032e-06,2.38813776720963919265840942490264749e-07,7.98742935354609277074205868472974309e-14,7.97069858899526494578427882377866450e-14,5.83392764534576894854385562652002659e-16
data/image/0841x2.png,Inf,Inf,1.02328510597912350690488801420774262e+05,4.97903888830424579665622628958581686e+01,8.55533748057527457917936889466104351e+01,4.57801234558283593447721478915787934e+01,1.20446135582085975329000350040540178e+03,2.03522390005234259937475590714256330e-04,1.10182558009989525194602689515876276e-05,5.42336796740427458908943062860500095e-06,2.42325620355379727699896871779235137e-07,8.08234850706192596431880262819368387e-14,8.06458875863622664591302959092005764e-14,5.78102323338560821907414774442181095e-16
data/image/0842x2.png,Inf,Inf,7.63821082692258356827395292125261133e+05,2.29561810311149742120502396033120688e+01,1.05605636324358984043014006982352493e+02,5.59022716141138649237553598865362223e+01,1.79801953637510638768494187819723307e+03,1.79805921365280259585476646826793120e-04,1.03796173526250189239810690038100287e-05,5.14575877165275532663848229476717097e-06,2.26143884611643099755460932138429794e-07,7.96705327393121591108651959493515220e-14,7.93292755598055559957908104837736883e-14,5.63857127561073367158265453294771701e-16
data/image/0843x2.png,Inf,Inf,1.54766767702125090596043362303341277e+05,7.57547711296392257770346002425083557e+01,3.38762660621721398127123674412177586e+01,2.80895702527373760141935569768657721e+01,5.49125189418152434202368461038055508e+02,2.00343798852898171473254623899466881e-04,1.12266208296287622480909760955730134e-05,5.43336600404040042506318613784461211e-06,2.42174774276997000748266034573551445e-07,8.06386719155866594208014754506330639e-14,8.10569276515715519760752082040956020e-14,5.97006293911784344553694850444149436e-16
data/image/0844x2.png,Inf,Inf,6.56474861474060743893574661208285690e+05,1.95433020011712919563850728477183069e+01,8.04528694501048779056763376452982233e+01,3.89447701436113035361459444666038578e+01,1.32523587738982961013797712350763106e+03,1.74821701034247122842059802230091720e-04,9.42677759953146323314944888620783491e-06,4.65518306546759358889756946649222412e-06,2.39209407731945436137674089849081504e-07,7.72762758240138779223068044083605885e-14,7.72642449997405772955917391830410154e-14,5.72511688574397397159018692612888825e-16
data/image/0845x2.png,Inf,Inf,7.71930625979620419149623111851407902e+05,2.31687651920292327989646026731072902e+01,4.62295174318550677352393408753435527e+01,4.16273052834620486498972866356297325e+01,5.80577897810440900713716963280003191e+02,1.88453981641277114186521664862656087e-04,9.61650498383788676323903213176782884e-06,4.67156242582943935810929938261713942e-06,2.38642948470239614936391634894442161e-07,7.20278787554574749568936468899773560e-14,7.16990136125234164023820986386061518e-14,5.86706256479276819810800733034821048e-16
data/image/0846x2.png,Inf,Inf,5.00112313888315457867343838742793423e+04,2.40258008545523980816733873250308839e+01,6.48139261780770153030948106751703214e+01,4.50895630645310515208875054236818887e+01,5.02771086909468316892703583836450334e+02,1.28735193794743007537277270576660758e-04,1.10055183087089049047645476668192766e-05,5.78430058584543962650828983954274619e-06,2.01965156716886209442428755428246960e-07,7.95767549590125518079558755699556075e-14,7.84717881897255245639193284497460879e-14,3.76168426474578786925046799386295113e-16
data/image/0847x2.png,Inf,Inf,5.73204687380949185812173360673864499e+04,2.77031432257152715214499520794250709e+01,8.22438312229878160983372412976662089e+01,3.69059312766933260960222868195432503e+01,1.34961265088769054015504798250822179e+03,1.72115209612614087066327024656729311e-04,1.12727492353187836425541030729870432e-05,5.68612099907286176139628650766373372e-06,2.40965538932284671776303961891328350e-07,8.76985995086091239351389772884776701e-14,8.77230493523887606723093966191585912e-14,5.48235610083435008872551811229348381e-16
data/image/0848x2.png,Inf,Inf,6.17936585052303042164865801279286110e+05,3.22016650914488480915222893594596610e+01,1.40098908594792001597903185517129678e+02,3.99123265446448379938285244435023509e+01,1.32272069727435350492780635525296645e+03,1.91634976746598858758428525623463020e-04,1.26782505322988524404514825252583645e-05,6.23905140531559267727614344936533573e-06,1.80115935445882540031886663756715603e-07,7.87632923952759002454178569709130095e-14,7.85619578005937625712027858748297064e-14,3.43923367247524501192966251894756901e-16
data/image/0849x2.png,Inf,Inf,6.57992469152296517185328783875096722e+04,3.18270144238385919778273807213438866e+01,7.01168451628348106336131937718810312e+01,4.20105027062411155464903218148282793e+01,1.40333425936036661707674747048166547e+03,1.69632725796287398087250999428042883e-04,1.13624881656378784361335960866321863e-05,5.67246537963303099274295675306228176e-06,2.44234376574233406259334999906385571e-07,8.21144869162002679876861647069231533e-14,8.19404780545419267331917170111321915e-14,5.85048459957878829950275372793373686e-16
data/image/0850x2.png,Inf,Inf,6.67285779219147142714116376952379235e+04,3.22695281571567721905103986274342611e+01,9.11969429619167579797827716032491683e+01,4.83621276493232875101921552428445403e+01,1.59674017077313278258286153079582642e+03,1.89988671513340344615725177640982674e-04,1.03846773279989328845808875698045453e-05,5.20915856646707702623239472119563331e-06,2.44099720100031517607254075223548267e-07,8.09332561435374706417946836392300666e-14,8.12358830427547138917543212099392241e-14,5.83136856306907962692639962521894840e-16
data/image/0851x2.png,Inf,Inf,8.31785899686502280451864807838697768e+04,4.03736927333425036162503851731190401e+01,9.38373340629547597498836233976870626e+01,4.25926540174596077223446186195059313e+01,1.80903351644356144298847650482997530e+03,1.92234245855954390082221912650153853e-04,1.16492545520968568748514782436056674e-05,5.49455022038054928006655908355403952e-06,1.87251048916719986918295315900484877e-07,8.14913006756688322413512535141970713e-14,8.12138778450972833870013957975298901e-14,3.45074148327434785317413600698861094e-16
data/image/0852x2.png,Inf,Inf,2.61748011426253548592408096297364015e+05,1.57729892092628481266681050190905004e+02,4.29050427703613420882355629198574734e+01,4.02184130653105764376376438217802175e+01,6.02943857179862819838716240893625962e+02,2.09279857154217560881022246258035870e-04,1.14141157936034689287726607947828184e-05,5.46746853685931459188256997133594034e-06,1.80481064785077706694098881220377723e-07,7.95940760228143587931306923230674367e-14,7.92335252676327881947904106825142916e-14,3.62745934934037583470976039363950704e-16
data/image/0853x2.png,Inf,Inf,9.18531754613615374706027802787296760e+04,4.46154672003647145709028857506037967e+01,1.16284886388915356791288526415277378e+02,4.53205857376416253049970989417060595e+01,2.25028184679294813182118024694187161e+03,1.93285145693269364869004476661604677e-04,1.14781644990638248773251912380840609e-05,5.88973247301523620876849716565949720e-06,2.46953125594936334343872156036191135e-07,9.02586574625321544704792408424512729e-14,9.09359947405214122167433545156101109e-14,5.84182927594734033754928337994699310e-16
data/image/0854x2.png,Inf,Inf,5.62609793986304556820675943223550924e+04,2.69673096141530273140550667896978176e+01,7.26107501797975210913954891169563974e+01,8.68721082185123045494691437191151851e+01,5.24076814058007803558319636516988003e+02,1.98811477513763838667915964821396252e-04,9.36151480097322764995285805826069399e-06,4.65352606467009747009632384351896281e-06,2.33444161232546591207195558745941206e-07,6.69501188269119998635088189293853696e-14,6.69353363990509809596138222485257231e-14,5.62726360682623258781648656941724383e-16
data/image/0855x2.png,Inf,Inf,1.00684825690568114029785684938649670e+06,3.01947814605140314364910086953588790e+01,4.04745042818312786796075920418529949e+02,3.36408857692404777094487614453815919e+02,2.05609578208387160584476416649127587e+03,2.17553386978793704323927743775726547e-04,1.20080422453922325387047855554888937e-05,6.00665555840111294389737074141815278e-06,1.91876337854843430408430293569267542e-07,7.68224906401706271292072719085929744e-14,7.66120451447909013595914988353875134e-14,3.32948364124141567606474869715023121e-16
data/image/0856x2.png,Inf,Inf,1.26706465746545436437528884903438532e+05,6.18251185391323150162653709593030986e+01,6.28369574471838207563414724566498407e+01,3.91142230829640376814509610012244432e+01,9.80639005753799664071768344458837940e+02,2.07094275046169056457379134762111771e-04,1.03073475559604470939803913696866887e-05,5.12243970451333780302326716376586474e-06,2.50642507805388779803483202256262422e-07,7.69015540982876957231460832565847853e-14,7.69228521799509040517257176252563627e-14,5.93938102987114484492793562227160780e-16
data/image/0857x2.png,Inf,Inf,5.66603323898022545084300946182952943e+05,2.94962318027301364724406977569734627e+01,1.21135216745523023525079679547843960e+02,5.21752585809598353565742874094978512e+01,1.79962499594642898286442443226841143e+03,2.11588343563378495986840561112096413e-04,9.73483035858740704169347947735176641e-06,4.66173581121295147699060504530891165e-06,2.33941323978383677106101201659635824e-07,7.51540038371368297112339291872059779e-14,7.53387006971148763481215221516778021e-14,4.56355084188961328378199974340532643e-16
data/image/0858x2.png,Inf,Inf,1.23890043378985938658757571876181003e+05,6.06045752869314084328505303778457389e+01,3.89379499430213187376266318123114883e+01,2.93847982042505413884204207979892252e+01,5.00415428896141146179661648797839198e+02,1.98331940036013416744417588181993129e-04,1.11763951219173195802947462209635634e-05,5.38635817354475113470172298754264695e-06,2.38306167090992655464500785607864293e-07,7.88420348494737822238909014447578809e-14,7.88157802160220766886564416560578293e-14,5.59565659646302899115964307200617781e-16
data/image/0859x2.png,Inf,Inf,4.94119894751537591282531126490219215e+05,2.56488580182598592640458351950099019e+01,9.75201356108586034635804144868083382e+01,5.14494252197744343491422164549408620e+01,1.65950825015266125387636296682363860e+03,2.01268999794233434815137876783729898e-04,9.77666144916905689175038251720827932e-06,4.86182535450045319913807479688253564e-06,2.36698489418137204976361808120439415e-07,7.79930587921571173308311576920726183e-14,7.79476682945534833601170094118301482e-14,5.66208669732519614650996420368332410e-16
data/image/0860x2.png,Inf,Inf,7.38469632992644854134720517327676365e+04,3.57126570403422784532925487778441132e+01,1.71995938407372122084164839211517534e+02,4.39747152997503215230746603229176226e+01,1.65398951562985852703820754845283271e+03,1.94895502497178525080564702826267886e-04,1.17713897115477859497102026441729400e-05,5.77991777685128648711460303740186199e-06,1.91266503231191867764745790409036282e-07,7.62520187879387514488001933710302823e-14,7.62193324556813050007443445179979806e-14,3.65747092926044116294949849255032603e-16
data/image/0861x2.png,Inf,Inf,7.94828761302252900637782262210516804e+04,3.87275880937032597164867198146345670e+01,3.07137228449790589428158272077676336e+01,1.82202736356788937613775473203829823e+01,4.38571336731607905474525671269056023e+02,1.59716789867722117320880693421208343e-04,1.14928679326659089826907209888764328e-05,5.60891729590639471905403677208798196e-06,2.37327429159376445940321714407843319e-07,8.43367630639858398435732049643601696e-14,8.48412280280132798994122055349323919e-14,5.80790537612152196913343271277018807e-16
data/image/0862x2.png,Inf,Inf,6.91058789911295896402132698615534322e+05,2.54048311346877182707083294402583885e+01,1.14923588192186453685542979007147482e+02,5.90045917880546804522391808503725199e+01,1.94689492983211167563565876875244080e+03,2.06680830774748579212109880208519177e-04,9.50778490550932218453157858488388745e-06,4.68328731748578634443805661624016458e-06,2.29737957422762188802464307517398565e-07,7.47274751502221022519120518039716830e-14,7.44352932125878917229914798726426155e-14,5.72086743472275980045796553234024018e-16
data/image/0863x2.png,Inf,Inf,8.35409717728295724413055772971259671e+05,2.50943443886800076275968600868847453e+01,1.05231289956856747524470459658898781e+02,3.24422306247018220035465611000359931e+01,1.45699296335049782004974933593405155e+03,1.61224636295729968908149685344618574e-04,1.09914953824057713268247828603466143e-05,5.39405998047778526752765657818210257e-06,1.78400797334547697456524955944794602e-07,8.29948337507806152687834825047752729e-14,8.23144023395182372435181419178410776e-14,3.12563590167496508685975444518079128e-16
data/image/0864x2.png,Inf,Inf,9.41371295418926937659355303644013960e+04,4.57163617843881094764073125797106744e+01,1.06030750262084133805877612919035839e+02,4.66847294709244526358547542998713864e+01,1.73942885427907689746012775861633475e+03,2.07539883185460867047077748451918088e-04,1.01709350019460427423175587760737377e-05,5.13510749388453036866745507075622228e-06,2.32270056306044882275836471146744561e-07,8.09393956598702035336603358782389988e-14,8.11366258726448285795473250458333112e-14,5.41291110336157168456667087381255726e-16
data/image/0865x2.png,Inf,Inf,6.25394367330819937214354412462549447e+04,3.01367129063076021481264208181454466e+01,1.77894130136811515913770821719112304e+02,5.02763949316077062764064111976277546e+01,1.40766180919973181896323528316485177e+03,1.99223331558939668958237780056101419e-04,1.14584147751743542221621404379553020e-05,5.64015031238598599812295155677571462e-06,1.87698695834835932364954245429059341e-07,7.25707315780304040324535955412352932e-14,7.26277977289469929459598771374852591e-14,3.42987364227784352974765704800488718e-16
data/image/0866x2.png,Inf,Inf,7.58892492640849243573019618122764152e+05,2.78958430677233957952207136992449334e+01,7.62191926699111580277320817381749537e+01,4.22978451423493648974616913614917349e+01,1.38029042371487020826182357578980637e+03,1.97333534215644932050134519681345385e-04,9.83511154670508701709323980096792070e-06,4.80700789928308531640007731492526463e-06,2.38042159937780621983973951480504310e-07,7.64630153495216284319802600205166994e-14,7.64328905087044756265568949709577355e-14,5.38056167611112659430322041128502615e-16
data/image/0867x2.png,Inf,Inf,7.45174219228872257913240966097014334e+04,3.60670576706727512436855876408550404e+01,8.35248851520685333316613763588897313e+01,4.89833424916807738279317333087593686e+01,1.24844599746982008064641421760065823e+03,2.07413277523910012850316192593425830e-04,1.01374730075308097299212983552510338e-05,5.00096385403793175650259133524555698e-06,2.42397827711850273448906554038912087e-07,7.69606423766706404452236304059653298e-14,7.67106591042799264050989087739099639e-14,5.74436519226090660655552926731624111e-16
data/image/0868x2.png,Inf,Inf,6.31304084299963377325209107808954657e+05,1.87874573491650340403575811397814090e+01,1.03873737189832613954676086057811781e+02,5.34969863034496418056537363200369719e+01,1.70107002128275191851943378554120485e+03,9.51231106141876012884220092072936140e-05,9.53750302983167740900855872555679436e-06,4.68496801639386419523558222232447639e-06,2.53149792916832438048294765804864836e-07,7.49586496554314882041583441122478522e-14,7.46509377717960506001659509004729548e-14,6.05843150170279401054532043565967130e-16
data/image/0869x2.png,Inf,Inf,8.05841493951340938585849011531656762e+05,2.96830233204266560218857507782118542e+01,1.32510625705570075146873654946032399e+02,5.73110616002062862837377415579176834e+01,1.93502220621872235128423396156852450e+03,1.95562874326316573677877643555352913e-04,1.08087397116978423374319596102176554e-05,5.32256505488715623700667277380096875e-06,2.42199224453856813323178225061317910e-07,8.22770423620027558860076399823503049e-14,8.20026453550432060261140651263993442e-14,5.81260620352750631410007003197222606e-16
data/image/0871x2.png,Inf,Inf,6.12718692280374053242063386778807493e+04,2.94630763868607817043068004138662656e+01,9.12755836819427812685180568013309975e+01,4.83724368209158985842534259294578291e+01,1.65044232008835456434232046213559603e+03,1.94342769395332845543155991755998011e-04,9.70914467461582187717496885456922864e-06,4.77737208226670715822234236671973023e-06,2.49638501547448480842943348469685296e-07,7.58096745616845547516697169782848697e-14,7.55850598089722059406018698221705159e-14,5.78719737961066339843858750398310388e-16
data/image/0872x2.png,Inf,Inf,5.85584135219126897544065610472535786e+04,2.81720838967677727304333151400694450e+01,7.15439702840283798224561885351554148e+01,4.60565500045965596654069593465327255e+01,1.16555348367618841133240322861048910e+03,1.87325436484254827053289072513160449e-04,1.02483248486185457184119825525941594e-05,5.02176532600559652934099663211188000e-06,2.35662400720438272399449849102645029e-07,7.63549782064153085516464340856336594e-14,7.62598309019143567950370792422897508e-14,5.55031019136857763536948122442606978e-16
data/image/0873x2.png,Inf,Inf,6.52702972198474141501959693908493601e+04,3.15673367945121104041282861335458291e+01,7.82468116797763604445526528605882099e+01,4.94784387116721975395988912464015693e+01,1.26610873788481412869771520177661657e+03,1.88936205345946589461175984290446727e-04,1.00608688227516704065793746350155355e-05,5.12396609574197285152339204561968222e-06,2.44348020950063846917622485272142327e-07,8.09892912244633734193692644492282523e-14,8.12621962097058407638668084903609081e-14,5.92957361263300076818756596546802165e-16
data/image/0874x2.png,Inf,Inf,8.70074752844292580094914612197051523e+05,2.62493514244482227497475794305801859e+01,8.83406234610887017912466942572604185e+01,4.77103789014257859531523141281384472e+01,1.42060770480465653866952932030834635e+03,1.80331489766884670865442870572763316e-04,9.17700738879740042631263132461964502e-06,4.55581233379700493157786170877896727e-06,2.47223442386098620235423863456564034e-07,7.44557292902444386311366189806783027e-14,7.43721801994436562774908702844869710e-14,5.76267564323319761080872869708159679e-16
data/image/0875x2.png,Inf,Inf,8.49861943519351358458273190784469613e+04,4.12366824612952161907883363722110245e+01,1.62809352817852032837176589281735660e+02,4.15025236285600273229584921895684829e+01,1.39388001413532310751208048362196972e+03,2.13187726040161757292450368766448780e-04,1.17202947098747964435392099075574467e-05,5.73299971256877170586654349768511444e-06,1.93102979584581186308777707097208302e-07,7.55606943515367355465507948111711584e-14,7.54240240075707219466160374618945296e-14,3.57202090143870795784547279570014337e-16
data/image/0876x2.png,Inf,Inf,1.37448732749332794307381754010092160e+05,6.71716590940633720798272710998448448e+01,8.32877611981731926895948814228581347e+01,4.18461466596476819878532188352372908e+01,1.25535668070309473337291870887907491e+03,2.08409374175740781629445017439612201e-04,1.18879405404893625813682914122770337e-05,5.81129013050392524743225892539889901e-06,2.41089336686307834302138026254920077e-07,8.77571157836468673452182717363738075e-14,8.76658396165715108053698671659973269e-14,5.92752629953182620818220072211426724e-16
data/image/0877x2.png,Inf,Inf,1.47756638219769489953170640233269428e+05,7.21403109210419187866546175410228003e+01,6.54805394350771288365539210108049826e+01,5.08409566713947219596181022023709693e+01,8.84101293359666104284912002107872660e+02,1.97027719240184096763839652523424990e-04,1.01825690233215138143856457319886295e-05,5.01300452188785424929190597313405352e-06,1.96791433761590607828120087756269313e-07,7.52600167616639973204603715925419237e-14,7.51790111862883861619298218947484201e-14,3.48240655039397569285041809480256787e-16
data/image/0878x2.png,Inf,Inf,8.85416018081295501730521269403456203e+05,2.65020393983649636492352760089774872e+01,2.75649265984471457763022508105271769e+02,6.40551676431792246367304784391614964e+01,3.11287525641903534179848499761220066e+03,1.97160342068749571030920851931408569e-04,1.07487076339579788612547095810680414e-05,5.25630151484530872646381017303326036e-06,1.96533372043610581608267018962256469e-07,7.42782197091277289722569119583296429e-14,7.31921339483682149679836527087604908e-14,3.61833630351636366787544611573104981e-16
data/image/0879x2.png,Inf,Inf,8.76137297745923289810883787523834666e+05,3.21691023169046253474212150702333173e+01,2.39094651677862700286935073456656578e+02,8.65751928910127345843157019925846645e+01,3.25546136987159273772661742210846859e+03,2.12149747711601144311966124034983766e-04,1.09498529643629615854105611057500358e-05,5.44639325254494215343899093803250953e-06,1.89530580748711400019283832442412727e-07,7.48438348253419270689741419856578247e-14,7.65183581008645872723686656290902099e-14,3.63320633312542159749320008241136310e-16
data/image/0880x2.png,Inf,Inf,6.25513628431624272969576937422640046e+05,3.26085681028294902002195718880029503e+01,9.98051936516100784885580874605569090e+01,5.10683614709963670766559335640155731e+01,1.84244008548354304576811036878983456e+03,1.95098095000406978549710863071510090e-04,9.41659632789774331371245605910880787e-06,4.66436397610867000465888653459920915e-06,2.46285424014841440239360106054605696e-07,7.47373557514417838106599427729080437e-14,7.48181184599275973006322582180068371e-14,5.80060149117910974244615044955586000e-16
data/image/0881x2.png,Inf,Inf,5.52037372694587401601612178642517829e+04,2.63749821355227534019285981037171431e+01,7.28643246662892740276398250312305325e+01,5.12284489279823724940413767308464650e+01,1.13472251090504267513601828893430898e+03,2.08302003694285896146349591488826774e-04,9.26900153370684616900738106065117385e-06,4.58785796835758787561213756612229768e-06,1.91954840651346680540326654490653990e-07,7.69755303434269851120284689118598378e-14,7.80152138302514737701791485608568918e-14,3.90820576325810505145570272144127694e-16
data/image/0882x2.png,Inf,Inf,5.79739523609653478942875003577797974e+05,3.02901507991126385217507655375776559e+01,1.01877494310709896090686085110769451e+02,5.08644441252058928924069492773518692e+01,1.53058974364419196624282325637129108e+03,1.87318589951086910723016722105881532e-04,1.09501848086835782143890779050590081e-05,5.38272512550194200306843249670271288e-06,2.43327683834054317669224826443803334e-07,8.01684876635273969062217960255303816e-14,7.99378884308399746019390408517825307e-14,5.74308634230746570090172687615427726e-16
data/image/0883x2.png,Inf,Inf,6.19128267446623122266754627290984542e+04,2.98688315076633843234260460291979438e+01,1.01886158505444015545362533487704220e+02,4.80872357910212774885228431799839815e+01,1.90617574861196809018945593457998408e+03,2.00179838218490745945097126223285911e-04,1.08091098520641676080543430309715493e-05,5.06573069647251065450605561211738923e-06,2.22012114207537896615427063845854014e-07,8.08134739558395264522100932941033826e-14,8.07404345658413870050668193923109937e-14,3.76165288482105487777569906305479327e-16
data/image/0884x2.png,Inf,Inf,7.44762407428052312728615702483317932e+04,3.60940754937836401437994887830873370e+01,6.58874680775987729269433285364196975e+01,4.01169923231955939196330038224401229e+01,1.02184844183137414242260119813320872e+03,1.95190440608593082442426290115882004e-04,1.02882884175504579129688016939245443e-05,5.20444621324001748362876143542899840e-06,2.34457616292675485704254524249500463e-07,8.12756054875352125043070798590298751e-14,8.11200283886133496608157352327742040e-14,5.55608706786663074451837554223942783e-16
data/image/0885x2.png,Inf,Inf,8.42937193084205640833317272442650882e+04,4.08294701778847454136001781944145005e+01,9.06240821323104928342335347016672140e+01,5.08828162163336571738744615291226800e+01,1.45630464733589772783714674127452002e+03,2.02905387576476247275046365311340789e-04,9.78795876694799281213855799321760755e-06,4.79786660832470821145271325732612714e-06,2.42933872506200863531599277879395981e-07,7.52956136358259270701053382754694940e-14,7.48959976984620926678559450189089029e-14,6.18442766121788165829128214936924797e-16
data/image/0886x2.png,Inf,Inf,7.32403859460044672188523827356302500e+04,3.54112467668204893274133150419635238e+01,1.06925452970769729934831153904299512e+02,5.29530466819846930086938729934867820e+01,1.62670939609052956985933891858112672e+03,1.93883074583645473359396430323865183e-04,1.04748302424676428197171577798845759e-05,5.08815393536574858046279193619427091e-06,2.44698093608743333458096725639775114e-07,7.99800943676875117116287999053880985e-14,7.99685872313470675436658752687139246e-14,5.76649757670225784982608036470593150e-16
data/image/0887x2.png,Inf,Inf,5.79253614353474877669112092901313672e+04,2.79236650524356420415411882184195126e+01,5.77732955042485033661559829720593810e+01,4.25026681950322335261228115465834349e+01,6.32403083717506801551763942414809662e+02,1.88606816183954173944114588112519844e-04,9.92806131506162815989839119997333910e-06,4.94532520403446713339863822435460895e-06,2.37536934240470847217803476095578147e-07,7.75830969982103515772847846012827747e-14,7.77010063031373141056440001816254249e-14,5.87446334179578508807236740692862305e-16
data/image/0888x2.png,Inf,Inf,5.94024420384202593373202597526263104e+04,2.86527873596902171012357057742203269e+01,7.45326481627503756344500948780058103e+01,4.51759584039499535732913370415701715e+01,9.62479505749015527940789871117421892e+02,1.82387212611762769333377811590896221e-04,1.10231423920835919434970750544590329e-05,5.42709293827395704707985837978882593e-06,2.38858806015286325807925571363376952e-07,8.11600484823416546533930163256170317e-14,8.12632656964987892708738713176913775e-14,5.83442602602483788183757508701557064e-16
data/image/0889x2.png,Inf,Inf,6.13544881757853844410533713091027905e+04,2.96680051820701621556871749561687327e+01,8.33350447870332699542193004995788121e+01,4.50293746306778354049734469873899826e+01,1.23557714421630293251254130601977421e+03,1.77847987664905101370130390481874172e-04,1.10625664527245307368782790688671617e-05,5.55606563763431042127005321690305474e-06,2.43084020550334132212629455116013181e-07,8.34379698119627044813142957117487013e-14,8.34755130468944835963836034516284567e-14,5.68892863001233707631984966577842056e-16
data/image/0890x2.png,Inf,Inf,6.45189882522387902543769205666718121e+04,3.10700866609359384434910831156076776e+01,8.49091799544247137942586684231464779e+01,5.15466336671304997221283500856441289e+01,1.23190662297611207961384560097393344e+03,2.36779771421644519202205252730733398e-04,9.45498253731222116887210244856976311e-06,4.74186915016310915328347291523262037e-06,2.02017754090709619752591841155422076e-07,6.98402764162575965468994200463242528e-14,6.89298895234394303941541157582215607e-14,3.56069663019741811772054397610375981e-16
data/image/0891x2.png,Inf,Inf,9.66416988195584741846414754771336385e+05,2.90296944044966345145337817444189692e+01,2.02833499729119584488893059315608863e+02,4.81536985781794257773109251553429822e+01,2.56371191175881931652992722990481911e+03,1.91870362356387303152715843529076805e-04,1.19735116303136217456062346659584037e-05,5.85752142724240467607707229442482779e-06,2.84030219215673378913077746716409123e-07,7.97000458938050483312186396632271887e-14,7.96494535769840255610492889980480136e-14,4.77767601751205478388359383043536101e-16
data/image/0892x2.png,Inf,Inf,4.83222151963763165442622115873882432e+05,2.50833463835093639286724275167664022e+01,8.99282578985732021421269407401057926e+01,4.93016413762281792891352155925499658e+01,2.32482325429315334700970572322502699e+03,1.80392139543103241159885921281594413e-04,9.52373684064845855756071093312065402e-06,4.69718318826894082909161420830061695e-06,2.34046847125886286902003333564789492e-07,7.30457857953769987627093034011926731e-14,7.34370770602252559478195800738533465e-14,4.88977083025450704802287928386225254e-16
data/image/0893x2.png,Inf,Inf,8.89483155425309603693931286761030548e+04,4.33549129418720253538793971720745707e+01,6.40533998100703020646591009208546121e+01,3.56299039898227404146448732000911388e+01,8.94322103713563954095791481992968851e+02,1.88110359234880668928289735360482118e-04,1.15673687080677194892054169465596812e-05,5.89309670109831053113035336347819090e-06,2.42503708266490626460772853392244765e-07,8.80139433715862729500662378384561747e-14,8.85805727415368438151697028124216635e-14,5.68008879972423273564241632365546826e-16
data/image/0894x2.png,Inf,Inf,7.23714088535923060131457202485074299e+05,2.15779485981124334444141187659166549e+01,1.10102452600729569664624911797074158e+02,5.84599195949730662532956307073328814e+01,1.89042569745139704273227053041544073e+03,1.82975974290452210601184898269664375e-04,9.65595860061835709118419327291554258e-06,4.74350463989984809098833455162343730e-06,2.33086103436471466353118241410107473e-07,7.61459116466730628098582205535936557e-14,7.59980494668259855792032830254690414e-14,5.65659382049046150107661395718025093e-16
data/image/0895x2.png,Inf,Inf,7.56381334760690080633573830458399508e+04,3.66324786342238942526382123135116857e+01,9.42008638603856011779415426942546688e+01,4.67411418032939775546725657207157484e+01,2.13733188139743394699049326156016363e+03,2.04550815843878768521871758912472035e-04,1.08624177783484750918745902039927589e-05,5.33941770512625993621437788712165039e-06,2.33571050023445789439603231631282814e-07,8.01959398333626411387207776165409717e-14,8.05139394180128315699132204214252504e-14,4.72523171493330556016615316879704845e-16
data/image/0896x2.png,Inf,Inf,6.28079201370933179343278830838175932e+05,1.87248322980264473712177767855956428e+01,1.02818637478307305331285449537452158e+02,5.59332488491999372439109568319347830e+01,1.77574260899506890212056105193256127e+03,1.63937102677451073215135111385575313e-04,9.79690607375083561173583231075757023e-06,4.85224330143961483520749207316690411e-06,2.36765102500149285844297037509779523e-07,7.65276742066856110963333997009095744e-14,7.62579841323046741748504834971072662e-14,5.76345654461791022144390451062669950e-16
data/image/0897x2.png,Inf,Inf,8.26149605674795075526557535441069062e+04,4.01354503129644482963559322589739638e+01,6.58811395516183385669737445303823141e+01,4.35368749000828484143885196665903200e+01,9.93283832620265882278837492461103494e+02,2.02325052231107646596815903344754281e-04,1.18046125686366919927216041881963684e-05,5.86848685609112293937815904188583214e-06,1.98397831753550995034699248971882613e-07,7.92029121637691605557974671936583163e-14,7.85676579467450994668849486337800430e-14,3.66496040607486669988380326200728707e-16
data/image/0898x2.png,Inf,Inf,5.00122799309514897182615364345126326e+05,2.59473242871124764362264347929643490e+01,9.55810503514049082463151555129257201e+01,5.22779340041010581896139172701944092e+01,1.68239073060479351090995514393495123e+03,2.03914525255312174813641294838740327e-04,9.08586275948208958518896280892640651e-06,4.46911956481583206891180796642104433e-06,2.49478473011221729919102082413358307e-07,7.23828439395769318360466418273716495e-14,7.21860224296146776417495182016363340e-14,5.50869424620171796478436208325141232e-16
data/image/0899x2.png,Inf,Inf,8.41803487548022350975561855888927302e+04,4.09140652581279892951547742280576359e+01,5.47865608705011861260437468312616373e+01,3.00030388774167551836316203358826248e+01,9.49899776524792917247710719657797913e+02,1.96692018705035657079924093758178728e-04,1.20572812671339336188583856675006448e-05,5.92109443183452768884689188036832326e-06,2.43968929644260008003533585341070741e-07,8.59238930630301847139375530365657786e-14,8.57109975642587582159050103369467328e-14,5.83969666263954948747199272085572614e-16
data/image/0900x2.png,Inf,Inf,9.74706294044471556528117437360738295e+04,4.75978657202435857831987024763831322e+01,4.50071926906284645311299512063186808e+01,5.33709827573945352839587652954504853e+01,6.32202384192128914733068336139152125e+02,1.81284539443104097704679344958319311e-04,1.10298425334183287837942738087032721e-05,5.22288176927386438414377730770362561e-06,1.83227105049977982007640091107621954e-07,7.74292478228641643016001296228379500e-14,7.71496409524576137963076796303875234e-14,3.62610443091388226380864011295538003e-16


==> data/fft_images/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0e8,1.0e8,43059.525595274456,16.964358255621637,12.499779354393516,15.010896942696062,120.06203983344652,9.51231106141876e-5,8.008298334363016e-6,3.918608447356962e-6,1.5715643623070374e-7,5.745728046618728e-14,5.723824718360145e-14,3.0386303297522343e-16
0.0011148272017837235,1.0e8,1.0e8,45846.53685513631,17.23200629623798,15.694055494091202,15.74902690925957,139.76333991665396,0.00010392939004504913,8.072781890052004e-6,3.927211610242188e-6,1.6439368229914016e-7,5.878793354237908e-14,5.783114107921312e-14,3.0691023628397003e-16
0.002229654403567447,1.0e8,1.0e8,47903.65807539605,18.72483229802645,23.56917134047963,18.220273635678893,147.75341416841144,0.00011003964479798689,8.271679083146504e-6,4.0212662162179875e-6,1.658652858666629e-7,5.997045974361643e-14,5.900579177067092e-14,3.096125346422344e-16
0.0033444816053511705,1.0e8,1.0e8,47957.8901378503,18.787457349165035,24.881613453413173,21.54853466060518,151.81550808231438,0.00012348442183098576,8.486006996826507e-6,4.110663861486068e-6,1.6698827671920306e-7,6.081154997656658e-14,5.95150992019005e-14,3.125635901674965e-16
0.004459308807134894,1.0e8,1.0e8,48281.53183917556,19.54330200117129,27.912277215111946,22.709719192278666,152.60627654067963,0.00012678550124103671,8.510059981635495e-6,4.194849124560455e-6,1.7002348588591846e-7,6.091104335428161e-14,6.071340778602768e-14,3.148432178444032e-16
0.005574136008918618,1.0e8,1.0e8,48703.60023394482,19.56082388634174,28.72133892886414,22.965972671573294,193.17002482977077,0.000128735193794743,8.642969653572188e-6,4.19658571085831e-6,1.7100923489706302e-7,6.124609852484942e-14,6.089542326293929e-14,3.183334498231743e-16
0.006688963210702341,1.0e8,1.0e8,49684.08563644311,19.85919632628768,29.6171243422362,23.754130281177684,200.19779628102663,0.00012912035709206047,8.70963754302645e-6,4.197052305774673e-6,1.7126366655644344e-7,6.131010860998977e-14,6.090382097499688e-14,3.1931336803575626e-16
0.007803790412486065,1.0e8,1.0e8,50011.23138883155,20.026577619767124,29.869717664505703,24.883732934586536,235.91745032898598,0.00013098522556404712,8.748974402909235e-6,4.200429265011915e-6,1.7206994727117267e-7,6.194501999276807e-14,6.109353484354889e-14,3.2012227969785493e-16
0.008918617614269788,1.0e8,1.0e8,51019.051595292796,20.040371401899947,30.428271782052292,25.593373550380146,259.09542541108885,0.00013708918052603934,8.768924628761605e-6,4.2138155237302795e-6,1.7216192189022502e-7,6.232364173427385e-14,6.167183465563935e-14,3.207139564273113e-16
0.010033444816053512,1.0e8,1.0e8,51342.266315260786,20.08452559322217,30.71372284497906,25.8571808409936,276.9009486055606,0.00013791937989040396,8.77442919552876e-6,4.292244500008741e-6,1.721703589206834e-7,6.329013158990468e-14,6.257867499704969e-14,3.2246790332422157e-16
0.011148272017837236,1.0e8,1.0e8,51444.607277337454,20.28793266012839,31.77237675169289,26.519334340096055,288.70967574741024,0.00014010738006841906,8.779376033345883e-6,4.296644362841025e-6,1.7229431812879976e-7,6.37111797386485e-14,6.283553732484187e-14,3.262811203842308e-16
0.012263099219620958,1.0e8,1.0e8,51549.489781078846,20.36311861320647,32.114138403054824,26.552829264477424,310.21927616260456,0.00014274654264592523,8.817070597636056e-6,4.312035437470929e-6,1.729414294400414e-7,6.409773903166593e-14,6.308462922067072e-14,3.2825262051558256e-16
0.013377926421404682,1.0e8,1.0e8,51695.902681030144,20.552009021157353,33.27977357069113,26.590260613306373,321.2835486298162,0.00014286425090144072,8.863085345721848e-6,4.314612149099206e-6,1.738530098982207e-7,6.420749672519425e-14,6.357050188432258e-14,3.293911335176884e-16
0.014492753623188406,1.0e8,1.0e8,51758.83858746767,20.55321810385016,33.61581304220547,26.63761427133773,335.67605154971176,0.0001442533637260331,8.882035104632774e-6,4.3320435305505895e-6,1.7396442231205396e-7,6.46696852561595e-14,6.357793011139597e-14,3.2963936498526327e-16
0.01560758082497213,1.0e8,1.0e8,51980.42398645967,20.63979942302745,33.87626606217214,26.72551769559064,359.8575856036274,0.00014433001562422766,8.90434476914987e-6,4.34025246937666e-6,1.7406786074649452e-7,6.468254791015556e-14,6.402673007504675e-14,3.3069194463137684e-16
0.016722408026755852,1.0e8,1.0e8,52361.98512571718,20.64009677875862,35.697035373466164,27.025485738120167,365.85887110393344,0.00014446143881679066,8.913938076114277e-6,4.34188134872086e-6,1.7458787563882515e-7,6.4798981447955e-14,6.43773275377147e-14,3.312423847542883e-16
0.017837235228539576,1.0e8,1.0e8,52458.96050974142,20.65880911867107,36.878476274887575,27.105961453900292,369.1694571994257,0.00014456390639203728,8.918406865354362e-6,4.353932952314906e-6,1.7499873243192743e-7,6.557339829070258e-14,6.441478079832538e-14,3.3147735390201887e-16
0.0189520624303233,1.0e8,1.0e8,52780.60515533142,20.7485334708676,37.602849543129686,27.347942343729542,369.97418768716693,0.0001448615885145436,8.919894451522857e-6,4.354776835714874e-6,1.7552685509245517e-7,6.657456919917404e-14,6.452968435568442e-14,3.3202898910309096e-16
0.020066889632107024,1.0e8,1.0e8,52826.95882429987,20.823256388965063,37.830916730062626,27.82721098206773,370.4349528039522,0.00014702723716052222,8.938053461260206e-6,4.3557423445516225e-6,1.757802688189428e-7,6.659266166912379e-14,6.578402895251576e-14,3.329410688962673e-16
0.021181716833890748,1.0e8,1.0e8,52962.36206769677,20.832181216253634,38.221644206170616,28.002314140861778,373.75554293589414,0.00014801296668017438,8.963364125270678e-6,4.360094767196846e-6,1.7589631577082598e-7,6.66410898075123e-14,6.624374714751314e-14,3.3294836412414156e-16
0.022296544035674472,1.0e8,1.0e8,52999.7391254731,20.855024828921174,38.36244262457965,28.044003362401153,376.4706781108673,0.00014823657861583664,8.973859866505542e-6,4.361207571652002e-6,1.759444091214954e-7,6.6950118826912e-14,6.631846662051919e-14,3.330833496161354e-16
0.023411371237458192,1.0e8,1.0e8,53040.00005092396,21.07494451542826,38.937949943021316,28.07650649365503,417.30708977374655,0.00014891873297570766,8.974400337124932e-6,4.364399364183737e-6,1.7602092604599906e-7,6.728120353954615e-14,6.65590347267761e-14,3.3336921032284746e-16
0.024526198439241916,1.0e8,1.0e8,53119.93999201427,21.41722599006281,39.78601383145646,28.089570252737374,438.5713367316079,0.0001491623711183741,8.98585750780712e-6,4.366079838225151e-6,1.7624307534993655e-7,6.732284996704908e-14,6.684424508855678e-14,3.3387494491443293e-16
0.02564102564102564,1.0e8,1.0e8,53619.25999333137,21.457192039983482,40.49748559609101,28.100155808147296,438.785034149471,0.0001495321528324104,9.029418618914712e-6,4.368864155280703e-6,1.7663671777279774e-7,6.75844961827133e-14,6.693533639905098e-14,3.3415203017515936e-16
0.026755852842809364,1.0e8,1.0e8,53885.26285264334,21.57794859811243,40.88211293557101,28.184834372556143,448.10214116390046,0.00014978927562703956,9.034232317076524e-6,4.388536988328092e-6,1.7673131415743568e-7,6.767233027365476e-14,6.695990075549857e-14,3.3433214019486133e-16
0.027870680044593088,1.0e8,1.0e8,54023.97226879888,21.82584250652619,41.11723074057878,28.40429481732982,448.9492375584357,0.00014993885429525708,9.037580734877044e-6,4.3970347092247416e-6,1.7674862243205816e-7,6.770224625967916e-14,6.719313290610237e-14,3.34597232001828e-16
0.028985507246376812,1.0e8,1.0e8,54041.517255131046,21.83011408634433,41.15221905732491,29.303758460477393,453.2833132885569,0.0001514761352858831,9.047967284438461e-6,4.402599229909336e-6,1.7712034739800546e-7,6.796483733949359e-14,6.73855707736583e-14,3.3496800363407636e-16
0.030100334448160536,1.0e8,1.0e8,54326.27105907789,22.046500720061804,41.166057452628344,29.38479820425054,453.9902552342146,0.00015346124712577544,9.060930570186944e-6,4.4035163214227775e-6,1.7718681856903423e-7,6.828215985092136e-14,6.750994277390966e-14,3.3598839788692745e-16
0.03121516164994426,1.0e8,1.0e8,54749.928379705554,22.111731711641013,41.56695583864989,29.494915910388855,454.6197613419646,0.0001540168444724512,9.076685252272212e-6,4.4177794873585635e-6,1.775711267234448e-7,6.835130050125697e-14,6.780275456406611e-14,3.364667544792084e-16
0.032329988851727984,1.0e8,1.0e8,54813.76224773988,22.160464506078835,41.98287613978224,29.570098567421343,460.12845201935477,0.00015414727234938508,9.083299206023153e-6,4.42182487175472e-6,1.7791607112088651e-7,6.867224330760396e-14,6.814836657754295e-14,3.365661784525279e-16
0.033444816053511704,1.0e8,1.0e8,54855.95104638173,22.162985839775743,42.471451326027314,29.71652087273266,469.0600599856718,0.00015559719192568197,9.08586275948209e-6,4.4286592034132114e-6,1.7792850598299207e-7,6.893252406880031e-14,6.845490096119039e-14,3.366203620572305e-16
0.03455964325529543,1.0e8,1.0e8,54881.53016860196,22.219741427277867,42.86833955316004,29.718101151773027,477.4068306810341,0.0001561961095097417,9.094147885035008e-6,4.433883177307003e-6,1.7794727059074658e-7,6.899119963863955e-14,6.880495146314919e-14,3.370049769807933e-16
0.03567447045707915,1.0e8,1.0e8,54907.26722221083,22.27258953654376,42.90504277036134,30.003038877416756,484.5195213875518,0.00015792911661144602,9.149100171319378e-6,4.434163439927104e-6,1.7812341028686003e-7,6.92143752001068e-14,6.890212978081053e-14,3.3706989570945357e-16
0.03678929765886288,1.0e8,1.0e8,54909.66979545013,22.27992885107011,44.21877120328264,30.28375689811299,487.04358890694374,0.0001590864007075333,9.154170553349276e-6,4.436142557061824e-6,1.784007973345477e-7,6.933303258278006e-14,6.892988952343943e-14,3.373055581196e-16
0.0379041248606466,1.0e8,1.0e8,54923.28052788594,22.303577891418094,44.32940029640261,30.452170513996766,494.914387539638,0.0001591089439816383,9.165737452604495e-6,4.4479125522032735e-6,1.786059645033417e-7,6.944513622640285e-14,6.897266898442468e-14,3.3845411287070714e-16
0.03901895206243032,1.0e8,1.0e8,55203.73726945874,22.350426045227596,44.67037864070185,30.48960993254482,500.4154288961411,0.00015962753697637585,9.1770073887974e-6,4.454791555834685e-6,1.7873410801704202e-7,6.952594543820903e-14,6.903272838636507e-14,3.38651306815694e-16
0.04013377926421405,1.0e8,1.0e8,55371.72245627879,22.446545662634524,44.764240208130744,30.765650834786232,502.7710869094683,0.0001596434975740993,9.17787016735767e-6,4.457306564144549e-6,1.787746059512288e-7,6.965464447501404e-14,6.924304631186133e-14,3.387847353913708e-16
0.04124860646599777,1.0e8,1.0e8,55601.647138025,22.475968025927518,45.007192690628465,31.26491748534701,507.38734768319847,0.0001597167898677221,9.201816743114542e-6,4.462626079742576e-6,1.7880672216855783e-7,6.975392371370358e-14,6.926738312780461e-14,3.3883882653902785e-16
0.042363433667781496,1.0e8,1.0e8,55685.54156511772,22.507451152777826,45.41670948127651,31.36561489672252,510.51525514727723,0.00015985601426884798,9.203126091458934e-6,4.463391800889523e-6,1.7889777044304427e-7,6.980696515096649e-14,6.93761864827233e-14,3.3944932722295673e-16
0.043478260869565216,1.0e8,1.0e8,55851.08458137445,22.510735368342385,45.48458284796284,31.388841986340072,520.29236323287,0.00016019713880525835,9.204414185740308e-6,4.466659302365956e-6,1.7891039661124916e-7,6.98402764162576e-14,6.946696976556663e-14,3.3991824933557587e-16
0.044593088071348944,1.0e8,1.0e8,56260.97939863046,22.55611929001205,45.81125698770374,31.519740961117428,524.0768140580078,0.00016092494778817244,9.204499932001294e-6,4.469119564815832e-6,1.7941531528921114e-7,6.987167088712207e-14,6.979910957150714e-14,3.401226840871849e-16
0.045707915273132664,1.0e8,1.0e8,56368.7327911054,22.569850826593896,45.93665239973885,31.656718783752012,526.1021983586111,0.00016122463629572996,9.211181214954015e-6,4.476472457185472e-6,1.7951170185657684e-7,6.998768222009632e-14,6.98184502130155e-14,3.401288414327386e-16
0.046822742474916385,1.0e8,1.0e8,56391.903330095505,22.574082055351155,46.01466619125942,31.688765255511157,532.9594051887193,0.00016137616968716088,9.225391319637675e-6,4.4769534910836035e-6,1.8011593544588254e-7,7.011495427572754e-14,6.992812335363861e-14,3.4049813574700055e-16
0.04793756967670011,1.0e8,1.0e8,56530.350448550475,22.595822861957522,46.229517431855065,31.794914684218487,537.6987232241446,0.00016141218796461386,9.255199307656454e-6,4.49536850393566e-6,1.8024698561159073e-7,7.035166555738537e-14,7.002967675616445e-14,3.405925641641928e-16
0.04905239687848383,1.0e8,1.0e8,56540.03217009925,22.6155036968525,46.33877288217027,31.835323639395444,540.8906712594522,0.00016161947893932952,9.25753419047214e-6,4.497698980999144e-6,1.8038492095689382e-7,7.054311182126216e-14,7.008666307715212e-14,3.4091934686345166e-16
0.05016722408026756,1.0e8,1.0e8,56691.6244059458,22.617499880127436,46.4930353169444,31.90163271028094,541.0176426730364,0.00016184599743324392,9.262995920334337e-6,4.500509486567913e-6,1.8038797056088344e-7,7.055036979987847e-14,7.024912962571954e-14,3.412260324160803e-16
0.05128205128205128,1.0e8,1.0e8,56720.44339102831,22.64050390837532,46.521938092497656,31.996586733180575,541.8144564524207,0.00016212073082479724,9.269001533706846e-6,4.503281438768733e-6,1.804810647850777e-7,7.057445848815235e-14,7.042314383546488e-14,3.413541186030575e-16
0.05239687848383501,1.0e8,1.0e8,56733.494585384884,22.656853048227937,46.690358977549394,32.2817663980034,549.1251894181524,0.00016214927905231998,9.272676402190227e-6,4.509273039079123e-6,1.8053189987513863e-7,7.065138089593778e-14,7.046906730181922e-14,3.4160998869839055e-16
0.05351170568561873,1.0e8,1.0e8,56748.18876869795,22.668907256662095,47.47651702265559,32.431578353581095,549.2604969051032,0.0001623551171602669,9.284580537068919e-6,4.509440437323454e-6,1.8055563052281663e-7,7.073013804405375e-14,7.048227480564037e-14,3.4210663058190977e-16
0.054626532887402456,1.0e8,1.0e8,56767.223297242905,22.721217091909168,47.74287966225878,32.44223062470182,559.7546033190115,0.00016267597874294147,9.285806029268132e-6,4.5152215055295395e-6,1.8074858506862317e-7,7.073324802363229e-14,7.05105273563845e-14,3.422354828417194e-16
0.055741360089186176,1.0e8,1.0e8,56821.63094455022,22.77681084917569,47.95759379195171,32.739728256236376,567.6924600239092,0.00016393710267745108,9.287873527630164e-6,4.520428682754646e-6,1.8079102121547445e-7,7.075801307596688e-14,7.052100619812048e-14,3.4298736422778436e-16
0.056856187290969896,1.0e8,1.0e8,56966.27443202017,22.8520533577479,48.14950078827882,32.76092970997443,568.0794878003807,0.00016419137900408493,9.297993232801526e-6,4.523329183728251e-6,1.8089697643848482e-7,7.076304090635424e-14,7.054130969981293e-14,3.430037155417635e-16
0.057971014492753624,1.0e8,1.0e8,57093.10038732459,22.8642563195392,48.288397879089075,32.91574453158891,578.8369479282582,0.0001644060412819859,9.299229455603843e-6,4.535932615426806e-6,1.8114525354541628e-7,7.076785847305635e-14,7.058481185327532e-14,3.435638288426152e-16
0.059085841694537344,1.0e8,1.0e8,57153.88443305022,22.870853806318937,48.325363450693665,32.9429849842281,580.5778978104408,0.0001648844131766972,9.303674741147394e-6,4.5380056207455585e-6,1.811648356624567e-7,7.077708094169808e-14,7.06068632793301e-14,3.439233672475245e-16
0.06020066889632107,1.0e8,1.0e8,57272.88368527418,22.89589369203354,48.53426444301714,33.07309378637307,580.9241177151338,0.00016522371972721035,9.308685127549493e-6,4.541755486209616e-6,1.8181891231780345e-7,7.079497303667023e-14,7.07253827282959e-14,3.4423355829968e-16
0.06131549609810479,1.0e8,1.0e8,57320.46873809492,22.935078319493066,48.59817974371033,33.09367764143954,586.0820115996993,0.0001652635626813698,9.311871790811202e-6,4.543659194268981e-6,1.818529133021001e-7,7.085974450135084e-14,7.076819736844117e-14,3.4438591094824064e-16
0.06243032329988852,1.0e8,1.0e8,57328.99572672165,22.956181031114973,48.7654428288963,33.11307124812778,587.6131147869295,0.00016558527904024013,9.31369702923992e-6,4.549433870838618e-6,1.8185502075604594e-7,7.096613938265631e-14,7.089166022024177e-14,3.4476294559006063e-16
0.06354515050167224,1.0e8,1.0e8,57516.57767661044,23.01551510419417,48.79151396046136,33.55055484693453,588.0902801290266,0.00016579135967184966,9.314621847052747e-6,4.551994045735259e-6,1.8207949456954738e-7,7.11085217173981e-14,7.089719271223464e-14,3.4476844516660936e-16
0.06465997770345597,1.0e8,1.0e8,57566.63286858571,23.08776974608998,48.817582386898046,34.04841496206645,588.7297021440617,0.00016626244532662093,9.320499489047522e-6,4.555541996360359e-6,1.82112162870891e-7,7.111622803969306e-14,7.092667479663674e-14,3.4507414832743477e-16
0.06577480490523968,1.0e8,1.0e8,57628.507038336,23.121078363124354,49.05697606202584,34.258501589650024,597.6732026812389,0.00016702094092474156,9.321337236015239e-6,4.555812333797005e-6,1.8246699429841492e-7,7.11281529055815e-14,7.093308258612836e-14,3.4529970493068064e-16
0.06688963210702341,1.0e8,1.0e8,57652.50964675627,23.15747346101256,49.21652410482846,34.354514777791586,600.6053617063417,0.0001672401010915236,9.32358545469353e-6,4.557409976710043e-6,1.8258243659205118e-7,7.114415456290491e-14,7.09471134170443e-14,3.454377415779557e-16
0.06800445930880714,1.0e8,1.0e8,57731.92952455258,23.16552751086709,49.36323473825276,34.56343751002185,602.9438571798628,0.0001676007196587445,9.324310023419294e-6,4.559047956733168e-6,1.8260065177720195e-7,7.118998661387968e-14,7.096927730578721e-14,3.454730920713695e-16
0.06911928651059086,1.0e8,1.0e8,57740.09905369929,23.168765192029234,49.853478939817215,34.615437023361906,605.5548648094173,0.00016773521767308902,9.325897275392615e-6,4.559296573523246e-6,1.827315299167837e-7,7.119466294086851e-14,7.101916503610998e-14,3.4629463180860015e-16
0.07023411371237458,1.0e8,1.0e8,57813.31899895205,23.229071141108307,49.92961667081018,34.778860228825664,606.3354424114896,0.00016778023975941306,9.340036660958405e-6,4.565041813950253e-6,1.8290053517796e-7,7.121445468046071e-14,7.103187422317247e-14,3.4679322426425514e-16
0.0713489409141583,1.0e8,1.0e8,57852.04616745865,23.26059912104527,50.05911269522613,34.85076020883186,606.5732562375835,0.00016785164738306963,9.351484904230344e-6,4.565730524845782e-6,1.830301570132558e-7,7.145258808849737e-14,7.104087925925175e-14,3.469692310099471e-16
0.07246376811594203,1.0e8,1.0e8,57925.36143534749,23.273304861403883,50.13088826751488,35.029867307241474,608.8594750239594,0.0001678901692541562,9.361514800973227e-6,4.570593827454803e-6,1.8305929136013765e-7,7.153268002115615e-14,7.125838335416874e-14,3.4704331004744684e-16
0.07357859531772576,1.0e8,1.0e8,58097.549649859706,23.3278419222398,50.61457485498549,35.099831098453215,610.9669366243969,0.00016801763466558318,9.363132243400123e-6,4.574978895056552e-6,1.8307009155724788e-7,7.154263252086126e-14,7.126915671471685e-14,3.4755198778734227e-16
0.07469342251950947,1.0e8,1.0e8,58128.6534161847,23.349332418784343,50.79340349734792,35.2644867110022,612.0780171648174,0.0001684979690701896,9.36736746249362e-6,4.5757081295277085e-6,1.8314593797166238e-7,7.161636284449011e-14,7.127820398839068e-14,3.476318977506081e-16
0.0758082497212932,1.0e8,1.0e8,58261.579409645834,23.476421328708998,50.93520974759376,35.27113679783037,613.5389289081606,0.00016879638459031183,9.374573741952917e-6,4.576062481468288e-6,1.832247084625154e-7,7.164258971718463e-14,7.12922162224045e-14,3.4800764472053167e-16
0.07692307692307693,1.0e8,1.0e8,58340.31541511611,23.48069484589753,51.25389123959079,35.32050034162907,617.3573126514425,0.0001688969345912035,9.377214930988846e-6,4.58112573504921e-6,1.8322710504997798e-7,7.176075689436856e-14,7.14420313561426e-14,3.481390766618984e-16
0.07803790412486064,1.0e8,1.0e8,58363.92501437049,23.62751855027904,51.3239629038462,35.34591589785915,620.458495817032,0.00016940764979574445,9.37856357280346e-6,4.582447552074759e-6,1.836292862067145e-7,7.178523478095344e-14,7.145694837708033e-14,3.482406550393976e-16
0.07915273132664437,1.0e8,1.0e8,58540.58740787843,23.70628116849734,51.64879604961794,35.48191643075188,632.2023841921289,0.0001696327257962874,9.384697547852657e-6,4.5845947085421815e-6,1.8364930340687693e-7,7.189354409229529e-14,7.15371201026054e-14,3.48293362573787e-16
0.0802675585284281,1.0e8,1.0e8,58558.41352191269,23.722488906717043,51.68713190591869,35.49113448868232,632.4030837175068,0.00016988475358936328,9.385829626214165e-6,4.587857968357588e-6,1.837658802181032e-7,7.190316226517567e-14,7.155791754260519e-14,3.489085293370345e-16
0.08138238573021182,1.0e8,1.0e8,58770.59749096072,23.74354678955434,51.8775829339763,35.52491416370312,640.2154798056251,0.0001699650264747877,9.391919180585799e-6,4.589092623791399e-6,1.8379689994381794e-7,7.202787875545748e-14,7.15689296554423e-14,3.4974289028122863e-16
0.08249721293199554,1.0e8,1.0e8,58878.24191243653,23.78561427507981,51.95271148095255,35.62341557976068,645.5103252654062,0.0001703192619092252,9.394491824142863e-6,4.5958597649711805e-6,1.8393534699395645e-7,7.20324207497007e-14,7.15861169588138e-14,3.4983705959927766e-16
0.08361204013377926,1.0e8,1.0e8,59067.55044736295,23.787218298469945,52.0102746131153,35.629511867775534,645.6978022467492,0.0001704085916010847,9.39643297089975e-6,4.597130784122754e-6,1.841301202248675e-7,7.209238629101055e-14,7.160675404828928e-14,3.499605524374591e-16
0.08472686733556299,1.0e8,1.0e8,59185.02283163335,23.85008458752804,52.08777198428197,35.62990398982274,654.598816123266,0.0001706118038966927,9.401975753696988e-6,4.599928089356685e-6,1.8436318329968372e-7,7.215051630554028e-14,7.169901361252341e-14,3.5015655375739467e-16
0.0858416945373467,1.0e8,1.0e8,59193.57866315396,23.85140499991046,52.55255530826303,35.74841717509919,660.8867581056933,0.00017070965903723435,9.40258020505885e-6,4.611052521711868e-6,1.843778562406213e-7,7.234659485543518e-14,7.173561928247681e-14,3.5039640822033994e-16
0.08695652173913043,1.0e8,1.0e8,59211.878994804625,23.911218114880086,52.88076173116532,35.76802532342654,665.4946837839385,0.00017105122052551362,9.407581597029846e-6,4.611137480607891e-6,1.84396590871746e-7,7.236072991261804e-14,7.195604774567419e-14,3.505227015764194e-16
0.08807134894091416,1.0e8,1.0e8,59238.17893230904,23.914703780126043,52.941709470143394,35.887957291796816,665.5671383491007,0.00017116231477101623,9.409101794995956e-6,4.615546976412361e-6,1.8442827257891012e-7,7.238284393957694e-14,7.199602151651479e-14,3.508193904973256e-16
0.08918617614269789,1.0e8,1.0e8,59402.44203842026,23.918940079172117,53.56115468819176,36.011925509274036,665.618057477596,0.0001714261065126335,9.413283933947739e-6,4.618683477874316e-6,1.8447050355630698e-7,7.238752656403565e-14,7.213067387574845e-14,3.5099662853447186e-16
0.0903010033444816,1.0e8,1.0e8,59431.55796520954,23.92865353120945,53.67402755361231,36.03547627064659,665.8518521878897,0.00017146631833761191,9.416596327897743e-6,4.6197383310041575e-6,1.8451732970645246e-7,7.23987258141058e-14,7.218602242961467e-14,3.5110219647117015e-16
0.09141583054626533,1.0e8,1.0e8,59432.9278363062,23.950562753277122,53.69735934919052,36.26450515651118,667.1620632525653,0.0001716724854611766,9.41703027399474e-6,4.620722367356574e-6,1.8480900444293636e-7,7.240308221801504e-14,7.218912381998536e-14,3.5118565002324027e-16
0.09253065774804906,1.0e8,1.0e8,59452.6675902132,23.966556046405262,53.71274678764645,36.5124264502387,669.2285433012539,0.0001716882363780767,9.426777599531463e-6,4.6218977709374104e-6,1.8496348317286438e-7,7.243889643295455e-14,7.220003241103507e-14,3.5126874569334357e-16
0.09364548494983277,1.0e8,1.0e8,59523.81371315217,23.996540348276987,53.875518543011886,36.520263818661164,669.8776713546321,0.0001717697813136319,9.429880882520913e-6,4.626520023707846e-6,1.8506192311724054e-7,7.244181722955566e-14,7.221392534950031e-14,3.512729501328145e-16
0.0947603121516165,1.0e8,1.0e8,59651.51776306621,24.025800854552397,53.94101182129537,36.58365040059544,672.8220036594031,0.00017204605186036157,9.442356489166695e-6,4.628633609512561e-6,1.8530486107609763e-7,7.246265049404039e-14,7.228220939859868e-14,3.5163563051091634e-16
0.09587513935340022,1.0e8,1.0e8,59684.96457973175,24.03354719738333,53.948417402993805,36.58975366327819,677.4990874301012,0.00017210453282404358,9.445459420640427e-6,4.6288878367125396e-6,1.8538511623203127e-7,7.252872825630857e-14,7.229136692434751e-14,3.5169657450947027e-16
0.09698996655518395,1.0e8,1.0e8,59758.23158948274,24.078491773538335,53.96781874675611,36.66320037554253,680.8092347033516,0.00017211520961261408,9.446409153925866e-6,4.634044209943362e-6,1.854912140213753e-7,7.256768849416518e-14,7.230524000941935e-14,3.5186203939304237e-16
0.09810479375696766,1.0e8,1.0e8,59772.859423398964,24.178498174300294,53.97563730544352,36.6663275114522,681.116188463821,0.0001726988774815806,9.45498253731222e-6,4.642292846941167e-6,1.8556946995874915e-7,7.257073157803041e-14,7.235101067734027e-14,3.51937651797285e-16
0.09921962095875139,1.0e8,1.0e8,59776.45960981505,24.178696154914995,54.308965065997874,36.70885568009742,682.9944417440149,0.0001727510648591975,9.46610117833119e-6,4.642377724655028e-6,1.856030899622336e-7,7.258756823845838e-14,7.239483607334871e-14,3.5215180422705543e-16
0.10033444816053512,1.0e8,1.0e8,59876.000842509624,24.229692438774354,54.330788992742335,36.717862794556986,684.688083183989,0.00017281128597508444,9.46857166798751e-6,4.643702145052612e-6,1.8561569277830872e-7,7.25875686851327e-14,7.242437846122018e-14,3.521841311629144e-16
0.10144927536231885,1.0e8,1.0e8,59886.04809044729,24.233384855364775,54.56719905445106,36.83844067371275,685.2279168343155,0.0001730801044401606,9.468583501958687e-6,4.647859826798102e-6,1.856398021145074e-7,7.264030902616842e-14,7.243982336889954e-14,3.5234457631182834e-16
0.10256410256410256,1.0e8,1.0e8,59996.63685941297,24.244574752142896,54.786560870501184,36.90593127669332,691.1283428598861,0.00017309094888290653,9.478246598208102e-6,4.64923782043087e-6,1.8599111666170797e-7,7.265597859019209e-14,7.245201995297432e-14,3.524158848390342e-16
0.10367892976588629,1.0e8,1.0e8,60043.764100496795,24.259682658771474,54.81918044401462,36.98725023695456,694.6592585502805,0.0001734576413508045,9.495083096976518e-6,4.650785429590172e-6,1.8604329266750844e-7,7.271920071410528e-14,7.245420164433276e-14,3.525193217212846e-16
0.10479375696767002,1.0e8,1.0e8,60086.40924704598,24.30703563590866,54.907264313409904,37.015196098603255,696.6720422024611,0.00017359078438254852,9.500320062543799e-6,4.6518561017847855e-6,1.8607770590878628e-7,7.273813304019768e-14,7.245759001864309e-14,3.52593235363854e-16
0.10590858416945373,1.0e8,1.0e8,60167.39210962905,24.339462496210597,55.37177564735275,37.05652460415663,697.8521484316049,0.0001737083414433806,9.503728036063161e-6,4.653526064670097e-6,1.8615417342021797e-7,7.279355423605206e-14,7.247664086992271e-14,3.5259362282153154e-16
0.10702341137123746,1.0e8,1.0e8,60214.70583611469,24.346179005417664,55.43756649183454,37.147466111091724,697.9335438242148,0.00017380160784652795,9.507784905509322e-6,4.655183065467593e-6,1.8619170032461564e-7,7.2828923063636e-14,7.252453889990186e-14,3.52871310013748e-16
0.10813823857302118,1.0e8,1.0e8,60384.89183192072,24.3463267310006,55.49496476086539,37.21089399035191,702.353836629652,0.00017420292994525577,9.516187743200396e-6,4.6584437007511555e-6,1.863408845516306e-7,7.289262729934756e-14,7.256809617707731e-14,3.5288920136619807e-16
0.10925306577480491,1.0e8,1.0e8,60401.28218921837,24.404663902000273,55.53235552380366,37.29322731296728,704.8315035832792,0.00017423295805063163,9.519185902974106e-6,4.6607246833109636e-6,1.8634108383070138e-7,7.294729214947149e-14,7.258929073800007e-14,3.528957668565334e-16
0.11036789297658862,1.0e8,1.0e8,60480.820311494135,24.44081129970434,55.53401927030414,37.31870186035735,705.2925723610713,0.00017439110912667618,9.523487160764325e-6,4.660734682892378e-6,1.864930368347319e-7,7.29562099917793e-14,7.2627797728947e-14,3.5291631958985085e-16
0.11148272017837235,1.0e8,1.0e8,60524.41380891116,24.45086913391329,55.73541896232637,37.31918702864653,709.3537363762276,0.00017439328128606018,9.523736840648459e-6,4.660787650017677e-6,1.8654413877434572e-7,7.29692442796328e-14,7.266789180003051e-14,3.529909713912027e-16
0.11259754738015608,1.0e8,1.0e8,60599.383977567544,24.48002853947922,55.788428159480354,37.33655983743044,710.9890548812334,0.0001744276043758828,9.530495291666908e-6,4.661735811212952e-6,1.8656147841524704e-7,7.30308621900915e-14,7.269561014045386e-14,3.5327221907461016e-16
0.11371237458193979,1.0e8,1.0e8,60699.708944415645,24.523098867200524,56.35315852912951,37.48706682919382,711.0789831435543,0.00017443175105159468,9.537503029831677e-6,4.6634768494682895e-6,1.8665860118212793e-7,7.3045785795377e-14,7.273606782513343e-14,3.5327980882266487e-16
0.11482720178372352,1.0e8,1.0e8,60764.170450884856,24.523627498089535,56.51862172933468,37.509729923887605,711.3940357029261,0.00017447292959388703,9.538620400386445e-6,4.66436397610867e-6,1.866637944239295e-7,7.305835659920567e-14,7.278306634256056e-14,3.5348432250715037e-16
0.11594202898550725,1.0e8,1.0e8,60790.50637093876,24.53062558513718,56.52054296358125,37.63671060864668,711.4241856933376,0.0001746557008796425,9.545285648395929e-6,4.671562425829439e-6,1.8678939034342364e-7,7.307612293949017e-14,7.28083438500711e-14,3.5353327339918675e-16
0.11705685618729098,1.0e8,1.0e8,60834.06115634358,24.532397536006144,56.57901185029227,37.6623806786528,712.1192407765677,0.00017482170103424712,9.545686198478257e-6,4.674642579566648e-6,1.8689450195262743e-7,7.308667027877407e-14,7.284118977964358e-14,3.536403309445806e-16
0.11817168338907469,1.0e8,1.0e8,60841.158289218074,24.533818265611654,56.66373690478619,37.74252221464582,721.9670012009509,0.0001750229008745731,9.552076141212092e-6,4.67643391315099e-6,1.8693813476702877e-7,7.308905700593094e-14,7.286336502917678e-14,3.5428859904421824e-16
0.11928651059085842,1.0e8,1.0e8,60853.60866754607,24.55850066253247,56.91026035038042,37.81897843284771,746.0028239602702,0.00017502871983982393,9.558292690520826e-6,4.67657684997422e-6,1.8699121641841408e-7,7.313748773043939e-14,7.288871460116782e-14,3.5488701380419477e-16
0.12040133779264214,1.0e8,1.0e8,60913.38056399357,24.61395194143301,56.91724655622507,37.84597359068337,749.359015732527,0.00017518248048003083,9.56274231093232e-6,4.6779796805177395e-6,1.87033575345537e-7,7.313955965079708e-14,7.29054804045322e-14,3.549560907318832e-16
0.12151616499442586,1.0e8,1.0e8,60928.64134378642,24.624772626652312,57.09572403597776,37.9378203575692,750.5999351954514,0.00017519997577202447,9.563232181764933e-6,4.678825892534096e-6,1.8705637530136086e-7,7.316750217082031e-14,7.296800292343942e-14,3.550842307050055e-16
0.12263099219620958,1.0e8,1.0e8,60939.35742843321,24.661227770589704,57.21344763037061,37.99897187754971,751.3734141871865,0.00017530053804886634,9.563956856274876e-6,4.6817563292579724e-6,1.8709887716922363e-7,7.317007210567579e-14,7.301132404541858e-14,3.55087492109075e-16
0.12374581939799331,1.0e8,1.0e8,60944.64738723678,24.667291711928183,57.55976465142762,38.051931119613734,752.4157197712709,0.0001753318860892687,9.576888119788582e-6,4.683287317485786e-6,1.871797785744316e-7,7.319808040016633e-14,7.301880886373857e-14,3.551211509880292e-16
0.12486064659977704,1.0e8,1.0e8,61037.28379885671,24.695116067238963,57.64389615611728,38.11981871228648,754.8485264028114,0.0001755078251399325,9.57710775789409e-6,4.6849680163938644e-6,1.8718340663833314e-7,7.321235966596214e-14,7.305783049970793e-14,3.554015250749198e-16
0.12597547380156077,1.0e8,1.0e8,61053.904672884084,24.70212361866683,57.70614510171632,38.141699730215194,754.983107216191,0.0001756074487399505,9.580539336166407e-6,4.685444722991436e-6,1.8725104891672e-7,7.321539111638752e-14,7.306361166039376e-14,3.5545558135618346e-16
0.12709030100334448,1.0e8,1.0e8,61075.29572267067,24.73136759658645,57.7732955042485,38.318531506189906,754.9882866110916,0.000175846623662754,9.581538634125024e-6,4.688267765716795e-6,1.8727299831645326e-7,7.323315773373952e-14,7.307725992259671e-14,3.5584514264729827e-16
0.1282051282051282,1.0e8,1.0e8,61105.72336916885,24.733424522049514,57.97818950531282,38.39351701957381,755.6622135137678,0.00017602573788121396,9.583051886445438e-6,4.691069257519379e-6,1.8727439233606567e-7,7.326745822100467e-14,7.309627349515386e-14,3.559944362650761e-16
0.12931995540691194,1.0e8,1.0e8,61215.68409582845,24.749078731068785,58.02944868459859,38.47254934379188,756.862699739588,0.00017605717920494805,9.58952399233362e-6,4.692119301669288e-6,1.873161770594766e-7,7.32819011268943e-14,7.309673638017806e-14,3.560696630197418e-16
0.13043478260869565,1.0e8,1.0e8,61271.86922803741,24.76770810608961,58.08657542357905,38.48632505192005,759.8437003283098,0.00017611571821287496,9.589728100231181e-6,4.693123479328194e-6,1.8736106406925521e-7,7.328382345728944e-14,7.314031219989358e-14,3.560703650548163e-16
0.13154960981047936,1.0e8,1.0e8,61309.154315756765,24.7874661786737,58.303710882384976,38.52688911719789,760.1275102960687,0.00017633086062636045,9.590149413958947e-6,4.693367482794849e-6,1.873637529781652e-7,7.330225213575562e-14,7.315387854604514e-14,3.5652328583576186e-16
0.1326644370122631,1.0e8,1.0e8,61354.48817578539,24.795291748033872,58.32256284541845,38.53510616970479,765.5582905595943,0.00017635001994512113,9.592156990175458e-6,4.693822534595115e-6,1.874089892202923e-7,7.332576373728114e-14,7.317123965535155e-14,3.567468049252457e-16
0.13377926421404682,1.0e8,1.0e8,61357.2460844319,24.903749793153345,58.67292382829753,38.551138596183165,766.1138643579798,0.00017640166901614632,9.592416938990485e-6,4.6962456223059734e-6,1.8744545046764984e-7,7.333884352680126e-14,7.31767672531624e-14,3.5684745684938074e-16
0.13489409141583056,1.0e8,1.0e8,61373.90447493292,24.919647242619728,58.756170721280455,38.56628282103029,766.2748177429236,0.00017644560856039767,9.61169648555999e-6,4.697183188268941e-6,1.875454957347075e-7,7.335101157729507e-14,7.319213394836822e-14,3.5704782490710838e-16
0.13600891861761427,1.0e8,1.0e8,61571.481491304425,24.943485032165054,58.77441946372354,38.6138699691288,769.3856079365905,0.0001766171938553755,9.616504983837887e-6,4.700836725890884e-6,1.876340337755456e-7,7.33819092612205e-14,7.323638459271706e-14,3.572020901438708e-16
0.13712374581939799,1.0e8,1.0e8,61603.494204160765,24.94375517432844,58.9148003291521,38.62019795185643,779.6736217725761,0.00017674169575025565,9.617468300728792e-6,4.706639296423974e-6,1.8769869583483594e-7,7.33869934851374e-14,7.323835075134761e-14,3.573179237931446e-16
0.13823857302118173,1.0e8,1.0e8,61619.49150792762,24.96803783120921,58.92979430950186,38.6320092675816,781.4720561921223,0.0001770291382029633,9.63465315748553e-6,4.706752024973072e-6,1.878274981667968e-7,7.348760436747547e-14,7.329275733832741e-14,3.5738547795611647e-16
0.13935340022296544,1.0e8,1.0e8,61645.38228133843,24.989122333073194,59.0455031132372,38.66200011757694,792.6490936696265,0.00017710668751504127,9.639933917954073e-6,4.71105925142035e-6,1.878948849440008e-7,7.35495587722093e-14,7.331245028957988e-14,3.5800077134129937e-16
0.14046822742474915,1.0e8,1.0e8,61718.34523103179,25.005040460132477,59.0531458731323,38.66812705507426,793.4846618277224,0.00017731060128451894,9.643284905560497e-6,4.712344817835189e-6,1.8805997183140345e-7,7.355800993015107e-14,7.335639693189023e-14,3.581140889819854e-16
0.1415830546265329,1.0e8,1.0e8,61804.760110613715,25.083346383509365,59.127076028122154,38.70255590284149,794.306763790966,0.00017741953743999534,9.650796357550096e-6,4.719033220744603e-6,1.881614604674828e-7,7.358363271727677e-14,7.335788792414703e-14,3.581645897630415e-16
0.1426978818283166,1.0e8,1.0e8,61850.99043561269,25.094344388680007,59.12843578240342,38.70800234514323,796.2705579971952,0.0001775566481197503,9.655958600618358e-6,4.72972366575979e-6,1.8825545334090976e-7,7.359445998800934e-14,7.341264055868736e-14,3.5823434712689464e-16
0.14381270903010032,1.0e8,1.0e8,61878.92605775099,25.145138592128298,59.19338659165703,38.72894163500716,802.4289535383223,0.00017761735932253497,9.660740230203385e-6,4.7350000399547995e-6,1.8835301322459893e-7,7.363317164791259e-14,7.343707706022525e-14,3.582700493914631e-16
0.14492753623188406,1.0e8,1.0e8,61912.826744662314,25.155857151575315,59.30318730584515,38.87351319389832,802.7260545919993,0.00017763872028831986,9.661730151126583e-6,4.7355963857214696e-6,1.8839838458161187e-7,7.364151064912284e-14,7.344125085613051e-14,3.5833032186485494e-16
0.14604236343366778,1.0e8,1.0e8,62003.959330708276,25.20714880487787,59.31309603770754,38.88485244709368,803.2273107970323,0.00017766832693755344,9.670171106772704e-6,4.7361934023676945e-6,1.8840423991763758e-7,7.364363675846954e-14,7.345054026605351e-14,3.5850821252474056e-16
0.14715719063545152,1.0e8,1.0e8,62005.64040600867,25.21567387284152,59.46931899110736,38.9447701436113,807.7824437175794,0.00017771057185194747,9.670840964242529e-6,4.7390523817688205e-6,1.8848132820562816e-7,7.367019680446435e-14,7.34602131225664e-14,3.585134795745009e-16
0.14827201783723523,1.0e8,1.0e8,62047.94159907537,25.225097275038003,59.49251914116384,39.07725566909256,809.2094621884678,0.0001778400560671664,9.671062177151702e-6,4.739785225820679e-6,1.8874008195497037e-7,7.379712013436258e-14,7.347303628041632e-14,3.5855915588240433e-16
0.14938684503901895,1.0e8,1.0e8,62059.151433358296,25.248049898853324,59.582718232391805,39.107886341602345,811.6895543170926,0.0001778479876649051,9.671648844621794e-6,4.740782851789463e-6,1.8877032482462257e-7,7.380234917571109e-14,7.348962566172493e-14,3.5871512734943853e-16
0.1505016722408027,1.0e8,1.0e8,62070.79512866867,25.254797573531178,59.64769536435825,39.11422308296404,812.4374981707574,0.00017786665223630034,9.67341219629147e-6,4.7410685295347496e-6,1.8878654345561928e-7,7.385539204766049e-14,7.36089861981933e-14,3.5905593842160026e-16
0.1516164994425864,1.0e8,1.0e8,62114.432412672504,25.33172032069512,59.98131567350769,39.11651969514784,812.996699427705,0.00017788169804207722,9.674310370167043e-6,4.741869150163109e-6,1.888783210643646e-7,7.386519498673577e-14,7.362572553344148e-14,3.592071114846331e-16
0.1527313266443701,1.0e8,1.0e8,62200.260754343086,25.396835129411762,60.1291791829604,39.14881624057542,814.801293096375,0.00017809267458067144,9.682470973631263e-6,4.742880011101556e-6,1.892875871110324e-7,7.386618275513808e-14,7.362826589720174e-14,3.592844739921446e-16
0.15384615384615385,1.0e8,1.0e8,62204.2436934567,25.40483113468772,60.14693760129908,39.15206795954864,814.8618147797858,0.00017811948630659026,9.687138512400206e-6,4.743504639899848e-6,1.8941021456709714e-7,7.386865222699477e-14,7.365715570219556e-14,3.59508103569817e-16
0.15496098104793757,1.0e8,1.0e8,62358.357875083355,25.40846820292011,60.18805375715218,39.22552283190183,816.4901628897562,0.0001781375608731951,9.69154267842259e-6,4.746767269392242e-6,1.895305807487114e-7,7.389317895527241e-14,7.369160003368911e-14,3.5958604443734137e-16
0.15607580824972128,1.0e8,1.0e8,62441.583668151114,25.434238283464587,60.38544758336167,39.24247822392463,816.5502780777524,0.0001782256094455862,9.69180727654105e-6,4.751175597440945e-6,1.8957887444689021e-7,7.395733864908573e-14,7.370319740492035e-14,3.5961478647908364e-16
0.15719063545150502,1.0e8,1.0e8,62539.436733081995,25.44301322947405,60.44368546379086,39.27629271333211,816.6730368895587,0.00017857365694496768,9.692136614132346e-6,4.75430685440624e-6,1.8966380881776999e-7,7.39637218977534e-14,7.371132643395703e-14,3.5975873523590884e-16
0.15830546265328874,1.0e8,1.0e8,62542.31165715325,25.475036095541427,60.46547956548051,39.36250698036605,817.4925859959185,0.00017859384128734296,9.694449774650959e-6,4.755391209945043e-6,1.897028906773622e-7,7.400140703879231e-14,7.372294474419698e-14,3.5994722673688837e-16
0.15942028985507245,1.0e8,1.0e8,62730.07819692926,25.48325489523975,60.635956361255495,39.446997807758194,818.2429258680809,0.00017862789955755548,9.69471575115925e-6,4.756897262036107e-6,1.8980681380809454e-7,7.402478869671459e-14,7.373491888254295e-14,3.602028412217067e-16
0.1605351170568562,1.0e8,1.0e8,62830.643560455734,25.49977602938991,60.67100528519732,39.46453944510054,818.4456537939074,0.0001786498534226884,9.696513637667094e-6,4.75911160003567e-6,1.8981636109230308e-7,7.405067057107759e-14,7.37600924108246e-14,3.604427293730271e-16
0.1616499442586399,1.0e8,1.0e8,62935.23967072108,25.515779359435903,60.73906808751459,39.515262999842804,823.7737945255935,0.00017874425321430678,9.69732295443676e-6,4.7604480363931295e-6,1.898635201427316e-7,7.406030355895592e-14,7.3780834122903e-14,3.605102370109345e-16
0.16276477146042365,1.0e8,1.0e8,63008.33564981076,25.544591917024746,60.77655965660675,39.576258581481774,826.6082944796794,0.00017879795875483896,9.70208198733418e-6,4.761103148801054e-6,1.9038201673261592e-7,7.40840596486846e-14,7.379371387701236e-14,3.6065513337562566e-16
0.16387959866220736,1.0e8,1.0e8,63058.12620302777,25.54698303264453,60.814317071368386,39.58225867259692,827.0748270573962,0.00017894100933868839,9.705517263758037e-6,4.768323699052425e-6,1.903882159695411e-7,7.410212524377405e-14,7.385181847224621e-14,3.609946966312593e-16
0.16499442586399107,1.0e8,1.0e8,63220.4416405037,25.556893575012584,60.9168714179726,39.59768132102962,828.1889090248428,0.00017898726197166932,9.708032299198693e-6,4.769276882965874e-6,1.9052044344233078e-7,7.41022785670299e-14,7.388830831634178e-14,3.6124542559960207e-16
0.16610925306577481,1.0e8,1.0e8,63242.57988967658,25.584353824796832,61.14779884153015,39.68057764729058,832.3545294908656,0.000179001428969603,9.709111477787868e-6,4.769515342725375e-6,1.9054951034282874e-7,7.411114233883687e-14,7.390926257056358e-14,3.6127948670904553e-16
0.16722408026755853,1.0e8,1.0e8,63402.1869233504,25.64885801825986,61.23625807627421,39.6890461751752,835.3834801459005,0.00017923105276893014,9.709144674615822e-6,4.772881016574382e-6,1.90978228392972e-7,7.411239946536413e-14,7.391022505471247e-14,3.615561587911552e-16
0.16833890746934224,1.0e8,1.0e8,63455.89640352499,25.651378729127632,61.33235617592177,39.737589421020175,837.9283329662845,0.0001792782990107183,9.709916706351326e-6,4.7735401239838915e-6,1.910608487833905e-7,7.413368957423734e-14,7.39376533438572e-14,3.61758673162763e-16
0.16945373467112598,1.0e8,1.0e8,63463.419941797176,25.71711036494418,61.572610985984,39.75463556334077,844.1168751677653,0.0001793419954510724,9.712931420666565e-6,4.777372082266707e-6,1.9126650323119186e-7,7.413899366104259e-14,7.395585339821044e-14,3.6183363035163637e-16
0.1705685618729097,1.0e8,1.0e8,63464.946723621404,25.757971261697516,61.59291810236615,39.77661530956228,850.1431213331713,0.00017936382300589042,9.729751835420485e-6,4.7799370689268226e-6,1.9133932743062465e-7,7.415264238199829e-14,7.397398428195017e-14,3.618953671154457e-16
0.1716833890746934,1.0e8,1.0e8,63510.11131468785,25.78404235916398,61.740532935861296,39.88265435216479,851.17436953011,0.0001794562619047495,9.734830358587408e-6,4.780119687526146e-6,1.9141430218269493e-7,7.41527158148442e-14,7.399229239509818e-14,3.621288958757539e-16
0.17279821627647715,1.0e8,1.0e8,63521.19473389303,25.786012451375132,61.74392286198901,39.90921919265549,852.2532990775153,0.00017952726628960733,9.752098302455857e-6,4.781071232967148e-6,1.915505831226853e-7,7.41540894857985e-14,7.399278898075535e-14,3.6221080851189424e-16
0.17391304347826086,1.0e8,1.0e8,63584.677460959654,25.79172002939212,61.798783596773255,39.91232654464484,852.4377780815046,0.00017980592136528027,9.755223615771076e-6,4.781819076802507e-6,1.9180113637879054e-7,7.418580428612258e-14,7.400501095896794e-14,3.62220555935914e-16
0.1750278706800446,1.0e8,1.0e8,63590.75357326062,25.810660500708217,61.79938515881499,40.07511275901189,855.3667614904198,0.0001798964232922372,9.762978356344527e-6,4.782820163241493e-6,1.9183012245934465e-7,7.419976964135386e-14,7.403391967333309e-14,3.6232311301152243e-16
0.17614269788182832,1.0e8,1.0e8,63638.309699762,25.82780433246915,61.93818650061651,40.116992323195596,856.5611200749524,0.00017991555858973504,9.764394534192619e-6,4.7833148648131806e-6,1.9187633785484343e-7,7.421748631990654e-14,7.406840139777437e-14,3.625715423049012e-16
0.17725752508361203,1.0e8,1.0e8,63667.516526908825,25.83280535334383,61.9395594788834,40.16160578842662,862.6417410294846,0.00017995842536368218,9.768243453525033e-6,4.785338070594462e-6,1.9192580830994088e-7,7.422449299175483e-14,7.407622365229347e-14,3.6257596733989694e-16
0.17837235228539577,1.0e8,1.0e8,63698.01813538609,25.8362832339882,61.972485779641886,40.17240670098788,863.698277501204,0.00017998004576877868,9.76897126276034e-6,4.785394813351653e-6,1.9195484065134669e-7,7.423086380874654e-14,7.40827050937922e-14,3.626098948885386e-16
0.1794871794871795,1.0e8,1.0e8,63766.30683296325,25.899657927570942,62.14666567012174,40.17682508400692,865.203732651629,0.00018003088899833805,9.771870302248462e-6,4.789597893738711e-6,1.9197287016391906e-7,7.42487698153661e-14,7.408996103436248e-14,3.626104430913882e-16
0.1806020066889632,1.0e8,1.0e8,64005.26120024894,25.904532641617266,62.37534411274813,40.19804233250387,865.3779903324152,0.0001800478631788148,9.771943253280735e-6,4.7909495008912715e-6,1.9205283303469241e-7,7.425810346295203e-14,7.409685189339014e-14,3.626242700842153e-16
0.18171683389074694,1.0e8,1.0e8,64025.26423875841,25.917963259740112,62.507514533957014,40.21841306531058,865.6505597833191,0.00018008695857951043,9.7728501411175e-6,4.793360504967298e-6,1.9207925109340025e-7,7.427821970912773e-14,7.41048898424648e-14,3.6265589372878724e-16
0.18283166109253066,1.0e8,1.0e8,64057.71249139884,25.937529623479595,62.53214279037201,40.30093301942638,866.6512756369724,0.00018033035716805777,9.775229355030782e-6,4.793598649590385e-6,1.9209087225473376e-7,7.42820654049719e-14,7.41219763271812e-14,3.627459349340376e-16
0.18394648829431437,1.0e8,1.0e8,64086.356621617415,25.947324287112476,62.53420834151137,40.33253840037124,870.631931906141,0.00018033148976688467,9.7762845621047e-6,4.7953703827059895e-6,1.921823310556373e-7,7.431895536546213e-14,7.412554874709019e-14,3.6324840164524616e-16
0.1850613154960981,1.0e8,1.0e8,64162.971871177804,26.036369963651886,62.816079636906466,40.34635800640645,871.2301135824368,0.0001803872103214095,9.776661449169057e-6,4.797866608324708e-6,1.9229723915761492e-7,7.434080187302051e-14,7.413435108814463e-14,3.6332063331254215e-16
0.18617614269788182,1.0e8,1.0e8,64305.80557604165,26.038970756849157,62.82320749915423,40.35180778097989,873.0446839255692,0.00018039213954310323,9.77671778406464e-6,4.800648723654404e-6,1.9230238266609025e-7,7.43514608507945e-14,7.415280499437731e-14,3.634550027495508e-16
0.18729096989966554,1.0e8,1.0e8,64394.72244015089,26.04601108341947,62.82618514378106,40.36288430955446,876.8292934461101,0.00018052246190261315,9.786950356300773e-6,4.801736592820448e-6,1.923434412303182e-7,7.439951201168262e-14,7.419623889006227e-14,3.6351281003417666e-16
0.18840579710144928,1.0e8,1.0e8,64424.92402576141,26.069382695332905,62.83695744718382,40.489004097099034,879.6084653814997,0.0001806508118067678,9.787958766947993e-6,4.804739642527051e-6,1.9238684050778883e-7,7.440810745062607e-14,7.420086896153503e-14,3.636817391063851e-16
0.189520624303233,1.0e8,1.0e8,64453.96623542211,26.075577416971562,62.85638762454249,40.52524817398963,880.0894577271436,0.00018068721606298818,9.789116363677368e-6,4.807007899283085e-6,1.9242453513190988e-7,7.442615408729755e-14,7.420470293275238e-14,3.637986101965228e-16
0.19063545150501673,1.0e8,1.0e8,64518.98825223879,26.08593930095464,62.867291831953935,40.552077930647116,884.1012933596661,0.00018093600347481313,9.792163860875512e-6,4.808499150006536e-6,1.9254238148423202e-7,7.443498398724721e-14,7.42320829938291e-14,3.6395489343945784e-16
0.19175027870680045,1.0e8,1.0e8,64579.507952279746,26.101872422607002,62.91051448121544,40.55489876316954,884.2348493705903,0.00018095262682659092,9.793951379327746e-6,4.81025825585441e-6,1.9258885818783643e-7,7.445572929024444e-14,7.423393453888572e-14,3.642287002493267e-16
0.19286510590858416,1.0e8,1.0e8,64841.563818812254,26.14476602801109,62.9959114463073,40.574536841146056,884.9247386670494,0.0001810632886121484,9.795148804117525e-6,4.810844244457974e-6,1.9260025314436767e-7,7.446500435860434e-14,7.424207968558997e-14,3.6430375507783734e-16
0.1939799331103679,1.0e8,1.0e8,64887.17707769536,26.21005639577694,63.08724207380492,40.6282248217254,890.9314061326028,0.00018117122828557197,9.795190270483737e-6,4.8116061422939275e-6,1.9268248236598026e-7,7.446833731088105e-14,7.424965408137164e-14,3.643294233350114e-16
0.19509476031215162,1.0e8,1.0e8,64896.449050905125,26.245723009688135,63.09331433273302,40.63903383799545,891.7004647926136,0.00018118103835781455,9.795676209517107e-6,4.812021899213054e-6,1.927305171977242e-7,7.450024726338086e-14,7.426874965358403e-14,3.643321822201878e-16
0.19620958751393533,1.0e8,1.0e8,64927.500499063375,26.24935142444822,63.12394843987688,40.70622263140952,894.3221037135639,0.0001812845394431041,9.796906073750836e-6,4.813688827652304e-6,1.9291033915196534e-7,7.453079256469023e-14,7.43118341659618e-14,3.6439774217782396e-16
0.19732441471571907,1.0e8,1.0e8,64998.50702354986,26.25920803385468,63.20785729699484,40.778717229139424,894.9172932948952,0.00018133956412152988,9.805255133131366e-6,4.82083229570205e-6,1.9296596174390436e-7,7.454599365414075e-14,7.432023183946697e-14,3.646451283578621e-16
0.19843924191750278,1.0e8,1.0e8,65020.82198596058,26.264314533972275,63.306515251159524,40.78663900367352,897.6455604710048,0.00018135867850023831,9.80825092109364e-6,4.822044782787551e-6,1.9310297958458117e-7,7.461154039755371e-14,7.434049000615054e-14,3.6491958881182337e-16
0.1995540691192865,1.0e8,1.0e8,65040.31385676724,26.266500715100943,63.397560548386636,40.83926508501829,898.9422996523939,0.0001813711833141772,9.808405447482469e-6,4.823467293816428e-6,1.9325325213511317e-7,7.461448185637753e-14,7.43428024251522e-14,3.6499991529421704e-16
0.20066889632107024,1.0e8,1.0e8,65045.83670284261,26.353837127798172,63.489721096825484,40.88324340828326,899.4018322865784,0.0001814396692606955,9.813724039717198e-6,4.824475779439128e-6,1.9326808350201625e-7,7.463964660878894e-14,7.434978500956344e-14,3.652315376710259e-16
0.20178372352285395,1.0e8,1.0e8,65270.297219847416,26.356885439209563,63.55940539887797,40.89354347124656,900.0165820197471,0.00018146877929683204,9.818710978092526e-6,4.825065767487046e-6,1.9327879624459005e-7,7.467093294389117e-14,7.436100212993397e-14,3.65303530199997e-16
0.2028985507246377,1.0e8,1.0e8,65285.65481919407,26.361355388112642,63.58014451998751,40.95619773166953,903.337628611427,0.0001815587780594693,9.822843168636099e-6,4.8259954878074285e-6,1.9329348757479346e-7,7.468790026146981e-14,7.43702858010737e-14,3.656012227490855e-16
0.2040133779264214,1.0e8,1.0e8,65476.61443252798,26.368713187457896,63.62213152997615,40.96721287940433,906.6300581874114,0.00018156307011785595,9.823602474056574e-6,4.83210527375436e-6,1.9332688899116424e-7,7.469394158689969e-14,7.437218019944365e-14,3.657470929260441e-16
0.20512820512820512,1.0e8,1.0e8,65490.30868200635,26.374982135522753,63.8236180265615,41.0172623551799,907.4531014908863,0.00018156929648232165,9.824693406189856e-6,4.832174546833505e-6,1.9333135177635422e-7,7.470414601778044e-14,7.43976772468947e-14,3.658321446632737e-16
0.20624303232998886,1.0e8,1.0e8,65546.96627107309,26.387246852865296,63.962992765815265,41.03791642231654,910.1412365361713,0.00018167717464911162,9.82864441444742e-6,4.8349470876658665e-6,1.9334415678755937e-7,7.470431272861e-14,7.439901277441928e-14,3.6619090716357446e-16
0.20735785953177258,1.0e8,1.0e8,65558.80720351495,26.396479774860097,64.0533998100703,41.070798098976894,910.6027297774001,0.00018174781423106664,9.835111546705087e-6,4.835774897103195e-6,1.9370927208945545e-7,7.470520562407179e-14,7.441910284858026e-14,3.6628614496193035e-16
0.2084726867335563,1.0e8,1.0e8,65598.86129560701,26.397538268272747,64.22813895412644,41.21893875437513,912.149684708936,0.0001817664097178397,9.838105334228395e-6,4.8374703314211786e-6,1.937567356554511e-7,7.472747515022211e-14,7.442665254434012e-14,3.6649604060748666e-16
0.20958751393534003,1.0e8,1.0e8,65646.69263784897,26.40224335368304,64.27719768510079,41.25092170489708,917.066454605642,0.00018197059722794466,9.83916279900991e-6,4.837859097309763e-6,1.9379318300678454e-7,7.473735575144178e-14,7.44352932125879e-14,3.66704594623726e-16
0.21070234113712374,1.0e8,1.0e8,65657.5719399804,26.40231728153368,64.41589178413611,41.35678547975804,919.1677339948749,0.00018204788919197904,9.84123601798341e-6,4.838224384088227e-6,1.938176914260212e-7,7.474638874641291e-14,7.44582890873827e-14,3.667684297758936e-16
0.21181716833890746,1.0e8,1.0e8,65687.96792234448,26.406280001641747,64.4755152288843,41.380575567096066,921.7440824822286,0.00018209151023807169,9.84539240938853e-6,4.840258875363547e-6,1.9392210347088998e-7,7.476459748821972e-14,7.448836830097058e-14,3.6681262485792424e-16
0.2129319955406912,1.0e8,1.0e8,65703.22371367272,26.426803054284836,64.56563933494178,41.38970177983214,923.7871404905738,0.00018209281173441714,9.852676153454996e-6,4.8438716085989495e-6,1.939644837629204e-7,7.476838093449097e-14,7.450535823800377e-14,3.6703141464538983e-16
0.2140468227424749,1.0e8,1.0e8,65794.87552666587,26.474811710464746,64.57713394459792,41.40519174608955,926.1242703202482,0.0001821259014494135,9.853268264214538e-6,4.843949578738448e-6,1.9398585722745144e-7,7.482168311569949e-14,7.45201269480404e-14,3.6761151252060766e-16
0.21516164994425863,1.0e8,1.0e8,65799.24691522965,26.500306146082178,64.58675844403135,41.42331792118456,929.8589361891765,0.00018223587600846763,9.854848753769016e-6,4.846457835641884e-6,1.9410399738527862e-7,7.482672505918708e-14,7.453643357983402e-14,3.6772370336540665e-16
0.21627647714604237,1.0e8,1.0e8,66039.17965895825,26.502039398364964,64.77080278491889,41.44591266824442,931.000972361142,0.00018225799428388001,9.854851082676975e-6,4.848565765298698e-6,1.9424655256037285e-7,7.484383482534193e-14,7.453894158607585e-14,3.6812056404895605e-16
0.21739130434782608,1.0e8,1.0e8,66055.55857487206,26.543772380288083,64.7963201083971,41.468243265934426,938.4940843017669,0.00018238721261176278,9.856368644266992e-6,4.850522060873178e-6,1.942707373114332e-7,7.48464732098243e-14,7.454493461491328e-14,3.6820491245503513e-16
0.21850613154960982,1.0e8,1.0e8,66245.78100053532,26.58603169647082,64.81392617807701,41.48602725393613,939.1722087117964,0.00018246383248861104,9.857035641358167e-6,4.8505607576959126e-6,1.9432462776727914e-7,7.487309851466675e-14,7.455327353024468e-14,3.6854077464080064e-16
0.21962095875139354,1.0e8,1.0e8,66256.49969486998,26.635452236715004,64.8189126550578,41.489571829012036,941.2980176339847,0.00018251498238222702,9.857996156417065e-6,4.850807949302023e-6,1.9433153870001716e-7,7.489347470440873e-14,7.456154555720287e-14,3.686593985593297e-16
0.22073578595317725,1.0e8,1.0e8,66275.95669465928,26.636181538317846,64.92978719927613,41.50252362856003,941.7155207565692,0.00018258652746131523,9.858115305245003e-6,4.8522433014396145e-6,1.9437744996551569e-7,7.490671817126568e-14,7.456233848014749e-14,3.689677009235164e-16
0.221850613154961,1.0e8,1.0e8,66286.85832575917,26.688339502065325,65.15045561683272,41.502851894000145,941.992560894114,0.0001826329528681846,9.863062728861798e-6,4.853048880702773e-6,1.9447658408411882e-7,7.494591523405125e-14,7.456892323464658e-14,3.6914620148326354e-16
0.2229654403567447,1.0e8,1.0e8,66380.45253147536,26.721416500858126,65.19221235592487,41.5967746360623,944.310436279392,0.00018295961359651435,9.865696089947454e-6,4.8533964328261305e-6,1.9465842538977598e-7,7.49517316433795e-14,7.46076226322105e-14,3.6977408326930395e-16
0.22408026755852842,1.0e8,1.0e8,66428.93690938233,26.726566106093795,65.44830082127498,41.6116559259549,944.6245055143631,0.0001829759742904522,9.871968928592639e-6,4.8546770381730414e-6,1.9466157864630936e-7,7.495864965543148e-14,7.465093777179606e-14,3.698504187931731e-16
0.22519509476031216,1.0e8,1.0e8,66465.01958922388,26.732456358295302,65.48053943507713,41.6249173790984,944.8383500109529,0.00018297673558963053,9.874409984911857e-6,4.857355478096697e-6,1.9473757344495328e-7,7.49631101955437e-14,7.465422324609023e-14,3.700654654419285e-16
0.22630992196209587,1.0e8,1.0e8,66499.36421140059,26.746398095969912,65.50545853782573,41.62730528346205,946.5273441354761,0.0001829857315217545,9.878604509962098e-6,4.861825354500453e-6,1.949149489892376e-7,7.496510511436118e-14,7.466433982459767e-14,3.702940338270011e-16
0.22742474916387959,1.0e8,1.0e8,66600.96367343758,26.753618176459778,65.57759084469127,41.6781776894604,949.0856534920238,0.0001829869681403321,9.88089007203576e-6,4.863010953908875e-6,1.9521287592621347e-7,7.496566579854833e-14,7.466874921519535e-14,3.703438682002255e-16
0.22853957636566333,1.0e8,1.0e8,66683.33032338384,26.759969947920656,65.78165517812546,41.68211401548554,949.899776524793,0.00018301729261927237,9.88351569871861e-6,4.864132117779949e-6,1.9522408530702064e-7,7.498563018365622e-14,7.473621760651422e-14,3.706909118325079e-16
0.22965440356744704,1.0e8,1.0e8,66696.23660255378,26.780261092163393,65.79543125797333,41.683491477207205,951.188867621555,0.0001830264452361231,9.886964889689235e-6,4.8642437707602105e-6,1.952292517565711e-7,7.498643928742595e-14,7.47454345930914e-14,3.7100374116156803e-16
0.23076923076923078,1.0e8,1.0e8,66728.57792191471,26.802605216586844,65.85079634720947,41.716274833861995,951.5624254810106,0.00018303642853265153,9.892731625423415e-6,4.866124494961086e-6,1.9523081103604253e-7,7.502243509554169e-14,7.476811928754782e-14,3.7111206773160616e-16
0.2318840579710145,1.0e8,1.0e8,66785.15504180052,26.83406216878939,65.86703338846081,41.74313289758487,952.3467998117785,0.00018331359647033138,9.894131574916204e-6,4.867218595407387e-6,1.9528067231503542e-7,7.503594886100204e-14,7.478682658525837e-14,3.711986227981573e-16
0.2329988851727982,1.0e8,1.0e8,66852.66085329445,26.8408945876062,65.88113955161833,41.7626565162444,954.8055642563173,0.00018334422217505223,9.897154197039525e-6,4.868125564525082e-6,1.9529142992031426e-7,7.506811339649404e-14,7.480072417013009e-14,3.7157870028638733e-16
0.23411371237458195,1.0e8,1.0e8,66915.94979054312,26.913037150822852,65.88746807759877,41.764861596110805,954.8202345634766,0.0001833507634461471,9.902068764922238e-6,4.871566091185526e-6,1.9536392293293073e-7,7.507803392650561e-14,7.480590054864562e-14,3.7165126056238634e-16
0.23522853957636566,1.0e8,1.0e8,66989.98697014066,26.913075071286656,65.93836591722388,41.815402935290905,957.0873194679971,0.00018335105417605568,9.90721794511537e-6,4.872374707323116e-6,1.9553289571643558e-7,7.510061014856497e-14,7.480608991387756e-14,3.7179434319387326e-16
0.23634336677814938,1.0e8,1.0e8,66993.46612728319,26.939281980172932,66.03756851055263,41.84614665964768,957.5194353372542,0.00018338189508380112,9.907762169081439e-6,4.87262512778764e-6,1.9554988788932288e-7,7.510911652784687e-14,7.481538654101535e-14,3.7185670981788593e-16
0.23745819397993312,1.0e8,1.0e8,66998.78152409138,26.967309614153027,66.04169856128514,41.8468964222336,957.6103454310278,0.00018389380199230234,9.909166266403324e-6,4.87796978632615e-6,1.955866671354347e-7,7.512762423161412e-14,7.481811845992759e-14,3.7187630231812217e-16
0.23857302118171683,1.0e8,1.0e8,67101.24605131033,27.08284356123636,66.07681870586843,41.84874596953798,957.9872510738332,0.00018398705524475,9.90934742434513e-6,4.877987319345516e-6,1.9558969330044983e-7,7.515400383713683e-14,7.485504836822706e-14,3.7199954152235306e-16
0.23968784838350055,1.0e8,1.0e8,67127.46240271188,27.097398408063132,66.08226545794352,41.86944898101043,960.9766246734479,0.0001840626007280567,9.91125324068401e-6,4.880964843783797e-6,1.956575363400278e-7,7.516681901405326e-14,7.489599769846209e-14,3.722490478633232e-16
0.2408026755852843,1.0e8,1.0e8,67229.52178951331,27.14689625502006,66.17733970820704,41.8989662763931,962.402125299747,0.00018411970321542781,9.912496917274889e-6,4.882132314082566e-6,1.956774631717379e-7,7.519184093202154e-14,7.491161133205754e-14,3.733104189240923e-16
0.241917502787068,1.0e8,1.0e8,67257.9814084081,27.176101369805835,66.17969747097573,41.91777891873694,962.4795057490155,0.00018423658073009216,9.914045416988702e-6,4.882795009882488e-6,1.9583945970151367e-7,7.519926840877207e-14,7.491823045714164e-14,3.733528638503158e-16
0.24303232998885171,1.0e8,1.0e8,67326.85635194105,27.185624076327677,66.19239181727863,41.973845206113964,964.3291799043737,0.00018427124411867608,9.9144537101985e-6,4.884960371127198e-6,1.9588789384689466e-7,7.520506041739462e-14,7.492430963904755e-14,3.7383922555271793e-16
0.24414715719063546,1.0e8,1.0e8,67393.0935500361,27.187640227537337,66.2132525978984,42.01050270624111,965.4115310389693,0.0001842971625743267,9.918900312230907e-6,4.885729684444242e-6,1.9599948511419647e-7,7.520520542293804e-14,7.494053233100707e-14,3.7388697377397866e-16
0.24526198439241917,1.0e8,1.0e8,67440.57470628164,27.20062129658834,66.2530178383317,42.0244439161501,965.8364837153248,0.00018443984810241208,9.927290621985893e-6,4.885915616796494e-6,1.960476490755089e-7,7.521886251382519e-14,7.497963866938613e-14,3.748325387752564e-16
0.2463768115942029,1.0e8,1.0e8,67561.46722200004,27.217410318919697,66.33161175337969,42.04095396695863,967.2699863223711,0.0001844877667180345,9.928061315061629e-6,4.886022580216835e-6,1.9606463256303364e-7,7.524282981145322e-14,7.502158647848838e-14,3.752058682430102e-16
0.24749163879598662,1.0e8,1.0e8,67619.01879661657,27.232688447408403,66.33632330710596,42.043930337057574,969.615519077467,0.0001845203467077482,9.930449875992629e-6,4.887966044493997e-6,1.9620988340691596e-7,7.525300004810619e-14,7.504673455486072e-14,3.755425056811662e-16
0.24860646599777034,1.0e8,1.0e8,67700.22647913948,27.23887936645808,66.41900977674516,42.05272623468743,972.4708390953575,0.00018453471651212421,9.936083419749723e-6,4.888472638077341e-6,1.962964299419285e-7,7.5260016761664e-14,7.505099835677234e-14,3.756386399941526e-16
0.24972129319955408,1.0e8,1.0e8,67836.07319627595,27.255959452287154,66.49862146377772,42.07248923583899,974.9489749471431,0.00018454251906523122,9.936091015912832e-6,4.88965416600815e-6,1.9653337204361058e-7,7.528794346286989e-14,7.505272771175373e-14,3.7616528848210547e-16
0.2508361204013378,1.0e8,1.0e8,67888.53372393562,27.278602075049115,66.70924819074241,42.08694815989875,976.6749510232547,0.00018460253806475109,9.936963085931185e-6,4.890293369370959e-6,1.9659445914247294e-7,7.529561363582592e-14,7.50582015956771e-14,3.761684264745788e-16
0.25195094760312153,1.0e8,1.0e8,68001.19897609908,27.282219479412632,66.72055854063503,42.13122733652574,976.7698567680893,0.00018463908199500893,9.93778389976974e-6,4.890937640423569e-6,1.966135897051294e-7,7.529684186836574e-14,7.506426077526714e-14,3.762884905865231e-16
0.2530657748049052,1.0e8,1.0e8,68007.9814517844,27.295376465452357,66.8548438048448,42.17974702301665,977.4310093936157,0.0001846707606498291,9.938357224199125e-6,4.8911341842459114e-6,1.966703937019438e-7,7.53021654150831e-14,7.506986895290775e-14,3.773063527443106e-16
0.25418060200668896,1.0e8,1.0e8,68009.64752175513,27.296883762904507,66.8738311105918,42.18110087770698,978.8283464491626,0.00018473624801818963,9.947135534615081e-6,4.891497936041488e-6,1.9673404859570068e-7,7.53262665696848e-14,7.50816564436605e-14,3.782541315418351e-16
0.2552954292084727,1.0e8,1.0e8,68014.76087009395,27.29815378190946,66.8773992702409,42.274684986760334,980.6390057537997,0.00018478470294378455,9.950316585287455e-6,4.892923663043009e-6,1.967465581371539e-7,7.53396439069246e-14,7.5094202131378e-14,3.78308158931505e-16
0.2564102564102564,1.0e8,1.0e8,68344.74749087893,27.304648588441918,66.94836380413729,42.29784514234937,981.3639805872119,0.00018480831559243845,9.952437672903794e-6,4.893424463835649e-6,1.9678883912892895e-7,7.536663118805351e-14,7.511110023646576e-14,3.7854615943850085e-16
0.25752508361204013,1.0e8,1.0e8,68345.67055945961,27.321193705841026,67.04669328762118,42.304654381339866,983.4125255026657,0.00018484873157432297,9.952486736728036e-6,4.89583355888745e-6,1.967914337615906e-7,7.537579562014234e-14,7.512504618357109e-14,3.7908460570946403e-16
0.25863991081382387,1.0e8,1.0e8,68375.09669278904,27.346654620804532,67.2707313123989,42.37513428655828,987.520385780528,0.00018486925702651557,9.955993953555677e-6,4.895967126290421e-6,1.9684734762577005e-7,7.53863930475135e-14,7.51346927835246e-14,3.7919737682797966e-16
0.25975473801560756,1.0e8,1.0e8,68471.54750185885,27.394398122241686,67.28029398880007,42.396176077466514,988.1539350432881,0.00018488776634663145,9.958982742814682e-6,4.8989895298898814e-6,1.9694499951685063e-7,7.539254963180329e-14,7.517901118628839e-14,3.7955585767918596e-16
0.2608695652173913,1.0e8,1.0e8,68478.1854221404,27.425141434365855,67.32431526585894,42.41047396960069,988.3644082135901,0.0001849338715734625,9.961576492684824e-6,4.901865789913662e-6,1.97060155031178e-7,7.539289272830849e-14,7.517930763008344e-14,3.7978533456031024e-16
0.26198439241917504,1.0e8,1.0e8,68494.7204707376,27.425888572617627,67.32454095366451,42.42156626885565,988.3675332871343,0.00018501012233289332,9.961759426343896e-6,4.901877270843491e-6,1.9711532061557839e-7,7.539291541442307e-14,7.523176495298114e-14,3.8029007287991186e-16
0.2630992196209587,1.0e8,1.0e8,68659.80220576309,27.426161122485418,67.53791414239697,42.46190186921626,988.5018091201603,0.00018501351738723498,9.962357629626317e-6,4.9038352530185825e-6,1.9741703327116774e-7,7.543467920166583e-14,7.524419403797968e-14,3.804979130482492e-16
0.26421404682274247,1.0e8,1.0e8,68684.8756293239,27.436521918279663,67.60787096615408,42.502668195032236,989.3025077651721,0.00018507963111561213,9.962918383718507e-6,4.9056893581745456e-6,1.9835790199874244e-7,7.544061171375547e-14,7.525663529374361e-14,3.813416640254121e-16
0.2653288740245262,1.0e8,1.0e8,68810.64385781105,27.450839492292634,67.6862733090762,42.53260700532791,989.3745001386544,0.00018518962560143512,9.963425826616062e-6,4.908216621222058e-6,1.9837655383255453e-7,7.545209728238654e-14,7.52581783500067e-14,3.8217262357321516e-16
0.26644370122630995,1.0e8,1.0e8,68810.78557155235,27.46410660196608,67.72536083274478,42.588669937734224,990.1180112889025,0.00018527180647452633,9.965342298423149e-6,4.911387147183199e-6,1.98397831753551e-7,7.545255208037062e-14,7.527330217626013e-14,3.8224014838543676e-16
0.26755852842809363,1.0e8,1.0e8,68818.28737508286,27.50928880965183,67.90050976691951,42.59265401745961,990.518108442197,0.00018531220297974947,9.968470157831348e-6,4.91276338222443e-6,1.9867179680749564e-7,7.548577418478711e-14,7.527965035212954e-14,3.823948490081082e-16
0.2686733556298774,1.0e8,1.0e8,68856.02000789795,27.534214669988657,68.08282388228714,42.636148688873746,990.8772459313352,0.00018531227879505882,9.972761892007046e-6,4.916077456236433e-6,1.9868409720570483e-7,7.553716465907365e-14,7.529181881967173e-14,3.8247261390484457e-16
0.2697881828316611,1.0e8,1.0e8,68871.7693182769,27.535461199251415,68.09362505417589,42.63859639296037,990.8966892520228,0.00018537940251954108,9.972901900445009e-6,4.916772123473783e-6,1.992209310657597e-7,7.55453670619654e-14,7.53019132559366e-14,3.825212649845016e-16
0.2709030100334448,1.0e8,1.0e8,68912.31821203078,27.550989880285698,68.21410951553737,42.67075075152788,991.485955864896,0.0001854014505079257,9.973612958113543e-6,4.917148453011387e-6,1.9927764787230156e-7,7.55476365723445e-14,7.531803638628439e-14,3.8299778104815457e-16
0.27201783723522854,1.0e8,1.0e8,68955.74685743554,27.559890123179347,68.22053649374867,42.754438075381096,993.2838326202659,0.00018546746786745632,9.977058023253551e-6,4.922501303085723e-6,1.9938175625398518e-7,7.556069435153674e-14,7.533870069711487e-14,3.834807419200023e-16
0.2731326644370123,1.0e8,1.0e8,68979.26076686424,27.57746953111632,68.28349553946767,42.75933095506172,997.0906493508384,0.00018553792501286003,9.979728053802385e-6,4.923580933550124e-6,1.9947792187517986e-7,7.558784465990278e-14,7.536198667437226e-14,3.840786007935311e-16
0.27424749163879597,1.0e8,1.0e8,69155.32885210308,27.598633159535844,68.41438233787679,42.770022573111866,997.9579044296156,0.00018562470109511353,9.982058617926694e-6,4.923698501818216e-6,1.995719211195168e-7,7.560942057581821e-14,7.538977856695305e-14,3.849202751810573e-16
0.2753623188405797,1.0e8,1.0e8,69184.34043331078,27.604534564698582,68.4770218038756,42.84105223377021,1000.4629195599293,0.00018569192146714527,9.986637061098809e-6,4.9248889335746784e-6,1.9959667982863035e-7,7.563524540847365e-14,7.540941271082197e-14,3.8542781027458067e-16
0.27647714604236345,1.0e8,1.0e8,69227.39649973126,27.672034357136546,68.4906361102299,42.91091140810325,1002.0667093313776,0.00018573193660502318,9.987314926015786e-6,4.92567936371393e-6,1.9960620973632493e-7,7.564502562184262e-14,7.542148528184568e-14,3.8549884366915607e-16
0.27759197324414714,1.0e8,1.0e8,69249.14703493642,27.686574032359275,68.62924563570067,42.91222358233206,1003.5573374814811,0.00018573698685222322,9.9879500761652e-6,4.925837697104657e-6,1.9976041586487978e-7,7.568265824161015e-14,7.542402400757072e-14,3.8563781957631877e-16
0.2787068004459309,1.0e8,1.0e8,69316.3649097781,27.702987170023444,68.65253934821004,42.915850778309675,1003.5634969080072,0.00018574476710931257,9.990498177788383e-6,4.925986242807251e-6,1.9983277848341743e-7,7.569766597035993e-14,7.542424032292664e-14,3.856575506448862e-16
0.2798216276477146,1.0e8,1.0e8,69340.16953834642,27.703143225715273,68.87428243222654,42.91911324498031,1003.6746726308475,0.00018574636120107914,9.99251777933539e-6,4.927587282953596e-6,1.9983938653229056e-7,7.570716523557864e-14,7.544213407195554e-14,3.8575246032775327e-16
0.2809364548494983,1.0e8,1.0e8,69349.76825545661,27.749129377679,68.89822600911175,42.937733355836436,1004.7589389225951,0.0001858303419944153,9.997231218725782e-6,4.927625866271899e-6,1.9990142406855653e-7,7.5709578916103e-14,7.547495581069723e-14,3.858479825401474e-16
0.28205128205128205,1.0e8,1.0e8,69361.39105611213,27.7563097422878,68.89832588691527,42.94281132936482,1005.5670757972854,0.00018595799290460648,9.99947834839798e-6,4.927906110273911e-6,1.9992326533712268e-7,7.571549078445538e-14,7.548462920559134e-14,3.8595398081415377e-16
0.2831661092530658,1.0e8,1.0e8,69363.47851644487,27.756829102026785,69.01830000760813,42.978598043483494,1006.9050973944111,0.0001859778718334065,9.999942014803168e-6,4.928314459975514e-6,2.0051946358590183e-7,7.571798247550833e-14,7.548702556577868e-14,3.8617214241368095e-16
0.2842809364548495,1.0e8,1.0e8,69424.95092869717,27.762289744099697,69.14800937589584,42.98926370997167,1007.8381358979578,0.00018602137841293182,1.000764957890641e-5,4.928509769756703e-6,2.0090170743429137e-7,7.573093583651852e-14,7.550987345460748e-14,3.873361686346265e-16
0.2853957636566332,1.0e8,1.0e8,69577.39401166052,27.77577714595308,69.29690219595774,42.99940370254741,1009.403162243676,0.00018605149913164434,1.0012844979307591e-5,4.928837140992187e-6,2.0092808416149038e-7,7.575369493567389e-14,7.552392248507285e-14,3.8748056965792593e-16
0.28651059085841696,1.0e8,1.0e8,69618.87364434099,27.778490063038205,69.33913967789944,43.039799090891755,1009.4400002217137,0.00018608833924010088,1.0013167781335909e-5,4.929048093836514e-6,2.0134045630214733e-7,7.575504322583496e-14,7.553530576721829e-14,3.8766423776283904e-16
0.28762541806020064,1.0e8,1.0e8,69632.34571864826,27.787213849146827,69.35173587730333,43.043304779899266,1009.7694605781503,0.00018610298101019273,1.0014786166904628e-5,4.929216341667539e-6,2.013646719051202e-7,7.576426005671082e-14,7.555596311444506e-14,3.8773025985704933e-16
0.2887402452619844,1.0e8,1.0e8,69760.27738004008,27.814919227322626,69.3914447672753,43.15437839609416,1011.9355741772308,0.00018617178944332931,1.0017975316818501e-5,4.929287965098102e-6,2.0155493334869615e-7,7.577942458105651e-14,7.556543438774056e-14,3.8805619688177107e-16
0.2898550724637681,1.0e8,1.0e8,69826.75721843442,27.82370515945135,69.46431944411783,43.16533286833831,1012.3888597543156,0.000186216601755219,1.0018875708746743e-5,4.929851318707735e-6,2.016271122343812e-7,7.578747173850822e-14,7.557280245169036e-14,3.8839656110765487e-16
0.2909698996655518,1.0e8,1.0e8,69907.17457190233,27.846603222084628,69.48356921321404,43.17597271267653,1015.4502389044752,0.00018640381597794347,1.0021985881507456e-5,4.930613219824245e-6,2.0164538184412096e-7,7.57930584891827e-14,7.558505980897221e-14,3.891705840479817e-16
0.29208472686733555,1.0e8,1.0e8,69926.09501901442,27.861064914563308,69.51214273236076,43.20669465463538,1016.9348211256822,0.00018645817788449996,1.0032260606098506e-5,4.931321016356619e-6,2.019651567168862e-7,7.580560166315868e-14,7.560322377329775e-14,3.8986037899461193e-16
0.2931995540691193,1.0e8,1.0e8,69980.15994306514,27.874072727957927,69.74222963515231,43.23987964608585,1017.5435016125597,0.00018647869173096045,1.0034640829608509e-5,4.931969796574943e-6,2.0201775409070962e-7,7.580967456168456e-14,7.561729448414288e-14,3.900144100684157e-16
0.29431438127090304,1.0e8,1.0e8,69982.38478843225,27.895843067723394,69.75657980885731,43.245481650553046,1017.8864841407594,0.00018650938114220044,1.0035195645409104e-5,4.933595917112778e-6,2.0216579163760574e-7,7.581629033027623e-14,7.563186343232285e-14,3.908205763258105e-16
0.2954292084726867,1.0e8,1.0e8,70077.62010478399,27.902614641006096,69.8282483633406,43.28537327903716,1021.8484418313741,0.00018658252768185345,1.0037448078626141e-5,4.935731686612557e-6,2.0236510089660033e-7,7.583145664388766e-14,7.563407341985075e-14,3.92404202737909e-16
0.29654403567447046,1.0e8,1.0e8,70171.90226765652,27.915113475606834,69.89656962576431,43.31199625320992,1027.1275314687311,0.00018665680982083726,1.0037506183514316e-5,4.936517806805863e-6,2.0245018840775677e-7,7.584098102678909e-14,7.563852539718913e-14,3.936487695715958e-16
0.2976588628762542,1.0e8,1.0e8,70172.23169065238,27.919189359786948,70.04382601065443,43.38563789242669,1028.7603278290333,0.0001866584954155576,1.0043833863335481e-5,4.937572768102156e-6,2.0251970424219825e-7,7.593719983565058e-14,7.565952364586168e-14,3.950645554425509e-16
0.2987736900780379,1.0e8,1.0e8,70325.393981124,27.92366505243564,70.1168451628348,43.407345647240675,1030.3340870938873,0.00018667798322808448,1.004501271030282e-5,4.9395378266627886e-6,2.0265872327454285e-7,7.594351133383908e-14,7.56684441050116e-14,3.9528028474837076e-16
0.29988851727982163,1.0e8,1.0e8,70500.82118475335,27.961458240492057,70.24396207114224,43.420359436866825,1031.309104573679,0.00018681746267254726,1.004548658639638e-5,4.940590383515488e-6,2.0266040684817708e-7,7.596632174704205e-14,7.568315818307221e-14,3.9543952533899045e-16
0.3010033444816054,1.0e8,1.0e8,70535.09552693201,27.985395741140728,70.24449275073326,43.52555874335967,1033.9420340753868,0.00018688081630395013,1.0047413737345711e-5,4.94142616939624e-6,2.0293217844728905e-7,7.596848235695484e-14,7.569111865159307e-14,3.9545658070759477e-16
0.30211817168338906,1.0e8,1.0e8,70614.04386104996,27.996276748954603,70.47060207800622,43.53345560323564,1034.7896695666295,0.0001869142628897675,1.0049241665111701e-5,4.942456553295132e-6,2.0302345680452358e-7,7.598268895749683e-14,7.569633294816213e-14,3.967034639706974e-16
0.3032329988851728,1.0e8,1.0e8,70793.47523238463,28.075873445038358,70.48341124064463,43.53687490008285,1039.2760923905535,0.0001869489262355101,1.0052257284321956e-5,4.944357546028397e-6,2.0326583204050923e-7,7.600249039716236e-14,7.572867897971081e-14,3.9670949488367377e-16
0.30434782608695654,1.0e8,1.0e8,70843.68168655942,28.115989047010345,70.48495999594638,43.60689945802975,1040.6244297921012,0.00018700837155182542,1.0052666210972043e-5,4.945325204034467e-6,2.0354783860320354e-7,7.60225654010418e-14,7.574176629534452e-14,3.9675302123518025e-16
0.3054626532887402,1.0e8,1.0e8,70881.57586234545,28.116055329772426,70.54610760181924,43.60856062934223,1042.662337796498,0.00018701376839237724,1.0053319343623167e-5,4.945553069002336e-6,2.03550874421084e-7,7.602985555672975e-14,7.576853104805807e-14,3.9770820634851017e-16
0.30657748049052397,1.0e8,1.0e8,70902.9633763709,28.137112826232443,70.64026055259684,43.64872949767581,1042.7860700659328,0.00018702847899794528,1.0059266110364055e-5,4.946078276249013e-6,2.0370266492455833e-7,7.604045749727257e-14,7.578073278856585e-14,3.983654818656054e-16
0.3076923076923077,1.0e8,1.0e8,70920.2947978922,28.138231953592815,70.65372819963095,43.70292390358945,1043.281269433068,0.0001870341124162594,1.006086882275167e-5,4.9462118827676e-6,2.042870217367276e-7,7.605232017290372e-14,7.578783707711566e-14,3.9894699331540874e-16
0.3088071348940914,1.0e8,1.0e8,70937.8996201271,28.172083896767774,70.69582584710852,43.71079038459634,1045.9269009250938,0.00018711199719725975,1.006093434501035e-5,4.950213411601795e-6,2.0456162400496143e-7,7.611677860625762e-14,7.57922417163521e-14,3.993874315054971e-16
0.30992196209587514,1.0e8,1.0e8,70966.70367445507,28.183647027570615,70.78476946755538,43.726833955209344,1046.89449585656,0.00018713188824305929,1.0062541295847754e-5,4.95213625223455e-6,2.0465077177731744e-7,7.612282264778577e-14,7.580877637578313e-14,4.003729911638038e-16
0.3110367892976589,1.0e8,1.0e8,70984.56686424925,28.190827881411828,70.92225767713542,43.8118275676281,1047.3401955167565,0.00018715314761933856,1.0064300280600195e-5,4.9522489278267185e-6,2.048021244303753e-7,7.612617102559161e-14,7.581322544275514e-14,4.0153384892804525e-16
0.31215161649944256,1.0e8,1.0e8,71114.36217216894,28.263417965065198,70.92359525747322,43.83857430697251,1048.1470206311571,0.0001872000753822833,1.0068263652564844e-5,4.952563475686056e-6,2.0540079337088798e-7,7.613389365786338e-14,7.583619609890295e-14,4.0169128734197996e-16
0.3132664437012263,1.0e8,1.0e8,71261.46426859089,28.342827874603156,70.92643135777696,43.846807355884145,1058.5023189739143,0.00018724597256063218,1.0069502596895769e-5,4.953801571264267e-6,2.0559666923244932e-7,7.614591164667306e-14,7.584939245845745e-14,4.017934457919973e-16
0.31438127090301005,1.0e8,1.0e8,71329.45800936196,28.40881896787348,71.14192865452902,43.86118437311462,1059.7027774933217,0.00018725772984012448,1.0074547408191698e-5,4.953862952916772e-6,2.056716779850316e-7,7.614971592086758e-14,7.587394754367062e-14,4.025112192757456e-16
0.31549609810479373,1.0e8,1.0e8,71432.99766838735,28.474704590526336,71.194164940621,43.97471529975032,1060.43513213967,0.00018729204866164265,1.0075484059948786e-5,4.955136027017377e-6,2.0573081137282063e-7,7.615015091429972e-14,7.587760574522661e-14,4.038053501983109e-16
0.3166109253065775,1.0e8,1.0e8,71451.3550758116,28.490054543481712,71.1997432973734,43.98203689497921,1062.3000663618388,0.0001873185899510869,1.0078511793041402e-5,4.955953134183298e-6,2.0599307646112095e-7,7.615172062805934e-14,7.587794045060729e-14,4.0383902661870353e-16
0.3177257525083612,1.0e8,1.0e8,71769.5849622991,28.496013287522686,71.4961251539201,43.98332195349489,1062.3935594803602,0.0001873196206908026,1.007960195436657e-5,4.9570131185248806e-6,2.0616425826407788e-7,7.615964097700856e-14,7.588919402266443e-14,4.0463426741244714e-16
0.3188405797101449,1.0e8,1.0e8,71798.98864592054,28.538389343928774,71.50619106922193,44.0457220914245,1063.6580103855495,0.00018732543648425484,1.0085357594444618e-5,4.957646726722691e-6,2.0687965023264772e-7,7.617015592280664e-14,7.589970257722862e-14,4.0507383431380347e-16
0.31995540691192864,1.0e8,1.0e8,71816.22892274527,28.541878895709413,71.52759293861794,44.05825688047052,1064.4656893055108,0.00018733170376211195,1.009295795780638e-5,4.958637435226247e-6,2.070060417817538e-7,7.617333219153637e-14,7.594810630610695e-14,4.0542452213743717e-16
0.3210702341137124,1.0e8,1.0e8,71978.87213642828,28.55187456139119,71.54397028402838,44.07929912545219,1064.5879295283787,0.00018737272022030445,1.0094242883697711e-5,4.9616904792377225e-6,2.070470341432757e-7,7.617459795835592e-14,7.59551750589233e-14,4.0542980484612583e-16
0.3221850613154961,1.0e8,1.0e8,72030.1792919658,28.567443148160848,71.61088040935547,44.0826357663804,1067.1959062315711,0.00018738164369995732,1.009537102094252e-5,4.963788437139983e-6,2.076274777660137e-7,7.618192534094996e-14,7.596596257454216e-14,4.0630290892343973e-16
0.3232998885172798,1.0e8,1.0e8,72144.27915505957,28.57038401379767,71.62361685174051,44.1044183504837,1070.7282517380547,0.00018740695610621556,1.0097811452344371e-5,4.96464823511581e-6,2.0944351997432562e-7,7.619220240740726e-14,7.597562220915589e-14,4.065792892652959e-16
0.32441471571906355,1.0e8,1.0e8,72190.32601727043,28.576223306050178,71.68229906153995,44.141391758723934,1075.5423129523272,0.00018745368875702726,1.0098614216594964e-5,4.966903524774572e-6,2.0972631750512272e-7,7.619530372722468e-14,7.597662151374023e-14,4.0688056434897125e-16
0.3255295429208473,1.0e8,1.0e8,72220.00312237341,28.58652958592287,71.77445661099989,44.14344583953855,1079.046617612644,0.00018749121402851534,1.0103582374379635e-5,4.968215588137938e-6,2.100898948661689e-7,7.619959646554177e-14,7.599302861820345e-14,4.086346123834747e-16
0.326644370122631,1.0e8,1.0e8,72288.50749510653,28.652787359690215,71.89800594689815,44.14740928051266,1079.5396212121218,0.0001875074138476519,1.010834759060783e-5,4.969191320322821e-6,2.1031865982609948e-7,7.621944257271996e-14,7.599804946682598e-14,4.1004607783829397e-16
0.3277591973244147,1.0e8,1.0e8,72297.68974412975,28.66953608170929,71.96580616848009,44.14887401495646,1082.6365920746607,0.00018763979657871767,1.01086852773548e-5,4.970547053904341e-6,2.103663315145477e-7,7.62369718592789e-14,7.602430146924352e-14,4.1283710931630904e-16
0.32887402452619846,1.0e8,1.0e8,72381.60375556097,28.671574086415603,71.96985665858651,44.14973230355664,1090.4851588853294,0.00018765243660741308,1.0110163011238605e-5,4.972482288608446e-6,2.1052052009625297e-7,7.624931064335515e-14,7.606717699892772e-14,4.130296847133739e-16
0.32998885172798215,1.0e8,1.0e8,72468.55970930673,28.69998469583542,71.99930044310098,44.16428715757142,1090.5426310556597,0.0001877249567264486,1.0113461006762009e-5,4.973044087075567e-6,2.1097762016703468e-7,7.625201878793875e-14,7.606856234994287e-14,4.1584656549111415e-16
0.3311036789297659,1.0e8,1.0e8,72498.74349386168,28.771000679199418,72.01372796872863,44.20690301405466,1090.618734943843,0.00018774780050323883,1.011760439474164e-5,4.973145919327046e-6,2.110585709063456e-7,7.625934696462115e-14,7.608196571582639e-14,4.174772310004771e-16
0.33221850613154963,1.0e8,1.0e8,72545.66064174742,28.78054675795131,72.25534654533946,44.238789093447295,1091.4061979390876,0.00018775217765006012,1.011983404274712e-5,4.9736157150115515e-6,2.1136266522166112e-7,7.6260679071292e-14,7.6087104189549e-14,4.1841816592599204e-16
0.3333333333333333,1.0e8,1.0e8,72548.01483831031,28.78119055920657,72.36389323192323,44.2452320643861,1094.5294754830795,0.00018776106281764228,1.0125529070539854e-5,4.977951393180905e-6,2.1138286409088962e-7,7.627112062747267e-14,7.609332049472612e-14,4.190181872014996e-16
0.33444816053511706,1.0e8,1.0e8,72561.998584706,28.801292153805065,72.36618931804266,44.312449517855505,1095.0705787250886,0.00018779232398978375,1.013009553070642e-5,4.979673274514773e-6,2.1138461891142818e-7,7.62763357195404e-14,7.609397174182992e-14,4.1902683942793316e-16
0.3355629877369008,1.0e8,1.0e8,72669.40371873124,28.81082948088621,72.49009417845636,44.33355370933772,1095.6637779476005,0.00018786643213206773,1.013747300753081e-5,4.980247422375394e-6,2.1181909064745526e-7,7.627676183979831e-14,7.610585432836342e-14,4.216899135860672e-16
0.3366778149386845,1.0e8,1.0e8,72760.00092598726,28.811973170830388,72.54099274882687,44.39436527740643,1097.9315237496069,0.00018797548949332245,1.0138971581757261e-5,4.980476983174749e-6,2.1338140435919976e-7,7.632242494749582e-14,7.611006838395796e-14,4.2356778993860034e-16
0.3377926421404682,1.0e8,1.0e8,72820.09129060066,28.818896261023507,72.57147445891908,44.41075188521735,1098.7043231891184,0.0001879853347726523,1.0139262792649714e-5,4.982232874792176e-6,2.13549818787587e-7,7.635065502458612e-14,7.614490659463128e-14,4.2551930867089267e-16
0.33890746934225197,1.0e8,1.0e8,72951.9493227111,28.832186126748272,72.59416502948582,44.47428434154872,1099.868649001297,0.00018801873029138292,1.014703714032998e-5,4.983265988403144e-6,2.1371215327719516e-7,7.635497820641531e-14,7.621808551262353e-14,4.2632959454313066e-16
0.34002229654403565,1.0e8,1.0e8,73050.03820532272,28.832577660867077,72.61075017979752,44.57221923827789,1100.5858597219378,0.0001880416708930287,1.014807080272052e-5,4.983624948630423e-6,2.140889587281478e-7,7.635499399371479e-14,7.621933245568131e-14,4.2808588111728315e-16
0.3411371237458194,1.0e8,1.0e8,73068.42046689376,28.843278142439967,72.82987877623154,44.697024461984746,1101.2873675340275,0.00018811035923488068,1.0148898905648406e-5,4.989780634880288e-6,2.14597369758079e-7,7.636248132895004e-14,7.622808499363708e-14,4.2834257363385266e-16
0.34225195094760313,1.0e8,1.0e8,73071.54043752486,28.848124958598657,72.83107858822592,44.71444543486201,1102.9026272534968,0.00018813032769732238,1.0149693295813791e-5,4.991176702951808e-6,2.158697700471347e-7,7.636685692160935e-14,7.625564467794681e-14,4.3079614668777814e-16
0.3433667781493868,1.0e8,1.0e8,73107.92234468285,28.863385618489737,72.85151369703448,44.719341677351935,1103.6816489476753,0.0001882254508632479,1.0150189033606886e-5,4.9922100439126e-6,2.1880881585632276e-7,7.637832056525966e-14,7.625798413230468e-14,4.309544816535526e-16
0.34448160535117056,1.0e8,1.0e8,73137.51359268183,28.863422123427767,72.86432466628928,44.76964822050915,1104.5096575539094,0.00018828730318789637,1.015061943642575e-5,4.996046687299333e-6,2.189019815297117e-7,7.638376462056894e-14,7.625983090191435e-14,4.3306014092356157e-16
0.3455964325529543,1.0e8,1.0e8,73193.9012044166,28.87354172473125,72.96335420704048,44.81174862781791,1106.518232925693,0.0001883470633138654,1.0154012478574033e-5,4.997047290719388e-6,2.1953590108825175e-7,7.638726903286084e-14,7.62710823656846e-14,4.3505874638343917e-16
0.346711259754738,1.0e8,1.0e8,73240.38594600446,28.879993197468625,73.0248346368547,44.838927278182126,1107.173870122328,0.0001884256203658298,1.0155783087878834e-5,4.998496760956048e-6,2.208757834035002e-7,7.640229388401277e-14,7.627224901288451e-14,4.355298442584374e-16
0.34782608695652173,1.0e8,1.0e8,73261.42557985513,28.94094513868356,73.20108453960394,44.85185783948097,1109.5921279957274,0.0001884530724710329,1.0158294108874695e-5,5.000809095039207e-6,2.2123368890653054e-7,7.64283418502461e-14,7.629094939895115e-14,4.355938653231798e-16
0.34894091415830547,1.0e8,1.0e8,73291.61374373625,28.941472936425757,73.24470668260498,44.881751820046155,1111.5194567242795,0.0001884539816412771,1.0159553908813338e-5,5.0009638540379314e-6,2.220121142075379e-7,7.643162096249666e-14,7.629817552226758e-14,4.380274308755698e-16
0.3500557413600892,1.0e8,1.0e8,73351.39040837108,28.956843485691376,73.29289759893675,44.89561455330623,1116.5289329526595,0.0001884688439266086,1.0161056821566744e-5,5.0014899256051535e-6,2.2401129963271017e-7,7.643265415604673e-14,7.629829833510578e-14,4.397153975997379e-16
0.3511705685618729,1.0e8,1.0e8,73446.42939518386,28.961036749073752,73.38715373387456,44.907750967849864,1117.0868185516522,0.000188594138514953,1.016170450413749e-5,5.001745697636932e-6,2.244794407573142e-7,7.645258243929316e-14,7.630161944750686e-14,4.4137575369792306e-16
0.35228539576365664,1.0e8,1.0e8,73644.4765453286,28.98876468978942,73.53950639017783,44.91387159977865,1117.0989802144136,0.0001886052350634628,1.0162087956523289e-5,5.002038730134529e-6,2.2470648043527059e-7,7.646114713249863e-14,7.630514697136102e-14,4.4145336494604343e-16
0.3534002229654404,1.0e8,1.0e8,73730.43887283899,28.99053678446511,73.6015652177975,44.93545366143942,1120.852777941048,0.00018860681618395418,1.0164245216979407e-5,5.007523683337274e-6,2.261438846116431e-7,7.646301534952163e-14,7.631937881436196e-14,4.4372846455704385e-16
0.35451505016722407,1.0e8,1.0e8,73846.96329926449,28.99659675658507,73.79391595947341,44.94467656818607,1121.7745240867791,0.0001887290409513861,1.0167581189619791e-5,5.009229959914699e-6,2.261488932712039e-7,7.646446559530878e-14,7.633908651718253e-14,4.5127343484167e-16
0.3556298773690078,1.0e8,1.0e8,73931.99120531233,29.027513507013378,73.87130080447443,44.958420681684686,1121.9833022997038,0.0001887440245488,1.016817732843804e-5,5.009413077618042e-6,2.2634484770834116e-7,7.648210660226597e-14,7.634808911096852e-14,4.550225789299533e-16
0.35674470457079155,1.0e8,1.0e8,74109.81334234153,29.029694404496635,73.87936958811042,44.973334750126014,1123.9533475147932,0.00018875037142266986,1.0169208508717811e-5,5.010037384755037e-6,2.2660605021292694e-7,7.650076374458561e-14,7.634929901440366e-14,4.562623251858927e-16
0.35785953177257523,1.0e8,1.0e8,74125.78247590474,29.03730908242036,73.92341736888551,45.029374630677836,1125.6146178361791,0.00018876986943162474,1.017030361049984e-5,5.010734811369255e-6,2.2764424454540894e-7,7.650421060986358e-14,7.635104792622291e-14,4.563550841889613e-16
0.358974358974359,1.0e8,1.0e8,74126.55342469964,29.060601062882093,74.10002358771183,45.037039287468446,1127.9013770776646,0.00018879848983264724,1.0170935001946043e-5,5.011225492903315e-6,2.2810157764764715e-7,7.651052629165572e-14,7.637628989309186e-14,4.581297472464024e-16
0.3600891861761427,1.0e8,1.0e8,74131.00551747382,29.087427481049865,74.1176586277052,45.042868783466076,1128.6324270719017,0.00018881619034652534,1.0172804605420522e-5,5.011724609961902e-6,2.2833112940523658e-7,7.652767420668561e-14,7.641833467711117e-14,4.603956869469647e-16
0.3612040133779264,1.0e8,1.0e8,74165.79697833757,29.091532185969292,74.12118541307419,45.045274403688715,1128.6768303004394,0.00018885429437829322,1.017636155316582e-5,5.013004521887854e-6,2.2862437790867086e-7,7.65311974007004e-14,7.643289050870447e-14,4.604874987766083e-16
0.36231884057971014,1.0e8,1.0e8,74227.7152544367,29.118798223028964,74.14583020871405,45.069881475727556,1129.0432267251888,0.00018893620534594658,1.0178847537728077e-5,5.013056719621633e-6,2.2921827699804296e-7,7.654072624603446e-14,7.645796628371806e-14,4.68795883269567e-16
0.3634336677814939,1.0e8,1.0e8,74302.77382128185,29.147254539394407,74.15637710447257,45.074876022885434,1130.0855570342444,0.00018899481652559792,1.0178936665183329e-5,5.014106378768598e-6,2.2925837912291406e-7,7.657985189929038e-14,7.646002168237742e-14,4.700974054863044e-16
0.36454849498327757,1.0e8,1.0e8,74331.82164534484,29.176568698786934,74.240165496039,45.08956306453105,1130.8847303102289,0.00018903520349251984,1.0179139625922754e-5,5.015663618998575e-6,2.2927522671531286e-7,7.658022345387354e-14,7.649122692283899e-14,4.705409188740484e-16
0.3656633221850613,1.0e8,1.0e8,74449.01193401286,29.188251301974287,74.27908410131211,45.09705749531918,1130.99792495576,0.0001890794429524638,1.0182569023321514e-5,5.015764761273213e-6,2.295427203450586e-7,7.658758034763873e-14,7.649287679126791e-14,4.711820208024277e-16
0.36677814938684505,1.0e8,1.0e8,74476.24074280522,29.194465074494246,74.27957105129605,45.113064586857554,1131.0455723677755,0.0001891008283774423,1.0183070793285478e-5,5.015992850877538e-6,2.296382472116987e-7,7.660554294545971e-14,7.650131733447479e-14,4.725231714933305e-16
0.36789297658862874,1.0e8,1.0e8,74517.42192288722,29.207650859293256,74.30067204407085,45.153451614766475,1131.7429751840252,0.00018912177510312575,1.0184451620787016e-5,5.0166452074254195e-6,2.296460025639293e-7,7.664202170712997e-14,7.65020415150924e-14,4.733732663421306e-16
0.3690078037904125,1.0e8,1.0e8,74520.71793626655,29.212666940603963,74.39654576262403,45.175958403949956,1132.6553043646604,0.00018912660155050862,1.0184755713571763e-5,5.01677181582216e-6,2.2973795742276218e-7,7.664370599625432e-14,7.651835810086459e-14,4.740873381339595e-16
0.3701226309921962,1.0e8,1.0e8,74555.57764664538,29.233473848306677,74.45448402120616,45.18878360656712,1132.9833474423394,0.0001891465859509672,1.0185152488324236e-5,5.0195606725863186e-6,2.297897802569105e-7,7.66564792345632e-14,7.653869368117373e-14,4.777676017512054e-16
0.3712374581939799,1.0e8,1.0e8,74641.87640144475,29.23608695229207,74.5292149639849,45.20473509332617,1134.0922353336068,0.00018920523126167272,1.0188372734457934e-5,5.0196023605743166e-6,2.2982369907083845e-7,7.666042144903542e-14,7.654305935479267e-14,4.793462754875443e-16
0.37235228539576365,1.0e8,1.0e8,74668.68487382804,29.238444525740395,74.53264816275038,45.210379258626126,1134.7225109050428,0.00018924332711879718,1.0190340222269791e-5,5.021765326005597e-6,2.2992275571194292e-7,7.668789597455003e-14,7.654756530428554e-14,4.808852849478731e-16
0.3734671125975474,1.0e8,1.0e8,74822.94808150204,29.238900959286553,74.63053547546947,45.23273884397952,1134.879471913289,0.00018931588118505533,1.0192530281583379e-5,5.022008510623079e-6,2.3014277349831255e-7,7.670314602102307e-14,7.655856759122174e-14,4.845923682650426e-16
0.3745819397993311,1.0e8,1.0e8,74928.51877685933,29.255495635050302,74.71454116644134,45.25121296435412,1136.3932154086879,0.0001893883153324673,1.0194131643587488e-5,5.023486276690475e-6,2.3019832770079046e-7,7.671032181578191e-14,7.657953599517812e-14,4.851014314152363e-16
0.3756967670011148,1.0e8,1.0e8,74964.2339163434,29.27598410016386,74.73266020505719,45.260752260711364,1146.5587294819093,0.00018941320188022164,1.019514624025805e-5,5.024822385418242e-6,2.3020479492263517e-7,7.674070580988401e-14,7.658202261150251e-14,4.859843572238666e-16
0.37681159420289856,1.0e8,1.0e8,75112.72016844746,29.29538748077776,74.81807221239848,45.27996410809779,1147.421872119512,0.00018941587716127194,1.0195998927489742e-5,5.0260208260095916e-6,2.3022863406993163e-7,7.676228710412061e-14,7.658650641061731e-14,4.883925259340036e-16
0.3779264214046823,1.0e8,1.0e8,75125.75200101087,29.295926435150133,74.94304010334736,45.30510613936315,1149.9422987633309,0.00018943639124752496,1.0197456915342898e-5,5.0260249093382316e-6,2.3033481842387358e-7,7.68071909592231e-14,7.659122042432075e-14,4.888183011200823e-16
0.379041248606466,1.0e8,1.0e8,75193.7370769525,29.296255307596955,74.95611054700235,45.31263893717526,1150.8869082794995,0.0001894406841605219,1.0201265100829488e-5,5.029741451194203e-6,2.3038587644608737e-7,7.681597240231889e-14,7.66120451447909e-14,4.889770830254507e-16
0.3801560758082497,1.0e8,1.0e8,75309.08276132675,29.299997000419364,74.96326065994771,45.314383890015186,1150.9153894770284,0.00018945038572015826,1.020149063978817e-5,5.030000501751392e-6,2.3055337819610733e-7,7.682249064017062e-14,7.66183834159799e-14,4.8929780264995e-16
0.38127090301003347,1.0e8,1.0e8,75370.99062288727,29.33016831893752,75.00631708480779,45.32058573764162,1151.2785697480629,0.00018946348304186935,1.0202457125375936e-5,5.030035936628262e-6,2.305952987641213e-7,7.683405186079464e-14,7.664146118851914e-14,4.90352217781895e-16
0.38238573021181715,1.0e8,1.0e8,75410.84738976159,29.332856659481727,75.03826813869559,45.334984149421636,1152.1308297681799,0.00018949318667578645,1.0205549239202844e-5,5.030615712538422e-6,2.3068988598592953e-7,7.683555649468524e-14,7.665629944909645e-14,4.925132856048411e-16
0.3835005574136009,1.0e8,1.0e8,75493.83988369265,29.334305863060678,75.0960288767048,45.34330739077629,1154.7783633973684,0.00018950190129918455,1.0206832862763709e-5,5.031220794746311e-6,2.308548681525257e-7,7.683621558298454e-14,7.665820881214893e-14,4.963147119690861e-16
0.38461538461538464,1.0e8,1.0e8,75638.13347606901,29.336868397663405,75.1743097187149,45.34642812937593,1157.0184883021486,0.00018957870700344546,1.0207330609847754e-5,5.032185844674191e-6,2.3086638840561218e-7,7.684367735447695e-14,7.665946568993883e-14,4.990909705110405e-16
0.3857302118171683,1.0e8,1.0e8,75881.481126008,29.34364247981968,75.45228489426106,45.34643197198066,1157.9645595459397,0.00018958075323775202,1.0212352468458776e-5,5.032252708234471e-6,2.3111683423603568e-7,7.687669253008696e-14,7.668015459253915e-14,5.001436556446565e-16
0.38684503901895206,1.0e8,1.0e8,76101.2358956122,29.349188207864778,75.57060951674879,45.356812791347046,1158.281296210461,0.00018964772459024312,1.0216004496122975e-5,5.033002282262713e-6,2.3115554042249612e-7,7.688965835630792e-14,7.668282448095035e-14,5.032623756433544e-16
0.3879598662207358,1.0e8,1.0e8,76120.82008421984,29.357685213283254,75.643167480141,45.381511788074405,1158.9610915310284,0.00018972704878439923,1.0216077124209429e-5,5.033137640302377e-6,2.3120087453326952e-7,7.689307558782747e-14,7.670339322549552e-14,5.041270710324118e-16
0.3890746934225195,1.0e8,1.0e8,76135.5346741334,29.37133554750187,75.65237270265371,45.393335863024866,1160.0122383139842,0.0001897940067834811,1.0216281974607062e-5,5.033593360912279e-6,2.3155695062118473e-7,7.689791893294599e-14,7.670758519220805e-14,5.041994385046262e-16
0.39018952062430323,1.0e8,1.0e8,76532.02671920833,29.413246917296423,75.67817197723475,45.399502352114354,1163.7637481138458,0.00018984208609470842,1.0217603091802996e-5,5.0348022923752855e-6,2.3161785009225238e-7,7.689807524505131e-14,7.671065910427992e-14,5.072492312863297e-16
0.391304347826087,1.0e8,1.0e8,76897.7480520355,29.42849487940511,75.78995453812166,45.400703866238686,1164.8296729910996,0.00018987255788139863,1.0223974198766172e-5,5.036045666765548e-6,2.316296476591538e-7,7.690155409828769e-14,7.672111664706092e-14,5.08273158560684e-16
0.39241917502787066,1.0e8,1.0e8,76992.91112213247,29.459316385591055,75.80716847216296,45.41049442269531,1165.5534836761883,0.00018998867151334033,1.0224281613091944e-5,5.0375159045740644e-6,2.316510683401447e-7,7.691704543978668e-14,7.677305472013288e-14,5.128087135094937e-16
0.3935340022296544,1.0e8,1.0e8,77005.94098804356,29.46307638686078,75.81969434435757,45.46028092525381,1166.3491553021477,0.0001900384850174158,1.0226844691590669e-5,5.038271958417657e-6,2.3167643888705694e-7,7.69329141463374e-14,7.68493657056743e-14,5.177281859101655e-16
0.39464882943143814,1.0e8,1.0e8,77022.59840648404,29.496231802730136,75.84780750116175,45.50469300844395,1166.4030647532954,0.0001900467827268813,1.0226890540984835e-5,5.042254853740187e-6,2.31822848856282e-7,7.69359415815728e-14,7.68535600783837e-14,5.1833064418253595e-16
0.3957636566332218,1.0e8,1.0e8,77091.23000286626,29.524036165029063,75.92856712837721,45.56972178862111,1166.9845322652884,0.00019009095659692954,1.0231741997210677e-5,5.0426494505996225e-6,2.3185888232437765e-7,7.696064237667064e-14,7.685443176500066e-14,5.211097425287722e-16
0.39687848383500557,1.0e8,1.0e8,77101.51055382902,29.53623843523036,75.94453663199697,45.58992627540231,1168.8528604623414,0.00019015927296501755,1.0235693688158911e-5,5.043977227193175e-6,2.319417052888789e-7,7.697553034342699e-14,7.688961673051898e-14,5.212531000322909e-16
0.3979933110367893,1.0e8,1.0e8,77201.87539553148,29.559067405908735,75.96227262506397,45.59561812678393,1174.925308152468,0.0001901820671553424,1.0235767827196599e-5,5.044121563640428e-6,2.3194347133142222e-7,7.697783848007153e-14,7.689117218697723e-14,5.217064230425154e-16
0.399108138238573,1.0e8,1.0e8,77433.36550490555,29.645880811942963,76.07913748922084,45.60785033960619,1176.0533619227906,0.00019021007477493013,1.023668110748213e-5,5.045164641278514e-6,2.3212627484336793e-7,7.697936425139911e-14,7.692075847770742e-14,5.228688412168405e-16
0.40022296544035674,1.0e8,1.0e8,77493.9577113675,29.649981715952393,76.12571031244308,45.607991418843135,1176.809276263922,0.00019022059267596959,1.0240737856422172e-5,5.047005945266619e-6,2.3227005630604488e-7,7.700280043085018e-14,7.69228521799509e-14,5.23756332220679e-16
0.4013377926421405,1.0e8,1.0e8,77771.31563126475,29.651191631889667,76.21919266991115,45.6264552529764,1177.102366765109,0.0001902302097031208,1.0242429214439118e-5,5.049683258712837e-6,2.3227216244422824e-7,7.709518970819681e-14,7.695582322700019e-14,5.272284399775425e-16
0.40245261984392416,1.0e8,1.0e8,77796.05402775094,29.665227887112973,76.26168632190995,45.636023128563124,1177.1156239420773,0.00019027016488798313,1.0245018929474312e-5,5.05152548224249e-6,2.3240736360885524e-7,7.713099225007382e-14,7.696737693985602e-14,5.28557533641826e-16
0.4035674470457079,1.0e8,1.0e8,77807.2754004703,29.66800518207016,76.33780041496705,45.65722083067026,1179.230260955818,0.00019035076085897046,1.0245058887099387e-5,5.053105684775358e-6,2.3252757994790775e-7,7.71409916128198e-14,7.696891704192424e-14,5.299403671108545e-16
0.40468227424749165,1.0e8,1.0e8,77985.40777528174,29.669302529969695,76.3542223289746,45.66319362398565,1184.6521278192604,0.00019041890492794004,1.0248324848618546e-5,5.0548197284649015e-6,2.3256254145260466e-7,7.716270375384939e-14,7.697155366613027e-14,5.310026540637603e-16
0.4057971014492754,1.0e8,1.0e8,78019.78037677008,29.683023320426656,76.41831146431608,45.67195791541632,1185.1747362580847,0.00019048795819300696,1.0249226386905812e-5,5.055300657433392e-6,2.3262481871586082e-7,7.716518954545631e-14,7.697805384192839e-14,5.312227443883959e-16
0.4069119286510591,1.0e8,1.0e8,78020.49274718923,29.689321331323782,76.51060996883989,45.67749626472176,1186.3195233933113,0.00019050269046623947,1.0252188553224677e-5,5.056116482943637e-6,2.3280162737743128e-7,7.71841031942162e-14,7.698980304636062e-14,5.313366363132805e-16
0.4080267558528428,1.0e8,1.0e8,78031.91631346286,29.716126565715204,76.56663584136234,45.685550457163345,1186.5332991667435,0.00019054497740720054,1.0257950634844581e-5,5.057103610825014e-6,2.3280569874734357e-7,7.724382333017046e-14,7.700851219473781e-14,5.315566470763644e-16
0.40914158305462656,1.0e8,1.0e8,78176.28919718156,29.736807510017503,76.65003503475273,45.69487766538223,1187.2991852077885,0.00019054900584932608,1.0259210321222594e-5,5.0580938124949975e-6,2.3291345052761344e-7,7.726621327986122e-14,7.70382401088805e-14,5.334071553150245e-16
0.41025641025641024,1.0e8,1.0e8,78487.37024310979,29.738910344727998,76.75044386753582,45.760768328919525,1188.034802551223,0.00019057238771815892,1.0260696558056103e-5,5.060345374358237e-6,2.3306898989038732e-7,7.726973060876356e-14,7.705932683703424e-14,5.354703881829648e-16
0.411371237458194,1.0e8,1.0e8,78986.08884693203,29.752779723898954,76.8386174278409,45.76883330399579,1189.4635393332903,0.00019063148737644066,1.0263860920754816e-5,5.060760721363461e-6,2.3308610343647148e-7,7.727627582401388e-14,7.709073364503827e-14,5.35557543867751e-16
0.4124860646599777,1.0e8,1.0e8,79040.45350556042,29.768872293335424,76.8907789254589,45.77244988613067,1190.5866811068124,0.00019063599724073908,1.0266019882998654e-5,5.063363538338883e-6,2.3318522110320346e-7,7.729679228271676e-14,7.709523895045142e-14,5.359541280246041e-16
0.4136008918617614,1.0e8,1.0e8,79143.48707527062,29.77045904291663,76.89352093432389,45.78012345582836,1193.218503490248,0.00019071117070116852,1.0266095914933493e-5,5.0657306964725106e-6,2.3322469128817436e-7,7.729796061685883e-14,7.709672834555685e-14,5.368760758243204e-16
0.41471571906354515,1.0e8,1.0e8,79241.20138191665,29.823516347762236,76.94924557343477,45.80943082790234,1193.6164972358627,0.00019072201696455616,1.0267483010378506e-5,5.071395019626479e-6,2.334316587634462e-7,7.731080088021065e-14,7.710056125483515e-14,5.373571636543872e-16
0.4158305462653289,1.0e8,1.0e8,79390.49993569084,29.828940946915882,77.0135199907434,45.81435336874214,1195.5547643035843,0.00019072229187933786,1.0268215773303297e-5,5.072282629612183e-6,2.3343949351207106e-7,7.731782056604228e-14,7.711232323473684e-14,5.375207883026869e-16
0.4169453734671126,1.0e8,1.0e8,79391.97145966045,29.844470697283434,77.0142495765342,45.83490026630888,1197.2950707282419,0.0001907558979406417,1.0275824988463041e-5,5.072953847081801e-6,2.3344416123254658e-7,7.732526071838824e-14,7.714427007316895e-14,5.375382178453576e-16
0.4180602006688963,1.0e8,1.0e8,79482.8761302253,29.85233645983893,77.14962314530199,45.85706694495657,1199.3099477543212,0.0001908628081546898,1.0279934158356109e-5,5.074208588433209e-6,2.3348636044990919e-7,7.734171269989918e-14,7.714432038712751e-14,5.376423129012984e-16
0.41917502787068006,1.0e8,1.0e8,79557.18469994943,29.868831507663383,77.18014526407966,45.8637113772097,1199.335792203911,0.0001908725135520625,1.0279941917698831e-5,5.074272296082769e-6,2.3357105002344578e-7,7.734602215203227e-14,7.714964095245761e-14,5.377782726397531e-16
0.42028985507246375,1.0e8,1.0e8,79698.46616596812,29.876533072045884,77.4070155220775,45.903603052282655,1199.3472207217656,0.00019089875227069634,1.0281639994955828e-5,5.076103177720163e-6,2.33598989621327e-7,7.73584743452981e-14,7.715910337679125e-14,5.378351998535449e-16
0.4214046822742475,1.0e8,1.0e8,79702.27960388765,29.883074350233684,77.50166139632513,45.96307309354113,1202.8026473232292,0.00019090781392790742,1.0284325484282977e-5,5.0784135635338075e-6,2.337494163977943e-7,7.737591751895778e-14,7.716615680585585e-14,5.380561676111126e-16
0.42251950947603123,1.0e8,1.0e8,79767.15711701805,29.917467527520362,77.59382926018057,45.96871053879443,1202.9677620277278,0.00019095887868388482,1.028817807351055e-5,5.0808493104523605e-6,2.338203650707741e-7,7.738182509101222e-14,7.72140934471497e-14,5.381373766106685e-16
0.4236343366778149,1.0e8,1.0e8,79773.20402503906,29.93614286362064,77.63977303360419,45.993624974723836,1204.1629090775289,0.00019098626325136486,1.0288288417550458e-5,5.0820162540230525e-6,2.3382155141866822e-7,7.738991395614826e-14,7.723316373551431e-14,5.3823229092406e-16
0.42474916387959866,1.0e8,1.0e8,79830.59753788514,29.944950682592722,77.77528033563652,46.008053309235635,1204.4225173801972,0.00019109841331633727,1.0289070339501374e-5,5.082353035779677e-6,2.3382801125095755e-7,7.739249356699212e-14,7.724217878440941e-14,5.384564603654989e-16
0.4258639910813824,1.0e8,1.0e8,79897.4837760849,29.967681737985433,77.8307785427181,46.009578679347314,1204.4613558208598,0.00019111817836041375,1.029064026881181e-5,5.082440876870084e-6,2.3392809673968492e-7,7.740752778579932e-14,7.725993924067205e-14,5.391637493683195e-16
0.4269788182831661,1.0e8,1.0e8,79980.74611575122,29.974370711017464,77.83585585407631,46.04402577583745,1207.1854236184652,0.00019126539765846562,1.0290728956409884e-5,5.0848996477253655e-6,2.3394132397838367e-7,7.740941790420976e-14,7.726424499974057e-14,5.391958067142713e-16
0.4280936454849498,1.0e8,1.0e8,80375.6453198168,29.982381131521112,77.89604308271835,46.04627836260281,1207.2367551473967,0.00019127604387184395,1.0291172387637099e-5,5.086672248608449e-6,2.339958886391644e-7,7.741639334482899e-14,7.72789929345335e-14,5.396882597304819e-16
0.42920847268673357,1.0e8,1.0e8,80471.38760537183,30.009358570883617,77.99616926359982,46.05655000459656,1208.7459155891129,0.00019131414522060834,1.0295497297351375e-5,5.087486813227436e-6,2.3401676658601484e-7,7.742754885367832e-14,7.728802905285925e-14,5.401467507848767e-16
0.43032329988851725,1.0e8,1.0e8,80728.40831799975,30.02521936143522,78.24681167977636,46.06381356134343,1209.4752572914667,0.00019132332056364366,1.0307347555960447e-5,5.088153935365749e-6,2.3404684712588628e-7,7.742924782286416e-14,7.729652934089235e-14,5.404598143793198e-16
0.431438127090301,1.0e8,1.0e8,80885.4376212173,30.032188012054355,78.41690783256847,46.08616430835366,1212.2255665439266,0.00019135270410332148,1.030978384080884e-5,5.088836279024194e-6,2.3408446527172503e-7,7.746854927416324e-14,7.729904678194252e-14,5.407005398571528e-16
0.43255295429208473,1.0e8,1.0e8,81127.95353965409,30.055185655858292,78.43083618126904,46.086165222870605,1213.3812089280461,0.0001914061529412807,1.03123275272219e-5,5.0895064743583455e-6,2.341461469676661e-7,7.747924523683195e-14,7.730154601953126e-14,5.407313905040366e-16
0.4336677814938685,1.0e8,1.0e8,81209.04518184476,30.062332441634208,78.53818001628979,46.09359025844255,1214.4789566658346,0.00019145577437974258,1.031232980541106e-5,5.0897740214152745e-6,2.341728247158843e-7,7.750452824373428e-14,7.730511142582369e-14,5.410966689991233e-16
0.43478260869565216,1.0e8,1.0e8,81463.29904640757,30.078104428472347,78.55493519424876,46.18121891836975,1216.7654824278936,0.0001915711112651004,1.0315634304682584e-5,5.0898637703923955e-6,2.3418522062053264e-7,7.751348370051117e-14,7.731040988654181e-14,5.412911103361572e-16
0.4358974358974359,1.0e8,1.0e8,81512.6131226739,30.11474374149489,78.6902739375211,46.2122393599876,1217.8409563417902,0.00019157737949783142,1.0315672355382948e-5,5.092617857201904e-6,2.3424056754865922e-7,7.75156228072274e-14,7.731470338821248e-14,5.41310647562684e-16
0.43701226309921964,1.0e8,1.0e8,81994.73264030066,30.1367129063076,78.7730618227702,46.23384247338594,1218.62621157054,0.0001916103237746577,1.0319372028517251e-5,5.092828240019899e-6,2.3431611500715426e-7,7.755023383291829e-14,7.732462132909804e-14,5.413306590332972e-16
0.43812709030100333,1.0e8,1.0e8,82178.97530933455,30.146597939228023,78.82433537198528,46.260827115681835,1219.5073301126479,0.00019163497674659885,1.0319509628620685e-5,5.09402007236148e-6,2.3437258537845001e-7,7.755540110715747e-14,7.732894253349887e-14,5.417182044814089e-16
0.43924191750278707,1.0e8,1.0e8,82319.66688098261,30.159255364826464,79.03052081228313,46.29132017697285,1219.6780640284549,0.00019168865540010823,1.0321238471986048e-5,5.095203137353063e-6,2.343811700710683e-7,7.758309699821035e-14,7.73313252269018e-14,5.419721908290543e-16
0.4403567447045708,1.0e8,1.0e8,82331.44803397378,30.194781460514033,79.04848057050398,46.29884697095357,1220.8011538248397,0.00019172480306131547,1.0321449894959842e-5,5.096601140968485e-6,2.3445761629267548e-7,7.759844197354631e-14,7.735990859399758e-14,5.420948496079573e-16
0.4414715719063545,1.0e8,1.0e8,82331.55042448988,30.211307652273952,79.07013458415528,46.31836960913591,1225.3901209646642,0.0001917473413068101,1.0323515874885382e-5,5.096791799346439e-6,2.3451461241883945e-7,7.760055832087674e-14,7.737014824594987e-14,5.42126681589761e-16
0.44258639910813824,1.0e8,1.0e8,82343.78721841998,30.222912503813102,79.13244392755331,46.32092735303406,1225.8724711113541,0.00019175063671263823,1.032646181584744e-5,5.097330281786726e-6,2.3456380626681746e-7,7.760352284235023e-14,7.743732156849055e-14,5.421935933712382e-16
0.443701226309922,1.0e8,1.0e8,82468.90185363711,30.23375799585882,79.20495294232663,46.357846376223144,1226.7921746058241,0.000191777062516786,1.0330203042778675e-5,5.097656978050704e-6,2.3464222298408577e-7,7.761044505545908e-14,7.745286751269823e-14,5.423926107119727e-16
0.44481605351170567,1.0e8,1.0e8,82530.65666606874,30.235991486886757,79.28186363610813,46.35967435781745,1230.4611327450575,0.00019179455706389925,1.0332977815332276e-5,5.099014682715217e-6,2.347427106280772e-7,7.767150050519972e-14,7.746808261815353e-14,5.427183272196266e-16
0.4459308807134894,1.0e8,1.0e8,82575.99782790383,30.267226984194412,79.36631747855752,46.36989308530303,1231.1352730123485,0.000191839398013872,1.033598029710439e-5,5.099131432913096e-6,2.3490374523389928e-7,7.767184902900835e-14,7.74741175737734e-14,5.431249020189879e-16
0.44704570791527315,1.0e8,1.0e8,82585.73512951074,30.281232963613444,79.48360637904534,46.40347605737768,1231.6270885376232,0.0001918467993029418,1.0343916590581788e-5,5.104569374445385e-6,2.349522090491455e-7,7.767530570721514e-14,7.74903976586831e-14,5.43784844302218e-16
0.44816053511705684,1.0e8,1.0e8,82614.9605674795,30.290150799112638,79.49480027751422,46.43234352784704,1231.906622976112,0.00019186015570461903,1.0352469074730918e-5,5.107041575622427e-6,2.3497950743946601e-7,7.768731742191797e-14,7.749778224124646e-14,5.440134759404562e-16
0.4492753623188406,1.0e8,1.0e8,82804.69023509142,30.318532126173867,79.50591619084867,46.50716114284157,1235.1713752761907,0.00019186598891451188,1.035271751507216e-5,5.109361852771554e-6,2.350093244558984e-7,7.769104113100534e-14,7.751574412713317e-14,5.444780491032135e-16
0.4503901895206243,1.0e8,1.0e8,83169.39857246599,30.36419535814614,79.57900234796317,46.560317528000766,1235.577144216303,0.0001918703623563873,1.0353398658880022e-5,5.10950759680513e-6,2.3507539523200824e-7,7.769159037375109e-14,7.752371227021722e-14,5.445827715749042e-16
0.451505016722408,1.0e8,1.0e8,83178.58996865022,30.364834710809586,79.59746101724886,46.57199706706269,1239.4398619026183,0.00019195164657465237,1.0354429770833868e-5,5.109816434715447e-6,2.351014602578888e-7,7.769810755819197e-14,7.753119689464336e-14,5.449168891216039e-16
0.45261984392419174,1.0e8,1.0e8,83346.29988048166,30.36905122033722,79.94223175930752,46.5759564908526,1241.4856724218578,0.00019197409211416,1.035561337924432e-5,5.112136237289447e-6,2.351015503033705e-7,7.772063332338491e-14,7.75580526810112e-14,5.456946561626534e-16
0.4537346711259755,1.0e8,1.0e8,83570.89958321373,30.37273028423124,80.00835261000198,46.590168876042064,1241.727094433447,0.00019203611048304478,1.0358194123134772e-5,5.112723292686859e-6,2.351096748026041e-7,7.7726372646061e-14,7.756413449980204e-14,5.457699830395264e-16
0.45484949832775917,1.0e8,1.0e8,84180.34875480224,30.396933284787682,80.1100991261,46.637697304551445,1242.3044101401265,0.00019223424585595439,1.0358761126039143e-5,5.114944299335436e-6,2.35145202849074e-7,7.772867958904055e-14,7.757111578697363e-14,5.461556327855278e-16
0.4559643255295429,1.0e8,1.0e8,84188.36207153866,30.43038758264567,80.21284791644644,46.6434751314136,1244.108138087613,0.00019224675312975916,1.0361079554840791e-5,5.1164337460993765e-6,2.3520758003304853e-7,7.773289680139968e-14,7.758141743521687e-14,5.462284101615165e-16
0.45707915273132665,1.0e8,1.0e8,84197.4760829534,30.45908572724672,80.416751401769,46.65373112458602,1244.2605320990267,0.00019230218686331447,1.0365585671612964e-5,5.11976973346899e-6,2.3533344505806052e-7,7.776672007457793e-14,7.75819647161592e-14,5.463277635832047e-16
0.45819397993311034,1.0e8,1.0e8,84198.4817561032,30.492839812054783,80.45286945010488,46.68472947092445,1246.3557898282068,0.00019236330144374437,1.0367003672719624e-5,5.121612762271275e-6,2.3537758346387222e-7,7.776741786295008e-14,7.758358583597853e-14,5.464593484413178e-16
0.4593088071348941,1.0e8,1.0e8,84205.07280869182,30.501382650404814,80.56711213452098,46.70660217709055,1248.44599746982,0.00019237944998118023,1.0367294879621303e-5,5.122439704513338e-6,2.3538856088320285e-7,7.779034413024608e-14,7.75875027612621e-14,5.465910412253176e-16
0.4604236343366778,1.0e8,1.0e8,84234.94310794579,30.506535569995002,80.58764363680243,46.72177665255027,1249.1737037496666,0.00019238480326341055,1.0370656275218728e-5,5.1225177402387905e-6,2.353977101390846e-7,7.781338086962057e-14,7.759519892960653e-14,5.467296955400534e-16
0.46153846153846156,1.0e8,1.0e8,84292.62944211169,30.545161206376047,80.66974609124408,46.74114180329398,1249.9611394553729,0.00019240678441580873,1.0371159838337615e-5,5.12300008820842e-6,2.3562655620145554e-7,7.781671235400758e-14,7.759753726329942e-14,5.470501689051634e-16
0.46265328874024525,1.0e8,1.0e8,84293.71930842056,30.545470369964352,80.71577323432469,46.832632933201836,1253.1623922177107,0.0001924229183884438,1.0371426790167072e-5,5.123208990190885e-6,2.3566240072043827e-7,7.782280340244081e-14,7.760445723050319e-14,5.471520772444686e-16
0.463768115942029,1.0e8,1.0e8,84423.97666800486,30.57420002786274,80.83011717999709,46.877034798985896,1253.717024858645,0.0001925179482149297,1.0377173761439047e-5,5.123966095741973e-6,2.3566832999660448e-7,7.782330135589993e-14,7.76244199142998e-14,5.472186337203182e-16
0.46488294314381273,1.0e8,1.0e8,84623.43928278594,30.578123031190536,80.85505431333549,46.90248604743412,1255.3566807030948,0.00019258456080544916,1.0379596079965515e-5,5.124715233355593e-6,2.3568108239368052e-7,7.783269137334766e-14,7.762671497233797e-14,5.474120838563342e-16
0.4659977703455964,1.0e8,1.0e8,84986.19435193513,30.583837054071992,80.8864859288541,46.91200291789656,1256.886250462021,0.00019262660607806593,1.037961735262502e-5,5.12485840286626e-6,2.3571157359879604e-7,7.78419404404925e-14,7.763513268989958e-14,5.475357031680902e-16
0.46711259754738016,1.0e8,1.0e8,85151.0796016907,30.602799258535324,80.89898199284028,46.92368244109849,1257.0808362829841,0.00019263186887416881,1.03816638633229e-5,5.125267261103889e-6,2.3574711640840405e-7,7.785085603136274e-14,7.763739587122003e-14,5.478131023945185e-16
0.4682274247491639,1.0e8,1.0e8,85161.73545342487,30.636188064691986,80.95744143378566,46.92927651248005,1258.7053259973172,0.0001926951770519354,1.0384355004955241e-5,5.13510749388453e-6,2.3577147476316525e-7,7.785427996883147e-14,7.767225925587192e-14,5.479235085623659e-16
0.4693422519509476,1.0e8,1.0e8,85169.97735311098,30.64367343944649,80.96579739453558,46.97123299144107,1260.3606159835435,0.00019272712823986403,1.0384677327998933e-5,5.137293577515544e-6,2.3579652446085853e-7,7.787712243327784e-14,7.767447356456403e-14,5.479461700069158e-16
0.47045707915273133,1.0e8,1.0e8,85174.3286134222,30.65915354641671,81.04357933664885,46.990162299067116,1261.0258083686526,0.00019276721863043623,1.0386962339040924e-5,5.141467525843295e-6,2.3580451274477626e-7,7.789868324557383e-14,7.769212491975141e-14,5.479999548036257e-16
0.47157190635451507,1.0e8,1.0e8,85191.02515481073,30.66247760522944,81.10409738465441,47.007827943697215,1263.02531612137,0.00019284772198400235,1.0387526117671326e-5,5.143564998015076e-6,2.3584473854625862e-7,7.790813993747467e-14,7.770100630313732e-14,5.48235610083435e-16
0.47268673355629875,1.0e8,1.0e8,85192.42138133581,30.669002694469413,81.34379634086928,47.04893377545121,1264.6983101991966,0.00019286469539589896,1.0387761663234264e-5,5.143898870145945e-6,2.3585993091247223e-7,7.79103380702258e-14,7.772218154660176e-14,5.483936181023328e-16
0.4738015607580825,1.0e8,1.0e8,85297.18930679456,30.687311643762737,81.54551489294067,47.05048249406688,1264.9197332181764,0.0001928891934142035,1.0389583934179825e-5,5.144288239613368e-6,2.3597507697483336e-7,7.791425153448862e-14,7.772307864987145e-14,5.484694499249787e-16
0.47491638795986624,1.0e8,1.0e8,85355.94740662625,30.715144054755555,81.61352302223575,47.07217495132408,1266.1087378848142,0.0001928933305374343,1.039055313284942e-5,5.1443745750720165e-6,2.3605062598168344e-7,7.794593627446726e-14,7.772651235945849e-14,5.486392073870575e-16
0.4760312151616499,1.0e8,1.0e8,85500.48279890281,30.726282123165706,81.61352508340923,47.0770373516263,1267.5124558918844,0.00019291155002699458,1.0391698421535669e-5,5.144815715751042e-6,2.3607013473775067e-7,7.79479462680951e-14,7.772966384693151e-14,5.491542351804513e-16
0.47714604236343366,1.0e8,1.0e8,85570.80880116172,30.739535265942482,81.66814501639249,47.08103289679643,1267.5714300526347,0.00019291678861506958,1.039522063969136e-5,5.145630201445727e-6,2.360758399768388e-7,7.795057105227587e-14,7.774636334216783e-14,5.491788901794466e-16
0.4782608695652174,1.0e8,1.0e8,85665.08630688043,30.767047360465213,81.68219489736259,47.08333122557672,1268.8548765779312,0.0001930353721263008,1.0396255701946101e-5,5.145758771652755e-6,2.3612190938543563e-7,7.797567876055449e-14,7.778614952130561e-14,5.492130576041799e-16
0.4793756967670011,1.0e8,1.0e8,85685.31731219881,30.830116009315514,81.91446020800527,47.08971221485809,1270.8072680279413,0.00019310703571866748,1.0396768898800868e-5,5.147186195632452e-6,2.3616043936234356e-7,7.798844782837852e-14,7.779934038505947e-14,5.493448335609466e-16
0.48049052396878483,1.0e8,1.0e8,85703.57252067611,30.874999572208395,82.00076644792514,47.09875315511919,1278.8450925946731,0.00019314446017272644,1.040151257874344e-5,5.147912181030655e-6,2.3616495173436632e-7,7.799305879215712e-14,7.781517214872009e-14,5.494355576641475e-16
0.4816053511705686,1.0e8,1.0e8,86169.46365745922,30.885851557016473,82.00555535112746,47.10003460208403,1282.1504554801954,0.00019317278937698134,1.040487851590451e-5,5.14964162764603e-6,2.3620475201146048e-7,7.800285781690329e-14,7.781535674238087e-14,5.49475841258815e-16
0.48272017837235226,1.0e8,1.0e8,86256.88628795293,30.892930206521513,82.03457788894471,47.109016224037134,1284.6666911938291,0.00019317436135652937,1.0405723721771562e-5,5.150202691619902e-6,2.3623399724332672e-7,7.801342464724624e-14,7.78182595923024e-14,5.494925734958833e-16
0.483835005574136,1.0e8,1.0e8,87110.47353277297,30.942868189135293,82.04415167790704,47.115990186416795,1284.9420072523467,0.00019318021725529315,1.0406618401484171e-5,5.150357762737246e-6,2.3626284063795576e-7,7.801526720654388e-14,7.782365191342762e-14,5.498150281984186e-16
0.48494983277591974,1.0e8,1.0e8,87235.97870584208,30.958798895540223,82.12105903531155,47.132584039789734,1287.1733262150506,0.00019318763421869345,1.0414072984703207e-5,5.152460480036459e-6,2.3626355546441438e-7,7.80531234272479e-14,7.783288468037797e-14,5.500884203750612e-16
0.48606465997770343,1.0e8,1.0e8,87236.29206182298,30.977108685134546,82.16521057839377,47.14355142985687,1289.2375785176428,0.00019320348734745796,1.041876970568698e-5,5.152465002282045e-6,2.3627201555532654e-7,7.805850918034429e-14,7.78868314349672e-14,5.506226639482191e-16
0.48717948717948717,1.0e8,1.0e8,87296.13787749097,31.006796141423628,82.24383122298782,47.16033800389002,1290.457678024664,0.00019321622047465236,1.0420556666720291e-5,5.152701958296673e-6,2.363405579682973e-7,7.806174557185894e-14,7.789272414635373e-14,5.507627614844516e-16
0.4882943143812709,1.0e8,1.0e8,87530.71796781804,31.024604503818345,82.25249064477494,47.20123461824902,1291.641630998577,0.0001932471396571827,1.0425471861916418e-5,5.152858145668704e-6,2.36433044479609e-7,7.806850932193575e-14,7.792811392626882e-14,5.50860673765725e-16
0.48940914158305465,1.0e8,1.0e8,88051.15946525913,31.053198849842616,82.26579343762576,47.21972490745052,1292.705400245302,0.00019328031210518753,1.0426264282763593e-5,5.152967134651548e-6,2.364496447197768e-7,7.808752168205355e-14,7.794766829455348e-14,5.508694246201718e-16
0.49052396878483834,1.0e8,1.0e8,88067.86797487199,31.07008666093594,82.29411263991375,47.26186181039329,1293.0914777500009,0.00019328514569326937,1.0427741650177094e-5,5.15447398778396e-6,2.3652585216802508e-7,7.809942276194441e-14,7.79869779722981e-14,5.513985076424818e-16
0.4916387959866221,1.0e8,1.0e8,88095.14306956113,31.09534499342831,82.41561124953449,47.275540025288784,1293.6353142062196,0.00019330475231916046,1.0429857525728292e-5,5.155053653005958e-6,2.3653438468919138e-7,7.812097336677585e-14,7.799948704638578e-14,5.5141631548785e-16
0.4927536231884058,1.0e8,1.0e8,88402.53787237019,31.108243931780336,82.6498220976199,47.30729062799435,1294.5741899442867,0.00019333152740348144,1.0430435918543741e-5,5.1552424165888835e-6,2.3655815217994944e-7,7.819003233261508e-14,7.800253488214055e-14,5.515618558670384e-16
0.4938684503901895,1.0e8,1.0e8,88586.9797652318,31.139125177256247,82.6541472627273,47.310246396223334,1296.9689518106609,0.00019347683483279143,1.0433820413992633e-5,5.1585034154076296e-6,2.3656187696072735e-7,7.82012050503374e-14,7.800810663257783e-14,5.516754995326545e-16
0.49498327759197325,1.0e8,1.0e8,88697.87517155732,31.144346383981745,82.84520542492513,47.31351453495398,1297.9406499639658,0.0001934876806409617,1.0434401090450702e-5,5.159059909613434e-6,2.3660484650890601e-7,7.820298493623687e-14,7.801521383025148e-14,5.517803071892602e-16
0.496098104793757,1.0e8,1.0e8,88741.67288434415,31.145662340680822,82.8680077262979,47.36217536887834,1300.132263180873,0.00019354183162698368,1.0442360229465804e-5,5.1596866865540435e-6,2.36619677665158e-7,7.828122040495246e-14,7.803572671306136e-14,5.518558843347201e-16
0.4972129319955407,1.0e8,1.0e8,88948.31554253097,31.147403469396682,82.89852800893958,47.37747740204244,1303.5811763656507,0.00019356745333132412,1.0442723269337897e-5,5.1604832417285555e-6,2.366877253746633e-7,7.828880019081643e-14,7.80483108345826e-14,5.518703118599774e-16
0.4983277591973244,1.0e8,1.0e8,89045.92943004216,31.165091664493143,82.93968823668789,47.393733302029716,1304.3553130082546,0.00019360786887282622,1.044729477982362e-5,5.1617756259482155e-6,2.366984894181372e-7,7.830918217774662e-14,7.805023387626777e-14,5.51883634567266e-16
0.49944258639910816,1.0e8,1.0e8,89429.68108774885,31.235686689567242,82.99052073151657,47.42430967077212,1304.3652422466735,0.00019361309153617778,1.0447572839710125e-5,5.162321944703142e-6,2.3672614161373732e-7,7.831533861626283e-14,7.807955061533151e-14,5.520062005673554e-16
0.5005574136008919,1.0e8,1.0e8,89837.54558901873,31.24069466151758,83.03369137090462,47.43210933640906,1304.690592732335,0.00019363863346986689,1.0449291783483406e-5,5.1655577990028275e-6,2.3675102854976546e-7,7.832344115208418e-14,7.809755408909885e-14,5.521349025617337e-16
0.5016722408026756,1.0e8,1.0e8,90012.35734108913,31.289689831509456,83.11859271663413,47.479321343147966,1305.6817988282137,0.00019370160551322022,1.0449484279766688e-5,5.166170109800042e-6,2.3676510250014928e-7,7.83279993659461e-14,7.810777374369857e-14,5.522346403834994e-16
0.5027870680044593,1.0e8,1.0e8,90111.71282769601,31.289787352182007,83.28776119817319,47.51778487590956,1306.2231621904657,0.00019379914694364484,1.045121750853273e-5,5.167724260032297e-6,2.3678637162214624e-7,7.835156023336252e-14,7.814555849182359e-14,5.522484550622794e-16
0.5039018952062431,1.0e8,1.0e8,90180.0141359227,31.313305923505983,83.33504478703327,47.51795439490481,1306.6435450969186,0.00019382451187124333,1.0456351372885045e-5,5.167790147349709e-6,2.3678907793979929e-7,7.835421003666737e-14,7.814593998310875e-14,5.524453498005282e-16
0.5050167224080268,1.0e8,1.0e8,90308.9050626765,31.33288940554741,83.35380946113251,47.52433116826557,1307.4882887907352,0.00019388307458364547,1.0456519863238955e-5,5.168739372402315e-6,2.3686146040936445e-7,7.835787841484007e-14,7.814891495342383e-14,5.525697922177517e-16
0.5061315496098104,1.0e8,1.0e8,90319.40892527228,31.346953475477253,83.41953769722943,47.53363173067145,1307.8591272534138,0.00019388364405410492,1.0461029832360647e-5,5.169971940333549e-6,2.369205456252091e-7,7.837233269438778e-14,7.816601135822607e-14,5.526007722562148e-16
0.5072463768115942,1.0e8,1.0e8,90376.63015778249,31.361039362853628,83.49333466479388,47.56759183603063,1309.0984475233456,0.00019389249428449287,1.0465002261900749e-5,5.172101959010878e-6,2.3692277063567784e-7,7.839602991758149e-14,7.819562341396243e-14,5.526868949445546e-16
0.5083612040133779,1.0e8,1.0e8,90533.38395850884,31.37049646074984,83.51226815690053,47.57955054515937,1309.4984912631442,0.00019389708518469968,1.0467389306390688e-5,5.172530317275589e-6,2.3692936520261175e-7,7.841762529700651e-14,7.820205251702866e-14,5.529054328233007e-16
0.5094760312151616,1.0e8,1.0e8,90854.98532434291,31.371711174344625,83.52488515206853,47.580298073363394,1310.0938695359566,0.00019392062629376168,1.0471602364777234e-5,5.174326038451461e-6,2.3698587168704228e-7,7.84242929371272e-14,7.820797014964827e-14,5.529992806764709e-16
0.5105908584169454,1.0e8,1.0e8,90921.62995757455,31.38616761288116,83.54862237691856,47.58579211913293,1311.0262784788113,0.00019396268485764862,1.047252536042681e-5,5.176021714593859e-6,2.3698686337581934e-7,7.843783957211744e-14,7.823730172519613e-14,5.530153822032367e-16
0.5117056856187291,1.0e8,1.0e8,90973.32809406535,31.407659602725985,83.58329894236444,47.65009420246209,1312.9792599521215,0.00019398522834051848,1.0474830242467642e-5,5.177896722690991e-6,2.3701790115047903e-7,7.845961559369484e-14,7.82396025524808e-14,5.530567815875984e-16
0.5128205128205128,1.0e8,1.0e8,91120.02304647288,31.411230320792807,83.60731296506486,47.65516244664539,1314.1707437565244,0.00019406507915321064,1.0479050514003866e-5,5.177933864103836e-6,2.370185644483214e-7,7.847749789815743e-14,7.824561178626775e-14,5.530991951863337e-16
0.5139353400222966,1.0e8,1.0e8,91358.10629150497,31.456698643684632,83.74907878136335,47.67583015437696,1316.471361099434,0.00019418233407465254,1.0480405142129002e-5,5.179129729291284e-6,2.3708256410555596e-7,7.848766954528805e-14,7.8271252259381e-14,5.532282253226008e-16
0.5150501672240803,1.0e8,1.0e8,91413.4916558329,31.462304715188246,83.77765989946177,47.706966738461965,1319.5501085715905,0.0001942086175612656,1.0481730563255385e-5,5.18031102597816e-6,2.3710669425278175e-7,7.850407909095545e-14,7.831224553571378e-14,5.53253513200778e-16
0.5161649944258639,1.0e8,1.0e8,91853.17546136153,31.49421288283457,83.79824417699506,47.71000434687924,1319.553794576577,0.00019421486805555247,1.0482374790755262e-5,5.180716116100497e-6,2.3715701460600232e-7,7.851909604894614e-14,7.832951767321878e-14,5.53313146985881e-16
0.5172798216276477,1.0e8,1.0e8,91899.2383139117,31.50351198735765,83.98816763234618,47.710378901425784,1320.3912960860778,0.00019421938702507326,1.0484507229704744e-5,5.181760616637939e-6,2.3719653555200696e-7,7.855438687866783e-14,7.833076061784309e-14,5.533675229711787e-16
0.5183946488294314,1.0e8,1.0e8,91930.41695037,31.53534316829464,84.09455052175917,47.712459525353886,1321.5431410406156,0.0001942327597038004,1.0486638648183685e-5,5.182234673331071e-6,2.3721159677621462e-7,7.856177886925943e-14,7.833429606037342e-14,5.535831985690873e-16
0.5195094760312151,1.0e8,1.0e8,92411.06865035747,31.567336794512112,84.15132035635163,47.72303783916993,1322.7206972743536,0.00019427660957982058,1.04894794660267e-5,5.182322332023543e-6,2.3721361841322236e-7,7.857027618425631e-14,7.836185636399174e-14,5.53769442753454e-16
0.5206243032329989,1.0e8,1.0e8,92642.76487669804,31.58404981540593,84.19292994675087,47.72378849455188,1322.7445208377708,0.00019430551031855326,1.0489722024171771e-5,5.1824261956610414e-6,2.372629776318296e-7,7.858172555340659e-14,7.837537802608918e-14,5.538403848739057e-16
0.5217391304347826,1.0e8,1.0e8,92693.96480566742,31.591308722197212,84.22091145490005,47.72576722938466,1323.199366833714,0.00019434104193808647,1.049229804685455e-5,5.185664841399736e-6,2.3732565909412235e-7,7.859294003285618e-14,7.838047869650164e-14,5.538675135942925e-16
0.5228539576365663,1.0e8,1.0e8,92835.33991775275,31.618459638191524,84.23228810866989,47.72732900423585,1324.0338693781578,0.00019434276939533284,1.049335797658857e-5,5.186047957337431e-6,2.3732742915937643e-7,7.861116755755973e-14,7.840540159381553e-14,5.54046074031396e-16
0.5239687848383501,1.0e8,1.0e8,92859.43244217438,31.677905162056867,84.29353338111535,47.7508845098026,1324.3353212946379,0.00019435257565932794,1.0494100113174298e-5,5.187270460711749e-6,2.3733265911977181e-7,7.861252552531627e-14,7.84308609354146e-14,5.541203456526728e-16
0.5250836120401338,1.0e8,1.0e8,92976.02713553778,31.683823669468065,84.30174603732554,47.775593718353576,1324.7165712318802,0.00019437039155420814,1.0495364944501299e-5,5.187371568613074e-6,2.3735914595689135e-7,7.861747128696815e-14,7.844236555340192e-14,5.545684992496756e-16
0.5261984392419174,1.0e8,1.0e8,93863.93954701853,31.73375701448629,84.30269078226821,47.80687591684713,1324.8650841546767,0.00019438511561888265,1.0495682974491229e-5,5.187979905708438e-6,2.3736139616279763e-7,7.863078813804071e-14,7.845322646064628e-14,5.545870089625104e-16
0.5273132664437012,1.0e8,1.0e8,93985.84936653235,31.7412042902844,84.3034485736486,47.81836258104534,1325.2358773898295,0.0001944404093003707,1.0496729337576255e-5,5.189823619630863e-6,2.3736962928639554e-7,7.864025319490055e-14,7.847146962152686e-14,5.546974455416697e-16
0.5284280936454849,1.0e8,1.0e8,94137.12954189269,31.74172251471427,84.32675786671551,47.81965297943627,1326.7781873925212,0.00019446125991480362,1.050027781773739e-5,5.1910784738054854e-6,2.374303279662297e-7,7.86434492399391e-14,7.847178818972553e-14,5.547990493683962e-16
0.5295429208472687,1.0e8,1.0e8,94280.4180002187,31.778368195690256,84.36314326880161,47.85580126217283,1326.8620841021495,0.000194498855879987,1.0501101358425601e-5,5.192511870842234e-6,2.374588756803934e-7,7.864377557630418e-14,7.847336166501819e-14,5.548179082903055e-16
0.5306577480490524,1.0e8,1.0e8,94583.0813200137,31.811002598381922,84.36502534281453,47.860371683296805,1328.7985560646432,0.00019453912218694822,1.0501805219197943e-5,5.193076146686788e-6,2.3753193325001353e-7,7.867221343730981e-14,7.847859687332342e-14,5.548443032075181e-16
0.5317725752508361,1.0e8,1.0e8,95048.7140826541,31.82701442383859,84.38602316908245,47.861542099743225,1329.5328679332672,0.0001945632299080165,1.0501866022965127e-5,5.193478702903742e-6,2.375343169242831e-7,7.867337139750874e-14,7.849406067298406e-14,5.54939694247912e-16
0.5328874024526199,1.0e8,1.0e8,95077.25963870264,31.891490596231137,84.40465940397445,47.86656574812713,1330.241829783095,0.00019457048104121937,1.0502791068969838e-5,5.193520281182441e-6,2.3753693424047084e-7,7.867901797260675e-14,7.849510837306151e-14,5.55015905798633e-16
0.5340022296544036,1.0e8,1.0e8,95622.7472508081,31.904967289037483,84.64588069327921,47.87846282141878,1331.94326704977,0.00019471788395248216,1.05041425219263e-5,5.196431014369302e-6,2.3755550709298563e-7,7.868647069844655e-14,7.850931942890563e-14,5.550310191368578e-16
0.5351170568561873,1.0e8,1.0e8,95751.79468749452,31.91707953535134,84.78465685493033,47.88421071278142,1332.3079375188254,0.0001947703824664835,1.0507863038693597e-5,5.197054518215339e-6,2.3756760291913508e-7,7.869561090382238e-14,7.855082939804231e-14,5.550725155569598e-16
0.5362318840579711,1.0e8,1.0e8,96130.73471991658,31.926958040828655,84.79951331470555,47.916421334743056,1333.3796272171444,0.0001948144236744965,1.0514282630046053e-5,5.197607969124434e-6,2.3759522098371093e-7,7.870219761055148e-14,7.856195780059377e-14,5.551935542058318e-16
0.5373467112597548,1.0e8,1.0e8,96251.92216624228,31.954961695307933,84.82342933460079,47.93196168995965,1335.2310769676933,0.0001948268878802586,1.0516118910895752e-5,5.19883495405144e-6,2.3759606930066082e-7,7.871019395604814e-14,7.856287237017896e-14,5.552946800015348e-16
0.5384615384615384,1.0e8,1.0e8,96476.94028151168,31.965325237085743,84.87791228873544,47.94253412391327,1335.51415975196,0.0001948748838157039,1.0524174827272274e-5,5.200751217741287e-6,2.3760366495617366e-7,7.871809268496957e-14,7.85676579467451e-14,5.556087067866631e-16
0.5395763656633222,1.0e8,1.0e8,96494.51160765075,31.98064997141578,84.90917995442472,47.96372730225081,1337.2463867322342,0.00019489550249717852,1.052706967197946e-5,5.200821032232599e-6,2.3760931326415704e-7,7.87215549641393e-14,7.858700066022528e-14,5.556581888870044e-16
0.5406911928651059,1.0e8,1.0e8,96747.41751385335,32.010199623740306,84.98660378266099,47.964933082904764,1337.7662192218434,0.00019490759547113697,1.0532426913357936e-5,5.201083754513525e-6,2.376413402260037e-7,7.873312693304064e-14,7.859146133046127e-14,5.557642967252662e-16
0.5418060200668896,1.0e8,1.0e8,97100.78827816641,32.012418685915655,85.06743560877854,47.97282887469969,1340.3045608626228,0.00019492643800786053,1.0534541237857706e-5,5.202203955650336e-6,2.376550372924834e-7,7.873415334682993e-14,7.86033440202383e-14,5.558404181097658e-16
0.5429208472686734,1.0e8,1.0e8,97470.62940444716,32.06899087153079,85.0722112576071,47.97438575498679,1341.2188927333957,0.00019496169437818026,1.0535936723197835e-5,5.202371438315766e-6,2.3771141622871748e-7,7.874315316024382e-14,7.861687566354305e-14,5.560705101998141e-16
0.5440356744704571,1.0e8,1.0e8,97974.81879238794,32.086496108166074,85.13442863149614,48.02386036127488,1343.1842959276823,0.00019496581272704526,1.0540183621250951e-5,5.204446213240017e-6,2.37715895911052e-7,7.87632923952759e-14,7.867229610673957e-14,5.562235690644389e-16
0.5451505016722408,1.0e8,1.0e8,98132.05862360177,32.08863874241796,85.25075566655347,48.037068176266565,1344.3989011655449,0.00019498795749881958,1.0545122695195975e-5,5.206460515836854e-6,2.377435464928521e-7,7.881130885553081e-14,7.867932103827963e-14,5.564224413492406e-16
0.5462653288740246,1.0e8,1.0e8,98134.41799325608,32.1126106389419,85.25557561047351,48.05384995962009,1345.0632338565438,0.00019501875992635438,1.0549961357399149e-5,5.207750107415307e-6,2.3775176562765273e-7,7.884203484947378e-14,7.870476014614853e-14,5.566353491054984e-16
0.5473801560758083,1.0e8,1.0e8,98143.6590934907,32.12072487189358,85.29067798815052,48.07096065642407,1345.2355329915576,0.00019509809500040698,1.0552584971009139e-5,5.209158566467077e-6,2.3778976107723751e-7,7.886614548691105e-14,7.870999738234084e-14,5.566819523381404e-16
0.5484949832775919,1.0e8,1.0e8,98516.60606490119,32.13087140822686,85.36072466407393,48.07932442999351,1345.682407669593,0.0001951189755134724,1.0552712959549734e-5,5.210392163709687e-6,2.3779247962500693e-7,7.88823392231664e-14,7.874737994008382e-14,5.567963858180228e-16
0.5496098104793757,1.0e8,1.0e8,98864.0404241707,32.133780604558844,85.37366071903915,48.08723579102128,1345.9754504289936,0.00019513481846622762,1.0555485296901868e-5,5.211215956284599e-6,2.3787000051167304e-7,7.8891027449764e-14,7.875649396811786e-14,5.568724297382102e-16
0.5507246376811594,1.0e8,1.0e8,99201.0744277554,32.13712144960905,85.38332211137566,48.120189035267614,1346.5372777459306,0.00019514101620825023,1.0556138716028981e-5,5.211270037336805e-6,2.3790878755932268e-7,7.894095374308232e-14,7.877434513459984e-14,5.56988128014883e-16
0.5518394648829431,1.0e8,1.0e8,99213.1716238681,32.14424412786645,85.39215536749734,48.13093218222427,1346.5636725723177,0.00019519044060859307,1.0558622615731359e-5,5.211983018629543e-6,2.379199478628496e-7,7.89526060524596e-14,7.878931795551033e-14,5.570278234133981e-16
0.5529542920847269,1.0e8,1.0e8,99686.62759082229,32.14930498913498,85.49180850482485,48.15369857817942,1349.6126508876905,0.00019521532091111788,1.0562383701693092e-5,5.212949457031919e-6,2.379237970728286e-7,7.895638000825948e-14,7.881578021602208e-14,5.573111207427729e-16
0.5540691192865106,1.0e8,1.0e8,99822.68180158414,32.15764282631241,85.50846845938925,48.15825872674428,1354.950622912118,0.00019522202680406802,1.0569936792463685e-5,5.214259121925753e-6,2.3799041405278108e-7,7.900188851959615e-14,7.883899315944172e-14,5.5745540189066375e-16
0.5551839464882943,1.0e8,1.0e8,99874.13026174835,32.16910231690463,85.55337480575274,48.17184783818489,1356.5389390585053,0.00019527775858285514,1.0571160342079067e-5,5.2151532189530755e-6,2.3804215993778062e-7,7.906138050759849e-14,7.88563479526419e-14,5.575164932383419e-16
0.5562987736900781,1.0e8,1.0e8,99901.6857896808,32.18239321194883,85.98475532245097,48.22026528837399,1357.4781181096394,0.00019530592226660518,1.0572687899833851e-5,5.215381771343838e-6,2.3804316351863456e-7,7.907292595539989e-14,7.886983050771304e-14,5.575831940124835e-16
0.5574136008918618,1.0e8,1.0e8,100038.07463303316,32.186338145547516,86.05995768508939,48.223119381571834,1361.9900664030918,0.00019533065834845327,1.0573987871704283e-5,5.222694165073994e-6,2.380767333115015e-7,7.907616530276307e-14,7.888199886650576e-14,5.576236885117323e-16
0.5585284280936454,1.0e8,1.0e8,100078.77339840867,32.201665091448845,86.10439495760917,48.22743475568146,1363.6343816079907,0.00019536912215839633,1.0574481836696643e-5,5.222881769273864e-6,2.380969013692902e-7,7.908742220120415e-14,7.889064600588874e-14,5.576293693520676e-16
0.5596432552954292,1.0e8,1.0e8,100306.27622124532,32.23217025241849,86.15053079005845,48.247922311627214,1363.7222010670678,0.00019538306207000006,1.0574867997320992e-5,5.223757998371764e-6,2.381025892620045e-7,7.909334224015537e-14,7.890095988625607e-14,5.578180721697777e-16
0.5607580824972129,1.0e8,1.0e8,100502.91792152714,32.25839271081601,86.27899142083416,48.259196432055525,1365.7377446972332,0.0001953863051888149,1.0575603666062065e-5,5.224031094886319e-6,2.3811288887196613e-7,7.910288897535368e-14,7.890834034394711e-14,5.578289263962804e-16
0.5618729096989966,1.0e8,1.0e8,101056.73422596633,32.26952815715677,86.29057923066605,48.264083000008924,1366.5900458078243,0.00019541385080207874,1.0579488646770336e-5,5.227086200781557e-6,2.381367015421985e-7,7.910452038292733e-14,7.89180993272088e-14,5.578897225542543e-16
0.5629877369007804,1.0e8,1.0e8,101307.13417055662,32.2896768476176,86.32962177927189,48.29627869766217,1368.3936651251474,0.00019554424034774032,1.0580128932150191e-5,5.2274225233344296e-6,2.3815083103110495e-7,7.910767669503287e-14,7.893695025667332e-14,5.580878269014251e-16
0.5641025641025641,1.0e8,1.0e8,101424.25564964708,32.30624372309298,86.40774472953444,48.32262488564633,1369.289649719882,0.00019556169540170523,1.0589906871086416e-5,5.2318922441194995e-6,2.3815587385343635e-7,7.91120240655487e-14,7.895643113466579e-14,5.585124328431809e-16
0.5652173913043478,1.0e8,1.0e8,102000.03604772748,32.307002491415844,86.44159316770109,48.33260848584297,1369.8803978572587,0.00019556287432631657,1.0595198025128104e-5,5.232204425094457e-6,2.3819106495873564e-7,7.911987994596529e-14,7.896724469306076e-14,5.587092202813398e-16
0.5663322185061316,1.0e8,1.0e8,102135.95509220143,32.3643746769515,86.57340912877883,48.35570115472871,1376.0056781994624,0.00019564414860859158,1.0595296678361661e-5,5.232969200356122e-6,2.3819252820218094e-7,7.914575970443154e-14,7.897825728641435e-14,5.587978911706907e-16
0.5674470457079153,1.0e8,1.0e8,102270.8564119249,32.39577509759202,86.6312755992069,48.362127649323284,1376.5309611013515,0.00019564696247358258,1.0599693893062788e-5,5.233983825383594e-6,2.382065230964855e-7,7.914827455597915e-14,7.898294033431031e-14,5.588041864153809e-16
0.568561872909699,1.0e8,1.0e8,102328.51059791235,32.43270392069913,86.8966295185882,48.3724368209159,1376.7091438689351,0.00019567533997100157,1.0611751318524492e-5,5.234370051467805e-6,2.3827101314104078e-7,7.916908001826488e-14,7.898955283519133e-14,5.589877510338474e-16
0.5696767001114827,1.0e8,1.0e8,102602.99819698888,32.43904713813823,86.91624489521189,48.38843757897178,1380.2904237148703,0.00019568445152782392,1.0611958261089513e-5,5.23722967823259e-6,2.382948662719412e-7,7.917353466416055e-14,7.899592774453535e-14,5.590139920600475e-16
0.5707915273132664,1.0e8,1.0e8,102630.84546358735,32.456691806249175,86.9302912954672,48.39848595136909,1380.5905256224946,0.00019570885169985314,1.0614145121139261e-5,5.239446577949201e-6,2.3830616709099266e-7,7.917584399661714e-14,7.905370840127064e-14,5.590713736810291e-16
0.5719063545150501,1.0e8,1.0e8,102876.05372166565,32.50780002507026,87.0023396759491,48.417505851570816,1383.3503052979577,0.0001957682647540311,1.0618684688267872e-5,5.239469332373362e-6,2.3834980134712488e-7,7.920274492931822e-14,7.905979482340321e-14,5.590895181087848e-16
0.5730211817168339,1.0e8,1.0e8,103142.8098614092,32.53181937318862,87.02127654639443,48.41769256930361,1383.6987553108377,0.0001957734781010128,1.0619135983330063e-5,5.239546147020468e-6,2.3836099320881752e-7,7.920291216376916e-14,7.907276018721234e-14,5.59132914878016e-16
0.5741360089186176,1.0e8,1.0e8,103523.34510327496,32.55029363652181,87.081017866484,48.42187381004962,1384.0011837927495,0.00019577718030573947,1.0622795190127955e-5,5.239702766462966e-6,2.383653311526839e-7,7.920807997328763e-14,7.908604470466056e-14,5.594365849215021e-16
0.5752508361204013,1.0e8,1.0e8,104092.46509544298,32.60856810282949,87.11406996263545,48.42889220464963,1386.1099809865023,0.00019584526505148444,1.0627550506273574e-5,5.2397171166492624e-6,2.3836548545057022e-7,7.922097958332613e-14,7.908950909226908e-14,5.594679840921334e-16
0.5763656633221851,1.0e8,1.0e8,105121.81658427852,32.60980513444126,87.20174791275905,48.43321906782535,1386.6204125159454,0.00019594812626420183,1.0631463525092977e-5,5.239943421052362e-6,2.3837536573178757e-7,7.923076005390132e-14,7.909572030891099e-14,5.595656596463029e-16
0.5774804905239688,1.0e8,1.0e8,105499.72515969095,32.612684786972466,87.20636388875091,48.46636454659886,1388.8121132142116,0.00019595942412585393,1.0631907545666109e-5,5.2429789193511815e-6,2.3840932426910487e-7,7.923808998979456e-14,7.912130902283103e-14,5.599195092346256e-16
0.5785953177257525,1.0e8,1.0e8,105581.43373084933,32.6242141348979,87.23837923960825,48.493105899507896,1389.2968200048456,0.00019599009062378931,1.0636110988463125e-5,5.246792758238575e-6,2.384141984042338e-7,7.929582878017583e-14,7.912338034165279e-14,5.602796145562e-16
0.5797101449275363,1.0e8,1.0e8,105597.11823669395,32.653832790031075,87.24036837785066,48.53312226507316,1390.4107424911724,0.00019602245800112307,1.0637267684437416e-5,5.246865143970308e-6,2.3841477666200955e-7,7.930561275194884e-14,7.91309514315167e-14,5.603130019622445e-16
0.5808249721293199,1.0e8,1.0e8,105897.69413644417,32.717844885550086,87.28929056619543,48.55249847191522,1391.54167045505,0.0001961086831439892,1.0637579856511651e-5,5.247041962934885e-6,2.3841616749455697e-7,7.930933684014129e-14,7.913762810043511e-14,5.606214440038094e-16
0.5819397993311036,1.0e8,1.0e8,106459.95323408666,32.796614775548086,87.44728011580791,48.60206803390023,1393.880014135323,0.00019611996728259525,1.0640894611626127e-5,5.248442433146537e-6,2.384429905313171e-7,7.932838459423543e-14,7.914917361158947e-14,5.607546719425511e-16
0.5830546265328874,1.0e8,1.0e8,107531.2733134091,32.827848391538836,87.61090316737759,48.63170207828815,1399.8741272553716,0.00019623102846077486,1.0642082611350156e-5,5.252258743554474e-6,2.384569301546998e-7,7.934528398395871e-14,7.916492730773994e-14,5.607836140973886e-16
0.5841694537346711,1.0e8,1.0e8,108788.9143625984,32.83127277027303,87.62709370156614,48.646140124983525,1400.9873442011435,0.00019624616689666719,1.0642663143894436e-5,5.2531163536956665e-6,2.3849236981746883e-7,7.934638155832363e-14,7.919714385381687e-14,5.608746893490103e-16
0.5852842809364549,1.0e8,1.0e8,108872.1459093654,32.84745637279522,87.88733332571076,48.649497605776695,1403.051709751215,0.00019626037055040234,1.0645041816593493e-5,5.2539671026520615e-6,2.384956223498727e-7,7.936485839046694e-14,7.921259498296202e-14,5.610161338005846e-16
0.5863991081382386,1.0e8,1.0e8,108979.21169739343,32.875141258137965,87.89702844469322,48.681699045608255,1403.2051141792792,0.0001962651674762124,1.0656324886419709e-5,5.2539919099437855e-6,2.385468598546271e-7,7.936864804754151e-14,7.922216612513339e-14,5.610181267000307e-16
0.5875139353400223,1.0e8,1.0e8,109218.98388986514,32.94001976477199,87.93210776989709,48.687723533041805,1403.3342593603666,0.0001962781426790572,1.0660771078457898e-5,5.2551789583226495e-6,2.3856835465642243e-7,7.938841370811022e-14,7.923352526763278e-14,5.611134116106136e-16
0.5886287625418061,1.0e8,1.0e8,109312.70085935807,32.9517083615638,87.95136372261575,48.69278714761413,1403.9076278955356,0.00019637030703007654,1.066179562721622e-5,5.2563015148453086e-6,2.386141670485701e-7,7.94125032726098e-14,7.925756481994772e-14,5.613160878442709e-16
0.5897435897435898,1.0e8,1.0e8,111035.50661529845,33.001884260891416,88.09768803269515,48.72800840727728,1405.0250036087,0.00019641242340727593,1.066324256358558e-5,5.256389392864539e-6,2.3864294847023963e-7,7.941639198026156e-14,7.925758006280436e-14,5.615293460757076e-16
0.5908584169453734,1.0e8,1.0e8,111046.74075365029,33.03675925838335,88.30053357209269,48.74358796850149,1405.5111583243397,0.0001964146965662026,1.0665042459612925e-5,5.259124266016114e-6,2.3875608659583987e-7,7.944852663683214e-14,7.927005699771924e-14,5.617729055803056e-16
0.5919732441471572,1.0e8,1.0e8,112473.47612625713,33.04988816190828,88.3406234610887,48.812619569840194,1405.8121850846426,0.00019646118814094238,1.0668426294559643e-5,5.259837162098984e-6,2.387576967497085e-7,7.94596857063461e-14,7.927158478314436e-14,5.620274121084621e-16
0.5930880713489409,1.0e8,1.0e8,113204.33563150192,33.07268136625072,88.34132011121247,48.81343488856433,1407.6618091997318,0.00019650661827698196,1.0671055819709496e-5,5.262526373144297e-6,2.388085592126902e-7,7.947792632438971e-14,7.92846620105721e-14,5.62075482632266e-16
0.5942028985507246,1.0e8,1.0e8,113810.66679443553,33.0850414772224,88.41419290819293,48.85360229718567,1410.916523335057,0.00019656488847037364,1.0682538870526821e-5,5.263861001874111e-6,2.3881377672096394e-7,7.948058039982715e-14,7.928511508433846e-14,5.622389341086174e-16
0.5953177257525084,1.0e8,1.0e8,113841.32725986667,33.12581303404012,88.50917803308113,48.858960805975705,1411.4898565028554,0.00019658276257060505,1.0684147315783661e-5,5.264486729639918e-6,2.3881393194364597e-7,7.949912609418384e-14,7.931210358631016e-14,5.622555661319423e-16
0.5964325529542921,1.0e8,1.0e8,115784.38031869075,33.145922307037345,88.77932781517598,48.889268379662575,1413.7279990875109,0.00019658957410773257,1.06874678071084e-5,5.26454323791925e-6,2.388226872717105e-7,7.950048232238101e-14,7.931337915614411e-14,5.623035184149468e-16
0.5975473801560758,1.0e8,1.0e8,119061.69861575213,33.19161601834464,88.83001652612748,48.91270358859191,1415.7121344250666,0.00019660751751105632,1.0690641362494283e-5,5.265177065756653e-6,2.388479850040966e-7,7.951362660799048e-14,7.932576688918601e-14,5.624016709125067e-16
0.5986622073578596,1.0e8,1.0e8,119994.13296087847,33.201644172606684,88.83354964892074,48.91738906632994,1417.4631998426096,0.00019667351732418874,1.0691655224344514e-5,5.265751861491361e-6,2.388588060152863e-7,7.952169371395444e-14,7.932927555980556e-14,5.625021429170364e-16
0.5997770345596433,1.0e8,1.0e8,122819.87370610952,33.212602061329044,88.88562391510418,48.98334249168077,1418.1414180031709,0.00019669201870503567,1.0692275666922415e-5,5.266545431442123e-6,2.388724626746707e-7,7.955380326441271e-14,7.934899423382747e-14,5.625313893901801e-16
0.600891861761427,1.0e8,1.0e8,123135.04033091514,33.244315226790626,88.89647673329124,48.990157503459216,1418.9075961701376,0.00019669556071197152,1.0693325479397592e-5,5.266864255869654e-6,2.3888032152549827e-7,7.95542158397248e-14,7.936890882049217e-14,5.626068920001487e-16
0.6020066889632107,1.0e8,1.0e8,123890.04337898594,33.268967042919435,88.90113052020318,48.99342527077721,1420.6077048046566,0.00019675288450718523,1.0698842379415263e-5,5.267218910532983e-6,2.388810092622186e-7,7.957662081200913e-14,7.937950005003359e-14,5.626724922670001e-16
0.6031215161649944,1.0e8,1.0e8,125716.98458614407,33.27503245050793,89.02177115093329,49.00608833523857,1421.9694830071535,0.00019676486046710085,1.0699338616459959e-5,5.26921084583554e-6,2.389038075618667e-7,7.957675023290188e-14,7.938280151040716e-14,5.627263606826233e-16
0.6042363433667781,1.0e8,1.0e8,126706.46574654544,33.2968841494508,89.35652836982278,49.00918932271012,1422.0116402178564,0.0001967845827033806,1.0701357903910113e-5,5.2698164116862105e-6,2.390164083478646e-7,7.957675495901255e-14,7.940017226991734e-14,5.629896301042614e-16
0.6053511705685619,1.0e8,1.0e8,128113.95750430286,33.30452018613102,89.51496542455891,49.04016788078256,1423.6562655330972,0.00019680907349845325,1.070283389146659e-5,5.2714311032733e-6,2.3902810684354143e-7,7.958998574956566e-14,7.940220224525072e-14,5.629903349685764e-16
0.6064659977703456,1.0e8,1.0e8,128451.78147402052,33.305048434948326,89.79086891453241,49.042703373996126,1423.8331452097889,0.0001968277510859272,1.0705451132284427e-5,5.276221744745077e-6,2.390413224101835e-7,7.959407602281435e-14,7.941336554334581e-14,5.629972255548823e-16
0.6075808249721293,1.0e8,1.0e8,130933.18676037816,33.32610380515294,89.89539643861595,49.04741273894045,1430.655515562114,0.00019687229706077624,1.0710297898666556e-5,5.277245086541723e-6,2.390513697547427e-7,7.960054524968957e-14,7.943009897606439e-14,5.632338591624236e-16
0.6086956521739131,1.0e8,1.0e8,133538.34661328344,33.35042481529029,89.89594161894213,49.07966911129505,1433.1328953083737,0.00019695952501190073,1.071061970800609e-5,5.279037200511437e-6,2.3906517076182925e-7,7.961143429803839e-14,7.945168996244405e-14,5.632446002982855e-16
0.6098104793756968,1.0e8,1.0e8,133587.52923608903,33.355367615993174,89.89718864585615,49.10261858019924,1436.267236532917,0.00019700598155915968,1.0718802381014709e-5,5.2798634647948e-6,2.390981279988807e-7,7.961233196559303e-14,7.946896405841805e-14,5.633194865195552e-16
0.6109253065774805,1.0e8,1.0e8,134218.78441076653,33.35848422255536,89.92825789857321,49.12056798092375,1436.9485634811192,0.00019702464067929853,1.0719503875780484e-5,5.280154922210484e-6,2.391082470590545e-7,7.962553440069616e-14,7.948016101044301e-14,5.633367193009063e-16
0.6120401337792643,1.0e8,1.0e8,136757.15319473972,33.396287445983816,89.95656450178159,49.12873701201828,1439.9040326993313,0.0001970277192401841,1.0719906278454177e-5,5.28123863774372e-6,2.3913628108819145e-7,7.962956215712884e-14,7.950305857266389e-14,5.633780580897772e-16
0.6131549609810479,1.0e8,1.0e8,137448.7327493328,33.41465479533633,89.97196433051711,49.15903950236351,1444.2571109155615,0.0001970638847216163,1.072093167962055e-5,5.283719182429502e-6,2.391854273147821e-7,7.963937592206812e-14,7.95349816217455e-14,5.633806403455312e-16
0.6142697881828316,1.0e8,1.0e8,138554.6390827991,33.450720346384685,90.36784424386455,49.16792485885881,1445.6508584458418,0.00019710975524340362,1.073044360021319e-5,5.2868066073243855e-6,2.392094077319454e-7,7.964174562049287e-14,7.95378974352707e-14,5.635676916757589e-16
0.6153846153846154,1.0e8,1.0e8,138583.04888450637,33.48674311792156,90.38056314096677,49.191245483013354,1445.8020166039216,0.00019713149002722276,1.074870763395798e-5,5.287831884792484e-6,2.3920989436296433e-7,7.964409600024552e-14,7.958226548656277e-14,5.635702618230648e-16
0.6164994425863991,1.0e8,1.0e8,138601.16941539492,33.494144695283154,90.39858411468005,49.22086528170615,1448.6474706346164,0.00019714161685796324,1.0750337327960251e-5,5.289700015189534e-6,2.392263568027451e-7,7.964973553531893e-14,7.959126080740233e-14,5.637274953189465e-16
0.6176142697881828,1.0e8,1.0e8,139538.53580767292,33.52818560995023,90.40180102685783,49.22654847520358,1449.663122886611,0.00019715321676175765,1.0750448680278326e-5,5.293957838013563e-6,2.3922730246385415e-7,7.966909234428489e-14,7.959789721291102e-14,5.637883031361667e-16
0.6187290969899666,1.0e8,1.0e8,140136.42494711495,33.54120545794122,90.42698563837716,49.25133829712834,1449.6856218339562,0.00019716034206874956,1.0752761365096748e-5,5.296248657244762e-6,2.392400010768784e-7,7.967053273931216e-14,7.961285059918808e-14,5.638125390714663e-16
0.6198439241917503,1.0e8,1.0e8,140145.5051343776,33.57127583780252,90.4370796177199,49.25239896654477,1455.4077640134717,0.00019725978921370126,1.0755875140595319e-5,5.29760766744328e-6,2.392445940010203e-7,7.970004589380504e-14,7.962227602575386e-14,5.638571275610734e-16
0.620958751393534,1.0e8,1.0e8,143699.10650521662,33.57934074801456,90.44636428728295,49.301641376228176,1456.3046473358977,0.00019729693956098478,1.0763846097406706e-5,5.297888055342829e-6,2.392485045704405e-7,7.971258951278039e-14,7.962996879194664e-14,5.638829082861481e-16
0.6220735785953178,1.0e8,1.0e8,143760.18192201285,33.60758772062928,90.47067674005223,49.31082836042971,1456.9929633504978,0.00019731015534057354,1.0766238203600772e-5,5.297976226842742e-6,2.3924962637024773e-7,7.971321443634532e-14,7.964945357698402e-14,5.63886594485325e-16
0.6231884057971014,1.0e8,1.0e8,143866.352702521,33.622541954156134,90.48248989159313,49.34074419867172,1457.1879079441742,0.0001973162914703397,1.0795526102439788e-5,5.298299966869264e-6,2.392527719930268e-7,7.97268743938009e-14,7.965605430414118e-14,5.638976939985622e-16
0.6243032329988851,1.0e8,1.0e8,145908.79863123863,33.62382774782505,90.4859815583828,49.34826349376065,1457.33417263423,0.00019731821709015096,1.0795894510510731e-5,5.2987439345290476e-6,2.392584279247792e-7,7.973809080295384e-14,7.96566564283458e-14,5.639492557815761e-16
0.6254180602006689,1.0e8,1.0e8,147756.6382197695,33.62543452446771,90.49731028262613,49.368366329141075,1459.4867463828557,0.00019732240911321,1.0796197999140375e-5,5.2999581901096385e-6,2.392826884790327e-7,7.975926813971797e-14,7.967737044027265e-14,5.639556289532653e-16
0.6265328874024526,1.0e8,1.0e8,150983.18391234562,33.64323833754535,90.56630938026557,49.37252345112227,1459.6348851289304,0.00019733079162876027,1.0796601064885546e-5,5.300543724121524e-6,2.3929332248140795e-7,7.976241601721529e-14,7.969144641166504e-14,5.639770194058216e-16
0.6276477146042363,1.0e8,1.0e8,154766.7677021251,33.715813084284726,90.62408213231049,49.38307428390557,1459.7401890346734,0.00019733353421564492,1.0798316685108029e-5,5.303712396718792e-6,2.3932223201700683e-7,7.978550679749212e-14,7.970698588995265e-14,5.6397840375819285e-16
0.6287625418060201,1.0e8,1.0e8,156909.22590245595,33.74854047851559,91.19694296191676,49.38419140276512,1460.5628236891155,0.00019748966500729117,1.080606182061751e-5,5.304308169377815e-6,2.3932518587677854e-7,7.981334322582889e-14,7.972145908827093e-14,5.640313660941971e-16
0.6298773690078038,1.0e8,1.0e8,157248.6732640242,33.76150702247062,91.27558368194278,49.4410844940977,1460.6570017600225,0.00019754848153105223,1.0806442858548327e-5,5.305637174033566e-6,2.3935825262117543e-7,7.982759616122988e-14,7.972323165773109e-14,5.640762724314764e-16
0.6309921962095875,1.0e8,1.0e8,179933.49104259082,33.776994362004906,91.37615361170462,49.441936571860275,1461.3860533121826,0.00019757868044853325,1.0807788228136041e-5,5.30583397714232e-6,2.3936051039401764e-7,7.98682009472318e-14,7.973815540562047e-14,5.642648864735367e-16
0.6321070234113713,1.0e8,1.0e8,191592.25182064777,33.78111558581672,91.60453111122008,49.46601063211755,1461.908549526544,0.00019776552928613288,1.0808739711697842e-5,5.313521079274752e-6,2.393884875605886e-7,7.987429353546093e-14,7.974739377137027e-14,5.642928784589241e-16
0.633221850613155,1.0e8,1.0e8,191749.7861953093,33.82039363349586,91.71236240315463,49.4784387116722,1462.104044132268,0.00019778263571330616,1.080888136617519e-5,5.32099086079108e-6,2.393988413097886e-7,7.988853194455714e-14,7.975169828690162e-14,5.643975827617676e-16
0.6343366778149386,1.0e8,1.0e8,203350.68022864207,33.83412475873864,91.74680525612247,49.478573519437425,1464.4664106216796,0.00019780381435763566,1.0809109852064168e-5,5.322565054887156e-6,2.3946641517357085e-7,7.989824453602986e-14,7.975760754338331e-14,5.644503627763702e-16
0.6354515050167224,1.0e8,1.0e8,213471.4419190468,33.87676321429964,91.82001697830077,49.493781641204386,1468.0536377240226,0.00019781829087578385,1.080971428373937e-5,5.3253345853755685e-6,2.3951238822964173e-7,7.991541197365265e-14,7.976719278294937e-14,5.644657103915256e-16
0.6365663322185061,1.0e8,1.0e8,261748.01142625354,33.91027337760342,91.83366414128534,49.49988923490646,1470.2187552954251,0.0001978499843533621,1.0811861647850221e-5,5.326531803329848e-6,2.395157936073516e-7,7.991542652887981e-14,7.981664083337757e-14,5.646042642581112e-16
0.6376811594202898,1.0e8,1.0e8,334519.60641717876,33.925275741040146,91.90747156599014,49.53244132536774,1471.2865126040892,0.00019785335898564086,1.0817063304607089e-5,5.326951048995706e-6,2.395242548980858e-7,7.993049052656099e-14,7.982138369769056e-14,5.6463059457585065e-16
0.6387959866220736,1.0e8,1.0e8,360156.1124115592,33.95772326202331,92.0908921106319,49.56007429735233,1472.5754835706941,0.00019787998811545408,1.0817707748357143e-5,5.333250381739673e-6,2.395451608283483e-7,7.99391640340291e-14,7.982313682347362e-14,5.646317961749186e-16
0.6399108138238573,1.0e8,1.0e8,379437.33257893857,34.01779094692023,92.09804636774692,49.56726489760245,1472.6480628354093,0.00019797217187602042,1.0822038831855745e-5,5.33941770512626e-6,2.3954733567116833e-7,7.994405790697029e-14,7.982435445491164e-14,5.647186390023769e-16
0.6410256410256411,1.0e8,1.0e8,446682.3871936714,34.05514227514298,92.28235674628438,49.570609363322006,1472.7881176471617,0.0001979767401018176,1.0822437120949118e-5,5.339525691510068e-6,2.395610048730433e-7,7.997428035352968e-14,7.98256862915948e-14,5.650674850957476e-16
0.6421404682274248,1.0e8,1.0e8,450081.2295614643,34.089393757975955,92.3322969638761,49.5963574794664,1479.1338759689068,0.00019813774843998743,1.0824920661805178e-5,5.341529763490301e-6,2.395979109202372e-7,7.99746531643411e-14,7.983505539712112e-14,5.652276259412697e-16
0.6432552954292085,1.0e8,1.0e8,453867.2178265429,34.113149187821236,92.36623813502598,49.61535459484715,1479.5141037814305,0.00019817338711962022,1.0826077933376531e-5,5.342857819864484e-6,2.396909631554798e-7,7.998009436768751e-14,7.984900119974467e-14,5.653203019346949e-16
0.6443701226309922,1.0e8,1.0e8,456758.6903454303,34.13898343646462,92.41216748757931,49.72561281697232,1480.0263021590986,0.00019818368353504163,1.0826258341055126e-5,5.3430096133270085e-6,2.3972716986136924e-7,7.998055511371086e-14,7.985098484775242e-14,5.654522857655461e-16
0.6454849498327759,1.0e8,1.0e8,460814.4488575095,34.19348218926613,92.43026840781705,49.74120131023541,1482.4101518581842,0.0001981928458634084,1.0826824012711288e-5,5.343040794688821e-6,2.3974884425052794e-7,8.001016355407734e-14,7.986133770146773e-14,5.654692536763256e-16
0.6465997770345596,1.0e8,1.0e8,461256.88298853853,34.22802692633088,92.43757879581773,49.80822975268932,1483.098378942881,0.00019826346429918632,1.082783372473147e-5,5.343443115395359e-6,2.398147990812112e-7,8.002790054729145e-14,7.987626764109029e-14,5.65498279477586e-16
0.6477146042363434,1.0e8,1.0e8,461336.64253094315,34.26747860287864,92.50187381015097,49.81251746341001,1483.5533200703196,0.00019827957720508328,1.0830608950114456e-5,5.3448631170653505e-6,2.3981570703420227e-7,8.005130809877246e-14,7.987632115169287e-14,5.656593820490461e-16
0.6488294314381271,1.0e8,1.0e8,463406.808990827,34.28057535635152,92.65890897553867,49.82785536326371,1484.3866732423978,0.00019832999823984738,1.0841454596951337e-5,5.3450036419769666e-6,2.3987946129448583e-7,8.006736625865545e-14,7.988533476597858e-14,5.657739787206708e-16
0.6499442586399108,1.0e8,1.0e8,469010.6670332679,34.29206580204243,92.74991167954036,49.834200268781146,1485.0730896450445,0.0001983319400360134,1.0841909384511728e-5,5.345265577038978e-6,2.4001084761885735e-7,8.008382845598146e-14,7.992356259480677e-14,5.65997776625625e-16
0.6510590858416946,1.0e8,1.0e8,470727.4328178457,34.31652296888205,92.92914055395953,49.86358965997259,1486.032003699198,0.00019840268623295946,1.0845752519359855e-5,5.345320920491394e-6,2.400167742062532e-7,8.008846927650971e-14,7.993788843083998e-14,5.662086697325196e-16
0.6521739130434783,1.0e8,1.0e8,471683.4444428074,34.32567669680446,93.05734352263225,49.870282618783385,1486.7863792926385,0.0001985157555979031,1.0846659124845298e-5,5.345808459702378e-6,2.4002530328047725e-7,8.00890432615612e-14,7.994911276345886e-14,5.662894932480746e-16
0.653288740245262,1.0e8,1.0e8,477236.1245881376,34.328035313515926,93.28242407660444,49.89142669926483,1490.2663439866988,0.0001985876090515404,1.0847165237020684e-5,5.346136958804606e-6,2.4002533791978136e-7,8.009832790680706e-14,7.995155824275358e-14,5.66291385690343e-16
0.6544035674470458,1.0e8,1.0e8,477450.14495765197,34.34063676390939,93.29925297612336,49.90192743675586,1491.0437060324482,0.00019861031171286111,1.0849496822722987e-5,5.348614738734709e-6,2.400543030508434e-7,8.010085365834282e-14,7.996467689920884e-14,5.663890283234729e-16
0.6555183946488294,1.0e8,1.0e8,479092.7829144506,34.46417145553146,93.33827468058496,49.96182458797288,1492.9787292621952,0.00019870792766925124,1.0853064507079697e-5,5.360329688634566e-6,2.4005511440650033e-7,8.010956829899073e-14,7.996536313851467e-14,5.666094763722762e-16
0.6566332218506131,1.0e8,1.0e8,481268.32868109556,34.53374416626671,93.46228812417924,50.09781061144052,1493.789247057054,0.00019875991527139184,1.0853935135803361e-5,5.361790707226084e-6,2.4007929506227614e-7,8.012444893286471e-14,7.996858723134706e-14,5.666364680882518e-16
0.6577480490523969,1.0e8,1.0e8,483222.1519637632,34.683001501870855,93.48679350582616,50.112208599030986,1494.508409819195,0.00019881147751376385,1.0855285646002183e-5,5.364341920292068e-6,2.400830483553013e-7,8.014418716747428e-14,7.997990055490701e-14,5.666868548125109e-16
0.6588628762541806,1.0e8,1.0e8,486631.20485080755,34.703866497565805,93.61352140246849,50.148224839417104,1495.3858700459919,0.0001988332696947356,1.0857305878246734e-5,5.365102481014451e-6,2.400962678566757e-7,8.015267942479404e-14,8.000146590549859e-14,5.667019128011706e-16
0.6599777034559643,1.0e8,1.0e8,488582.54768913623,34.720950699524465,93.63308612511322,50.148593148314,1496.913505754486,0.00019883785568543903,1.0857927129687533e-5,5.366279851259761e-6,2.401030828785117e-7,8.015975370574532e-14,8.001188695256495e-14,5.669684652548345e-16
0.6610925306577481,1.0e8,1.0e8,494119.8947515376,34.77468749851119,93.73948726068525,50.20703610161414,1500.486223341266,0.00019885258655436079,1.0858857979991798e-5,5.366298646795739e-6,2.401212308158548e-7,8.016848766352739e-14,8.001367615880412e-14,5.670914268095409e-16
0.6622073578595318,1.0e8,1.0e8,497215.0951281279,34.793782931245815,93.78710136323359,50.2166670408714,1507.492430873047,0.0001988915740576346,1.0860603117629524e-5,5.366423713495283e-6,2.401332112513775e-7,8.019593983336264e-14,8.001909292313289e-14,5.671061936060747e-16
0.6633221850613155,1.0e8,1.0e8,498062.5950697679,34.82839079751718,93.83733406295475,50.2370989780724,1509.602786661925,0.0001989576628139434,1.0862417778348475e-5,5.3712061216028545e-6,2.4019148086018044e-7,8.020393238859432e-14,8.00235758571082e-14,5.671281810141247e-16
0.6644370122630993,1.0e8,1.0e8,498785.986665473,34.88655059939329,93.87192051375303,50.276394931607705,1509.7789745269022,0.00019896110925460557,1.0862915118893619e-5,5.371305948614382e-6,2.401954328559834e-7,8.020911113450457e-14,8.003649409196617e-14,5.671375937103072e-16
0.6655518394648829,1.0e8,1.0e8,499634.2680794592,34.90002188905964,93.93437421954097,50.28932724289224,1510.2032527224455,0.00019896205318114537,1.0880883010604776e-5,5.371880899939606e-6,2.4025943749783814e-7,8.021313747786267e-14,8.00685178100356e-14,5.672234820355084e-16
0.6666666666666666,1.0e8,1.0e8,499690.3257731442,34.93293531347841,93.93936530816926,50.325369827168124,1510.4223896602687,0.00019902313097519284,1.0893548870593958e-5,5.374266173327968e-6,2.4029387023317033e-7,8.022825762628362e-14,8.00709874382106e-14,5.672587357617774e-16
0.6677814938684504,1.0e8,1.0e8,500122.79930951487,34.952362538342555,93.95959771673571,50.349994393171045,1510.9553526442096,0.0001990398707431113,1.0894812037234525e-5,5.375082091151671e-6,2.403089710288782e-7,8.02336724429708e-14,8.008002125398003e-14,5.672924106860131e-16
0.6688963210702341,1.0e8,1.0e8,500152.9229275428,34.959779892916984,93.97873477466192,50.352342763448036,1511.4112478209256,0.000199085567971123,1.0895122636536568e-5,5.3777573340491084e-6,2.40342755473546e-7,8.025149377792252e-14,8.008780414593854e-14,5.673793118861991e-16
0.6700111482720178,1.0e8,1.0e8,505378.91818008776,35.0002483328297,94.2008638603856,50.35398033901868,1519.520041954963,0.00019909432941678777,1.0896004199365123e-5,5.378179427765884e-6,2.403428240243539e-7,8.026760638230592e-14,8.013853269295913e-14,5.674363666610807e-16
0.6711259754738016,1.0e8,1.0e8,508775.27778761956,35.007651533517226,94.25357551793631,50.39383655992176,1521.2029713010459,0.00019910549221360162,1.0898679846166448e-5,5.381971547972223e-6,2.4035567359402107e-7,8.027170117011915e-14,8.01436551303797e-14,5.676196188785865e-16
0.6722408026755853,1.0e8,1.0e8,512256.07958953804,35.01287212717181,94.59905127671311,50.39535774337445,1521.2806665717803,0.00019910927073608277,1.0900314200293818e-5,5.3820428870265245e-6,2.4037889191552936e-7,8.029897080146037e-14,8.01692675372135e-14,5.678506754910928e-16
0.673355629877369,1.0e8,1.0e8,515306.8445834296,35.03142204924885,94.86085455095103,50.3999887036831,1521.8411335381932,0.00019922333155893967,1.090252511231215e-5,5.382404619713598e-6,2.403864908779955e-7,8.030282328732019e-14,8.017909731160892e-14,5.680088799724232e-16
0.6744704570791528,1.0e8,1.0e8,515942.87757466745,35.046368860255164,94.9136717271156,50.41515141365872,1521.863114196668,0.0001992809580862731,1.091014459661963e-5,5.382725125501942e-6,2.404931071252018e-7,8.030969771866008e-14,8.019910423320375e-14,5.681170758339227e-16
0.6755852842809364,1.0e8,1.0e8,516707.4646502378,35.04711277642018,95.08220587430141,50.418534975493536,1521.8750593028788,0.00019931152930386636,1.0911707570528921e-5,5.38427351026846e-6,2.405760176602746e-7,8.031810779841766e-14,8.024357169150093e-14,5.681965567772745e-16
0.6767001114827201,1.0e8,1.0e8,517256.63850763335,35.08614247106376,95.16537292033776,50.420566157694495,1528.586983518482,0.00019931156551674208,1.0912306068195385e-5,5.38473446140406e-6,2.4065022607829067e-7,8.037805081127852e-14,8.025199202038594e-14,5.682804835729461e-16
0.6778149386845039,1.0e8,1.0e8,518326.64938955894,35.089483076565536,95.19449745592694,50.42406596893873,1530.589743644192,0.00019936910770317165,1.0912610904321597e-5,5.385065901328055e-6,2.4067192795467596e-7,8.038439366601262e-14,8.02533983267189e-14,5.683369187748509e-16
0.6789297658862876,1.0e8,1.0e8,522863.5346723612,35.12253590035989,95.28949571755362,50.424266561606665,1530.7466033368346,0.00019937994657178064,1.0912749247226126e-5,5.386358173544751e-6,2.4071226876639447e-7,8.039639241686386e-14,8.025915748918423e-14,5.684557556488866e-16
0.6800445930880713,1.0e8,1.0e8,523955.51173212164,35.15260361539044,95.58105035140491,50.452081309347676,1532.10236817463,0.00019939080961209053,1.0917203787292695e-5,5.386511620027187e-6,2.407138770753201e-7,8.040119553834945e-14,8.029388761245441e-14,5.684828513412462e-16
0.6811594202898551,1.0e8,1.0e8,524117.4013613412,35.24808574839368,95.58530723427907,50.49859999226645,1535.8335003682123,0.00019941362938795976,1.0920605724723569e-5,5.391081134686747e-6,2.407155645377655e-7,8.041091008853245e-14,8.030762714807712e-14,5.686755712864043e-16
0.6822742474916388,1.0e8,1.0e8,524637.7199154915,35.25528479199515,95.67829645960953,50.51838061796914,1535.871460509035,0.00019949627128143,1.0920680767984315e-5,5.39161355367546e-6,2.4073697420876276e-7,8.042498518302083e-14,8.034090513683616e-14,5.687522611204855e-16
0.6833890746934225,1.0e8,1.0e8,524906.5409203189,35.32157014490999,95.74947371606008,50.55042897334298,1536.3977783606072,0.00019954165521517784,1.0926232771830823e-5,5.391871866869517e-6,2.4077072928625415e-7,8.044326021136367e-14,8.037023179556504e-14,5.688085786968511e-16
0.6845039018952063,1.0e8,1.0e8,525446.0764896839,35.348840693418694,96.01798577745087,50.55714993680899,1537.1023377577606,0.0001995660204231983,1.0927249740822388e-5,5.393108786160598e-6,2.408620142404231e-7,8.046004763655707e-14,8.042037817726951e-14,5.688424106833743e-16
0.68561872909699,1.0e8,1.0e8,525640.7561544589,35.349298734890176,96.046987695384,50.59028792477107,1539.0184349549602,0.00019957582806129001,1.0930458756059976e-5,5.394059980477785e-6,2.4087220924145355e-7,8.04694911865055e-14,8.044058481179864e-14,5.688928630012337e-16
0.6867335562987736,1.0e8,1.0e8,526149.8370291835,35.38112658774194,96.17169677057112,50.605615385211,1539.7383856868078,0.00019958359568641925,1.0931294461177727e-5,5.395253167011031e-6,2.408796367470569e-7,8.047363970033855e-14,8.045100524686539e-14,5.689788824070744e-16
0.6878483835005574,1.0e8,1.0e8,528794.2305882439,35.41124676682049,96.39995199883882,50.613523044541104,1540.9649292731551,0.00019962405444298045,1.0932132866012908e-5,5.397281832972092e-6,2.409178865664191e-7,8.049598154769938e-14,8.046078463953609e-14,5.692666724917927e-16
0.6889632107023411,1.0e8,1.0e8,529098.8771850961,35.418563060556835,96.43681001490341,50.67621962363673,1543.0137812829732,0.00019963634788423997,1.0935860811224884e-5,5.399859108495991e-6,2.4093149759743347e-7,8.050938006176588e-14,8.046251837510334e-14,5.695182165945612e-16
0.6900780379041248,1.0e8,1.0e8,529395.4822491067,35.43714444209975,96.53758281016782,50.70271758743894,1543.9154290826636,0.00019965778012615557,1.0937641437846706e-5,5.401544286569476e-6,2.4093173555443073e-7,8.051697611628068e-14,8.046432349400496e-14,5.695978233303201e-16
0.6911928651059086,1.0e8,1.0e8,531131.9047811526,35.44051767377908,96.6092224502779,50.705584710828525,1551.6307145951673,0.00019966760562867094,1.0944193335982029e-5,5.404677001833884e-6,2.4095842089864446e-7,8.052460377179156e-14,8.047784438086435e-14,5.698406146310967e-16
0.6923076923076923,1.0e8,1.0e8,531946.2025742235,35.44663107279911,96.73241746801509,50.711801314094984,1551.752005580782,0.00019967687349643632,1.0944796297745843e-5,5.405140633594332e-6,2.4095977064010425e-7,8.05295312848455e-14,8.048435699501544e-14,5.698469021342377e-16
0.693422519509476,1.0e8,1.0e8,532528.7428250288,35.472030350370844,96.98349955517179,50.71585309110601,1552.6674954545615,0.0001996929262710785,1.0949852964362962e-5,5.405704464484512e-6,2.409619974810509e-7,8.05579701229158e-14,8.049418297959949e-14,5.699804594082841e-16
0.6945373467112598,1.0e8,1.0e8,532763.7799141858,35.49408552592447,97.10747637034248,50.73681259632983,1553.4925361120643,0.00019971964440823188,1.0950184808683578e-5,5.407060726501088e-6,2.409655389322847e-7,8.062787370923021e-14,8.0512683554831e-14,5.70011189038539e-16
0.6956521739130435,1.0e8,1.0e8,532988.4747304136,35.50004938817645,97.11104552220445,50.74946834381026,1553.5070752565878,0.00019975334673230305,1.095056987266356e-5,5.410781472655458e-6,2.4103716967489107e-7,8.063867191558665e-14,8.051393941801283e-14,5.701216848044321e-16
0.6967670011148273,1.0e8,1.0e8,533122.285049907,35.56905405812473,97.11218965629719,50.75874303737912,1553.829528480748,0.00019978374205761195,1.0950887231096832e-5,5.410872688005891e-6,2.4105453081723414e-7,8.064749343802882e-14,8.053506588501894e-14,5.703018593217254e-16
0.6978818283166109,1.0e8,1.0e8,533552.0477784293,35.60407077703392,97.17138581452849,50.77031025061533,1554.0140408649424,0.0001998170406138093,1.0959880139787743e-5,5.411492541788805e-6,2.4108933668630783e-7,8.066948686338015e-14,8.055272782525386e-14,5.704037527937415e-16
0.6989966555183946,1.0e8,1.0e8,536626.9564770262,35.63172262103267,97.18013997648877,50.77248878976001,1555.2914308434492,0.00019981890326015454,1.0975285471903255e-5,5.412796664678879e-6,2.411041751283169e-7,8.068186029433653e-14,8.05568756019798e-14,5.704339286478727e-16
0.7001114827201784,1.0e8,1.0e8,538856.4858231975,35.69186662128171,97.23227408303222,50.83735817053921,1560.32970983989,0.00019984108388884054,1.0977766969593101e-5,5.414499743849661e-6,2.411440989220663e-7,8.069645936340144e-14,8.055788779188334e-14,5.704833904638678e-16
0.7012263099219621,1.0e8,1.0e8,539284.2694465587,35.71265704034228,97.27110825221963,50.84095667139472,1562.5900127756186,0.00019986252363460955,1.0980646407292417e-5,5.416671188124085e-6,2.4115042724111314e-7,8.071975932319293e-14,8.059787945894951e-14,5.705191320816015e-16
0.7023411371237458,1.0e8,1.0e8,539581.4473418188,35.74068408078398,97.36268073849199,50.84127934037357,1565.5220747412636,0.00019987315577462686,1.0982140316323362e-5,5.417520671634419e-6,2.4116669609410633e-7,8.076473793452633e-14,8.060313267505917e-14,5.706035534165906e-16
0.7034559643255296,1.0e8,1.0e8,541357.5625366269,35.79666667071411,97.36363700880045,50.86444412520589,1566.3656542791473,0.00019991647778417305,1.098219039809637e-5,5.417527445176646e-6,2.4121567461311497e-7,8.076963354333893e-14,8.061030574773182e-14,5.707113919745641e-16
0.7045707915273133,1.0e8,1.0e8,547869.2810500344,35.811065417065215,97.51689489004984,50.88281621633366,1566.6471503833682,0.00019994718326374046,1.0984800722378351e-5,5.417861980751951e-6,2.4124065485319183e-7,8.078467288754806e-14,8.061090371308908e-14,5.707807431326576e-16
0.705685618729097,1.0e8,1.0e8,551915.0590850292,35.844236397017596,97.5201356108586,50.893998582387006,1567.7662239369315,0.0002001107463136159,1.0987330625270771e-5,5.418019749814912e-6,2.4126431580966367e-7,8.081347395583953e-14,8.064588758636227e-14,5.710429294121919e-16
0.7068004459308808,1.0e8,1.0e8,552238.2164683575,35.92249576072843,97.57702524742119,50.8976976446742,1569.7843772932476,0.00020012228345525455,1.0991495382405771e-5,5.41842670045556e-6,2.4128243261515893e-7,8.08179564231711e-14,8.065001327603298e-14,5.711928289973696e-16
0.7079152731326644,1.0e8,1.0e8,552308.4254586166,35.931106879001916,97.69268326772121,50.90447573886316,1570.5118790422023,0.00020012633285629284,1.0991682336666366e-5,5.418759185571091e-6,2.412918364878127e-7,8.082088797307983e-14,8.06510207573957e-14,5.712456933399475e-16
0.7090301003344481,1.0e8,1.0e8,553285.1987811199,35.97803867321545,97.72309199692494,50.91887818573412,1573.3125339510545,0.00020012750973228587,1.0999898684013334e-5,5.420125538800057e-6,2.412951544937937e-7,8.082348507061926e-14,8.06869391136137e-14,5.712504699797472e-16
0.7101449275362319,1.0e8,1.0e8,553291.8716016874,35.983178289299076,97.77805219198595,50.924418474019106,1574.7068546309677,0.00020017983821849075,1.1004603130403788e-5,5.423367967404274e-6,2.4133430347040207e-7,8.083286103831103e-14,8.069607053003507e-14,5.713313650080481e-16
0.7112597547380156,1.0e8,1.0e8,555044.4584542928,35.994284215810474,97.77875269922532,51.00823899672995,1576.5563968466704,0.0002002124658134627,1.1005518308708905e-5,5.424960265682888e-6,2.4138399617643786e-7,8.083605799280645e-14,8.069803022158028e-14,5.714566135099155e-16
0.7123745819397993,1.0e8,1.0e8,555373.516602425,36.041604526812705,97.89992303185294,51.03761389275555,1578.3532100826712,0.00020028111182767244,1.1011481480483367e-5,5.427092938273957e-6,2.414394204826802e-7,8.084065813554465e-14,8.071257888998209e-14,5.715367756853443e-16
0.7134894091415831,1.0e8,1.0e8,555618.109729222,36.06343309338569,98.31412618415963,51.05074479594741,1578.8434570674287,0.00020034379885289818,1.1013303616824513e-5,5.43148413377275e-6,2.414416218535175e-7,8.084972573854882e-14,8.071583326116597e-14,5.715708700175424e-16
0.7146042363433668,1.0e8,1.0e8,556450.0612105896,36.06705767067275,98.48960435521204,51.068361470996365,1579.0015026498083,0.0002003500450286302,1.1018255800998952e-5,5.432621274241367e-6,2.4144331537318263e-7,8.086082429034404e-14,8.07167691346665e-14,5.716255860534404e-16
0.7157190635451505,1.0e8,1.0e8,558705.2258946394,36.09407549378364,98.50414804058616,51.12965575108527,1581.4192382402568,0.0002003683275383662,1.1021635148880022e-5,5.4333660040404e-6,2.414585900108146e-7,8.08742867905939e-14,8.073288213224449e-14,5.717069974043103e-16
0.7168338907469343,1.0e8,1.0e8,559123.297447474,36.17459741729798,98.92049359850371,51.15345456250533,1581.664124570379,0.00020055426128002567,1.1023142392083592e-5,5.440378330584444e-6,2.414653706187243e-7,8.087435600741697e-14,8.074043456584138e-14,5.718363274974151e-16
0.717948717948718,1.0e8,1.0e8,560420.5529171153,36.22918753769944,98.93449840619212,51.159653393952794,1581.8200927723017,0.00020058232077372387,1.1029842533418328e-5,5.443330365216693e-6,2.41499634940377e-7,8.091538103781403e-14,8.075536748142594e-14,5.719790532156493e-16
0.7190635451505016,1.0e8,1.0e8,560915.7118191019,36.23282262454443,99.0974530869106,51.16321980357184,1585.1425334741057,0.0002005896105110761,1.103372929453472e-5,5.446393252544942e-6,2.41555695094667e-7,8.092596411871795e-14,8.076305839824008e-14,5.72086743472276e-16
0.7201783723522854,1.0e8,1.0e8,561096.5577808138,36.25025398590309,99.39355811916607,51.17810531352953,1587.3550224371277,0.00020062978940003614,1.1039985116655094e-5,5.4540608728793425e-6,2.4156369082704624e-7,8.093325614353747e-14,8.079455426724699e-14,5.721298229371721e-16
0.7212931995540691,1.0e8,1.0e8,562348.6585311906,36.25355117704947,99.5700261540975,51.22193930598034,1588.101377978137,0.00020070091469807932,1.1041479378108732e-5,5.454391183323731e-6,2.4156769387199523e-7,8.09393956598702e-14,8.079999207507946e-14,5.724213146084659e-16
0.7224080267558528,1.0e8,1.0e8,562628.0575970743,36.29868388608853,99.80519365161008,51.22844892798237,1588.3132202512438,0.00020082876803191068,1.1041885347190271e-5,5.461186186104469e-6,2.4161944505909824e-7,8.09410651559929e-14,8.08028567627534e-14,5.725116885743974e-16
0.7235228539576366,1.0e8,1.0e8,562734.532773631,36.34255685620705,99.90817990068213,51.241507649139656,1593.6266365211873,0.00020083430942502209,1.1054726155601576e-5,5.466769609361129e-6,2.4162490466069583e-7,8.096586183656591e-14,8.08344238454413e-14,5.726199899609826e-16
0.7246376811594203,1.0e8,1.0e8,564794.9841932292,36.34709847462619,99.97521741807982,51.24183891499625,1593.8124739463371,0.00020083582197753303,1.1055447296956923e-5,5.467468536859315e-6,2.416854576015783e-7,8.097270882048588e-14,8.088064509699698e-14,5.72741701017385e-16
0.725752508361204,1.0e8,1.0e8,565015.0002169473,36.48129289645578,100.04169663814072,51.26416440507944,1595.3860506348503,0.00020089676836255294,1.1060349468221518e-5,5.473648251738293e-6,2.4168970914675454e-7,8.09800032788973e-14,8.092548107787063e-14,5.727644493303558e-16
0.7268673355629878,1.0e8,1.0e8,566603.3238980225,36.515946384015635,100.1805512827471,51.27697509438002,1595.4478116286334,0.00020105717912978626,1.1060504582173423e-5,5.479127432967451e-6,2.41717387422599e-7,8.098615259206448e-14,8.095724213979459e-14,5.728262533893206e-16
0.7279821627647715,1.0e8,1.0e8,571371.1741225319,36.54307727697738,100.31912347587101,51.27790160210128,1595.8501483113478,0.00020112005569402128,1.1062566452724531e-5,5.480089660943834e-6,2.417199703889301e-7,8.098929122446338e-14,8.09573819203882e-14,5.731458076417523e-16
0.7290969899665551,1.0e8,1.0e8,572402.2408055912,36.54585194554202,100.40415531413483,51.28398708116533,1596.7401707731328,0.00020119338642045668,1.1066617189423633e-5,5.482574408911522e-6,2.4173293914848287e-7,8.100502934209356e-14,8.100182477561878e-14,5.731534279782823e-16
0.7302118171683389,1.0e8,1.0e8,576157.4546495497,36.632478634223894,100.62656161871371,51.288953850461496,1598.2845582852185,0.00020121253768858098,1.1067038006711426e-5,5.483338123752612e-6,2.4175161142413647e-7,8.103082408856944e-14,8.100893329131248e-14,5.731696559056431e-16
0.7313266443701226,1.0e8,1.0e8,576231.0334161797,36.710749064800936,100.79323258845695,51.30069448436411,1603.227385774798,0.00020126899979423343,1.1071689193575358e-5,5.483883379469971e-6,2.4175432507134836e-7,8.103145184174371e-14,8.101649733108792e-14,5.732962483742428e-16
0.7324414715719063,1.0e8,1.0e8,577429.4907001401,36.725847768997596,100.9836274012345,51.349956347884884,1604.9893604253448,0.00020127304968371683,1.1074086102364751e-5,5.48444558679427e-6,2.418528425048698e-7,8.10345723724634e-14,8.103206390914234e-14,5.734069624921267e-16
0.7335562987736901,1.0e8,1.0e8,577491.4426436201,36.798836205194995,101.02337492777879,51.397834767269416,1610.9747706921526,0.00020137116754985511,1.1074451743945487e-5,5.484626222287842e-6,2.419237050781086e-7,8.104218022467618e-14,8.105624499566542e-14,5.734554307642675e-16
0.7346711259754738,1.0e8,1.0e8,578909.9889830395,36.826865051393376,101.37023538944061,51.4274780197639,1617.7261994095913,0.00020139981956958502,1.1075080715638871e-5,5.484873109170749e-6,2.420492281946268e-7,8.105022139669326e-14,8.105692765157156e-14,5.734812243129907e-16
0.7357859531772575,1.0e8,1.0e8,579690.2772340646,36.90418564106259,101.41112975785632,51.430396315384,1617.7270052599392,0.0002014201333187534,1.1077411276990148e-5,5.485578576498755e-6,2.4209725777586035e-7,8.109921318530858e-14,8.109723931026074e-14,5.736535268221126e-16
0.7369007803790413,1.0e8,1.0e8,579739.5236096535,36.91984177468642,101.4521877477402,51.44942521977443,1619.3962100547117,0.00020143798825667913,1.1078298751044404e-5,5.486484204772264e-6,2.4210628506920234e-7,8.11019614442206e-14,8.110102810398048e-14,5.736926383961459e-16
0.738015607580825,1.0e8,1.0e8,579803.534918392,37.08638193234845,101.46286965539238,51.47573454286772,1625.4873941738383,0.0002014893400467329,1.1095958590488045e-5,5.4865358293585255e-6,2.421265874392859e-7,8.110302587994289e-14,8.110647622943898e-14,5.738700834791126e-16
0.7391304347826086,1.0e8,1.0e8,580745.469553634,37.17356060380583,101.48333200154211,51.49300164559455,1626.042574772038,0.00020149839894680125,1.1097958451155492e-5,5.486684411639433e-6,2.4212979303388365e-7,8.111269166185051e-14,8.112002838861335e-14,5.739056129368235e-16
0.7402452619843924,1.0e8,1.0e8,581993.9458780938,37.26425971218183,101.6500621647301,51.50614646553318,1626.7093960905295,0.00020166315277441973,1.1101951172467708e-5,5.487383475576262e-6,2.4215184232616385e-7,8.112040705167322e-14,8.113662587264483e-14,5.739130587220131e-16
0.7413600891861761,1.0e8,1.0e8,582185.9446153403,37.27322912113204,101.6857798189163,51.50664347423212,1635.3671372573247,0.00020177543250839814,1.1110724400101428e-5,5.494550220380549e-6,2.42174774276997e-7,8.114288158635601e-14,8.114150607446238e-14,5.7391893150054e-16
0.7424749163879598,1.0e8,1.0e8,584413.70083703,37.28255178941628,101.87749431070989,51.51898567667033,1635.4542401468625,0.0002017857438948824,1.1111333847330158e-5,5.496191208863071e-6,2.42191973650869e-7,8.116004848234165e-14,8.117009377237193e-14,5.739407824752233e-16
0.7435897435897436,1.0e8,1.0e8,584745.9306556713,37.31617707414416,101.88615850544402,51.521426314740104,1637.0532258161159,0.00020186404622857775,1.1116226169672554e-5,5.5020672828689964e-6,2.421992244538568e-7,8.117334147543361e-14,8.121387784509729e-14,5.741859469012542e-16
0.7447045707915273,1.0e8,1.0e8,584789.9070772567,37.33560992210173,101.95293020925786,51.529652754553396,1639.5755758052,0.0002019075153156625,1.1118424081904448e-5,5.50282114052341e-6,2.4222892941033627e-7,8.119673222934745e-14,8.123588304275471e-14,5.743086342307465e-16
0.745819397993311,1.0e8,1.0e8,586495.9818462951,37.346933006080555,102.15988097893967,51.54124068695825,1647.6580471615646,0.00020194444265375633,1.1119692437726903e-5,5.505414474243795e-6,2.423177576204265e-7,8.120029303596794e-14,8.124262258528275e-14,5.744365192260906e-16
0.7469342251950948,1.0e8,1.0e8,591523.3660680292,37.35732979839373,102.22764723283022,51.5466336671305,1649.159431640635,0.00020203531844170723,1.1128073003115544e-5,5.506841387711209e-6,2.4232562035537973e-7,8.125318075008612e-14,8.124933122261136e-14,5.744768589438239e-16
0.7480490523968785,1.0e8,1.0e8,593022.524987307,37.39157889728399,102.6858442981801,51.58323331223393,1650.4423200883546,0.00020209117274648517,1.1130727170917634e-5,5.507865984040903e-6,2.423329802819397e-7,8.127560548753521e-14,8.125991836065876e-14,5.74540177478498e-16
0.7491638795986622,1.0e8,1.0e8,598131.1489397701,37.52087716544425,102.81863747830731,51.64188856106545,1651.277889883492,0.00020219236191494622,1.1131495649714526e-5,5.508271161762748e-6,2.4234216937675424e-7,8.12876269133396e-14,8.126032670508257e-14,5.747280946467267e-16
0.750278706800446,1.0e8,1.0e8,598873.5401512802,37.58846128991069,102.87527857722051,51.66863921322288,1653.9799267974604,0.00020222587236487388,1.1133612171748584e-5,5.508291455701209e-6,2.4236498883403284e-7,8.130751975925216e-14,8.126219620970584e-14,5.748831999931947e-16
0.7513935340022296,1.0e8,1.0e8,598890.801814275,37.64379637917738,102.91961473564069,51.68469644964934,1653.9895156298585,0.00020226059704691422,1.1139683970615072e-5,5.513321094041533e-6,2.42365303468414e-7,8.133024969625486e-14,8.126326569649878e-14,5.749317427150507e-16
0.7525083612040134,1.0e8,1.0e8,600312.0113743796,37.692721982379034,103.17218986803393,51.72994349882251,1655.6241368123228,0.00020227538360961673,1.1144879625328524e-5,5.515602801933506e-6,2.4239782771185025e-7,8.134396054328306e-14,8.127113039628035e-14,5.752081402171623e-16
0.7536231884057971,1.0e8,1.0e8,602151.1422840352,37.72746707092259,103.19528793872615,51.73210498348603,1658.2790825137756,0.00020232505223110765,1.1145010745294502e-5,5.515664896247706e-6,2.4241824596427873e-7,8.136533020896528e-14,8.132689976344255e-14,5.754175982931757e-16
0.7547380156075808,1.0e8,1.0e8,602435.1315185144,37.82632466264793,103.35085052585806,51.80365260729563,1659.5082501526613,0.0002023314533011264,1.1146110721431147e-5,5.517343558722282e-6,2.424188480311774e-7,8.137015333877471e-14,8.133909410063979e-14,5.75473512534239e-16
0.7558528428093646,1.0e8,1.0e8,603740.6747070847,37.85944453926713,103.76537976188325,51.821186260752526,1660.865947348093,0.00020243155874911448,1.1150368281799207e-5,5.522230128672814e-6,2.424518156626514e-7,8.138448398066151e-14,8.134252731774731e-14,5.754939566573203e-16
0.7569676700111483,1.0e8,1.0e8,604068.6962985066,37.87612270333087,103.80607647736376,51.84946920873567,1661.6565125435036,0.00020255856599773304,1.1152211206285145e-5,5.524035917871805e-6,2.4246064863693403e-7,8.138573237258719e-14,8.134753869254e-14,5.758892041786064e-16
0.758082497212932,1.0e8,1.0e8,604994.8514866583,38.08373375404857,103.87373718983261,51.87290144806941,1661.8719768336282,0.00020262550272937563,1.115411845190135e-5,5.528389208825408e-6,2.4249994666731836e-7,8.142293517179317e-14,8.137416912680464e-14,5.75961209484928e-16
0.7591973244147158,1.0e8,1.0e8,606755.701176436,38.28156083131096,103.90275383703117,51.917273951762695,1662.896386184761,0.00020276876697193213,1.1154898067935815e-5,5.528518793046736e-6,2.424999700675572e-7,8.142928522963455e-14,8.137818690061193e-14,5.761727732719109e-16
0.7603121516164995,1.0e8,1.0e8,612114.332736913,38.365190087036936,104.0046137007047,51.93299571654039,1663.2658267847094,0.0002028044204635391,1.116090634906915e-5,5.531392374323024e-6,2.425037082664906e-7,8.144980894864374e-14,8.139628745997947e-14,5.762675643233198e-16
0.7614269788182831,1.0e8,1.0e8,614350.7841804966,38.37025372066928,104.08264340246843,51.99673253841746,1665.0432649447876,0.00020280622957131954,1.1165909188774886e-5,5.534731867397784e-6,2.4250797968361884e-7,8.147703022088833e-14,8.14106167635568e-14,5.7634565446179105e-16
0.7625418060200669,1.0e8,1.0e8,615497.1089563891,38.40051262911014,104.09633732135146,52.00213931014022,1668.8634508299585,0.00020286690012968257,1.11666135696721e-5,5.534859670818872e-6,2.4252729720795387e-7,8.148720332770946e-14,8.147066288508678e-14,5.763656306593438e-16
0.7636566332218506,1.0e8,1.0e8,615501.0507228383,38.41809443428761,104.22378484443722,52.0118589720593,1673.9082126316569,0.00020288985088396793,1.1175093596820245e-5,5.537188804792809e-6,2.4257626875989163e-7,8.149130067566883e-14,8.14822030139449e-14,5.764495977973479e-16
0.7647714604236343,1.0e8,1.0e8,616735.3274585311,38.509656003985064,104.54662036816927,52.03399115598768,1674.2528821247547,0.00020290538757647625,1.117639512191732e-5,5.537541009041873e-6,2.4258831900363583e-7,8.15199625639174e-14,8.148741287871648e-14,5.764654458394617e-16
0.7658862876254181,1.0e8,1.0e8,617041.4010159232,38.52435048991305,104.70816617540522,52.09873628907954,1675.944988809282,0.0002029309201004253,1.1178655832468589e-5,5.537956550296633e-6,2.4263336313958544e-7,8.15222408614436e-14,8.148790947755457e-14,5.766497576702258e-16
0.7670011148272018,1.0e8,1.0e8,617936.585052303,38.566369120622376,104.84558534870061,52.10376069556328,1676.7636680728356,0.00020298076343974576,1.1183517317098936e-5,5.538121363994014e-6,2.4268302896065154e-7,8.152462150670637e-14,8.149319388670687e-14,5.767949331061604e-16
0.7681159420289855,1.0e8,1.0e8,618815.178248658,38.67588418940366,105.05378949494343,52.13010782943732,1678.4729526005858,0.0002030335923457578,1.118421027789637e-5,5.539092143506199e-6,2.427190291793383e-7,8.154957464238014e-14,8.150699961187355e-14,5.768169498365205e-16
0.7692307692307693,1.0e8,1.0e8,619415.0015901534,38.6841550777201,105.14971018938877,52.175258580959834,1680.4411621940926,0.0002030363816251536,1.1187221996272442e-5,5.540702045355996e-6,2.427370419153777e-7,8.156467060968818e-14,8.160031226666103e-14,5.768720127962792e-16
0.770345596432553,1.0e8,1.0e8,621233.5861716734,38.69371402947169,105.15849657689985,52.18731585086035,1682.3907306047936,0.00020312327813737618,1.119225954392121e-5,5.545356753644068e-6,2.427963960178729e-7,8.160432061626387e-14,8.162744432710397e-14,5.770175284518203e-16
0.7714604236343366,1.0e8,1.0e8,621752.4633239203,38.72758809370326,105.23128995685674,52.235492154043435,1685.735809003787,0.00020314134042210747,1.119730384204869e-5,5.548300386607186e-6,2.429099237053587e-7,8.163979592327909e-14,8.165479036847174e-14,5.770896846166506e-16
0.7725752508361204,1.0e8,1.0e8,625118.7523506355,38.75233301304803,105.3137961281981,52.249398706021175,1685.9244440004902,0.00020314561587894575,1.1203613630617657e-5,5.549565911055698e-6,2.4293387250620085e-7,8.165547848163568e-14,8.166485627743431e-14,5.771324684610003e-16
0.7736900780379041,1.0e8,1.0e8,625387.4729564,38.762797536772176,105.35968310145834,52.25664790304718,1690.356966620728,0.00020317463516985156,1.1213560455509751e-5,5.550493646538331e-6,2.4294384450287885e-7,8.166122970935285e-14,8.168070677580677e-14,5.773090754753434e-16
0.7748049052396878,1.0e8,1.0e8,625428.5293235375,38.778369770598,105.47766987486378,52.277934004101056,1694.5116995537321,0.00020323043112618395,1.1225088377648405e-5,5.556065637634311e-6,2.429555581526783e-7,8.167936651307223e-14,8.170015726516554e-14,5.773314642728001e-16
0.7759197324414716,1.0e8,1.0e8,625513.6284316243,38.79582932351247,105.53827122272585,52.28603193036456,1695.032317783135,0.00020325128219728997,1.1226620829628763e-5,5.556821760296548e-6,2.4302490151340044e-7,8.169546191380149e-14,8.174020218958836e-14,5.777566798383226e-16
0.7770345596432553,1.0e8,1.0e8,628079.2013709332,39.014369084673774,105.60563632435898,52.28686538113419,1701.070021282752,0.0002033201655284263,1.1229194500781556e-5,5.556857392364652e-6,2.4302931439261647e-7,8.170301492126985e-14,8.175341209490886e-14,5.777883016247173e-16
0.778149386845039,1.0e8,1.0e8,631304.0842999634,39.05375231718338,105.72111588273175,52.30427268128854,1701.7556668798782,0.00020333430310341243,1.1230750944690999e-5,5.5610217871320255e-6,2.4303007453152596e-7,8.173355337226409e-14,8.179406570648145e-14,5.778458991817258e-16
0.7792642140468228,1.0e8,1.0e8,631559.7824402582,39.20072802420849,105.7647182643033,52.32241403619605,1706.3872095502086,0.00020336299199131958,1.1234647054704006e-5,5.562008501561711e-6,2.4308402055033414e-7,8.175308992200712e-14,8.1803764744342e-14,5.780034069712621e-16
0.7803790412486065,1.0e8,1.0e8,636473.6698502197,39.210799757504645,105.81570637247552,52.35055278893775,1707.05453018885,0.0002033801127982752,1.123782807875691e-5,5.562735932249175e-6,2.430840353428523e-7,8.17531150670998e-14,8.183893550462621e-14,5.780576546728508e-16
0.7814938684503902,1.0e8,1.0e8,643228.1220573124,39.27916932834236,105.9367636737312,52.37183808694751,1707.4549601225958,0.0002034074240835055,1.1245310510401767e-5,5.564499964837047e-6,2.430848049096867e-7,8.178374922974276e-14,8.183931452013002e-14,5.780626812312371e-16
0.782608695652174,1.0e8,1.0e8,644077.2095802089,39.43153007806675,106.03075026208414,52.39125708856614,1713.0460463791408,0.00020344126065472573,1.1251008947034577e-5,5.565177735647467e-6,2.430960767406102e-7,8.17869148107885e-14,8.18740445935657e-14,5.781023233385609e-16
0.7837235228539576,1.0e8,1.0e8,647071.4200639743,39.437884861333934,106.10642184763023,52.45336063720592,1713.1085325900235,0.0002034642613723976,1.1254113507880037e-5,5.5699849905869456e-6,2.431138426007151e-7,8.17899456429028e-14,8.18827713571635e-14,5.781453041196302e-16
0.7848383500557413,1.0e8,1.0e8,648190.1526741334,39.50377765523312,106.8182694991847,52.4752913060667,1715.2984637696463,0.0002034856767507711,1.125887810543805e-5,5.570604188610749e-6,2.431191452269551e-7,8.179154760135988e-14,8.188440877494613e-14,5.781667072900201e-16
0.7859531772575251,1.0e8,1.0e8,651373.3046633413,39.6095851982975,106.83842134352444,52.48610150794214,1717.1951737683414,0.00020352239000523425,1.1270247908539836e-5,5.572219398756758e-6,2.431296124967357e-7,8.183795481995103e-14,8.188823312013231e-14,5.782451886839367e-16
0.7870680044593088,1.0e8,1.0e8,653977.0824039741,39.73911264636043,106.92545297076973,52.51759266034293,1719.6974378020846,0.00020354934117822898,1.1271095409030846e-5,5.57270317194798e-6,2.431536415006221e-7,8.18427287078297e-14,8.192115981072624e-14,5.78320747597266e-16
0.7881828316610925,1.0e8,1.0e8,656216.9667068386,39.883490138151885,107.41715615274019,52.52900656794263,1719.8481062645956,0.00020362262052351466,1.1272621351155017e-5,5.575505377240495e-6,2.431603000863181e-7,8.188168389990047e-14,8.193290853475988e-14,5.78438355754458e-16
0.7892976588628763,1.0e8,1.0e8,656474.8614740607,39.91054395852001,107.69590006376906,52.555025608812024,1721.1972923636745,0.00020364438630694423,1.1272749235318784e-5,5.575978168740154e-6,2.4324289553521674e-7,8.189410631540366e-14,8.193572918379474e-14,5.785457848788083e-16
0.79041248606466,1.0e8,1.0e8,657657.0047049385,39.910994850297854,107.81231725764006,52.619128227988064,1721.7591479343666,0.00020366674679854512,1.1272804651545965e-5,5.578102596431528e-6,2.4324692154426273e-7,8.189700288863258e-14,8.194047805454192e-14,5.786929333625046e-16
0.7915273132664437,1.0e8,1.0e8,659132.1999653827,39.98078407242049,107.835440086242,52.6992227141504,1722.8953585060915,0.00020367698165436418,1.1273507702490631e-5,5.581269328543755e-6,2.432665011086886e-7,8.192862079030584e-14,8.194146874378952e-14,5.787118022309316e-16
0.7926421404682275,1.0e8,1.0e8,659553.3228494858,40.02931358106428,107.88529877652984,52.721860603960586,1722.9332195496552,0.00020369320223001926,1.1274299010072786e-5,5.582505309171972e-6,2.432796006542521e-7,8.193644966690801e-14,8.19654824233387e-14,5.787197379610663e-16
0.7937569676700111,1.0e8,1.0e8,663178.4134124132,40.02993577904132,108.11526760795483,52.72528043131008,1723.256092933729,0.00020387360802587978,1.1281501575770026e-5,5.582583664840181e-6,2.4330309377604244e-7,8.194410369906299e-14,8.19854769027457e-14,5.787251910467033e-16
0.7948717948717948,1.0e8,1.0e8,663871.9049104024,40.0367409461171,108.18417605769997,52.816919295157824,1727.8749182936133,0.00020391452525531217,1.1285494122012214e-5,5.5828578945616196e-6,2.433276838340543e-7,8.196832756027931e-14,8.198692423308882e-14,5.787400036729932e-16
0.7959866220735786,1.0e8,1.0e8,665094.1191245075,40.041061666940706,108.27854152585789,52.81786015073299,1728.3447837806407,0.00020392703673560207,1.1286253848836511e-5,5.58299365174542e-6,2.43337380886741e-7,8.199514496236308e-14,8.200003918182954e-14,5.788701257587118e-16
0.7971014492753623,1.0e8,1.0e8,667252.2041158017,40.13545031296445,108.54947541173392,52.82561211260065,1728.657648803093,0.000204013450816715,1.1286823060461947e-5,5.588540562775329e-6,2.433403941674002e-7,8.19958788677145e-14,8.200264535504321e-14,5.789030113192787e-16
0.798216276477146,1.0e8,1.0e8,667812.3993077629,40.22508836563236,108.58895059612507,52.88247849860672,1728.9000516163176,0.0002040241234303876,1.1290001494457312e-5,5.589425040775324e-6,2.4337918696177723e-7,8.201648645616797e-14,8.20052104653663e-14,5.789249817179276e-16
0.7993311036789298,1.0e8,1.0e8,668401.2628188707,40.37123115230197,108.633291302427,52.88407172713146,1730.2686753618877,0.0002040450724109154,1.1291963081098265e-5,5.59001577869883e-6,2.433830963968233e-7,8.208951452700034e-14,8.201207224374267e-14,5.789725807140679e-16
0.8004459308807135,1.0e8,1.0e8,669624.7109747466,40.3736927333425,108.68850564711565,52.905409803228345,1732.3100795696023,0.00020405372738621278,1.1297803052525926e-5,5.592838391170424e-6,2.4346739865436533e-7,8.209795400593949e-14,8.208587827700177e-14,5.790556028937609e-16
0.8015607580824972,1.0e8,1.0e8,670274.0263584706,40.453479381376894,108.69501535908161,52.935821045189556,1733.9168476672771,0.00020406523097707524,1.1305546752838919e-5,5.594058721936561e-6,2.4348608189386777e-7,8.211448691620026e-14,8.208727616042867e-14,5.79062733699194e-16
0.802675585284281,1.0e8,1.0e8,671854.7081431361,40.54898933012371,108.79291223814418,52.94562296091828,1735.8693952070792,0.0002040983080540179,1.1317478426365453e-5,5.594253747402265e-6,2.4350519365113664e-7,8.214278518382905e-14,8.209410307709194e-14,5.79242265737045e-16
0.8037904124860646,1.0e8,1.0e8,672191.7721699442,40.74438858174675,109.39981179768303,52.953046681984695,1736.452476410228,0.0002042952072313768,1.1321608410578173e-5,5.595162448956972e-6,2.435517536356072e-7,8.214922377092461e-14,8.209806650817144e-14,5.793678111158013e-16
0.8049052396878483,1.0e8,1.0e8,672818.810035067,40.81364466612408,109.71220904865406,52.99580117032433,1738.4191274078262,0.00020430122149869771,1.1323840435464879e-5,5.604689539807524e-6,2.435557681930308e-7,8.216428891489048e-14,8.214087109950812e-14,5.794452675097814e-16
0.8060200668896321,1.0e8,1.0e8,674731.0364168354,40.829470177884744,109.71647151205009,53.03640852731705,1739.281016633291,0.0002043114991570378,1.1325711072637474e-5,5.606929450880218e-6,2.435789777063886e-7,8.223563670999135e-14,8.214315648063681e-14,5.795440621812136e-16
0.8071348940914158,1.0e8,1.0e8,675592.2014134844,40.83612757289186,109.92689817884639,53.04323887714177,1739.4288542790769,0.0002043211615895335,1.1346972691886767e-5,5.608917295906395e-6,2.4359921833647643e-7,8.227096704084932e-14,8.214720915373405e-14,5.796666169066011e-16
0.8082497212931996,1.0e8,1.0e8,676131.1072659834,40.84399097249413,110.10245260072956,53.08493609466997,1740.548581204107,0.000204321569036635,1.1348121031830388e-5,5.611211964816591e-6,2.436010932973338e-7,8.227704236200276e-14,8.216283332104135e-14,5.796851752798875e-16
0.8093645484949833,1.0e8,1.0e8,679466.0254891876,40.91406525812799,110.29391093967939,53.15013850265498,1740.958346903302,0.0002043231268898587,1.1351670042552782e-5,5.61179319049642e-6,2.4369562223671706e-7,8.227728655978846e-14,8.216933336657486e-14,5.797921192778769e-16
0.810479375696767,1.0e8,1.0e8,679798.2592306904,40.93905259709786,110.54766924614832,53.184263924993445,1742.22225739946,0.00020441876661736577,1.1354655319320777e-5,5.614261269869055e-6,2.4370660218320313e-7,8.230421583048891e-14,8.218659056931261e-14,5.798142588605676e-16
0.8115942028985508,1.0e8,1.0e8,683342.7302206431,40.97561517205,110.57382312608634,53.20166275626595,1745.1443149823497,0.00020446321565440053,1.1362488165637878e-5,5.620259109206679e-6,2.4371701221220195e-7,8.23263553449445e-14,8.219881150972757e-14,5.80060149117911e-16
0.8127090301003345,1.0e8,1.0e8,685609.5354185735,40.99753861747296,110.72650607587597,53.21208385496927,1751.1423115231455,0.00020448197059131973,1.1363540008018173e-5,5.626127766575344e-6,2.43758428914665e-7,8.234411797745041e-14,8.221216239031312e-14,5.800699672520194e-16
0.8138238573021181,1.0e8,1.0e8,687223.7362867857,41.066664729981255,110.80271203250591,53.22025667645707,1756.4877741835237,0.00020454508041447942,1.1365104559371481e-5,5.626229821088191e-6,2.4376461842935674e-7,8.237583436197838e-14,8.225235106505214e-14,5.802757644344477e-16
0.8149386845039019,1.0e8,1.0e8,688571.4514939426,41.23668246129522,110.81518356219706,53.26564411445272,1757.4723037689307,0.00020455081584387877,1.136592242333106e-5,5.627068260457985e-6,2.437748675144074e-7,8.240015992215507e-14,8.226493727339779e-14,5.803078575479591e-16
0.8160535117056856,1.0e8,1.0e8,689237.5111934613,41.26820957939825,111.23929308609844,53.28500327084573,1758.3087609803965,0.00020457262414844122,1.1368854796011224e-5,5.628619903560689e-6,2.437932496800209e-7,8.242552653543943e-14,8.227089643065675e-14,5.80372529042636e-16
0.8171683389074693,1.0e8,1.0e8,689383.6452990002,41.28208932234683,111.36205915185516,53.30577793041901,1761.720402902189,0.00020462442415069445,1.1369551364116162e-5,5.630159670911027e-6,2.4380364808548584e-7,8.243422775944606e-14,8.229442652430886e-14,5.804778293614848e-16
0.8182831661092531,1.0e8,1.0e8,690835.0966687083,41.31939346753726,111.42311286506857,53.32876217009751,1762.4479341292263,0.00020463382789911652,1.1371428775700716e-5,5.630558508098274e-6,2.4385230087001156e-7,8.244127714459956e-14,8.230635707251618e-14,5.805156038893011e-16
0.8193979933110368,1.0e8,1.0e8,691058.7899112959,41.322890354409466,111.90715811981791,53.370982757394536,1764.8435026433294,0.00020465566359906937,1.137507415274273e-5,5.63148821096245e-6,2.438903863402496e-7,8.244772037625857e-14,8.231440233951823e-14,5.807905376121522e-16
0.8205128205128205,1.0e8,1.0e8,691551.381744386,41.33009161585722,112.16864586999128,53.39497096880406,1765.1731497932785,0.00020470376487141204,1.1375841780721461e-5,5.631787691436084e-6,2.4390214501932093e-7,8.24510795453573e-14,8.240550976976457e-14,5.810048903728844e-16
0.8216276477146043,1.0e8,1.0e8,692186.4264956521,41.35926321477188,112.3372929740141,53.40790255760441,1765.9349399394227,0.00020478727755275376,1.1377535568738004e-5,5.640150312385986e-6,2.4390875057387905e-7,8.248636742404555e-14,8.241467175508536e-14,5.812421103154916e-16
0.822742474916388,1.0e8,1.0e8,692589.5136109261,41.40291285018993,112.44216924921493,53.427832730086365,1770.6017715377486,0.0002047934891518102,1.1388071924434709e-5,5.640571580704611e-6,2.4395658852251094e-7,8.249358281565842e-14,8.243760069305942e-14,5.812606203527507e-16
0.8238573021181717,1.0e8,1.0e8,692751.1364920259,41.4597798151683,112.5698582615977,53.475455023110996,1773.9205608867483,0.00020480575955395517,1.1395861528914584e-5,5.643598043985953e-6,2.4396892964426e-7,8.249363630572978e-14,8.245067431288217e-14,5.812735050526405e-16
0.8249721293199554,1.0e8,1.0e8,693732.8753657638,41.462387612386635,112.97419300375248,53.49698630344964,1774.4489939581304,0.00020483578943111065,1.140176251238079e-5,5.645672664242891e-6,2.439985670492033e-7,8.24956250288907e-14,8.246566534986599e-14,5.812738760691155e-16
0.8260869565217391,1.0e8,1.0e8,694190.8478681227,41.494225063894284,113.1530439464577,53.52019314801991,1775.5781369138263,0.00020485246933130258,1.1408171702022387e-5,5.6482678503738836e-6,2.4405111903400006e-7,8.253053785947803e-14,8.247979646544336e-14,5.813311735478997e-16
0.8272017837235228,1.0e8,1.0e8,694722.4340998079,41.56269348010868,113.95073764763737,53.588492563316294,1775.7426089950688,0.0002048719559011802,1.1414115793603468e-5,5.649641706713517e-6,2.440860595302757e-7,8.254016128892037e-14,8.249116790073657e-14,5.813847187043168e-16
0.8283166109253066,1.0e8,1.0e8,696070.2120131673,41.61742613517351,113.95394084773042,53.75985595708952,1781.0545559393347,0.0002049678134282417,1.141536784013836e-5,5.6499149430598086e-6,2.4409972010003153e-7,8.254907580971519e-14,8.249556288157662e-14,5.816659091417952e-16
0.8294314381270903,1.0e8,1.0e8,700404.8184522593,41.69473641809786,114.34521291167943,53.86635086178868,1784.9526721031968,0.00020497642469293403,1.1418263375332922e-5,5.651792138033203e-6,2.441143053444953e-7,8.256019577210298e-14,8.252277677935535e-14,5.817550158826777e-16
0.830546265328874,1.0e8,1.0e8,702344.0682351618,41.83356942223856,114.77627429781495,53.88422505614873,1787.1186000213117,0.00020499426110752195,1.1420269232432183e-5,5.652089063871811e-6,2.4418619392782213e-7,8.259243759956121e-14,8.253786633592029e-14,5.819012119604526e-16
0.8316610925306578,1.0e8,1.0e8,702765.3174617562,41.84979511380667,114.84313575484849,53.8884839810539,1789.2658058770926,0.0002050490856917858,1.142199122918243e-5,5.653136332429263e-6,2.441966734585972e-7,8.260423042539804e-14,8.254010601979015e-14,5.819057211021993e-16
0.8327759197324415,1.0e8,1.0e8,703266.7396727578,42.16676330482798,114.92358819218646,53.97203112845055,1791.8104448679467,0.00020508682986941328,1.1435207333249486e-5,5.6546609728156204e-6,2.442003519389748e-7,8.261026751494128e-14,8.257562925571671e-14,5.819383258711015e-16
0.8338907469342252,1.0e8,1.0e8,707462.6092312257,42.32127845009015,115.31945091352188,53.98217197595836,1798.0195363751063,0.00020509924679299127,1.1442476626562492e-5,5.656436406815932e-6,2.442343765742334e-7,8.268259279456067e-14,8.258736393034993e-14,5.819628591359536e-16
0.835005574136009,1.0e8,1.0e8,707472.8882727894,42.368821939268884,115.82432327324301,53.9826058120745,1799.624995946429,0.00020512194141526083,1.1445345948835288e-5,5.663800831738925e-6,2.4426879012711684e-7,8.270834235805353e-14,8.272378078329236e-14,5.826836988069359e-16
0.8361204013377926,1.0e8,1.0e8,708997.7629040403,42.38970567417778,116.07408699976337,54.01344590975919,1799.6990686067568,0.00020512445133740858,1.1446611821457707e-5,5.665234996179663e-6,2.442824348410675e-7,8.273601557811635e-14,8.272796011210614e-14,5.827245538201592e-16
0.8372352285395763,1.0e8,1.0e8,710047.6193348923,42.39886567579636,116.28488638891535,54.145890111933994,1802.9025589617615,0.00020520353600558456,1.144762475756301e-5,5.666797332315939e-6,2.4434600095499617e-7,8.277396875293707e-14,8.275401868007994e-14,5.828279730228749e-16
0.8383500557413601,1.0e8,1.0e8,711086.9888720463,42.552812364952025,116.43469730421695,54.28439702983634,1803.1847174528612,0.0002052429627355287,1.1450407070105467e-5,5.6685791212287855e-6,2.4434802095006387e-7,8.281048301113618e-14,8.275708697115883e-14,5.828416748190308e-16
0.8394648829431438,1.0e8,1.0e8,711383.201257145,42.72451112774058,116.44958282457972,54.302403759521226,1804.050118202822,0.00020528923937454806,1.1458414775174353e-5,5.669049102227013e-6,2.443616747174204e-7,8.289622722061404e-14,8.27605260410569e-14,5.830037775084028e-16
0.8405797101449275,1.0e8,1.0e8,711429.0019194885,42.76541843852016,116.5171026523874,54.35435454155136,1804.8170290306987,0.00020529017083999412,1.1470525925042405e-5,5.672465379633031e-6,2.4443283756809334e-7,8.292530883517973e-14,8.27670751839331e-14,5.83136856306908e-16
0.8416945373467113,1.0e8,1.0e8,712310.4525033014,42.790986950730456,116.83261705925932,54.366235581461396,1804.8587999559418,0.00020532066320634517,1.1471420174732654e-5,5.673369613174652e-6,2.444934728450474e-7,8.293428796682035e-14,8.27918477942697e-14,5.832151512559871e-16
0.842809364548495,1.0e8,1.0e8,712889.8392459563,42.826265462451055,118.2531952818519,54.45027616102412,1806.0953644441229,0.00020544513236533555,1.147366533639789e-5,5.676984255939487e-6,2.4454167766900635e-7,8.293793283751138e-14,8.281289212002275e-14,5.833927645345769e-16
0.8439241917502787,1.0e8,1.0e8,715157.4664308046,43.003743757001175,118.54106079787879,54.52700364617752,1809.0335164435614,0.0002054482714918779,1.147420692464451e-5,5.6794105407424344e-6,2.4459776321670755e-7,8.298919479854029e-14,8.284196860528179e-14,5.834426026024838e-16
0.8450390189520625,1.0e8,1.0e8,715830.4158799533,43.03920183316904,119.61296562289378,54.557204839402765,1812.3870867133433,0.00020546421971654475,1.1474728977944847e-5,5.6804938063364515e-6,2.4459885428715225e-7,8.299483375078061e-14,8.290523870064308e-14,5.835096856618444e-16
0.8461538461538461,1.0e8,1.0e8,715878.6980566321,43.100375356343484,119.97599742492345,54.63893406677001,1814.4333223430694,0.00020552741396083675,1.1478164499063824e-5,5.68192204238839e-6,2.4460463194066293e-7,8.300097470644751e-14,8.290927927842663e-14,5.837191144269155e-16
0.8472686733556298,1.0e8,1.0e8,718870.0826488129,43.18683091774755,120.08633577028375,54.657070705492536,1817.1372765272895,0.00020554664424673533,1.1478331139101038e-5,5.685836853355526e-6,2.446209918570377e-7,8.301884052056201e-14,8.291117840352709e-14,5.839696662639549e-16
0.8483835005574136,1.0e8,1.0e8,718914.6958612896,43.35491294187202,120.84240116258067,54.68068315137318,1820.189488973965,0.00020562952167200681,1.1484548904047451e-5,5.686120999072862e-6,2.4469809360874334e-7,8.302156929752923e-14,8.291883707160967e-14,5.839908377624585e-16
0.8494983277591973,1.0e8,1.0e8,721981.310314985,43.40652481533668,121.13521674552302,54.69309128114089,1823.8029503858895,0.0002056579191979034,1.149286793266591e-5,5.686130565824886e-6,2.4477124517195373e-7,8.303634397589442e-14,8.295500534645754e-14,5.84182927594734e-16
0.850613154960981,1.0e8,1.0e8,723714.088535923,43.61374412006949,121.14539462876047,54.74705732754332,1824.7929329340434,0.00020568018108274122,1.1494107866847934e-5,5.686488783123576e-6,2.4489994173741383e-7,8.304158203164536e-14,8.296020400074695e-14,5.842188104687524e-16
0.8517279821627648,1.0e8,1.0e8,725578.9951902077,43.69515790434436,121.55457249563885,54.817980649201374,1825.3158098406582,0.00020568631823246033,1.1498699398663273e-5,5.687444805010203e-6,2.4493795263408855e-7,8.30435646368991e-14,8.299542980365011e-14,5.843313179996337e-16
0.8528428093645485,1.0e8,1.0e8,726094.672807027,43.75208929711099,121.66326231041317,54.830781456292804,1825.9070706132134,0.00020578237469447483,1.1502602738062705e-5,5.694509165751824e-6,2.4500575476597507e-7,8.307146556382402e-14,8.305192651921651e-14,5.843803465611261e-16
0.8539576365663322,1.0e8,1.0e8,726461.9407907312,43.759625694433105,122.04376160706919,54.91264358905336,1826.9898409459272,0.000205853643906079,1.151217026145982e-5,5.695080601081244e-6,2.4506188589207224e-7,8.307423056789962e-14,8.305794890633709e-14,5.844192312808511e-16
0.855072463768116,1.0e8,1.0e8,727774.9689324774,43.81738897689066,122.1045817587775,54.97466388289999,1841.2499690788409,0.00020586494587156593,1.1513425225187472e-5,5.699425351991073e-6,2.450702736470803e-7,8.312052827507294e-14,8.306849401866642e-14,5.844786287688183e-16
0.8561872909698997,1.0e8,1.0e8,731980.478033984,43.817735011397204,122.2580035242984,55.049114350990386,1842.3772345489015,0.00020588556381808513,1.1516324780544833e-5,5.699520376907965e-6,2.4507757851344344e-7,8.312661400432889e-14,8.310438795798666e-14,5.844853917394556e-16
0.8573021181716833,1.0e8,1.0e8,736507.0202763638,43.85184174355197,122.4042951197691,55.05035188820333,1842.440085483543,0.0002059142580709346,1.1522448571481344e-5,5.700815458715385e-6,2.4510239645828247e-7,8.312992605666703e-14,8.310496069565469e-14,5.844915380200208e-16
0.8584169453734671,1.0e8,1.0e8,738886.7075188672,43.9125485134916,124.2285625615083,55.06711462516043,1845.408790952992,0.00020594140190910716,1.1529932642628803e-5,5.702682245620717e-6,2.451108493799437e-7,8.316273129448867e-14,8.314123496154646e-14,5.849487311821804e-16
0.8595317725752508,1.0e8,1.0e8,739465.1265474805,44.182702238099765,124.48776380209519,55.11858042064209,1853.711185822267,0.00020602302678269507,1.1538417372519479e-5,5.706230097619216e-6,2.451537348375894e-7,8.318733493227888e-14,8.314540863658415e-14,5.84983605822704e-16
0.8606465997770345,1.0e8,1.0e8,739532.6127886318,44.18867410946672,124.88379052102722,55.144722497455064,1858.1037065203966,0.00020602723220147675,1.1548865546660117e-5,5.706693663075286e-6,2.452246568587436e-7,8.320980147306055e-14,8.314835454433053e-14,5.850484599578789e-16
0.8617614269788183,1.0e8,1.0e8,740619.1416601365,44.21613181597086,124.96701245486786,55.33466773201507,1866.0402533313095,0.0002061285311442206,1.15577279291856e-5,5.715347377938244e-6,2.453034325000802e-7,8.323217902794941e-14,8.318158267505946e-14,5.850855948852168e-16
0.862876254180602,1.0e8,1.0e8,743261.1394770016,44.29460827346612,125.1837102783781,55.372529964103535,1869.9734067109475,0.0002062001846277944,1.1564892780948102e-5,5.715825560222385e-6,2.453594404800978e-7,8.323659691150579e-14,8.320902254295877e-14,5.851460788617836e-16
0.8639910813823858,1.0e8,1.0e8,744327.5719701502,44.358106788173,126.81618904662176,55.41913925656486,1873.2751467249147,0.00020628181212000064,1.1566846777316472e-5,5.7177594723434745e-6,2.45368897518384e-7,8.325081599697673e-14,8.324100402040031e-14,5.851685153976165e-16
0.8651059085841695,1.0e8,1.0e8,746244.9480432797,44.50366192684927,127.4178647516461,55.42644911404995,1881.050839354507,0.00020650635289719204,1.156736870806772e-5,5.7187686583005195e-6,2.45541561367125e-7,8.327846155300228e-14,8.32634415377758e-14,5.851876925197603e-16
0.8662207357859532,1.0e8,1.0e8,749165.4102380055,44.593328510778214,128.06050178256336,55.56828377404393,1890.4256974513971,0.00020654504479790023,1.1577109922537841e-5,5.723348594478448e-6,2.4559034463563284e-7,8.328912935691573e-14,8.326662497212654e-14,5.852894028748454e-16
0.867335562987737,1.0e8,1.0e8,749472.0745427044,44.61546720036471,129.30132593389854,55.571662682020836,1891.3311267954855,0.00020654637982661636,1.158393927683513e-5,5.723655234094214e-6,2.456096238159967e-7,8.334267100414327e-14,8.328360397895418e-14,5.852932733485936e-16
0.8684503901895206,1.0e8,1.0e8,749831.8840581598,44.662477431273516,130.99040195377484,55.59349376834213,1895.4634190283462,0.00020657744959649732,1.1588245839007452e-5,5.724713340382293e-6,2.4564306289085246e-7,8.335051769983272e-14,8.331181860894117e-14,5.85647377396673e-16
0.8695652173913043,1.0e8,1.0e8,751476.2215137786,44.88231142226545,131.0457050925084,55.62820831691254,1896.727684286842,0.0002065819746314555,1.1590053763936734e-5,5.7319586799564485e-6,2.457952023707922e-7,8.341643966737619e-14,8.332026369283821e-14,5.857112954253439e-16
0.8706800445930881,1.0e8,1.0e8,751691.0788495494,45.00625250902543,131.28634322762503,55.7886354827594,1900.2303293820073,0.0002066194076446934,1.1592130765283606e-5,5.732999712568771e-6,2.458605074973457e-7,8.34379698119627e-14,8.332057133902668e-14,5.8574449836534e-16
0.8717948717948718,1.0e8,1.0e8,752212.6852277578,45.067450655589816,132.51062570557008,55.81736794553121,1902.2700353268071,0.00020663020019941186,1.1593814441547802e-5,5.733533447516871e-6,2.458762855430422e-7,8.344933324029794e-14,8.33587513077447e-14,5.858503161251872e-16
0.8729096989966555,1.0e8,1.0e8,752819.6725474411,45.167383459494,132.7869270618441,55.8209726693059,1906.1757486119682,0.00020663871085271765,1.1603182071516918e-5,5.7342938931957045e-6,2.4591793577448023e-7,8.347964580215682e-14,8.336810455844398e-14,5.858707878047848e-16
0.8740245261984393,1.0e8,1.0e8,753430.0812587076,45.23067587636964,133.07709557257124,55.84321559135444,1907.5310541785354,0.00020666723377788754,1.1605969201477827e-5,5.735870317563787e-6,2.4592503967082774e-7,8.349363123426279e-14,8.339942931251314e-14,5.860140822641625e-16
0.875139353400223,1.0e8,1.0e8,755147.1807696223,45.263631507096555,134.36384573449493,55.87044012119887,1908.4278010199469,0.00020668012674819467,1.1627208822088741e-5,5.739443005381863e-6,2.4598359989869144e-7,8.35027915479905e-14,8.340433679155835e-14,5.864310522602783e-16
0.8762541806020067,1.0e8,1.0e8,755555.5374692653,45.58480116934604,134.6465794032446,55.89856319811457,1910.0618773039791,0.00020668083077474858,1.1649254552096857e-5,5.741096610761171e-6,2.460892005861749e-7,8.355030031278247e-14,8.342324812862173e-14,5.864518209677318e-16
0.8773690078037905,1.0e8,1.0e8,756720.0476813995,45.65343067012916,134.81163674748038,55.902271614113864,1912.0158895097416,0.00020668792969825395,1.165625144055522e-5,5.741871692034359e-6,2.4610533295782674e-7,8.36018623539016e-14,8.34657208309723e-14,5.867062564792768e-16
0.8784838350055741,1.0e8,1.0e8,758892.4926408492,45.71636178438811,135.06994438474007,55.90527705697386,1918.0298442530518,0.00020670981516695284,1.1657132709023224e-5,5.74290226735099e-6,2.461107164968028e-7,8.365976707778214e-14,8.347551304689448e-14,5.870597579105387e-16
0.8795986622073578,1.0e8,1.0e8,759012.591923873,45.84403401297594,135.35291635470136,55.933248849199934,1924.100280318049,0.00020681326207428166,1.166305532463778e-5,5.7431153482271915e-6,2.4628299778336394e-7,8.366794678130112e-14,8.356472372794436e-14,5.870969843858669e-16
0.8807134894091416,1.0e8,1.0e8,759711.2050407688,46.02598520620559,135.57564171089427,55.954851066338996,1924.4575641666156,0.0002068437053049496,1.1665904691668237e-5,5.743388402119471e-6,2.4628542401484143e-7,8.367460975487923e-14,8.359091220607017e-14,5.874463341795785e-16
0.8818283166109253,1.0e8,1.0e8,760244.9474147141,46.09171868658155,137.12593966870313,55.995211799443304,1929.9029181210644,0.00020691058371705086,1.1673181736280147e-5,5.751630322212121e-6,2.4629521580017803e-7,8.368276689866816e-14,8.36256661966025e-14,5.875600316543482e-16
0.882943143812709,1.0e8,1.0e8,762601.3985651615,46.20436445884325,137.252259077134,56.01879367654327,1933.0099544673972,0.00020694318404974996,1.1674705539838155e-5,5.753514223234452e-6,2.463008958263528e-7,8.372231070172926e-14,8.37172041293005e-14,5.876278537428597e-16
0.8840579710144928,1.0e8,1.0e8,763500.9638269055,46.48080615881599,138.23760875263883,56.093150814631926,1934.891160184727,0.0002070525644058628,1.1679389146781821e-5,5.756138192362591e-6,2.463172974968012e-7,8.37261684355768e-14,8.372820831973024e-14,5.879858630282654e-16
0.8851727982162765,1.0e8,1.0e8,763821.0826922584,46.580655098880676,139.02425154012644,56.11613378571101,1935.0222062187224,0.00020706020803560107,1.1684977138718321e-5,5.7647577870278375e-6,2.464251142722552e-7,8.377300016121195e-14,8.373580025584066e-14,5.879900868933564e-16
0.8862876254180602,1.0e8,1.0e8,765457.2504935,46.61614049279144,139.14742572637473,56.30666255469281,1937.1938355705354,0.00020709427504616906,1.1701419671230327e-5,5.7677406731925445e-6,2.464530712987897e-7,8.378450794970535e-14,8.376264228907254e-14,5.889324554110156e-16
0.887402452619844,1.0e8,1.0e8,766278.0047504605,46.704201646390786,139.31965314309898,56.38005197247376,1946.8949298321118,0.00020710195952219123,1.1720294709874797e-5,5.7717136731756375e-6,2.466868426500176e-7,8.380052057072299e-14,8.379243227526676e-14,5.890959144704796e-16
0.8885172798216276,1.0e8,1.0e8,767229.3214727874,46.723834732115485,140.098908594792,56.39737574880057,1949.0528135758207,0.00020715585948108495,1.1728550003494983e-5,5.77326054489078e-6,2.4678612923336635e-7,8.384107277911015e-14,8.379462266161709e-14,5.892078687840191e-16
0.8896321070234113,1.0e8,1.0e8,767470.7671331696,46.93534388939853,140.66110096057312,56.40400041334299,1954.3566875257682,0.00020727541925806743,1.1730895335251567e-5,5.774353070587793e-6,2.4685356234946935e-7,8.384572174104437e-14,8.381454874848656e-14,5.898158491327793e-16
0.8907469342251951,1.0e8,1.0e8,769813.0132032372,46.97410678270115,142.70368086147528,56.41375999979883,1956.8811071903074,0.0002073896426121814,1.173589851386623e-5,5.7796816678484225e-6,2.468540968569704e-7,8.38531804955777e-14,8.38213830145266e-14,5.901000375437069e-16
0.8918617614269788,1.0e8,1.0e8,770379.8156293542,47.314210109619026,144.6569090369539,56.579514637403584,1960.6506557852092,0.00020741327752391,1.1742951651051055e-5,5.779917776851286e-6,2.4695312559493633e-7,8.385389562672308e-14,8.387505192441636e-14,5.901264027234956e-16
0.8929765886287625,1.0e8,1.0e8,771930.6259796204,47.55427640403721,146.12497822728696,56.80513375888751,1967.4671059651307,0.00020743671891989567,1.1743125654720718e-5,5.784300585845439e-6,2.469948219606572e-7,8.394330660472573e-14,8.395005469099448e-14,5.903433817053191e-16
0.8940914158305463,1.0e8,1.0e8,772980.4266113976,47.59786572024358,147.37904587288932,57.05081323735053,1973.848349947717,0.00020751905429727043,1.1748599854232157e-5,5.788940210075289e-6,2.470165997333518e-7,8.398375828244515e-14,8.396641287677942e-14,5.907547916503481e-16
0.89520624303233,1.0e8,1.0e8,773549.6679224543,47.683616931509256,148.0503495486703,57.189152800682336,1974.0949934247408,0.00020753988318546087,1.175065009250302e-5,5.791029077986759e-6,2.47181215546159e-7,8.401045959753124e-14,8.402298801981753e-14,5.907714406846413e-16
0.8963210702341137,1.0e8,1.0e8,776189.1057857,47.71776352117648,148.4197612481215,57.27959198592287,1979.4372542435597,0.00020754850245253696,1.1752978674524495e-5,5.791349062485348e-6,2.4722344238609864e-7,8.40738709951782e-14,8.407000093111039e-14,5.908113384538381e-16
0.8974358974358975,1.0e8,1.0e8,778991.049694262,47.757247134535895,148.54469406094415,57.282823575052305,1984.8240538179032,0.0002076389590351457,1.1754970969850134e-5,5.794278681996144e-6,2.472934325607782e-7,8.410586014335373e-14,8.413670575198189e-14,5.917791409050887e-16
0.8985507246376812,1.0e8,1.0e8,779861.3132424412,47.77523486572833,148.6926073969908,57.31106160020629,1984.9824930836246,0.00020765388576894297,1.1766573775185173e-5,5.798983371304208e-6,2.473429764459859e-7,8.416660163282e-14,8.414758221828715e-14,5.918393118245113e-16
0.8996655518394648,1.0e8,1.0e8,781457.5983395645,48.16970669796604,150.1326991666318,57.33668567640784,1994.0176335359415,0.00020777392665373244,1.1771389711547786e-5,5.8049594068120935e-6,2.473429796993757e-7,8.433676306398584e-14,8.4152956617949e-14,5.919738649233999e-16
0.9007803790412486,1.0e8,1.0e8,783176.0431438088,48.20208272671533,151.29813898616052,57.63433426974924,1994.8981969163042,0.0002078116491656103,1.1775169464748942e-5,5.806896532120866e-6,2.473965507253888e-7,8.435091703171941e-14,8.426057554275405e-14,5.921112868577365e-16
0.9018952062430323,1.0e8,1.0e8,784191.384939528,48.29747803147876,151.7180696884374,57.65697099537499,1995.4579256839966,0.00020790907398285225,1.1777903458606551e-5,5.8112901305039255e-6,2.474272217967677e-7,8.436003072188853e-14,8.430560165332019e-14,5.921859527969829e-16
0.903010033444816,1.0e8,1.0e8,784255.7168207079,48.512782004955945,153.58409291335963,57.86638288138645,2003.3446289494877,0.00020797868280627752,1.1778597643486156e-5,5.8157007770056826e-6,2.4743210249540473e-7,8.436656538739089e-14,8.43099361385645e-14,5.922118163896384e-16
0.9041248606465998,1.0e8,1.0e8,785871.4383524039,48.565157937196304,154.61539934016983,57.912427080157784,2005.3547830495736,0.0002083020036942859,1.1788116251762902e-5,5.820952431421863e-6,2.4745467651152397e-7,8.443842291815258e-14,8.431124752540216e-14,5.923901123879624e-16
0.9052396878483835,1.0e8,1.0e8,786106.8693640162,48.59813430880145,158.73665461153234,58.063118995279375,2005.9765291315582,0.00020840937417574077,1.1801733998649298e-5,5.831124018306715e-6,2.475184075511698e-7,8.443941972281144e-14,8.433458558651078e-14,5.924158354689486e-16
0.9063545150501672,1.0e8,1.0e8,789071.2779727218,48.63591805513419,160.78389998463135,58.10577134101985,2007.0412203133872,0.0002084336564452958,1.1804097001927841e-5,5.836279741796393e-6,2.477072997194461e-7,8.446258564792963e-14,8.435090856492233e-14,5.927526299531826e-16
0.907469342251951,1.0e8,1.0e8,789671.930362998,48.65593604048866,160.7882235149722,58.106364900562305,2010.098556261456,0.000208541363640068,1.1804612568636692e-5,5.840281226421525e-6,2.4771392705069677e-7,8.453756001069342e-14,8.436466134157265e-14,5.92781927546004e-16
0.9085841694537347,1.0e8,1.0e8,789944.4956964764,48.70836363187798,162.4422262910056,58.22706535619243,2013.9442500774182,0.00020862189888545585,1.1818603195548092e-5,5.841736965484285e-6,2.4774082654546756e-7,8.454773716484267e-14,8.454703764086597e-14,5.9286602920284e-16
0.9096989966555183,1.0e8,1.0e8,793831.0715866295,48.85663122465012,162.80935281785204,58.2509293004096,2017.084170812977,0.00020865687947631766,1.1834066991234738e-5,5.856180846803392e-6,2.479436163363958e-7,8.45803313453388e-14,8.45763585900512e-14,5.929573612633001e-16
0.9108138238573021,1.0e8,1.0e8,795473.1264418622,48.86009304194328,163.1273488915725,58.30758505193393,2017.247004164733,0.00020872742278783601,1.1839596632537939e-5,5.857521427242405e-6,2.479508337742969e-7,8.458774742804167e-14,8.467739459243927e-14,5.931135151378481e-16
0.9119286510590858,1.0e8,1.0e8,798074.3854615956,49.24119840989225,167.72697093276963,58.40103149887887,2019.0365228115224,0.0002087559327365688,1.1874882920132381e-5,5.866053229511477e-6,2.482379632755105e-7,8.46087551719008e-14,8.468455941001271e-14,5.934074041112849e-16
0.9130434782608695,1.0e8,1.0e8,798932.0378077516,49.24690883843017,167.73937532048066,58.459919594973066,2048.749868602431,0.00020886157604933705,1.1883255612350616e-5,5.867529277560034e-6,2.4836815245229427e-7,8.46839145215929e-14,8.468486395566809e-14,5.937724875597678e-16
0.9141583054626533,1.0e8,1.0e8,799587.7945553907,49.40449334157916,169.85022031008685,58.50212270923779,2053.0453769928877,0.00020893845207476533,1.1887226659784991e-5,5.868486856091123e-6,2.4839462462076796e-7,8.487160825145312e-14,8.473292629084487e-14,5.938414953084536e-16
0.915273132664437,1.0e8,1.0e8,802968.5855608169,49.6786753941662,171.0750177520875,58.655880769084405,2053.3760134082154,0.00020896550726933028,1.1887940540489363e-5,5.871325729334136e-6,2.4839698337771866e-7,8.492612999128985e-14,8.474346922971448e-14,5.939381029871145e-16
0.9163879598662207,1.0e8,1.0e8,803697.781637864,49.77906626075358,171.9959384073721,58.66025791881467,2056.0957820838717,0.00020903117562849066,1.189379829442142e-5,5.872040584912768e-6,2.4843598705658436e-7,8.493421585784436e-14,8.484122802801328e-14,5.943134755413161e-16
0.9175027870680045,1.0e8,1.0e8,805350.5296103643,49.79038888304246,172.30543305251425,58.721706100514304,2062.2730415154915,0.0002090465932748647,1.1894016608744565e-5,5.880159269685291e-6,2.4860361312102223e-7,8.4964932642588e-14,8.488129508880077e-14,5.945186981552825e-16
0.9186176142697882,1.0e8,1.0e8,805841.4939513409,49.79714459696045,173.24297373557732,58.847328261079,2066.676068889019,0.00020927985715421757,1.1902774496860766e-5,5.882432277054409e-6,2.487603103986766e-7,8.502336520693975e-14,8.489882564617591e-14,5.947299560610645e-16
0.919732441471572,1.0e8,1.0e8,808234.9339862303,49.939619148915504,174.1459273106585,59.00459178805468,2076.0248575246424,0.00020937248312188244,1.1910681737850301e-5,5.885391365452692e-6,2.48957244611007e-7,8.503537551108724e-14,8.505211798240417e-14,5.947904311265066e-16
0.9208472686733556,1.0e8,1.0e8,808360.1672226223,49.99376981110153,175.06027223476636,59.05857321065019,2089.203418877667,0.00020947526132187547,1.1944179494559876e-5,5.886660239268706e-6,2.491883828482792e-7,8.509141394114034e-14,8.506671351431854e-14,5.952690860110687e-16
0.9219620958751393,1.0e8,1.0e8,808853.2352319112,50.12233438696232,175.74670743197584,59.08994055906721,2099.5728308112516,0.00020948794760343263,1.1946945641182515e-5,5.8897324730152365e-6,2.492387633367455e-7,8.512302692431868e-14,8.506906253698326e-14,5.955795445508902e-16
0.9230769230769231,1.0e8,1.0e8,809305.6884538274,50.16604801579256,177.89413013681153,59.12430581603137,2109.1426060243775,0.00020951894368560127,1.1957925377742948e-5,5.891331113844432e-6,2.492696141503371e-7,8.516911875663756e-14,8.516073449717774e-14,5.957889513815771e-16
0.9241917502787068,1.0e8,1.0e8,811424.8284060222,50.323458537203926,178.61066434600338,59.22690139420096,2123.3507827608396,0.00020961760459827037,1.1958707700831212e-5,5.892115477226354e-6,2.4934295286915586e-7,8.519375563309381e-14,8.520850699041561e-14,5.963807974284074e-16
0.9253065774804905,1.0e8,1.0e8,812525.6975510765,50.8070647697133,179.398007210009,59.62653639923252,2131.852385705404,0.00020961938552068946,1.1959816200518212e-5,5.89309670109831e-6,2.494110365353203e-7,8.531068090640673e-14,8.523447510418173e-14,5.964819373312227e-16
0.9264214046822743,1.0e8,1.0e8,813147.4029205936,51.17291581277678,184.61052687164917,59.643128269350356,2133.018908970426,0.00020973383356735452,1.1973511630313621e-5,5.903638759983542e-6,2.4942462136264286e-7,8.534974474400575e-14,8.532070433479752e-14,5.969236086801366e-16
0.927536231884058,1.0e8,1.0e8,814067.4652196704,51.33992020061015,184.690846861906,59.66435128166868,2135.2446226813177,0.0002097432742530585,1.1991924757589295e-5,5.906360180307327e-6,2.4943739817136834e-7,8.543150184774859e-14,8.538567030238399e-14,5.970062939117843e-16
0.9286510590858417,1.0e8,1.0e8,814804.2395568739,51.36567182650648,187.35747561817482,59.72463359125281,2137.331881397434,0.00020982386413816452,1.2000800952306675e-5,5.914536937984502e-6,2.494784730112217e-7,8.561076635732367e-14,8.546706332561794e-14,5.971760160479241e-16
0.9297658862876255,1.0e8,1.0e8,817424.9428038413,51.400855800896736,190.98434978332432,59.92511123989068,2144.283118231039,0.0002099756922531834,1.2001485488549904e-5,5.914676145499029e-6,2.495638818314271e-7,8.577359527666217e-14,8.548649457666786e-14,5.972980072514927e-16
0.9308807134894092,1.0e8,1.0e8,820110.7375780168,51.62444310614358,192.01194253535658,60.09992435074289,2152.8480325994988,0.0002100519191249371,1.2008042245392232e-5,5.917861019542197e-6,2.496385015474485e-7,8.577428074799052e-14,8.554069598110846e-14,5.976087935459275e-16
0.9319955406911928,1.0e8,1.0e8,820112.459392664,51.80346777521688,193.19429222239685,60.1240639231321,2162.034643755907,0.0002100692722707197,1.2030383131617464e-5,5.9182992689534474e-6,2.496409110542917e-7,8.581136695218006e-14,8.554850161370719e-14,5.976243701367426e-16
0.9331103678929766,1.0e8,1.0e8,823546.8237645722,52.40347130339771,193.53212280948458,60.12417719525404,2167.728327755034,0.00021031868463357954,1.2053691403978229e-5,5.919105672390064e-6,2.498941105515582e-7,8.581138910243936e-14,8.5588209623996e-14,5.97635491738613e-16
0.9342251950947603,1.0e8,1.0e8,824274.6099963632,53.028512166743845,198.64112000113047,60.129496680632364,2177.1447450094574,0.00021038188696103887,1.2057281267133934e-5,5.921094431834528e-6,2.499441153622528e-7,8.581227304584647e-14,8.560945522088429e-14,5.977151076219319e-16
0.935340022296544,1.0e8,1.0e8,825110.2803714217,53.0744552123287,198.78329598954542,60.40032368253947,2182.4826999498123,0.0002104630109315861,1.207976145787366e-5,5.921143281755056e-6,2.5002206827198884e-7,8.582994184073708e-14,8.564029124959596e-14,5.982787880047999e-16
0.9364548494983278,1.0e8,1.0e8,827684.1900943108,53.160017443851615,199.89584788751017,60.50509875442272,2210.990887618546,0.00021074418413356868,1.2087522878033526e-5,5.929414010708737e-6,2.5006990814612186e-7,8.583181545547038e-14,8.566787629462308e-14,5.985662537356011e-16
0.9375696767001115,1.0e8,1.0e8,827891.3274859176,53.208098241324166,201.02449993387455,60.87861685180563,2219.0336873081337,0.00021075113235612472,1.2090369843684081e-5,5.937459397848179e-6,2.5019463840191696e-7,8.584171069404587e-14,8.571099756425876e-14,5.988096772289829e-16
0.9386845039018952,1.0e8,1.0e8,830096.6528290573,53.33332568137562,202.83349972911958,60.90501906160891,2230.4504733411063,0.000210968307597641,1.2110531088230577e-5,5.941219535987968e-6,2.503486269926166e-7,8.584208449763877e-14,8.572030700036712e-14,5.989467246569117e-16
0.939799331103679,1.0e8,1.0e8,830762.5745594966,54.052169799343524,204.01235833999593,61.524760317103265,2250.2818467929483,0.00021108098454628564,1.2114207976151029e-5,5.943003831673935e-6,2.50406731829482e-7,8.586338046693845e-14,8.575656139196849e-14,5.997721200298013e-16
0.9409141583054627,1.0e8,1.0e8,832723.9256321179,54.057894516933,209.26378223244268,61.52531116601012,2261.365798375349,0.0002110812238636558,1.2117538655216866e-5,5.9464774337617845e-6,2.5044049016020113e-7,8.589332590791661e-14,8.583342768102287e-14,5.999148098430655e-16
0.9420289855072463,1.0e8,1.0e8,835409.7177282957,54.78323638593571,210.39622206102518,61.5761773702797,2270.3635872634645,0.0002113179769437301,1.214751495464082e-5,5.951858984547177e-6,2.506425078053888e-7,8.589936690897651e-14,8.583724144198935e-14,5.999320295163935e-16
0.9431438127090301,1.0e8,1.0e8,837077.0889715458,55.27800315488346,210.6987739018493,62.053719968410945,2273.085446089192,0.0002115883435633785,1.2158237960618703e-5,5.97071661557797e-6,2.5078103556637374e-7,8.592013292479821e-14,8.584065121680338e-14,6.00143188344629e-16
0.9442586399108138,1.0e8,1.0e8,837861.7732917705,55.44662054016377,211.30311971657804,62.19841365022011,2275.5378808660676,0.00021168846694885225,1.2158331840714405e-5,5.99721738941696e-6,2.5101874390231156e-7,8.592389306303019e-14,8.585222721917317e-14,6.002811445463636e-16
0.9453734671125975,1.0e8,1.0e8,841365.3747654437,55.57983303863677,212.91095262319467,62.398042740360104,2280.234801539917,0.00021174573437601519,1.2162182621309605e-5,6.006655558401113e-6,2.510501082586327e-7,8.593448483192271e-14,8.588428355800918e-14,6.008664042848796e-16
0.9464882943143813,1.0e8,1.0e8,841675.9864463483,56.451587810184066,213.08015708691306,62.62096858568556,2284.154688135748,0.00021202755535278226,1.2171447326152234e-5,6.036034286740735e-6,2.5106325337466816e-7,8.597016475981858e-14,8.591414028483914e-14,6.009013984295615e-16
0.947603121516165,1.0e8,1.0e8,841734.422551903,58.064144301814764,214.55277658058475,63.02245503805965,2298.969633859035,0.00021214974771160115,1.2192406098878874e-5,6.039240147517335e-6,2.5111150822845754e-7,8.602497928299312e-14,8.596090378607081e-14,6.009325943064189e-16
0.9487179487179487,1.0e8,1.0e8,843916.8299097511,58.50084774353736,214.59593113717418,63.83954004952098,2313.3001924695754,0.00021223560053820254,1.2194159364974099e-5,6.042900334387222e-6,2.5114148230312407e-7,8.6056140441129e-14,8.610330108389262e-14,6.014604814051224e-16
0.9498327759197325,1.0e8,1.0e8,845632.336493174,60.06289165959735,216.07997397781776,63.9856816671366,2324.306368444687,0.00021229509384150524,1.227824315558969e-5,6.044939225579488e-6,2.5122075863182225e-7,8.609488329482824e-14,8.624330463054539e-14,6.015260224981698e-16
0.9509476031215162,1.0e8,1.0e8,849641.1344431475,60.09296207620738,217.7396151027403,64.05516764317923,2324.8232542931532,0.000212371946193675,1.2287581424465144e-5,6.06965896065276e-6,2.51341637642724e-7,8.63249768280438e-14,8.630803423534253e-14,6.017291907148205e-16
0.9520624303232998,1.0e8,1.0e8,851005.4581856508,60.60457528693141,219.69782239256827,64.0651877725625,2327.400032474803,0.00021238389971213318,1.2315278177647024e-5,6.070442136389355e-6,2.513436916575506e-7,8.637464407997804e-14,8.641015005460322e-14,6.019356476326299e-16
0.9531772575250836,1.0e8,1.0e8,853880.3885439856,61.39398309348199,222.58224238662936,64.07107702320985,2328.051837148388,0.00021246887926010155,1.2345149595107473e-5,6.102585010567917e-6,2.513500905847648e-7,8.638510878478731e-14,8.641800873991436e-14,6.021257129227606e-16
0.9542920847268673,1.0e8,1.0e8,857554.8483545921,61.82511853913231,222.62089863323223,64.51616777186918,2328.9953211841444,0.00021250500193373322,1.235091744080924e-5,6.107670851516059e-6,2.515423283204199e-7,8.647630562648337e-14,8.643900660097853e-14,6.028162566880225e-16
0.955406911928651,1.0e8,1.0e8,858742.4550621851,62.5800572661122,224.78760252894233,64.82369089913004,2331.122825126083,0.00021268242833464985,1.2360407883134403e-5,6.117497855141394e-6,2.5158930384380306e-7,8.650145511116005e-14,8.644782312217148e-14,6.030382731247252e-16
0.9565217391304348,1.0e8,1.0e8,863132.8340549946,62.76061825794836,228.99809446401787,65.88982645603079,2334.3805624617216,0.00021294839093169947,1.2401053157004122e-5,6.119642900438366e-6,2.516468972670186e-7,8.657179330656783e-14,8.650620586021874e-14,6.031156739443462e-16
0.9576365663322185,1.0e8,1.0e8,866263.8745259179,63.91995544447256,229.280856579678,65.93814175687734,2359.614626543736,0.00021315054646919287,1.2405989228143101e-5,6.132989025048308e-6,2.5185727502091483e-7,8.661869803759167e-14,8.66263501443007e-14,6.036945390366954e-16
0.9587513935340022,1.0e8,1.0e8,866981.1896100073,65.29509459926747,229.82824269122182,66.44006299707769,2366.0925273230955,0.00021318772604016177,1.2423924230673521e-5,6.143275961755228e-6,2.519256184186551e-7,8.665706395710965e-14,8.66272418227137e-14,6.038917147781048e-16
0.959866220735786,1.0e8,1.0e8,868602.029339959,65.40460889577993,231.43457954297133,67.04791106981156,2372.864414396857,0.00021330604164002196,1.244412290867356e-5,6.145963156836305e-6,2.522185454666422e-7,8.684809227582397e-14,8.665418020348355e-14,6.040241617539502e-16
0.9609810479375697,1.0e8,1.0e8,870074.7528442926,65.53289748624977,233.72377042647375,67.05904107656593,2377.7143904311442,0.00021354038283450508,1.2474492035630355e-5,6.151424307696338e-6,2.5224609860690295e-7,8.692962136893992e-14,8.676522412853647e-14,6.044773486323715e-16
0.9620958751393534,1.0e8,1.0e8,872519.9053281584,66.80145995737352,237.99264486566778,67.3111178095289,2390.570353260963,0.00021387018942412147,1.2503743188761636e-5,6.157303214148474e-6,2.524211022101562e-7,8.69724069403665e-14,8.687596081382796e-14,6.047420109506598e-16
0.9632107023411371,1.0e8,1.0e8,875493.2635847913,67.17165909406337,239.09465167786271,67.81107181700673,2394.119853219686,0.00021401181553847874,1.2506459717397507e-5,6.157698706411704e-6,2.525795307813078e-7,8.711515173769692e-14,8.68818262040618e-14,6.048781460187779e-16
0.9643255295429208,1.0e8,1.0e8,876137.2977459233,67.55476257007167,239.23173775790082,68.4702194531088,2401.6574568980013,0.00021422282147235883,1.2521589627389956e-5,6.1690766915060355e-6,2.527752040826676e-7,8.713393797633857e-14,8.697545941991483e-14,6.050290889311378e-16
0.9654403567447045,1.0e8,1.0e8,883134.9276398929,67.68043042247659,239.54613318825258,69.0665606197109,2426.9697202820907,0.00021440132232090466,1.2522662780229196e-5,6.172401256896354e-6,2.529312914366125e-7,8.726383589975358e-14,8.703528564239709e-14,6.058431501702794e-16
0.9665551839464883,1.0e8,1.0e8,883575.8129900668,67.93606630802306,240.25472387430995,69.21779600829231,2433.2381577952588,0.00021453276290819639,1.253635998610479e-5,6.175336638729639e-6,2.5314979291683243e-7,8.726771392889426e-14,8.704349896343601e-14,6.063726586039648e-16
0.967670011148272,1.0e8,1.0e8,885416.0180812955,68.2194060574207,240.36099259938317,69.77103812643878,2483.7810669080654,0.00021472008965592798,1.256860263633859e-5,6.175665290899895e-6,2.531784832469105e-7,8.729607518918804e-14,8.713017188612019e-14,6.06470481138545e-16
0.9687848383500557,1.0e8,1.0e8,892441.591079623,68.38911668831823,244.18969287653078,71.2611037344573,2504.391293354296,0.0002151609932413907,1.259925019797759e-5,6.179619425504812e-6,2.5323239350211197e-7,8.735745681168043e-14,8.727769182401088e-14,6.075302825586312e-16
0.9698996655518395,1.0e8,1.0e8,897493.5470453436,68.46404774014378,244.51740236798645,71.49888209126311,2519.0227015428054,0.00021598812595289706,1.2600629528688e-5,6.182199484983352e-6,2.5399997106264547e-7,8.742316100155705e-14,8.734576643719145e-14,6.079305705071176e-16
0.9710144927536232,1.0e8,1.0e8,903700.3872811703,70.37405169728655,245.72256827480024,72.29976925166834,2524.7603608788463,0.00021609129140927254,1.2601275638693318e-5,6.194019705083294e-6,2.542405160727727e-7,8.748763985217088e-14,8.743689637405205e-14,6.082632551460936e-16
0.9721293199554069,1.0e8,1.0e8,904626.8542745041,70.38864878599591,249.8728113440373,73.38749919403237,2534.307389070908,0.0002166132155290428,1.2633139815036418e-5,6.211857104356471e-6,2.5427813600477725e-7,8.756105145473419e-14,8.76058422461624e-14,6.084906842434858e-16
0.9732441471571907,1.0e8,1.0e8,905237.9144620849,72.14031092104192,250.04921514056673,74.20466775919384,2552.778650937694,0.00021675305136512486,1.2645835021482428e-5,6.230007659154925e-6,2.543324094838293e-7,8.769351934336623e-14,8.762694917410352e-14,6.098342894408453e-16
0.9743589743589743,1.0e8,1.0e8,913748.9303089654,75.75477112963922,250.62695462650316,74.43680293808573,2563.7119117588195,0.0002167870734727878,1.2659246985434304e-5,6.2390514053155925e-6,2.5513546557057564e-7,8.769859950860912e-14,8.764700207233239e-14,6.106239315094373e-16
0.9754738015607581,1.0e8,1.0e8,915018.4583454244,76.75002801239721,252.44871211435458,75.68975579470732,2564.132357473701,0.00021719605290041944,1.2678250532298852e-5,6.245897106798996e-6,2.5543476496621776e-7,8.775711578364687e-14,8.76658396165715e-14,6.121340472361354e-16
0.9765886287625418,1.0e8,1.0e8,919382.5130818327,76.88214592779114,259.65427746922353,78.8991458228007,2574.0190231723495,0.00021731174518145526,1.2698228751545944e-5,6.255361505313782e-6,2.5551937006061505e-7,8.785024824353842e-14,8.772304935238876e-14,6.123654637291183e-16
0.9777034559643255,1.0e8,1.0e8,930165.8606970048,84.2369144898861,275.64926598447147,86.0921148158097,2586.3887103050397,0.00021731618910868214,1.2721536801237974e-5,6.258525909305465e-6,2.5558738147496235e-7,8.785746297593656e-14,8.787594163011149e-14,6.128439326316941e-16
0.9788182831661093,1.0e8,1.0e8,943121.8234922523,87.89749803564652,276.8115133639458,86.57519289101273,2594.636826912278,0.0002175533869787937,1.2757125247915483e-5,6.2607846902251985e-6,2.5687956857198354e-7,8.785762621969759e-14,8.79392382841839e-14,6.132205587787489e-16
0.979933110367893,1.0e8,1.0e8,946262.287288906,93.77665542529542,278.0580989901782,86.87210821851231,2642.1703361243535,0.00021776314648689918,1.2763367955606352e-5,6.274983720590421e-6,2.570492715825084e-7,8.801394337158628e-14,8.810574886313935e-14,6.132561153337245e-16
0.9810479375696767,1.0e8,1.0e8,958566.3977259616,93.85748048303776,286.76844104103594,88.20700424384773,2658.1699216020293,0.00021779175041428597,1.2773031748789607e-5,6.344694707459241e-6,2.571857136322163e-7,8.818038641054833e-14,8.827385841871601e-14,6.135694021667276e-16
0.9821627647714605,1.0e8,1.0e8,966416.9881955847,99.81910525648058,297.56341043890126,90.31915948078118,2752.6762808547082,0.00021839119943144227,1.2776829965662717e-5,6.367015402319624e-6,2.5728320374417886e-7,8.820460536680962e-14,8.831993202493986e-14,6.1475210611385345e-16
0.9832775919732442,1.0e8,1.0e8,968556.5917544649,101.58401874929656,311.90621629151957,91.40143753906375,2765.052812630826,0.00021968673660968197,1.2794569187295857e-5,6.376291164845392e-6,2.585055969166954e-7,8.838945478826084e-14,8.833163322076188e-14,6.154800666889168e-16
0.9843924191750278,1.0e8,1.0e8,973399.9936050841,107.35032645289985,312.9904261506755,99.27530754348616,2778.962446694018,0.00021987227138450864,1.286554964134573e-5,6.376429541188667e-6,2.60050171685317e-7,8.84873225549191e-14,8.858057274153685e-14,6.184427661217882e-16
0.9855072463768116,1.0e8,1.0e8,975646.2409145238,115.12277936454093,326.3493482135902,100.71251272315064,2803.5542334461948,0.00022009562103988617,1.2888458316903285e-5,6.384081275375446e-6,2.620184663324945e-7,8.85735983799853e-14,8.902095633809248e-14,6.188108704714371e-16
0.9866220735785953,1.0e8,1.0e8,980830.2665468324,119.05165326347344,329.6587953528946,133.38977982115685,2846.550994322463,0.00022030891414156635,1.2891933091852076e-5,6.386480512614387e-6,2.6271919018165695e-7,8.89250094586247e-14,8.917238164167837e-14,6.193050457216601e-16
0.987736900780379,1.0e8,1.0e8,986747.7217536127,119.41973894386231,343.5181133880376,153.31698662268067,2932.2609137885433,0.0002213836423282754,1.2938237270543666e-5,6.398835978074699e-6,2.650558209859117e-7,8.90323384959634e-14,8.923911343825993e-14,6.215585726967479e-16
0.9888517279821628,1.0e8,1.0e8,987499.5855032452,120.03700029921195,372.1705826461552,168.28389231375564,2972.246460723114,0.00022158730845908453,1.2953640614817628e-5,6.422380682867793e-6,2.679766926647471e-7,8.916762309959113e-14,8.926290126348034e-14,6.237016109030746e-16
0.9899665551839465,1.0e8,1.0e8,999287.1258397528,123.82294550085349,381.8646597543794,175.86603595229798,3005.487475551784,0.00022171056987077775,1.2996398515004834e-5,6.43532560503587e-6,2.7081073882596274e-7,8.994254342311094e-14,8.949688850219339e-14,6.266846601151509e-16
0.9910813823857302,1.0e8,1.0e8,1.0052803325163287e6,132.09746021734836,404.7450428183128,178.18770107296385,3016.8997437518487,0.00022182268686608904,1.3065347649770102e-5,6.450067227282427e-6,2.7577369120669646e-7,9.025865746253215e-14,8.982703034624021e-14,6.268055396791529e-16
0.992196209587514,1.0e8,1.0e8,1.0061393970527804e6,138.4477750498661,408.279957411319,336.40885769240475,3112.8752564190354,0.00022273932668945203,1.306732407152077e-5,6.462055991038575e-6,2.7764100134954733e-7,9.034832838445577e-14,9.00488548668264e-14,6.285739365407154e-16
0.9933110367892977,1.0e8,1.0e8,1.0068482569056811e6,142.83497839959446,429.1166551758897,347.1695770247594,3162.5224860696285,0.00022312966910637526,1.3078764940667028e-5,6.465810868747128e-6,2.813734774139625e-7,9.048706622940777e-14,9.061733830515973e-14,6.296385720284729e-16
0.9944258639910813,1.0e8,1.0e8,1.0077767959882834e6,143.4950069356385,452.6216898075065,353.46111007201836,3255.4613698715925,0.00022351966730026896,1.3299650393504591e-5,6.500789957563912e-6,2.822838652098787e-7,9.124051535700363e-14,9.065478609657497e-14,6.3006483508673175e-16
0.9955406911928651,1.0e8,1.0e8,1.0258694700811637e6,145.42223708305178,476.7791976605497,427.14717276184126,3442.1025006538134,0.00022729505299635524,1.333607711373539e-5,6.561113197248684e-6,2.8403021921567337e-7,9.215790570633576e-14,9.093599474052142e-14,6.317871963375003e-16
0.9966555183946488,1.0e8,1.0e8,1.0954225261212182e6,153.1617584087436,524.5561308284056,449.0110577534304,3599.891714237905,0.00022782733356523438,1.357722062866811e-5,6.589808071865679e-6,2.8623300955138827e-7,9.340467471784761e-14,9.192159409106486e-14,6.332807701924011e-16
0.9977703455964325,1.0e8,1.0e8,1.1052474399251633e6,157.7298920926285,657.8574297996491,462.3535349726195,3642.5505015200447,0.0002280249442856293,1.3690758937836515e-5,6.786018858376066e-6,2.870716916684016e-7,9.364260643478452e-14,9.393627460906867e-14,6.344877339411596e-16
0.9988851727982163,1.0e8,1.0e8,1.1243625398234874e6,161.75536630405512,763.8158689266762,493.5870616615443,3690.241935000994,0.00023677977142164453,1.4028718325857526e-5,6.906396676625303e-6,2.8920544820189114e-7,9.580286255777074e-14,9.585946515668061e-14,6.355071068547e-16
1.0,1.0e8,1.0e8,1.1375168283215824e6,161.7750186318081,791.4694491627633,542.271512565678,4722.552347155792,0.00025250713323732993,1.4191814520644736e-5,7.070011405337941e-6,2.9927001385791023e-7,9.594071518011447e-14,9.618741065010541e-14,6.401409691919701e-16


==> data/solve_pde-heat-00100/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,8.83140384715582246516780566732417407e-01,9.22333524841816235191686038703063536e-01,4.48705272332751811616852376975316820e-03,2.23227039577601262367792115053950123e-03,1.23624428013944079898613387201098519e-02,Inf,4.25087797481446413406957014574967199e-08,4.35326029695579309711978073395397748e-08,8.02149344716290582289635063698717914e-08,1.52687425479438341338926988190911554e-14,1.52820079723916380330898746019664497e-14,1.52660654089397838313249878569744873e-14
PDE,Inf,Inf,1.06393242304163574223398595368471878e+00,8.79497758105581972018026990193927406e-01,5.14273034202321478984746037814975611e-03,2.27052893237220826232125165725666812e-03,1.18156731148057283852964134942667860e-02,Inf,3.71338344250884491137592643759872191e-08,5.04425684506524422297538465473435512e-08,9.22343234402014331609116833215110384e-08,1.52687425479438341339261332662329976e-14,1.52820079723916380331232800266046173e-14,1.52738751843632405470441800979751509e-14
PDE,Inf,Inf,1.08255719732028112045402400216999703e+00,1.06244222857846286475441255578469239e+00,5.73011460012128549369622935394579573e-03,2.33820496812076290280747291010615536e-03,1.70022510864963703918391067198044462e-02,Inf,3.84461134372498829843231624713673460e-08,5.85553254733136061073561611723181619e-08,8.91883412939908220939066647499330860e-08,1.52521339568053323939356253657078662e-14,1.52509064308531185759966033827522157e-14,1.52528892550725672010968306708027884e-14
PDE,Inf,Inf,1.02943592109326602536591896931363197e+00,1.08431747887816805138321010516479901e+00,4.86499188420571283597667898290290087e-03,2.40927022070289977798332510445823228e-03,1.30844215808591521417400219527582323e-02,Inf,4.38185457941518105079877940141309117e-08,3.90203723601048865017779447825515640e-08,1.92574961755596887225450213458300665e-07,1.52751754738048490946466041279099837e-14,1.52789587897654123434942942282291714e-14,1.52789587897654123434942942282291714e-14
PDE,Inf,Inf,1.04518332565842434841019468251383918e+00,9.81610673921402646644318355342139479e-01,5.97190168757267379399203961515819472e-03,2.63991318697166419851262674967493707e-03,2.48950782627502025384643835567650399e-02,Inf,3.49727676986529325842717063815118644e-08,3.51624689057748894001304049101448238e-08,2.50350085229518994153232145990120604e-07,1.52801275806154753416548221482822759e-14,1.52754009749821020286461561875812468e-14,1.52754009749821020286461561875812468e-14
PDE,Inf,Inf,1.10041671926412614466054335240557714e+00,1.16634731034127422734698252562276429e+00,6.49020621859807676255655136432778212e-03,2.70215699947381407563686562116297487e-03,2.21455719437720954646794692012572842e-02,Inf,2.90612643278266848951120610818930482e-08,3.61805994688282041007666428098762975e-08,3.03163087573761215989960076645650018e-07,1.52864549238646867313148333037864891e-14,1.52887094988329020312313271333195447e-14,1.52823726256885757394336783042603898e-14
PDE,Inf,Inf,1.06509436109657203069407624967465239e+00,8.74953450598095073782123500451016076e-01,6.54775925878212258418622893922719971e-03,3.05475807278936578938007157240525636e-03,1.30277909788525687860434823722028437e-02,Inf,4.05163191345682997260226643523263372e-08,3.28162464167622641159513442809112696e-08,1.04612689416811484737052052144342211e-07,1.53261118279781843437954508430586637e-14,1.53141719867369215377601366170489662e-14,1.53231569585064069194283479062095742e-14
PDE,Inf,Inf,1.04042864212025306276080974859305546e+00,1.00704464329539807452223689321279388e+00,5.82722019980027666492694743984045041e-03,2.72010418403202282712148458162736350e-03,2.61857176835291727829468830482730997e-02,Inf,7.15611778049906499003447240076778446e-08,7.16844771458802040457843287043298791e-08,1.83010894407274442519676113349681240e-07,1.53234691746798132740882106267150956e-14,1.53079055088923743914635334207991502e-14,1.53079055088923743914635334207991502e-14
PDE,Inf,Inf,1.02397759496279295741621440376043270e+00,1.13058645634364232391496026995324341e+00,4.57626694010843226425658542452739040e-03,2.66965612013342182998029687736547042e-03,1.20386662771618138024469505397818929e-02,Inf,5.21170439947908855406933060578335326e-08,5.21652398660265972830094798908987643e-08,3.42001579794849551393859562816358697e-07,1.53131900281450218221785954657035650e-14,1.53135794320101142185750360185809072e-14,1.53135794320101142185750360185809072e-14
PDE,Inf,Inf,1.01370788434039217820548680775597663e+00,1.23230205235632358709605213513580868e+00,4.27737897796062702520759533866423963e-03,3.69864656414414931174766444036103536e-03,1.57474995585148406829650162434483698e-02,Inf,4.92902320461539405409781789429740121e-08,4.94270995122487518089739055289149828e-08,3.26899041526296782495688250350081711e-07,1.53002045052478916515432038931475012e-14,1.52946308298289627736416910299613012e-14,1.52946308298289627736416910299613012e-14
PDE,Inf,Inf,1.13213114690264664441542298408163580e+00,6.15611823024725886981498070331099865e-01,2.90700885759047669048044174354758033e-03,3.12372196689673071768172672883324250e-03,1.30140039606862273357174263300478993e-02,Inf,5.28285790596532205908445410149528687e-08,5.28930596352733917874103722172372965e-08,6.46076757567586378512829195213270756e-07,1.53742081222428539228845690249322121e-14,1.53883106787566526953390851740729150e-14,1.53864149488582871775437893031613262e-14
PDE,Inf,Inf,1.10900930582721720237621796195020093e+00,6.97762851524097977736167386682729888e-01,4.12083417986878401222344997995264817e-03,3.43726088544409977748270142711242505e-03,3.26738339901960853144828344091666253e-02,Inf,5.27429323816477380540662891428448753e-08,5.28046078080723968950491666263959984e-08,2.43892462611449156674408618109779394e-07,1.54441479434647412929551668076907041e-14,1.54428220070017879713409429139375206e-14,1.54248172494542308742412967405009195e-14
PDE,Inf,Inf,1.08917523183447013903632994792745014e+00,7.65036667953878250624787779440174079e-01,4.56056448442944826745328495587420854e-03,3.61832931007929853126933607539867992e-03,3.73230874550862635216930949044145331e-02,Inf,6.80990981042429207265180628221276386e-08,7.39865858102517234947020104194134791e-08,5.21997463202490286603731596807226815e-07,1.53631495794729527531416204822053948e-14,1.53502182714692154137001121905856240e-14,1.53502182714692154137001121905856240e-14
PDE,Inf,Inf,1.07229056403658314483283653114222768e+00,8.41237072656585845312812195173649825e-01,6.68882472099894932660859675581360073e-03,2.78479066289057752038639859916739621e-03,2.01889213289600015777612957082716410e-02,Inf,3.16000996188880414303587084024615347e-08,3.17426520617973167725299376428188159e-08,6.25798360705502842761457919628488845e-07,1.53133961721230939442193177533822423e-14,1.52996301628884578457875546243542707e-14,1.52996301628884578457875546243542707e-14
PDE,Inf,Inf,1.05803619575637466264306087082651831e+00,9.12515015177642888751588885386694717e-01,4.33910678866949136013175570614383696e-03,3.67725635954827535034632434574291318e-03,4.14985749013036527088971749466525394e-02,Inf,6.87818103956446954953198126896899166e-08,6.88585758445689115844005283250953175e-08,7.54131728252463785429399069479059091e-07,1.52726191985309284351908763895946923e-14,1.52720431822845919260137633211666843e-14,1.52720431822845919260137633211666843e-14
PDE,Inf,Inf,1.04611387232509409699816352508624069e+00,9.79263680524691377536153217886848738e-01,7.17415911223602262370363244955344116e-03,3.25284963392226040295435463732294862e-03,3.45662279798473065090852783104594250e-02,Inf,4.49391184837660668049090151229819180e-08,4.50381243268520529970479800802660886e-08,2.30890152271337409702767741153743561e-07,1.54441893361886853263610814600401035e-14,1.54355003201493751592983793218786555e-14,1.54355003201493751592983793218786555e-14
PDE,Inf,Inf,1.03624727302439282155511998934451831e+00,1.04182056332036507256250111940607641e+00,2.08459412112868968760329247440763052e-03,2.51055702383069477336630447739121498e-03,1.97820485583667982196405948885961754e-02,Inf,4.52837463261533106233138720471889960e-08,4.53768220521185715121027772034953879e-08,9.74674721839754157175167803082458894e-07,1.54194820211704238764008976669154974e-14,1.54228162332064471511462650784893896e-14,1.54013617466731882892314825404107006e-14
PDE,Inf,Inf,1.02818255735927678568865060894961863e+00,1.10048054964398117024157272103938801e+00,8.31832750869597123307576519572475625e-03,2.03907425769051733515049041145707874e-03,6.22661791266349075712201165488492251e-02,Inf,4.40743231064679225490165294943795735e-08,4.41237346991810127073345392118224408e-08,7.43580374540282431321433405109687594e-07,1.56558849327520963367808971370339340e-14,1.56502618860707070123337698331440306e-14,1.53176797032796531158201187152474485e-14
PDE,Inf,Inf,1.02168840072838765070079733527756300e+00,1.14881011647507986030415360067331427e+00,3.58836555372662355289459453867821390e-03,3.04335658475254695422092046083237085e-03,4.61743940014185245407162216593149815e-02,Inf,3.44896413668804976807425634680718102e-08,3.46401917392670682004659708912918234e-08,5.88236383586858896126038417772984654e-07,1.52660947199384120074874625304677985e-14,1.52822477848481947637081700930283794e-14,1.52822477848481947637081700930283794e-14
PDE,Inf,Inf,1.01655557720140644608095355358744873e+00,1.20174404486182632586994537621750090e+00,3.56140146972165030657318235640228400e-03,1.88665013380356612565361606770779721e-03,1.97752692094555714889424819366402253e-02,Inf,3.14737960167485781025384969498670306e-08,3.17059113210446642844294806468894663e-08,3.89381088900247410259650514431723323e-07,1.55565572433610029730267209964258562e-14,1.55660252246410774475869969919287192e-14,1.55660252246410774475869969919287192e-14
PDE,Inf,Inf,1.01259616684920110143370198971459303e+00,1.25124204180340207330344548831891334e+00,4.35768406887975581958116524973322978e-03,3.68814771630256254420069660391044115e-03,3.97430944862192771567314872994802006e-02,Inf,1.94576715890229758896169480216559627e-08,1.93856396330732249497106112251167570e-08,3.29452182016667874601777936863866346e-07,1.54998997114003603895302618658728699e-14,1.54952670659765984871660408239528742e-14,1.54952670659765984871660408239528742e-14
PDE,Inf,Inf,1.00964247322272061094585257516885439e+00,1.28265472869415657403266178795271800e+00,9.74957637860960487393376635569009738e-03,3.01915053804475997141050626395143579e-03,7.45660991864487455895352504860651891e-02,Inf,6.72190605727345391642461997004234741e-08,6.73203423199954572010794365984941808e-08,1.22927253766374733710565399525846930e-06,1.53254276249288559275585800456863536e-14,1.53188620287487610888086909186005077e-14,1.53188620287487610888086909186005077e-14
PDE,Inf,Inf,1.00754573559749122681144779358094954e+00,1.32771053438861475135153377814454484e+00,8.78141620927805594362381892084812468e-03,4.13752511134065281162364509567805565e-03,6.82113871017765651397820134391025947e-02,Inf,5.04000525484847019842719580409233511e-08,5.05028357356334095276081809873748289e-08,1.02687305669449030873932586616665021e-06,1.53802589466948750933813016644701575e-14,1.53783398052505340187645634060726925e-14,1.53783398052505340187645634060726925e-14
PDE,Inf,Inf,1.00617471331303793059633907014167665e+00,1.36984120763303422407579975052676033e+00,2.63176735775160442757653705156542167e-03,3.21107570350406103343442602124280762e-03,3.87115176141997166362776545707839698e-02,Inf,3.30587664752236489300831142356317365e-08,3.32094879752049752600062142970770825e-08,7.88456579992564729627869892136893071e-07,1.55121522585115124727872454800986608e-14,1.55336554386955067866162565913447903e-14,1.55237330475921173991880401453047595e-14
PDE,Inf,Inf,1.00541420857904665666841485618166289e+00,1.40923850099531047905874414928724524e+00,2.71536743688415105440998903033965280e-03,3.43047740578334004888964050501419953e-03,1.69009900568156638080365285318096424e-02,Inf,4.11869113794145363671532039692798586e-08,4.13555738925721444360257565661538207e-08,8.77099782467968603656218795884924171e-07,1.53181116202581839388179188639098226e-14,1.53242444220735165003069571421969845e-14,1.53242444220735165003069571421969845e-14
PDE,Inf,Inf,1.00516358164345532891441322355614018e+00,1.44608303612444323875650843092618286e+00,9.75845900260763976756521765854589271e-03,3.82290216474597064051201045373244041e-03,2.90094836017128050267564093254018630e-02,Inf,1.21832604235672834792864825183113165e-07,1.21979166184373156936253785131733373e-07,2.62522320882562613990008416496514825e-07,1.56926273843805477733433486332117475e-14,1.56781274247181173959944159930820162e-14,1.56781274247181173959944159930820162e-14
PDE,Inf,Inf,1.00533529978105159140985968038609069e+00,1.48054416151485305411192262312980051e+00,6.26791768696311843196816708674825445e-03,6.63927626046933433020792973161942886e-03,6.01920889788150515825261467393510485e-02,Inf,5.24710190232510089246255718807593644e-08,5.24511206507337421374226814222708336e-08,1.17652466792833320659025202383945044e-06,1.55273863602922823029525183977020995e-14,1.55368721179645881716009076605406142e-14,1.55368721179645881716009076605406142e-14
PDE,Inf,Inf,1.71308653860214988201874439874987041e+00,1.51278018865999718944386350058847214e+00,6.18955196074481365949334801939548670e-03,5.71248279284395877418348003752806131e-03,8.71666477127750010037202386431012316e-02,Inf,1.03832902668490041648011679632150779e-07,1.03906581029113304697099365727969243e-07,1.54189688837576560646209288498649381e-06,1.56586285089530966920036574113096028e-14,1.56735556114272289813883064278146160e-14,1.56735556114272289813883064278146160e-14
PDE,Inf,Inf,1.71308653860214871451857731587064161e+00,1.54293883958142690500412908174825947e+00,6.09998494267828910250802784392135320e-03,5.79320587952353818633287607366353580e-03,1.10847653880942334638314891909672000e-01,Inf,1.11114808702494627687111834340498592e-07,1.11173306448259122469668786221617319e-07,5.93942145198050005120796212428719927e-07,1.54732398139923931506453286691048163e-14,1.54639921509715842574626251582523909e-14,1.55212086473935580125031241437134794e-14
PDE,Inf,Inf,1.71308653860214837495922640351870524e+00,9.95856518038023193389768081151114614e-01,8.50534136993020595084993411032973667e-03,7.08060616453461502112394049926426777e-03,8.56120596054521625925132528982674668e-02,Inf,2.36763989140952460635210496276332044e-08,2.37176870908488787406971896977577381e-08,8.13716157520906067898516985895433895e-08,1.52759675971126141508601513546306545e-14,1.52789504183841650014082724395743331e-14,1.52789504183841650014082724395743331e-14
PDE,Inf,Inf,1.71308653860214792999838429311246698e+00,9.96985985289752347492148200218339073e-01,2.70613544631565898709494465619887414e-03,3.00829555680686154439501084641730592e-03,6.29793553937459046348694741516316529e-02,Inf,3.67056540454355469337430373105962070e-08,3.66342581737888410961075070192072025e-08,1.13830617585514329340503142657558212e-06,1.55233483731075642717938325562897562e-14,1.55129280078045338268936927367208266e-14,1.55129280078045338268936927367208266e-14
PDE,Inf,Inf,1.71308653860214797896359161144826643e+00,9.97985889388229329530672297118184679e-01,4.88046588093003601985477505954258198e-03,3.98966248633586454944363832769913664e-03,4.13502870489842896998672607377964464e-02,Inf,8.34631755124786415289460344789727037e-08,8.34232044389198727119198297147978483e-08,3.21521520372810233698204719980751829e-07,1.52504525004650914900894729418326317e-14,1.52538742699232373726135729663494828e-14,1.52538742699232373726135729663494828e-14
PDE,Inf,Inf,1.71308653860214811403068253761009396e+00,9.98869675373755387848178845390136557e-01,1.21113057511866590008747576573883115e-02,5.01425111385546706299167190450259804e-03,1.80311306930279717931390998601277973e-02,Inf,2.65828197861325221729601169257638787e-08,2.68846141784430387071630530145108275e-08,1.24970716975755956136081669138898131e-06,1.53558640420824938191908337193131220e-14,1.53470297878944043363084767065481648e-14,1.53841989312880823206284004020253298e-14
PDE,Inf,Inf,1.71308653860214793577346584029974566e+00,9.99649761020474512414797520264065833e-01,5.44388040246124338585607306285578980e-03,5.62811148336026879725093103200114912e-03,2.30821445270165384979730497204200993e-02,Inf,6.94908771570371771455540538119772400e-08,8.49041040104222317791955089615347631e-08,1.38872850558228970778745759999375649e-06,1.56904853728168408168041931464002057e-14,1.56985461450605309831300091654332668e-14,1.54249310257630241552139756543059316e-14
PDE,Inf,Inf,1.71308653860214795430782645732060704e+00,1.00033750927334587574529515860979887e+00,2.29111309332030271182855873183484376e-03,1.39618520335408839066448344805634800e-03,3.71974729261756741607422103305989376e-02,Inf,9.91103707691455203224772692146623704e-08,9.90349147617674545921888980422039980e-08,6.33426834605822145366212832467055937e-07,1.52366818095788694640933834525153657e-14,1.52211544163996415949867756548929327e-14,1.52211544163996415949867756548929327e-14
PDE,Inf,Inf,1.71308653860214804115527239201582905e+00,1.00094324160253300096440397133034120e+00,1.20771305347558006070024914043542290e-02,5.80628241791165521691944990978369335e-03,5.62480418379050055497615303024307850e-02,Inf,7.46818800678026811956181915297966832e-08,7.47528776213992192326710201301207915e-08,1.56153117888693167823506987935400392e-06,1.52441185117605232218992925327752439e-14,1.52571972753037153246414976042026129e-14,1.52571972753037153246414976042026129e-14
PDE,Inf,Inf,1.71308653860214807989300304660517676e+00,9.67238454709600931960170344604705734e-01,9.26667961472988542273137469509657792e-03,8.81563538627502507210007155796982830e-03,7.96810694416230719732604998718493829e-02,Inf,6.67177587613548070683168080316122158e-08,6.67913300182917024316848746477150287e-08,1.60750509996306851119214008854174402e-06,1.53200115621884056085375718137227928e-14,1.53153528156574786877393150310548151e-14,1.53153528156574786877393150310548151e-14
PDE,Inf,Inf,1.71308653860214812776407569657805929e+00,9.68901903291193316199065239056932299e-01,6.65180859942778887637651121013730944e-03,6.13628921064996189101486935298637892e-03,1.02500290303440882850998638292752431e-01,Inf,3.38135469522978320965994346106843952e-08,3.37266603363709092270168992611176352e-08,8.03085392484627781667143722675664045e-07,1.53655268600982091293413793077456135e-14,1.53574089385340617682806058381101380e-14,1.53574089385340617682806058381101380e-14
PDE,Inf,Inf,1.71308653860214806442506096991093197e+00,9.70550502452428126383009921536335275e-01,5.18697078873568718627687129311426476e-03,4.96042852380187379839936267452267076e-03,1.22070740801529823718828681022460168e-01,Inf,4.60013345547810183117200285435062317e-08,4.61349938833635354294105886023509545e-08,2.03374630358709852582962028259851804e-06,1.53295830295539358311954662884301294e-14,1.53395227015743967182399559375943826e-14,1.53395227015743967182399559375943826e-14
PDE,Inf,Inf,1.71308653860214792668971101874213414e+00,9.72173990532838762503406916204144777e-01,4.86647053242438657470394164943210994e-03,4.59014993804932438954707617976168217e-03,1.43354816777345060634844723552806124e-01,Inf,1.09478256677361475130855372871175377e-07,1.09592587141490331854928878234334910e-07,2.95609986569064859551276953164136410e-07,1.61278324473279813295035013835515086e-14,1.61170398889283697396944405288099212e-14,1.56428213210493853493361442511393171e-14
PDE,Inf,Inf,1.71308653860214807767653255952584395e+00,9.73764158052806051643519853096984710e-01,5.71438412068097921260684359276467342e-03,4.98292701277169183455236733549015273e-03,1.52808078828118602382494431699635208e-01,Inf,7.20988447639072178320716986180313069e-08,7.21034096251967912959686208183719304e-08,2.10040162809438104987922233198860470e-06,1.52744066936405885979339146471827523e-14,1.52857091510198963895587081750684037e-14,1.52857091510198963895587081750684037e-14
PDE,Inf,Inf,1.71308653860214809668176866244255889e+00,9.75314542341888757447676025017544118e-01,7.76602129024887702044942936654242838e-03,7.12249169549494198290316235580215985e-03,1.38625006901145548132681922637549426e-01,Inf,9.38489725496832322672788768808105200e-08,9.39948763224753064355036195508528322e-08,1.67423639233344534315412492460364452e-06,1.56920519561374590836792414784925135e-14,1.56974701131042800899691345729704970e-14,1.56974701131042800899691345729704970e-14
PDE,Inf,Inf,1.71308653860214807684032647578102701e+00,9.76820162915844092473680035126373762e-01,9.45393395543612268646293684628432097e-03,9.02830983947472171261120284984103006e-03,1.19784089712595547643035455546202541e-01,Inf,1.81291289571147771598850694332976519e-07,1.81298264609558528366049370107719354e-07,7.71300862065961795408064399864286668e-07,1.53182377473818512027131618020652007e-14,1.53265225128362668316810419147469950e-14,1.53265225128362668316810419147469950e-14
PDE,Inf,Inf,1.71308653860214795488567578606669319e+00,9.78277292482592580811092831457761833e-01,1.26727965877666268843728185623741946e-02,9.11112110368354846998750705804168048e-03,1.02872041052429349121632559772376526e-01,Inf,5.39118510319704814667401343859568908e-08,5.40010410747865348865349053400800450e-08,5.01739884668375448855662028846159768e-07,1.53539009703371857196362865732680405e-14,1.53610965363518163687085774016268376e-14,1.53610965363518163687085774016268376e-14
PDE,Inf,Inf,1.71308653860214792994400366047350188e+00,9.79683259940581222105899638878042086e-01,4.85866397757458766151072831399711962e-03,5.67305593138551475022836584470158767e-03,8.75171891219810758479214286561225259e-02,Inf,1.37255562382581422416371017301469457e-07,2.04314691399216640786204191846675899e-07,2.47510994128231746147945766146640503e-06,1.53741057927151141161282199441512862e-14,1.53746884069380557514065941729130295e-14,1.53746884069380557514065941729130295e-14
PDE,Inf,Inf,1.71308653860214805900548835491838779e+00,9.81036279227160870210471037202262455e-01,4.78932463742841917352019407397313723e-03,2.98239010654509940021490569147593628e-03,7.43153057594484907257123161806244203e-02,Inf,1.63488364819579083733548904516261310e-07,1.63601294776550127007848163189444777e-07,2.21999775016892599194036251571569186e-06,1.54226700559077173389099050071872036e-14,1.54071361688916634272355642220015981e-14,1.54071361688916634272355642220015981e-14
PDE,Inf,Inf,1.71308653860214810731577315159824645e+00,9.82335303519980578616464176971788214e-01,6.15849568921807514740671601353842454e-03,6.42544055898841761137265116051250613e-03,6.30248475425105921058018864742353719e-02,Inf,1.06532208644437750469212337559867884e-07,1.06583151085865823180996297254048502e-07,1.36197226444237966069337679607598879e-06,1.53361855342866198400116783685708460e-14,1.53099114982415534847414799117066408e-14,1.53099114982415534847414799117066408e-14
PDE,Inf,Inf,1.71308653860214811248062872395863759e+00,9.83579899306668373249269152500183380e-01,1.30676734570702520218611552600682219e-02,1.06098777407189050761196661139107248e-02,4.43165009282933175210531859897847994e-02,Inf,7.84193948363651445296653678847895280e-08,7.83839307614667623671569958221307364e-08,9.83573187362104005791233225169398922e-07,1.61847321077817227609925074705856521e-14,1.61852889738296676540479505301768353e-14,1.61852889738296676540479505301768353e-14
PDE,Inf,Inf,1.71308653860214788113837054072816528e+00,9.84770138597935130594025110895328754e-01,4.81012189046494798184762448424023029e-03,3.21049368948538716369160923811064792e-03,2.67948168048395241324503378840350394e-02,Inf,4.02850440709867702693961292621246098e-08,4.03037286877911434270237456963466144e-08,6.02744794920844767574509527032185844e-07,1.55708095887791992962054740925698378e-14,1.55642347256857756562744938587340896e-14,1.55642347256857756562744938587340896e-14
PDE,Inf,Inf,1.71308653860214801357613721041081622e+00,9.85906506716657950646603790073674147e-01,5.43870117365235486605204193439848265e-03,5.78517427871974783451715915424293124e-03,1.42206389523324817280281423380980359e-02,Inf,1.46050014521078645677839379090327664e-08,1.45828895344423191665360347703287360e-08,3.88837270010988179215939424880172075e-07,1.56632665389424839509829932403058030e-14,1.56603360731649802085919784896256453e-14,1.55815307538571878509640989285997946e-14
PDE,Inf,Inf,1.71308653860214792762030694762592497e+00,9.86989823573170183641163048480609312e-01,1.49987200939201113201932776941069171e-02,1.02813186966639147417423189442924714e-02,1.94110305566187558294022712970879240e-02,Inf,9.02345909348258096146531732466701108e-08,9.02398590694177421367225463369002535e-08,1.12978684775000259083726462038371225e-06,1.63171457606033160804415653198715659e-14,1.63182355186963140871878464052686987e-14,1.63182355186963140871878464052686987e-14
PDE,Inf,Inf,1.71308653860214811673865657176615659e+00,9.88021176603433781851139531644452112e-01,2.32822952306750540010088624911197588e-03,2.17967814816806865704932468467410695e-03,3.48738525787660343935324652753596741e-02,Inf,1.34427568044342452135151189213910045e-07,1.34427629946865967040916677597108252e-07,2.43148981467228193075098472839440116e-06,1.56279142050596750274983011499583718e-14,1.56410368308482832176412084376412457e-14,1.56410368308482832176412084376412457e-14
PDE,Inf,Inf,1.71308653860214808681560679725200144e+00,9.89001863781871484821135236090696666e-01,1.03074028732050753987008649980494192e-02,1.06446181780925726549973932632681457e-02,5.18859054663089605753978949603621737e-02,Inf,1.15070479480860973959464450400962659e-07,1.15056235177808990365216983327282782e-07,8.96674802184234327368550664915293443e-07,1.62939896318377746706328623873147847e-14,1.63196923147632717759570087750992844e-14,1.63196923147632717759570087750992844e-14
PDE,Inf,Inf,1.71308653860214809239652285332039426e+00,9.89933345327330260129982738593990745e-01,4.19985873091823439997806680512804033e-03,6.08753371361839972775752249783128796e-03,6.14993159724699240863201634080572994e-02,Inf,1.73917236556689858769762107730120709e-07,1.73992889693803084177484111891443322e-07,7.65509159606436282679016195115453860e-07,1.59734070228229017039458645548047910e-14,1.60050468016111585282559896778829008e-14,1.60050468016111585282559896778829008e-14
PDE,Inf,Inf,1.71308653860214808742841290116235405e+00,9.90817202901875793960212262315150508e-01,9.02982419341952064926326053119768303e-03,7.79379718043871769210990249838828413e-03,7.16830623698192855828424883387323971e-02,Inf,1.61323848314934541112642897733574938e-07,1.61408423757177249400343299023423460e-07,6.07922602000088314188117172175441039e-07,1.58019857414411368838419040941606824e-14,1.58021021363276921310099807818157692e-14,1.58021021363276921310099807818157692e-14
PDE,Inf,Inf,1.71308653860214800662536879855889220e+00,9.91655105260623750928759604738976366e-01,7.33508797552791761348100628845006059e-03,6.17632818209534658281921098733890934e-03,8.43814916787736919376450825537408246e-02,Inf,1.42987634602906981009661427741062288e-07,1.42996363971229052119195458527936757e-07,1.98131340291929621034330190711649832e-06,1.59630269880149090752086623573686577e-14,1.59664062186193651622100762513311206e-14,1.59664062186193651622100762513311206e-14
PDE,Inf,Inf,1.71308653860214791170769291042835795e+00,9.92448779449203090073852230597575143e-01,8.74055689759611110717428769558163162e-03,7.40839135341002675678394019872515179e-03,9.84959563634483041763682069798274604e-02,Inf,1.53489990985729846352175769936479356e-07,1.53584274212264677541010326591415268e-07,1.10965763018939848123187402220786702e-06,1.53617855421308167347586902891034496e-14,1.53628226626650100156739121884575162e-14,1.52706872381795161489825770083007973e-14
PDE,Inf,Inf,1.71308653860214792247974426956294777e+00,9.93199986766072419589482658185369765e-01,5.91578151161630557553593031121662476e-03,6.06096725695830376620369182218906151e-03,1.13352485617299243925545274663421240e-01,Inf,7.02164407004021066626389187734144740e-08,7.02947804260089705939225793952645095e-08,2.99382525855760969240642426245984199e-06,1.57512240544040449757377639187515803e-14,1.57635220399844389880818315685123299e-14,1.57635220399844389880818315685123299e-14
PDE,Inf,Inf,1.71308653860214796464906946016618577e+00,9.93910502811921367302981772599896640e-01,9.12729433681245303572704090922279448e-03,9.80587753080180561564676208265176279e-03,1.28642072984860494764525452639729543e-01,Inf,1.10914041437462474828574917137657033e-07,1.11033419984503426210226339594599027e-07,7.32157156435627522359799560106834133e-07,1.54255513915523792983775430080746610e-14,1.54323042632082340376800040665262302e-14,1.54323042632082340376800040665262302e-14
PDE,Inf,Inf,1.71308653860214797454355568151256076e+00,9.94582101039713292224555925152657727e-01,4.39106358998486602855894315217505117e-03,5.04284018618717286800093162269127701e-03,1.44146295638379353532580559704517965e-01,Inf,2.00527641733560770064706451630345740e-07,2.00557704145101173865814967029253332e-07,2.05450459608000273738741623510452044e-06,1.55772207453723450779840383727366708e-14,1.55711786356492917715584525278394147e-14,1.55711786356492917715584525278394147e-14
PDE,Inf,Inf,1.71308653860214794014164894810869886e+00,9.95216539298277556239138253838079943e-01,1.30283785947243964400569618694665308e-02,1.25222108840313966638404320170927855e-02,1.59734793931191133648165427208842324e-01,Inf,1.03848011759338644499746257804370659e-07,1.03820536533759408489403173809518553e-07,2.82929010428004256614250918552656349e-06,1.53725166595555168763602524934202506e-14,1.53909321924889740114194855371141423e-14,1.53909321924889740114194855371141423e-14
PDE,Inf,Inf,1.71308653860214802191261150508120527e+00,9.95815548931255653514168824615368651e-01,1.09827187365445711712961088331341712e-04,2.81345881818687742946670832596205570e-04,1.73993272593860293221771830906894384e-01,Inf,5.13591022604329572637683528124513042e-08,5.13847856953727666908740418676171046e-08,2.22048515231613435253142235116254545e-06,1.59173254072530587231047477073976977e-14,1.59170413100293456358030898272910102e-14,1.59170413100293456358030898272910102e-14
PDE,Inf,Inf,1.71308653860214803289935802405345052e+00,9.96380826052989547815073878351719043e-01,1.80967049503826076845338993500075101e-02,1.29526618845441732584300363797722734e-02,1.86089835048296519713250223891268395e-01,Inf,1.76506582389732971838481335445800418e-07,1.76555318146442199270692106818031946e-07,2.17484068798166194048949776955215307e-06,1.54207344144275960893948104818176833e-14,1.54075568536111646417820194452487548e-14,1.54075568536111646417820194452487548e-14
PDE,Inf,Inf,1.71308653860214795517940849136192434e+00,9.96914024674797686337326043043592101e-01,7.39185034108274500535985241872860091e-03,5.83043299946895262857056121345518300e-03,1.98731314929711023466697070039472117e-01,Inf,1.43343830801682337441600096239822546e-07,1.43271036906236913372338381276346916e-07,1.76317584636355699424969930835110924e-06,1.67236525044198216990449775816879089e-14,1.67233821051061417823846218746338265e-14,1.67233821051061417823846218746338265e-14
PDE,Inf,Inf,1.71308653860214789771544208260473803e+00,9.97416751400033267772710077479490856e-01,6.34583305525645738286989266862891506e-03,7.26554550056341869425360238524632731e-03,2.11774206004863222426760624053199596e-01,Inf,1.04512541296682823798436154818350731e-07,1.04419262975397329832924356741995802e-07,2.51147893554054989070766239600005824e-06,1.57184450464210311287761621719046128e-14,1.57227904112574368638751740537839729e-14,1.57227904112574368638751740537839729e-14
PDE,Inf,Inf,1.71308653860214797146605506800054002e+00,9.97890561445274095925274415782279499e-01,1.44816529661525943202127492067630641e-02,1.35963895505919289721047352167129488e-02,2.25107178358948075855546538673225420e-01,Inf,5.19112807564088969946313707577333550e-08,5.18205657391691563851194239462455327e-08,2.41788428135121675725808521333596109e-06,1.59304319559403214010286902977892515e-14,1.59314315988103994815481339779521833e-14,1.59314315988103994815481339779521833e-14
PDE,Inf,Inf,1.71308653860214784268369270377620015e+00,9.98336955778739984776515621847326621e-01,3.16040787632860402587728654930305892e-03,3.83126481875656636477991900849894030e-03,2.38622158224978593686727491505279835e-01,Inf,1.27895081591192294815472029453558860e-07,1.27991399946565831018129202359466379e-07,2.11353612528822918719420496638436569e-06,1.53544117798665109992856486156581809e-14,1.53587911633193560897006342216097466e-14,1.53587911633193560897006342216097466e-14
PDE,Inf,Inf,1.71308653860214810857309688047071080e+00,9.98757379196258179803035758534200211e-01,9.36121059156579658208614118882046935e-03,9.50454260699191695511728905494447649e-03,2.72158886273729912527877191604283976e-01,Inf,4.43586890113790990269917323078786523e-08,4.44351783211977690980392159852821073e-08,3.58055735584664364553364299436855996e-06,1.54350137736985453009774391695861813e-14,1.54494563338285240805750796894184286e-14,1.54668291721191541852042947167776305e-14
PDE,Inf,Inf,1.71308653860214800139306377279280864e+00,9.99153219180393888059266549130261703e-01,1.29643419545287507017870215269774688e-02,1.23514300778254179140622885751938298e-02,2.63881165685306688467093920040142290e-01,Inf,1.39029642012383473706940558454045640e-07,1.39204051916287891550590768263954108e-07,8.18098518497967204841059413468083107e-07,1.70705244017099315221614746286859340e-14,1.70619292636944162867137331969247531e-14,1.63441416719309211979262202988877625e-14
PDE,Inf,Inf,1.71308653860214807482773542944434609e+00,9.99525805410252432468701096222422309e-01,2.52418976539740634245811853422689521e-03,3.82731134799865941026474159709717736e-03,2.55872264198137779644371771839805943e-01,Inf,1.25350422236736625779243278952439617e-07,1.25365858498103181511338281756255789e-07,3.22461343229735004243857580334702157e-06,1.67596451731670992521647185836481113e-14,1.67623286270870308076487911587971094e-14,1.67623286270870308076487911587971094e-14
PDE,Inf,Inf,1.71308653860214804846427652787771098e+00,9.99876409808408593522531544472212482e-01,9.76256169725729497824793834051042040e-03,9.90014943173641524041718948895369806e-03,2.48139007734373561527831465170671133e-01,Inf,2.27739580315195543555516309530496484e-07,2.27786779974491735003175385666120602e-07,1.32559610722995710006253198456470644e-06,1.60187277373127880132655070662997273e-14,1.60257827878209023762128675299405717e-14,1.60257827878209023762128675299405717e-14
PDE,Inf,Inf,1.71308653860214785477744911490504126e+00,1.00020624702778220262890777394034948e+00,1.48331784751519107769347251326098260e-02,1.37837032570142326456187306933104479e-02,2.40674106520486838252101229167596550e-01,Inf,1.43359930097339103427239445280438384e-07,1.43340504120480584789909710558949466e-07,3.08842323204017736613997778823297045e-06,1.59671635082275812496980691031783064e-14,1.59791499815151197196751167244332863e-14,1.58143460371292205079023745724507455e-14
PDE,Inf,Inf,1.71308653860214793423194092807779679e+00,1.00051647528456693432634444869278770e+00,5.18318455084992847781944385191898967e-03,3.78579814752090031431123668415940292e-03,2.33500325584188295490417515121277807e-01,Inf,1.52877781606255440945796981687866265e-07,1.52794662597586997033265079975835835e-07,2.85324211131519970448887242351203881e-06,1.62570517006923773309330528964115788e-14,1.62781097416613220179362416173682452e-14,1.62781097416613220179362416173682452e-14
PDE,Inf,Inf,1.71308653860214798709267928167224312e+00,1.00080819753374823330441278438621876e+00,7.84591331051235666230988973232303308e-03,8.04896982909109089411654663282618627e-03,2.24120476016109450314996596841216544e-01,Inf,1.32463507339097776412624957917617055e-07,1.12267081184850764399655304697172056e-07,1.92039954782369550284488983299665187e-06,1.72752160604076024253520325629699633e-14,1.72706708730597080976446466389689643e-14,1.72706708730597080976446466389689643e-14
PDE,Inf,Inf,1.71308653860214793825562128416177430e+00,1.00108246275318224918649073169499558e+00,1.84750140566209843480220902037395941e-02,1.83497297263338520086949267311868130e-02,2.14475632699013660262206319413612941e-01,Inf,1.68393835005172562986568082246712446e-07,1.68349689831570734556833134892016801e-07,2.61174850146271471645065253993387222e-06,1.54306588787421751080868098344177181e-14,1.54428345570287960636805578391646349e-14,1.54428345570287960636805578391646349e-14
PDE,Inf,Inf,1.71308653860214807020287621964703899e+00,1.00134026752475306413692291995485156e+00,8.33317927014522115392276845519833357e-03,9.38775950620899279678957200157198413e-03,2.05045607454039277752677687533649801e-01,Inf,1.76807009442698828695685640187210793e-07,1.76746569565288664558775343099669207e-07,2.11188399381686219643917779429787424e-06,1.54447522099467583208774994983758770e-14,1.54307499811695139862421673795162168e-14,1.54307499811695139862421673795162168e-14
PDE,Inf,Inf,1.71308653860214789490403225984254104e+00,1.00158255768320450701716318991398781e+00,2.13660780657690359356907201811226217e-03,5.77017367803741441230313671301208935e-03,1.95840632939512784890236517474554911e-01,Inf,2.84438055173448532518508141710223465e-07,2.84550857092706331824934532000043841e-07,2.14355701778198312012203275734679985e-06,1.54021486503372313120804219731339791e-14,1.54044153343111506418209150578003538e-14,1.54044153343111506418209150578003538e-14
PDE,Inf,Inf,1.71308653860214807803603875319229324e+00,1.00181023007342919896287189478997353e+00,1.19523080684907913716222587883532284e-02,1.20954221703244342910990597290278283e-02,1.86861715692880656117909625776735286e-01,Inf,3.13842261774735948782819611655679286e-07,3.13949033739927860916762539400731064e-07,3.79556909137784022425053876204106291e-06,1.64403738580311362480505501206738373e-14,1.64532996347655101726924893543142805e-14,1.64532996347655101726924893543142805e-14
PDE,Inf,Inf,1.71308653860214806224898257498885736e+00,1.00202413437217033340855957376921174e+00,1.60283616017235741256733727272296551e-02,1.58819081649779753580698453690477723e-02,1.78124426218313425159334933173997084e-01,Inf,1.57031485037216860712595683995803777e-07,1.57195637712718099372429799764701414e-07,1.20275510255220564144980467375016856e-06,1.65055994810676859110433669795624252e-14,1.65185274301898989345267836552902844e-14,1.65185274301898989345267836552902844e-14
PDE,Inf,Inf,1.71308653860214810643218395328022049e+00,1.00222507494849616961945124793127447e+00,6.38401135360193632021838851136017484e-03,6.23753737523745474537642703995506449e-03,1.69656967287602655725676865218512899e-01,Inf,1.50335960325132554683664537563832423e-07,1.50505174786534956574185292452990484e-07,2.77971699434066006207086802701580395e-06,1.63096282997600845411165502151257284e-14,1.63084347905549414996346815133987281e-14,1.63084347905549414996346815133987281e-14
PDE,Inf,Inf,1.71308653860214800271472182114393544e+00,1.00241381274171749004477674734450008e+00,3.29682348749786464960125072471980584e-03,3.42334551762502517194443387071716859e-03,1.61479949379372613037784076565255796e-01,Inf,1.67106068956975526268899950907484333e-07,1.67261521169838262496541638773840022e-07,1.64741102034246418218250976372692967e-06,1.77870051667236708166723577924026596e-14,1.77668543397980814322948780829716404e-14,1.77711241739710697762681921572413877e-14
PDE,Inf,Inf,1.71308653860214812310781767053359818e+00,1.00259106713911380550658205039935790e+00,1.28259552069302844496164913580010408e-02,1.29653967250579572103967136782698537e-02,1.53617695490004768610367946298483365e-01,Inf,1.90072003041347439323352873525526898e-07,1.90128798400246155371018309092219178e-07,2.14750416665904397203382643492092164e-06,1.70530499579382956122023753343498955e-14,1.70533419821187078548811187242171265e-14,1.70533419821187078548811187242171265e-14
PDE,Inf,Inf,1.71308653860214787323517953549122239e+00,1.00275751783899791573301288923166082e+00,1.76212383172872371054926454998989610e-02,1.82676879173913542053210986283674058e-02,1.46098676594281173538643191373241150e-01,Inf,2.09911856341442329628024353122423408e-07,2.09949550023756545027543345419837714e-07,2.68415349454897245188162606616702348e-06,1.57741473479864730216452249437304200e-14,1.57702830119181245882329928587898113e-14,1.57702830119181245882329928587898113e-14
PDE,Inf,Inf,1.71308653860214796346456253941728298e+00,1.00291380668736000531993064273551030e+00,8.62721284198115342337484108390929297e-03,9.61584143702514440472831562017955642e-03,1.38955996016225486499346361786545561e-01,Inf,5.51684556303104861118797304060559528e-08,5.50181076984754474539037759674923948e-08,2.43916574633951665630045788294373326e-06,1.70790296440988167888769258585116707e-14,1.70700816708174535034823591344937195e-14,1.70700816708174535034823591344937195e-14
PDE,Inf,Inf,1.71308653860214810228046707847133392e+00,1.00306053947864160590164612940759680e+00,2.90566116347215097228439724620084532e-03,4.32932139140391938658357905897910277e-03,1.32227747610161652232201729844313982e-01,Inf,2.66269372629138894706096330759921409e-08,2.61697426878452815031137685701550842e-08,4.32714743462337813172020082316234825e-06,1.75627489868978034314024916653256835e-14,1.75687834722065509578475976133266046e-14,1.75687834722065509578475976133266046e-14
PDE,Inf,Inf,1.71308653860214807349082449781103768e+00,1.00319828771316079388986144589955588e+00,1.05372964125318490674221076314272286e-02,1.05309573940937393155759995548322607e-02,1.25928380330051544130028411123758180e-01,Inf,2.46160244165380553190064466424246351e-07,2.46282689119808804920863132364292158e-07,4.67987379482316427973666826888232524e-06,1.57103955759229403625809049964661049e-14,1.57015525976266741562528379158074222e-14,1.57015525976266741562528379158074222e-14
PDE,Inf,Inf,1.71308653860214813509152594933909434e+00,1.00332759030538043260585369135325616e+00,2.35147398437941967393978321365260351e-02,1.91699608936082600033355503567342010e-02,1.20132200522529927677146965410558112e-01,Inf,1.56670989367470037876474031150067182e-07,1.56580589435630808572116060026055427e-07,3.33924396126878417066319813199417383e-06,1.84426289870031258556241852907336911e-14,1.84445027393069365923435217976897873e-14,1.84445027393069365923435217976897873e-14
PDE,Inf,Inf,1.71308653860214794821751564091774595e+00,1.00344895491156560341589672459391806e+00,1.55733238629227784840064407245919059e-02,1.41747340019052463261054123544147301e-02,1.14895087971838385542379031691686810e-01,Inf,2.66122008441942215047305427095061713e-07,2.66119097784234664206297818078487831e-07,1.29837205221568212657398784147659364e-06,1.66934707173724404703063140548130236e-14,1.66946403937306130560012724752384060e-14,1.66946403937306130560012724752384060e-14
PDE,Inf,Inf,1.71308653860214790669648820500624911e+00,1.00356286087684309156824879107023902e+00,5.60504852813582449049234199534178702e-03,5.46443501311154454244150801462217585e-03,1.10272811930248987032431298494074260e-01,Inf,1.05522908857381752995908808047873956e-07,6.37967095072580441001003056467278071e-08,1.99233907608072572199509259322757911e-06,1.72987270251980135449802290718894627e-14,1.72911402801389075363837823010182470e-14,1.72911402801389075363837823010182470e-14
PDE,Inf,Inf,1.71308653860214798757910716307949950e+00,1.00366975868438169591819435617573578e+00,3.55598376538655928971789270109153128e-03,6.43637850954216535737742109822001805e-03,1.05626258131702861687920183854006208e-01,Inf,5.33830313978249412633738629487158516e-08,5.37683426314555080196036987742295223e-08,7.41839633233032184485454039242603503e-07,1.60471533142978895551834181216727386e-14,1.60501104713584402116816729538726849e-14,1.60501104713584402116816729538726849e-14
PDE,Inf,Inf,1.71308653860214800074699370964203879e+00,1.00377007287566642827206202187103314e+00,1.21776526808517005038194771491373345e-02,1.24500056507397617238592086218996927e-02,9.56693188793289155740705346355061542e-02,Inf,1.49004907591080533947791268717512380e-07,1.49041824316056032033188455455144267e-07,2.82277746640032589793380492316484054e-06,1.58498755471829492637827709183645106e-14,1.58451782105885360125455823304670931e-14,1.58451782105885360125455823304670931e-14
PDE,Inf,Inf,1.71308653860214796463334907036983136e+00,1.00386420309475228658978272392011841e+00,2.46608917271927129866405348462955334e-02,2.04787452880728977215657252714555005e-02,8.58166022241078034151916594412133147e-02,Inf,1.00017985427668570773491739313476997e-07,9.98535899580684019805694066031753099e-08,6.76977799310858761065553327678574434e-07,1.53651309699257869942303360559552567e-14,1.53688312658946718482715300379362032e-14,1.53688312658946718482715300379362032e-14
PDE,Inf,Inf,1.71308653860214802245592560321094006e+00,1.00395252544523429219534860001783029e+00,1.58234231594222288016458658030789138e-02,1.56779057189419008352228084987502625e-02,7.60748098844018110740526333036951089e-02,Inf,3.22495052914948535120015785661842843e-08,3.23319131010873148264035628634819240e-08,2.15840823295931038957975209101299509e-06,1.64576171941414649190003347882436235e-14,1.64603944077353477756342371423945513e-14,1.64603944077353477756342371423945513e-14
PDE,Inf,Inf,1.71308653860214796257930454062641905e+00,1.00403539378668535618349514194868979e+00,7.83845597596957401297572777632619704e-03,7.69021999888782028908801143621485630e-03,6.64551439516170446874563999682869197e-02,Inf,2.60279228278273162895426853027032090e-07,2.60397136513488607154736282907118479e-07,3.07520252950302585020012895581257741e-06,1.83075222390052622832432217334365075e-14,1.83266218025200749587454076714103662e-14,1.83266218025200749587454076714103662e-14
PDE,Inf,Inf,1.71308653860214790814932432971843349e+00,1.00411314097138014317158706905132363e+00,4.18325790732913111378357596080457976e-03,3.79279506948349914455167366926252927e-03,5.69291546897246146997937284142850930e-02,Inf,9.50963946181079552604646644775552928e-08,9.53208516939249816972702356530010097e-08,1.32529360577168920579561578873011292e-06,1.57939666083479187124345440494238658e-14,1.57847376119059114773681033071614516e-14,1.57847376119059114773681033071614516e-14
PDE,Inf,Inf,1.71308653860214810064253279351153502e+00,1.00418608002242704099073615220722896e+00,8.80111002718721723310060109569479696e-03,8.94170713368088038288703371677193534e-03,4.75390926750670421717189021700512399e-02,Inf,8.66855906550612637228941070710060342e-08,8.66827063760055489245840113827409282e-08,1.59113612844005326511433740770678485e-06,1.89938998657119273534227555984772752e-14,1.90035228649118719298443242691447220e-14,1.90035228649118719298443242691447220e-14
PDE,Inf,Inf,1.71308653860214810715032319236336505e+00,1.00425450525469007398127325076578883e+00,1.68320114455041203582544984764691069e-02,1.69748712234990486119605503234760805e-02,3.83608477474244654244206312603484385e-02,Inf,3.53934390698707445252584631714895176e-08,3.59320858871779622246844301391122995e-08,5.66203173512881481098260156232555384e-06,1.77426057881701982233880321702690851e-14,1.77370728450903826257398677548091416e-14,1.77356912296578458498706787228513219e-14
PDE,Inf,Inf,1.71308653860214806603944791316829422e+00,1.00431869334006723513259843678139871e+00,2.25423250786139295524241225682183913e-02,2.24658218681392813218752114673421898e-02,2.95160153856736512172519632684330984e-02,Inf,7.97617773155835317948944823879803689e-08,7.95997034520466778976903843293702994e-08,5.19401050237043125014665665722636791e-06,1.60752670271362499108529542036520827e-14,1.60669332682542166562358871512134471e-14,1.60669332682542166562358871512134471e-14
PDE,Inf,Inf,1.71308653860214803503472255095783097e+00,1.00437890431884601437815033072602436e+00,1.59600475152782942133163597894488270e-02,1.43982307010345736693035105541696438e-02,2.13192942825474665533979315725403755e-02,Inf,2.47763327773220736396249883270873198e-07,2.47883566555969581953742530044548667e-07,4.64239020138352029995098241359769490e-06,1.56463373752770768174291120356143723e-14,1.56306204962053627395280638035656170e-14,1.56306204962053627395280638035656170e-14
PDE,Inf,Inf,1.71308653860214804888921067685050368e+00,1.00443538255896220990663365463936841e+00,6.91654900221101984436235149695058916e-03,6.75490134640051144489984852808325682e-03,1.47395418945848182861294628576188812e-02,Inf,2.85546186898571932950721167269363684e-07,2.85580009385302618732071009263430449e-07,2.70198460044174184997880718502899887e-06,1.79825286709245921595835748147703721e-14,1.79822772013285885364615527404828622e-14,1.79822772013285885364615527404828622e-14
PDE,Inf,Inf,1.71308653860214794916530316730693724e+00,1.00448835766506082012813981012246867e+00,4.67219741373861083114716506446905710e-03,3.93953751785111297452372130693634887e-03,1.24614253641294496196946033575115544e-02,Inf,1.99711828205406132282849254791615258e-07,1.99629229765141266865189917879106038e-07,2.52099217196154679817721738327356656e-07,1.63165511091610400207574530673362206e-14,1.63234114183518650746436565113248782e-14,1.63234114183518650746436565113248782e-14
PDE,Inf,Inf,1.71308653860214799715588489978659817e+00,1.00453804533931169006631204254771154e+00,8.61594273179663440315732496033911568e-03,8.76800918919070374361806306270497715e-03,1.62662276697423022644664455161008789e-02,Inf,4.15628208508469523465446261193682743e-07,4.15672304400553392055220250068673648e-07,4.91772125654586420791781770870947016e-06,1.53067920260646638217990024337431448e-14,1.53232582555510191956601682028511428e-14,1.53232582555510191956601682028511428e-14
PDE,Inf,Inf,1.71308653860214804663490981840909875e+00,1.00458464819594602155211405986910293e+00,1.64488272425528359219584500109978697e-02,1.73374053315433837601697351324626675e-02,2.32649379138095549821232945307142944e-02,Inf,1.95718041036987763118324641358924912e-07,1.74193446948409724620127017656668986e-07,5.13886736774314998762918419164555363e-06,1.52852955170841916804078806027436427e-14,1.52797185628622467487573411129876947e-14,1.52797185628622467487573411129876947e-14
PDE,Inf,Inf,1.71308653860214797504431227097586212e+00,1.00462835653149374542066151950691596e+00,2.69292489322743960355528328323310790e-02,2.40750459311153392032359689239763058e-02,3.13287293417755528061736547299849112e-02,Inf,1.31921991691290204812814785595215935e-07,1.32098000453083278418141594020617616e-07,4.69875369817929114447415792523216565e-06,1.98645924593224779925395302679506251e-14,1.98512460890596538422358528327046448e-14,1.98512460890596538422358528327046448e-14
PDE,Inf,Inf,1.71308653860214802723463382240473250e+00,1.00466934905268455282376552407434642e+00,1.89512064918739578267648055008515090e-02,1.88058713787891268561660934513169120e-02,3.97692003688446746582155417318925317e-02,Inf,1.01370264086159068488525334849717331e-07,1.01432730086968852702448991265212600e-07,4.55911829070043416252428570978900456e-06,1.53393158768927539720732729796592234e-14,1.53345070396730233955575211669787216e-14,1.53345070396730233955575211669787216e-14
PDE,Inf,Inf,1.71308653860214798824708667904844800e+00,1.00470779356395155199453027354121582e+00,1.26922143207702342220485634651743386e-02,1.21103763187347116047706610305600856e-02,4.83524679950566440697786777593995951e-02,Inf,3.96957689760902156772903123319207730e-08,3.93831938317360496186639575096681332e-08,6.20690158961585870152597452797848525e-06,1.53080190546757773534568217703625902e-14,1.52988409347236715854354723711945250e-14,1.52988409347236715854354723711945250e-14
PDE,Inf,Inf,1.71308653860214804875007061254521063e+00,1.00474384761644428427823380549457219e+00,4.45332036583614259272775076020812213e-03,4.29450358683883538018713989383133048e-03,5.68983235723678722153401655476832099e-02,Inf,3.47038009925674396296843051431840653e-08,3.51961057936320146607057215173215977e-08,3.94020559226815305803578505260634526e-06,1.61103887612779938150770498450001296e-14,1.60962386080771615314513826051851216e-14,1.60962386080771615314513826051851216e-14
PDE,Inf,Inf,1.71308653860214796257152717588786245e+00,1.00477765912040946069711752867205388e+00,4.93776388994990022744066395974628169e-03,5.62642346137499287801460191553823085e-03,6.54886198839061854570186600193748506e-02,Inf,1.29876963265579123788552833246609367e-07,1.29600958988467922965611803834740149e-07,4.70760507716679066578901284691944573e-06,1.53337013680693794214269622386553994e-14,1.53376283016379942188605006166846728e-14,1.53376283016379942188605006166846728e-14
PDE,Inf,Inf,1.71308653860214805505281254235064000e+00,1.00480936692275324348935416834565261e+00,9.96065937358920865713811024774582333e-03,1.01095335722391774508795509870267024e-02,7.40725462657056596423895636060233624e-02,Inf,2.91397957552167269555367506661547935e-07,2.91398658271773510086500854046042883e-07,9.99444850217614564592040111506334687e-07,1.85325754275531306389795639172130035e-14,1.85257169110349141763331231962630344e-14,1.85257169110349141763331231962630344e-14
PDE,Inf,Inf,1.71308653860214803266172798364416372e+00,1.00483910135154008108343809822571842e+00,1.74279390910378717050046561664880073e-02,1.80953209684230016644456717094677103e-02,8.26323539099842786912911804135166898e-02,Inf,8.36258317872147075726557795903173990e-08,8.34436639268664956522552227195828164e-08,5.00246520201874178005744888794304929e-06,1.90502297967990685512904300312022459e-14,1.90744652900140279318470080476752485e-14,1.90744652900140279318470080476752485e-14
PDE,Inf,Inf,1.71308653860214794423775834001045856e+00,1.00486698472912546259897871455185126e+00,2.92242447663508416742117004207367537e-02,2.43696921909362068698140807312156313e-02,9.11574388113642513218857973331506613e-02,Inf,3.42090333245840184313206487962276255e-07,3.42117850444392459526269084867344405e-07,1.58472274010687692301700477579380476e-06,1.75577119678835954699251165722714597e-14,1.75649008423037586914721515757930113e-14,1.75649008423037586914721515757930113e-14
PDE,Inf,Inf,1.71308653860214792634544971375501729e+00,1.00489313185556009564142538985436063e+00,2.26309452890758726599123729837797367e-02,2.30362286631820951186164353750833963e-02,9.96412089967852730584176103656232871e-02,Inf,3.45803383520768410871807420861334711e-07,3.45807958342448784837634948699688934e-07,2.97833368010834512320614983450857300e-06,1.59074401932486750129975954992679755e-14,1.58982204701595250558012597780028549e-14,1.58982204701595250558012597780028549e-14
PDE,Inf,Inf,1.71308653860214804867042718716450015e+00,1.00491765046383836232729691961513528e+00,1.56835137429995256459233138979643217e-02,1.55413958427581810804546252478202144e-02,1.08079478090591570035447888811695767e-01,Inf,2.69533229793334571733232855265915754e-07,2.69386308201553593100112903426892334e-07,3.95107811703276375989382117083538408e-06,1.58503936638753503019970551799478485e-14,1.58462495546912603417247484135606671e-14,1.58462495546912603417247484135606671e-14
PDE,Inf,Inf,1.71308653860214779327645242818988854e+00,1.00494064164850043434297080541828157e+00,9.45950761613091224290195503461604428e-03,1.06205504156851952277840510903862561e-02,1.16469562835613971942973166758080783e-01,Inf,3.04277092861659934147630954325787114e-07,3.04170815284604547826959831346880192e-07,4.46702810841347714337115461520880905e-06,1.87886087059232193266190939375307104e-14,1.87983647358448151477214987691944227e-14,1.87983647358448151477214987691944227e-14
PDE,Inf,Inf,1.71308653860214799897708349846552441e+00,1.00496220026903643743608401921574608e+00,2.51086012128447160755342001623850077e-03,2.39445908078841061894728938576456038e-03,1.33026481031398945103151581279249944e-01,Inf,2.30631994831937362425970749372533649e-07,2.30561712478708330385547285210564187e-07,1.94539916541115998039344345329271605e-06,1.52213652773966845998556861338126141e-14,1.52302918341808074262686998877303292e-14,1.52302918341808074262686998877303292e-14
PDE,Inf,Inf,1.71308653860214794035276717106577119e+00,1.00498241532947027675332189401944965e+00,5.88518717218503046547338570178684817e-03,7.51564310023783646364429629931106350e-03,1.35904472010739110727253912912169473e-01,Inf,2.21534623779239364160396833495036525e-07,2.21512027606948164912423925224648856e-07,7.28217624655868571119059447513148526e-07,1.69014488498823294496811389727113858e-14,1.69035706414122836975821860004113695e-14,1.69035706414122836975821860004113695e-14
PDE,Inf,Inf,1.71308653860214794689941608606422702e+00,1.00500137033544708722252462016989921e+00,1.12988186287299826871249393920411309e-02,1.14441094710187985290295544706298955e-02,1.39278608442874977466113744986570655e-01,Inf,1.02423413379620344702732279005383670e-07,1.02647899485065982421039551415941276e-07,4.40618011384147329821973457462191502e-06,1.52956089267272607598957934246564578e-14,1.53023856636784646588865210744257989e-14,1.53023856636784646588865210744257989e-14
PDE,Inf,Inf,1.71308653860214809739277320770633628e+00,1.00501914363007960733945587308737477e+00,1.84653623034575199507276572895481476e-02,1.88340542828005125044280378890615933e-02,1.43103402885634424286036995392234840e-01,Inf,2.69338107403526943438973098157897906e-07,2.69454467767878056781749652478993433e-07,6.38365718978257974078758347720079965e-06,1.85860666339007305529034886547087750e-14,1.85803557991661646472973745090152852e-14,1.85803557991661646472973745090152852e-14
PDE,Inf,Inf,1.71308653860214795579223145772636739e+00,1.00503580870974869236502486093589697e+00,2.45710004244229450961574773252601025e-02,2.47139851630736262626525226266923003e-02,1.47333893888307946191098534961342995e-01,Inf,1.29761219175040397832637202288641598e-07,1.29949004934324507038251514043987881e-07,5.96377813408729527932218367819824422e-06,1.52371133771609515805124531145546946e-14,1.52322644582364445715767479771994485e-14,1.52322644582364445715767479771994485e-14
PDE,Inf,Inf,1.71308653860214816751393267525537806e+00,1.70165583507857268234113419338785017e+00,2.69343513840758110201293705322651414e-02,2.65979347454007920233359979719062295e-02,1.51926799209714188281287396166853747e-01,Inf,1.57658419729006617729864419941794256e-07,1.57445242485824771652687818672866962e-07,1.89972216468161388556338019091426395e-06,1.97045035443848003067224044107311893e-14,1.96716313762419670146826063230443192e-14,1.96716313762419670146826063230443192e-14
PDE,Inf,Inf,1.71308653860214814694419414849144192e+00,1.70165583507890979158246882064366920e+00,2.00975866308333911158983398928705858e-02,1.99496641038282311614684741577827627e-02,1.56824183298722204818420169217276734e-01,Inf,3.89649479104502880037175315081680850e-07,3.89658859753698507852741403876685967e-07,6.69494880925272073270214605775793276e-06,1.81925721600082640555665532217782760e-14,1.81839873338401297965342958381151694e-14,1.81839873338401297965342958381151694e-14
PDE,Inf,Inf,1.71308653860214794041250113245863569e+00,1.70165583507920497543589194326822836e+00,1.53957480561528757671975602262590821e-02,1.40132972409970615548132204158234478e-02,1.61999989234432935451939481030621883e-01,Inf,7.98549375980210011226250119079549909e-08,8.00790284844365933315294923476373911e-08,3.70154125908441949022002945424917238e-06,1.52457288698479906640590071467355970e-14,1.52566728831857331654902096839170132e-14,1.52566728831857331654902096839170132e-14
PDE,Inf,Inf,1.71308653860214812654327402924199178e+00,1.70165583507946327172759131473165369e+00,7.94407572098833681021050641906705728e-03,1.05048567942022337083549564611602302e-02,1.67428372456850633173494087003740370e-01,Inf,3.46369837290347113500969778679923592e-07,3.46471243861591572649366248581437634e-07,4.21920089672905113300930228227009525e-06,2.12863916762269640043758399714994841e-14,2.12696805555593327053514783176584162e-14,2.02485468289645907219370949682969620e-14
PDE,Inf,Inf,1.71308653860214800270793614503652848e+00,1.70165583507968933951465042279951351e+00,2.11185632402468098192934188470960403e-03,2.05531711859533569378882286056658732e-03,1.73077871387801416130795687565956157e-01,Inf,3.78412014536057338715745155009034797e-07,3.78437549450729521910400978302248431e-07,6.01307539514430107554182523685164543e-06,2.03111838820203393812960763971072260e-14,2.03103074875486578473111379868102024e-14,2.03103074875486578473111379868102024e-14
PDE,Inf,Inf,1.71308653860214810791190446628323312e+00,1.70165583507988706267251788034777976e+00,6.61856497714805863303025028418971664e-03,7.80778503828763333973444900109724232e-03,1.78920243025144271011009821134671425e-01,Inf,1.84672818743699823004746017491757438e-07,1.84557730640561985910263071247150482e-07,6.57240192479075138238468237128310122e-06,1.65217356317281128863053447854458544e-14,1.65246235699973194624952733155772928e-14,1.65246235699973194624952733155772928e-14
PDE,Inf,Inf,1.71308653860214798321548388279689943e+00,1.70165583508006013540507733805431194e+00,1.11717874141946506600469013102243106e-02,1.13153006780915950154397772148239428e-02,1.84930286534500306062117395919677768e-01,Inf,1.74320835478744388751999865668343338e-07,1.74216909701760234294088754394015822e-07,3.51651248527806877755313110025097166e-06,1.56264692569941590545741103113060276e-14,1.56345766133324285410007275870528020e-14,1.56345766133324285410007275870528020e-14
PDE,Inf,Inf,1.71308653860214803658675589997174663e+00,1.70165583508021163516051411822657107e+00,1.85327077824742476653540285381229675e-02,1.79510522148450776835944679609410949e-02,1.91085611115338401598940947797089573e-01,Inf,1.14829368245342088055456392401006236e-07,1.15028148129021946978494620577570738e-07,5.72102742241731262769788793391228904e-06,1.74023982105303209694378003535393232e-14,1.74022475720964124149685584868952733e-14,1.74022475720964124149685584868952733e-14
PDE,Inf,Inf,1.71308653860214794414147168225998076e+00,1.70165583508034393164142623113338647e+00,2.36444926735210756845410126227635445e-02,2.37836409116479979850962229123582788e-02,1.97366390053173654654103765255872068e-01,Inf,5.01704983156513735536382218786070267e-08,5.05487460940804297253611172492554663e-08,6.53125630866971000436025446470489315e-06,1.72607151907056550457615192912549870e-14,1.72630291579192408727036467958547323e-14,1.72630291579192408727036467958547323e-14
PDE,Inf,Inf,1.71308653860214803745548994678032493e+00,1.70165583508045986745768643226504003e+00,3.23498345100235377476013696735379608e-02,2.98683922761043436454853055392989385e-02,2.03755108445706732674491006023089513e-01,Inf,3.20033229670297306789359200556327793e-07,3.20138842499982144260698136223448784e-07,6.96775853467807446284094245163625913e-06,1.66801679934650886873006577550807601e-14,1.66867158307498594250847437461571582e-14,1.66867158307498594250847437461571582e-14
PDE,Inf,Inf,1.71308653860214810409625856325924462e+00,1.70165583508056127793477445138259216e+00,2.69158647882411634186251866080024965e-02,2.69465068200278623679196658839840611e-02,2.10236300926162455385095567509506042e-01,Inf,3.49811245034817876292970303494180044e-07,3.49911984215138308654682448827087885e-07,3.48637952774948629374659758071056459e-06,1.69159510566117594154101165750592594e-14,1.69299128247836324765065188907169987e-14,1.69299128247836324765065188907169987e-14
PDE,Inf,Inf,1.71308653860214804370898651013594658e+00,1.70165583508065008881384227504018193e+00,2.06642193025731857236786613076414218e-02,2.05153432590997932722606004180085492e-02,2.16796324908897726031029431792758553e-01,Inf,3.58325632833267807579015904427084143e-07,3.58423562884083744581432885365380147e-07,1.38565399384673024284823326914386222e-06,1.64031347836537296221987912368705840e-14,1.63994986909326999695881420724442714e-14,1.63994986909326999695881420724442714e-14
PDE,Inf,Inf,1.71308653860214796347085322319932485e+00,1.70165583508072759377634750106580047e+00,1.67643280890311032911919049778932739e-02,1.50244356185761361548132345459687004e-02,2.23423146704387905159043797717100451e-01,Inf,4.72568773861691224267906546806636101e-07,4.72656247108599958616928377381992397e-07,2.55027537912800942810773886586310796e-06,1.88717774024520790829108846826700821e-14,1.88744212068562876479644929706462839e-14,1.88744212068562876479644929706462839e-14
PDE,Inf,Inf,1.71308653860214793749983864502287579e+00,1.70165583508079563387466875481530708e+00,9.81934726293301371652909222837080400e-03,1.13706388764390264165147995676725513e-02,2.30106148451178328451884584813684120e-01,Inf,1.35365708145183289851083854659897896e-07,1.35174260585676892515985256482767289e-07,1.28459412696296034753358903638182898e-06,1.64020837436495419242179149493306486e-14,1.63923863836622396048957704238562188e-14,1.63923863836622396048957704238562188e-14
PDE,Inf,Inf,1.71308653860214806519165191823111852e+00,1.70165583508085502983853676385191255e+00,3.28386979360106276959850464729207174e-03,3.14120036044718407559838815549977491e-03,2.36835955811651747916396405030115413e-01,Inf,4.39512769665457244603143415943497741e-07,4.39506738232659315856878024961732774e-07,7.35853010337687769970722778575816322e-06,1.53643210184747871395393191671917436e-14,1.53849148297676730623473891141842920e-14,1.53849148297676730623473891141842920e-14
PDE,Inf,Inf,1.71308653860214800563996231858915077e+00,1.70165583508090711225424979076089173e+00,7.52719179195299906858237875487726260e-03,4.82947840085485831498548766390192168e-03,2.43604285456630584660019817485254778e-01,Inf,4.42986587516479208247662722245359991e-07,4.42978433281858688541400853010953363e-07,6.35950376049241091235507519793412903e-06,1.69792975320206654726400857595696529e-14,1.69802133073988366895502162011552961e-14,1.69802133073988366895502162011552961e-14
PDE,Inf,Inf,1.71308653860214809446282779665606516e+00,1.70165583508095263208184873385447865e+00,8.82739131787753438163038898732320890e-03,1.14898165104764443586027012984869777e-02,2.50403810859491751040425933065974679e-01,Inf,2.35128009074597330762158355903001587e-07,2.34940694306635667657977560434075112e-07,4.85283113792216230086637289422553637e-06,1.88556394015808096924939193695863300e-14,1.88686676937548599733784095674695119e-14,1.85883997551722742710267871772955341e-14
PDE,Inf,Inf,1.71308653860214818832328456802694245e+00,1.70165583508099246687669406281603277e+00,1.39471962365902023650193272135800002e-02,1.40922048262216574127556625606856324e-02,2.57228044689144368066106675467918773e-01,Inf,1.33481685576130493238267403894468679e-07,1.33651019454285222547060484563648799e-07,3.91700639594359543853009148077162422e-06,1.63996046211480185113075521417391576e-14,1.64120300784138956089418066359649912e-14,1.64120300784138956089418066359649912e-14
PDE,Inf,Inf,1.71308653860214800404285208485705676e+00,1.70165583508102736546426297865139109e+00,2.08200988019162627307650127701534733e-02,2.02762751999182227093102707530831364e-02,2.64071236274713451352296371739627054e-01,Inf,3.37203150047188292467017114764205737e-07,3.37305647326467220962388455992673666e-07,1.51319263928679059693967776387877736e-06,1.61067939937479744629671393090689028e-14,1.61079608433046139101048840355796815e-14,1.61079608433046139101048840355796815e-14
PDE,Inf,Inf,1.71308653860214795229148190938251142e+00,1.70165583508105779300959259403395833e+00,2.55152058861740774083230124854905854e-02,2.56548318761627777598103518602226083e-02,2.70928274563099344873800193967287410e-01,Inf,2.73954005541753607849157724237245333e-07,2.74069037134297199767099060971074969e-07,6.43994678453805792572511360049868305e-06,1.98322871902103878707359842485902344e-14,1.98450107140084705662147723567093507e-14,1.98450107140084705662147723567093507e-14
PDE,Inf,Inf,1.71308653860214807271205998271477771e+00,1.70165583508108458520331809875789926e+00,3.63060488773370237267346533990133573e-02,3.11439380734984048767069153962085336e-02,2.77787261174073898521834544509754699e-01,Inf,3.96945422942203201322225318333823184e-07,3.96801917753178727358534600390093201e-07,3.47679481445684324692312586642210134e-06,2.08778235296154836979329728042227389e-14,2.08776069337116051008200452843365567e-14,2.08776069337116051008200452843365567e-14
PDE,Inf,Inf,1.71308653860214798718285690798405491e+00,1.70165583508110792678538010039194694e+00,3.17696939764688403382906787578276936e-02,3.11003379492535106366031320369478840e-02,2.84645733464765630878799687845000330e-01,Inf,8.05270523589590790980223743628189072e-08,8.01936235414380434957230497667075238e-08,6.26399941062648968836292670105194988e-06,1.56931997673863839860112240499450659e-14,1.56892850513040143071506869305496066e-14,1.56892850513040143071506869305496066e-14
PDE,Inf,Inf,1.71308653860214791528291518106666635e+00,1.70165583508112830271732552151270589e+00,2.58261213087569328714721104498224262e-02,2.56767607659562734261364703475120147e-02,2.91507319027875560861279816677110028e-01,Inf,1.93391308988286147084634438327773308e-07,1.93431859106861680448556783888351065e-07,4.58269335739895411781783195273722458e-06,1.56737284769564930231224330024676700e-14,1.56773258563132448585523894526404744e-14,1.56773258563132448585523894526404744e-14
PDE,Inf,Inf,1.71308653860214792184940387601621471e+00,1.70165583508114621194346550823401283e+00,2.02550730599660719555978045795671411e-02,2.01089251371922351185185751315689634e-02,2.98368679114596669022426965214066648e-01,Inf,4.32800330680366079785972349653083724e-07,4.32742473073770251157474064779151405e-07,7.74784262144884808835551559118357126e-06,1.90495910823371288166549454529480768e-14,1.90570414606195647224900458468417862e-14,1.90570414606195647224900458468417862e-14
PDE,Inf,Inf,1.71308653860214804942197748224850421e+00,1.70165583508116184505909512546112925e+00,1.69635580894126660516312352688004285e-02,1.52790875720609657717374529028790334e-02,3.05226832678338090542842377557619382e-01,Inf,1.84182063232542656121312802985130241e-07,1.84232391281806170983740660895813326e-07,5.21588949630754522992993494159062996e-06,1.53477792217016589341902502395912277e-14,1.53435997789221977148446352858811018e-14,1.53435997789221977148446352858811018e-14
PDE,Inf,Inf,1.71308653860214806967472382074868280e+00,1.70165583301713602964854130675196474e+00,1.05838026548099219588130700532733776e-02,1.20590630009542025421971065185997632e-02,3.12079115656253465975517892484887958e-01,Inf,3.97698290501465199113066976744442314e-07,3.97792118790902255320445275414060449e-07,6.08278204228660017411750641309698179e-06,1.58946002617944740248136149396775740e-14,1.58815964455595403019598936145223682e-14,1.58815964455595403019598936145223682e-14
PDE,Inf,Inf,1.71308653860214791872879909640185231e+00,1.70165583314295283561410619159334303e+00,4.41602295285652964063473043321907179e-03,4.27019424903596026340245669356370661e-03,3.18923145329570055709849601643465088e-01,Inf,3.57338110815048842342850602105369504e-07,3.57339630192105074802892156627002592e-07,5.78912702980782879929374599867481260e-06,1.52800026213748619884398134562369256e-14,1.52661142654282618520034826737505092e-14,1.52661142654282618520034826737505092e-14
PDE,Inf,Inf,1.71308653860214795279086861066216911e+00,1.70165583326129275371045156643964605e+00,2.94420885288642972221874868607655796e-03,3.02313651964836978415706914390563602e-03,3.25756789090080729098627407437958872e-01,Inf,1.47330987135467441182076540756347907e-07,1.47083806706519646638087123905497266e-07,7.79706445945293643860344147714894167e-06,1.65151493954681537420430194552817268e-14,1.65266465608079024183613363590510363e-14,1.65266465608079024183613363590510363e-14
PDE,Inf,Inf,1.71308653860214802186233211036410083e+00,1.70165583337257589978839380430963522e+00,8.48666479890048447623230323264189593e-03,8.98235703243734854738714989547858132e-03,3.32578137030403154570344421286881019e-01,Inf,1.54130653276046545507954411861200934e-07,1.54295661813883377755187344831736581e-07,1.65057808466363741383278337571171625e-06,2.07732657414337630624801534802482550e-14,2.07714472508930087024393794998233562e-14,2.07714472508930087024393794998233562e-14
PDE,Inf,Inf,1.71308653860214799865460903310820224e+00,1.70165583347720258054311412193772000e+00,1.16780942372203094722899956765536475e-02,1.18125641485279782006723173447133811e-02,3.39385477853979952226298958351125619e-01,Inf,3.19483815935031882831201765325788577e-08,3.25508983327188296710118399123524078e-08,6.50732607887123287915239617627007872e-06,1.84801554635104344439828148362918190e-14,1.84898774619223429653754227228616368e-14,1.84898774619223429653754227228616368e-14
PDE,Inf,Inf,1.71308653860214804992056398640657833e+00,1.70165583357555228789601912754147230e+00,1.67386872966512727935326935127645269e-02,1.68841436080150769663744048779047466e-02,3.46177277671935871582787875430288009e-01,Inf,9.89545643610459856578314663385339562e-08,9.91858379036875707271304147002742758e-08,3.41116463730364487563956662673980895e-06,1.98391312932798151586082745271495268e-14,1.98483461067640869802765304073296917e-14,1.98483461067640869802765304073296917e-14
PDE,Inf,Inf,1.71308653860214799370079247134065566e+00,1.70165583366798584542544344713733386e+00,2.32189792373111586627240884484720717e-02,2.25641928411893838731451975582341710e-02,3.52952161308274562471595233729901716e-01,Inf,4.45870127773750133173521543649247664e-07,4.45861735864568709355423656850115000e-07,3.01905173481713816842062750460455313e-06,1.74153533917862934354410628178353880e-14,1.74219182579125982183912400007547696e-14,1.74219182579125982183912400007547696e-14
PDE,Inf,Inf,1.71308653860214796381958667827239759e+00,1.70165583375484507451234583809556630e+00,2.74447528832648200839266835754552928e-02,2.84682240944388974566435698909207880e-02,3.59708894137137028842185952155604495e-01,Inf,2.38747813448087130366538351707035290e-07,2.38523500657737013451333367291025769e-07,5.81320913869913365969219212562357424e-06,1.91331804967158695458717034602026530e-14,1.91345257491200083630682502461220231e-14,1.91345257491200083630682502461220231e-14
PDE,Inf,Inf,1.71308653860214807374446312711574779e+00,1.70165583383645370561591409949700435e+00,4.12848199161061974662151178061942263e-02,3.24616675196001580172357350915846415e-02,3.66446369588131719482539910922999039e-01,Inf,1.72789928949314081680680183749052716e-07,1.72847695366539561785344146283489740e-07,4.71572776148980318574136283757905167e-06,2.22134680558420956710734842708932813e-14,2.22094629228640332322296059168626610e-14,2.22094629228640332322296059168626610e-14
PDE,Inf,Inf,1.71308653860214810735027486720566801e+00,1.70165583391311835770300749936272814e+00,3.64881008323105253479444385185054108e-02,3.63443997922587459490445390033978082e-02,3.73163600475438321292000755753904275e-01,Inf,6.15366419299847900682641484466915981e-08,6.18040462658203110473683033126276758e-08,2.32582881414918290829221252619740432e-06,2.34659697919258103478736819686941262e-14,2.34691827268497920715447980757125698e-14,2.34691827268497920715447980757125698e-14
PDE,Inf,Inf,1.71308653860214795960645238916023693e+00,1.70165583398512927011843615738101898e+00,3.22112067785803173109943803203732360e-02,3.19481405148164738865913229024562781e-02,3.79859699218270370006900058963036729e-01,Inf,3.14023975133083671558375008321924366e-07,3.14130530839032240630285067022748286e-07,2.01753087605317392821523256398909204e-06,1.86861406165404200296322131222214000e-14,1.86932927903178821887533248434906083e-14,1.86932927903178821887533248434906083e-14
PDE,Inf,Inf,1.71308653860214808204292933996880940e+00,1.70165583405276036255414205521240153e+00,2.68513019366240073775168235379048829e-02,2.67020372194376078458013880600540944e-02,3.86533871231618163638679040580790929e-01,Inf,1.41357150687508621064474996568639302e-07,1.41264240145100525459273367429206638e-07,2.54932320931623534883185182921598747e-06,1.64793064863396050157029938330064801e-14,1.64639936150184933825738608612926278e-14,1.64639936150184933825738608612926278e-14
PDE,Inf,Inf,1.71308653860214793594619372820982696e+00,1.70165583411627054335504224964374898e+00,2.18030054124042345918111096566794997e-02,2.16536109634873711924307158145555400e-02,3.93185405841506559866334507133121990e-01,Inf,1.69261491345966004070758590637065563e-07,1.69321732212150721132559763543026185e-07,2.61084238512197892342999985602345463e-06,1.87697997869466362897690106342796403e-14,1.87798176903059430390183803506186750e-14,1.87798176903059430390183803506186750e-14
PDE,Inf,Inf,1.71308653860214797445864146214561591e+00,1.70165583417590504196571700372287460e+00,1.72955110699598438625322822791621102e-02,1.71587686688489537295673118643935626e-02,3.99813668183939897971282853383470525e-01,Inf,3.30087060453707701945765951347967626e-07,3.30060961173207119360637959171224783e-07,3.95549494097270573630523826338459860e-06,1.74211821494526487252456157140431139e-14,1.74250052617941473015867780533724717e-14,1.74250052617941473015867780533724717e-14
PDE,Inf,Inf,1.71308653860214799025651659301607160e+00,1.70165583423189430832743207916449752e+00,1.36788775892471949043764762707234191e-02,1.37423995109060328452678567314972241e-02,4.06418091969483990549823401178597039e-01,Inf,1.91417977313671553569413073060042924e-07,1.91561494557314001217613187663945843e-07,3.75227789640858463900646705567122437e-06,1.56438878232800107852036392681676994e-14,1.56299361241627730935223362728829079e-14,1.56299361241627730935223362728829079e-14
PDE,Inf,Inf,1.71308653860214802158797603665134667e+00,1.70165583428445664904682129042379512e+00,7.90888898784153340838992161552731845e-03,7.76296368103778405617806944714868536e-03,4.12998173011495446600949575282752260e-01,Inf,6.05720361377389579980571999994990738e-07,6.05799243019180405169563030326652819e-07,1.73109792534569541481885508317803352e-06,1.79529964377256662848483148165040667e-14,1.79581614284489102642269430676375158e-14,1.76546361529036525320507245047162570e-14
PDE,Inf,Inf,1.71308653860214797725601777922562421e+00,1.70165583433379714159298097517273071e+00,2.53798646248022351856796684218425956e-03,2.41714953390026974689356548669752352e-03,4.19553463427587604099921097150295649e-01,Inf,3.63123253760952044112893725714001168e-07,3.63054375699576678675061181511565366e-07,7.54458686643504284965693055896957659e-06,2.46785922327850903851251968432822330e-14,2.46952394130378814096522476564600507e-14,2.46952394130378814096522476564600507e-14
PDE,Inf,Inf,1.71308653860214802426091537423275720e+00,1.70165583438010948840504972819083335e+00,4.17874181617544072436586605157043542e-03,4.28529957383582824157389507189656441e-03,4.32556597329994599892712276904708002e-01,Inf,5.91584314666164323017296360606284066e-07,5.91664055129366811065350143131555498e-07,5.38910167179089155085834677625945474e-06,1.54292168087259404459312205677091339e-14,1.54333461623449339372391881310420889e-14,1.54279738631308978617466550804263736e-14
PDE,Inf,Inf,1.71308653860214803708286209108182543e+00,1.70165583442357655740710410238930716e+00,9.69083398399935027358430397788651067e-03,9.86865421990012721891139259193222772e-03,4.37411844770555428507857963429038093e-01,Inf,2.64161789486785766353160138811561798e-08,2.71295545433502056464731643829893689e-08,1.23278013431553286545470481225475867e-06,1.54077692409474546777916164647770579e-14,1.54140474436169282133036172208165585e-14,1.54140474436169282133036172208165585e-14
PDE,Inf,Inf,1.71308653860214790499712296009910835e+00,1.70165583446436994279163425308099920e+00,1.23175292743507510947223288271386914e-02,1.24473004630331128218173823862467440e-02,4.42308634884218039084141714742952843e-01,Inf,2.78481040925301856231152574150602843e-07,2.78497388080661621471086947143665469e-07,2.55298488195274671702047098418986291e-06,2.32667662223186307590460661345753903e-14,2.32642435753064416474764853783836611e-14,2.32642435753064416474764853783836611e-14
PDE,Inf,Inf,1.71308653860214804159348937196752396e+00,1.70165583450265143960726557175845822e+00,1.65971821984013937490666276128478745e-02,1.67403020703837472963854907328229146e-02,4.47244030390541262907925137132838037e-01,Inf,4.28584284629954459549772987256011133e-07,4.28577724421540974690933883181124655e-07,5.64886548153863524104446082478885367e-06,1.96248386686538595312907187138020572e-14,1.96313767481182510183906034372991507e-14,1.96313767481182510183906034372991507e-14
PDE,Inf,Inf,1.71308653860214809264228127408376727e+00,1.70165583453857384532119846118176455e+00,2.15447547590359028103574516859577241e-02,2.16907810666203924438846313911295087e-02,4.52214150197138174921864692706167748e-01,Inf,6.25780984187625849620998150753863637e-07,6.25858608172118975752460328821750150e-07,9.11888684090992513573995737295727880e-06,1.96870032808310052414927316870408446e-14,1.96756577882020827129936469850548114e-14,1.96756577882020827129936469850548114e-14
PDE,Inf,Inf,1.71308653860214790536007246055979822e+00,1.70165583457228010903767056408565648e+00,2.71634426662485613566555279196676098e-02,2.69220267955120829976485378043505402e-02,4.57210091324273792373544537552004327e-01,Inf,2.42536454596386155867687051032828679e-07,2.42466470659855360300779676408450426e-07,2.22372056231488529964230485228385074e-06,2.14410077937337439457980523089315079e-14,2.14562246775728615739254300803098660e-14,2.14562246775728615739254300803098660e-14
PDE,Inf,Inf,1.71308653860214807986636805075376662e+00,1.70165583460390554518509844954600192e+00,3.11248668153237677621136138110915270e-02,3.12575372177631255084832622823188565e-02,4.62237248603533389640759701237889586e-01,Inf,5.72261443138687703668187254113163517e-07,5.72244403675054380144854096486565489e-07,8.13534812988580112301837291839557434e-06,1.75130552352867089295613865989530293e-14,1.75012066925024472124276335644868446e-14,1.75012066925024472124276335644868446e-14
PDE,Inf,Inf,1.71308653860214805512312855422977245e+00,1.70165583463357700285387295852618479e+00,3.55368973068414699699095495213552893e-02,3.56776897454503838413837707863965845e-02,4.67293169007136984257979236479145136e-01,Inf,4.17188501783859435324976027140699745e-07,4.17280986165128927672217603710909205e-07,3.01977497279473481932332476369003519e-06,1.59956101757749687150791218297568236e-14,1.60089853946153189757875738571045837e-14,1.60337631806801248599541174150974283e-14
PDE,Inf,Inf,1.71308653860214809146341390593957281e+00,1.70165583466141382936153782800344181e+00,4.14071258483993486722866793326779359e-02,4.03932934345398590030998764370487432e-02,4.72375523408383749443889538981594594e-01,Inf,4.68334312255457918500889322194226106e-07,4.68421881031936851428759470796989871e-07,3.22068774125999060251805556945996596e-06,2.16750920610222573648146914262273272e-14,2.16798765985820492997350657323079841e-14,2.16798765985820492997350657323079841e-14
PDE,Inf,Inf,1.71308653860214789436329461516892662e+00,1.70165583468752827552486963490630321e+00,3.81120190937636405031329981671687421e-02,3.71408327653040457008748346101006302e-02,4.77482094801198039665977129891878207e-01,Inf,5.33735852202885646112334475675626177e-07,5.33719339149233502899319587289081503e-07,9.37881860069320837485308663166161968e-06,2.12950861071362425224061390366181109e-14,2.13038091428780812272595215789646087e-14,2.13038091428780812272595215789646087e-14
PDE,Inf,Inf,1.71308653860214804253785406488254212e+00,1.70165583471202582480113758551654038e+00,3.31614982680615103339942086569955222e-02,3.33775668820121999243635886129888038e-02,4.82610773679672343158596731510257234e-01,Inf,3.12544797853471846704792823500988407e-07,3.12522102463765902099990259796160840e-07,2.87149314964461393108289346995042907e-06,1.53168595917525098297783758974882894e-14,1.53089531026597379712287310280794781e-14,1.53089531026597379712287310280794781e-14
PDE,Inf,Inf,1.71308653860214813653541937239441475e+00,1.70165583473500595072258895291122565e+00,2.83739455763347689049751181533551279e-02,2.82247359301396802288238412964347367e-02,4.87759554048103948003298437146660327e-01,Inf,6.69446539551161990290040882725120894e-07,6.69522316960543675556894511999876132e-07,4.48997284400407285229166717713919870e-06,2.28691935065979778222240680076081500e-14,2.28692669470731490922337828203014454e-14,2.28601741949089750878540711616201858e-14
PDE,Inf,Inf,1.71308653860214802208904336412278751e+00,1.70165583475656166225258830909251450e+00,2.38312606771433139470060374274333892e-02,2.36848593800589376513822775151157200e-02,4.92926528637794913535045600387357270e-01,Inf,3.38824908145305661734622718210565717e-08,3.44477303975027868468145544434485490e-08,5.12469438463102465965528958724511007e-06,1.53186058570501476479713058069284020e-14,1.53094199786977842715852895745149411e-14,1.53094199786977842715852895745149411e-14
PDE,Inf,Inf,1.71308653860214798994570725504000810e+00,1.70165583477678042723740726457775976e+00,1.96863089158627838535879605658876103e-02,1.95465738374274943805567346544364868e-02,4.98109884287441695044498054012658093e-01,Inf,5.51271507504395289346430160881452739e-07,5.51352622199014657841267930764572584e-07,4.85781138013509902723780750197004706e-06,1.52608557119659119723989433639346058e-14,1.52555109155273087959578251628566869e-14,1.52924501204548753717378003961215226e-14
PDE,Inf,Inf,1.71308653860214788290308485524734931e+00,1.70165583479574453742059944265477376e+00,1.73792247202846221088610814669272259e-02,1.60949121476972643492991221314687939e-02,5.03307897491905109037129889730894877e-01,Inf,5.22804324707946448475084269341048492e-07,5.22888119183029471347948507451908088e-07,6.98461324385691359011927795644258702e-06,1.59217829457558683339772699177079217e-14,1.59257596523064768357227856078819933e-14,1.59257596523064768357227856078819933e-14
PDE,Inf,Inf,1.71308653860214813130763303786427309e+00,1.70165583481353171144499109277415612e+00,1.21394745813958642715366318817715144e-02,1.38383115382454944798861495263261085e-02,5.08518930121959453339676929044214986e-01,Inf,4.67541872922148439138514381852212030e-07,4.67458925298072935859154655243849061e-07,9.93916357418741007870736465271400429e-06,2.19171264721900160469302591991547353e-14,2.19107370932170197339573817155290212e-14,2.19107370932170197339573817155290212e-14
PDE,Inf,Inf,1.71308653860214802240817439969628378e+00,1.70165583483021406624043302633953923e+00,6.95521533355134998038920317029845043e-03,6.80925969171833685343252219793240831e-03,5.13741425315869888930528976559952431e-01,Inf,3.08603565445892175598026676983230998e-07,3.08618308937723341002544701916918820e-07,5.05347005872579228662570091857506110e-06,2.48155027312610070252504377299806636e-14,2.47557053057982567368801840843294293e-14,2.47579764313360918188367966085029155e-14
PDE,Inf,Inf,1.71308653860214813233907075642435019e+00,1.70165583484585999578582904435458078e+00,2.18388549945718248695580060745858876e-03,2.04708024504412444969004152929424902e-03,5.18973903542194073792552810724842975e-01,Inf,6.28486127490157780672310370202498270e-07,6.28523398759005480461012404325981012e-07,7.42120502526805697345841778906482635e-06,1.87548387959543424287304531647483300e-14,1.87698065510156124399024216920336086e-14,1.87698065510156124399024216920336086e-14
PDE,Inf,Inf,1.71308653860214799322559208720773197e+00,1.70165583486053370836694024508652209e+00,3.91147725395999370411920073889189180e-03,4.01975911733835908579357267564231302e-03,5.24214958832002214397120132175618352e-01,Inf,4.33165826376728003608128788820442900e-07,4.46289316938609949500292136239908049e-07,5.10763069225828148714819459035202687e-06,1.70259529996854688548287654068265182e-14,1.70174923959362703169676039835642643e-14,1.70174923959362703169676039835642643e-14
PDE,Inf,Inf,1.71308653860214798685904310348430718e+00,1.70165583487429496269059363061875035e+00,1.08825824912600915857396536960926187e-02,9.05966022526522470839580277665405300e-03,5.29463255177738112417905073874374370e-01,Inf,8.37651778377649146905012342733270020e-08,8.39425328486971635340579884265503295e-08,8.10654559169077388642902344525950570e-06,2.38301378159650653344359012453753277e-14,2.38282985033051634014033060493291254e-14,2.38282985033051634014033060493291254e-14
PDE,Inf,Inf,1.71308653860214810888138121272841028e+00,1.70165583488720034987963880201884773e+00,1.22536104035243595409237067414398075e-02,1.41738377556403551012909656501142237e-02,5.34717523095160089586133366265725067e-01,Inf,9.68175460583962154119754254723236058e-08,9.65283493275852080036084280762994835e-08,5.28803430271220888000507569996313581e-06,2.27362015219650499696546574320616541e-14,2.27354998580271258431416807147176313e-14,2.27354998580271258431416807147176313e-14
PDE,Inf,Inf,1.71308653860214798628112612000231574e+00,1.70165583489930275630827954664892062e+00,1.53549017419009092766897881984422549e-02,1.54900153786819731695250429770304833e-02,5.39976556344160847087867950964124017e-01,Inf,1.53877613985053441316968719482709161e-07,1.53955259757823141217282373546704857e-07,7.02840969339983796205518388584223635e-06,1.60337712194157766892378873742732265e-14,1.60362234931575492459985800496060251e-14,1.60362234931575492459985800496060251e-14
PDE,Inf,Inf,1.71308653860214806180353873429361599e+00,1.70165583491065213370020683622677143e+00,1.93499045260825406114805911123478283e-02,1.94930955340390979976859093278923905e-02,5.45239208803895286211513563090700350e-01,Inf,5.33275998918739157528625356651460538e-07,5.33358291962047455652818789463089965e-07,1.70437901088176467156426499945447862e-06,2.04490678046459471246403220246416961e-14,2.04549149111602220881841402236863083e-14,2.04549149111602220881841402236863083e-14
PDE,Inf,Inf,1.71308653860214788603334103800470457e+00,1.70165583492129512902506522234470568e+00,2.37759918041339914958975542469753308e-02,2.39215919302824960163159112298992695e-02,5.50504391497325960285339550484867346e-01,Inf,8.45417658424079151747000249562633268e-08,8.42759093935593510320927476307713134e-08,2.83747945385492122273735265664848941e-06,1.58078601650698260930052277929521916e-14,1.57964919274570812669928944141888740e-14,1.57964919274570812669928944141888740e-14
PDE,Inf,Inf,1.71308653860214802307524431431591695e+00,1.70165583493127540461018288685807425e+00,2.95138357725852315436333769138009010e-02,2.85725767468604110932081432830458898e-02,5.55771069759395821679492246502439441e-01,Inf,2.14110994364874549181233312509959744e-07,2.14243306593624637509268814304841498e-07,4.47834221977347430499177079629797884e-06,2.70414894306444576929737175046381129e-14,2.70465777093304329506939483195438309e-14,2.70465777093304329506939483195438309e-14
PDE,Inf,Inf,1.71308653860214785010880687203856297e+00,1.70165583494063410155561028452084121e+00,3.28435834772693345546401913205412560e-02,3.33357754392161544071712870648781732e-02,5.61038260544171182437070317376994971e-01,Inf,7.12702027497922739965614476665316907e-07,7.12776529050275464953070802967298899e-07,4.83693670492531810002032380695536094e-06,2.40346454149339020813909869154874264e-14,2.40354430511124627226438840297407734e-14,2.40354430511124627226438840297407734e-14
PDE,Inf,Inf,1.71308653860214807898752020875639485e+00,1.70165583494940979620909164364997343e+00,3.65815577697062358614885949667167647e-02,3.67192010276961610062399226059762118e-02,5.66305032548499884268648249987078101e-01,Inf,5.90769112115999643713694649431801764e-07,5.90695254622606415389629517214814862e-07,5.01133540892726460603650624389910220e-06,1.99238597739524499480113832394104200e-14,1.99227329778587122991481637912492005e-14,1.99227329778587122991481637912492005e-14
PDE,Inf,Inf,1.71308653860214783416927655259782390e+00,1.70165583495763873311749800782991550e+00,4.06039401225587398067890215942278096e-02,4.07445777774266185412602212368333678e-02,5.71570489816040125248200982305613333e-01,Inf,2.40146363110828228667785938059601175e-07,2.39878858007792322171771539667139062e-07,5.49037462466291043138425645325480748e-06,1.94819012727073395452204490896695374e-14,1.94835689350039072245505030668957410e-14,1.94835689350039072245505030668957410e-14
PDE,Inf,Inf,1.71308653860214788677554452365868142e+00,1.70165583496535495084483973428771654e+00,4.63842871468073015894557610604818253e-02,4.49699601111079351819767856714670713e-02,5.76833795549729343243192129440630484e-01,Inf,3.04017219545053220133310956434459415e-07,3.04029360202674932230476361817483467e-07,6.76900961299140662448570411219365516e-06,2.64980230924074478664518235959818537e-14,2.64978524365759747539873642014515152e-14,2.65094974732727627184783136102691560e-14
PDE,Inf,Inf,1.71308653860214796556601190751755076e+00,1.70165583497258999505644969639094985e+00,4.26528601833045740938757617434738955e-02,4.25090043714491566658074150462604884e-02,5.82094148803578764036456709085319267e-01,Inf,7.79960890869684091445422942821091104e-08,7.78107091196827464810426521421106464e-08,9.79999175111707686664657318705595726e-06,1.53049627553454698902076234828819132e-14,1.53085941856622566532090448308475356e-14,1.53085941856622566532090448308475356e-14
PDE,Inf,Inf,1.71308653860214798852652731404164669e+00,1.70165583497937430128052741441826354e+00,3.95119871437640935675695841337793965e-02,3.90108777129267973344205441567414492e-02,5.87350788675401900120404911937919649e-01,Inf,3.20003570782852908436849293905363063e-07,3.20011996995542450250694900250966262e-07,7.35594663725602975680086839143037667e-06,2.18196608532788842428155098502164815e-14,2.18116561088402298747281619142404600e-14,2.18116561088402298747281619142404600e-14
PDE,Inf,Inf,1.71308653860215524699806212372960873e+00,1.70165583498573545071938376861094563e+00,3.51429956277205957859508992918932061e-02,3.58102447980784055594450213207250077e-02,5.92602992330817338008441885983952534e-01,Inf,3.51276160352454033090410854607152054e-07,3.51278837405620697189710205649100182e-07,1.10682864410748887969204734379802903e-06,1.53506551381323372596676562940939554e-14,1.53446606138093688124032797930667101e-14,1.53446606138093688124032797930667101e-14
PDE,Inf,Inf,1.71308653860215433713089159223052396e+00,1.70165583499169994794004800639243910e+00,3.09032306718305403119348160742775067e-02,3.07538844846284383969193256717879137e-02,5.97850073128335657906929713338843696e-01,Inf,4.92190168877336048493964508714241712e-07,4.92274951984501703833081816167676633e-07,9.48406059475398893638669109988684415e-06,1.85323756130794024674022446318875634e-14,1.85316352017565841202522884173708081e-14,1.85316352017565841202522884173708081e-14
PDE,Inf,Inf,1.71308653860215354951045628306298533e+00,1.70165583499729230586797809503559010e+00,2.68423975083091820580714501308348995e-02,2.66952197277761787969163600254577965e-02,6.03091378840606086210159259442817707e-01,Inf,5.44568292399883708585348642992629133e-08,5.43085594839669562688748209102238909e-08,7.33443489626413517471442015914626529e-06,2.21412935768605620553275573912564140e-14,2.21341570904640582971918212600549867e-14,2.21341570904640582971918212600549867e-14
PDE,Inf,Inf,1.71308653860215284022052719010558026e+00,1.70165583500253614575922607491974953e+00,2.30528958636556794080619494418060284e-02,2.29073596420833086302601404761790853e-02,6.08326289967074291837635028047411339e-01,Inf,1.80495462318252167755808851810198706e-07,1.80644123634533071826180971085931139e-07,5.93898505435088733485451603630586358e-06,1.97248998700892018016581233616851173e-14,1.97284250220783801710566587983412197e-14,1.97092084917801524150757118159244721e-14
PDE,Inf,Inf,1.71308653860215217360298804504201629e+00,1.70165583500745269082393335162920444e+00,1.96588114079268122031601088951724945e-02,1.95247032343070278188521480789754669e-02,6.13554218133578160371105379728774328e-01,Inf,3.11194443165010618398719708892548503e-07,3.11299819069917947256095693318676239e-07,1.04684238650876798270336600683213685e-05,1.66870638451153677826154280178756960e-14,1.66781309259689239149205560380125675e-14,1.66781309259689239149205560380125675e-14
PDE,Inf,Inf,1.71308653860215166525660021796855394e+00,1.70165583501206227543922556225775872e+00,1.75899256397421059388798282275767663e-02,1.67866621822365251851103145188845773e-02,6.18774604573682579473162735449360521e-01,Inf,5.19439825491686265683449227337882209e-07,5.19426301743410056606316578505970921e-07,2.72270786655311979477224682076498946e-06,1.63207135137162126090317745703299422e-14,1.63267115250358369318162984761044926e-14,1.63267115250358369318162984761044926e-14
PDE,Inf,Inf,1.71308653860215111165132639794712629e+00,1.70165583501638452528315801823989245e+00,1.29275977152147683263143877722275966e-02,1.27854220188362281277765757084401070e-02,6.23986918689841219014399539110581688e-01,Inf,2.14499488652114616574235631716520391e-07,2.14538399959338823828255033451484705e-07,7.64954686058624830001260604011416933e-06,1.52888292430129364868662421920777293e-14,1.52918203815592793842956999735522818e-14,1.52918203815592793842956999735522818e-14
PDE,Inf,Inf,1.71308653860215094170455855854961487e+00,1.70165583502043690039425511120714224e+00,8.29054890344426229241043966348088822e-03,8.14606880493118296285354741987115464e-03,6.29190656686834951668018529688773510e-01,Inf,3.86063120285465933141863179844505610e-07,3.86159102601374222258384840335403639e-07,5.45243526253143186976488377718568944e-06,1.53346680758847634359204964656988695e-14,1.53465493395707264888019395290162599e-14,1.53733850178437510812344203879882231e-14
PDE,Inf,Inf,1.71308653860215059238329064492690792e+00,1.70165583502423649260898562437777974e+00,3.77383192777217643959342073628232784e-03,3.62644488070736765593636080819586338e-03,6.34385340276604346020187493050524704e-01,Inf,3.66795973949310934537092854491899089e-07,3.66776371993267838238132119678710065e-07,4.82573664475925135783502846788281849e-06,1.87920593543749703548731203559681087e-14,1.87992461161466800207921539643950339e-14,1.87992461161466800207921539643950339e-14
PDE,Inf,Inf,1.71308653860215030003239307319263156e+00,1.70165583502779884711474772835817822e+00,1.74036487070712437105141068244836367e-03,1.82331170686323347458138323475485075e-03,9.52501549100776395607938775965623069e-01,Inf,3.18675958640112494597460192806202786e-07,3.18616915539735341126087090800466419e-07,1.23368284281058848248172771861689161e-06,1.53530135529712053969771390212783363e-14,1.53566492972583008731351581658017822e-14,1.53566492972583008731351581658017822e-14
PDE,Inf,Inf,1.71308653860214999714416687114806016e+00,1.70165583503113881971903031077944176e+00,5.85780369993157355248263482363435381e-03,5.97995433148522814505072510685970872e-03,9.52507251089447184269911440595609400e-01,Inf,6.96013848842262225774418430362883468e-07,6.95990758415305300264632023493229336e-07,5.46950077492338960273077043033605508e-06,1.63340883580087343164377700275527940e-14,1.63377800582933474304017320918652928e-14,1.63377800582933474304017320918652928e-14
PDE,Inf,Inf,1.71308653860214985873698626930768945e+00,1.70165583503427032224844192509792158e+00,1.26242465460232854831278999570385483e-02,1.05222475780594112486389154841491228e-02,9.52519976683719602952345605222890845e-01,Inf,6.12715510402089970078689451577267092e-07,6.12695940227293894796918062200231849e-07,3.64931856145585117014342300302272613e-06,2.10860725536184706214487307170878774e-14,2.11012157791482774618138745957967249e-14,2.11012157791482774618138745957967249e-14
PDE,Inf,Inf,1.71308653860214956575572658682958668e+00,1.70165583503720638663632148964051375e+00,1.37552427369436578720291811229762298e-02,1.50863512885877874778494645726455591e-02,9.52539557134805187440013060123821385e-01,Inf,3.66258739829594060445967450273531779e-07,3.66259217331549029928095502799854269e-07,1.99977574429153790588268869059058530e-06,1.55180638426317162549748910046489749e-14,1.55027069603727718897024576350761447e-14,1.55027069603727718897024576350761447e-14
PDE,Inf,Inf,1.71308653860214939841214852788036972e+00,1.70165583503995908900918476347984307e+00,1.61648789278020565768447928551759198e-02,1.62930147928689489670693724307001194e-02,9.52565826752928990126690558604770344e-01,Inf,5.87817492434921640473590700443460899e-07,5.87897487112321579438701287733904010e-07,1.12637829340590493114386634657499344e-05,1.98404020518538573048541640337955846e-14,1.98425075909236448970055351977438205e-14,1.98425075909236448970055351977438205e-14
PDE,Inf,Inf,1.71308653860214917055618621415658859e+00,1.70165583504253978261785853414679060e+00,1.93787136165466717715736873561928331e-02,1.95175778240158407443752033043577770e-02,9.52598622861114764263304177753747156e-01,Inf,2.33196750115392358504183045099595051e-07,2.32975638899577125469313534886150087e-07,1.19078080944614748927431434952823041e-05,2.89783846486747265486349400822353823e-14,2.89724480470868073131658271377136494e-14,2.89724480470868073131658271377136494e-14
PDE,Inf,Inf,1.71308653860214901955644425301438051e+00,1.70165583504495936798947455918743236e+00,2.30486719093622287410768304391315809e-02,2.31921040426365608331510160986258091e-02,9.52637785749443808650686493225538481e-01,Inf,7.30343546212125063935366909252403195e-07,7.30417055276850900137540211812705518e-07,1.80416765918457869041308302740641877e-06,1.75692132377086293998531050560443918e-14,1.75628791015782567848482002947856117e-14,1.75628791015782567848482002947856117e-14
PDE,Inf,Inf,1.71308653860214909896050909198848917e+00,1.70165583504722801356130363505318622e+00,2.69781860928926415538928732453508933e-02,2.71233683139702498403951995807426396e-02,9.52683158629790800903375329740806313e-01,Inf,5.82491739276757880858901458973776430e-07,5.82473890379596932456930489448689143e-07,3.10838042453732931346607946896132935e-06,2.44130692702650417713137991707612070e-14,2.44185014803628347558502095568606789e-14,2.44185014803628347558502095568606789e-14
PDE,Inf,Inf,1.71308653860214886216857330123820161e+00,1.70165583504935473598884953840978607e+00,3.10669395044679730415819861496028027e-02,3.12125246966784502637051828557586199e-02,9.52734587591038781137235944835421014e-01,Inf,5.99791323956106659032646518742710723e-07,5.99772485349829586994903041654556655e-07,6.98984528205894971707957586771820430e-06,1.83375802196149227703428012641478151e-14,1.83349206995897276820688230663654670e-14,1.83014887532840939159120660704879067e-14
PDE,Inf,Inf,1.71308653860214884597875680667975724e+00,1.70165583505134886391384527506036782e+00,3.56556984508352351415678957753871453e-02,3.53962551346400446383808524906302545e-02,9.52791921554778748542714005043928292e-01,Inf,3.38721030141162413869706642059048386e-07,3.38725616570532979150207878116141245e-07,1.86762165429621964951916104115358115e-06,1.80793142436383080750815918136238478e-14,1.80921746547747602189531657128259967e-14,1.80734908598856607698266892686921220e-14
PDE,Inf,Inf,1.71308653860214856663427860981581260e+00,1.70165583505321852031030562011305283e+00,3.87683158991760664041276237682688994e-02,3.96365336825309886681749570936329711e-02,9.52855012231491264969060111503183587e-01,Inf,7.06326894994078463836388247124200519e-07,7.06401270102310679476266581512023747e-07,7.06380635850568116370070806798085481e-06,1.62856647423619716749634895204350641e-14,1.62885150720502619985254964784269409e-14,1.62885150720502619985254964784269409e-14
PDE,Inf,Inf,1.71308653860214845336017041098972242e+00,1.70165583505497113601380856881396169e+00,4.21326418039397593697855184844593356e-02,4.22700771940665175660521346806146432e-02,9.52923714077215381402678644384238900e-01,Inf,1.83251784511288082785301909260964480e-07,1.83326987669600833993824549135971665e-07,3.18734371334874193981446547727319167e-06,2.05309367135755103768805535693501846e-14,2.05170077976911370428790015361495827e-14,2.05170077976911370428790015361495827e-14
PDE,Inf,Inf,1.71308653860214852852117353983718978e+00,1.70165583505661431909885007360937487e+00,4.56873716061698573059397955929162259e-02,4.58280171132381675761530521775832424e-02,9.52997886340620198389444263970518791e-01,Inf,7.00110633041048184319447989742495657e-07,7.00087532654839264546121423046777507e-07,4.08443516364154989294578709313313023e-06,2.58342547379595104845640172195472045e-14,2.58418856060126158991434752667962921e-14,2.58418856060126158991434752667962921e-14
PDE,Inf,Inf,1.71308653860214828273339256388057259e+00,1.70165583505815509500730845954825974e+00,5.38235046342870348318212672642961729e-02,4.95247109372784145964011551877904790e-02,9.53077382743082099045964397804896227e-01,Inf,6.27069371278565934332527666691924697e-07,6.27049585774181686624955495385636647e-07,3.88608656243279375414430346216790991e-06,1.75823684161420938136659940357487413e-14,1.75694966705421319845432596378166868e-14,1.75694966705421319845432596378166868e-14
PDE,Inf,Inf,1.71308653860214836758972577196118780e+00,1.70165583505959930608914093277106696e+00,5.04598161099932009807991565675560478e-02,5.03135202325093862925769921374650552e-02,9.53162069875003835340250774955518620e-01,Inf,6.18908921972922531649731824145871798e-07,6.18986659320793638837272400774288697e-07,5.38083540754074246164136994362945111e-06,1.73702758104938374360597174877777180e-14,1.73810398253450658689615977303724956e-14,1.73810398253450658689615977303724956e-14
PDE,Inf,Inf,1.71308653860214824229384237049256672e+00,1.70165583506095355923489223630869915e+00,4.72384802307151919480825371803636994e-02,4.70943073557200734583037440179880756e-02,9.53251812742674614504444727473448171e-01,Inf,3.22461461546071078946296809924374567e-07,3.22564090374157309408648622187139758e-07,6.73458539902885143323763042870869383e-06,2.64060119309177382771746629441054661e-14,2.64170267766334946648829551594078655e-14,2.64395357524921835474250971038482261e-14
PDE,Inf,Inf,1.71308653860214840875969268508424969e+00,1.70165583506222324554682491210210125e+00,4.46898108546247709084421894660359113e-02,4.40391789980248081311587649639843938e-02,9.53346478888926865610858744829354612e-01,Inf,5.02385690383597029489815920106422562e-07,5.02470353860569713729190945167499215e-07,1.03634196575641840541543787235175387e-06,1.64842403130043517005157809387596066e-14,1.64481816036674991757694810615169236e-14,1.64481816036674991757694810615169236e-14
PDE,Inf,Inf,1.71308653860214820405982013227125361e+00,1.70165583506341338391699027762411958e+00,4.08324398958493778910666338561293351e-02,4.11853737105551389166994885056870642e-02,9.53445938352866469313794553025510173e-01,Inf,8.98650781415031646650819600497489566e-08,9.00915427362454071636589038535272594e-08,1.27753955161702771585555143314138789e-05,2.25630620307432601029080382645209065e-14,2.25316544982280816828130516234535796e-14,2.25316544982280816828130516234535796e-14
PDE,Inf,Inf,1.71308653860214822457158358390906368e+00,1.70165583506452930247627053331621968e+00,3.70618888892660069777150472477236761e-02,3.69085064758978194082443869187949991e-02,9.53550063629944130314575532766535696e-01,Inf,6.22226378666045998181607341680698444e-07,6.22207366808828412639703317319543110e-07,7.04532025354648063037360179640480666e-06,1.82518259602422642839098641708014154e-14,1.82437930770333757511646462775889120e-14,1.82437930770333757511646462775889120e-14
PDE,Inf,Inf,1.71308653860214838256769122041930083e+00,1.70165583506557556294430179158718691e+00,3.33873394615832825059924876604154521e-02,3.32381028032577777000549124200099620e-02,9.53658729632514956529614993604432647e-01,Inf,5.86814449001099620079217664397901383e-07,5.86805665888878605990258089719693730e-07,7.50199586595398068618833296438312937e-06,1.95871890153525338274423181392766153e-14,1.95830014190551910923550123241573717e-14,1.95830014190551910923550123241573717e-14
PDE,Inf,Inf,1.71308653860214813212577204279982019e+00,1.70165583506655643158928330519841900e+00,2.98509078320240654757017399008427184e-02,2.97035464822035116899387471870952855e-02,9.53771813650889623994682578769430528e-01,Inf,8.45519824663300062067633233273040894e-07,8.45590220737449499465088958448386107e-07,1.22870604951474040356954880641507962e-05,2.20348081295556386532036844469490316e-14,2.20402399293205029123930951238994434e-14,2.20402399293205029123930951238994434e-14
PDE,Inf,Inf,1.71308653860214811775602594513794498e+00,1.70165583506747585500445653984731617e+00,2.65009917557751399129307619331324228e-02,2.63568894468902785769892480145789718e-02,9.53889195314870988191367714330293987e-01,Inf,5.83161251973247594754750109285919853e-07,5.83240988758802612538763170994004400e-07,1.68496196697070878383672712203195659e-06,2.27490084377969665364768217738251498e-14,2.27494910996028170422184103701503152e-14,2.24135176650603192950851774580877778e-14
PDE,Inf,Inf,1.71308653860214827143619952852324768e+00,1.70165583506833793772213171771932347e+00,2.34087141213021040138834723272039829e-02,2.32715187370481153575638463265428739e-02,9.54010756555779209563733519054272163e-01,Inf,2.28203328887342628082372220228125247e-07,2.28326895623879151579422579299203525e-07,1.01432978060936703394032552749825200e-05,1.56257491907168242908656646846980820e-14,1.56139875950408286584363814543274704e-14,1.56139875950408286584363814543274704e-14
PDE,Inf,Inf,1.71308653860214808699000143992064524e+00,1.70165583506914612895707799090673481e+00,2.30878384178545061602823558523727240e-02,2.05427971163801571887908655708697315e-02,9.54136381568962787126779344185639886e-01,Inf,1.81413108167304615962051132715478932e-07,1.81554882742137070083132117514585289e-07,1.14203389674324997541691562851573571e-05,2.13392642760423562580994428420724592e-14,2.13397944373159892178521675575935149e-14,2.13397944373159892178521675575935149e-14
PDE,Inf,Inf,1.71308653860214796861485403313952112e+00,1.70165583506990374042148596181404655e+00,1.89741579604287210999362331584214666e-02,1.83388596507904420307614530974416374e-02,9.54265956776789706887793460642325707e-01,Inf,8.33402642383731984746942445058023182e-07,8.33473306414997945076023973113500803e-07,1.08490111804621710303638042699364372e-05,1.75547853303564721868643477909018564e-14,1.75373510884142209250288545966641009e-14,1.75373510884142209250288545966641009e-14
PDE,Inf,Inf,1.71308653860214806579136478375629608e+00,1.70165583507061437259730070537835020e+00,1.48823520274587496059566421935489249e-02,1.68544781498294446185215833350633701e-02,9.54399370792125246361308461248024047e-01,Inf,6.79877182496702712901000485820547818e-07,6.79854825360674307915727634118282936e-07,1.28444157242004997396359745158221631e-05,1.65354754492972080959329711379834748e-14,1.65254058613511934288056425290816577e-14,1.65254058613511934288056425290816577e-14
PDE,Inf,Inf,1.71308653860214796185986106901080005e+00,1.70165583507128019088548362142155670e+00,1.08076406125758415693789726131688051e-02,1.06648906945605527291248595635320483e-02,9.54536514382283593093516152472840904e-01,Inf,6.53116051369105248200040712923634323e-07,6.53095453546171582504873176114294684e-07,6.09355310900683708277855911923627839e-06,2.43018045307214527447803844037303242e-14,2.43083225378005460742460040071244888e-14,2.42673378683299441153206501447871834e-14
PDE,Inf,Inf,1.71308653860214813289564499920346803e+00,1.70165583507190455418072607933871013e+00,6.76136534447531379975165431374701385e-03,6.61666200436176685080987797555667622e-03,9.54677280433462136223830682208503730e-01,Inf,3.43864528979667690621881472977215496e-07,3.43869052222325957944497597013981170e-07,3.83151924241606052223989260863859457e-06,2.02061832437221118787541158139339460e-14,2.02059594482339096546750751673858680e-14,2.02059594482339096546750751673858680e-14
PDE,Inf,Inf,1.71308653860214804667343465545060441e+00,1.70165583507248999694415689328962387e+00,2.84666968179614600733179631247140342e-03,2.69972747929378895798549411247581292e-03,9.54821563915647929321168877002853098e-01,Inf,6.38928432437756640595052141932259658e-07,6.39005905765223497172263317271882879e-07,1.08528098735397593262282002276882744e-05,2.34641243375285211538384110715611829e-14,2.34566324443871945305740168528084947e-14,2.34566324443871945305740168528084947e-14
PDE,Inf,Inf,1.71308653860214804550085571767003685e+00,1.70165583507303866883333082011852644e+00,1.91892499784018601811249360238033615e-03,1.98164113143022356812274102831653611e-03,9.54969261847994156596211376752386688e-01,Inf,7.06065442050575194395701146943839900e-07,7.06042183139511916384577010164768795e-07,4.51858319938331505056658528656796111e-06,1.90161715423417649468879471959924621e-14,1.90384123735121364517806991331378633e-14,1.90384123735121364517806991331378633e-14
PDE,Inf,Inf,1.71308653860214801129689615570705742e+00,1.70165583507355326181261198628330327e+00,5.61241997927105515984896446802608371e-03,5.73601384077121519839441287409872819e-03,9.55120273264672537896829097305284506e-01,Inf,6.16244663625061414361319168104141659e-07,6.16225002821297131907200030677984069e-07,6.50628090241969229194797331930923550e-06,2.36152993602687102827194320806576540e-14,2.36311335955609066502098531696401263e-14,2.36311335955609066502098531696401263e-14
PDE,Inf,Inf,1.71308653860214798012703201678883641e+00,1.70165583507403559645725727713148001e+00,9.58167154165033142457124330646939248e-03,9.71127160354303653507247860921577650e-03,9.55274499181185299763275671128853898e-01,Inf,4.11010945089860972651346278130054375e-07,4.11006207849250647484700330614314767e-07,1.24381973643667511857812386270030337e-05,2.76819618796529991933490249505858479e-14,2.76886667107522271174627747239782622e-14,2.77054124562951632075208477315651887e-14
PDE,Inf,Inf,1.71308653860214798899740364170210464e+00,1.70165583507448782215485289174488573e+00,1.50349825119556560277216149515236521e-02,1.37067159912356414172656840907600606e-02,9.55431842561146003840050236798424094e-01,Inf,2.98782364977324786781483578014384167e-07,2.98784545621369705602954381014094370e-07,4.82641771610375158516846536815001148e-06,2.40791390282275628901682082748421619e-14,2.40835020790484106025648167170394418e-14,2.40835020790484106025648167170394418e-14
PDE,Inf,Inf,1.71308653860214807519363130832649162e+00,1.70165583507491160889085105820593487e+00,1.62757827274303122763470331601995489e-02,1.76995658509192655206632456369640677e-02,9.55592208283518180597523244402227553e-01,Inf,1.41379030143507917218047968282587927e-07,1.41555834700039986249276811527936673e-07,2.76985561870445794646123253107289563e-06,1.54609111994945654725893919384209708e-14,1.54618888957071479438487648616284041e-14,1.54618888957071479438487648616284041e-14
PDE,Inf,Inf,1.71308653860214797645344783759580120e+00,1.70165583507530915536197984930575752e+00,1.83253696384041886968423361887237375e-02,1.84499390234233842535351151327387952e-02,9.55755503110312749047622259163371774e-01,Inf,5.22403002032063930292834406154070517e-07,5.22389216859639399558002136316525162e-07,8.14309914171925774616740417121362218e-06,2.58997780232407937363675283596606206e-14,2.58975850208174392850687259971704019e-14,2.58975850208174392850687259971704019e-14
PDE,Inf,Inf,1.71308653860214809285392389847465329e+00,1.70165583507568169979606714549984482e+00,2.09512622389908281298374444430596744e-02,2.10860578926337768981759330170726586e-02,9.55921635654768988321416149385769540e-01,Inf,4.24980440484193734457566345974667159e-07,4.25069849698940439140927409542704776e-07,1.35795726704395227815476183520359277e-05,2.62484078273620666382723811700105966e-14,2.62516077615335377651437322533973082e-14,2.62516077615335377651437322533973082e-14
PDE,Inf,Inf,1.71308653860214788893075763316492943e+00,1.70165583507603111974489127924855394e+00,2.39669809241738258104558162002905339e-02,2.40984875694999932999485830109974365e-02,9.56090516349769858802031838002531403e-01,Inf,1.98088059361329415509279689080912128e-07,1.98130725159359501438837256169704518e-07,7.19462342930141110383912428558035134e-06,2.55517758747253573189137147583542970e-14,2.55589474682799224243761245627595863e-14,2.55589474682799224243761245627595863e-14
PDE,Inf,Inf,1.71308653860214804856543634469585792e+00,1.70165583507635852905961603459950348e+00,2.72124274299095884449503363174547623e-02,2.73574938042213596814596011203285462e-02,9.56262057417276498864327377965928068e-01,Inf,2.50426473252977688024611484749825684e-07,2.50449901425822712518667229416603702e-07,6.70125222553157221821634052422559339e-07,2.46057997575274973970199282133435063e-14,2.45981368135558319130423564282222910e-14,2.46133830472445411463808629257928519e-14
PDE,Inf,Inf,1.71308653860214806489294350912466668e+00,1.70165583507666565150566412578354468e+00,3.06253663031367177173705530939691575e-02,3.07699540243902008316060354739183913e-02,9.56436172837486366756919128071846192e-01,Inf,6.12889657432155408409806740529311673e-07,6.12967462604983951450405568625396662e-07,7.75992818133861375955468006451327302e-06,1.74953510846252235465673808465733928e-14,1.74948342545685671899806078338336558e-14,1.74948342545685671899806078338336558e-14
PDE,Inf,Inf,1.71308653860214801950880727524278757e+00,1.70165583507695361091023131070653898e+00,3.41511492314848513936088781413514600e-02,3.42962550013736742881976529862053607e-02,9.56612778318869540637353604148647530e-01,Inf,8.34605344146548720733429153216683515e-07,8.34578239139520719425619857610882345e-07,1.14488995099305036247415550965391383e-05,1.78074476247470154442665800216869651e-14,1.78013357615751040402513687399957917e-14,1.78013357615751040402513687399957917e-14
PDE,Inf,Inf,1.71308653860214796179866383375234942e+00,1.70165583507722333608328433835256597e+00,3.77541564452322038278084243995843005e-02,3.78992966305549276519861613182019147e-02,9.56791791268536352584066303092206754e-01,Inf,6.87384427386650528183649837628085072e-07,6.87239683416453461058033036033748038e-07,7.54864170289886043720998594961535114e-07,1.55907498795306023001746108307142437e-14,1.55866493261824848772487251692467808e-14,1.55816733482302047181421475964177856e-14
PDE,Inf,Inf,1.71308653860214783268895592158276597e+00,1.70165583507747627086353462688832169e+00,4.17911760109699428503079918873266823e-02,4.15555219852239757257733984647281507e-02,9.56973130763037227322430000033493327e-01,Inf,4.07449195111122801573724911904191562e-07,4.07261094155776429389148577976515267e-07,1.21732269154885768446921547740330845e-05,1.58041994050072886948027311224926172e-14,1.57951150037230665782528210924565891e-14,1.57951150037230665782528210924565891e-14
PDE,Inf,Inf,1.71308653860214785443299997422900577e+00,1.70165583507771344094878046562061160e+00,4.45002903446594887174022603727083652e-02,4.52422833837931550403354077549977138e-02,9.57156717519591062800888499300051068e-01,Inf,3.75209708334209228378101371970426958e-07,3.75165686471790133055990162207664673e-07,2.35511518681551011150554673118533007e-06,2.48465018231916503601292146318888315e-14,2.48221393745392027369957189945233695e-14,2.48221393745392027369957189945233695e-14
PDE,Inf,Inf,1.71308653860214801850814209672333732e+00,1.70165583507793573904861352155709528e+00,4.73795813868560663944820031075226684e-02,4.75152268787691604806471197302847894e-02,9.57342473867737789431585955575742302e-01,Inf,1.47048818852810955991100123610016580e-07,1.47220609755420016509482926896500996e-07,1.23883198210055257624803739146406218e-05,3.08505008342535697979953582554050833e-14,3.08205495998617442137162063584202723e-14,2.97642902159288601352025296259560571e-14
PDE,Inf,Inf,1.71308653860214803586440286697213002e+00,1.70165583507814427147604951024658648e+00,5.03969758977577499876824984037899074e-02,5.05347853587442429521839403298989288e-02,9.57530323721409492395025562969261664e-01,Inf,7.64040183066498847009869778600886095e-07,7.63961022831796424240384259279359184e-07,8.38405975296307621564416360120976532e-06,2.68615887919023503730092940983595402e-14,2.68555957392277348514422625929942921e-14,2.68555957392277348514422625929942921e-14
PDE,Inf,Inf,1.71308653860214805551772047991916286e+00,1.70165583507833972581828789820537403e+00,6.53016196259694594219241631605453961e-02,5.36657739795408708975117113820792987e-02,9.57720192551420504507375047385448563e-01,Inf,2.33354474128032377871364161086863333e-07,2.33061239090585410063475936072394924e-07,3.41311222549793100150641629598198316e-06,1.71508357133098770526957804692018580e-14,1.71525643584529842701956538166825189e-14,1.71525643584529842701956538166825189e-14
PDE,Inf,Inf,1.71308653860214796452937093745234965e+00,1.70165583507852282950187395036514087e+00,6.22980984244099642761243264382200929e-02,5.68829097805085035258558734724374500e-02,9.57912010804819052356752631371727174e-01,Inf,2.45029881948554978403039910790919618e-07,2.45152514850801957610667407064250439e-07,2.56734243662256561016914607147296158e-06,1.65694509700524390586586136617054307e-14,1.65656262583269503883138113754673382e-14,1.65656262583269503883138113754673382e-14
PDE,Inf,Inf,1.71308653860214803150605820100338258e+00,1.70165583507869461500183231521359237e+00,5.93716307378163478039365335062106904e-02,5.92238726551082693387211198311550386e-02,9.58105698154660319191324352854178530e-01,Inf,8.51709045208303513970974932883374928e-07,8.51561719935538005014916176139650091e-07,4.63305587630210576463368660425848670e-06,1.84880987409748309945278992672433325e-14,1.84933838150015827691045082342178319e-14,1.85198790423420356635102945153570048e-14
PDE,Inf,Inf,1.71308653860214799381704065898288412e+00,1.70165583507885575252354733445630722e+00,5.65319548857260357051201741923132039e-02,5.63859330924997395584879558341547501e-02,9.58301190091658832250440076829177375e-01,Inf,4.39618295765793366227360669910357747e-07,4.39707456654407698981786701712759075e-07,1.14304447279603050425377906478497435e-05,2.02667744127916259940295278194338987e-14,2.02560831259386421321151586846656737e-14,2.02560831259386421321151586846656737e-14
PDE,Inf,Inf,1.71308653860214790412952415022574860e+00,1.70165583507900667261147898535117173e+00,5.37922450423002375116310079762420591e-02,5.36465965958293908917562148845888929e-02,9.58498418040757156972521712112166631e-01,Inf,7.56523969195295864468675413012813857e-07,7.56596215765835259960060239939573246e-07,6.99638334597809705913109736106446565e-06,2.15071216077758845500579262009284689e-14,2.14993337288597914711349610295796807e-14,2.14993337288597914711349610295796807e-14
PDE,Inf,Inf,1.71308653860214809655200182137319527e+00,1.70165583507914816768422879581653274e+00,5.19494245531467089499346455881924960e-02,5.10161048516302542159454130209488322e-02,9.58697314852619876410573900377398384e-01,Inf,3.95183932964323238480129531576854807e-07,3.95277240828052968556935210806976533e-07,9.72397640311302691064784919129157022e-06,1.73240555377657505365350856169213782e-14,1.73143131194528898385889191216843990e-14,1.73143131194528898385889191216843990e-14
PDE,Inf,Inf,1.71308653860214799614757811343843659e+00,1.70165583507928075771984894333858463e+00,4.86069763015156781490171275350424790e-02,4.85113013689857804689665407003137886e-02,9.58897814778515064798546542293622129e-01,Inf,4.04634983587520920569227271732421350e-07,4.04632159229746553517379858173470902e-07,2.25037980766118415423465836341312100e-06,3.05948026666772149407534346555876415e-14,3.06021480365748604236635191472852862e-14,3.06021480365748604236635191472852862e-14
PDE,Inf,Inf,1.71308653860214791579528903844179378e+00,1.70165583507940525988984178352204238e+00,4.53147510629646664552625297507454887e-02,4.51635464245744618868124434232580711e-02,9.59099853445586812008796200883945447e-01,Inf,5.90916830342420867585259782242718131e-07,5.90996703593218611650599951812458501e-07,2.28289535972463395759540326495070268e-06,2.10285107201370297322969877286074178e-14,2.10266515740795549372908823281399888e-14,2.10266515740795549372908823281399888e-14
PDE,Inf,Inf,1.71308653860214809624668279322431088e+00,1.70165583507952181249478567981766608e+00,4.20816557121823899403846383613703920e-02,4.19309845841217498031707769639469742e-02,9.59303367832506112196347484563617393e-01,Inf,1.28734847280502420720664828894028876e-07,1.28471317289155997299072753305397044e-07,1.86616332727522069954742413424254575e-06,3.01596858611938285275236398809219870e-14,3.01644948114971967369940245001852962e-14,3.01644948114971967369940245001852962e-14
PDE,Inf,Inf,1.71308653860214808152877189186729479e+00,1.70165583507963128643221538828202669e+00,3.89182876474436548039834429548148794e-02,3.87694791009127926654307463444357789e-02,9.59508296245502758169817703348044135e-01,Inf,3.63505587522227065493031692506174692e-07,3.63507586363514233772235303812326322e-07,1.09666478707049317078670671260425884e-05,2.42242563486485513444809547124193442e-14,2.42245026880354175589904710189708707e-14,2.42245026880354175589904710189708707e-14
PDE,Inf,Inf,1.71308653860214803874867210727181207e+00,1.70165583507973372050773367868761194e+00,3.58349981227390828928778817508470169e-02,3.56863199796959802551276983112791860e-02,9.59714578294769520039731221914297361e-01,Inf,1.56238232509954703979919951418186322e-07,1.56401555892843374834676505844700551e-07,4.25609424459244179941810667402535561e-06,2.58553136705248961484754859147777660e-14,2.58543013801166472141069500004598045e-14,2.58543013801166472141069500004598045e-14
PDE,Inf,Inf,1.71308653860214794364075290978037559e+00,1.70165583507982995200496986503054219e+00,3.28575023867534345821076344444226570e-02,3.27106305961310194453814048795257057e-02,9.59922154871237415083811806298035352e-01,Inf,2.13169086290403078625968739514722199e-07,2.12853392556350418908208939758574348e-07,1.17313458770999517283785621630515724e-05,3.12620812383151212157760724390329757e-14,3.12618101453703314584234816889676429e-14,3.12618101453703314584234816889676429e-14
PDE,Inf,Inf,1.71308653860214796822359837906009278e+00,1.70165583507991992767214286843071862e+00,3.00134205193608287326946670966979018e-02,2.98692587204632322079806245158033271e-02,9.60168337957227450765105479051263659e-01,Inf,7.28671917903158338357932116241400067e-07,7.28745929226371444643366501858571991e-07,1.26622921064633783166584341923544284e-05,1.61966358409679230143828227986343902e-14,1.61997028519841992045630014351740431e-14,1.61997028519841992045630014351740431e-14
PDE,Inf,Inf,1.71308653860214799966188814074265720e+00,1.70165583508000444829345020163082400e+00,2.73448263255023877105737015380227029e-02,2.72000895352454515389309070995616020e-02,9.60373408510540713836626538861917705e-01,Inf,5.59162729344004221059820712881802965e-07,5.59146138841673163220190494534020666e-07,6.46916164822521846046646162078092335e-06,1.67467003485156777203620855930525157e-14,1.67383527697511555326056364902526497e-14,1.67383527697511555326056364902526497e-14
PDE,Inf,Inf,1.71308653860214797708821092285170534e+00,1.70165583508008361125490743759811630e+00,2.48830308310600214603732815671352535e-02,2.47488979325983363460060069437483684e-02,9.60579754351125360034411199465265689e-01,Inf,1.08737310114298855542227864301479685e-07,1.08903588073484982854938349577592930e-07,7.78525171519968284180469590626356181e-06,2.70132659201344087933322956420375616e-14,2.70130985193607888546712556448326337e-14,2.70130985193607888546712556448326337e-14
PDE,Inf,Inf,1.71308653860214792470886158747613294e+00,1.70165583508015777395217244454158878e+00,2.50730682246145953926630312086459680e-02,2.25824632807169362466163018866862749e-02,9.60787317659845936718861830991007822e-01,Inf,7.71131537616117917395558294642599521e-07,7.71203967707423815461324602474734065e-07,1.44129376055381376309260161011654002e-06,3.06999325933890352009151999852445309e-14,3.06987937542351352665045547509336643e-14,3.06987937542351352665045547509336643e-14
PDE,Inf,Inf,1.71308653860214808238237291372498989e+00,1.70165583508022732579676621614574732e+00,2.15382569585792336525751307082808994e-02,2.07906967308941142088855196170609156e-02,9.60996041862219700429176296179481424e-01,Inf,1.00735448062317511462101170200024025e-07,1.00952957373548563963090322285000618e-07,1.83684347773705447352953038566989628e-06,3.18530579105883356860049427850908305e-14,3.18644191830960851088429201404563958e-14,3.19681353909782610020250464379373270e-14
PDE,Inf,Inf,1.71308653860214791576576776562651493e+00,1.70165583508029264363080921262508633e+00,1.80176064175112493426509515520202992e-02,1.94715957085936303332796365269914778e-02,9.61205871606913375412282301832169260e-01,Inf,1.08563986291054157532604728709953042e-07,1.08777742324934749189938335341228359e-07,6.13279328191262645158619139901919368e-06,2.07598425899197072091034724328958529e-14,2.07505191545382860444478153760295151e-14,2.07505191545382860444478153760295151e-14
PDE,Inf,Inf,1.71308653860214788019064394428705678e+00,1.70165583508035382121333536416790848e+00,1.45190904414306411190542580513591749e-02,1.43724005269729594309837872571318731e-02,9.61416752743005221244273654061077276e-01,Inf,8.22106046475067592378269942319138392e-07,8.22078920144595949972501334821212483e-07,8.66225996391043205112262115663987337e-06,1.60787455881035912630915033256711503e-14,1.60737266235944334775910468519126114e-14,1.60737266235944334775910468519126114e-14
PDE,Inf,Inf,1.71308653860214804236111142640452867e+00,1.70165583508041122919941009032152567e+00,1.10163625947784241639174964682001276e-02,1.08743430660337373325238383997242507e-02,9.61628632298475158972659617443507507e-01,Inf,5.19691697234814685912013261881460897e-07,5.19677384458686229533635448203676805e-07,1.42551618227330911502508553959792385e-05,2.89979789252042050920111678141833125e-14,2.89797206665954711994699738133498849e-14,2.89797206665954711994699738133498849e-14
PDE,Inf,Inf,1.71308653860214817915176818395614311e+00,1.70165583508046500775598014372648313e+00,7.53476566771218267284626614328553609e-03,7.39134107140478586761357557587357525e-03,9.61841458458842308032329260723683510e-01,Inf,6.75289832294497807979749172148568648e-07,6.75267722155775574266867528489469846e-07,1.04740063881676063292837886835101814e-05,3.12685517763595113474309740917201734e-14,3.12681177611038004649712756918887136e-14,3.12681177611038004649712756918887136e-14
PDE,Inf,Inf,1.71308653860214802801365818162408383e+00,1.70165583508051539579266499568965483e+00,4.10180780876459815328153836529897521e-03,3.95562319473052207065650649167075017e-03,9.62055180546145447460634387088161633e-01,Inf,9.17476860922278796563066442914049102e-07,9.17545687066016703375720082703996542e-07,3.21891646214511703230006074831687954e-06,1.60219082882987442618544936100392133e-14,1.60358213892866014236313259828123679e-14,1.60358213892866014236313259828123679e-14
PDE,Inf,Inf,1.71308653860214809645010206996056038e+00,1.70165583508056250702586284457318214e+00,1.14168326738564056659838940532696007e-03,1.04035114566715353579481986007827399e-03,9.62269748998255905993380812909084781e-01,Inf,5.78971324012384700815087046140797766e-07,5.79050828464480391970831718839211673e-07,5.71873787630826720672440945599114939e-06,1.82093360136430370343976751128780275e-14,1.81856176631763820199262893442060822e-14,1.81856176631763820199262893442060822e-14
PDE,Inf,Inf,1.71308653860214825306387052118073243e+00,1.70165583508060689775810940701944546e+00,3.18581544110674218490827572533693186e-03,3.27521296858152002609891794947201882e-03,9.62485115348525998933035570637751724e-01,Inf,4.92188051483269786382219173025895659e-07,4.92273961514971687951359469947576879e-07,3.69142755078437117318920362618613522e-06,1.73049745186783629753729996446802623e-14,1.73109046241049702367749471802265357e-14,1.73109046241049702367749471802265357e-14
PDE,Inf,Inf,1.71308653860214805679282576359488475e+00,1.70165583508064839460662077507560528e+00,6.50643199196171933934949862203602872e-03,6.63384426604445595271690853923686744e-03,9.78724997920899029169149501994909328e-01,Inf,9.39428661467297039035104041495557201e-07,9.30402996902286510457721671769842913e-07,8.94716831326548794531069903055473070e-06,2.91400898539796704248779539896109634e-14,2.91339963291613027787209155897603344e-14,2.91339963291613027787209155897603344e-14
PDE,Inf,Inf,1.71308653860214810276371946024009397e+00,1.70165583508068726771778370377568310e+00,9.91630369072439251485261689471162307e-03,1.00472277200161684853930809049237550e-02,9.78224994438360515305677774163750362e-01,Inf,1.07394435887497270579175084131604571e-07,1.06738813477843121330052027937074133e-07,2.39874928246620491812026477416089055e-06,2.25585929555220159565779859860724527e-14,2.25438042897024760221985669248024202e-14,2.25438042897024760221985669248024202e-14
PDE,Inf,Inf,1.71308653860214790968940252390641161e+00,1.70165583508072392845101835909744647e+00,1.76697315364675627312457377096954493e-02,1.34718222440626633873225114946731592e-02,9.77731600031383015348318645296026111e-01,Inf,3.17003675523189506253182015532145971e-07,3.16887531317100561042369853507198990e-07,2.74647772688672176061277459763580540e-06,2.00970599045774204021435300641142626e-14,2.01110995737314096316965984349771819e-14,2.01110995737314096316965984349771819e-14
PDE,Inf,Inf,1.71308653860214799515854790843877084e+00,1.70165583508075812695805368525783913e+00,1.81385402664756417231179212088648694e-02,1.68948023079759997816356922463996720e-02,9.77244757580856837598042955521275366e-01,Inf,3.76492357801275529610366420080964279e-07,3.76328840460465680054890036309527673e-07,1.58514363000416606247091014297109520e-05,1.74775768740191491865175219862986021e-14,1.74836900141118013721943288027377354e-14,1.74929310634611489337702801728432704e-14
PDE,Inf,Inf,1.71308653860214812342054078966785860e+00,1.70165583508079007430610491358832723e+00,1.92380163796282040707797276191844604e-02,2.03120292298413932971992283460705199e-02,9.76764410346297935418036442016121869e-01,Inf,4.46588172361071300217642841176335137e-07,4.46514493429480320194873467832612202e-07,8.50316581650015639292583678462059805e-06,2.25558605777480349486815162201607788e-14,2.25467722221784071600878684051644436e-14,2.25467722221784071600878684051644436e-14
PDE,Inf,Inf,1.71308653860214789600041518009305479e+00,1.70165583508082015335793474318725025e+00,2.08395177687310261890485635342173149e-02,2.09642868682963100066686803828576118e-02,9.76290501964157539251628576736410589e-01,Inf,9.15764882306753312981237679078262926e-07,9.15833707976210880261231262055983413e-07,1.30503058136335337148923363612374742e-05,2.73665979325727037929634682127977696e-14,2.73597416250721703288134557109330981e-14,2.70524287063310429134959743984177182e-14
PDE,Inf,Inf,1.71308653860214790363357941158747869e+00,1.70165583508084840746998203912075627e+00,2.28504039612398602954007190791360515e-02,2.29786196994526884746551987833212762e-02,9.75822976446142733750834306263374536e-01,Inf,7.64902245757171511077441086744369114e-07,7.64877295960753524376683974650884436e-07,3.40057223235872627002591229875171565e-06,1.69896432193421798263134912197993060e-14,1.69983906732897844321490685202475384e-14,1.69983906732897844321490685202475384e-14
PDE,Inf,Inf,1.71308653860214803216891798763597081e+00,1.70165583508087488190606362933429618e+00,2.51688186066654908558373981241267032e-02,2.53035491732607458924198692961497203e-02,9.75361778177543772154755684031988674e-01,Inf,3.19032798834034183791781607551206917e-07,3.19041680564727018410507196364313279e-07,6.55974740671341374676415112598309539e-06,2.64286613287745091024029891245282540e-14,2.64376974952054993495595127265450969e-14,2.64376974952054993495595127265450969e-14
PDE,Inf,Inf,1.71308653860214793370178838770107094e+00,1.70165583508089962500620036114425125e+00,2.77141270122871732595065759999537374e-02,2.78530487929022277576330802978366037e-02,9.74906851915566208639694002995851775e-01,Inf,4.66005966913082885494201367050006345e-07,4.66093834454464551638616377075051167e-07,3.29520107434667999390724056854072239e-06,2.11306775036915384965225822668919424e-14,2.11440025816410936276612267088496214e-14,2.11440025816410936276612267088496214e-14
PDE,Inf,Inf,1.71308653860214812482392351051468217e+00,1.70165583508092284177619507460475898e+00,3.04262511287282271941364418123016033e-02,3.05677935391267555654436440033056948e-02,9.74458142787673345323005334735371420e-01,Inf,2.83581912989928387550611374404617408e-07,2.83434201587530436505059048387919848e-07,8.72226449128527818057208382518801877e-06,1.71865121381125972132810149165664710e-14,1.71728711254209255574101520841185647e-14,1.71728711254209255574101520841185647e-14
PDE,Inf,Inf,1.71308653860214810756079747699792090e+00,1.70165583508094465076830796909275950e+00,3.32604404650415638248684318955387596e-02,3.34046284534082750273890492888259565e-02,9.74015596289933150715363809544620798e-01,Inf,2.64658393070843867823440488898968792e-07,2.64678541605353503270160809242254066e-07,6.87466405854517254259706150394788876e-06,1.97329155140358311478743261360604920e-14,1.97437470192960573569146718944332367e-14,1.97713776512405745450516541523669714e-14
PDE,Inf,Inf,1.71308653860214805223535639032283917e+00,1.70165583508096503969707492395070790e+00,3.61803250206438693127438191151452237e-02,3.63243502380715264610041946758712418e-02,9.73579158285370586239679128942582613e-01,Inf,7.28541425970629505073590338393202174e-07,7.28614188049107331756961414117049951e-07,8.99668958170376861894790587629299057e-06,1.58367039929268219906657153213027369e-14,1.58172630350118679223058136671605586e-14,1.58172630350118679223058136671605586e-14
PDE,Inf,Inf,1.71308653860214786764475181575155630e+00,1.70165583508098423513592052435729729e+00,3.91701065630595891228534293271399318e-02,3.93145915773348841143929957349605936e-02,9.73148775002327335474044340072951938e-01,Inf,8.26281710756559389573464483070148259e-07,8.26351666995241988227939905962103843e-07,4.96449552480043877630317813471339309e-06,2.46178316372574854346961346599373778e-14,2.46262789311297846859094198417513755e-14,2.46262789311297846859094198417513755e-14
PDE,Inf,Inf,1.71308653860214801423004934253425744e+00,1.70165583508100216355411424092961796e+00,4.22127115541390120841137297472806134e-02,4.23573434748607329409918673115116820e-02,9.72724393032826031326175316685251209e-01,Inf,2.55791015432078678603622821945525756e-07,2.55901504921690570257400293439320350e-07,1.47893095485831131941124004956542533e-05,2.32887526918831536966593960700664155e-14,2.32847699929800865907937479180606853e-14,2.32847699929800865907937479180606853e-14
PDE,Inf,Inf,1.71308653860214796547346848623310747e+00,1.70165583508101901060776394684289797e+00,4.52954459225315121925279354659663493e-02,4.54400163361148988551007633014018592e-02,9.72305959330940432045743310913372871e-01,Inf,8.99224148580810106952456202544057859e-07,8.99195528807209622099325876820812318e-07,5.73764336228621816791632800123457544e-06,3.00856465300337541950004257454365070e-14,3.00783787393330388771600834195665393e-14,3.00783787393330388771600834195665393e-14
PDE,Inf,Inf,1.71308653860214797535725402599211934e+00,1.70165583508103476029435230158650686e+00,4.91212794827956094232779258537340850e-02,4.85531101250678227810682923615429556e-02,9.71893421211169194506736388931356764e-01,Inf,2.49441748792071549373266479630276436e-07,2.49479262508395035415378431029859370e-07,1.05539963397898015736548239010221537e-05,1.55278796616586975399283078212184584e-14,1.55364790539048838578714069008338434e-14,1.55364790539048838578714069008338434e-14
PDE,Inf,Inf,1.71308653860214795298448322874420474e+00,1.70165583508104963440632095210992389e+00,5.13842809023085217471607232372690892e-02,5.16866726779955734305124815767719667e-02,9.71486726346814821776622319570090276e-01,Inf,4.64140981267431008815922195128216774e-07,4.64227309882347410324244281453620978e-07,4.42403038901112378997379056454498795e-06,2.81277448656720882329374042907300646e-14,2.81282208922090292471257755086107512e-14,2.81282208922090292471257755086107512e-14
PDE,Inf,Inf,1.71308653860214802303120266751169983e+00,1.70165583508106335899382346677310024e+00,5.37607589348867492808376778047919610e-02,5.38936697470776303462417938244336614e-02,9.71085822768368266265106332474116828e-01,Inf,9.29301724870998904988509915520019803e-07,9.29188065123864210538567777156084354e-07,3.64622825444353007411486312916238888e-06,2.07473445882236296538038262540176644e-14,2.07603111718983195431253047607305164e-14,2.07556566707049706110998972789905750e-14
PDE,Inf,Inf,1.71308653860214807299161637953770383e+00,1.70165583508107637627175290206895232e+00,5.62346983559504918684524859336114054e-02,5.63696197891785143203453507143301174e-02,9.70690658861894091709214257214726302e-01,Inf,1.28071796318059321778289407707306340e-07,1.27993392623196739388257901802261898e-07,1.28281124534834021352457798106868709e-05,2.95505175609029281668129788045371706e-14,2.95503535793441749667625666264890514e-14,2.95503535793441749667625666264890514e-14
PDE,Inf,Inf,1.71308653860214787618054390253111049e+00,1.70165583508108857462828215628897760e+00,5.87922636691516682380575821994276964e-02,5.89287872158722712016749076082585813e-02,9.70301183367424414174598139050793498e-01,Inf,4.51086710885370124851403561346762725e-07,4.51078504257916754934279913914598823e-07,1.03485826505436368950100927294910508e-05,2.16018272883003063751494086245595471e-14,2.16132119863393816479279274482527864e-14,2.16132119863393816479279274482527864e-14
PDE,Inf,Inf,1.71308653860214801256665481773582041e+00,1.70165583508109985781409242501478469e+00,6.14215538246366101115106162477306008e-02,6.15593360582414171760263483740902036e-02,9.69917345377763830919981359956192253e-01,Inf,3.18758061798499678577650231283100317e-07,3.18765925804128679307114395512542681e-07,1.12312519718729198983796622491836244e-05,1.54964599125960986586943145513010925e-14,1.55158835536900161231042292437323007e-14,1.55158835536900161231042292437323007e-14
PDE,Inf,Inf,1.71308653860214799081289755699121747e+00,1.70165583508111082731945563607139478e+00,6.41135117093239454097123481080170284e-02,6.42511229258914759250894273300825799e-02,9.69539094335148237256115696020113591e-01,Inf,7.05227405218087889920273993278787367e-07,7.05301561718638154480425856155136262e-07,1.64820624348879798527664510199552390e-05,3.31154166228057895474371253948687712e-14,3.31145966373004758330601701232479353e-14,3.31145966373004758330601701232479353e-14
PDE,Inf,Inf,1.71308653860214809587097071386242132e+00,1.70165583508112078457140107699732543e+00,7.37893894665109730987328146508579460e-02,6.69927131209611675186958603886078501e-02,9.69166380032405421825574825520267136e-01,Inf,6.71186587346622288947075401460190735e-07,6.71261670808894786824145488978212971e-07,6.07244109200315652267164295446819292e-06,2.61753521179126014189767789214560467e-14,2.61790941362614764968662502456853255e-14,2.61790941362614764968662502456853255e-14
PDE,Inf,Inf,1.71308653860214794932432591932986660e+00,1.70165583508113011816494276243453940e+00,7.13168322545842183585045159646463858e-02,7.11676101447643968359670207909893859e-02,9.68799160145389550952650444451512375e-01,Inf,2.65768524586766328851744611349121377e-07,2.65789037166985189900015587388992619e-07,1.33801583823309741995759473194132527e-05,2.74879835860568601494005360745101743e-14,2.74536389567182400249267362857989853e-14,2.74536389567182400249267362857989853e-14
PDE,Inf,Inf,1.71308653860214800640214867333288520e+00,1.70165583508113897699283575931040782e+00,6.88945441906694478430786341321859218e-02,6.87464497367600282685705566210124772e-02,9.68437368045997133905163491029499697e-01,Inf,3.44901482057480138728587159719241889e-07,3.44994013935531804017102025085206420e-07,4.68654721286277377235090671694316970e-06,2.44161019097537439705692261534694013e-14,2.44386721649781254760008706705425533e-14,2.44386721649781254760008706705425533e-14
PDE,Inf,Inf,1.71308653860214794612377272529052788e+00,1.70165583508114719419744914702504155e+00,6.65268813519523539127693396087266769e-02,6.63800872744628882236366533973422819e-02,9.68080964249887762116872084061166385e-01,Inf,3.04752830578824948629756043167703889e-07,3.04860227375884182037109995648703226e-07,1.27328915243778828748724270457339391e-05,3.08571603013558554005007416934416647e-14,3.08521720925262453215682779996017266e-14,3.08521720925262453215682779996017266e-14
PDE,Inf,Inf,1.71308653860214785481454533539665783e+00,1.70165583508115495028616735676247258e+00,6.42187307568624603537530635139119935e-02,6.40734331295478345073209098009767352e-02,9.67729899925596367167987235713650154e-01,Inf,1.57524757985051507744948375259771741e-07,1.57633110633135224640689279449905178e-07,4.35940773589604651361683402125967285e-06,1.77039531362163060680408778170185153e-14,1.77127112276884809989708385222209602e-14,1.77127112276884809989708385222209602e-14
PDE,Inf,Inf,1.71308653860214799327036442526830007e+00,1.70165583508116228224530480051382637e+00,6.19770306598434362897439275180383963e-02,6.18319748231356466918673570878318663e-02,9.67384126583042473129109637157792651e-01,Inf,5.45399726600815837993228260788385371e-07,5.45387605855792912726391307803235306e-07,1.36706315132542204225052790223713045e-05,2.19397324160665899405682932518030248e-14,2.19382896755918041250940468763836187e-14,2.19382896755918041250940468763836187e-14
PDE,Inf,Inf,1.71308653860214787874086012088504367e+00,1.70165583508116904680165230910936546e+00,6.06524431917374528714373261449624225e-02,5.96590458084514489630714108909988512e-02,9.67043596071940417723974726048694614e-01,Inf,9.82627582026044527163406479153335519e-07,9.82596835858336819786405673974740210e-07,6.08176141275692499361001322933668620e-06,2.70076590971884370809293324093680065e-14,2.70148948384105324146923548489334677e-14,2.70148948384105324146923548489334677e-14
PDE,Inf,Inf,1.71308653860214794739208328770710870e+00,1.70165583508117543714382966071281683e+00,5.78472318729688764857269106170726618e-02,5.75626013664204635565939272351318415e-02,9.66708260580212942895491764863695162e-01,Inf,9.34077013096059021428536634656462701e-07,9.34145108209885119372842035096209144e-07,1.45211785427170833569487989668112987e-05,2.50562680904415562975173532387894049e-14,2.50751196917964443276254212400718667e-14,2.50751196917964443276254212400718667e-14
PDE,Inf,Inf,1.71308653860214818514338988462685680e+00,1.70165583508118147348965607434009092e+00,5.50722198864613770667236075036456333e-02,5.55516434260077317658808304637919596e-02,9.66378072632407405957523223247553355e-01,Inf,1.02463076828478890862572634818490239e-06,1.02469725580498880107384194754209109e-06,5.64772797234110914087789215821454013e-06,2.59238306312749267723298361506733122e-14,2.59140740256644969327266726566582411e-14,2.59140740256644969327266726566582411e-14
PDE,Inf,Inf,1.71308653860214794323628031595319233e+00,1.70165583508118708309775940526008647e+00,5.23308280433916207498563460930418030e-02,5.21791301630693894612975082411239093e-02,9.66052985088113602110617649393756247e-01,Inf,5.84283684775631288561721194297830602e-07,5.84091861830625853802713926262913195e-07,1.38183507597982120000931934597802229e-05,2.13040147595918084504058248361995481e-14,2.13032955301252906321857105159165019e-14,2.12944743823859522638938686274337139e-14
PDE,Inf,Inf,1.71308653860214805871722750990241314e+00,1.70165583508119232402743283247670912e+00,4.96271727876280686085156319584209843e-02,4.94758946397003826920483346342140989e-02,9.65732951140381923220182790336165826e-01,Inf,7.68486137811711595400999150793234023e-07,7.68557655932942641112620979895356069e-07,3.71056698912197283959785042436656020e-06,2.00255181995970664814454961064231356e-14,2.00387596406107339449403527294233260e-14,2.00387596406107339449403527294233260e-14
PDE,Inf,Inf,1.71308653860214795550823217906494068e+00,1.70165583508119720984759316939997912e+00,4.69700020429581978005626331189971537e-02,4.68155417528543608923567983786214462e-02,9.65417924314146890529083743145405417e-01,Inf,7.56589090596469015175315766758104898e-07,7.56661344317643452073201336738081814e-07,1.04464979098857890090364133285361481e-05,3.26272669305936470173346980900988863e-14,3.26337629719433116821207691429703548e-14,3.26337629719433116821207691429703548e-14
PDE,Inf,Inf,1.71308653860214796105208198115290191e+00,1.70165583508120196562831998072777417e+00,4.43522940306084653921891332772735081e-02,4.42042147737852652164605146813603763e-02,9.65107858464649761897762484498343807e-01,Inf,4.45249326338194394616042033086186803e-07,4.45241179761870178032625907867381353e-07,3.47202332706020874495220766549885293e-06,2.27342473296828068433210062804331596e-14,2.27544361569563413079900036587230322e-14,2.27544361569563413079900036587230322e-14
PDE,Inf,Inf,1.71308653860214797169012518195057857e+00,1.70165583508120629277195635442193664e+00,4.17904013326425195247956489510492319e-02,4.16413563426950224566974637219053056e-02,9.64802707775862548979507380020424998e-01,Inf,4.35886483349138283255915024570302545e-07,4.35881297762776359327399792888895923e-07,2.71856360983631762629605797679784154e-06,1.66959690043181039466214809256832631e-14,1.66862596531031107225249948270154288e-14,1.66862596531031107225249948270154288e-14
PDE,Inf,Inf,1.71308653860214816308968329593425216e+00,1.70165583508121024445665940341952625e+00,3.92934699041877701215195267615542489e-02,3.91457023564028061751706223573710667e-02,9.64502426758915755241027428421787172e-01,Inf,1.00496363286532553089596573734051377e-06,1.00503029474161114798978805402073383e-06,1.25599338689959594229493965437642292e-05,1.63545588171298094717022752477210821e-14,1.63609284721144252773335868853144023e-14,1.63609284721144252773335868853144023e-14
PDE,Inf,Inf,1.71308653860214780077761732557278424e+00,1.70165583508121421817241735859616587e+00,3.68728407465455843801083901774873443e-02,3.67267697753637538550307577557669523e-02,9.64206970250526499759336397665374476e-01,Inf,5.79957551056891450964241772556439863e-07,5.79942878917398716713850306253742363e-07,1.08179127426135661491357806693006645e-05,2.97600488539931213223555104029229355e-14,2.97601905851693285809248926622038935e-14,2.97601905851693285809248926622038935e-14
PDE,Inf,Inf,1.71308653860214813297830141560570738e+00,1.70165583508121766221637027660198227e+00,3.45425922804033985082236142593012503e-02,3.43987610853476014119729686417215274e-02,9.63916293411427565892611159697295805e-01,Inf,3.85834292895836525092062954696821919e-07,3.85678601325355956314751718658923881e-07,7.21626914486881744773098649816303288e-06,1.62816863817169708818434216872938898e-14,1.62968568456883864963116428961268131e-14,1.62968568456883864963116428961268131e-14
PDE,Inf,Inf,1.71308653860214789433618280020291455e+00,1.70165583508122113831630380647833415e+00,3.23201768483669782083114825214071303e-02,3.21793317778727068747622928565123779e-02,9.63630351724798546993547515960397890e-01,Inf,6.21282593269490262658038527809324764e-07,6.21265547959191139609676962699607661e-07,5.52903511793776518904220043421480454e-06,1.54935074930284631326757271480575760e-14,1.54663774858681595026164929149912487e-14,1.54663774858681595026164929149912487e-14
PDE,Inf,Inf,1.71308653860214791107451968651892880e+00,1.70165583508122417865645623274248697e+00,3.02294677458302314757777550179929821e-02,3.00902911791550645145782648268419854e-02,9.63349100994698707095784604426386219e-01,Inf,1.03336227399296226506883625811253479e-06,1.03333065192097056069995193740421985e-06,1.72501127910507407825063015072738031e-05,1.73781204592798530533877420113285703e-14,1.73410834805396655567154099065890158e-14,1.73410834805396655567154099065890158e-14
PDE,Inf,Inf,1.71308653860214797521807483655594244e+00,1.70165583508122717535779234822066308e+00,2.82833697033008090759919481206492284e-02,2.81516135468718163820200773054051823e-02,9.63072497344499206219744451054773888e-01,Inf,7.57275538313767466694702857314957056e-07,7.57346968158285148537866495840378536e-07,1.31938873303903275780479399820823944e-05,3.59330270748950039815066141099623564e-14,3.59407630074777481458212891899689988e-14,3.59407630074777481458212891899689988e-14
PDE,Inf,Inf,1.71308653860214794893641380036278386e+00,1.70165583508122993267166871733785664e+00,2.65238396446107071378113795881441860e-02,2.63988021216480000581682038647354484e-02,9.62800497215319439679778223146880869e-01,Inf,3.23572421834282891823983154830433814e-07,3.23672739972656881262901312700696401e-07,1.41945633886560410057654854619773867e-05,2.97961171095807287678809156954063756e-14,2.97824653787801285499569957926188435e-14,2.97824653787801285499569957926188435e-14
PDE,Inf,Inf,1.71308653860214791690197916178520886e+00,1.70165583508123249053179549916503685e+00,2.64718521276533300560257487723904667e-02,2.48713133734697935702746769242412057e-02,9.62533057364463041628950268468424795e-01,Inf,1.18846730094881139300712022685489077e-07,1.19029964315921309236331719526620801e-07,1.17324366733703488176736072799593086e-05,1.94331270420822070970789534194021288e-14,1.94351639071559239066037844827537148e-14,1.94351639071559239066037844827537148e-14
PDE,Inf,Inf,1.71308653860214804312682559533775897e+00,1.70165583508123490581094564477296655e+00,2.35217975421103971338658269381892601e-02,2.36101832188066825922110072609011771e-02,9.62270134863853530319151995496855187e-01,Inf,2.51694933008505914170644992942318437e-07,2.51519405286539859119977066695953947e-07,1.58630156767565626866858110676513294e-05,2.62689193529431008676456517633530540e-14,2.62775094786155197626103164573891445e-14,2.62775094786155197626103164573891445e-14
PDE,Inf,Inf,1.71308653860214803552841752649630937e+00,1.70165583508123721748912069384005183e+00,2.05810896344930569604794513370576886e-02,2.26570987108583214679601724561758277e-02,9.62011687098474501141046023016763587e-01,Inf,9.66646598428710926529431358249881680e-07,9.66714329770483193304056351537432107e-07,1.19382260379360544918160570455768681e-06,2.43343535822330043971647069242005506e-14,2.43294754457950887036291341732060027e-14,2.43294754457950887036291341732060027e-14
PDE,Inf,Inf,1.71308653860214796403667449118867932e+00,1.70165583508123931169231817998572267e+00,1.76678311330751718921214402725219350e-02,1.75101309042184998616845953669749592e-02,9.61757671764808474880669191868822603e-01,Inf,5.91071113366287429495681697652992314e-08,5.94462058167544674973738091854500526e-08,2.40813221420641414885986246967710124e-06,3.29198858694798539685228394605974670e-14,3.29258832335872644145496902520550568e-14,3.29258832335872644145496902520550568e-14
PDE,Inf,Inf,1.71308653860214786555125258865701857e+00,1.70165583508124131661627227535022797e+00,1.47351604806687165662337962587977393e-02,1.45918133250928348629521198461266047e-02,9.61508046869277397504511308605321834e-01,Inf,6.48649092524137431446188755838899144e-08,6.51078702324227560764672455532719337e-08,1.19750674205163140612058352635846635e-05,3.81061794721065158683370855182748077e-14,3.81060608027802970928887977226406552e-14,3.81060608027802970928887977226406552e-14
PDE,Inf,Inf,1.71308653860214803470248373550771144e+00,1.70165583508124317933195347963786533e+00,1.18117313037337640169047759507651206e-02,1.16705533504861306526924444264535786e-02,9.61262770726684595474642255372942338e-01,Inf,8.45305165817709660764204653748701695e-07,8.45375706799657370155562586576909526e-07,4.74191488300285364164088342952361620e-06,2.38780036318164033959683690389250838e-14,2.38778348464102826407459194730997388e-14,2.38778348464102826407459194730997388e-14
PDE,Inf,Inf,1.71308653860214796907479030444383979e+00,1.70165583508124490680116636935022806e+00,8.89954921068367738005193801124223559e-03,8.75757943973964771348755541365308757e-03,9.61021801958657627854259599364164604e-01,Inf,5.40622158595454426419190338688395390e-07,5.40704133336833823112822043804352878e-07,1.13127517396276349715424374762258533e-05,2.10426235820771820806871297908401195e-14,2.10447995287986374683075294032801277e-14,2.10447995287986374683075294032801277e-14
PDE,Inf,Inf,1.71308653860214811703909784372688771e+00,1.70165583508124658507480803934814041e+00,6.00457396033663125021112567948758637e-03,5.86108158021217024846653161297301708e-03,9.60785099492092572539913171169876026e-01,Inf,8.63946218492318787295667549331773866e-07,8.63918280436087416840059136887895351e-07,4.47490494900679699311537170009245998e-06,2.39585347998196932196157611191206721e-14,2.39670849360724767185540924312870441e-14,2.40115064121539345561936295740612309e-14
PDE,Inf,Inf,1.71308653860214795908865345762986124e+00,1.70165583508124813666930953547590252e+00,3.15447506408567068334433271913172098e-03,3.00810744339802169683342393861688785e-03,9.60552622557598278736227023213912627e-01,Inf,8.37349783222334531151113897534262791e-07,8.37173257068118057577805186904401766e-07,4.72599570339488593109654590285868961e-06,2.46510976931608888385575308159495495e-14,2.46471150208288875203264091303491633e-14,2.46471150208288875203264091303491633e-14
PDE,Inf,Inf,1.71308653860214800136301627953629889e+00,1.70165583508124966587893078433487882e+00,8.75692475064528901282041029763981468e-04,8.13264069129364733618982743861968822e-04,9.60324330687943719170474256954723484e-01,Inf,7.89682595619091919111694350624142000e-07,7.89690015815147511359109080596950611e-07,1.10442472711048901728838522144298848e-05,2.96130885243177586143130934995878200e-14,2.96018220088719879689423848703808107e-14,2.96018220088719879689423848703808107e-14
PDE,Inf,Inf,1.71308653860214787409996472915705997e+00,1.70165583508125085555755636085120807e+00,2.89503540830221834911239729547948486e-03,3.01130261263143292469109842631701271e-03,9.60100183716503626136150982646287499e-01,Inf,6.66264285854271657415791075322624693e-07,6.66070273686979624413598238253320180e-07,3.20738021282006748326288312717331086e-06,1.92812464154271606529347612205078970e-14,1.92617258122865267525410168752190715e-14,1.92617258122865267525410168752190715e-14
PDE,Inf,Inf,1.71308653860214799895578800349839120e+00,1.70165583508125218358612670982247775e+00,5.73154137263602676948361395611146515e-03,5.84362172060100770803891238240509358e-03,9.59880141775709569442065230231055141e-01,Inf,2.73081629452580328410057611951303548e-07,2.72715687165919274032029507625941725e-07,9.81929918152983261466935763856785465e-06,2.01348755889746710695879630474975770e-14,2.01354596553541548729937496446071487e-14,2.01354596553541548729937496446071487e-14
PDE,Inf,Inf,1.71308653860214813103561368018232186e+00,1.70165583508125341008841936355802279e+00,8.55478039352503043026818310443055692e-03,8.68575275383842198321414935078774882e-03,9.59664165295496135948211439491215604e-01,Inf,2.07732444465969095084984527847496045e-07,2.07771509435214129143634092905225117e-07,6.97739811729856974145845294086704998e-06,1.62095682790598575589668412599178474e-14,1.62211201319667138828378983324075568e-14,1.62211201319667138828378983324075568e-14
PDE,Inf,Inf,1.71308653860214817949956117693068746e+00,1.70165583508125456651090069118085142e+00,1.14004387693908536792532841533233217e-02,1.15329384747620944971332097786132104e-02,9.59452215001754517550359475798609140e-01,Inf,4.25360067762149973216467686329438217e-07,4.25354102211220463769119865382248346e-07,9.49317365468466174884538165781626408e-06,1.59860214509374307128701168104363140e-14,1.59994270350631297777252686100959322e-14,1.59994270350631297777252686100959322e-14
PDE,Inf,Inf,1.71308653860214814194887938703337283e+00,1.70165583508125556668510602136385338e+00,1.42509520052209732192891209833737024e-02,1.43841804199068904462807311442523611e-02,9.59244251914782872888795853218683678e-01,Inf,7.75417425939784951528192113343685528e-07,7.75285012583350115954044005138128811e-07,3.42382896511000645838671781106959360e-06,2.71623907848416567241499739387397404e-14,2.71802564548588712763706210009485963e-14,2.71802564548588712763706210009485963e-14
PDE,Inf,Inf,1.71308653860214794990434203473865595e+00,1.70165583508125675459558417554055667e+00,1.71004809918232716063484736002610875e-02,1.72340826389635287380878849161778046e-02,9.59040237347740368484572434929579923e-01,Inf,1.10837456294240952725167339149144004e-06,1.10834194996391079966733073766897145e-06,9.05809008622063825351434548537781296e-06,1.52916288957227012203194968996370132e-14,1.52998219370746871166269807207565207e-14,1.52998219370746871166269807207565207e-14
PDE,Inf,Inf,1.71308653860214806884222731250653890e+00,1.70165583508125747084752899338499181e+00,2.21773470686737499730330008122691929e-02,2.00803222106853701499223467828026298e-02,9.58840132905101173490724817780666656e-01,Inf,1.12924403109836506841408135313599204e-06,1.12930906960311038335747769470383450e-06,6.50520733810435438299488732871962443e-06,3.46038770314061158550136389764851881e-14,3.45877634349888907242704000538714063e-14,3.45877634349888907242704000538714063e-14
PDE,Inf,Inf,1.71308653860214790109930141987013761e+00,1.70165583508125835111523415929685150e+00,2.29700719929157175310699264162716728e-02,2.29217532135309724255680467007497626e-02,9.58643900481665019831773598081716470e-01,Inf,1.21681588851398139841135893380167703e-06,1.21687928459242453520599705679510811e-06,1.09702836923469225648203157136033260e-05,2.17551477993013376840830810842408661e-14,2.17479103042729234735767354979235348e-14,2.17695245066816770294124319221660136e-14
PDE,Inf,Inf,1.71308653860214789940130792013869060e+00,1.70165583508125923473965689824483703e+00,2.40829845861834524496081269710625769e-02,2.57577523041264679190531036069658018e-02,9.58451502258693425945395217631157773e-01,Inf,7.46764112831573191861521411818788247e-07,7.46739889249345171864114064338172212e-07,3.61987260813974592403060236474396525e-06,1.71352028466512410199025653888371351e-14,1.71298855131926111187919470216429372e-14,1.71298855131926111187919470216429372e-14
PDE,Inf,Inf,1.71308653860214795764881326465854448e+00,1.70165583508125991108477081796843417e+00,2.54705145130331846347281664286861524e-02,2.55892619184164645250727905143109218e-02,9.58262900706008263282183672625303984e-01,Inf,3.05667657434426094842453228161950579e-07,3.05771686577689664372082246311449341e-07,9.56613842809526924961356230794016213e-06,2.51377005686248793034504923904711477e-14,2.51257130224935640885178896682013669e-14,2.51257130224935640885178896682013669e-14
PDE,Inf,Inf,1.71308653860214803246919407887212024e+00,1.70165583508126063578148219653561112e+00,2.70815720637185171288195740993918159e-02,2.72061679526190698611221753028348327e-02,9.58078058577912905344509689679846971e-01,Inf,4.77812592343257982218515283935043288e-07,4.77801379647826891782156617211725912e-07,9.53639154185711948654870978545804376e-06,1.68438316221457274505469500439615635e-14,1.68512532783390932581718738595576281e-14,1.68512532783390932581718738595576281e-14
PDE,Inf,Inf,1.71308653860214809317743701982386010e+00,1.70165583508126131709646957863100768e+00,2.88846138358799510852335332267972501e-02,2.90147094130999878566937960971936015e-02,9.57896938912318665989787986941986076e-01,Inf,4.77935556481178916317147498567302720e-07,4.77926372718080459873624084739197769e-07,1.42634340593474750373743962100196831e-05,2.12153116323634985244187744593350085e-14,2.12341749079094376894020497742345641e-14,2.12341749079094376894020497742345641e-14
PDE,Inf,Inf,1.71308653860214812443706801587559003e+00,1.70165583508126199345408692049637229e+00,3.08441666833823670356014929133467674e-02,3.09783730438009436313329216226298276e-02,9.57719505029206284571644852660443164e-01,Inf,4.85511664781815448839981637412949410e-07,4.85597979428469464657027743989847235e-07,5.65689463433079288502048619559030743e-06,1.67174284321147836646690601078029236e-14,1.67267004629045026040068676084026088e-14,1.67267004629045026040068676084026088e-14
PDE,Inf,Inf,1.71308653860214801667152602966217874e+00,1.70165583508126265357195931418864425e+00,3.29306006919246206210692482562983584e-02,3.30678346675769947203754630262398862e-02,9.57545720529090684356972112879108591e-01,Inf,1.22136011176685369843109769823374170e-08,1.36320805102778611238031246550925584e-08,1.72503356267717150745830843711262993e-05,1.99436119986869148608711732603057014e-14,1.99554927531834592174342865613580364e-14,1.99554927531834592174342865613580364e-14
PDE,Inf,Inf,1.71308653860214805630565737335992028e+00,1.70165583508126303437104424636540568e+00,3.51197262628025993995228186626953918e-02,3.52591693899315223863784812212585921e-02,9.57375549291486376388596091806987328e-01,Inf,6.89317899164665613624322322152067719e-07,6.89213965103473427584811928894746871e-07,1.43436044036028497946022319214110084e-05,2.94602549115606928348927910983536369e-14,2.94667029609257453289917469374623266e-14,2.94667029609257453289917469374623266e-14
PDE,Inf,Inf,1.71308653860214799946879463089866837e+00,1.70165583508126358447669864472797604e+00,3.73920381179189365742567277279140223e-02,3.75330661615644579348329504837965155e-02,9.57208955473375435557059899160049972e-01,Inf,2.44254951521373330267911004374603938e-07,2.43929913461266227205702216763718456e-07,1.51578838786923675768965206525105316e-05,1.89891714085799693923833688329587364e-14,1.89826951880694725305211924893775512e-14,1.89826951880694725305211924893775512e-14
PDE,Inf,Inf,1.71308653860214800277767030685311721e+00,1.70165583508126405911555419689255019e+00,3.97318829148662540163330705609703356e-02,3.98740307591687996893775093196915688e-02,9.57045903507675492374864943089280480e-01,Inf,1.09954979510935783663364773513440086e-06,1.09961547409586443273102279207608108e-06,9.30669657008978411385573397786375873e-06,2.39014722853522448740716048462922006e-14,2.39099069787803586551112291980012427e-14,2.39099069787803586551112291980012427e-14
PDE,Inf,Inf,1.71308653860214820405802958395340676e+00,1.70165583508126444396544928756011777e+00,4.21251520265381372918094844976873891e-02,4.22696378771830156437355851549177127e-02,9.56886358101711842626099878855596879e-01,Inf,1.06802321309662357104224842028843374e-06,1.06808918468016273110986566257075932e-06,6.40462423732614342753373511307371790e-06,1.78451310484609301471958102982683420e-14,1.78537613826670473228100410907672285e-14,1.78537613826670473228100410907672285e-14
PDE,Inf,Inf,1.71308653860214780440988686214748713e+00,1.70165583508126501587373343227697049e+00,4.45593152889334248188436621255062818e-02,4.47027277082265624775497944610957431e-02,9.56730284235689095752961070971398283e-01,Inf,2.25183367136994470683800554098695824e-07,2.25304149372546374673969658365266793e-07,1.73362427541086783265481382883738955e-05,1.83197094915409862312145639985347988e-14,1.83163510882425505581539641046741217e-14,1.83163510882425505581539641046741217e-14
PDE,Inf,Inf,1.71308653860214798681670570052736076e+00,1.70165583508126537845749614733055344e+00,4.70310084203741028025007140712386472e-02,4.71747242323572095599542156960899819e-02,9.56577647161166830483702324222504557e-01,Inf,1.08637757852002282473228247173954974e-06,1.08644320275433436038314692777264665e-06,1.44940186031144266348853108271431075e-06,3.08203313636168066253451938588474468e-14,3.08180735993460287645975403670247335e-14,3.08180735993460287645975403670247335e-14
PDE,Inf,Inf,1.71308653860214808985833316853219700e+00,1.70165583508126566139725356565491853e+00,4.95335335789364251905399008490144038e-02,4.96774011820784502802402510586776591e-02,9.56428412399533981462966571802899447e-01,Inf,1.15689438501251039582581212279038540e-06,1.15686157067214407706477163279002991e-06,3.44733824653407668367788919568124880e-06,2.93461402892618236762679176517235080e-14,2.93511196672964884683371092583372934e-14,2.93511196672964884683371092583372934e-14
PDE,Inf,Inf,1.71308653860214800374054486909293457e+00,1.70165583508126611111229396093183616e+00,5.20614381621411457282937097942748202e-02,5.22053376475653013013277729650228424e-02,9.56282545740489402832177353460113148e-01,Inf,1.16799798600037997048842787357257672e-06,1.16806242124495814468326088646493698e-06,9.18318949280196328994311657310695317e-06,1.56501470928494152333717582584961156e-14,1.56653166586954426247554285596871588e-14,1.56653166586954426247554285596871588e-14
PDE,Inf,Inf,1.71308653860214804403559369709430316e+00,1.70165583508126641601906410962430200e+00,5.46102411216984647403721008120529559e-02,5.47540774246880866216541970995345236e-02,9.56140013240520634785078478035197502e-01,Inf,5.83572988497811550867730228939170899e-07,5.83651956610853761621788863024242258e-07,8.61337574094650882895263363697434443e-06,1.56865116324157520301638707324373178e-14,1.56769501801260636410815652123474051e-14,1.56769501801260636410815652123474051e-14
PDE,Inf,Inf,1.71308653860214810031983200253276126e+00,1.70165583508126666337683278359819273e+00,5.71762412651249601974925470907994029e-02,5.73199467629758354701628247183151071e-02,9.56000781221387019666399267869870015e-01,Inf,3.30094364697982596483772137044121329e-07,3.30105285372070438195207880143970799e-07,1.25457804945281662286597868614174704e-05,3.92751960661554614154183749822241584e-14,3.92726964328713929301956455801649410e-14,3.92726964328713929301956455801649410e-14
PDE,Inf,Inf,1.71308653860214810112844312635741459e+00,1.70165583508126705480729616543032632e+00,6.05087729729577171276603916227844391e-02,5.98998847743582904125532035230765907e-02,9.55864816268603845095176411848247126e-01,Inf,1.21130816529244709333054560774188969e-06,1.21137197039868502451496081674795157e-06,4.39940270544643442656262388201970695e-06,3.38793122565792678942680775088417315e-14,3.38873028900077713554637360403838258e-14,3.38873028900077713554637360403838258e-14
PDE,Inf,Inf,1.71308653860214802177709211295405535e+00,1.70165583508126734770620588907008276e+00,6.23876022737565292091209548779698502e-02,6.24913331107007493183341180029521219e-02,9.55732085229929481827496271340213315e-01,Inf,1.51295772742527222379644200768268115e-07,1.51454352750783891023866939731303184e-07,1.77724381426929312418582720151215445e-05,3.86340460724963454953742465892215468e-14,3.86305528485621105148707409240321648e-14,3.86305528485621105148707409240321648e-14
PDE,Inf,Inf,1.71308653860214806819827018712973731e+00,1.70165583508126756991504180347898408e+00,6.43267047642657795098190684870437079e-02,6.50882116577402143643281209991933391e-02,9.55602555213854616014298401569696805e-01,Inf,9.24685742619587678611118099196373958e-07,9.24656252435984686718834029528693888e-07,1.12878351866981968994815206131318523e-05,2.98188290685256232730739494107182203e-14,2.98153865871085969522690491226372358e-14,2.98153865871085969522690491226372358e-14
PDE,Inf,Inf,1.71308653860214799383441625249726963e+00,1.70165583508126774482501531640265418e+00,6.63239651599642381508554520310011027e-02,6.64563160651736158998960705856854851e-02,9.55476193588093021996203845896144599e-01,Inf,7.67321247381122631011894416252200042e-07,7.67393756116309447718860665812774621e-07,1.74441367503192440380413735414755943e-05,3.41311158095889070357592790725668664e-14,3.41252411253765170415943567376809681e-14,3.41252411253765170415943567376809681e-14
PDE,Inf,Inf,1.71308653860214805034819097767414142e+00,1.70165583508126790634045018850071538e+00,6.83735435875509614836757235660014763e-02,6.85072160011980505985645873667495018e-02,9.55352967978075660911847854316019837e-01,Inf,2.44060187187043115648155733080646563e-07,2.44168342619545301911607145656203551e-07,5.37574542895831021862978800525742616e-06,1.91317022442931619299762535442754957e-14,1.91314658269033713387821654305656399e-14,1.91314658269033713387821654305656399e-14
PDE,Inf,Inf,1.71308653860214805058947932981377582e+00,1.70165583508126816136134472269785868e+00,7.04701486678866223356092184070942541e-02,7.06049549474321449979448254359235290e-02,9.55232846265446845725879814308527431e-01,Inf,1.69311656737937821711973532333960167e-07,1.68777726940053667876421208829436290e-07,1.54917932923280752754349049681939501e-05,2.54588041477725488858919127915258935e-14,2.54450649437991790580894958329347483e-14,2.54450649437991790580894958329347483e-14
PDE,Inf,Inf,1.71308653860214799346052087402444745e+00,1.70165583508126837350561421735718628e+00,7.26090190922643722526775005149583835e-02,7.27447899729374807262769668472399710e-02,9.55115796586562962741358639219000570e-01,Inf,2.45269662977656415975467403343067215e-07,2.45385116536135431274275764528726727e-07,1.32735391675329557673735070097223936e-05,1.57029065637115297910912512267859752e-14,1.56982869859967612023708210082430101e-14,1.56982869859967612023708210082430101e-14
PDE,Inf,Inf,1.71308653860214800494873675912804773e+00,1.70165583508126866820817739171032339e+00,7.47858614603754341215151436298901881e-02,7.49224466578751506335620467988691333e-02,9.55001787330994700384517199099501296e-01,Inf,1.08280755031126455672803101213198957e-06,1.08287325068612121670606680240612831e-06,1.70011938846705372944702702714950957e-06,2.06153339525925227902427652164377243e-14,2.06200188771477932268209191955705950e-14,2.06200188771477932268209191955705950e-14
PDE,Inf,Inf,1.71308653860214791108258291902551318e+00,1.70165583508126888735009596403897710e+00,7.69968121697876879928118384789313682e-02,7.71340821400240776579761616869760524e-02,9.54890787140028707663286221864431374e-01,Inf,6.84898860557462689258413089633460386e-08,6.87929917224686973111373729303077359e-08,1.31502475828570317631876705338904112e-05,2.65397149179544119575457117681100938e-14,2.65391904252380080731610698173827121e-14,2.65391904252380080731610698173827121e-14
PDE,Inf,Inf,1.71308653860214798144950883295588574e+00,1.70165583508126893842253207906106663e+00,9.23801769071529736546110325665388374e-02,7.93762369809785867774544524311420439e-02,9.54782764905177048908488784430153941e-01,Inf,2.15800768150181208962933277464485716e-07,2.15845400475184680619743650800597951e-07,1.57150775918820883934146398603504073e-05,3.91054538071348650834791425356970382e-14,3.91001421783035223018434199454588696e-14,3.91001421783035223018434199454588696e-14
PDE,Inf,Inf,1.71308653860214801352391880300112105e+00,1.70165583508126896954916880970457864e+00,9.03489257507309306296115241048474269e-02,8.16457996777415860174001652131308465e-02,9.54677713772215528233761001174007846e-01,Inf,5.28563406411430440525394750681309169e-07,5.28645921558496165635889379493971761e-07,6.06980920261267540115039221619349020e-06,2.57273965021672160707246395364091461e-14,2.57324208043072124092673284773384152e-14,2.57324208043072124092673284773384152e-14
PDE,Inf,Inf,1.71308653860214793506900626585635825e+00,1.70165583508126922220222403654587987e+00,8.83431550232640252752947821151198651e-02,8.81922699180194453425960420385170510e-02,9.54575552534976682203493811434371297e-01,Inf,4.40725784281423559448082770683340432e-07,4.59520201986313145978867916987660206e-07,1.61261523925294168605637737837405586e-05,1.67712188234608078356878161314147591e-14,1.67604875248459865914586989568988320e-14,1.67604875248459865914586989568988320e-14
PDE,Inf,Inf,1.71308653860214799121913776553814441e+00,1.70165583508126934343104185575648496e+00,8.63641644275725303853857036084466094e-02,8.62139962913205475691263712448692116e-02,9.54476277520017469407142535549592124e-01,Inf,1.88065156350147554747834483904136375e-07,1.88113816204875304142226176571514086e-07,8.07860986596782993634982733968663359e-06,3.17327611980909980986473239453944142e-14,3.17384507949464586768910703157211533e-14,3.17246348456043838252520013434465380e-14
PDE,Inf,Inf,1.71308653860214786927083366783547167e+00,1.70165583508126938917990779450689500e+00,8.44133548473422741322281276215301139e-02,8.42639666208799959115842733396538233e-02,9.54379858601336228815890597047829916e-01,Inf,1.27636471262555908865134255771358095e-06,1.26535815315385358107784120513441941e-06,1.19341424526478505028075580466192998e-05,3.20937242653807149638966059508670481e-14,3.20913900962503398561662113648543578e-14,3.21113125707489592873505725900299140e-14
PDE,Inf,Inf,1.71308653860214800280722932453649695e+00,1.70165583508126959464233433387120896e+00,8.24922357700977872600024795421413489e-02,8.23437016334235082816042597830067445e-02,9.54286265895841695685407451538986081e-01,Inf,1.27395665233467824440854969483234036e-06,1.27392187823368809832094208912482234e-06,1.46517975945086248763447553655377769e-05,1.99286010188094319228553167387302477e-14,1.99429498175537559660924139071575678e-14,1.99429498175537559660924139071575678e-14
PDE,Inf,Inf,1.71308653860214808878411718308522478e+00,1.70165583508126982318460846122468538e+00,8.06024342460741744945600365590874289e-02,8.04548328116728291738789830766673892e-02,9.54195469761875214573794941784994780e-01,Inf,2.78459362090343282437135861988236833e-07,2.78212139593324493190865993493769376e-07,1.32581217839020990291475963676113834e-05,2.67343699523479368829328150196568424e-14,2.67358501222090264600907581134930834e-14,2.67358501222090264600907581134930834e-14
PDE,Inf,Inf,1.71308653860214807942229325255531710e+00,1.70165583508126971631018856584460512e+00,7.87456961130394799297653011132906158e-02,7.85991180427605058362115250932286798e-02,9.54107440797733676286061728619209464e-01,Inf,7.13827408718781215468736404885518386e-07,7.13901611923797173300758426605087903e-07,1.01019464415053170637923119792474704e-05,3.34168056121959832789928104534120618e-14,3.34253450770536260899599884008950497e-14,3.34253450770536260899599884008950497e-14
PDE,Inf,Inf,1.71308653860214800099511853000709928e+00,1.70165583508126981251547560291137687e+00,7.69239059836097817614015091267935338e-02,7.67784479077670153665627630887411745e-02,9.54022149840198878225714486383616045e-01,Inf,1.07665981239811699670250174542046200e-07,1.07881646165861041809502927061490204e-07,1.86116638386451454625373095801134947e-05,2.83653135373656478765442506372815589e-14,2.83684573696680821200843985266344472e-14,2.83684573696680821200843985266344472e-14
PDE,Inf,Inf,1.71308653860214802087890938739878104e+00,1.70165583508126986548315178563671930e+00,7.51417616637092293860262884935020907e-02,7.49948503496337319253832414304403838e-02,9.54041097515384428760175136014551705e-01,Inf,1.24860259320087057061035615387501012e-06,1.24866595931076204165313306649675474e-06,4.40621307717903904305223585914012278e-06,3.62362279416658943811852057548432707e-14,3.62325951818399613991022581690188511e-14,3.62325951818399613991022581690188511e-14
PDE,Inf,Inf,1.71308653860214804673263063301970440e+00,1.70165583508127009696676604383242617e+00,7.45953341463179847148186184114775102e-02,7.32505089762322953286719288949047050e-02,9.53955711544269485066443311798694539e-01,Inf,1.17119158221105555422710643255732074e-06,1.17115819846868743758360705800576548e-06,1.51580577617540102005814530136642090e-05,1.82281035067098100828815862509438255e-14,1.82372953799783286717439366338769939e-14,1.82372953799783286717439366338769939e-14
PDE,Inf,Inf,1.71308653860214796089775976398111127e+00,1.70165583508127025985837594869558135e+00,7.23226041185120502514453373663796347e-02,7.15433763955165967942994167152689879e-02,9.53873086204470919619523132033343530e-01,Inf,1.05914892969230120830347583565237137e-06,1.05921501505547716237208058173158829e-06,1.45298830541197790996224456826776472e-05,2.98467340376045775074632336042236718e-14,2.98455762207941299531769062278227470e-14,2.98455762207941299531769062278227470e-14
PDE,Inf,Inf,1.71308653860214798589455597536784122e+00,1.70165583508127012490353673317420305e+00,7.00661186966053616298501342833036468e-02,6.98810542934627184568722680321006616e-02,9.53793191565170316736866732756815092e-01,Inf,1.09767722139787956298538922860630195e-07,1.09899234995944587661314664618103679e-07,3.26098657445830591812714044606010925e-06,3.93699737868439775268747956170946551e-14,3.93719832817197932653394021364367721e-14,3.93719832817197932653394021364367721e-14
PDE,Inf,Inf,1.71308653860214810883750327159574866e+00,1.70165583508127029747020900900524740e+00,6.78269284846807984604071622476009616e-02,6.82653887038197750827854224481497825e-02,9.53715997949524948354309470042719209e-01,Inf,9.27228198156588501746730862658387452e-07,9.27296135243980990922019879907548583e-07,2.10096454233297009040095562551414196e-05,4.46211545335817508507910725298567578e-14,4.46092632511087396095006195498677811e-14,4.59788077283900327081992313495342593e-14
PDE,Inf,Inf,1.71308653860214798585918331749017761e+00,1.70165583508127037655547479173865305e+00,6.56062149137223596568675901290290901e-02,6.54534504530661404316011825840491459e-02,9.53641475932977733404630517382081544e-01,Inf,1.28929066244729642306213887045480918e-06,1.28925584580269538334082077434832278e-06,1.23628598127817991462267662791924075e-05,3.61911111501023319877726161978037814e-14,3.61907361729226121034507798737438705e-14,3.61907361729226121034507798737438705e-14
PDE,Inf,Inf,1.71308653860214805733776765594139184e+00,1.70165583508127043231649816715519036e+00,6.34053141053323828285391135093931663e-02,6.32528033220137305316343772229570953e-02,9.53569596341575257508035203712585087e-01,Inf,1.15720436287393060541898867606936357e-06,1.15717093473923340513871677010787513e-06,1.48040660191603049582297525510870878e-05,1.67487760575246830565381530663035644e-14,1.67700143441886994906456775352475104e-14,1.67700143441886994906456775352475104e-14
PDE,Inf,Inf,1.71308653860214790510541615767983877e+00,1.70165583508127038642088072430465530e+00,6.12257438198818125536788699059627760e-02,6.10735312144068593211310096408298286e-02,9.53500330250286594302772881885131493e-01,Inf,1.33797907604927821336356783970806718e-06,1.39114835774332263412235194702697560e-06,1.50512245483558654678096875055796454e-05,3.45447014524869290610371636510553859e-14,3.45406163271387705778047370764390461e-14,3.45406163271387705778047370764390461e-14
PDE,Inf,Inf,1.71308653860214801846236866582878269e+00,1.70165583508127062312219493567128908e+00,5.90692168902550398574526292069447492e-02,5.89173647011523560932772324660613716e-02,9.53433648981330007492300155668232652e-01,Inf,1.00465189260184012542415573749811147e-06,1.00471899097387056116214801370015729e-06,9.92842863586930551056298465683679514e-06,4.24034463163402727585436817980891050e-14,4.24045368365988993698429323084169659e-14,4.56225904641677565626292972827341646e-14
PDE,Inf,Inf,1.71308653860214803308123216034287504e+00,1.70165583508127066804244392590578094e+00,5.69376985379515022215702149443774128e-02,5.67862754091449873161968878872349808e-02,9.53369524102505092273019944434603112e-01,Inf,5.20572421423799608972927564646745080e-07,5.20653265940386832085524965195728739e-07,2.55150288112130298325419515727235943e-06,1.56280025969388127276534077456333122e-14,1.56314517405759195871514142088560825e-14,1.56314517405759195871514142088560825e-14
PDE,Inf,Inf,1.71308653860214808304329425279721575e+00,1.70165583508127061889164245048827614e+00,5.48334264413728006915899005991255932e-02,5.46825119340043885798438178650419848e-02,9.53307927425526263329066968661290160e-01,Inf,1.84441704712636367157261780546777432e-07,1.84525441500975016739926792870093862e-07,5.90489509330743481754583208327113265e-06,3.07020188788011972844543240193836027e-14,3.06883415390893977272977560827113469e-14,3.06883415390893977272977560827113469e-14
PDE,Inf,Inf,1.71308653860214783900139901449717307e+00,1.70165583508127065182012265929499784e+00,5.27558041940481899261012353241160390e-02,5.26054757877748612686117771790832434e-02,9.53248831004365763546799829200335854e-01,Inf,5.72977512912722973722231578951027234e-07,5.72961453190594736637023676963625543e-07,2.00536360340697904097506399118575576e-05,1.83149810601887797020113587022488593e-14,1.83127608842338333699613890394442380e-14,1.83127608842338333699613890394442380e-14
PDE,Inf,Inf,1.71308653860214794137443294823120805e+00,1.70165583508127063458334441170494070e+00,5.07089947035284782243746016461270038e-02,5.05593778164670078644457155030053698e-02,9.53192207133599269867671630360094386e-01,Inf,9.44822181612859878279788882331903163e-07,9.44793674874135964335087081061732577e-07,3.67039381102445942364884164971006761e-06,2.73217259138792458566374802741324737e-14,2.73178889223617628084507730883745643e-14,2.73178889223617628084507730883745643e-14
PDE,Inf,Inf,1.71308653860214812385025931143278282e+00,1.70165583508127072941042844307374818e+00,4.86980009148482424295971808910294952e-02,4.85492334055205381772400873949293421e-02,9.53138028346757470036350205145996027e-01,Inf,1.06099764564647402477572695911847645e-06,1.06090435672113721237006194265992916e-06,7.64449019391667257200270385849788870e-06,2.52313244407437712130927636700635118e-14,2.52419623537922440691038221499793016e-14,2.52419623537922440691038221499793016e-14
PDE,Inf,Inf,1.71308653860214793922673618198337530e+00,1.70165583508127090805484448808347374e+00,4.67266637486639700194776088776927718e-02,4.65789203766200663019522861436235907e-02,9.53086267414684374960624518516807372e-01,Inf,8.87692960150112334606560579855723259e-07,8.87664387006983863033841146140251540e-07,4.77722494897801475679391684159338176e-06,3.52111199892046452945002204057547849e-14,3.52326245451006943952500940281917019e-14,3.52326245451006943952500940281917019e-14
PDE,Inf,Inf,1.71308653860214805390702992331683672e+00,1.70165583508127072497062255424938810e+00,4.47994224401633531835247700276544731e-02,4.46529071227513883849855462831859229e-02,9.53036897343898273543508510214947574e-01,Inf,3.21341476169379062692083272049412029e-07,3.21349709476993633815751685257932424e-07,8.69731249704624995507511384238570215e-06,2.62606739828851112812383429933008402e-14,2.62659944455545945500833303671324579e-14,2.62562204220413049005815781513029197e-14
PDE,Inf,Inf,1.71308653860214807874460014000949971e+00,1.70165583508127099407808143585261633e+00,4.29213864093446122968174911004552953e-02,4.27763396729786650690652925430412652e-02,9.52989891374961899368151828608451521e-01,Inf,7.68627430423330786178299350891423622e-07,7.68699356773342720842192225960285680e-07,1.23135982692116668028053959653681612e-05,4.76166331265690567637362493369085920e-14,4.76250613876773929155974997717229599e-14,4.76250613876773929155974997717229599e-14
PDE,Inf,Inf,1.71308653860214792546832729132562647e+00,1.70165583508127089676465765102104414e+00,4.10984404254804409073810131438611791e-02,4.09551584741814997751304623186456899e-02,9.52945222980855639813310439561694457e-01,Inf,4.30043474698271069853068139851426814e-07,4.30038236724083516590517054454300188e-07,2.21045716218077409080454556471475598e-05,2.30666126730759936912385526443584943e-14,2.30659334543171423265077444550885490e-14,2.30659334543171423265077444550885490e-14
PDE,Inf,Inf,1.71355912679183657726556348117268310e+00,1.70165583508127092156518063374073192e+00,3.93373570693591262772489188899922051e-02,3.91961862132237882224880135149896113e-02,9.52902865865357499454918298390780892e-01,Inf,9.25099551847244907648458198403907651e-07,9.25070175378854901684457781556526712e-07,2.15808327985826460664684943992529944e-05,3.86835420067275807476549432318795762e-14,3.86878813945798445273532391316098461e-14,3.86878813945798445273532391316098461e-14
PDE,Inf,Inf,1.71355912679183668401684818664659450e+00,1.70165583508127098791324023787621770e+00,3.76458771308068911238443610093627002e-02,3.75072467198170861008583573841325460e-02,9.52862793961429496092181495737772164e-01,Inf,7.20908694898882126223497969034433394e-07,7.20885817110962456868393785255749872e-07,1.10081246058484358272792604657341699e-05,1.59391481714339248857983004497908655e-14,1.59400836844848461860600870020998150e-14,1.59400836844848461860600870020998150e-14
PDE,Inf,Inf,1.71355912679183660809985042271934677e+00,1.70165583508127103892566921753747931e+00,3.60328538436554596436194089295851241e-02,3.58972625040894099359882708904975928e-02,9.52824981430154937273273701040445578e-01,Inf,3.93982494817595835082143039164953955e-07,3.94072641195765398670241040009238397e-07,1.09843552044452589471271021932213461e-05,3.90305765343028720086817430959469695e-14,3.90261547971849927273759540876669651e-14,3.90261547971849927273759540876669651e-14
PDE,Inf,Inf,1.71355912679183653759789609491123785e+00,1.70165583508127099006237380174146116e+00,3.45041328491286399786429896657262250e-02,3.43721304162363675185974289819378104e-02,9.52789402656859364044988396112498427e-01,Inf,5.69650967317238800955784977926204890e-07,5.69638461638548774149533286733484013e-07,2.87986177691265437415841624688298257e-06,1.53040385120422517797224066307150113e-14,1.53213653857433722562513632685638000e-14,1.53213653857433722562513632685638000e-14
PDE,Inf,Inf,1.71355912679183662334299915762754467e+00,1.70165583508127101654743502328641207e+00,3.30714425061189175063000247755857235e-02,3.29437103409763977012319687965553687e-02,9.52756032253074211935009516717679224e-01,Inf,4.06263620857321309167734446954051336e-07,4.06259302169060225141296579764904772e-07,6.53363584722132463700875775391111174e-06,1.75691856862706053298968268882886219e-14,1.75711053241671113496023547469069846e-14,1.75711053241671113496023547469069846e-14
PDE,Inf,Inf,1.71355912679183675571206563728804410e+00,1.70165583508127111806785040201239593e+00,3.17503119836463192407749507366693341e-02,3.16276331373956929217659514614575100e-02,9.52724845052474179514145014192678280e-01,Inf,7.86871952684341771722348652546839174e-07,7.86943994028117434789950795647924983e-07,3.22815772449089895015443399395529757e-06,1.63848645865850397187894877992769292e-14,1.63738626186062845555293181433501978e-14,1.63738626186062845555293181433501978e-14
PDE,Inf,Inf,1.71355912679183647444600096457404196e+00,1.70165583508127115430040699163006175e+00,3.26158028295204673276248745524753033e-02,3.04373649307370389345468611003179952e-02,9.52695816109935858876990945124994357e-01,Inf,2.79932866131691165010943502402308429e-07,2.80046432045530655194840163654094235e-07,1.97586509973970461428838385292791595e-05,1.78338774903340685134221222079019249e-14,1.78200054796732362398563285281545279e-14,1.78200054796732362398563285281545279e-14
PDE,Inf,Inf,1.71355912679183657240841552490657720e+00,1.70165583508127114869575314131057136e+00,3.02420709003427493965419499542809491e-02,2.93870593527569544103048583728054657e-02,9.52668920699963255341540121517611432e-01,Inf,1.02896430826653960044302667833494856e-06,1.02902986016944665180257554033909161e-06,2.88637500538040026664779312665406317e-06,1.89994894093994928669458163885265364e-14,1.89929065512536461599217454784024063e-14,1.89929065512536461599217454784024063e-14
PDE,Inf,Inf,1.71355912679183662888389071827496733e+00,1.70165583508127114412231377964404561e+00,2.78737837426277425661292247971321738e-02,2.84910351972947220812923787554143258e-02,9.52644134315115204787089976163282037e-01,Inf,2.03404718614764671685711131049488992e-07,2.03541454691588325032222840379369133e-07,6.87809797350240070964754382223221146e-06,3.10640536713744761662767334483701164e-14,3.10571647030213809645959562354229452e-14,3.10571647030213809645959562354229452e-14
PDE,Inf,Inf,1.71355912679183661101758362337509396e+00,1.70165583508127110902316645802054373e+00,2.55111321129900457220045291904599774e-02,2.53709729337819866453158957767187233e-02,9.52621432664440560245641928525103149e-01,Inf,7.95801887036185351334224793427394350e-07,7.95872320454693424029327891391682426e-07,4.24246783328604775613210402986540344e-06,2.31826037720102778060597551097313453e-14,2.31842722848291765402983964535943168e-14,2.31842722848291765402983964535943168e-14
PDE,Inf,Inf,1.71355912679183653465444866507368425e+00,1.70165583508127121770913824139778769e+00,2.31543908912285044405668254855901916e-02,2.30142707354130693527211193936021585e-02,9.52600791671921281043638694739934728e-01,Inf,1.42790985317988489600307165499638654e-07,1.42903726659198998008760815057085052e-07,8.74059449019265134946619731582312687e-06,1.91498226422066662743027173689830391e-14,1.91509803601611879713195810687552293e-14,1.91509803601611879713195810687552293e-14
PDE,Inf,Inf,1.71355912679183658694750524482215702e+00,1.70165583508127116583306178656707007e+00,2.08039659834526999746685407968835263e-02,2.06638770185418406274908709221739583e-02,9.52582187474919299442478438103089105e-01,Inf,6.96221467592795423224268141903576315e-07,6.96296542795599813941504548844178487e-07,1.53379688935954090754632166140336945e-05,3.33573884869893727519054598156033962e-14,3.33630981229506670134333989059439586e-14,3.33630981229506670134333989059439586e-14
PDE,Inf,Inf,1.71355912679183655008294472169006388e+00,1.70165583508127107632985547833955589e+00,1.84604898078604852705303131289070594e-02,1.83204063266095946495677903599245480e-02,9.52565596422633074403881071715921335e-01,Inf,2.39376730721086862330983153153121877e-07,2.39489487276333570781838574036139040e-07,1.74579220279100173204532281548704834e-05,1.59611468093239186535407814027558202e-14,1.59638325514126368162148928101726114e-14,1.59638325514126368162148928101726114e-14
PDE,Inf,Inf,1.71355912679183663718518301150636225e+00,1.70165583508127110845582929558125155e+00,1.61262469763778379814621614109556778e-02,1.59848472085311578609156369541627794e-02,9.52550995074558851890148659082458948e-01,Inf,1.37583920057008893793242982097843718e-06,1.37590145001719419311772037726018370e-06,1.32642652093622544642536884578095012e-05,1.96255777271712705966473839287722628e-14,1.96076119352408930809416324056119740e-14,1.96076119352408930809416324056119740e-14
PDE,Inf,Inf,1.71355912679183667921393832111182635e+00,1.70165583508127124679344863966625843e+00,1.37819322603321499923112147504472944e-02,1.36416583483002912305264702384253286e-02,9.52538360198958130554966898869215684e-01,Inf,1.46920570569393835622843758043343293e-06,1.46926722519014776554363026248115219e-06,1.89930763758544560361975343579267045e-05,1.95628743716724830827979733846575206e-14,1.95643954310940051164454574440637415e-14,1.95643954310940051164454574440637415e-14
PDE,Inf,Inf,1.71355912679183664308469699075677705e+00,1.70165583508127111462988715138650495e+00,1.14432378691979469823773708454168531e-02,1.13026736627273394549826631797244164e-02,9.52527668771334662217989295745076130e-01,Inf,5.24106550128705066551743903966791165e-07,5.24189740411811782585178466046846117e-07,1.26730489923651803982400957989323082e-05,1.77362091856011910448732387191617299e-14,1.77358194123352188296633325576185381e-14,1.77358194123352188296633325576185381e-14
PDE,Inf,Inf,1.71355912679183649490810459763795944e+00,1.70165583508127115049678235107904504e+00,9.11094866585983651397206468240919077e-03,8.96987168246731795356868157096064602e-03,9.52518897972914992181041768421687830e-01,Inf,1.41579776527460340930886025290002491e-06,1.41576205014550648152094762679606665e-06,1.32065516172741316545609889506367164e-05,4.39844211084903265595920051162518792e-14,4.39892417617019951221242254171698869e-14,4.39892417617019951221242254171698869e-14
PDE,Inf,Inf,1.71355912679183658748476428545710756e+00,1.70165583508127117779986949624767816e+00,6.78694501000146656927090587953517575e-03,6.64499031517813484559573958697850122e-03,9.52512025189138171112797222697394669e-01,Inf,1.30899999399371694980108665266587878e-06,1.30896474195439134811314272900504622e-06,2.68376339900007177840560112971149724e-06,4.03477845769367169954268501749789798e-14,4.03337917357659780292746920867441486e-14,4.03337917357659780292746920867441486e-14
PDE,Inf,Inf,1.71355912679183662347221049864905223e+00,1.70165583508127114999226440307177861e+00,4.47702355151376824958952657719598917e-03,4.33341225578588060360428467035523744e-03,9.52507028008151485834348071225658240e-01,Inf,9.08169388276001730074029865330098450e-07,9.08238507436309311351419861382315083e-07,9.32933399395188568623470426602291687e-07,3.27109200663657699101629274317979516e-14,3.27208844971094124334072687434900499e-14,3.27208844971094124334072687434900499e-14
PDE,Inf,Inf,1.71355912679183643372934798620231824e+00,1.70165583508127127036537479270082201e+00,2.21129832916103744881096477668332038e-03,2.06472460474566274784488912220288995e-03,9.52503884219312242026177751055183596e-01,Inf,5.97482898763122420143007374738089041e-07,5.97466037261962564166151770240310673e-07,6.51115080198863769626422764258000914e-06,4.18087866688463871763916198612105286e-14,4.18080487962767852251330233397118590e-14,4.18080487962767852251330233397118590e-14
PDE,Inf,Inf,1.71355912679183651987142057153206550e+00,1.70165583508127121171593017143807339e+00,7.32980831845445992903042852128760605e-04,7.39599960767738332398936337787646069e-04,9.52502571811699713625585339564158801e-01,Inf,2.36425288834010651715232369394063838e-07,2.36542000164579459724675535245898463e-07,2.34192681627774564606544560528193072e-05,4.18816385412792760772597592773607350e-14,4.18777463598294951276363367644055761e-14,4.18777463598294951276363367644055761e-14
PDE,Inf,Inf,1.71355912679183664092331131178894053e+00,1.70165583508127128411627428022397010e+00,2.63139364336625227967088355167702186e-03,2.75098059412909201659566788803943071e-03,9.52503068972629109733784787140919382e-01,Inf,3.99784773104242635751030969312751335e-07,3.99676715207709122836868047122994409e-07,3.40458319605681837495473371379033715e-06,4.12071062605845433817636143011979032e-14,4.12159713711846635145090467096591085e-14,4.12159713711846635145090467096591085e-14
PDE,Inf,Inf,1.71355912679183654509305933663886609e+00,1.70165583508127134028829893780414273e+00,4.89784107973736245831533288636327098e-03,5.02631583560861844011391095072729015e-03,9.52505354086178085130891036132816433e-01,Inf,1.74582288943283570494404987628137001e-07,1.74675179470450413024640166077098867e-07,9.06914812362922768336463553637808615e-06,2.40397166793409231388816703623547877e-14,2.40329037247882067490725223493797124e-14,2.39896066248491742386987427344723847e-14
PDE,Inf,Inf,1.71355912679183652493562315821725104e+00,1.70165583508127116933368352174205643e+00,7.18815882566757159750918429399975271e-03,7.31934684066359524978408482950304819e-03,9.52509405731716041636478596891719261e-01,Inf,9.38963443256352282861736434094068038e-07,9.38934033078047273295214331594718993e-07,1.16614212444079478633741098042357242e-05,1.86717934156770198057680919285279409e-14,1.86641432881811495716643135299492535e-14,1.86641432881811495716643135299492535e-14
PDE,Inf,Inf,1.71355912679183660784278932146845010e+00,1.70165583508127122335661083484771224e+00,9.49076396160581318015146891305472663e-03,9.61429996538637548189085471704860905e-03,9.52515202682442324464841225540879062e-01,Inf,7.89954591217049539962719368978690358e-07,8.06347095393969640571477189395278277e-07,5.01149648402892734943037474063969759e-06,1.94806493544654227745335359611941348e-14,1.95051288384029679633148173968377907e-14,1.95051288384029679633148173968377907e-14
PDE,Inf,Inf,1.71355912679183666179808633987735546e+00,1.70165583508127120769396241409624586e+00,1.17597387869176969771119001700098934e-02,1.19075038924770839127694256269783687e-02,9.52522723903932440886638687945576852e-01,Inf,8.90730361462165018279116432160208031e-07,8.90701557479091319234160001077910987e-07,1.33207742509699261302415149631400224e-05,2.25824902824840910957053196931070215e-14,2.25962389259830229940154263981398196e-14,2.25962389259830229940154263981398196e-14
PDE,Inf,Inf,1.71355912679183635470912100791052786e+00,1.70165583508127123932805367178667200e+00,1.40339843380207813824143227789709367e-02,1.41677374023571698572521699505115151e-02,9.52531948552690073228591539985509659e-01,Inf,1.84290944468141302449128304472934757e-07,1.84435863998694091801961335494242729e-07,9.19362862899965263369300912751716681e-06,3.70336776575667200824928967712984275e-14,3.70349758113543883535074363720204326e-14,3.70349758113543883535074363720204326e-14
PDE,Inf,Inf,1.71355912679183640614614326561034991e+00,1.70165583508127120622625893177081492e+00,1.63094795399903968090861392869418616e-02,1.64435381843353370743865226416675176e-02,9.52542855974706870690140910860970005e-01,Inf,1.02710743070051219938217695271707911e-06,1.02717418181043949487892390473147792e-06,2.23654527847821558657986889441755014e-05,4.63236058723247549702385144229720674e-14,4.63285566109926859522948447107036433e-14,4.63285566109926859522948447107036433e-14
PDE,Inf,Inf,1.71355912679183650573237077242462615e+00,1.70165583508127125904138684818657764e+00,1.85841633213660146052985117224333577e-02,1.87183922762264010152270175168027191e-02,9.52555425704029129764000699094336908e-01,Inf,1.27723634601374703026576891376447258e-06,1.27720141214076801509105513083004463e-06,2.26083946782462170730558956456672907e-05,2.90160307992069668793975377063605532e-14,2.90101704032657027704193733286844248e-14,2.90101704032657027704193733286844248e-14
PDE,Inf,Inf,1.71355912679183661698949491209275318e+00,1.70165583508127128679945291317581661e+00,2.08568834951031475298397384305557162e-02,2.09911880704829287709750221745146000e-02,9.52569637461332473318122436966285406e-01,Inf,6.88163538122428476730878790326517078e-07,6.88144441397253525965812442235433846e-07,2.08717667276980899928855863895525732e-05,1.77563850282950356804310351091783801e-14,1.77598300859907244378613997901371260e-14,1.77598300859907244378613997901371260e-14
PDE,Inf,Inf,1.71355912679183661354937670426971393e+00,1.70165583508127135878128325582133536e+00,2.31269492547506502609063663072782009e-02,2.32612823083762004324786887122548269e-02,9.52585471152504065166530587551253500e-01,Inf,1.15578784529755263032261457763429420e-07,1.15727512208897295060834375637295956e-07,6.12064513286260287199532314260488147e-06,2.77715667464992807761700359586843925e-14,2.77746778501330876268432921455174109e-14,2.77746778501330876268432921455174109e-14
PDE,Inf,Inf,1.71355912679183656448771136485066316e+00,1.70165583508127118538475956626411177e+00,2.53939240775936399603389966860683389e-02,2.55282487150934770270826000964888873e-02,9.52602906867230458470825294739320597e-01,Inf,6.53528218523514692070065378105180748e-07,6.53605131988688316413166619919675239e-07,1.80063838066023923390605673097876121e-05,3.29830303964450128506193592235478170e-14,3.29783135233213294144235812666614691e-14,3.29783135233213294144235812666614691e-14
PDE,Inf,Inf,1.71355912679183660478189047190457878e+00,1.70165583508127137300101022455152100e+00,2.89726874078655916077814188786488661e-02,2.77918108252685010048246101390307371e-02,9.52621924877594581767361276229106958e-01,Inf,1.45026823876205009777452796264952139e-06,1.45032987191149084013265030855097669e-06,3.53556110279735757782771708346462527e-06,1.92145430953080245292439935954874748e-14,1.92061437406585529974986864724728751e-14,1.92061437406585529974986864724728751e-14
PDE,Inf,Inf,1.71355912679183668761764288042639196e+00,1.70165583508127116296774543612138824e+00,2.97364140585958750924338606732428831e-02,3.00517810000433933847297562368545773e-02,9.52642505636679975422015983455136851e-01,Inf,6.67523445165216155108541138944159533e-07,6.67505709962980417381383019381640115e-07,6.73642421505165484882638804830360120e-06,2.08911298027448262677985658376038962e-14,2.08911830917984851498829787996585106e-14,2.08911830917984851498829787996585106e-14
PDE,Inf,Inf,1.71355912679183650160944741581252301e+00,1.70165583508127120954736232142733620e+00,3.06533456729523638634442136403814542e-02,3.23080290582901283655051815266314486e-02,9.52664629777180842213774503484643889e-01,Inf,6.22307982484653634523989850041897954e-07,6.22385569225809472253177415815571861e-07,3.71014995018071827623707366653658924e-06,3.29371903017909706917052316145232229e-14,3.29355404076953039730918265576186661e-14,3.29355404076953039730918265576186661e-14
PDE,Inf,Inf,1.71355912679183658816250098635891984e+00,1.70165583508127131762156961500967648e+00,3.17092749267103983206664127477664441e-02,3.18222301798382158731365652776054365e-02,9.52688278110021838155523286963129191e-01,Inf,9.28586015448915751095321759534110984e-07,9.28558003517756290817836789862398920e-07,7.59570840388089423545691295218930448e-06,3.46479379748088063540010202036921946e-14,3.46467201409298478647710554645726439e-14,3.46467201409298478647710554645726439e-14
PDE,Inf,Inf,1.71355912679183654613391404350091010e+00,1.70165583508127132471113581213999166e+00,3.28916851628108020246355240442401428e-02,3.30081661506591680329958484027899118e-02,9.52713431622983567784124188708898149e-01,Inf,1.02236347813183216651736736005119371e-06,1.02243038371709487072986483080210049e-06,2.27398362417183326224552249027563982e-05,4.63928022772709571166919790786898152e-14,4.63979394428544466198776274628358576e-14,4.63979394428544466198776274628358576e-14
PDE,Inf,Inf,1.71355912679183664726897699111443504e+00,1.70165583508127131139139666338873636e+00,3.41757466816717434774040662171835070e-02,3.43042743502658497188302765291850700e-02,9.52740071479335858790441353646447992e-01,Inf,4.02375106281660287963825020468862490e-07,4.02459593980119951498677389341848172e-07,5.87976962646635172259059889019523667e-06,3.47314054635458355107522224532648632e-14,3.47286984756840664351430132569588583e-14,3.47286984756840664351430132569588583e-14
PDE,Inf,Inf,1.71355912679183647632849025496884102e+00,1.70165583508127129665835125746936948e+00,3.55586183023133011480234788119241593e-02,3.56851222820729560923246361883593733e-02,9.52768179016479811353274304182806317e-01,Inf,2.97346755543437803973571049694967546e-07,2.97427949835332172373007244520254903e-07,7.43023111349148900460028105766805962e-06,3.98700113915627328427379875425880670e-14,3.98740761942454421577313207292271844e-14,3.98740761942454421577313207292271844e-14
PDE,Inf,Inf,1.71355912679183644694288376291357903e+00,1.70165583508127125682301013448260824e+00,3.70284665914172664481862488586437251e-02,3.71581406325263994634093983116164894e-02,9.52797735744595040484517186513181347e-01,Inf,5.14108290125172757312882663714216385e-07,5.13849860734033693792659606823749603e-07,1.01695817872700965105744453757425056e-05,2.37690857640166296537554971907216119e-14,2.37676952960431654468870134017357863e-14,2.37676952960431654468870134017357863e-14
PDE,Inf,Inf,1.71355912679183661614821547093344177e+00,1.70165583508127129352906428127376135e+00,3.85746034738907656528600383162572898e-02,3.87069210427846620126146168156114438e-02,9.52828723345296582665563303274683960e-01,Inf,1.47666094463926075482406400950203626e-06,1.47672238701925916840173992361519607e-06,6.21759095163966940284368628358292238e-06,2.42159385898832298182137362288115815e-14,2.42136245423658105403782691637174354e-14,2.42136245423658105403782691637174354e-14
PDE,Inf,Inf,1.71355912679183667153165797594293247e+00,1.70165583508127129602844141511103647e+00,4.01875324649872117577344349472573467e-02,4.03220367402049832381018160389583064e-02,9.52861123670298291156532920644943496e-01,Inf,1.83185329946440400577481816851643482e-07,1.83300201805625188964946347297363786e-07,9.24133753367102877005115881005186843e-06,3.16454342286322817339734408069819286e-14,3.16396108900026433663965382325520470e-14,3.16396108900026433663965382325520470e-14
PDE,Inf,Inf,1.71355912679183657028762720203098270e+00,1.70165583508127121209159058251589556e+00,4.18588654430935707269725713936782522e-02,4.19951692241645475259486776409515875e-02,9.52894918740083689057523208255192224e-01,Inf,6.20457165962882355370241495094559283e-07,6.20439478970785885855091942990218466e-07,1.82136803231661939818323490702423534e-05,3.67686411078656820947825668717931620e-14,3.67605812100952254034696354207513293e-14,3.67605812100952254034696354207513293e-14
PDE,Inf,Inf,1.71355912679183669289270161177002421e+00,1.70165583508127133538529444215959349e+00,4.35812462466942618898695219461185804e-02,4.37190168148787807901034944316522993e-02,9.52930090742585063037523989379710598e-01,Inf,4.43703308925258247810505176194693215e-07,4.43695156665847522201929856592312438e-07,1.29543424871242698197059877024459951e-05,3.07132519524288465306485914336181467e-14,3.07210043349679284605943485681310818e-14,3.07210043349679284605943485681310818e-14
PDE,Inf,Inf,1.71355912679183649704513376901178881e+00,1.70165583508127142579012291182793116e+00,4.53482500875500392985782691717069305e-02,4.54872167473966634378931837861573704e-02,9.52966622031868737717628822313838400e-01,Inf,5.93532340086616539556323672064320033e-07,5.93612049274191538638294006968098689e-07,3.65074874833329416469303840310027261e-06,1.79060655236429725113256379148628465e-14,1.79172668488527710468945449538944336e-14,1.79172668488527710468945449538944336e-14
PDE,Inf,Inf,1.71355912679183654292228431994632079e+00,1.70165583508127118940246156695402995e+00,4.71542792338501735371866400159876619e-02,4.72942116018933943255470751621478592e-02,9.53004495126829934382493351590315272e-01,Inf,5.66011130502345762937727507118128944e-07,5.65994567088953003496604552701468252e-07,8.19061388037176163780460668251373018e-07,3.97870606787430234184045345088400458e-14,3.97764133558169093873090092528411638e-14,3.97764133558169093873090092528411638e-14
PDE,Inf,Inf,1.71355912679183643118175479115076948e+00,1.70165583508127122336722472557639627e+00,4.89944664029743663104054144503742785e-02,4.91351669661777385619673000870645579e-02,9.53043692709893580199710933057695201e-01,Inf,7.44690073918679539825674165257583226e-07,7.44666625664103394225429643211695449e-07,7.12650752599213738570863161568403027e-06,2.98665525927204933989618131116714824e-14,2.98750994283386206499758368678278535e-14,2.98750994283386206499758368678278535e-14
PDE,Inf,Inf,1.71355912679183665294388066950945502e+00,1.70165583508127127700112639465017394e+00,5.08645614500365280341628191400111445e-02,5.10058750667371049226791542810966361e-02,9.53084197625722599067746273916254361e-01,Inf,3.29151433733483558551943304053105386e-07,3.28688431442787810020571933118898774e-07,2.21251788307042729165696366512409600e-05,5.07246250519242577037311644462801289e-14,5.07249293729203671551565136535258735e-14,5.07249293729203671551565136535258735e-14
PDE,Inf,Inf,1.71355912679183664867053706388260263e+00,1.70165583508127125011599116967527307e+00,5.27649672061197844302975490208497658e-02,5.29026712994512934792571368646551718e-02,9.53125992879935023524136345738127974e-01,Inf,9.33241893270145177252572580255331434e-07,9.33212240635453979930539828497246292e-07,6.24563006384571292100533012443975191e-06,4.27142684070110153310980306252005943e-14,4.27029233074056719040689991508735920e-14,4.27029233074056719040689991508735920e-14
PDE,Inf,Inf,1.71355912679183652358105692474834379e+00,1.70165583508127128184887482150807725e+00,5.46794050062662445986103561793457319e-02,5.48223603775458724522064936824573404e-02,9.53169061637828075522444218493219302e-01,Inf,8.81154897672524703298243240080123555e-07,8.81126776958129974278741881438608428e-07,2.48229882428248797622781991398154303e-05,2.01721125936535096525986942074003525e-14,2.01631961958238669338363802157378838e-14,2.01631961958238669338363802157378838e-14
PDE,Inf,Inf,1.71355912679183654239486472761750590e+00,1.70165583508127135543829472969082181e+00,5.66144650418271722936048604316861541e-02,5.67568800750782282970850385219717387e-02,9.53213387223108768998612468436499109e-01,Inf,4.55531538294406300198409528940500690e-07,4.55618939209766649059817241934777558e-07,1.54174517726290181210273164396291432e-05,1.59288293748003806411297305082569886e-14,1.59252940269922893706723087586475333e-14,1.59252940269922893706723087586475333e-14
PDE,Inf,Inf,1.71355912679183667310463092039637431e+00,1.70165583508127130109346308029718644e+00,5.85676513474951438122877782520657147e-02,5.87102610967686780508611125017030354e-02,9.53258953116634379118691129184934511e-01,Inf,2.58349441321630805740798528474961823e-07,2.58397250269451906902562603387415081e-07,1.29735124005609983866578191817765612e-05,4.44627041836526567458411059004353706e-14,4.44639819096497770793906328385155279e-14,4.44639819096497770793906328385155279e-14
PDE,Inf,Inf,1.71355912679183655433543494579168683e+00,1.70165583508127130070897579974200317e+00,6.05367749859396201557037073567313836e-02,6.06795102833406214533551128115735951e-02,9.53305742955158430198905367307619362e-01,Inf,7.07104773320411863490210565006286103e-07,7.07177967810457867633785597378764703e-07,1.84337641946270876393948652989157830e-05,3.94441543503698531896085389358806312e-14,3.94407278692943412847675734668772057e-14,3.94407278692943412847675734668772057e-14
PDE,Inf,Inf,1.71355912679183649436513512961188073e+00,1.70165583508127128444510477799457606e+00,6.25199120858743870298535375313273575e-02,6.26627146555923508263896554547613659e-02,9.53353740530083667493389704589069729e-01,Inf,2.93091273950081088291375141008384341e-07,2.93106050052760733973484403302770600e-07,1.93794072348717758186690787915537241e-05,3.00404506792383171709352041866643964e-14,3.00333123740902231662837089962644014e-14,3.00333123740902231662837089962644014e-14
PDE,Inf,Inf,1.71355912679183657046813826307135835e+00,1.70165583508127138287491680994811466e+00,6.45153700744808148167445032020265686e-02,6.46581885835878454899193577878641750e-02,9.53402929786226582820781244312107451e-01,Inf,2.58366119912742569037999919663525457e-07,2.58479954331552000519092036268187888e-07,4.72748726309657459452286367802662122e-06,3.98705063551338170855132584469399706e-14,3.98679091926878524685561113515075100e-14,3.98679091926878524685561113515075100e-14
PDE,Inf,Inf,1.71355912679183660215710042923662357e+00,1.70165583508127131578480586340640114e+00,6.65216462438951752188544272996540630e-02,6.66644432947930522199248839168808501e-02,9.53453294820584946906249790489498569e-01,Inf,9.41621709860618404738606259392525291e-07,9.41593665738978565370905050148191492e-07,1.85310910414865142699427169502408329e-05,3.34293699623767154052222293766435064e-14,3.34409004014427179594488547322123777e-14,3.34409004014427179594488547322123777e-14
PDE,Inf,Inf,1.71355912679183643373515337463476563e+00,1.70165583508127124011293417613733431e+00,6.85374203384752010968413924421283375e-02,6.86801607779122826619547812589913425e-02,9.53504819881114679638652690517070650e-01,Inf,4.63464530626135706973468132087974219e-07,4.63454892128896111944781943898669704e-07,2.00224086208614758493580371762730919e-05,4.10981122432660837244437294478506141e-14,4.10933022467716516467222792175059929e-14,4.10933022467716516467222792175059929e-14
PDE,Inf,Inf,1.71355912679183663735652009802662284e+00,1.70165583508127135706498322778553611e+00,7.05615172918002489969292802646764875e-02,7.07041686404998274767542955408510232e-02,9.53557489365514692479690172511635330e-01,Inf,1.65606213064824165315158300412583032e-06,1.57194508510709679620628353106727033e-06,1.49273576849154325712062998808626413e-05,1.95651731939637986106222363860603402e-14,1.95759040121572971793987423323900211e-14,1.95759040121572971793987423323900211e-14
PDE,Inf,Inf,1.71355912679183643308994542922050057e+00,1.70165583508127134942220941901227560e+00,7.25928921616747026029605352051355919e-02,7.27354307887741888126706963708811863e-02,9.53611287820019847626369776669537401e-01,Inf,9.72018114737459574732319708713583551e-07,9.71987729615288932719596642360409470e-07,1.71494055553383536181365089766184474e-05,2.19572738208767630494574354378062926e-14,2.19547689580942741563988652034387093e-14,2.19547689580942741563988652034387093e-14
PDE,Inf,Inf,1.71355912679183646099902392098036380e+00,1.70165583508127127992479355986307133e+00,7.46306135687019943421541007383188664e-02,7.47730184682236512919185981856132297e-02,9.53666199938198487017049500623212187e-01,Inf,1.42030510200924813291644818658261964e-06,1.42036694444375860329649250718961954e-06,2.42685936649780197101786005708466077e-05,3.94947158703306578862680295324313487e-14,3.94999721977323653211775125890836829e-14,3.94999721977323653211775125890836829e-14
PDE,Inf,Inf,1.71355912679183653768065970640560895e+00,1.70165583508127131485837811922666325e+00,7.76321277767956756885569467500210796e-02,7.68161029481413316287669376508700779e-02,9.53722210559761107098256386869401974e-01,Inf,8.72897060274351710555524858927487857e-07,8.72870802334650655896739229674588043e-07,5.73548517182795757414762452797007675e-06,4.07807832450963120499320162385072815e-14,4.07782379173984245823851141875353910e-14,4.07782379173984245823851141875353910e-14
PDE,Inf,Inf,1.71355912679183657934906931061523892e+00,1.70165583508127131447883527344461821e+00,7.91158754555262208315193792715276753e-02,7.88639420974672751397791422098321145e-02,9.53779304669374229605919027003613659e-01,Inf,1.22812589757626809163463870612386647e-06,1.22809194522598357089472915124839642e-06,2.11608057545531887624642666265405144e-05,3.13089992146102008715602674729410632e-14,3.13057201074484985298640701843940993e-14,3.13057201074484985298640701843940993e-14
PDE,Inf,Inf,1.71355912679183662811337108049141578e+00,1.70165583508127134763897528040432602e+00,8.06323837511908236253399378525136436e-02,8.09158699113150831851299561785444398e-02,9.53837467395483302127006831919990867e-01,Inf,4.52546024594474232284496800196215253e-07,4.52624958504562794196921191340211150e-07,5.05629896508748663351914163672583513e-06,1.68924797787407678194885309797455485e-14,1.69085993238619417835100088651638274e-14,1.69085993238619417835100088651638274e-14
PDE,Inf,Inf,1.71355912679183658115339071110146437e+00,1.70165583508127132937499630539150936e+00,8.21750693976556302029184276853310063e-02,8.23043227654561001884003860253747942e-02,9.53896684009140450495793693149683908e-01,Inf,6.82525494767690361970997213383392304e-07,6.82600322519982419191979985799779132e-07,7.22971197459623514416808877945154791e-06,5.13724933478335985908972223970086652e-14,5.13781519076556801772864783762571909e-14,5.13781519076556801772864783762571909e-14
PDE,Inf,Inf,1.71355912679183678425346641795188790e+00,1.70893524046944973122063101616088015e+00,8.37459656154647594363787211139379243e-02,8.38761892528845108037208293738224912e-02,9.53956939922843343800901526106550048e-01,Inf,3.23651008179095130396836570970778195e-07,3.23402172717826397904079703470189263e-07,9.79976065880804903721850640107428158e-06,3.16472709055355841030668373318915966e-14,3.16506084497668094679649362936541690e-14,3.16506084497668094679649362936541690e-14
PDE,Inf,Inf,1.71355912679183655916611839230793993e+00,1.70893524046944980628418693160216450e+00,8.53432216756868656166157599520043560e-02,8.54743233558444698145609290700432434e-02,9.54018220689379306910805849833283171e-01,Inf,1.03422595762877609618237073760750662e-06,1.03429091435253085070791019225543308e-06,4.30371246435623486205264485333087288e-06,1.75403947976986761577816504862976213e-14,1.75659578062612750497855935636058505e-14,1.75659578062612750497855935636058505e-14
PDE,Inf,Inf,1.71355912679183664415904676576681290e+00,1.70893524046944966203357520679723571e+00,8.69650993822993076316863885330086659e-02,8.70969979381173830334444726126027806e-02,9.54080512000676499260776490889781388e-01,Inf,1.10806156484031008762155917670670470e-06,1.10812701335874730360727086479017675e-06,9.15854832924161095479760833602523937e-06,3.63095175570498053203198493046658957e-14,3.63099040608295734590080584896386503e-14,3.63099040608295734590080584896386503e-14
PDE,Inf,Inf,1.71355912679183655741764027354132442e+00,1.70893524046944980234244015743939668e+00,8.86099679290115337147655927426407586e-02,8.87425871045419385471428795644482980e-02,9.54143799686664255159089538845471171e-01,Inf,3.26439623831339836510409207442871125e-07,3.26283444487823200113429090336804909e-07,2.33347897607590865920629707999617220e-05,3.88237660311493351008131694293819300e-14,3.88245745402258380461632870100015284e-14,3.88245745402258380461632870100015284e-14
PDE,Inf,Inf,1.71355912679183652683367706930345291e+00,1.70893524046944973115989770702648336e+00,9.02762985520530102390458733795802465e-02,9.04095680124581717236960950928753866e-02,9.54208069714139250586208318208917450e-01,Inf,1.49889576303830812301770406460517705e-06,1.49887850596096972136294097657162233e-06,5.74210775350563893005224666859720638e-06,5.37842242871164303858594350699093706e-14,5.37855946421856008474600994159536243e-14,5.37855946421856008474600994159536243e-14
PDE,Inf,Inf,1.71355912679183653976476854712503378e+00,1.70893524046944971640952812528507789e+00,9.19626615239621350985047074432165939e-02,9.20965140050479064948533060362897323e-02,9.54273308185640196800294134636635020e-01,Inf,1.45984897108592095069762989267865455e-06,1.45981237712346031980216021845464858e-06,1.19976353776059237902795503744417039e-05,4.11882683049095744053696179453955507e-14,4.11933625701483109132305334424357888e-14,4.11933625701483109132305334424357888e-14
PDE,Inf,Inf,1.71355912679183653599440807155247166e+00,1.70893524046944977012393915226577810e+00,9.36677096749604909336781664472993262e-02,9.38020892060624780368803344621691381e-02,9.54339501338329377658685255957919662e-01,Inf,1.32633937739135582357833214400804295e-06,1.32632276486360812353398976161246594e-06,2.15422894422711344508348898748093827e-05,1.66870414417727962951390901886480389e-14,1.66898646856713547177973279439898077e-14,1.66898646856713547177973279439898077e-14
PDE,Inf,Inf,1.71355912679183651335945323829646529e+00,1.70893524046944971634152235257272007e+00,9.53901917398940545801687521049595205e-02,9.55250431987563283564862799379900362e-02,9.54406635542881326287640496323210444e-01,Inf,2.27909891934785227031657183740856284e-07,2.27965247446694466852278867755910857e-07,2.34975690023144235927150540476179000e-05,2.83486550771127921657867230567442623e-14,2.83605283620653568058426079041191682e-14,2.83605283620653568058426079041191682e-14
PDE,Inf,Inf,1.71355912679183660455596963617039332e+00,1.70893524046944968357362872939030742e+00,9.71289332190845925894855324020133492e-02,9.72642058424468706855727099786091855e-02,9.54474697302379639224315481113758563e-01,Inf,9.99230031317950761550179184465938230e-07,9.99296005526072557771023497285829354e-07,1.79239490821292555828473497740596249e-05,5.26791969456110263466375673714481923e-14,5.26832220099998394879702529372051606e-14,5.26832220099998394879702529372051606e-14
PDE,Inf,Inf,1.71355912679183650642462365513965023e+00,1.70893524046944971264565805369645893e+00,9.88828352215605589637977465185637107e-02,9.90184822678969915460809597196178497e-02,9.54543673251220545521638921057555044e-01,Inf,1.29848410718531210101057373066596114e-06,1.29854678845050826383745266964924499e-06,5.67557163366899507209751860483110681e-06,4.92858535194676011945464440621185763e-14,4.92790483453097200203258205427846351e-14,4.92790483453097200203258205427846351e-14
PDE,Inf,Inf,1.71355912679183665029245858150084212e+00,1.70893524046944967934936978812516826e+00,1.00650869644296379804264400432786149e-01,1.00786844718589766103858498640810112e-01,9.54613550155003188123376695218207894e-01,Inf,8.74726036278101452315826957143359328e-07,8.74795861369169970123212274633916435e-07,1.64874958867949248678588362882555125e-05,4.72104107085439593005600490373631952e-14,4.72112003292223462450102487340182995e-14,4.72112003292223462450102487340182995e-14
PDE,Inf,Inf,1.71355912679183648611461228581378843e+00,1.70893524046944976080331413860862633e+00,1.02432074575652229184426108018670283e-01,1.02568340490953574432648699746082727e-01,9.54684381904746360922019956832813273e-01,Inf,3.65327539614657633069393723523083017e-07,3.65347731116758861588613064408208430e-07,9.89620963582248926794887904432513805e-06,1.59008765292369445114163803646999031e-14,1.58970129546406890095190703953902208e-14,1.59124035439027333136138227983026553e-14
PDE,Inf,Inf,1.71355912679183671092545104960659260e+00,1.70893524046944978354146670928996309e+00,1.16659454017069787950670247862355359e-01,1.04362070280209935437505859113203255e-01,9.54756018046212673081781446394668046e-01,Inf,1.40621095278593178969447945618742524e-06,1.40627288409813502880817864398516816e-06,2.55219782955342551520564164494755961e-05,3.07069231098644374439545327195153765e-14,3.06761176813484269882056906906818164e-14,3.06761176813484269882056906906818164e-14
PDE,Inf,Inf,1.71355912679183656927462014756044749e+00,1.70893524046944980303653276861936942e+00,1.15128569064668753909429137575555505e-01,1.06167194602296557836817093205151280e-01,9.54828516308041390768216278023397013e-01,Inf,9.55861371684552441605767688474109822e-07,9.55832753211574918690364761290386819e-07,1.47518341277634627934574785702087493e-05,3.60973778856623581175577476731473458e-14,3.60985157252479881948953301483309211e-14,3.60985157252479881948953301483309211e-14
PDE,Inf,Inf,1.71355912679183658253607969887395658e+00,1.70893524046944979785730110084661939e+00,1.13610107730848584209205243912690099e-01,1.13457365769275998374822798254391208e-01,9.54901863962425986867790734080191890e-01,Inf,4.42350906427253701805752612111076306e-07,4.42343209706082153955795851804355343e-07,1.11222997342839170671521782995778590e-05,1.53754486977106391564547520401504531e-14,1.53954201028712367124180851599866530e-14,1.53954201028712367124180851599866530e-14
PDE,Inf,Inf,1.71355912679183650829861932542505908e+00,1.70893524046944979388015504804765067e+00,1.12104410222529177951725578309902495e-01,1.11952116747107838660790025844170326e-01,9.54976048406509826036081081908214721e-01,Inf,4.47849889902574111282554236114152281e-07,4.47842279517467202838804173022755483e-07,1.39651259574116174367865504218671904e-05,2.14606318174994234841129804830798265e-14,2.14533908592195999548553744890609170e-14,2.14533908592195999548553744890609170e-14
PDE,Inf,Inf,1.71355912679183653381510459660769602e+00,1.70893524046944980657414785237528970e+00,1.10611828574600040527823760799173762e-01,1.10460005833410647873826993009870549e-01,9.55051057161337288543828408493411620e-01,Inf,8.93555188087540959017365047802682677e-07,8.93527233776532930460578637359181175e-07,2.46137680660353140412761423461024178e-05,3.53497868992479685811890184599310403e-14,3.53752077308486547051134142665339208e-14,3.53752077308486547051134142665339208e-14
PDE,Inf,Inf,1.71355912679183658985051533030503581e+00,1.70893524046944972270535044818102551e+00,1.09132730541604764599959191665684809e-01,1.08981402072961970979370812312209316e-01,9.55126877870816702598043217748433656e-01,Inf,1.66902060092579830842010950693536041e-06,1.66908056364210384041601976180668809e-06,1.22569995436529594706293760386245392e-05,4.77026616913267939298126147219261569e-14,4.76968186667098925236071889135380035e-14,4.76968186667098925236071889135380035e-14
PDE,Inf,Inf,1.71355912679183669533647941133941395e+00,1.70893524046944971001065605650186688e+00,1.07667500224522731855054145458810671e-01,1.07516688022697492888443948239371724e-01,9.55203498300685325299407366630465545e-01,Inf,4.61152757298183341952724582747284352e-07,4.61240177828156452627226183904629901e-07,1.32593412187941522520916829792017009e-05,3.66762515164002093192943718154228524e-14,3.66716462171886378948239870450860733e-14,3.66716462171886378948239870450860733e-14
PDE,Inf,Inf,1.71355912679183660245860831118884597e+00,1.70893524046944972889572848992747428e+00,1.06216538705353829270774607859016047e-01,1.06066271002180071012831186218207882e-01,9.55280906337486050522442365780182497e-01,Inf,1.07788017818396028172326636582307241e-06,1.07784798406820432648901928117315194e-06,1.02558492652830198862557111028114393e-05,5.41552362932898487995435733295938558e-14,5.41617768126485588501715163578862486e-14,5.41617768126485588501715163578862486e-14
PDE,Inf,Inf,1.71355912679183650315674787478244579e+00,1.70893524046944972639567045750867399e+00,1.04780264687722112751246537035287637e-01,1.04630569329889720031290917429662016e-01,9.55359089987548263297668318434317623e-01,Inf,5.47451882915423544786166803499635464e-07,5.47533750898545766743099600207976075e-07,2.46893396227954709249749353906772092e-05,4.68223868302257868017251280176256656e-14,4.68239304613021438500562931463583042e-14,4.68239304613021438500562931463583042e-14
PDE,Inf,Inf,1.71355912679183646210892143571535936e+00,1.70893524046944968178394536077582500e+00,1.03359118285269758597912466676300371e-01,1.03210021556702666575498250580246055e-01,9.55438037375977083752452292048461374e-01,Inf,1.48564120047209799203315544833879446e-06,1.48560423241723030378832916738292740e-06,2.23251717845254359244755625273030672e-05,5.09100996648436386655333552671825943e-14,5.09164241050028376614760068457495719e-14,5.09164241050028376614760068457495719e-14
PDE,Inf,Inf,1.71355912679183644416690393440598597e+00,1.70893524046944968111492059559713863e+00,1.01953547889410368992571905763072450e-01,1.01805085214908831401825669231375389e-01,9.55517736745648871865460189471296063e-01,Inf,3.78001315113618538527779907112712763e-07,3.78016276145949447594141919854315820e-07,2.11990710555323560450649552697392838e-05,3.03413806347865382569992397336174865e-14,3.03272873966933741912703823776210769e-14,3.03272873966933741912703823776210769e-14
PDE,Inf,Inf,1.71355912679183652868034046027281366e+00,1.70893524046944968621567110386571318e+00,1.00564033239205330914723211488355062e-01,1.00416237450799896690655580810920287e-01,9.55598176456216058889955487666181241e-01,Inf,8.32644705253590730849176357615541662e-07,8.32715553576960852160570461373212018e-07,2.68623786874364547133044401692109516e-05,2.30195134153989498596004687678177118e-14,2.30070710225485233975212782848709519e-14,2.30070710225485233975212782848709519e-14
PDE,Inf,Inf,1.71355912679183644452089435330401504e+00,1.70893524046944963046544710202262656e+00,9.91910698826918335433841290616468871e-02,9.90439756431328394265095563592787808e-02,9.55679344983114610009333828225080917e-01,Inf,1.62127815746616155555590935947314322e-06,1.62124069270620842764650945906496652e-06,1.62334845431061392031613273839115396e-05,3.19239839354000667167403291965220540e-14,3.19306944882444106520846588666807525e-14,3.19306944882444106520846588666807525e-14
PDE,Inf,Inf,1.71355912679183644884756685398502502e+00,1.70893524046944979698901321641433090e+00,9.78351741128847772654489986230332869e-02,9.76888180003570987741127170060756199e-02,9.55761230916583154067861484932950014e-01,Inf,6.77188009778735019894967664398387801e-07,6.77094318495841628181227339037493951e-07,4.81499929818455661455363652459538831e-06,5.60036166447485827694266164966755771e-14,5.60101147448515580899703770980610931e-14,5.60101147448515580899703770980610931e-14
PDE,Inf,Inf,1.71355912679183651323423104019720983e+00,1.70893524046944974812501241207142726e+00,9.64968835343388458545300748751489318e-02,9.63513014993198250777515004402830482e-02,9.55843822960686969555453708115290069e-01,Inf,3.16058891123061223131190122595106537e-07,3.16164843047409432815162378634866391e-07,2.50248242756019101088239184290055319e-05,2.83149409736297047853394449239664641e-14,2.83125826022660269294726539620265960e-14,2.83125826022660269294726539620265960e-14
PDE,Inf,Inf,1.71355912679183662241636498689379857e+00,1.70893524046944975676251593700258451e+00,9.51784368314241041249966617779716342e-02,9.50319917966781965795520818332560369e-02,9.55927109932348004969565016332953481e-01,Inf,1.36148853591732492847450002595991275e-06,1.36154995256233986672067595273904444e-06,9.30595842907079211039974453477473104e-06,2.06469670597309606378201716427417573e-14,2.06519243930282665388405030217747077e-14,2.06519243930282665388405030217747077e-14
PDE,Inf,Inf,1.71355912679183650616883737921178524e+00,1.70893524046944975615606512784655217e+00,9.51772493879193234762477258690810797e-02,9.37314713504485622070564453260600243e-02,9.56011080760383653181572426406117994e-01,Inf,1.06041379416477923080836582552951779e-06,1.06038203917994172459853994549089575e-06,7.17351681711379293022768658577446201e-06,1.96135826146603649681349351977642510e-14,1.96169236891298907680322950570883891e-14,1.96169236891298907680322950570883891e-14
PDE,Inf,Inf,1.71355912679183662212045760695557614e+00,1.70893524046944964466882878610405221e+00,9.34505160820353844857331060289347687e-02,9.24465341316792963493159707311171009e-02,9.56095724484551297310762789059862385e-01,Inf,1.77718667441831852054362750291992289e-07,1.76683803930114211263153053964708084e-07,1.41902260022950491817267975620874984e-05,5.06374081348392454182855978550802406e-14,5.06394859921801749783146694342081924e-14,5.06394859921801749783146694342081924e-14
PDE,Inf,Inf,1.71355912679183658018477074783680211e+00,1.70893524046944964576685280238659108e+00,9.17318017073788796009643181662337721e-02,9.11826546790864027744887866782873248e-02,9.56181030254600529458212638684565534e-01,Inf,1.57726264934364364400467257706258295e-06,1.57732320444569924739844377530788487e-06,1.58602219764469878961039796952198525e-05,1.54880707635415301128706081119905444e-14,1.54746619831317804650395752068894566e-14,1.54746619831317804650395752068894566e-14
PDE,Inf,Inf,1.71355912679183663119065229806570340e+00,1.70893524046944966338735103426688850e+00,9.00213611563363089754486182791377284e-02,8.99394291222843759747053970271089106e-02,9.56266987329331139402552601861798005e-01,Inf,3.24911084192838990505713221419405040e-07,3.24680754306822649219751074546777497e-07,1.02269366625314064933088131188882165e-05,1.76984722299390779281566156631488822e-14,1.76965293184824065804169454411530188e-14,1.76965293184824065804169454411530188e-14
PDE,Inf,Inf,1.71355912679183650734558964525827683e+00,1.70893524046944966803481455236521005e+00,8.83194813557529410027780670346045216e-02,8.87175347290031519544560283579131502e-02,9.56353585075659489322894828093804876e-01,Inf,1.59302408416986649376747998853881395e-06,1.59308443082579211660811873901977805e-06,2.30488650996520525412308694432668413e-06,2.90015329821589738117080135696717940e-14,2.90067216058373500586867030632757818e-14,2.90616256858879614501245920768989750e-14
PDE,Inf,Inf,1.71355912679183652887379109993497187e+00,1.70893524046944972249140718005535429e+00,8.66264654362990527038744705908290416e-02,8.64720904270690504555626074058529006e-02,9.56440812967688402674045939458840753e-01,Inf,2.94114797597364208228563059902952774e-07,2.94220702356258013105282327361539035e-07,2.09351224385003529126467905966039843e-05,2.38766866656618918034427124773660149e-14,2.39095735636497845501540689081415596e-14,2.39095735636497845501540689081415596e-14
PDE,Inf,Inf,1.71355912679183652209029500928326902e+00,1.70893524046944977955292228570617399e+00,8.49426391967735897355198008705894208e-02,8.47884235817449673785647762389905121e-02,9.56528660585789595686536212580154408e-01,Inf,7.21604220050379218109275249420596355e-07,7.21581168427142787777484781879445568e-07,9.96545252420961468887245860058187079e-06,1.76110130602130315200580140039851825e-14,1.76118539775339640194783175527492144e-14,1.76118539775339640194783175527492144e-14
PDE,Inf,Inf,1.71355912679183652352556658667227953e+00,1.70893524046944984332826788758005902e+00,8.32683530465050098515014773039489347e-02,8.31143074360931868263568901186550248e-02,9.56617117615685789016511910835433658e-01,Inf,1.30990477546645185899764580794333458e-06,1.30986952318278710035889036781145694e-06,2.28591351099683298454764350618779255e-05,1.84460433985933471753488546910577533e-14,1.84653743432551202903180803777246816e-14,1.84653743432551202903180803777246816e-14
PDE,Inf,Inf,1.71355912679183649955499623553321419e+00,1.70893524046944984156967921429650690e+00,8.16039841326649415162215099710588914e-02,8.14501257425653178826460545717620073e-02,9.56706173847545871398008092797320603e-01,Inf,1.50426968694787840357189687910252819e-06,1.50423359574965061069880701123473614e-06,6.75516131988886165566670113842828411e-06,3.41565737168159917937308310473287765e-14,3.41470653467037664536898576745947037e-14,3.41470653467037664536898576745947037e-14
PDE,Inf,Inf,1.71355912679183654498997200981053319e+00,1.70893524046944982571837929182632909e+00,7.99499386724727221217941663334550670e-02,7.97962845694206635621583080352247246e-02,9.56795819175081925991204560796592326e-01,Inf,1.20323012814203304879436792776309726e-06,1.20312050564924733202358719829977753e-06,5.93166608277412647313130801953056676e-06,3.22130110877790049397542245270337690e-14,3.22088529021978495529581015928662588e-14,3.22088529021978495529581015928662588e-14
PDE,Inf,Inf,1.71355912679183665136510076139541766e+00,1.70893524046944982812782708713845524e+00,7.83066545073120066699573757254858623e-02,7.81532236636441076976719574402510090e-02,9.56886043594655743666401663044038872e-01,Inf,3.71283120752457650513604738018494132e-07,3.71283213172093642455235360174941780e-07,1.03231096190718965697150888392546967e-05,1.81655903377468216297090628822473273e-14,1.81795418260521590870666556875480196e-14,1.81795418260521590870666556875480196e-14
PDE,Inf,Inf,1.71355912679183659739686338774301880e+00,1.70893524046944982877112695225200312e+00,7.66746082997949826754440228624275983e-02,7.65214174076996908961496200421207531e-02,9.56976837204391091371693807581866088e-01,Inf,1.00652554934311219055817016875517657e-06,1.00659263317606244973497312321676105e-06,8.88698148596894197115583290468458130e-06,5.45667489906415948901233317012482262e-14,5.45813988973570500258259279480785227e-14,5.45813988973570500258259279480785227e-14
PDE,Inf,Inf,1.71355912679183643716763325438463680e+00,1.70893524046944983034490363895122800e+00,7.50542994398597450372790982368193587e-02,7.49013779103294576250547172469124304e-02,9.57068190203291817194256779694970414e-01,Inf,5.89302065910962719143644766330041083e-07,5.89283600752904844410682195897299278e-07,2.49479665820296383473252713680565579e-06,3.11689926614831953079051716281306721e-14,3.11692286848860846491292373878514327e-14,3.11692286848860846491292373878514327e-14
PDE,Inf,Inf,1.71355912679183662241338481145262118e+00,1.70893524046944982489334547602944344e+00,7.34462844839460919680925129123376814e-02,7.32936583914053753183777438886245805e-02,9.57160092890368299904907922091212024e-01,Inf,1.56810272196607098314220578327575430e-06,1.56806543340494742080292834524392241e-06,1.63338150685991434717047392175181690e-05,4.74961330456238541867447442359446954e-14,4.75147543263933838235994479333517053e-14,4.75147543263933838235994479333517053e-14
PDE,Inf,Inf,1.71355912679183662432198075024314385e+00,1.70893524046944980372380645733174504e+00,7.18577707343646603100919234184664029e-02,7.16988568862700875826884389706270006e-02,9.57252535663768109294019531687195910e-01,Inf,1.74399394387513783799933408405283687e-06,1.74405353627436516897881598978700649e-06,2.00033191187517327862308956356739114e-05,1.63578756877229035744627207365363538e-14,1.63565884761674237052328107489441360e-14,1.63565884761674237052328107489441360e-14
PDE,Inf,Inf,1.71355912679183659737226704438400333e+00,1.70893524046944980393981043066896156e+00,7.02725776405293961897554805206766091e-02,7.01176202958758851920342920978786064e-02,9.57345509019914751483288550179249925e-01,Inf,1.41620466227394346196108202296616870e-06,1.41616881036366462740726453701994180e-06,9.37953991565754389821100466761621931e-06,3.71796320634494028966428798686772806e-14,3.71719584696002680771099047954995052e-14,3.71719584696002680771099047954995052e-14
PDE,Inf,Inf,1.71355912679183666355056951757915908e+00,1.70893524046944980242042274801527257e+00,6.87015146888687145271807112517668481e-02,6.85506488094311548533026602002110582e-02,9.57439003552653236345082199034705943e-01,Inf,3.17001945048913601756626650763716524e-07,3.17027197107765600672939165936019242e-07,1.44699086431457128636909073325688357e-05,3.00446079803994860848813729662356162e-14,3.00512042812639335014907388098838570e-14,2.93077226219781383810006865813354983e-14
PDE,Inf,Inf,1.71355912679183662644434856005166367e+00,1.70893524046944980243296101767164555e+00,6.71453307089183868227508766555697963e-02,6.69941818630133057975129619302175771e-02,9.57533009952399054860307375644448772e-01,Inf,1.80813080379492344674935524434916103e-06,1.80818964855106886306153159843386276e-06,2.73233354585766324415422106891889561e-05,1.55466070322566866684464079264338399e-14,1.55340660766032495857348890265978637e-14,1.55340660766032495857348890265978637e-14
PDE,Inf,Inf,1.71355912679183670188204564417963869e+00,1.70893524046944980227932712005934413e+00,6.56048372459968672002469825881168922e-02,6.54541541485854875200668014195485428e-02,9.57627519005298391027480037053154339e-01,Inf,1.05998087700109161679050997109849659e-06,1.06004605660350062220522679672452074e-06,1.70099259007124246583762519334043169e-05,4.76746280865909685213320068553339433e-14,4.76831952455980402597518159786109877e-14,4.76831952455980402597518159786109877e-14
PDE,Inf,Inf,1.71355912679183661291527932477264258e+00,1.70893524046944978739461617221954473e+00,6.40809142264657257798405304157538899e-02,6.39307455104966273658233892512095261e-02,9.57722521592389669879534613708692753e-01,Inf,1.17622334970877731353505641721639421e-06,1.17628720294607055601384129059927061e-06,1.33076547864698135950404269481147245e-05,1.98106303317586937327361321051882954e-14,1.98112208625286588427800510538250186e-14,1.98112208625286588427800510538250186e-14
PDE,Inf,Inf,1.71355912679183658441724908216452857e+00,1.70893524046944978763801908705765709e+00,6.25745160915497331606291811972789610e-02,6.24249158797816344921379794591239569e-02,9.57818008688775486444807556011813840e-01,Inf,1.45308375540333021619356620418888688e-06,1.45304811706583511565259118636695416e-06,1.64241401925999974082890591205471273e-05,3.18425762163277077495135550920993611e-14,3.18423919588898579563485628573864866e-14,3.18423919588898579563485628573864866e-14
PDE,Inf,Inf,1.71355912679183652480375151342429737e+00,1.70893524046944976695553064007940368e+00,6.10866784115584746155236689776031694e-02,6.09377069330863161326959084528883095e-02,9.57913971362797673269385684785669591e-01,Inf,6.62545138731526268711088992697430710e-07,6.62615678846477929871744526786634615e-07,2.49934934348348317204936430381448875e-05,4.58190397446506815358408674054394906e-14,4.58571430214603740401472363002136280e-14,4.58571430214603740401472363002136280e-14
PDE,Inf,Inf,1.71355912679183645434150142075812611e+00,1.70893524046944976695807219621451511e+00,5.96185276795357116624462950345257452e-02,5.94702492536862330670629947977993352e-02,9.58010400775221069921213472241898050e-01,Inf,1.46301421852584801371108469921860737e-07,1.46406689446462345148699498887695502e-07,1.86453619661104519436484764412392175e-05,5.36903079104107225760273157156661587e-14,5.36936607415986012831031450732877840e-14,5.36936607415986012831031450732877840e-14
PDE,Inf,Inf,1.71355912679183645450111042529245771e+00,1.70893524046944977820453070977072852e+00,5.81712761230158392408513110870824334e-02,5.80237699672638062335338356534323787e-02,9.58107288178421205884463619227633162e-01,Inf,3.84442824100385003971606901803900215e-07,3.84079750440201606312917839454204978e-07,4.42776363729392977734926946432434138e-06,5.59889654533123697592918072266224908e-14,5.59850794690381557235959956605781153e-14,5.59850794690381557235959956605781153e-14
PDE,Inf,Inf,1.71355912679183668024524520501868012e+00,1.70893524046944983280753463729160581e+00,5.67462517828123787812752770476292264e-02,5.65996008207027090693489679782442986e-02,9.58204624915581278024389422808722423e-01,Inf,1.79365472093756615931134849494057414e-06,1.79361570218545341573303151412803115e-06,2.78285573274401219311043554924285196e-05,2.90234210552296893020683399254126742e-14,2.90223718943444020787266023438752919e-14,2.90223718943444020787266023438752919e-14


==> data/solve_pde-heat-00100/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,10.0,10.0,0.8831403847155822,0.6156118230247258,0.00010982718736544571,0.00028134588181868774,0.011815673114805728,100.0,1.2213601117668538e-8,1.3632080510277861e-8,8.021493447162906e-8,1.5221365277396684e-14,1.5221154416399643e-14,1.5221154416399643e-14
0.002004008016032064,10.0,10.0,1.0051635816434554,0.697762851524098,0.000732980831845446,0.0007395999607677383,0.012038666277161814,100.0,1.4605001452107865e-8,1.4582889534442319e-8,8.13716157520906e-8,1.523668180957887e-14,1.5230291834180806e-14,1.5230291834180806e-14
0.004008016032064128,10.0,10.0,1.0053352997810516,0.7650366679538783,0.0008756924750645289,0.0008132640691293647,0.012362442801394409,100.0,1.9457671589022975e-8,1.9385639633073225e-8,8.918834129399083e-8,1.5237113377160952e-14,1.5232264458236446e-14,1.5232264458236446e-14
0.006012024048096192,10.0,10.0,1.0054142085790467,0.8412370726565859,0.0011416832673856406,0.0010403511456671536,0.01246142536412945,100.0,2.3676398914095246e-8,2.371768709084888e-8,9.223432344020143e-8,1.5244118511760525e-14,1.525090643085312e-14,1.5252889255072568e-14
0.008016032064128256,10.0,10.0,1.0061747133130379,0.874953450598095,0.0017403648707071243,0.0013961852033540884,0.013014003960686228,100.0,2.6416178948678575e-8,2.616974268784528e-8,1.0461268941681149e-7,1.524572886984799e-14,1.5253874269923237e-14,1.5253874269923237e-14
0.01002004008016032,10.0,10.0,1.0075457355974913,0.879497758105582,0.001918924997840186,0.0018233117068632335,0.01302779097885257,100.0,2.658281978613252e-8,2.688461417844304e-8,1.8301089440727444e-7,1.5250452500465092e-14,1.525551091552731e-14,1.5256672883185732e-14
0.012024048096192385,10.0,10.0,1.0096424732227207,0.9125150151776429,0.0020845941211286895,0.0018866501338035662,0.013084421580859151,100.0,2.662693726291389e-8,2.7129554543350207e-8,1.9257496175559689e-7,1.5252133956805333e-14,1.5256672883185732e-14,1.5257197275303715e-14
0.014028056112224449,10.0,10.0,1.0125961668492012,0.9223335248418162,0.002111856324024681,0.0019816411314302236,0.014220638952332481,100.0,2.9061264327826685e-8,3.1705911321044665e-8,2.3089015227133742e-7,1.5260855711965912e-14,1.5257197275303715e-14,1.5266065408939784e-14
0.01603206412825651,10.0,10.0,1.0137078843403922,0.9672384547096009,0.002136607806576904,0.0020390742576905175,0.014739541894584818,100.0,3.1473796016748577e-8,3.174265206179732e-8,2.4389246261144914e-7,1.5266094719938412e-14,1.5266114265428262e-14,1.5266114265428262e-14
0.018036072144288578,10.0,10.0,1.0165555772014065,0.9689019032911933,0.0021838854994571826,0.0020470802450441245,0.01574749955851484,100.0,3.1600099618888044e-8,3.233191310108732e-8,2.50350085229519e-7,1.5268742547943836e-14,1.527204318228459e-14,1.5270687238179517e-14
0.02004008016032064,10.0,10.0,1.0216884007283877,0.9705505024524281,0.0022112983291610374,0.002055317118595336,0.0162662276697423,100.0,3.194838159350319e-8,3.255089833271883e-8,2.520992171961547e-7,1.5268742547943836e-14,1.5275400974982103e-14,1.527204318228459e-14
0.022044088176352707,10.0,10.0,1.023977594962793,0.9721739905328388,0.002291113093320303,0.002064724604745663,0.016900990056815664,100.0,3.224950529149485e-8,3.2816246416762266e-8,2.6252232088256264e-7,1.527261919853093e-14,1.5278950418384165e-14,1.527387518436324e-14
0.02404809619238477,10.0,10.0,1.0281825573592769,0.973764158052806,0.0023282295230675053,0.0021796781481680685,0.017002251086496372,100.0,3.305876647522365e-8,3.3209487975204976e-8,2.956099865690649e-7,1.5274406693640588e-14,1.5278958789765414e-14,1.5275400974982103e-14
0.026052104208416832,10.0,10.0,1.029435921093266,0.9753145423418887,0.002510860121284472,0.002232270395776013,0.01803113069302797,100.0,3.381354695229783e-8,3.372666033637091e-8,3.031630875737612e-7,1.5275175473804848e-14,1.5279718562862245e-14,1.5278950418384165e-14
0.028056112224448898,10.0,10.0,1.0362472730243928,0.9768201629158441,0.0025241897653974065,0.0022705289323722085,0.019411030556618757,100.0,3.388249081453057e-8,3.4447730397502787e-8,3.215215203728102e-7,1.5275967597112614e-14,1.528200797239164e-14,1.5278958789765414e-14
0.03006012024048096,10.0,10.0,1.040428642120253,0.9782772924825925,0.0025379864624802237,0.002338204968120763,0.019775269209455573,100.0,3.44896413668805e-8,3.4640191739267065e-8,3.268990415262968e-7,1.5280002621374863e-14,1.528200797239164e-14,1.5279718562862245e-14
0.03206412825651302,10.0,10.0,1.0451833256584244,0.9792636805246914,0.0026313936433662523,0.0023944590807884105,0.019782048558366797,100.0,3.470380099256744e-8,3.516246890577489e-8,3.2945218201666786e-7,1.5280127580615477e-14,1.5282247784848195e-14,1.5282247784848195e-14
0.03406813627254509,10.0,10.0,1.046113872325094,0.9796832599405813,0.0026317673577516045,0.0024092702207028998,0.02018892132896,100.0,3.497276769865293e-8,3.5196105793632017e-8,3.4200157979484955e-7,1.5285295517084192e-14,1.5285709151019898e-14,1.5282372625688575e-14
0.036072144288577156,10.0,10.0,1.0580361957563746,0.9810362792271609,0.002706135446315659,0.00241714953390027,0.021319294282547467,100.0,3.5393439069870744e-8,3.593208588717796e-8,3.8883727001098816e-7,1.5286454923864688e-14,1.52887094988329e-14,1.5285709151019898e-14
0.03807615230460922,10.0,10.0,1.0639324230416358,0.9816106739214027,0.002715367436884151,0.002510557023830695,0.022145571943772095,100.0,3.670565404543555e-8,3.61805994688282e-8,3.893810889002474e-7,1.5288829243012937e-14,1.529182038155928e-14,1.529182038155928e-14
0.04008016032064128,10.0,10.0,1.065094361096572,0.9823353035199806,0.002846669681796146,0.002639913186971664,0.023082144527016537,100.0,3.713383442508845e-8,3.663425817378884e-8,5.017398846683754e-7,1.5291628895722702e-14,1.5294630829828964e-14,1.5292450120454874e-14
0.04208416833667335,10.0,10.0,1.0722905640365832,0.9835798993066683,0.0028950354083022182,0.0026696561201334217,0.023264937913809555,100.0,3.844611343724988e-8,3.902037236010489e-8,5.219974632024903e-7,1.529560892672726e-14,1.529884093472367e-14,1.5294630829828964e-14
0.04408817635270541,10.0,10.0,1.0825571973202812,0.9847701385979352,0.002905661163472151,0.002699727479293789,0.0248950782627502,100.0,3.9695768976090215e-8,3.938319383173605e-8,5.882363835868589e-7,1.530020450524789e-14,1.5299630162888457e-14,1.529884093472367e-14
0.04609218436873747,10.0,10.0,1.08917523183447,0.9859065067166579,0.0029070088575904765,0.002702156999473814,0.02618571768352917,100.0,4.028504407098677e-8,4.0303728687791144e-8,5.9394214519805e-7,1.5304038512042252e-14,1.5299821937074688e-14,1.5299630162888457e-14
0.04809619238476954,10.0,10.0,1.100416719264126,0.9869898235731702,0.0029442088528864297,0.002720104184032023,0.026794816804839524,100.0,4.05163191345683e-8,4.135557389257214e-8,6.027447949208448e-7,1.530496275534547e-14,1.5302385663678466e-14,1.5299821937074688e-14
0.050100200400801605,10.0,10.0,1.1090093058272172,0.9880211766034338,0.0031544750640856707,0.002750980594129092,0.029009483601712804,100.0,4.118691137941454e-8,4.353260296955793e-8,6.079226020000883e-7,1.5306792026064665e-14,1.5307905508892373e-14,1.5302385663678466e-14
0.052104208416833664,10.0,10.0,1.1321311469026467,0.9890018637818715,0.003160407876328604,0.0027847906628905776,0.029516015385673652,100.0,4.250877974814464e-8,4.412373469918101e-8,6.257983607055028e-7,1.5308019054675776e-14,1.5308594185662258e-14,1.5307905508892373e-14
0.05410821643286573,10.0,10.0,1.7130865386021479,0.9899333453273302,0.003185815441106742,0.0029823901065450993,0.03132872934177555,100.0,4.381854579415181e-8,4.443517832119777e-8,6.334268346058222e-7,1.531319002814502e-14,1.5308953102659738e-14,1.5308594185662258e-14
0.056112224448897796,10.0,10.0,1.7130865386021479,0.9908172029018758,0.003283869793601063,0.0030081074433980217,0.032673833990196084,100.0,4.407432310646792e-8,4.503812432685205e-8,6.460767575675864e-7,1.5313396172123095e-14,1.5309419978697783e-14,1.5308953102659738e-14
0.05811623246492986,10.0,10.0,1.7130865386021479,0.9916551052606237,0.0032968234874978645,0.0030082955568068617,0.034566227979847305,100.0,4.43586890113791e-8,4.537682205211857e-8,6.701252225531573e-7,1.5316859591752508e-14,1.5309911498241553e-14,1.5309419978697783e-14
0.06012024048096192,10.0,10.0,1.7130865386021479,0.9924487794492031,0.0035559837653865592,0.003011302612631433,0.03487385257876603,100.0,4.493911848376607e-8,4.613499388336354e-8,6.769777993108587e-7,1.5318111620258185e-14,1.5313579432010113e-14,1.5309911498241553e-14
0.06212424849699399,10.0,10.0,1.7130865386021479,0.9931999867660725,0.00356140146972165,0.00301915053804476,0.03719747292617567,100.0,4.528374632615331e-8,4.942709951224875e-8,7.282176246558686e-7,1.531823774738185e-14,1.5314171986736922e-14,1.5313579432010113e-14
0.06412825651302605,10.0,10.0,1.7130865386021479,0.9939105028119214,0.0035883655537266236,0.00302313651964837,0.037323087455086265,100.0,4.600133455478102e-8,5.044256845065244e-8,7.321571564356275e-7,1.531860585705015e-14,1.531535281565748e-14,1.531535281565748e-14
0.06613226452905811,10.0,10.0,1.7130865386021479,0.9945821010397133,0.0037738319277721764,0.003043356584752547,0.038360847747424466,100.0,4.929023204615394e-8,5.050283573563341e-8,7.418396332330322e-7,1.5320011562188407e-14,1.5318862028748762e-14,1.5317679703279654e-14
0.06813627254509018,10.0,10.0,1.7130865386021479,0.9952165392982776,0.003911477253959994,0.003054758072789366,0.03871151761419972,100.0,5.017049831565137e-8,5.054874609408043e-8,7.435803745402824e-7,1.5323469174679813e-14,1.5321365385743373e-14,1.5318862028748762e-14
0.07014028056112225,10.0,10.0,1.7130865386021479,0.9958155489312557,0.0041018078087645985,0.0031237219668967305,0.03974309448621928,100.0,5.04000525484847e-8,5.1384785695372764e-8,7.541317282524638e-7,1.5325427624928856e-14,1.532325825555102e-14,1.5321365385743373e-14
0.07214428857715431,10.0,10.0,1.7130865386021479,0.9958565180380232,0.004120834179868784,0.003141200360447184,0.039769200368844675,100.0,5.1359102260432955e-8,5.182056573916916e-8,7.54864170289886e-7,1.5326111827978185e-14,1.5324244422073515e-14,1.5323156958506406e-14
0.07414829659318638,10.0,10.0,1.7130865386021479,0.9963808260529895,0.00417874181617544,0.003210493689485387,0.04135028704898429,100.0,5.1911280756408896e-8,5.21652398660266e-8,7.655091596064363e-7,1.5329583029553937e-14,1.5326522512836267e-14,1.532325825555102e-14
0.07615230460921844,10.0,10.0,1.7130865386021479,0.9969140246747977,0.004183257907329131,0.003211075703504061,0.04149857490130365,100.0,5.211704399479088e-8,5.245112065073374e-8,7.713008620659618e-7,1.533370136806938e-14,1.5334507039673022e-14,1.5324244422073515e-14
0.0781563126252505,10.0,10.0,1.7130865386021479,0.9969859852897524,0.004199858730918235,0.0032528496339222605,0.04431650092829332,100.0,5.247101902325101e-8,5.2804607808072395e-8,7.884565799925647e-7,1.5334668075884763e-14,1.5337628301637996e-14,1.5326522512836267e-14
0.08016032064128256,10.0,10.0,1.7130865386021479,0.9974167514000333,0.004277378977960627,0.00327521296858152,0.046174394001418526,100.0,5.274293238164774e-8,5.289305963527339e-8,8.030853924846278e-7,1.533618553428662e-14,1.5339522701574397e-14,1.5334507039673022e-14
0.08216432865731463,10.0,10.0,1.7130865386021479,0.9978905614452741,0.004339106788669491,0.0034233455176250253,0.04753909267506704,100.0,5.282857905965322e-8,5.376834263145551e-8,8.180985184979673e-7,1.5339315876892754e-14,1.5343599778922198e-14,1.5337628301637996e-14
0.0841683366733467,10.0,10.0,1.7130865386021479,0.9979858893882293,0.004357684068879756,0.00343047740578334,0.048352467995056644,100.0,5.338303139782494e-8,5.4001041074786536e-8,8.190613880371762e-7,1.534777922170166e-14,1.5344660613809368e-14,1.5339522701574397e-14
0.08617234468937876,10.0,10.0,1.7130865386021479,0.9983369557787399,0.004391063589984866,0.0034372608854440997,0.05188590546630896,100.0,5.391185103197048e-8,5.4308559483966954e-8,8.770997824679686e-7,1.5350655138132338e-14,1.5346549339570726e-14,1.5343599778922198e-14
0.08817635270541083,10.0,10.0,1.7130865386021479,0.9987573791962582,0.004416022952856529,0.0036183293100792986,0.05624804183790501,100.0,5.4456829239988374e-8,5.5018107698475446e-8,8.966748021842343e-7,1.5353013552971204e-14,1.5347029787894403e-14,1.5344660613809368e-14
0.09018036072144289,10.0,10.0,1.7130865386021479,0.9988696753737554,0.004453320365836143,0.0036264448807073676,0.05689832357236787,100.0,5.5168455630310486e-8,5.8555325473313605e-8,9.329333993951885e-7,1.5353900970337186e-14,1.5350218271469215e-14,1.5350218271469215e-14
0.09218436873747494,10.0,10.0,1.7130865386021479,0.9991532191803939,0.004477023551513768,0.0036772563595482755,0.05692915468972461,100.0,5.910711133662874e-8,5.944620581675447e-8,9.746747218397542e-7,1.5354411779866512e-14,1.5356649297258302e-14,1.5356649297258302e-14
0.09418837675350701,10.0,10.0,1.7130865386021479,0.9995258054102524,0.004487052723327518,0.0036881477163025625,0.060192088978815055,100.0,6.153664192998479e-8,6.180404626582031e-8,9.83573187362104e-7,1.5355864042082495e-14,1.5357408938534063e-14,1.5357408938534063e-14
0.09619238476953908,10.0,10.0,1.7130865386021479,0.9996497610204745,0.004560564484429448,0.0036986465641441492,0.06149931597246992,100.0,6.486490925241375e-8,6.379670950725804e-8,9.994448502176146e-7,1.5361785542130818e-14,1.5358791163319357e-14,1.5358791163319357e-14
0.09819639278557114,10.0,10.0,1.7130865386021479,0.9998764098084086,0.004576266940108432,0.0037857981475209004,0.06226617912663491,100.0,6.671775876135481e-8,6.510787023242275e-8,1.0268730566944903e-6,1.5363149579472954e-14,1.5361096536351817e-14,1.5361096536351817e-14
0.10020040080160321,10.0,10.0,1.7130865386021479,1.0002062470277822,0.0046721974137386105,0.003792795069483499,0.0629793553937459,100.0,6.721906057273454e-8,6.67913300182917e-8,1.0363419657564184e-6,1.5364321018474787e-14,1.536282266266501e-14,1.5368831265894672e-14
0.10220440881763528,10.0,10.0,1.7130865386021479,1.000337509273346,0.004789324637428419,0.0038229021647459708,0.06302484754251059,100.0,6.809909810424292e-8,6.732034231999546e-8,1.106828644107489e-6,1.5365130969925787e-14,1.5368831265894672e-14,1.537338501784375e-14
0.10420841683366733,10.0,10.0,1.7130865386021479,1.000516475284567,0.004810121890464948,0.0038273113479986593,0.06548861988390618,100.0,6.848988605574627e-8,6.87929917224687e-8,1.1096576301893985e-6,1.536552686009821e-14,1.5374688406938057e-14,1.5374688406938057e-14
0.1062124248496994,10.0,10.0,1.7130865386021479,1.0008081975337482,0.004858663977574587,0.0038312648187565665,0.06645514395161704,100.0,6.87818103956447e-8,6.885857584456892e-8,1.1297868477500026e-6,1.5372516659555518e-14,1.5378339805250534e-14,1.5378339805250534e-14
0.10821643286573146,10.0,10.0,1.7130865386021479,1.000943241602533,0.004864991884205713,0.003939537517851113,0.06821138710177657,100.0,6.949087715703718e-8,7.029478042600897e-8,1.1383061758551433e-6,1.5374105792715113e-14,1.5384914829767674e-14,1.5384198931288083e-14
0.11022044088176353,10.0,10.0,1.7130865386021479,1.0010824627531822,0.004866470532424386,0.003955623194730522,0.07168306236981929,100.0,7.02164407004021e-8,7.16844771458802e-8,1.1765246679283332e-6,1.5374208122242853e-14,1.5388310678756654e-14,1.5384914829767674e-14
0.11222444889779559,10.0,10.0,1.7130865386021479,1.0013402675247531,0.004880465880930036,0.0039896624863358645,0.07407254626570565,100.0,7.156117780499065e-8,7.210340962519679e-8,1.1938226037936055e-6,1.537544869771064e-14,1.5390932192488975e-14,1.5386414948858286e-14
0.11422845691382766,10.0,10.0,1.7130865386021479,1.0015825576832045,0.0048978410797373625,0.004019759117338359,0.07431530575944849,100.0,7.209884476390722e-8,7.398658581025172e-8,1.2027551025522057e-6,1.5380258946694874e-14,1.5395420102871236e-14,1.5390932192488975e-14
0.11623246492985972,10.0,10.0,1.7130865386021479,1.0018102300734293,0.004937763889949901,0.004137525111340652,0.07456609918644874,100.0,7.468188006780268e-8,7.475287762139922e-8,1.2292725376637473e-6,1.540214865033723e-14,1.540441533431115e-14,1.5395420102871236e-14
0.11823647294589178,10.0,10.0,1.7130865386021479,1.0020241343721703,0.005142730342023215,0.00427019424903596,0.07607480988440181,100.0,7.79960890869684e-8,7.781070911968275e-8,1.232780134315533e-6,1.5407769240947455e-14,1.5407136168891663e-14,1.540136174667319e-14
0.12024048096192384,10.0,10.0,1.7130865386021479,1.0022250749484962,0.005183184550849929,0.004285299573835828,0.07968106944162308,100.0,7.841939483636515e-8,7.838393076146676e-8,1.2336828428105885e-6,1.5419482021170424e-14,1.5407556853611166e-14,1.540441533431115e-14
0.12224448897795591,10.0,10.0,1.7130865386021479,1.0024138127417175,0.005186970788735687,0.004294503586838835,0.08263235390998427,100.0,7.976177731558353e-8,7.959970345204668e-8,1.2497071697575595e-6,1.5420734414427596e-14,1.5414047443616928e-14,1.5407136168891663e-14
0.12424849699398798,10.0,10.0,1.7130865386021479,1.0025910671391138,0.005438701173652355,0.004329321391403919,0.08438149167877369,100.0,7.9854937598021e-8,8.00790284844366e-8,1.2845941269629604e-6,1.542267005590772e-14,1.5422816233206447e-14,1.5407556853611166e-14
0.12625250501002003,10.0,10.0,1.7130865386021479,1.002757517838998,0.005443880402461243,0.00433341225578588,0.08561205960545216,100.0,8.052705235895908e-8,8.019362354143804e-8,1.298372052215682e-6,1.542555139155238e-14,1.5430749981169512e-14,1.5414047443616928e-14
0.1282565130260521,10.0,10.0,1.7130865386021479,1.00291380668736,0.005605048528135825,0.004590149938049325,0.08581660222410781,100.0,8.346317551247865e-8,8.342320443891988e-8,1.3252936057716892e-6,1.542921680872594e-14,1.5432304263208233e-14,1.5424817249454232e-14
0.13026052104208416,10.0,10.0,1.7130865386021479,1.0030605394786416,0.005612419979271055,0.004829478400854858,0.087166647712775,100.0,8.36258317872147e-8,8.34436639268665e-8,1.3255961072299572e-6,1.5430658878742175e-14,1.5433346162344934e-14,1.5424931025763024e-14
0.13226452905811623,10.0,10.0,1.7130865386021479,1.0031982877131609,0.005714384120680979,0.004960428523801874,0.08751718912198107,100.0,8.376517783776491e-8,8.394253284869716e-8,1.3619722644423797e-6,1.5435013773698544e-14,1.5435500320149376e-14,1.5427973863130896e-14
0.1342685370741483,10.0,10.0,1.7130865386021479,1.0033275903053804,0.005730114600121286,0.0049829270127716915,0.09115743881136425,100.0,8.454176584240792e-8,8.427590939355935e-8,1.3856539938467303e-6,1.5444147943464743e-14,1.544282200700179e-14,1.5430749981169512e-14
0.13627254509018036,10.0,10.0,1.7130865386021479,1.0034489549115655,0.005731541372636027,0.005014251113855467,0.09566931887932892,100.0,8.668559065506126e-8,8.490410401042223e-8,1.3887285055822897e-6,1.5444189336188686e-14,1.5442834557028796e-14,1.5432304263208233e-14
0.13827655310621242,10.0,10.0,1.7130865386021479,1.003562860876843,0.005827220199800276,0.005026315835608619,0.09849595636344831,100.0,8.986507814150316e-8,8.668270637600555e-8,1.4412937605538137e-6,1.5444752209946758e-14,1.5449456333828523e-14,1.5435500320149376e-14
0.1402805611222445,10.0,10.0,1.7130865386021479,1.0036697586843817,0.005857803699931574,0.005042840186187173,0.09964120899678527,100.0,9.02345909348258e-8,9.009154273624541e-8,1.4494018603114426e-6,1.5460911199494565e-14,1.5461888895707147e-14,1.5442834557028796e-14
0.14228456913827656,10.0,10.0,1.7130865386021479,1.0037700728756664,0.00588518717218503,0.005464435013111545,0.10250029030344088,100.0,9.384897254968324e-8,9.023985906941774e-8,1.5131926392867906e-6,1.5473239813992392e-14,1.5463992150971583e-14,1.5461888895707147e-14
0.14428857715430862,10.0,10.0,1.7130865386021479,1.0038642030947522,0.005915781511616306,0.005626423461374993,0.10287204105242935,100.0,9.509639461810795e-8,9.39948763224753e-8,1.5418968883757656e-6,1.548807076354153e-14,1.5466377485868158e-14,1.5466377485868158e-14
0.1462925851703407,10.0,10.0,1.7130865386021479,1.0039525254452344,0.005971901687572674,0.005628111483360269,0.10562625813170286,100.0,9.681754605839622e-8,9.532085169392498e-8,1.5615311788869316e-6,1.5493507493028462e-14,1.547466198313178e-14,1.5466829172119156e-14
0.14829659318637275,10.0,10.0,1.7130865386021479,1.0040353937866853,0.006004573960336631,0.0056730559313855145,0.10807947809059157,100.0,9.895456436104599e-8,9.652834932758521e-8,1.5847227401068769e-6,1.54964599125961e-14,1.54952670659766e-14,1.547466198313178e-14
0.15030060120240482,10.0,10.0,1.7130865386021479,1.0041131409713802,0.006099984942678289,0.0057124827928439585,0.11027281193024899,100.0,9.911037076914553e-8,9.903491476176745e-8,1.5911361284400532e-6,1.549989971140036e-14,1.5502706960372773e-14,1.54952670659766e-14
0.1523046092184369,10.0,10.0,1.7130865386021479,1.004186080022427,0.006158495689218075,0.0057360138407712155,0.11084765388094234,100.0,1.0001798542766858e-7,9.918583790368757e-8,1.6075050999630684e-6,1.5512152258511513e-14,1.5512928007804534e-14,1.5502706960372773e-14
0.15430861723446893,10.0,10.0,1.7130865386021479,1.00425450525469,0.006189551960744813,0.005770173678037414,0.11335248561729924,100.0,1.0073544806231752e-7,9.98535899580684e-8,1.6474110203424642e-6,1.5518063842631717e-14,1.5515883553690015e-14,1.5512928007804534e-14
0.156312625250501,10.0,10.0,1.7130865386021479,1.0043186933400672,0.006267917686963119,0.0057851742787197475,0.11489508797183838,100.0,1.0137026408615907e-7,1.0095295737354856e-7,1.6505780846636374e-6,1.5523348373107564e-14,1.5533655438695507e-14,1.5515883553690015e-14
0.15831663326653306,10.0,10.0,1.7130865386021479,1.004378904318846,0.006345833055256458,0.005793205879523538,0.11646956283561397,100.0,1.0242341337962035e-7,1.0143273008696885e-7,1.6742363923334454e-6,1.552738636029228e-14,1.5534066076603248e-14,1.5521208647393558e-14
0.16032064128256512,10.0,10.0,1.7130865386021479,1.0044353825589623,0.006384011353601936,0.005806282417911655,0.11978408971259555,100.0,1.0383290266849004e-7,1.0264789948506599e-7,1.6849619669707087e-6,1.5527879661658698e-14,1.5536479053904884e-14,1.5523733047592117e-14
0.1623246492985972,10.0,10.0,1.7130865386021479,1.0044883576650607,0.006490206218598076,0.005830432999468953,0.12013220052252993,100.0,1.0384801175933864e-7,1.0382053653375941e-7,1.7001193884670538e-6,1.5546607032256686e-14,1.5536872117964588e-14,1.5534066076603248e-14
0.16432865731462926,10.0,10.0,1.7130865386021479,1.0045380453393118,0.006506431991961719,0.005843621720601008,0.12207074080152983,100.0,1.0451254129668283e-7,1.0390658102911331e-7,1.7043790108817647e-6,1.5556557243361002e-14,1.5564234725685775e-14,1.5536479053904884e-14
0.16633266533066132,10.0,10.0,1.7130865386021479,1.004584648195946,0.006547759258782123,0.005861081580212171,0.12592838033005155,100.0,1.0552290885738175e-7,1.0441926297539732e-7,1.7310979253456953e-6,1.5570809588779198e-14,1.5566025224641076e-14,1.5536872117964588e-14
0.1683366733466934,10.0,10.0,1.7130865386021479,1.0046283565314937,0.006618564977148059,0.005979954331485228,0.1286420729848605,100.0,1.0653220864443774e-7,1.0658315108586582e-7,1.763175846363557e-6,1.5577220745372345e-14,1.5571178635649293e-14,1.5564234725685775e-14
0.17034068136272545,10.0,10.0,1.7130865386021479,1.0046693490526846,0.006651808599427789,0.006060967256958304,0.13222774761016165,100.0,1.0739443588749726e-7,1.0673881347784313e-7,1.8041676591845788e-6,1.5590749879530603e-14,1.5586649326182486e-14,1.5566025224641076e-14
0.17234468937875752,10.0,10.0,1.7130865386021479,1.0047077935639515,0.006688824720998949,0.0060875337136184,0.13302648103139894,100.0,1.0766598123981169e-7,1.0788164616586104e-7,1.8368434777370544e-6,1.5625749190716824e-14,1.561398759504083e-14,1.5571178635649293e-14
0.1743486973947896,10.0,10.0,1.7130865386021479,1.0047438476164443,0.006761365344475314,0.0061362892106499615,0.1359044720107391,100.0,1.0856398629105416e-7,1.0877774232493474e-7,1.8661633272752208e-6,1.562646925699416e-14,1.5629936124162772e-14,1.5581530753857188e-14
0.17635270541082165,10.0,10.0,1.7130865386021479,1.0047776591204094,0.006786945010001467,0.006176328182095347,0.13862500690114554,100.0,1.0873731011429885e-7,1.0890358807348499e-7,1.8676216542962196e-6,1.5627914205059674e-14,1.5630620496205362e-14,1.5581673348230205e-14
0.17835671342685372,10.0,10.0,1.7130865386021479,1.0048093669227531,0.00691654900221102,0.006237537375237454,0.1389559960162255,100.0,1.0947825667736147e-7,1.0959258714149033e-7,1.899722164681614e-6,1.562800259693881e-14,1.5631451740575918e-14,1.561398759504083e-14
0.18036072144288579,10.0,10.0,1.7130865386021479,1.00483910135154,0.00695521533355135,0.006425440558988417,0.13927860844287498,100.0,1.0976772213978796e-7,1.098992349959446e-7,1.9203995478236955e-6,1.5643887823280012e-14,1.563457661333243e-14,1.5629936124162772e-14
0.18236472945891782,10.0,10.0,1.7130865386021479,1.0048669847291254,0.007174159112236023,0.006436378509542165,0.14310340288563442,100.0,1.1091404143746247e-7,1.1103341998450343e-7,1.94539916541116e-6,1.5646337375277075e-14,1.5641036830848282e-14,1.5630620496205362e-14
0.1843687374749499,10.0,10.0,1.7130865386021479,1.00489313185556,0.007188158825667572,0.006616662004361767,0.14335481677734507,100.0,1.1111480870249463e-7,1.1117330644825912e-7,1.9813134029192964e-6,1.5650147092849415e-14,1.5650261886070706e-14,1.5631451740575918e-14
0.18637274549098196,10.0,10.0,1.7130865386021479,1.0049176504638384,0.007335087975527918,0.006633844266044456,0.14414629563837936,100.0,1.1482936824534209e-7,1.1226708118485076e-7,1.992339076080726e-6,1.5655884932752096e-14,1.566033607316498e-14,1.563457661333243e-14
0.18837675350701402,10.0,10.0,1.7130865386021479,1.0049406416485005,0.007391850341082745,0.006639276260469334,0.14609867659428116,100.0,1.1507047948086098e-7,1.1502814812902195e-7,1.9997757442915377e-6,1.5658628508953095e-14,1.5665316658695443e-14,1.5641036830848282e-14
0.1903807615230461,10.0,10.0,1.7130865386021479,1.0049622002690364,0.007527191791952999,0.006644990315178135,0.14733389388830795,100.0,1.1557878452975527e-7,1.1505623517780898e-7,2.017530876053174e-6,1.5663266538942483e-14,1.567355561142723e-14,1.5642821321049384e-14
0.19238476953907815,10.0,10.0,1.7130865386021479,1.0049824153294702,0.007534765667712183,0.006754901346400511,0.1519267992097142,100.0,1.1884673009488114e-7,1.157275122088973e-7,2.0337463035870985e-6,1.5673728476956494e-14,1.5676950180126062e-14,1.5665316658695443e-14
0.19438877755511022,10.0,10.0,1.7130865386021479,1.005001370335447,0.007766021290248877,0.006809259691718337,0.15280807882811862,100.0,1.2183260423567283e-7,1.1902996431592131e-7,2.054504596080003e-6,1.5686511632415753e-14,1.5677325856313244e-14,1.567355561142723e-14
0.1963927855711423,10.0,10.0,1.7130865386021479,1.0050191436300797,0.007838455975969574,0.007080606164534615,0.15361769549000476,100.0,1.2535042223673662e-7,1.2197916618437316e-7,2.100401628094381e-6,1.5690485372816842e-14,1.5678127424718116e-14,1.5676950180126062e-14
0.19839679358717435,10.0,10.0,1.7130865386021479,1.0050358087097486,0.007845913310512357,0.007122491695494942,0.1568241832987222,100.0,1.278950815911923e-7,1.2536585849810318e-7,2.1118839938168624e-6,1.569205195613746e-14,1.5689285051304014e-14,1.5677325856313244e-14
0.20040080160320642,10.0,10.0,1.7130865386021479,1.0070446432953981,0.007908888987841534,0.007265545500563419,0.15973479393119114,100.0,1.2807179631805932e-7,1.2799139994656582e-7,2.113536125288229e-6,1.569262738438055e-14,1.569747011310428e-14,1.5678127424718116e-14
0.20240480961923848,10.0,10.0,1.7130865386021479,1.041820563320365,0.007944075720988337,0.007319346840663595,0.1614799493793726,100.0,1.2873484728050242e-7,1.2799339262319673e-7,2.1435570177819833e-6,1.5693199767386384e-14,1.569828698599676e-14,1.5689285051304014e-14
0.20440881763527055,10.0,10.0,1.7130865386021479,1.062442228578463,0.008290548903444262,0.007391341071404786,0.16199998923443293,100.0,1.297612191750404e-7,1.28471317289156e-7,2.147504166659044e-6,1.570290656371153e-14,1.5698546145060532e-14,1.569747011310428e-14
0.20641282565130262,10.0,10.0,1.7130865386021479,1.084317478878168,0.008318327508695971,0.007408391353410026,0.16742837245685063,100.0,1.2987696326557912e-7,1.2960095898846792e-7,2.1584082329593103e-6,1.571039557592294e-14,1.5701552597626674e-14,1.569828698599676e-14
0.20841683366733466,10.0,10.0,1.7130865386021479,1.1004805496439811,0.008333179270145222,0.007515643100237836,0.16965696728760266,100.0,1.319219916912902e-7,1.2994900493432452e-7,2.174840687981662e-6,1.5718445046421032e-14,1.5722790411257437e-14,1.5701552597626674e-14
0.21042084168336672,10.0,10.0,1.7130865386021479,1.1305864563436423,0.008486664798900484,0.00769021999888782,0.17307787138780142,100.0,1.3246350733909778e-7,1.3209800045308327e-7,2.219997750168926e-6,1.5751224054404044e-14,1.5763522039984438e-14,1.5722790411257437e-14
0.2124248496993988,10.0,10.0,1.7130865386021479,1.14881011647508,0.008505341369930206,0.007762963681037784,0.1739932725938603,100.0,1.334816855761305e-7,1.336510194542852e-7,2.2204851523161344e-6,1.5774147347986472e-14,1.5770283011918125e-14,1.5763522039984438e-14
0.21442885771543085,10.0,10.0,1.7130865386021479,1.1663473103412743,0.00855478039352503,0.007793797180438718,0.17812442621831343,100.0,1.3442756804434245e-7,1.3442762994686597e-7,2.223720562314885e-6,1.579396660834792e-14,1.578473761190591e-14,1.5770283011918125e-14
0.21643286573146292,10.0,10.0,1.7130865386021479,1.2017440448618264,0.008615942731796635,0.007807785038287634,0.17892024302514428,100.0,1.353657081451833e-7,1.351742605856769e-7,2.250379807661184e-6,1.5801985741441137e-14,1.5795115003723066e-14,1.578473761190591e-14
0.218436873747495,10.0,10.0,1.7130865386021479,1.2323020523563235,0.008627212841981154,0.00804896982909109,0.1849302865345003,100.0,1.3725556238258143e-7,1.392040519162879e-7,2.282895359724634e-6,1.580419940500729e-14,1.579649192745708e-14,1.5795115003723066e-14
0.22044088176352705,10.0,10.0,1.7130865386021479,1.251242041803402,0.00874055689759611,0.008146068804931184,0.18608983504829651,100.0,1.3902964201238348e-7,1.412642401451005e-7,2.3048865099652053e-6,1.5807860165069827e-14,1.580210213632769e-14,1.579649192745708e-14
0.22244488977955912,10.0,10.0,1.7130865386021479,1.2826547286941565,0.008781416209278055,0.008685752753838422,0.18686171569288065,100.0,1.413571506875086e-7,1.4155583470004e-7,2.3258288141491828e-6,1.5836703992926823e-14,1.5817263035011868e-14,1.580210213632769e-14
0.22444889779559118,10.0,10.0,1.7130865386021479,1.3277105343886149,0.008801110027187217,0.008757579439739647,0.1910856111153384,100.0,1.413790301435079e-7,1.42903726659199e-7,2.35511518681551e-6,1.5849875547182948e-14,1.5845178210588536e-14,1.581434603712922e-14
0.22645290581162325,10.0,10.0,1.7130865386021479,1.3698412076330342,0.008827391317877534,0.008768009189190703,0.1958406329395128,100.0,1.427909853179885e-7,1.4299636397122906e-7,2.398749282466205e-6,1.585039366387535e-14,1.584624955469126e-14,1.5817263035011868e-14
0.22845691382765532,10.0,10.0,1.7130865386021479,1.4092385009953106,0.008899549210683677,0.008815635386275025,0.19736639005317366,100.0,1.42987634602907e-7,1.432710369062369e-7,2.4081322142064143e-6,1.5894600261794473e-14,1.588159644555954e-14,1.5845178210588536e-14
0.23046092184368738,10.0,10.0,1.7130865386021479,1.4460830361244432,0.00902982419341952,0.00894170713368088,0.19873131492971102,100.0,1.4334383080168234e-7,1.4334050412048058e-7,2.417884281351217e-6,1.5900876529236943e-14,1.589701295464069e-14,1.584624955469126e-14
0.23246492985971945,10.0,10.0,1.7130865386021479,1.4805441615148531,0.009110948665859837,0.008969871682467318,0.20375510844570674,100.0,1.433599300973391e-7,1.4640668944646234e-7,2.431489814672282e-6,1.5907440193248675e-14,1.5898220470159524e-14,1.588159644555954e-14
0.23446893787575152,10.0,10.0,1.7130865386021479,1.5127801886599972,0.009127294336812452,0.008982357032437348,0.20504560745403927,100.0,1.463014218525848e-7,1.4708380670651964e-7,2.4391657463395166e-6,1.5917325407253057e-14,1.5917041310029347e-14,1.5898220470159524e-14
0.23647294589178355,10.0,10.0,1.7130865386021479,1.542938839581427,0.009266679614729885,0.009028309839474722,0.21023630092616247,100.0,1.4704881885281097e-7,1.4722060975542e-7,2.4751099412823175e-6,1.5921782945755868e-14,1.592529402699229e-14,1.5912403543902733e-14
0.23847695390781562,10.0,10.0,1.7130865386021479,1.701655833017136,0.009361210591565796,0.009059660225265226,0.2117742060048632,100.0,1.4733098713546745e-7,1.4904182431605604e-7,2.4947966582029637e-6,1.5928829374800382e-14,1.5925759652306477e-14,1.5917041310029347e-14
0.24048096192384769,10.0,10.0,1.7130865386021479,1.7016558331429528,0.009453933955436122,0.009111121103683548,0.21447563269901365,100.0,1.4900490759108054e-7,1.5050517478653495e-7,2.5114789355405497e-6,1.5930431955940322e-14,1.59314315988104e-14,1.592529402699229e-14
0.24248496993987975,10.0,10.0,1.7130865386021479,1.7016558332612928,0.009459507616130913,0.009387759506208992,0.21679632490889772,100.0,1.5033596032513256e-7,1.5145435275078389e-7,2.549323209316235e-6,1.5939148171433925e-14,1.5940083684484845e-14,1.5925759652306477e-14
0.24448897795591182,10.0,10.0,1.7130865386021479,1.701655833372576,0.009490763961605813,0.009504542606991916,0.2234231467043879,100.0,1.5129577274252721e-7,1.52794662597587e-7,2.5502753791280092e-6,1.596114680932392e-14,1.5963832551412637e-14,1.59314315988104e-14
0.24649298597194388,10.0,10.0,1.7130865386021479,1.7016558334772025,0.009581671541650332,0.009614299965386375,0.22412047601610946,100.0,1.5287778160625544e-7,1.5358427421226468e-7,2.551502881121303e-6,1.596302698801491e-14,1.5966406218619365e-14,1.5940083684484845e-14
0.24849699398797595,10.0,10.0,1.7130865386021479,1.7016558335755523,0.00969083398399935,0.009615841437025145,0.22510717835894808,100.0,1.5348999098572985e-7,1.5395525975782314e-7,2.5529848819527465e-6,1.5967163508227582e-14,1.597914998151512e-14,1.5963832551412637e-14
0.250501002004008,10.0,10.0,1.7130865386021479,1.701655833667986,0.009749576378609605,0.009711271603543037,0.23010614845117833,100.0,1.5387761398505344e-7,1.5429566181388337e-7,2.5673424366225656e-6,1.5973407022822903e-14,1.599942703506313e-14,1.5966406218619365e-14
0.25250501002004005,10.0,10.0,1.7130865386021479,1.701655833754845,0.00975845900260764,0.009805877530801806,0.2335003255841883,100.0,1.5413065327604653e-7,1.5640155589284337e-7,2.610842385121979e-6,1.598602145093743e-14,1.6005046801611158e-14,1.599942703506313e-14
0.2545090180360721,10.0,10.0,1.7130865386021479,1.7016558338364538,0.009762561697257295,0.009868654219900127,0.23683595581165176,100.0,1.562382325099547e-7,1.565805894356308e-7,2.6117485014627146e-6,1.5995610175774968e-14,1.600898539461532e-14,1.6005046801611158e-14
0.2565130260521042,10.0,10.0,1.7130865386021479,1.7016558339131183,0.009819347262933013,0.009900149431736414,0.2386221582249786,100.0,1.5667098936747005e-7,1.571956377127181e-7,2.683763399000072e-6,1.601872773731279e-14,1.6025782787820904e-14,1.6025782787820904e-14
0.25851703406813625,10.0,10.0,1.7130865386021479,1.7016558339851293,0.009916303690724392,0.010047227720016169,0.24067410652048685,100.0,1.5703148503721686e-7,1.5744524248582477e-7,2.6841534945489724e-6,1.6021908288298745e-14,1.6035821389286602e-14,1.6033763180680124e-14
0.2605210420841683,10.0,10.0,1.7130865386021479,1.7016558340527603,0.009960659373589208,0.010109533572239177,0.2436042854566306,100.0,1.575247579850515e-7,1.5763311063313523e-7,2.701984600441742e-6,1.6033771219415777e-14,1.603622349315755e-14,1.6035821389286602e-14
0.2625250501002004,10.0,10.0,1.7130865386021479,1.7016558341162706,0.010307402873205076,0.010281318696663915,0.24813900773437356,100.0,1.5765841972900661e-7,1.6140842375717724e-7,2.7185636098363177e-6,1.604715331429789e-14,1.605011047135844e-14,1.603622349315755e-14
0.26452905811623245,10.0,10.0,1.7130865386021479,1.701655834175905,0.010537296412531849,0.010504856794202233,0.25040381085949176,100.0,1.6132384831493455e-7,1.6360129477655014e-7,2.72270786655312e-6,1.607526702713625e-14,1.6066933268254216e-14,1.605011047135844e-14
0.2665330661322645,10.0,10.0,1.7130865386021479,1.7016558342318944,0.010583802654809921,0.010522247578059411,0.2558722641981378,100.0,1.6348836481957909e-7,1.6726152116983827e-7,2.7464777268867217e-6,1.607874558810359e-14,1.6073726623594434e-14,1.6066933268254216e-14
0.2685370741482966,10.0,10.0,1.7130865386021479,1.7016558342844565,0.010807640612575841,0.010530957394093739,0.25722804468914434,100.0,1.6710606895697552e-7,1.6834968983157074e-7,2.769855618704458e-6,1.6106793993747974e-14,1.609623860807716e-14,1.6073726623594434e-14
0.27054108216432865,10.0,10.0,1.7130865386021479,1.701655834333797,0.010882582491260092,0.010609877740718905,0.2638811656853067,100.0,1.6839383500517257e-7,1.6877772694005367e-7,2.77971699434066e-6,1.6110388761277995e-14,1.6107960843304615e-14,1.609623860807716e-14
0.2725450901803607,10.0,10.0,1.7130865386021479,1.7016558343801096,0.011016362594778424,0.010620550415685196,0.26407123627471346,100.0,1.69261491345966e-7,1.6932173221215072e-7,2.822777466400326e-6,1.612783244732798e-14,1.611703988892837e-14,1.6107960843304615e-14
0.2745490981963928,10.0,10.0,1.7130865386021479,1.7016558344235766,0.01117178741419465,0.010644618178092573,0.27092827456309937,100.0,1.6931165673793783e-7,1.7284769536653955e-7,2.8292901042800425e-6,1.6184732107781722e-14,1.6185288973829667e-14,1.6185288973829667e-14
0.27655310621242485,10.0,10.0,1.7130865386021479,1.70165583446437,0.011298818628729983,0.010664890694560553,0.2721588862737299,100.0,1.7278992894931409e-7,1.7399288969380308e-7,2.837479453854921e-6,1.6196635840967922e-14,1.6199702851984198e-14,1.6199702851984198e-14
0.2785571142284569,10.0,10.0,1.7130865386021479,1.7016558345026513,0.011400438769390854,0.010874343066033737,0.2777872611740739,100.0,1.7391723655668987e-7,1.7419344694840972e-7,2.8532421113151996e-6,1.6209568279059858e-14,1.6221120131966713e-14,1.6221120131966713e-14
0.280561122244489,10.0,10.0,1.7130865386021479,1.701655834538574,0.011443237869197946,0.01130267366272734,0.2846457334647656,100.0,1.743208354787444e-7,1.7421690970176022e-7,2.871493149644614e-6,1.6257051700692376e-14,1.6278109741661323e-14,1.6278109741661323e-14
0.28256513026052105,10.0,10.0,1.7130865386021479,1.70165583457228,0.01167809423722031,0.011315300678091595,0.2915073190278756,100.0,1.7458228894328356e-7,1.7467517947045042e-7,2.8798617769126543e-6,1.6281686381716972e-14,1.6288515072050262e-14,1.6288515072050262e-14
0.2845691382765531,10.0,10.0,1.7130865386021479,1.7016558346039055,0.011759738786917696,0.011370638876439026,0.2983686791145967,100.0,1.7650658238973296e-7,1.765553181464422e-7,2.8863750053804002e-6,1.6285664742361973e-14,1.6296856845688386e-14,1.6296856845688386e-14
0.2865731462925852,10.0,10.0,1.7130865386021479,1.701655834633577,0.011811731303733764,0.011444109471018798,0.3052268326783381,100.0,1.7680700944269884e-7,1.7668380393011422e-7,2.978333680108345e-6,1.6293989631837773e-14,1.6308434790554943e-14,1.6308434790554943e-14
0.28857715430861725,10.0,10.0,1.7130865386021479,1.701655834661414,0.011952308068490791,0.011489816510476444,0.31207911565625346,100.0,1.7771866744183185e-7,1.7674656956528865e-7,2.99382525855761e-6,1.6309628299760085e-14,1.6318235518696315e-14,1.6318235518696315e-14
0.2905811623246493,10.0,10.0,1.7130865386021479,1.7016558346875283,0.0120771305347558,0.011532938474762094,0.31892314532957006,100.0,1.8049546231825218e-7,1.8064412363453306e-7,3.0190517348171383e-6,1.631655110916104e-14,1.6319692314763272e-14,1.6319692314763272e-14
0.2925851703406814,10.0,10.0,1.7130865386021479,1.7016558347120259,0.012111305751186659,0.01167055335048613,0.3257567890900807,100.0,1.8129128957114777e-7,1.8129826460955852e-7,3.0197749727947347e-6,1.6317145760603317e-14,1.6323411418351866e-14,1.6323411418351866e-14
0.29458917835671344,10.0,10.0,1.7130865386021479,1.701655834735006,0.012139474581395865,0.011812564148527977,0.3325781370304032,100.0,1.814131081673046e-7,1.8155488274213706e-7,3.0752025295030257e-6,1.6320713513716213e-14,1.6326711525035836e-14,1.6326711525035836e-14
0.2965931863727455,10.0,10.0,1.7130865386021479,1.7016558347565616,0.0121776526808517,0.011907503892477083,0.33938547785397993,100.0,1.831853299464404e-7,1.8330020180562518e-7,3.0884232320401772e-6,1.6334088358008736e-14,1.633778005829335e-14,1.633778005829335e-14
0.2985971943887776,10.0,10.0,1.7130865386021479,1.7016558347767805,0.01225361040352436,0.012059063000954202,0.34617727767193585,100.0,1.8325178451128808e-7,1.8332698766960084e-7,3.1083804245373292e-6,1.635455881712981e-14,1.6356588476167425e-14,1.634414167193092e-14
0.30060120240480964,10.0,10.0,1.7130865386021479,1.7016558347957444,0.012317529274350751,0.012095422170324435,0.35295216130827456,100.0,1.8418206323254264e-7,1.8423239128180616e-7,3.187343713348742e-6,1.6357875687722904e-14,1.6360928472114426e-14,1.6356588476167425e-14
0.3026052104208417,10.0,10.0,1.7130865386021479,1.7016558348135318,0.012624246546023286,0.012110376318734711,0.359708894137137,100.0,1.842909444681413e-7,1.844358639986941e-7,3.2073802128200674e-6,1.638486458658504e-14,1.6373862618606284e-14,1.6360928472114426e-14
0.3046092184368738,10.0,10.0,1.7130865386021479,1.701655834830214,0.012672796587766627,0.012351430077825418,0.3664463695881317,100.0,1.8444170471263636e-7,1.8452544150097502e-7,3.218916462145117e-6,1.639960462114802e-14,1.639238638366224e-14,1.6373862618606284e-14
0.3066132264529058,10.0,10.0,1.7130865386021479,1.70165583484586,0.012692214320770234,0.012447300463033113,0.37316360047543834,100.0,1.8467281874369983e-7,1.8455773064056197e-7,3.2206877412599907e-6,1.640208374364954e-14,1.63994986909327e-14,1.639238638366224e-14
0.30861723446893785,10.0,10.0,1.7130865386021479,1.7016558348605337,0.012825955206930284,0.012450005650739763,0.3798596992182704,100.0,1.8806515635014756e-7,1.881138162048753e-7,3.22461343229735e-6,1.640313478365373e-14,1.6412030078413894e-14,1.63994986909327e-14
0.3106212424849699,10.0,10.0,1.7130865386021479,1.701655834874295,0.012927597715214768,0.012522210884031397,0.38653387123161814,100.0,1.9007200304134743e-7,1.9012879840024615e-7,3.228157724490899e-6,1.6440373858031135e-14,1.64481816036675e-14,1.6412030078413894e-14
0.312625250501002,10.0,10.0,1.7130865386021479,1.7016558348872004,0.01296434195452875,0.012785422018836229,0.3931854058415066,100.0,1.9141797731367154e-7,1.91561494557314e-7,3.260986574458306e-6,1.6457617194141464e-14,1.645329963476551e-14,1.64481816036675e-14
0.31462925851703405,10.0,10.0,1.7130865386021479,1.7016558348993027,0.013028378594724397,0.012952661884544173,0.3998136681839399,100.0,1.9339130898828614e-7,1.9343185910686168e-7,3.29520107434668e-6,1.6479306486339606e-14,1.6460394407735348e-14,1.645329963476551e-14
0.3166332665330661,10.0,10.0,1.7130865386021479,1.701655834910652,0.013067673457070252,0.012965396725057957,0.406418091969484,100.0,1.9571804103698775e-7,1.981307251593595e-7,3.339243961268784e-6,1.6484240313004353e-14,1.6463993615018492e-14,1.6460394407735348e-14
0.3186372745490982,10.0,10.0,1.7130865386021479,1.7016558349212951,0.013678877589247195,0.013471822244062664,0.41299817301149544,100.0,1.9808805936132943e-7,1.9962922976514128e-7,3.4005722323587262e-6,1.6505599481067686e-14,1.6518527430189898e-14,1.6463993615018492e-14
0.32064128256513025,10.0,10.0,1.7130865386021479,1.7016558349312754,0.013755242736943658,0.013596389550591928,0.4195534634275876,100.0,1.9971182820540614e-7,2.0055770414510116e-7,3.4045831960568186e-6,1.6515149395468153e-14,1.652462356999732e-14,1.6518527430189898e-14
0.3226452905811623,10.0,10.0,1.7130865386021479,1.701655834940634,0.01378193226033215,0.01364165834830029,0.4325565973299946,100.0,2.0052764173356076e-7,2.0354145469158833e-7,3.4111646373036448e-6,1.6521735631728114e-14,1.6525405861351193e-14,1.652462356999732e-14
0.3246492985971944,10.0,10.0,1.713086538602148,1.7016558349494098,0.013947196236590203,0.013706715991235642,0.43741184477055545,100.0,2.0340471861476468e-7,2.0431469139921664e-7,3.413112225497931e-6,1.6535475449297207e-14,1.6526646560807902e-14,1.6525405861351193e-14
0.32665330661322645,10.0,10.0,1.713086538602148,1.7016558349576387,0.01403398433802078,0.013742399510906033,0.44230863488421807,100.0,2.077324444659691e-7,2.0777150943521414e-7,3.4238289651100064e-6,1.656945097005244e-14,1.656562625832695e-14,1.6526646560807902e-14
0.3286573146292585,10.0,10.0,1.713086538602148,1.701655834965355,0.014250952005220974,0.013783703257014232,0.4472440303905413,100.0,2.0991185634144233e-7,2.0994955002375655e-7,3.4473382465340768e-6,1.6680167993465088e-14,1.6678130925968922e-14,1.656562625832695e-14
0.3306613226452906,10.0,10.0,1.713086538602148,1.70165583497259,0.014481652966152595,0.013838311538245494,0.4522141501971382,100.0,2.131690862904031e-7,2.1285339255635043e-7,3.4720233270602088e-6,1.6687041441772796e-14,1.668625965310311e-14,1.6678130925968922e-14
0.33266533066132264,10.0,10.0,1.713086538602148,1.7016558349793742,0.01451909044143064,0.014013297240997062,0.4572100913242738,100.0,2.1411099436487454e-7,2.1424330659362464e-7,3.4767948144568433e-6,1.6687063845115366e-14,1.668671583074986e-14,1.668625965310311e-14
0.3346693386773547,10.0,10.0,1.713086538602148,1.7016558349857354,0.014735160480668717,0.014092204826221658,0.4622372486035334,100.0,2.1449948865211462e-7,2.1453839995933883e-7,3.4863795277494862e-6,1.669347071737244e-14,1.6689864685671356e-14,1.668671583074986e-14
0.3366733466933868,10.0,10.0,1.713086538602148,1.7016558349917,0.014833178475151912,0.01416773740235717,0.46729316900713697,100.0,2.158007681501812e-7,2.1584540047518467e-7,3.5165124852780686e-6,1.6695969004318105e-14,1.6694640393730613e-14,1.6689864685671356e-14
0.33867735470941884,10.0,10.0,1.713086538602148,1.7016558349972923,0.01488235202745875,0.014173837755640356,0.47237552340838374,100.0,2.2153462377923936e-7,2.2151202760694815e-7,3.5355611027973577e-6,1.6717428432114783e-14,1.6723382105106142e-14,1.6694640393730613e-14
0.3406813627254509,10.0,10.0,1.713086538602148,1.7016558350025361,0.014998720093920111,0.014174734001905246,0.477482094801198,100.0,2.2518336713699447e-7,2.2530414937254637e-7,3.580557355846644e-6,1.6723652504419823e-14,1.6726700462904503e-14,1.6723382105106142e-14
0.342685370741483,10.0,10.0,1.713086538602148,1.7016558350074527,0.015034982511955656,0.014372400526972959,0.48261077367967237,100.0,2.2773958031519556e-7,2.2778677997449173e-7,3.619872608139746e-6,1.6746700348515677e-14,1.6738352769751157e-14,1.6726700462904503e-14
0.34468937875751504,10.0,10.0,1.713086538602148,1.7016558350120623,0.01535490174190091,0.01438418041990689,0.48775955404810395,100.0,2.2790989193478523e-7,2.2796524744669446e-7,3.64622825444353e-6,1.6748776057524685e-14,1.6760487524845985e-14,1.6738352769751157e-14
0.3466933867735471,10.0,10.0,1.713086538602148,1.7016558350163846,0.015395748056152877,0.014398230701034574,0.4929265286377949,100.0,2.2820332888734263e-7,2.2832689562387915e-7,3.6493185614558514e-6,1.6759645173167098e-14,1.676232862708703e-14,1.6760487524845985e-14
0.3486973947895792,10.0,10.0,1.713086538602148,1.701655835020437,0.015573323862922778,0.014591813325092835,0.4981098842874417,100.0,2.3063199483193737e-7,2.3056171247870833e-7,3.650748748333294e-6,1.6771218823460808e-14,1.6770014344188698e-14,1.676232862708703e-14
0.35070140280561124,10.0,10.0,1.713086538602148,1.7016558350242366,0.015683513742999526,0.015024435618576136,0.5033078974919051,100.0,2.3319675011539237e-7,2.3297563889957712e-7,3.6703938110244595e-6,1.684383162214573e-14,1.6851253278339095e-14,1.6770014344188698e-14
0.3527054108216433,10.0,10.0,1.713086538602148,1.7016558350277988,0.01582342315942223,0.015086351288587787,0.5085189301219595,100.0,2.3335447412803238e-7,2.330612390905854e-7,3.6914275507843713e-6,1.689247977874077e-14,1.6903570641412285e-14,1.6851253278339095e-14
0.35470941883767537,10.0,10.0,1.713086538602148,1.7016558350311388,0.015960047515278294,0.015279087572060967,0.5137414253158699,100.0,2.3512800907459734e-7,2.3494069430663566e-7,3.7015412590844194e-6,1.690144884988233e-14,1.690859932386194e-14,1.6903570641412285e-14
0.35671342685370744,10.0,10.0,1.713086538602148,1.7016558350342703,0.016028361601723575,0.015490015378681974,0.5189739035421941,100.0,2.3642528883401065e-7,2.3654200016457946e-7,3.7101499501807183e-6,1.691595105661176e-14,1.6929912824783634e-14,1.690859932386194e-14
0.3587174348697395,10.0,10.0,1.713086538602148,1.7016558350372064,0.016126246976377837,0.01554139584275818,0.5242149588320022,100.0,2.3874781344808715e-7,2.38523500657737e-7,3.710566989121973e-6,1.6979297532020666e-14,1.6980213307398837e-14,1.6929912824783634e-14
0.36072144288577157,10.0,10.0,1.713086538602148,1.701655835039959,0.016164878927802058,0.0156779057189419,0.5294632551777381,100.0,2.3937673072108684e-7,2.3948948727633357e-7,3.7522778964085845e-6,1.6989643219342178e-14,1.6998390673289785e-14,1.6980213307398837e-14
0.3627254509018036,10.0,10.0,1.713086538602148,1.7016558350425397,0.016275782727430313,0.015881908164977976,0.5347175230951601,100.0,2.401463631108282e-7,2.398788580077923e-7,3.79556909137784e-6,1.702595299968547e-14,1.701749239593627e-14,1.6998390673289785e-14
0.36472945891783565,10.0,10.0,1.713086538602148,1.7016558350449593,0.016309479539990398,0.015984847208531158,0.5399765563441609,100.0,2.4253645459638616e-7,2.424664706598554e-7,3.831519242416061e-6,1.7053049957938297e-14,1.7053341982118708e-14,1.701749239593627e-14
0.3667334669338677,10.0,10.0,1.713086538602148,1.701655835047228,0.016448827242552835,0.016094912147697264,0.5452392088038953,100.0,2.440601871870431e-7,2.4392991346126623e-7,3.886086562432794e-6,1.7070524401709932e-14,1.7061929263694417e-14,1.7053341982118708e-14
0.3687374749498998,10.0,10.0,1.713086538602148,1.7016558350493547,0.016597182198401395,0.01629301479286895,0.550504391497326,100.0,2.4425495152137334e-7,2.441683426195453e-7,3.917006395943595e-6,1.7079029644098817e-14,1.7070081670817452e-14,1.7070081670817452e-14
0.37074148296593185,10.0,10.0,1.713086538602148,1.7016558350513489,0.01673868729665127,0.016443538184335336,0.5557710697593958,100.0,2.45029881948555e-7,2.4515251485080194e-7,3.940205592268153e-6,1.7135202846651242e-14,1.712988551319261e-14,1.712988551319261e-14
0.3727454909819639,10.0,10.0,1.713086538602148,1.7016558350532185,0.016764328089031104,0.016740302070383746,0.5610382605441712,100.0,2.452696629776564e-7,2.4538511653613545e-7,3.9510781170327635e-6,1.7150835713309878e-14,1.7152564358452984e-14,1.7152564358452984e-14
0.374749498997996,10.0,10.0,1.713086538602148,1.701655835054971,0.01683201144550412,0.016786662182236525,0.5663050325484998,100.0,2.4616024416538055e-7,2.462826891198088e-7,3.955494940972706e-6,1.7186512138112597e-14,1.7172871125420924e-14,1.7172871125420924e-14
0.37675350701402804,10.0,10.0,1.713086538602148,1.7016558350566142,0.016963558089412665,0.016854478149829443,0.5715704898160401,100.0,2.4776332777322074e-7,2.478835665559696e-7,4.0844351636415495e-6,1.7260715190705654e-14,1.726302915791924e-14,1.726302915791924e-14
0.3787575150300601,10.0,10.0,1.713086538602148,1.701655835058155,0.01710048099182327,0.016884143608015077,0.5768337955497294,100.0,2.4944174879207155e-7,2.4947926250839506e-7,4.2192008967290515e-6,1.72752160604076e-14,1.7270670873059707e-14,1.7270670873059707e-14
0.3807615230460922,10.0,10.0,1.713086538602148,1.7016558350595994,0.017295511069959843,0.016894802307976,0.5820941488035788,100.0,2.504264732529777e-7,2.504499014258227e-7,4.242467833286047e-6,1.7298727025198014e-14,1.7291140280138907e-14,1.7291140280138907e-14
0.38276553106212424,10.0,10.0,1.713086538602148,1.7016558350609536,0.017379224720284622,0.016974871223499048,0.5873507886754019,100.0,2.516949330085059e-7,2.5151940528653984e-7,4.256094244592442e-6,1.7304974518678365e-14,1.731090462410497e-14,1.731090462410497e-14
0.3847695390781563,10.0,10.0,1.713086538602148,1.7016558350622233,0.01742793909103787,0.017158768668848953,0.5926029923308174,100.0,2.5579101543207867e-7,2.5590150492169055e-7,4.303712464356235e-6,1.732405553776575e-14,1.731431311945289e-14,1.731431311945289e-14
0.3867735470941884,10.0,10.0,1.713086538602148,1.7016558350634134,0.017589925639742106,0.01723408263896353,0.5978500731283357,100.0,2.583494413216308e-7,2.583972502694519e-7,4.3271474346233785e-6,1.7370275810493838e-14,1.7341083480539665e-14,1.7341083480539665e-14
0.38877755511022044,10.0,10.0,1.713086538602148,1.7016558350645292,0.017621238317287236,0.017337405331543383,0.603091378840606,100.0,2.583661199127426e-7,2.58479954331552e-7,4.3594077358960464e-6,1.7378120459279854e-14,1.7381039825345066e-14,1.7381039825345066e-14
0.3907815631262525,10.0,10.0,1.713086538602148,1.7016558350655755,0.01766783113307517,0.0175101309042185,0.6083262899670743,100.0,2.6027922827827314e-7,2.603971365134886e-7,4.399402705446434e-6,1.7402398210530322e-14,1.7402247572096412e-14,1.7402247572096412e-14
0.3927855711422846,10.0,10.0,1.713086538602148,1.7016558350665565,0.017669731536467562,0.017699565850919266,0.6135542181335781,100.0,2.6465839307084386e-7,2.646785416053535e-7,4.4061801138414735e-6,1.7415353391786292e-14,1.7421918257912597e-14,1.7421918257912597e-14
0.39478957915831664,10.0,10.0,1.713086538602148,1.7016558350674758,0.01801760641751125,0.017951052214845078,0.6187746045736826,100.0,2.657685245867663e-7,2.657890371669852e-7,4.406213077179039e-6,1.7421182149452647e-14,1.742500526179415e-14,1.742500526179415e-14
0.3967935871743487,10.0,10.0,1.713086538602148,1.701655835068338,0.018096704950382608,0.018095320968423003,0.6239869186898412,100.0,2.6612200844194223e-7,2.661190977842347e-7,4.424030389011124e-6,1.747757687401915e-14,1.74836900141118e-14,1.7492931063461148e-14
0.39879759519038077,10.0,10.0,1.713086538602148,1.7016558350691462,0.018138540266475642,0.018267687917391355,0.6291906566868349,100.0,2.6933810740352694e-7,2.693863082015536e-7,4.42776363729393e-6,1.7495351084625223e-14,1.7494834254568567e-14,1.7494834254568567e-14
0.40080160320641284,10.0,10.0,1.713086538602148,1.7016558350699038,0.018325369638404188,0.018320406326609594,0.6343853402766043,100.0,2.6953322979333457e-7,2.6945446776787806e-7,4.467028108413477e-6,1.751305523528671e-14,1.7501206692502447e-14,1.7501206692502447e-14
0.4028056112224449,10.0,10.0,1.713086538602148,1.7016558350706144,0.018460489807860487,0.01833885965079044,0.9525015491007764,100.0,2.7308162945258033e-7,2.727156871659193e-7,4.474904949006797e-6,1.7540394797698677e-14,1.753735108841422e-14,1.753735108841422e-14
0.40480961923847697,10.0,10.0,1.713086538602148,1.7016558350712803,0.01846536230345752,0.018349729726333853,0.9525025718116997,100.0,2.739540055417536e-7,2.740690371342972e-7,4.478342219773474e-6,1.7554785330356474e-14,1.7562879101578257e-14,1.7562879101578257e-14
0.40681362725450904,10.0,10.0,1.713086538602148,1.7016558350719047,0.018475014056620984,0.018449939023423383,0.9525030689726292,100.0,2.784593620903433e-7,2.782121395933245e-7,4.489972844004073e-6,1.7557711967883597e-14,1.756490084230376e-14,1.756490084230376e-14
0.4088176352705411,10.0,10.0,1.713086538602148,1.70165583507249,0.018532707782474248,0.0187183922762264,0.9525038842193122,100.0,2.7848104092530187e-7,2.7849738808066164e-7,4.518583199383315e-6,1.7562748986897803e-14,1.7565957806261274e-14,1.7565957806261274e-14
0.41082164328657317,10.0,10.0,1.713086538602148,1.7016558350730386,0.018584163321366014,0.018805871378789127,0.9525053540861781,100.0,2.799328661316912e-7,2.8004643204553067e-7,4.559118290700434e-6,1.7569185686270604e-14,1.7568783472206552e-14,1.7568783472206552e-14
0.41282565130260523,10.0,10.0,1.713086538602148,1.7016558350735533,0.018951206491873956,0.01883405428280051,0.9525070280081515,100.0,2.8358191298992836e-7,2.834342015875304e-7,4.582693357398954e-6,1.7569213237708628e-14,1.7569496670542132e-14,1.7569496670542132e-14
0.4148296593186373,10.0,10.0,1.713086538602148,1.7016558350740356,0.01897415796042872,0.01916996089360826,0.9525072510894472,100.0,2.8443805517344853e-7,2.8455085709270636e-7,4.6330558763021055e-6,1.7582368416142094e-14,1.757110532416711e-14,1.757110532416711e-14
0.4168336673346693,10.0,10.0,1.713086538602148,1.701655835074488,0.019238016379628204,0.01947159570859363,0.952509405731716,100.0,2.8554618689857193e-7,2.855800093853026e-7,4.6423902013835206e-6,1.761101306021303e-14,1.7611853977533965e-14,1.7611853977533965e-14
0.4188376753507014,10.0,10.0,1.713086538602148,1.7016558350749116,0.01934990452608254,0.0194930955340391,0.9525120251891381,100.0,2.9139795755216725e-7,2.913986582717735e-7,4.679873794823164e-6,1.7698472229939076e-14,1.7696529318482408e-14,1.765463615290365e-14
0.42084168336673344,10.0,10.0,1.713086538602148,1.7016558350753093,0.01937871361654667,0.01951757782401584,0.9525152026824423,100.0,2.9309127395008107e-7,2.9310605005276076e-7,4.686547212862774e-6,1.7703953136216305e-14,1.771271122768848e-14,1.7696529318482408e-14
0.4228456913827655,10.0,10.0,1.713086538602148,1.7016558350756816,0.019658811407926812,0.01952470323430703,0.952518897972915,100.0,2.9411479759736423e-7,2.9422070235625804e-7,4.698753698179291e-6,1.773620918560119e-14,1.773581941233522e-14,1.771271122768848e-14
0.4248496993987976,10.0,10.0,1.713086538602148,1.7016558350760311,0.019686308915862785,0.019546573837427493,0.9525199766837196,100.0,2.973467555434378e-7,2.9742794983533215e-7,4.70760507716679e-6,1.7742605788170197e-14,1.7737072845090383e-14,1.7735691229657846e-14
0.42685370741482964,10.0,10.0,1.713086538602148,1.7016558350763584,0.02009758663083339,0.01994966410382823,0.9525227239039324,100.0,2.987823649773248e-7,2.987845456213697e-7,4.715727761489803e-6,1.7756385028295036e-14,1.7759830085990724e-14,1.773581941233522e-14
0.4288577154308617,10.0,10.0,1.713086538602148,1.7016558350766657,0.020255073059966072,0.02008032221068537,0.9525276687713347,100.0,3.040172195450532e-7,3.0402936020267493e-7,4.725995703394886e-6,1.7787005166723672e-14,1.776685433979808e-14,1.7759830085990724e-14
0.4308617234468938,10.0,10.0,1.713086538602148,1.7016558350769535,0.020581089634493056,0.020108925137192236,0.9525319485526901,100.0,3.0427709286165994e-7,3.0417081528460455e-7,4.727487263096575e-6,1.7807447624747015e-14,1.7801335761575103e-14,1.777112417397107e-14
0.43286573146292584,10.0,10.0,1.713086538602148,1.7016558350772233,0.020664219302573186,0.020276275199918224,0.9525383601989581,100.0,3.0475283057882496e-7,3.048602273758842e-7,4.741914883002854e-6,1.783387749033407e-14,1.7820005479673237e-14,1.7801335761575103e-14
0.4348697394789579,10.0,10.0,1.713086538602148,1.7016558350774762,0.0208039659834527,0.020312029229841395,0.9525395571348052,100.0,3.056676574344261e-7,3.0577168657768964e-7,4.777224948978015e-6,1.784513104846093e-14,1.7853761382667046e-14,1.7820005479673237e-14
0.43687374749499,10.0,10.0,1.713086538602148,1.7016558350777133,0.02082009880191626,0.0204787452880729,0.9525428559747069,100.0,3.086035654458922e-7,3.0861830893772336e-7,4.814999298184557e-6,1.7906065523642973e-14,1.791726684885277e-14,1.7853761382667046e-14
0.43887775551102204,10.0,10.0,1.713086538602148,1.7016558350779358,0.020839517768731025,0.020515343259099792,0.9525509950745589,100.0,3.1119444316501064e-7,3.1129981906991793e-7,4.825736644759251e-6,1.7952996437725665e-14,1.795816142844891e-14,1.791726684885277e-14
0.4408817635270541,10.0,10.0,1.713086538602148,1.7016558350781443,0.02085688349510315,0.020542797116380157,0.9525554257040292,100.0,3.1254479785347183e-7,3.125221024637659e-7,4.826417716103752e-6,1.7982528670924593e-14,1.798227720132859e-14,1.798227720132859e-14
0.44288577154308617,10.0,10.0,1.713086538602148,1.7016558350783397,0.02095126223899083,0.020663877018541842,0.952565596422633,100.0,3.1384226177473594e-7,3.1394903373992787e-7,4.836936704925318e-6,1.807931424363831e-14,1.809217465477476e-14,1.807349085988566e-14
0.44488977955911824,10.0,10.0,1.713086538602148,1.701655835078523,0.021538256958579232,0.020790696730894113,0.952565826752929,100.0,3.1402397513308367e-7,3.1413053083903223e-7,4.852831137922162e-6,1.8165590337746822e-14,1.8179541826052158e-14,1.8179541826052158e-14
0.4468937875751503,10.0,10.0,1.713086538602148,1.7016558350785727,0.021544754759035903,0.02096428686829631,0.9525696374613325,100.0,3.160588911230612e-7,3.161648430474094e-7,4.857811380135099e-6,1.8192572160008264e-14,1.818398733384013e-14,1.818398733384013e-14
0.44889779559118237,10.0,10.0,1.713086538602148,1.7016558350786946,0.021803005412404236,0.02099118807048293,0.9525821874749193,100.0,3.170019450489136e-7,3.1688753131710057e-7,4.917721256545864e-6,1.8209336013643036e-14,1.8185617663176383e-14,1.8185617663176383e-14
0.45090180360721444,10.0,10.0,1.713086538602148,1.7016558350788558,0.02217734706867375,0.021086057892633778,0.952585471152504,100.0,3.170036755231895e-7,3.170271971077656e-7,4.9644955248004384e-6,1.822810350670981e-14,1.823729537997833e-14,1.823729537997833e-14
0.4529058116232465,10.0,10.0,1.713086538602148,1.7016558350789097,0.02254232507861393,0.02165361096348737,0.9525986228611147,100.0,3.186759586401125e-7,3.1861691553973533e-7,5.002465202018742e-6,1.8251825960242263e-14,1.8243793077033377e-14,1.8243793077033377e-14
0.45490981963927857,10.0,10.0,1.713086538602148,1.7016558350790068,0.022630945289075874,0.021690781066620392,0.9526007916719212,100.0,3.187580617984997e-7,3.187659258041287e-7,5.011335408927264e-6,1.8307522239005263e-14,1.8312760884233833e-14,1.8301488753284094e-14
0.45691382765531063,10.0,10.0,1.713086538602148,1.7016558350791482,0.02285040396123986,0.02246582186813928,0.9526029068672305,100.0,3.1903279883403417e-7,3.19041680564727e-7,5.011496484028928e-6,1.831498106018878e-14,1.831635108824255e-14,1.8312760884233833e-14
0.4589178356713427,10.0,10.0,1.713086538602148,1.701655835079205,0.022970071992915717,0.022564192841189382,0.9526214326644405,100.0,3.2000357078285293e-7,3.2001199699554245e-7,5.0534700587257925e-6,1.8319709491540987e-14,1.8326621802520075e-14,1.831635108824255e-14
0.46092184368737477,10.0,10.0,1.713086538602148,1.7016558350792808,0.023048671909362228,0.022582463280716936,0.9526219248775946,100.0,3.200332296702973e-7,3.2013884249998215e-7,5.056298965087486e-6,1.8337580219614923e-14,1.833492069958973e-14,1.8326621802520075e-14
0.46292585170340683,10.0,10.0,1.713086538602148,1.7016558350794053,0.02305289586365568,0.02265709871085832,0.9526377857494438,100.0,3.2134147616937906e-7,3.2134970947699364e-7,5.1076306922582815e-6,1.8442628987003127e-14,1.8444502739306937e-14,1.8444502739306937e-14
0.4649298597194389,10.0,10.0,1.713086538602148,1.7016558350794633,0.023087838417854507,0.02290735964208331,0.95264250563668,100.0,3.2246146154607107e-7,3.2256409037415733e-7,5.1246943846310245e-6,1.8446043398593346e-14,1.846537434325512e-14,1.846537434325512e-14
0.46693386773547096,10.0,10.0,1.713086538602148,1.701655835079522,0.023126949254750652,0.022921753213530974,0.9526441343151152,100.0,3.235724218342829e-7,3.234021727178264e-7,5.13886736774315e-6,1.8480155463510435e-14,1.8489877461922342e-14,1.8489877461922342e-14
0.46893787575150303,10.0,10.0,1.713086538602148,1.7016558350796314,0.023154390891228505,0.02297861969945269,0.9526646297771808,100.0,3.2365100817909513e-7,3.236727399726569e-7,5.194010502370431e-6,1.848809874097483e-14,1.8493383815001583e-14,1.8519879042342036e-14
0.4709418837675351,10.0,10.0,1.713086538602148,1.7016558350796893,0.023218979237311158,0.02301427073541307,0.9526689206999632,100.0,3.24911084192839e-7,3.2468075430682265e-7,5.215889496307545e-6,1.85323756130794e-14,1.8525716911034913e-14,1.8525716911034913e-14
0.4729458917835671,10.0,10.0,1.713086538602148,1.7016558350797337,0.023408714121302104,0.023036228663182095,0.9526831586297908,100.0,3.264396238313398e-7,3.262834444878232e-7,5.288034302712209e-6,1.853257542755313e-14,1.8531635201756585e-14,1.8531635201756585e-14
0.4749498997995992,10.0,10.0,1.713086538602148,1.7016558350798299,0.023514739843794197,0.023192104042636563,0.9526882781100219,100.0,3.2915143373348354e-7,3.2868843144278784e-7,5.37574542895831e-6,1.858606663390073e-14,1.8580355799166165e-14,1.8580355799166165e-14
0.47695390781563124,10.0,10.0,1.713086538602148,1.7016558350798872,0.0235217975421104,0.0232612823083762,0.9526958161099358,100.0,3.300870604537077e-7,3.3006096117320714e-7,5.380835407540743e-6,1.867179341567702e-14,1.866414328818115e-14,1.8588399755172273e-14
0.4789579158316633,10.0,10.0,1.713086538602148,1.70165583507992,0.023644492673521075,0.023271518737048115,0.9527134316229836,100.0,3.300943646979826e-7,3.301052853720704e-7,5.389101671790891e-6,1.868614061654042e-14,1.8693292790317882e-14,1.866414328818115e-14
0.48096192384769537,10.0,10.0,1.713086538602148,1.7016558350800044,0.023775991804133992,0.02361018321880668,0.9527248450524742,100.0,3.372031500471883e-7,3.3730564732646723e-7,5.452435262531432e-6,1.875483879595434e-14,1.876980655101561e-14,1.8693292790317882e-14
0.48296593186372744,10.0,10.0,1.713086538602148,1.7016558350800601,0.023831260677143314,0.023684859380058938,0.9527345875910388,100.0,3.387210301411624e-7,3.3872561657053296e-7,5.46950077492339e-6,1.8769799786946636e-14,1.8779817690305942e-14,1.876980655101561e-14
0.4849699398797595,10.0,10.0,1.713086538602148,1.7016558350800837,0.023966980924173827,0.023783640911648,0.9527400714793358,100.0,3.420903332458402e-7,3.421178504443925e-7,5.49037462466291e-6,1.8788608705923218e-14,1.8798364735844814e-14,1.8779817690305942e-14
0.48697394789579157,10.0,10.0,1.713086538602148,1.7016558350801578,0.02408298458618345,0.023921591930282496,0.9527560322530743,100.0,3.438645289796677e-7,3.4386905222232595e-7,5.5290351179377656e-6,1.879205935437497e-14,1.879924611614668e-14,1.8798364735844814e-14
0.48897795591182364,10.0,10.0,1.713086538602148,1.7016558350802116,0.024571000424422944,0.02407504593111534,0.9527681790164798,100.0,3.4490148205748013e-7,3.449940139355318e-7,5.647727972341109e-6,1.8855639401580808e-14,1.886866769375486e-14,1.879924611614668e-14
0.4909819639278557,10.0,10.0,1.713086538602148,1.7016558350802273,0.024660891727192713,0.024098487569499994,0.9527894026568594,100.0,3.4580338352076843e-7,3.458079583424488e-7,5.648865481538635e-6,1.8871777402452078e-14,1.887442120685629e-14,1.887442120685629e-14
0.49298597194388777,10.0,10.0,1.713086538602148,1.7016558350802926,0.02488303083106002,0.024369692190936206,0.9527919215547788,100.0,3.463698372903471e-7,3.4647124386159155e-7,5.656894634330793e-6,1.898917140857997e-14,1.8982695188069472e-14,1.8982695188069472e-14
0.49498997995991983,10.0,10.0,1.713086538602148,1.701655835080344,0.025073068224614595,0.024713985163073625,0.952797735744595,100.0,3.4981124503481787e-7,3.499119842151383e-7,5.662031735128815e-6,1.899389986571193e-14,1.8992906551253647e-14,1.8992906551253647e-14
0.4969939879759519,10.0,10.0,1.713086538602148,1.701655835080354,0.02516881860666549,0.024748897932598338,0.9528249814301549,100.0,3.51276160352454e-7,3.512788374056207e-7,5.675571633668995e-6,1.8999489409399494e-14,1.9003522864911872e-14,1.9003522864911872e-14
0.49899799599198397,10.0,10.0,1.713086538602148,1.7016558350804112,0.02539392407759364,0.024871313373469792,0.9528287233452966,100.0,3.5733811081504885e-7,3.573396301921051e-7,5.718737876308267e-6,1.9016171542341764e-14,1.9038412373512135e-14,1.9038412373512135e-14
0.501002004008016,10.0,10.0,1.713086538602148,1.7016558350804598,0.025470514513033185,0.025303549173260748,0.9528550122314913,100.0,3.583256328332678e-7,3.5842356288408376e-7,5.7210274224173125e-6,1.904959108233713e-14,1.9057041460619564e-14,1.9057041460619564e-14
0.503006012024048,10.0,10.0,1.713086538602148,1.701655835080465,0.025511132112990047,0.025370972933781988,0.9528611236702983,100.0,3.6312325376095204e-7,3.630543756995767e-7,5.735485171827958e-6,1.905022979679907e-14,1.907446529001403e-14,1.907446529001403e-14
0.5050100200400801,10.0,10.0,1.713086538602148,1.7016558350805153,0.025515205886174078,0.025528248715093477,0.9528627939614295,100.0,3.635055875222271e-7,3.6350758636351423e-7,5.737643362286218e-6,1.9131702244293163e-14,1.913146582690337e-14,1.913146582690337e-14
0.5070140280561122,10.0,10.0,1.713086538602148,1.7016558350805613,0.025826121308756934,0.025589261918416463,0.9528949187400837,100.0,3.6532753961465763e-7,3.653477311167589e-7,5.742107753505639e-6,1.913318049671587e-14,1.9134525749120007e-14,1.9134525749120007e-14
0.5090180360721442,10.0,10.0,1.713086538602148,1.7016558350805626,0.02647185212765333,0.025654831876162777,0.9529028658653576,100.0,3.6625873982959405e-7,3.6625921733154904e-7,5.789127029807829e-6,1.9149822642206668e-14,1.915098036016119e-14,1.915098036016119e-14
0.5110220440881763,10.0,10.0,1.713086538602148,1.7016558350806068,0.02650099175577514,0.025676760765956274,0.9529237140772154,100.0,3.6679597394931094e-7,3.6677637199326786e-7,5.813209138699134e-6,1.9214543095308026e-14,1.9206143740658552e-14,1.9206143740658552e-14
0.5130260521042084,10.0,10.0,1.713086538602148,1.7016558350806483,0.026523839644610706,0.02575775230412647,0.9529300907425851,100.0,3.7128312075245766e-7,3.712832131720936e-7,5.8797696264663515e-6,1.928124641542716e-14,1.9261725812286527e-14,1.9261725812286527e-14
0.5150300601202404,10.0,10.0,1.713086538602148,1.70165583508065,0.026842397508309183,0.02635688944689028,0.9529452229808556,100.0,3.752097083342092e-7,3.751656864717901e-7,5.904895093307435e-6,1.943312704208221e-14,1.9435163907155925e-14,1.9435163907155925e-14
0.5170340681362725,10.0,10.0,1.713086538602148,1.7016558350806872,0.02685130193662401,0.026398802121648,0.9529666220318688,100.0,3.764923578012755e-7,3.763288404604657e-7,5.931666082774126e-6,1.9480649354465424e-14,1.9483568935003908e-14,1.9483568935003908e-14
0.5190380761523046,10.0,10.0,1.713086538602148,1.7016558350807238,0.026915864788241164,0.026597934745400793,0.9529898913749619,100.0,3.7800131511361854e-7,3.780162761459494e-7,5.938985054350887e-6,1.948190127270734e-14,1.9505128838402967e-14,1.9505128838402967e-14
0.5210420841683366,10.0,10.0,1.713086538602148,1.7016558350807276,0.026929248932274396,0.02669521972777618,0.9529978863406202,100.0,3.7841201453605736e-7,3.784375494507295e-7,5.963778134087295e-6,1.9562874371672482e-14,1.9564395431094005e-14,1.9564395431094005e-14
0.5230460921843687,10.0,10.0,1.713086538602148,1.701655835080758,0.02693435138407581,0.02670203721943761,0.9530044951268299,100.0,3.84442824100385e-7,3.840797504402016e-7,6.013075395144301e-6,1.9565173193963797e-14,1.9575904012157296e-14,1.9575904012157296e-14
0.5250501002004008,10.0,10.0,1.713086538602148,1.70165583508079,0.026978186092892643,0.02692202679551208,0.9530368973438983,100.0,3.858342928958365e-7,3.8567860132535595e-7,6.069809202612675e-6,1.9587189015352533e-14,1.958300141905519e-14,1.958300141905519e-14
0.5270541082164328,10.0,10.0,1.713086538602148,1.7016558350807955,0.027081572063718518,0.026946506820027864,0.9530436927098935,100.0,3.860631202854659e-7,3.861591026013742e-7,6.072441092003156e-6,1.9613582614660364e-14,1.9607611935240892e-14,1.9607611935240892e-14
0.5290581162324649,10.0,10.0,1.713086538602148,1.7016558350808202,0.027163442666248563,0.02712336831397025,0.9530773827430821,100.0,3.8964947910450286e-7,3.896588597536985e-7,6.081761412756925e-6,1.962483866865386e-14,1.9616923689129892e-14,1.9616923689129892e-14
0.531062124248497,10.0,10.0,1.713086538602148,1.7016558350808484,0.027212427429909588,0.027200089535245452,0.9530841976257226,100.0,3.9398249481759583e-7,3.940726411957654e-7,6.0827820422866e-6,1.962557772717127e-14,1.9631376748118252e-14,1.9631376748118252e-14
0.533066132264529,10.0,10.0,1.713086538602148,1.701655835080855,0.027344826325502388,0.02720616795261907,0.9530862674146844,100.0,3.9518393296432323e-7,3.95277240828053e-7,6.093553109006837e-6,1.9687003280831004e-14,1.9671631376241967e-14,1.9671631376241967e-14
0.5350701402805611,10.0,10.0,1.713086538602148,1.7016558350808748,0.027444752883264822,0.02735749380422136,0.953125992879935,100.0,3.969454229422032e-7,3.968019177531787e-7,6.120645132862603e-6,1.97045035443848e-14,1.9675657788202084e-14,1.9675657788202084e-14
0.5370741482965932,10.0,10.0,1.713086538602148,1.7016558350808997,0.027714127012287173,0.0277918108252685,0.9531380283467574,100.0,3.976982905014652e-7,3.9779211879090227e-7,6.132793281912627e-6,1.97248998700892e-14,1.972842502207838e-14,1.9709208491780154e-14
0.5390781563126252,10.0,10.0,1.713086538602148,1.701655835080907,0.027873783742627743,0.02785304879290223,0.9531620698750038,100.0,3.9978477310424265e-7,3.9967671520770914e-7,6.2069015896158586e-6,1.973291551403583e-14,1.974374701929606e-14,1.9771377651240576e-14
0.5410821643286573,10.0,10.0,1.713086538602148,1.7016558350809228,0.02828336970330081,0.028151613546871818,0.9531690616378281,100.0,4.023751062816603e-7,4.0245959398011995e-7,6.217590951639669e-6,1.9810630331758694e-14,1.981122086252866e-14,1.981122086252866e-14
0.5430861723446894,10.0,10.0,1.713086538602148,1.7016558350809448,0.02837394557633477,0.02822473593013968,0.9531922071335993,100.0,4.046349835875209e-7,4.0463215922974656e-7,6.245630063845713e-6,1.9832287190210388e-14,1.9842507590923644e-14,1.9842507590923644e-14
0.5450901803607214,10.0,10.0,1.713086538602148,1.7016558350809525,0.028884613835879952,0.028468224094438898,0.9532133872231088,100.0,4.062636208573213e-7,4.062593021690602e-7,6.26399941062649e-6,1.9839131293279816e-14,1.984501071400847e-14,1.984501071400847e-14
0.5470941883767535,10.0,10.0,1.713086538602148,1.701655835080965,0.028972687407865592,0.028491035197294724,0.9532488310043657,100.0,4.074491951111228e-7,4.072610941557764e-7,6.359503760492411e-6,1.9840402051853857e-14,1.9848346106764088e-14,1.9848346106764088e-14
0.5490981963927856,10.0,10.0,1.713086538602148,1.7016558350809843,0.02922424476635084,0.028572576746860413,0.9532518127426746,100.0,4.11010945089861e-7,4.1100620784925067e-7,6.38365718978258e-6,1.986459245932248e-14,1.9851246089059653e-14,1.9851246089059653e-14
0.5511022044088176,10.0,10.0,1.713086538602148,1.7016558350809925,0.02951383577258523,0.029014709413099988,0.9532589531166343,100.0,4.156282085084695e-7,4.1567230440055337e-7,6.4046242373261435e-6,1.992385977395245e-14,1.9922732977858712e-14,1.9922732977858712e-14
0.5531062124248497,10.0,10.0,1.713086538602148,1.7016558350810023,0.029736414058595874,0.029387059352756956,0.9533057429551585,100.0,4.1718850178385944e-7,4.1728098616512893e-7,6.439946784538058e-6,1.9928601018809432e-14,1.9942949817553755e-14,1.9942949817553755e-14
0.5551102204408818,10.0,10.0,1.713086538602148,1.701655835081019,0.029850907832024067,0.02970354648220351,0.9533079274255263,100.0,4.249804404841937e-7,4.250698496989404e-7,6.469161648225218e-6,1.9943611998686914e-14,1.995549275318346e-14,1.995549275318346e-14
0.5571142284569138,10.0,10.0,1.713086538602148,1.7016558350810274,0.030013420519360828,0.029868392276104345,0.9533464788889269,100.0,4.2536006776215e-7,4.2535410221122046e-7,6.505207338104355e-6,2.0025518199597066e-14,2.0038759640610734e-14,2.0038759640610734e-14
0.5591182364729459,10.0,10.0,1.713086538602148,1.7016558350810347,0.03022946774583023,0.029869258720463233,0.9533537405300837,100.0,4.2858428462995446e-7,4.28577724421541e-7,6.506280902419692e-6,2.009705990457742e-14,2.0111099573731408e-14,2.0111099573731408e-14
0.561122244488978,10.0,10.0,1.713086538602148,1.7016558350810496,0.03024207090034275,0.030051781000043392,0.9533695241025051,100.0,4.3004347469827105e-7,4.3003823672408353e-7,6.507326078871233e-6,2.013487558897467e-14,2.0135459655354155e-14,2.0135459655354155e-14
0.56312625250501,10.0,10.0,1.713086538602148,1.7016558350810578,0.030426251128728227,0.030090291179155064,0.9534029297862265,100.0,4.328003306803661e-7,4.3274247307377024e-7,6.5111508019886375e-6,2.017211259365351e-14,2.0163196195823866e-14,2.0163196195823866e-14
0.5651302605210421,10.0,10.0,1.713086538602148,1.7016558350810633,0.030625366303136718,0.030437364930737038,0.95343364898133,100.0,4.33165826376728e-7,4.3588129776277636e-7,6.53125630866971e-6,2.0206183243722113e-14,2.020595944823391e-14,2.020595944823391e-14
0.5671342685370742,10.0,10.0,1.713086538602148,1.7016558350810764,0.030653345672952362,0.030567793539126756,0.9534459383528665,100.0,4.3588648334913827e-7,4.395067382326593e-7,6.533635847221324e-6,2.0266774412791627e-14,2.025608312593864e-14,2.0248546828964592e-14
0.5691382765531062,10.0,10.0,1.713086538602148,1.7016558350810846,0.030844166683382367,0.030753884484628437,0.9534532948205849,100.0,4.3951276966545723e-7,4.397074566544077e-7,6.559747406713414e-6,2.0311183882020338e-14,2.0310307487548656e-14,2.025608312593864e-14
0.5711422845691383,10.0,10.0,1.713086538602148,1.7016558350810886,0.03090323067183054,0.0307699540243902,0.9535003302502866,100.0,4.3961829576579335e-7,4.4234320970608213e-7,6.572401924790752e-6,2.0449067804645947e-14,2.0454914911160223e-14,2.0310307487548656e-14
0.5731462925851704,10.0,10.0,1.713086538602148,1.7016558350811,0.031066939504467973,0.030978373043800942,0.9535048198811147,100.0,4.407257842814236e-7,4.429784332818587e-7,6.694948809252721e-6,2.053093671357551e-14,2.0517007797691136e-14,2.0454914911160223e-14
0.5751503006012024,10.0,10.0,1.713086538602148,1.701655835081108,0.031124866815323768,0.03110033794925351,0.9535500636299441,100.0,4.423509064272537e-7,4.436951566658475e-7,6.734585399028852e-6,2.0615333952592522e-14,2.0620018877147792e-14,2.0517007797691136e-14
0.5771543086172345,10.0,10.0,1.713086538602148,1.7016558350811108,0.0317092749267104,0.031143938073498405,0.9535574893655147,100.0,4.429865875164792e-7,4.4524117976187016e-7,6.7364242150516545e-6,2.064696705973096e-14,2.0651924393028268e-14,2.0620018877147792e-14
0.5791583166332666,10.0,10.0,1.713086538602148,1.7016558350811208,0.03175031198364632,0.03121252469667845,0.9535695963415752,100.0,4.4370330892525826e-7,4.458617358645687e-7,6.755161319888861e-6,2.074734458822363e-14,2.0750519154538285e-14,2.0651924393028268e-14
0.5811623246492986,10.0,10.0,1.713086538602148,1.7016558350811284,0.03176969397646884,0.03125753721776313,0.9536112878200198,100.0,4.452493263381944e-7,4.4628931693860993e-7,6.769009612991407e-6,2.0759842589919706e-14,2.076031117189832e-14,2.0750519154538285e-14
0.5831663326653307,10.0,10.0,1.713086538602148,1.7016558350811302,0.03221120677858032,0.031627633137395694,0.9536414759329778,100.0,4.4587012777375014e-7,4.465144934294803e-7,6.874664058545173e-6,2.0773265741433763e-14,2.077144725089301e-14,2.075565667070497e-14
0.5851703406813628,10.0,10.0,1.713086538602148,1.701655835081139,0.03232017684836698,0.031822230179838214,0.953658729632515,100.0,4.465881723610713e-7,4.478422795174672e-7,6.878097973502401e-6,2.0877823529615485e-14,2.0877606933711605e-14,2.077144725089301e-14
0.5871743486973948,10.0,10.0,1.713086538602148,1.7016558350811462,0.03234983451002354,0.031948140514816474,0.9536661999381985,100.0,4.478498899025741e-7,4.510785042579168e-7,6.967758534678075e-6,2.0891129802744827e-14,2.0891183091798486e-14,2.0877606933711605e-14
0.5891783567134269,10.0,10.0,1.713086538602148,1.7016558350811473,0.032615802829520466,0.03217933177787271,0.953715997949525,100.0,4.510867108853701e-7,4.526249585045628e-7,6.97739811729857e-6,2.102851072013703e-14,2.1026651574079555e-14,2.0891183091798486e-14
0.591182364729459,10.0,10.0,1.713086538602148,1.701655835081155,0.03284358347726934,0.03230802905829013,0.9537222105597611,100.0,4.5254602459447423e-7,4.5561893920976667e-7,6.9846132438569135e-6,2.1042623582077183e-14,2.1044799528798637e-14,2.1026651574079555e-14
0.593186372745491,10.0,10.0,1.713086538602148,1.701655835081162,0.03285750238675343,0.03246166751960016,0.9537718136508896,100.0,4.555315382944063e-7,4.5952020198631313e-7,6.989845282058949e-6,2.108607255361847e-14,2.1101215779148278e-14,2.1044799528798637e-14
0.5951903807615231,10.0,10.0,1.713086538602148,1.7016558350811624,0.0328916851628108,0.03271063059613102,0.9537793046693742,100.0,4.6115275729818336e-7,4.612401778281565e-7,6.996383345978097e-6,2.113067750369154e-14,2.1144002581641093e-14,2.1101215779148278e-14
0.5971943887775552,10.0,10.0,1.713086538602148,1.701655835081169,0.03293060069192462,0.0329437103409764,0.9537931915651703,100.0,4.634645306261357e-7,4.634548921288961e-7,7.028409693399838e-6,2.12153116323635e-14,2.123417490790944e-14,2.1144002581641093e-14
0.5991983967935872,10.0,10.0,1.713086538602148,1.7016558350811755,0.03307144250611892,0.03300816615065917,0.9538374673954833,100.0,4.64140981267431e-7,4.642273098823474e-7,7.045320253546481e-6,2.1286391676226963e-14,2.1269680555559333e-14,2.123417490790944e-14
0.6012024048096193,10.0,10.0,1.713086538602148,1.7016558350811815,0.03316149826806151,0.033067834667577,0.9538730862044709,100.0,4.660059669130829e-7,4.6609383445446457e-7,7.063806358505681e-6,2.1295086107136243e-14,2.130329553012529e-14,2.1294474382385953e-14
0.6032064128256514,10.0,10.0,1.713086538602148,1.701655835081187,0.03326044046504156,0.03323810280325778,0.953889195314871,100.0,4.6754187292214844e-7,4.6745892529807296e-7,7.126507525992138e-6,2.130401475959181e-14,2.130380914287808e-14,2.130380914287808e-14
0.6052104208416834,10.0,10.0,1.713086538602148,1.7016558350811923,0.03338733946158328,0.033335775439216155,0.9538966840091404,100.0,4.683343122554579e-7,4.6842188103193685e-7,7.173516817113793e-6,2.1339264276042358e-14,2.133979443731599e-14,2.133979443731599e-14
0.6072144288577155,10.0,10.0,1.713086538602148,1.7016558350811972,0.03415114923148485,0.0333775668820122,0.9539557115442695,100.0,4.725687738616912e-7,4.7265624710859994e-7,7.1946234293014115e-6,2.1441007793733743e-14,2.14533908592196e-14,2.14533908592196e-14
0.6092184368737475,10.0,10.0,1.713086538602148,1.7016558350812019,0.03417574668167175,0.033404628453408275,0.9539569399228434,100.0,4.77812592343258e-7,4.778013796478269e-7,7.2162691448688175e-6,2.1460631817499422e-14,2.145622467757286e-14,2.145622467757286e-14
0.6112224448897795,10.0,10.0,1.713086538602148,1.7016558350812063,0.03450413284912864,0.03429625500137368,0.9540107565557792,100.0,4.779355564811789e-7,4.779263727180805e-7,7.229711974596235e-6,2.1507121607775886e-14,2.149933372885979e-14,2.149933372885979e-14
0.6132264529058116,10.0,10.0,1.713086538602148,1.7016558350812103,0.0345425922804034,0.03430427435026585,0.9540182206893794,100.0,4.855116647818154e-7,4.855979794284694e-7,7.334434896264135e-6,2.1601827288300306e-14,2.1613211986339382e-14,2.1613211986339382e-14
0.6152304609218436,10.0,10.0,1.713086538602148,1.7016558350812143,0.035119726262802596,0.034372130416236366,0.9540221498401988,100.0,4.921880514832698e-7,4.922739615149717e-7,7.35594663725603e-6,2.167509206102226e-14,2.167987659858205e-14,2.167987659858205e-14
0.6172344689378757,10.0,10.0,1.713086538602148,1.7016558350812176,0.035142995627720594,0.034398761085347604,0.9540410975153845,100.0,4.92190168877336e-7,4.922749519845017e-7,7.3585301033768775e-6,2.1755147799301337e-14,2.1747910304272925e-14,2.1769524506681676e-14
0.6192384769539078,10.0,10.0,1.713086538602148,1.7016558350812212,0.03553689730684147,0.035259169389931524,0.9540805120006765,100.0,5.02385690383597e-7,5.024703538605697e-7,7.421205025268057e-6,2.1819660853278883e-14,2.181165610884023e-14,2.181165610884023e-14
0.6212424849699398,10.0,10.0,1.713086538602148,1.701655835081224,0.0355586183023133,0.035396255134640044,0.9541074407977337,100.0,5.141082901251727e-7,5.138498607340337e-7,7.430231113491489e-6,2.1917126472190015e-14,2.191073709321702e-14,2.191073709321702e-14
0.6232464929859719,10.0,10.0,1.713086538602148,1.7016558350812272,0.03565569845083524,0.03567768974545038,0.9541363815689627,100.0,5.194398254916862e-7,5.194263017434101e-7,7.501995865953981e-6,2.193973241606659e-14,2.1938289675591805e-14,2.1938289675591805e-14
0.625250501002004,10.0,10.0,1.713086538602148,1.7016558350812299,0.03583499812273908,0.035685122282072955,0.9541437996866643,100.0,5.196916972348147e-7,5.196773844586862e-7,7.544586866435043e-6,2.1957273820876763e-14,2.1954768958094273e-14,2.1954768958094273e-14
0.627254509018036,10.0,10.0,1.713086538602148,1.7016558350812325,0.03603285384365546,0.03568631997969598,0.9541954697618752,100.0,5.205724214237997e-7,5.206532659403868e-7,7.595708403880894e-6,2.203480812955564e-14,2.2040239929320503e-14,2.2040239929320503e-14
0.6292585170340681,10.0,10.0,1.713086538602148,1.701655835081235,0.03618032502064387,0.03581024479807841,0.9542080697141393,100.0,5.22403002032064e-7,5.223892168596394e-7,7.644490193916672e-6,2.2141293576860562e-14,2.213415709046406e-14,2.213415709046406e-14
0.6312625250501002,10.0,10.0,1.713086538602148,1.7016558350812372,0.03630604887733702,0.03589726250408941,0.9542659567767897,100.0,5.228043247079464e-7,5.228881191830294e-7,7.649546860586248e-6,2.2213468055842095e-14,2.2209462922864032e-14,2.2209462922864032e-14
0.6332665330661322,10.0,10.0,1.713086538602148,1.7016558350812394,0.03648810083231053,0.036324350238071526,0.9542733081856402,100.0,5.241065501287051e-7,5.241897404118118e-7,7.747842621448848e-6,2.2555860577748034e-14,2.253165449822808e-14,2.241351766506032e-14
0.6352705410821643,10.0,10.0,1.713086538602148,1.7016558350812414,0.03658155776970624,0.036344399792258744,0.9542862658958416,100.0,5.285634064114304e-7,5.286459215584962e-7,7.759928181338614e-6,2.2558592955522017e-14,2.2543804289702476e-14,2.253165449822808e-14
0.6372745490981964,10.0,10.0,1.713086538602148,1.7016558350812432,0.036872840746545586,0.03671920102769616,0.9543395013383293,100.0,5.332759989187392e-7,5.333582919620475e-7,7.785251715199683e-6,2.256306203074326e-14,2.2546772222178408e-14,2.2543804289702476e-14
0.6392785571142284,10.0,10.0,1.713086538602148,1.701655835081245,0.037028466591417265,0.03672676977536375,0.9543798586013362,100.0,5.337358522028857e-7,5.337193391492335e-7,7.797064459452936e-6,2.258249028248409e-14,2.2596238925983022e-14,2.2546772222178408e-14
0.6412825651302605,10.0,10.0,1.713086538602148,1.7016558350812465,0.03706188888926601,0.03690850647589782,0.9543993707921252,100.0,5.406221585954544e-7,5.407041333368338e-7,8.07860986596783e-6,2.2734247329682807e-14,2.2735499858027127e-14,2.2596238925983022e-14
0.6432865731462926,10.0,10.0,1.713086538602148,1.701655835081248,0.037392038117918934,0.03714083276530405,0.9544066355428813,100.0,5.453997266008159e-7,5.453876058557929e-7,8.106545591690773e-6,2.273620152196505e-14,2.2749491099602816e-14,2.2735499858027127e-14
0.6452905811623246,10.0,10.0,1.713086538602148,1.7016558350812496,0.037645877130806894,0.0371581406325264,0.9544746973023797,100.0,5.474518829154235e-7,5.475337508985458e-7,8.135348129885802e-6,2.2749008437796967e-14,2.2754436156956342e-14,2.2754436156956342e-14
0.6472945891783567,10.0,10.0,1.713086538602148,1.701655835081251,0.0377541564452322,0.03750724671981709,0.9544762775200175,100.0,5.512715075043953e-7,5.513526221990146e-7,8.143099141719258e-6,2.2869193506597977e-14,2.286926694707315e-14,2.2860174194908976e-14
0.6492985971943888,10.0,10.0,1.713086538602148,1.7016558350812523,0.03811201909376364,0.03753306616156446,0.9545365143822836,100.0,5.591627293440042e-7,5.591461388416732e-7,8.384059752963077e-6,2.301951341539895e-14,2.3007071022548524e-14,2.3007071022548524e-14
0.6513026052104208,10.0,10.0,1.713086538602148,1.7016558350812534,0.038574603473890766,0.03789929663055493,0.9545436732512206,100.0,5.660111305023458e-7,5.65994567088953e-7,8.503165816500157e-6,2.3066612673075995e-14,2.3065933454317144e-14,2.3065933454317144e-14
0.6533066132264529,10.0,10.0,1.713086538602148,1.7016558350812545,0.038768315899176065,0.03870692104278466,0.9545755525349767,100.0,5.696509673172388e-7,5.696384616385488e-7,8.613375740946509e-6,2.3182603772010278e-14,2.3184272284829176e-14,2.3184272284829176e-14
0.655310621242485,10.0,10.0,1.713086538602148,1.7016558350812556,0.03891828764744366,0.038769479100912795,0.9546135501550032,100.0,5.722614431386877e-7,5.722444036750544e-7,8.662259963910432e-6,2.326676622231863e-14,2.326424357530644e-14,2.326424357530644e-14
0.657314629258517,10.0,10.0,1.713086538602148,1.7016558350812567,0.03917010656305959,0.0390108777129268,0.9546772804334621,100.0,5.72977512912723e-7,5.729614531905947e-7,8.69731249704625e-6,2.3288752691883153e-14,2.3284769992980087e-14,2.3284769992980087e-14
0.6593186372745491,10.0,10.0,1.713086538602148,1.7016558350812574,0.03929346990418777,0.03914570235640281,0.9546777137722156,100.0,5.789713240123847e-7,5.790508284644804e-7,8.722264491285279e-6,2.3464124337528522e-14,2.3456632444387195e-14,2.3456632444387195e-14
0.6613226452905812,10.0,10.0,1.713086538602148,1.7016558350812583,0.039337357069359126,0.03919618621322379,0.9546843819047464,100.0,5.799575510568914e-7,5.799428789173987e-7,8.740594490192652e-6,2.346596979192581e-14,2.3469182726849792e-14,2.3469182726849792e-14
0.6633266533066132,10.0,10.0,1.713086538602148,1.7016558350812592,0.039511987143764096,0.039314591577334884,0.9547560180462127,100.0,5.824917392767579e-7,5.824738903795969e-7,8.886981485968942e-6,2.361529936026871e-14,2.3631133595560907e-14,2.3631133595560907e-14
0.6653306613226453,10.0,10.0,1.713086538602148,1.7016558350812598,0.039731882914866255,0.03963653368253099,0.954782764905177,100.0,5.831612519732476e-7,5.832409887588026e-7,8.947168313265488e-6,2.376908576401663e-14,2.3767695296043166e-14,2.3767695296043166e-14
0.6673346693386774,10.0,10.0,1.713086538602148,1.7016558350812607,0.04018753246498721,0.0398740307591688,0.9548215639156479,100.0,5.835729884978116e-7,5.836519566108538e-7,8.99668958170377e-6,2.3830137815965066e-14,2.3828298503305164e-14,2.3828298503305164e-14
0.6693386773547094,10.0,10.0,1.713086538602148,1.7016558350812614,0.04060394012255874,0.040322036740204986,0.9548285163080414,100.0,5.842836847756313e-7,5.840918618306259e-7,9.058090086220639e-6,2.3876686665661893e-14,2.3877834846410284e-14,2.3877834846410284e-14
0.6713426853707415,10.0,10.0,1.713086538602148,1.701655835081262,0.04083243989584938,0.04039329343453986,0.9548907871400287,100.0,5.868144490010996e-7,5.868056658888786e-7,9.069148123629228e-6,2.3878003631816402e-14,2.3909573563649785e-14,2.3909573563649785e-14
0.6733466933867736,10.0,10.0,1.713086538602148,1.7016558350812627,0.04109844042548044,0.04074457777742662,0.9549018639624259,100.0,5.878174924349216e-7,5.878974871123216e-7,9.118886840909926e-6,2.3901472285352246e-14,2.3909906978780358e-14,2.3909906978780358e-14
0.6753507014028056,10.0,10.0,1.713086538602148,1.701655835081263,0.0412848199161062,0.0409551584741815,0.9549692618479941,100.0,5.893020659109627e-7,5.892836007529049e-7,9.15854832924161e-6,2.3958534799819693e-14,2.3967084936072478e-14,2.3989606624849174e-14
0.6773547094188377,10.0,10.0,1.713086538602148,1.7016558350812636,0.04140712584839935,0.04118537371055514,0.9549760484065098,100.0,5.907691121159997e-7,5.906952546226064e-7,9.183189492801963e-6,2.4034645414933903e-14,2.4032903724788206e-14,2.4011506412153936e-14
0.6793587174348698,10.0,10.0,1.713086538602148,1.701655835081264,0.04179040133264252,0.04155552198522398,0.9550017873309947,100.0,5.909168303424209e-7,5.909967035932186e-7,9.193628628999653e-6,2.4039716679340924e-14,2.4035443051112464e-14,2.4035443051112464e-14
0.6813627254509018,10.0,10.0,1.713086538602148,1.7016558350812645,0.04179117601096994,0.04164135634269502,0.9550510571613373,100.0,5.915843146661643e-7,5.916640551293669e-7,9.241337533671028e-6,2.4079139028227564e-14,2.408350207904841e-14,2.408350207904841e-14
0.6833667334669339,10.0,10.0,1.713086538602148,1.701655835081265,0.04185886544309357,0.04193098458412175,0.955115796586563,100.0,5.935323400866165e-7,5.936120492741916e-7,9.305958429070793e-6,2.421593858988323e-14,2.4213624542365812e-14,2.4213624542365812e-14
0.685370741482966,10.0,10.0,1.713086538602148,1.7016558350812654,0.04208165571218239,0.04199516922416455,0.9551202732646725,100.0,5.974828987631224e-7,5.974660372619626e-7,9.306696570089785e-6,2.422425634864855e-14,2.4224502688035416e-14,2.4224502688035416e-14
0.687374749498998,10.0,10.0,1.713086538602148,1.7016558350812656,0.04212515202653814,0.04226963787718301,0.9551268778708167,100.0,5.997913239561067e-7,5.997724853498296e-7,9.378818600693208e-6,2.4301804530721454e-14,2.4308322537800547e-14,2.4267337868329945e-14
0.6893787575150301,10.0,10.0,1.713086538602148,1.701655835081266,0.04213264180393976,0.042270077194066516,0.9552034983006853,100.0,6.057203613773895e-7,6.057992430191804e-7,9.379539915657545e-6,2.4334353582233004e-14,2.4329475445795088e-14,2.4329475445795088e-14
0.6913827655310621,10.0,10.0,1.713086538602148,1.7016558350812665,0.04221271155413901,0.04235734347486073,0.9552328462654468,100.0,6.127155104020899e-7,6.126959402272938e-7,9.48406059475399e-6,2.4413069270265043e-14,2.4418501480362835e-14,2.4418501480362835e-14
0.6933867735470942,10.0,10.0,1.713086538602148,1.7016558350812667,0.042652860183304574,0.04250900437144916,0.9552744991811853,100.0,6.128896574321554e-7,6.12967462604984e-7,9.493173654684662e-6,2.4416101909753744e-14,2.4438672164978126e-14,2.4438672164978126e-14
0.6953907815631263,10.0,10.0,1.713086538602148,1.7016558350812672,0.04292138640934461,0.04277633967297866,0.9552809063374861,100.0,6.162446636250614e-7,6.162250028212971e-7,9.53639154185712e-6,2.4605799757527496e-14,2.459813681355583e-14,2.461338304724454e-14
0.6973947895791583,10.0,10.0,1.713086538602148,1.7016558350812674,0.04358124624669426,0.04371901681487878,0.9553529679780757,100.0,6.189089219729226e-7,6.189866593207936e-7,9.56613842809527e-6,2.4617831637257486e-14,2.4626278931129785e-14,2.4626278931129785e-14
0.6993987975951904,10.0,10.0,1.713086538602148,1.7016558350812676,0.04435229403060847,0.04403917899802481,0.9553590899875483,100.0,6.204571659628824e-7,6.204394789707859e-7,9.723976403113027e-6,2.4651097693160887e-14,2.4647115020828887e-14,2.4647115020828887e-14
0.7014028056112225,10.0,10.0,1.7130865386021483,1.7016558350812678,0.044500290344659486,0.044204214773785264,0.955431842561146,100.0,6.212825932694903e-7,6.212655479591912e-7,9.799760658808048e-6,2.467859223278509e-14,2.469523941303788e-14,2.469523941303788e-14
0.7034068136272545,10.0,10.0,1.7130865386021483,1.7016558350812678,0.04455931528893343,0.04465290712275139,0.9554380373759771,100.0,6.22226378666046e-7,6.222073668088285e-7,9.799991751117077e-6,2.4815502731261006e-14,2.4755705305798257e-14,2.475797643133609e-14
0.7054108216432866,10.0,10.0,1.7130865386021483,1.701655835081268,0.04468981085462477,0.044702727708226565,0.955476193588093,100.0,6.223079824846536e-7,6.223855692258095e-7,9.819299181529833e-6,2.484650182319165e-14,2.4822139374539203e-14,2.4822139374539203e-14
0.7074148296593187,10.0,10.0,1.7130865386021483,1.7016558350812683,0.044799422440163356,0.04496996011110794,0.9555177367456489,100.0,6.257809841876258e-7,6.25858608172119e-7,9.89620963582249e-6,2.5056268090441558e-14,2.5075119691796443e-14,2.5075119691796443e-14
0.7094188376753507,10.0,10.0,1.7130865386021483,1.7016558350812687,0.04529544592253151,0.045163546424574465,0.9555922082835182,100.0,6.270693712785659e-7,6.270495857741817e-7,9.928428635869305e-6,2.513770056862488e-14,2.5125713022493565e-14,2.5125713022493565e-14
0.7114228456913828,10.0,10.0,1.7130865386021483,1.701655835081269,0.04531475106296467,0.04524228338379316,0.955598176456216,100.0,6.284861274901578e-7,6.285233987590054e-7,9.93916357418741e-6,2.523132444074377e-14,2.5241962353792244e-14,2.5241962353792244e-14
0.7134268537074149,10.0,10.0,1.7130865386021483,1.701655835081269,0.045348250087550036,0.0454400163361149,0.9556025552138546,100.0,6.389284324377566e-7,6.390059057652235e-7,9.965452524209614e-6,2.545880414777255e-14,2.544506494379918e-14,2.544506494379918e-14
0.7154308617234469,10.0,10.0,1.7130865386021483,1.701655835081269,0.045687371606169855,0.04548721674739666,0.9556793449831146,100.0,6.531160513691052e-7,6.530954535461716e-7,1.0101946441505317e-5,2.555177587472536e-14,2.5558947468279922e-14,2.5558947468279922e-14
0.717434869739479,10.0,10.0,1.7130865386021483,1.7016558350812692,0.0463842871468073,0.04582801711323817,0.9557320852299295,100.0,6.535282185235147e-7,6.536051319886884e-7,1.014329780609367e-5,2.5727396502167215e-14,2.5732420804307213e-14,2.5732420804307213e-14
0.7194388777555111,10.0,10.0,1.7130865386021485,1.7016558350812694,0.04672666374866397,0.046578920376620064,0.9557555031103128,100.0,6.625451387315263e-7,6.62615678846478e-7,1.0169581787270097e-5,2.583425473795951e-14,2.5841885606012617e-14,2.5841885606012617e-14
0.7214428857715431,10.0,10.0,1.7130865386021485,1.7016558350812694,0.046970002042958196,0.04681554175285436,0.9557612309165832,100.0,6.662642858542717e-7,6.660702736869796e-7,1.0226936662531406e-5,2.5855313670524895e-14,2.5854301380116647e-14,2.5854301380116647e-14
0.7234468937875751,10.0,10.0,1.7130865386021485,1.7016558350812696,0.0470310084203741,0.04709430735572007,0.9558438229606869,100.0,6.675234451652162e-7,6.675057099629805e-7,1.025584926528302e-5,2.5899778023240793e-14,2.5897585020817438e-14,2.5897585020817438e-14
0.7254509018036072,10.0,10.0,1.7130865386021488,1.7016558350812696,0.047154279233850176,0.04717472423235721,0.9558648162686039,100.0,6.69446539551162e-7,6.695223169605437e-7,1.0323109619071896e-5,2.5923830631274927e-14,2.5914074025664497e-14,2.5914074025664497e-14
0.7274549098196392,10.0,10.0,1.7130865386021488,1.7016558350812698,0.04723848023071519,0.04729421160189339,0.955921635654769,100.0,6.711865873466223e-7,6.712616708088948e-7,1.0348582650543637e-5,2.61753521179126e-14,2.6179094136261475e-14,2.6179094136261475e-14
0.7294589178356713,10.0,10.0,1.7130865386021488,1.7016558350812698,0.047379581386856065,0.04751522687876916,0.955927109932348,100.0,6.752898322944978e-7,6.752677221557755e-7,1.044649790988579e-5,2.6248407827362068e-14,2.625160776153354e-14,2.625160776153354e-14
0.7314629258517034,10.0,10.0,1.713086538602149,1.7016558350812698,0.04860697630151568,0.04851130136898578,0.956000781221387,100.0,6.771880097787351e-7,6.770943184958416e-7,1.0468423865087679e-5,2.6260673982885112e-14,2.6265994445554594e-14,2.6256220422041306e-14
0.7334669338677354,10.0,10.0,1.713086538602149,1.70165583508127,0.048698000914848244,0.04854923340552054,0.9560110807603837,100.0,6.798771824967027e-7,6.798548253606743e-7,1.0474006388167607e-5,2.62689193529431e-14,2.627750947861552e-14,2.627750947861552e-14
0.7354709418837675,10.0,10.0,1.7130865386021492,1.70165583508127,0.04899446640297437,0.04855311012506782,0.9560905163497698,100.0,6.825254947676904e-7,6.826003225199824e-7,1.0553996339789801e-5,2.6406011930917737e-14,2.6417026776633493e-14,2.64376974952055e-14
0.7374749498997996,10.0,10.0,1.7130865386021494,1.7016558350812703,0.04912127948279561,0.049135166966177736,0.9560957244845513,100.0,6.873844273866506e-7,6.872396834164535e-7,1.0817912742613566e-5,2.6428661328774508e-14,2.64376974952055e-14,2.6439535752492184e-14
0.7394789579158316,10.0,10.0,1.7130865386021497,1.7016558350812703,0.049533533578936424,0.04947589463970038,0.9561400132405207,100.0,6.881635381224285e-7,6.881444413972536e-7,1.0849011180462171e-5,2.6498023092407447e-14,2.6497852436575974e-14,2.6509497473272762e-14
0.7414829659318637,10.0,10.0,1.7130865386021499,1.7016558350812703,0.04962717278762807,0.049524710937278414,0.9561810302546006,100.0,6.893178991646656e-7,6.892139651034734e-7,1.085280987353976e-5,2.6539714917954412e-14,2.6539190425238008e-14,2.6539190425238008e-14
0.7434869739478958,10.0,10.0,1.7130865386021499,1.7016558350812705,0.05039697589775775,0.04967740118207845,0.9562620574172765,100.0,6.960138488422623e-7,6.959907584153053e-7,1.0966647870704933e-5,2.6734369952347938e-14,2.6735850122209026e-14,2.6735850122209026e-14
0.7454909819639278,10.0,10.0,1.71308653860215,1.7016558350812705,0.0504598161099932,0.05031352023250939,0.9562669873293311,100.0,6.962214675927954e-7,6.962965427955998e-7,1.0970283692346922e-5,2.686158879190235e-14,2.6855595739227736e-14,2.6855595739227736e-14
0.7474949899799599,10.0,10.0,1.7130865386021503,1.7016558350812707,0.05070899470352848,0.05053478535874424,0.9562825457404894,100.0,7.001106330410482e-7,7.000875326548392e-7,1.0984355204445259e-5,2.7007659097188438e-14,2.701309851936079e-14,2.701309851936079e-14
0.749498997995992,10.0,10.0,1.7130865386021505,1.7016558350812707,0.05086456145003653,0.05055937781646701,0.9563535850756595,100.0,7.052274052180879e-7,7.053015617186382e-7,1.1008124605848436e-5,2.7013265920134408e-14,2.7014894838410533e-14,2.7014894838410533e-14
0.751503006012024,10.0,10.0,1.713086538602151,1.7016558350812707,0.051384280902308524,0.05100587506673711,0.956428412399534,100.0,7.060654420505752e-7,7.06042183139512e-7,1.104424727110489e-5,2.7041489430644458e-14,2.7046577709330432e-14,2.7046577709330432e-14
0.7535070140280561,10.0,10.0,1.7130865386021512,1.7016558350812707,0.05194942455314671,0.05101610485163025,0.9564361728374864,100.0,7.063268949940785e-7,7.064012701023106e-7,1.1122299734283916e-5,2.7162390784841656e-14,2.7180256454858872e-14,2.705242870633104e-14
0.7555110220440882,10.0,10.0,1.7130865386021517,1.7016558350812707,0.05206143816214114,0.05168667267799557,0.9564408129676883,100.0,7.071047733204118e-7,7.071779678104578e-7,1.123125197187292e-5,2.7321725913879246e-14,2.7317888922361763e-14,2.7180256454858872e-14
0.7575150300601202,10.0,10.0,1.713086538602152,1.7016558350812707,0.05233082804339162,0.05217913016306939,0.9565286605857896,100.0,7.127020274979227e-7,7.127765290502755e-7,1.126378293405905e-5,2.7366597932572702e-14,2.735974162507217e-14,2.7317888922361763e-14
0.7595190380761523,10.0,10.0,1.7130865386021528,1.7016558350812707,0.05275580419404819,0.052205337647565304,0.9565776471611668,100.0,7.138274087187812e-7,7.139016119237972e-7,1.1287835186698198e-5,2.748798358605686e-14,2.745363895671824e-14,2.745363895671824e-14
0.7615230460921844,10.0,10.0,1.7130865386021537,1.701655835081271,0.052764967206119784,0.05260547578777486,0.9566127783188696,100.0,7.209086948988821e-7,7.208858171109624e-7,1.1312751739627635e-5,2.7681961879652998e-14,2.7688666710752228e-14,2.7705412456295164e-14
0.7635270541082164,10.0,10.0,1.7130865386021543,1.701655835081271,0.05376075893488675,0.052902671299451295,0.9566171176156858,100.0,7.216042200503793e-7,7.215811684271428e-7,1.14203389674325e-5,2.777156674649928e-14,2.7774677850133087e-14,2.7774677850133087e-14
0.7655310621242485,10.0,10.0,1.7130865386021552,1.701655835081271,0.053792245042300235,0.05364659659582939,0.9567061738475459,100.0,7.285414259706295e-7,7.286141880491074e-7,1.1430444727960305e-5,2.8127744865672088e-14,2.812822089220903e-14,2.812822089220903e-14
0.7675350701402806,10.0,10.0,1.7135591267918364,1.701655835081271,0.053823504634287034,0.05366577397954087,0.9567302842356891,100.0,7.286719179031583e-7,7.287459292263714e-7,1.1448899509930504e-5,2.8314940973629704e-14,2.8312582602266028e-14,2.8312582602266028e-14
0.7695390781563126,10.0,10.0,1.7135591267918364,1.701655835081271,0.05461024112169847,0.05389366974707763,0.9567917912685363,100.0,7.30343546212125e-7,7.304170552768509e-7,1.1661421244407947e-5,2.834865507711279e-14,2.8360528362065356e-14,2.8360528362065356e-14
0.7715430861723447,10.0,10.0,1.7135591267918364,1.701655835081271,0.054679405006266245,0.05468251193400439,0.9567958191750819,100.0,7.446900739186796e-7,7.446666256641034e-7,1.1731345877099953e-5,2.8365313537365647e-14,2.8368457369668084e-14,2.8368457369668084e-14
0.7735470941883767,10.0,10.0,1.7135591267918364,1.701655835081271,0.054833426441372804,0.05475407742468809,0.9568860435946558,100.0,7.467641128315732e-7,7.467398892493452e-7,1.1732436673370349e-5,2.8978384648674725e-14,2.897244804708681e-14,2.897244804708681e-14
0.7755511022044088,10.0,10.0,1.7135591267918364,1.701655835081271,0.055072219886461375,0.05482236037754587,0.9568863581017119,100.0,7.565239691952958e-7,7.565962157658352e-7,1.1907808094461475e-5,2.8997978925204204e-14,2.8979720666595473e-14,2.8979720666595473e-14
0.7775551102204409,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05623469835595049,0.055551643426007734,0.9569731307630372,100.0,7.56589090596469e-7,7.566613443176434e-7,1.193414245264785e-5,2.9001532982158975e-14,2.900672160583735e-14,2.90101704032657e-14
0.779559118236473,10.0,10.0,1.7135591267918364,1.7016558350812712,0.056531954885726036,0.05636961978917852,0.9569768372043911,100.0,7.572755383137675e-7,7.573469681582851e-7,1.1975067420516315e-5,2.901603079920697e-14,2.90101704032657e-14,2.90223718943444e-14
0.781563126252505,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05661446504182717,0.056385933092499736,0.9570459035076755,100.0,7.640401830664988e-7,7.639610228317964e-7,1.1997635377605923e-5,2.902342105522969e-14,2.90223718943444e-14,2.906162568588796e-14
0.7835671342685371,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05674625178281238,0.05659960082070271,0.9570681902032918,100.0,7.649022457571715e-7,7.648772959607536e-7,1.2173226915488576e-5,2.914008985397967e-14,2.9133996329161305e-14,2.9133996329161305e-14
0.7855711422845691,10.0,10.0,1.7135591267918364,1.7016558350812712,0.056937698537951505,0.05675688007507823,0.9571567175195911,100.0,7.673212473811226e-7,7.673937561163094e-7,1.225699954365296e-5,2.9346140289261823e-14,2.935111966729649e-14,2.930772262197814e-14
0.7875751503006012,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05717624126512496,0.056786275409144986,0.9571600928903683,100.0,7.684861378117116e-7,7.685576559329427e-7,1.2287060495147404e-5,2.946025491156069e-14,2.9466702960925744e-14,2.935111966729649e-14
0.7895791583166333,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05784723187296888,0.0568829097805085,0.9572089554733755,100.0,7.686274304233308e-7,7.686993567733427e-7,1.2313598269211666e-5,2.955051756090293e-14,2.955035357934417e-14,2.9466702960925744e-14
0.7915831663326653,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05817127612301584,0.05731994676297584,0.9572525356637681,100.0,7.71131537616118e-7,7.712039677074238e-7,1.2362859812781799e-5,2.9613088524317756e-14,2.9601822008871986e-14,2.955035357934417e-14
0.7935871743486974,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05856765134749514,0.05756260136642046,0.9573424738677377,100.0,7.75417425939785e-7,7.752850125833501e-7,1.2388319821005525e-5,2.976004885399312e-14,2.976019058516933e-14,2.9601822008871986e-14
0.7955911823647295,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05879226366915167,0.05802376996726381,0.9573455090199148,100.0,7.868719526843418e-7,7.869439940281174e-7,1.243819736436675e-5,2.9796117109580727e-14,2.9782465378780126e-14,2.976019058516933e-14
0.7975951903807615,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05906921689025504,0.058710261096768676,0.9573755492914864,100.0,7.896825956190919e-7,7.896900158151475e-7,1.2545780494528167e-5,2.981882906852562e-14,2.9815386587108596e-14,2.976429021592886e-14
0.7995991983967936,10.0,10.0,1.7135591267918364,1.7016558350812712,0.059371630737816344,0.05891736470115236,0.9574390035526532,100.0,7.899545912170495e-7,7.958723204546935e-7,1.255993386899596e-5,2.984673403760458e-14,2.984557622079413e-14,2.9782465378780126e-14
0.8016032064128257,10.0,10.0,1.7135591267918364,1.7016558350812712,0.05961852767953571,0.05892878721587227,0.9575303237214094,100.0,7.958018870361854e-7,8.063470953939696e-7,1.2662292106463379e-5,2.986655259272049e-14,2.987509942833862e-14,2.9815386587108596e-14
0.8036072144288577,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06050877297295772,0.05922387265510827,0.9575330099523991,100.0,8.221060464750676e-7,8.22078920144596e-7,1.267304899236518e-5,3.004045067923832e-14,3.0033312374090226e-14,2.984557622079413e-14
0.8056112224448898,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06053677498593962,0.059470249253686235,0.9575457205290907,100.0,8.262817107565594e-7,8.26351666995242e-7,1.2732891524377882e-5,3.0044607980399483e-14,3.005120428126393e-14,2.987509942833862e-14
0.8076152304609219,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06065244319173745,0.059659045808451446,0.9576275190052984,100.0,8.326447052535907e-7,8.327155535769608e-7,1.2775395516170276e-5,3.008564653003375e-14,3.007837873933304e-14,3.0033312374090226e-14
0.8096192384769539,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06108667841155847,0.05989988477435829,0.9577195050292063,100.0,8.33402642383732e-7,8.33473306414998e-7,1.2828112453483403e-5,3.015968586119383e-14,3.01644948114972e-14,3.007837873933304e-14
0.811623246492986,10.0,10.0,1.7135591267918364,1.7016558350812712,0.061225743819881814,0.06067951028334062,0.9577201925514205,100.0,8.346053441465487e-7,8.345782391395207e-7,1.28444157242005e-5,3.0341380634786536e-14,3.032728739669338e-14,3.01644948114972e-14
0.8136272545090181,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06142155382463661,0.06093770693308632,0.9577225215923897,100.0,8.373497832223346e-7,8.37173257068118e-7,1.295434248712427e-5,3.059480266667722e-14,3.060214803657486e-14,3.032728739669338e-14
0.8156312625250501,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06197703065984344,0.06107353121440686,0.9578180086887755,100.0,8.453051658177097e-7,8.453757067996574e-7,1.2973512400560998e-5,3.0699932593389034e-14,3.067611768134843e-14,3.060214803657486e-14
0.8176352705410822,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06229809842440996,0.06155933605824142,0.9578969389123186,100.0,8.455198246633001e-7,8.455902207374495e-7,1.3050305813633533e-5,3.07020188788012e-14,3.06883415390894e-14,3.067611768134843e-14
0.8196392785571143,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06238760227375653,0.06183197482313565,0.957912010804819,100.0,8.517090452083035e-7,8.51561719935538e-7,1.3150247582857032e-5,3.070692310986444e-14,3.069879375423514e-14,3.06883415390894e-14
0.8216432865731463,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06251991208587439,0.062424915879781634,0.9579139713627977,100.0,8.639462184923188e-7,8.639182804360874e-7,1.3193887330390328e-5,3.0713251952428845e-14,3.0721004334967925e-14,3.069879375423514e-14
0.8236472945891784,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06257451609154974,0.06249133311070075,0.958010400775221,100.0,8.728970602743517e-7,8.728708023346507e-7,1.3206551617274131e-5,3.0820331363616806e-14,3.081807359934603e-14,3.0721004334967925e-14
0.8256513026052105,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06340531410533239,0.06266271465559235,0.958078058577913,100.0,8.747260362781014e-7,8.7479586136917e-7,1.32581217839021e-5,3.085050083425357e-14,3.0820549599861745e-14,3.081807359934603e-14
0.8276553106212425,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06408091422646572,0.06325280332201373,0.9581056981546603,100.0,8.811548976725247e-7,8.8112677695813e-7,1.3259341218794152e-5,3.0857160301355854e-14,3.085217209252624e-14,3.085217209252624e-14
0.8296593186372746,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06411351170932394,0.06393074551049663,0.9581072881784212,100.0,8.876929601501123e-7,8.876643870069839e-7,1.3264265209362254e-5,3.106405367137447e-14,3.105716470302138e-14,3.105716470302138e-14
0.8316633266533067,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06421873075686246,0.06407343312954783,0.9582046249155812,100.0,8.90730361462165e-7,8.907015574790913e-7,1.3273539167532955e-5,3.1168992661483194e-14,3.1169228684886086e-14,3.1169228684886086e-14
0.8336673346693386,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06432670476426577,0.06425112292589148,0.9582629007060083,100.0,8.935551880875409e-7,8.935272337765329e-7,1.3307654786469814e-5,3.126208123831512e-14,3.1261810145370335e-14,3.1261810145370335e-14
0.8356713426853707,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06451537007448081,0.06465818858358785,0.9583011900916588,100.0,8.992241485808101e-7,8.991955288072096e-7,1.3320774250969926e-5,3.126855177635951e-14,3.12681177611038e-14,3.12681177611038e-14
0.8376753507014028,10.0,10.0,1.7135591267918364,1.7016558350812712,0.06530161962596946,0.06508821165774022,0.9584515022586935,100.0,9.081693882760017e-7,9.082385074363093e-7,1.3380158382330975e-5,3.13089992146102e-14,3.13057201074485e-14,3.13057201074485e-14
0.8396793587174348,10.0,10.0,1.7135591267918364,1.7016558350812714,0.06560483724599686,0.06545345045306614,0.9584984180407572,100.0,9.157648823067533e-7,9.158337079762108e-7,1.3579572670439523e-5,3.164543422863228e-14,3.163961089000264e-14,3.163961089000264e-14
0.8416833667334669,10.0,10.0,1.7135591267918364,1.7016558350812714,0.06560621491372236,0.06545415414858549,0.958643900481665,100.0,9.174768609222788e-7,9.175456870660167e-7,1.3670631513254221e-5,3.164727090553559e-14,3.165060844976681e-14,3.165060844976681e-14
0.843687374749499,10.0,10.0,1.7135591267918364,1.7016558350812714,0.06632396515996423,0.06638008727446289,0.9586973148526199,100.0,9.246857426195877e-7,9.246562524359847e-7,1.3818350759798213e-5,3.1732761198090997e-14,3.1738450794946456e-14,3.1724634845604385e-14
0.845691382765531,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06652164624389517,0.06645631606517362,0.9588401329051012,100.0,9.250995518472449e-7,9.250701753788549e-7,1.3965125957411618e-5,3.184257621632771e-14,3.1842391958889857e-14,3.1842391958889857e-14
0.8476953907815631,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06652688135195235,0.06666444329479305,0.9588978147785151,100.0,9.272281981565885e-7,9.27296135243981e-7,1.4190226002295049e-5,3.185305791058834e-14,3.186441918309608e-14,3.193069448824441e-14
0.8496993987975952,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06714533070891839,0.06699271312096117,0.9590402373477404,100.0,9.285860154489158e-7,9.285580035177563e-7,1.4194563388656042e-5,3.192398393540007e-14,3.193069448824441e-14,3.196813539097826e-14
0.8517034068136272,10.0,10.0,1.7135591267918366,1.7016558350812714,0.0678269284846808,0.0669941818630133,0.9590998534455868,100.0,9.29301724870999e-7,9.291880651238642e-7,1.4255161822733092e-5,3.2093724265380713e-14,3.209139009625034e-14,3.211131257074896e-14
0.8537074148296593,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06837354358755096,0.06826538870381978,0.9592442519147829,100.0,9.332418932701452e-7,9.304029969022865e-7,1.4263434059347475e-5,3.2213011087779005e-14,3.220885290219785e-14,3.220885290219785e-14
0.8557114228456913,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06853742033847521,0.06850721600119805,0.9593033678325061,100.0,9.340770130960591e-7,9.33212240635454e-7,1.434360440360285e-5,3.2627266930593647e-14,3.263376297194331e-14,3.263376297194331e-14
0.8577154308617234,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06870151468886872,0.06855064880943115,0.9594522150017545,100.0,9.389634432563523e-7,9.341451082098852e-7,1.4469908643145714e-5,3.271092006636577e-14,3.272088449710941e-14,3.272088449710941e-14
0.8597194388777555,10.0,10.0,1.7135591267918366,1.7016558350812714,0.06889454419066945,0.06868016077791228,0.9595082962455027,100.0,9.39428661467297e-7,9.389340330780472e-7,1.4521178542717083e-5,3.2919885869479854e-14,3.292588323358726e-14,3.292588323358726e-14
0.8617234468937875,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07006611869660537,0.06874644973676003,0.9596641652954961,100.0,9.416217098606184e-7,9.415936657389786e-7,1.4529883054119779e-5,3.2937190301790974e-14,3.2935540407695304e-14,3.2935540407695304e-14
0.8637274549098196,10.0,10.0,1.7135591267918366,1.7016558350812714,0.0702725776405294,0.06988105429346272,0.9597145782947695,100.0,9.448221816128599e-7,9.44793674874136e-7,1.4651797594508625e-5,3.298303039644501e-14,3.297831352332133e-14,3.297831352332133e-14
0.8657314629258517,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07047014866788662,0.07011762029587588,0.9598801417757096,100.0,9.558613716845525e-7,9.55832753211575e-7,1.4751834127763463e-5,3.311541662280579e-14,3.3114596637300477e-14,3.3114596637300477e-14
0.8677354709418837,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07056151729180025,0.07060495494743214,0.9599221548712374,100.0,9.66646598428711e-7,9.667143297704832e-7,1.4789309548583113e-5,3.335738848698937e-14,3.336309812295067e-14,3.336309812295067e-14
0.8697394789579158,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07131683225458421,0.07070416864049983,0.9601001837165036,100.0,9.720181147374595e-7,9.71987729615289e-7,1.4804066019160305e-5,3.3416805612195984e-14,3.3425345077053625e-14,3.3425345077053625e-14
0.8717434869739479,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07185777073436465,0.0711676101447644,0.9601683379572274,100.0,9.826275820260446e-7,9.825968358583368e-7,1.4927357684915433e-5,3.3429369962376714e-14,3.3440900401442716e-14,3.3440900401442716e-14
0.87374749498998,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07232260411851205,0.0715433763955166,0.9603243306879438,100.0,9.992300313179509e-7,9.992960055260726e-7,1.5051224548355865e-5,3.387931225657927e-14,3.3887302890007774e-14,3.3887302890007774e-14
0.875751503006012,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07259289216167471,0.07169885688627009,0.9603734085105408,100.0,1.00465189260184e-6,1.0047189909738706e-6,1.5157883878692367e-5,3.4131115809588904e-14,3.4125241125376517e-14,3.4125241125376517e-14
0.8777555110220441,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07260901909226437,0.07273543078877419,0.9605526225575983,100.0,1.0049636328653256e-6,1.0050302947416111e-6,1.515805776175401e-5,3.4156573716815995e-14,3.4147065346703765e-14,3.4147065346703765e-14
0.8797595190380761,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07344628448394609,0.07274478997293748,0.9605797543511254,100.0,1.0065255493431121e-6,1.0065926331760625e-6,1.533796889359541e-5,3.4544701452486926e-14,3.454061632713877e-14,3.454061632713877e-14
0.8817635270541082,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07378938946651098,0.0732505089762323,0.9607850994920926,100.0,1.0223634781318322e-6,1.0224303837170949e-6,1.541745177262902e-5,3.460387703140611e-14,3.458776343498889e-14,3.458776343498889e-14
0.8837675350701403,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07459533414631798,0.07329365839140538,0.9607873176598459,100.0,1.024630768284789e-6,1.0246972558049888e-6,1.5491793292328076e-5,3.464793797480881e-14,3.464672014092985e-14,3.464672014092985e-14
0.8857715430861723,10.0,10.0,1.7135591267918366,1.7016558350812714,0.074630613568702,0.07477301846822365,0.9609960418622197,100.0,1.0271074307005123e-6,1.0271741818104396e-6,1.571507759188209e-5,3.473140546354584e-14,3.472869847568407e-14,3.472869847568407e-14
0.8877755511022044,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07478586146037543,0.07490137791032946,0.9610218019586576,100.0,1.0289643082665396e-6,1.0290298601694467e-6,1.585143630004166e-5,3.521111998920464e-14,3.5232624545100695e-14,3.5232624545100695e-14
0.8897795591182365,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07505429943985975,0.07492244665787515,0.9612058716069134,100.0,1.0333622739929623e-6,1.0333306519209705e-6,1.5860221976446986e-5,3.534978689924797e-14,3.5375207730848656e-14,3.5375207730848656e-14
0.8917835671342685,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07514176166370923,0.07499485034963373,0.9612627707266846,100.0,1.034225957628776e-6,1.034290914352531e-6,1.586301567675656e-5,3.5933027074895006e-14,3.594076300747775e-14,3.594076300747775e-14
0.8937875751503006,10.0,10.0,1.7135591267918366,1.7016558350812714,0.07667460829979499,0.07652141740769969,0.9614167527430052,100.0,1.0591489296923013e-6,1.0592150150554772e-6,1.6126152392529417e-5,3.609737788566236e-14,3.609851572524799e-14,3.609851572524799e-14
0.8957915831663327,10.0,10.0,1.7135591267918366,1.7089352404694496,0.07692390598360978,0.07677844790776701,0.9615080468692774,100.0,1.0599808770010916e-6,1.0600460566035006e-6,1.623348454310614e-5,3.619111115010233e-14,3.619073617292261e-14,3.619073617292261e-14
0.8977955911823647,10.0,10.0,1.7135591267918366,1.7089352404694496,0.07699681216978768,0.07681610294814133,0.9616286322984752,100.0,1.0604137941647791e-6,1.0603820391799418e-6,1.6333815068599142e-5,3.62362279416659e-14,3.623259518183996e-14,3.623259518183996e-14
0.8997995991983968,10.0,10.0,1.7135591267918366,1.7089352404694496,0.07763212777679568,0.07713408214002408,0.9617576717648084,100.0,1.060997645646474e-6,1.0609043567211372e-6,1.64241401926e-5,3.63095175570498e-14,3.630990406082957e-14,3.630990406082957e-14
0.9018036072144289,10.0,10.0,1.7135591267918366,1.7089352404694496,0.078306654507312,0.0781532236636441,0.9618414584588423,100.0,1.0680232130966236e-6,1.0680891846801627e-6,1.648206243488798e-5,3.667625151640021e-14,3.667164621718864e-14,3.667164621718864e-14
0.9038076152304609,10.0,10.0,1.7135591267918366,1.7089352404694496,0.07874569611303948,0.0785991180427605,0.9620116870984745,100.0,1.0778801781839603e-6,1.0778479840682042e-6,1.6487495886794924e-5,3.676864110786568e-14,3.6760581210095225e-14,3.6760581210095225e-14
0.905811623246493,10.0,10.0,1.7135591267918366,1.7089352404694498,0.07911587545552622,0.07886394209746728,0.9620551805461455,100.0,1.0828075503112646e-6,1.0828732506861212e-6,1.7009925900712423e-5,3.703367765756672e-14,3.7034975811354386e-14,3.7034975811354386e-14
0.9078156312625251,10.0,10.0,1.7135591267918366,1.7089352404694498,0.07994993867247273,0.07937623698097859,0.9622697489982559,100.0,1.0863775785200228e-6,1.0864432027543344e-6,1.7149405555338354e-5,3.7179632063449404e-14,3.7171958469600265e-14,3.7171958469600265e-14
0.9098196392785571,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08060243424607418,0.07979628456942066,0.9622701348638535,100.0,1.0995497951093578e-6,1.0996154740958645e-6,1.725011279105074e-5,3.8106179472106514e-14,3.8106060802780297e-14,3.8106060802780297e-14
0.9118236472945892,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08063238375119082,0.08045483281167283,0.962485115348526,100.0,1.10806156484031e-6,1.1081270133587473e-6,1.7250335626771715e-5,3.863404607249635e-14,3.863055284856211e-14,3.863055284856211e-14
0.9138276553106213,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08160398413266494,0.08091586991131508,0.962533057364463,100.0,1.1083745629424096e-6,1.1083419499639109e-6,1.733624275410868e-5,3.868354200672758e-14,3.8687881394579844e-14,3.8687881394579844e-14
0.9158316633266533,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08217506939765563,0.08145012574256531,0.9628004972153195,100.0,1.1292440310983652e-6,1.1293090696031104e-6,1.7444136750319243e-5,3.8823766031149337e-14,3.882457454022584e-14,3.882457454022584e-14
0.9178356713426854,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08249223577009779,0.08164579967774159,0.9630724973444992,100.0,1.1568943850125104e-6,1.1568615706721442e-6,1.7457922027910018e-5,3.903057653430287e-14,3.9026154797184994e-14,3.9026154797184994e-14
0.9198396793587175,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08326835304650501,0.0823043227654561,0.9633491009946987,100.0,1.1572043628739305e-6,1.1571709347392333e-6,1.7772438142692932e-5,3.9105453807134863e-14,3.910014217830352e-14,3.910014217830352e-14
0.9218436873747495,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08374596561546475,0.08234370163342351,0.9636303517247985,100.0,1.1679979860003799e-6,1.1680624212449582e-6,1.7923949082129257e-5,3.9275196066155464e-14,3.927269643287139e-14,3.927269643287139e-14
0.9238476953907816,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08441335484734228,0.08311430743609319,0.9639162934114276,100.0,1.1711915822110555e-6,1.1711581984686874e-6,1.8006383806602392e-5,3.9369973786843976e-14,3.9371983281719796e-14,3.9371983281719796e-14
0.9258517034068137,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08494263919677358,0.08387618925288451,0.9642069702505265,100.0,1.1762233497087772e-6,1.1762872029460706e-6,1.8213680323166193e-5,3.9444154350369854e-14,3.944072786929434e-14,3.944072786929434e-14
0.9278557114228457,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08534322167568686,0.08426396662088,0.9645024267589157,100.0,1.203230128142033e-6,1.2031205056492473e-6,1.8433764194627088e-5,3.949471587033066e-14,3.9499972197732366e-14,3.9499972197732366e-14
0.9298597194388778,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08636416442757253,0.08478842358174497,0.9648027077758625,100.0,1.211308165292447e-6,1.211371970398685e-6,1.8531091041486513e-5,3.978706067874302e-14,3.977641335581691e-14,3.977641335581691e-14
0.9318637274549099,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08662646543629905,0.08547432335584447,0.9651078584646497,100.0,1.2168158885139815e-6,1.2168792845924246e-6,1.8611663838645145e-5,3.987001139156273e-14,3.9867909192687855e-14,3.9867909192687855e-14
0.9338677354709419,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08696509938229931,0.08621399629132055,0.9654179243141469,100.0,1.228125897576268e-6,1.2280919452259836e-6,1.864536196611045e-5,3.9870506355133815e-14,3.987407619424544e-14,3.987407619424544e-14
0.935871743486974,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08831948135575295,0.08647209042706905,0.9657329511403819,100.0,1.2486025932008707e-6,1.248665959310762e-6,1.8993076375854455e-5,4.034778457693672e-14,4.033379173576598e-14,4.033379173576598e-14
0.9378757515030061,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08834315502326402,0.08709699793811738,0.9660529850881135,100.0,1.2739566523346783e-6,1.2653581531538535e-6,1.9379407234871776e-5,4.0780783245096315e-14,4.0778237917398424e-14,4.0778237917398424e-14
0.9398797595190381,10.0,10.0,1.7135591267918366,1.7089352404694498,0.08860996792901153,0.08819226991801944,0.9663780726324074,100.0,1.276364712625559e-6,1.273921878233688e-6,1.9758650997397048e-5,4.109811224326608e-14,4.1093302246771655e-14,4.1093302246771655e-14
0.9418837675350702,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09002136115633631,0.08871753472900315,0.966708260580213,100.0,1.277236346013747e-6,1.277201412140768e-6,2.0003319118751733e-5,4.118826830490957e-14,4.119336257014831e-14,4.119336257014831e-14
0.9438877755511023,10.0,10.0,1.7135591267918366,1.7089352404694498,0.090276298552053,0.08874258710454194,0.9670435960719405,100.0,1.2892906624472964e-6,1.2892558458026953e-6,2.0022408620861474e-5,4.120710626058454e-14,4.1215971371184665e-14,4.1215971371184665e-14
0.9458917835671342,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09034892575073093,0.08993942912228438,0.9673841265830425,100.0,1.2984841071853122e-6,1.2985467884505083e-6,2.0053636034069792e-5,4.180878666884639e-14,4.1808048796276783e-14,4.1808048796276783e-14
0.9478957915831663,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09173180170737888,0.09040956801245817,0.9677298999255963,100.0,1.308999993993717e-6,1.3089647419543914e-6,2.087176672769809e-5,4.188163854127928e-14,4.1877746359829495e-14,4.1877746359829495e-14
0.9498997995991983,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09196266152396214,0.0911826546790864,0.9680809642498878,100.0,1.309904775466452e-6,1.3098695231827872e-6,2.0935122438500353e-5,4.240344631634027e-14,4.24045368365989e-14,4.270292330740567e-14
0.9519038076152304,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09238017690715297,0.09209651400504791,0.9684373680459971,100.0,1.3263393773913558e-6,1.3263227648636082e-6,2.1009645423329702e-5,4.2714268407011014e-14,4.270292330740567e-14,4.3989241761702e-14
0.9539078156312625,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09345051608203539,0.0924465341316793,0.9687991601453896,100.0,1.3379790760492783e-6,1.3615499525623398e-6,2.1160805754553188e-5,4.398442110849033e-14,4.3989241761702e-14,4.4463981909649776e-14
0.9559118236472945,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09366770967496049,0.09373147135044856,0.9691663800324054,100.0,1.3614885359173249e-6,1.3759014500171941e-6,2.1199071055532357e-5,4.4462704183652656e-14,4.4463981909649776e-14,4.562259046416776e-14
0.9579158316633266,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09517724938791933,0.09380208920606248,0.9695390943351483,100.0,1.3758392005700889e-6,1.3911483577433225e-6,2.1542289442271134e-5,4.462115453358175e-14,4.460926325110874e-14,4.585714302146038e-14
0.9599198396793587,10.0,10.0,1.7135591267918366,1.7089352404694498,0.0951784368314241,0.09503199179667819,0.9699173453777639,100.0,1.4062109527859317e-6,1.406272884098135e-6,2.1580832798582645e-5,4.581903974465068e-14,4.585714302146038e-14,4.597880772839003e-14
0.9619238476953907,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09539019173989405,0.09552504319875633,0.9703011833674244,100.0,1.4157977652746033e-6,1.4157620501455065e-6,2.210457162180774e-5,4.6323605872324755e-14,4.6328556610992686e-14,4.6328556610992686e-14
0.9639278557114228,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09649688353433884,0.09635130149931982,0.9706906588618941,100.0,1.4162046622739434e-6,1.4161688103636645e-6,2.2125178830704272e-5,4.6392802277270957e-14,4.639793944285445e-14,4.639793944285445e-14
0.9659318637274549,10.0,10.0,1.7135591267918366,1.7089352404694498,0.0971289332190846,0.09726420584244687,0.9710858227683683,100.0,1.4203051020092482e-6,1.4203669444437586e-6,2.2325171784525434e-5,4.682238683022579e-14,4.682393046130214e-14,4.682393046130214e-14
0.9679358717434869,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09783517411288478,0.0976888180003571,0.9714867263468149,100.0,1.45026823876205e-6,1.4503298719114908e-6,2.2365452784782155e-5,4.721041070854396e-14,4.7211200329222346e-14,4.7211200329222346e-14
0.969939879759519,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09888283522156056,0.09901848226789699,0.9718934212111692,100.0,1.4530837554033301e-6,1.453048117065835e-6,2.260839467824622e-5,4.7496133045623854e-14,4.7514754326393383e-14,4.7514754326393383e-14
0.9719438877755511,10.0,10.0,1.7135591267918366,1.7089352404694498,0.09919106988269183,0.09904397564313284,0.9723059593309404,100.0,1.459848971085921e-6,1.4598123771234602e-6,2.273983624171833e-5,4.7616633126569056e-14,4.7625061387677394e-14,4.7625061387677394e-14
0.9739478957915831,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10056403323920533,0.1004162374507999,0.972724393032826,100.0,1.4692057056939384e-6,1.4692672251901477e-6,2.285913510996833e-5,4.767462808659097e-14,4.768319524559804e-14,4.768319524559804e-14
0.9759519038076152,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10065086964429638,0.10078684471858977,0.9731487750023273,100.0,1.4766609446392608e-6,1.4767223870192592e-6,2.3334789760759086e-5,4.7702661691326795e-14,4.769681866670989e-14,4.769681866670989e-14
0.9779559118236473,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10195354788941037,0.10180508521490883,0.9735791582853706,100.0,1.485641200472098e-6,1.4856042324172303e-6,2.3419268162777456e-5,4.92858535194676e-14,4.927904834530972e-14,4.927904834530972e-14
0.9799599198396793,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10243207457565223,0.10256834049095358,0.9740155962899332,100.0,1.498895763038308e-6,1.4988785059609697e-6,2.3497569002314425e-5,5.063740813483924e-14,5.0639485992180177e-14,5.0639485992180177e-14
0.9819639278557114,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10335911828526975,0.10321002155670267,0.9744581427876734,100.0,1.5042696869478784e-6,1.5042335957496506e-6,2.426859366497802e-5,5.0724625051924255e-14,5.072492937292037e-14,5.072492937292037e-14
0.9839679358717435,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10478026468772211,0.10436207028020994,0.9749068519155663,100.0,1.568102721966071e-6,1.5680654334049473e-6,2.4613768066035313e-5,5.0910099664843636e-14,5.091642410500284e-14,5.091642410500284e-14
0.9859719438877755,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10621653870535383,0.10463056932988972,0.9753617781775438,100.0,1.5772626493436437e-6,1.5719450851070968e-6,2.468933962279547e-5,5.13724933478336e-14,5.137815190765568e-14,5.137815190765568e-14
0.9879759519038076,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10766750022452273,0.10606627100218007,0.9758229764461427,100.0,1.5930240841698665e-6,1.5773232044456992e-6,2.482298824282488e-5,5.267919694561103e-14,5.268322200999984e-14,5.268322200999984e-14
0.9899799599198397,10.0,10.0,1.7135591267918366,1.7089352404694498,0.10913273054160476,0.10616719460229655,0.9762905019641576,100.0,1.6212781574661615e-6,1.5930844308257922e-6,2.499349343483483e-5,5.3690307910410725e-14,5.36936607415986e-14,5.36936607415986e-14
0.9919839679358717,10.0,10.0,1.7135591267918366,1.7089352404694498,0.11061182857460004,0.1075166880226975,0.9767644103462979,100.0,1.6560621306482417e-6,1.6212406927062085e-6,2.502482427560191e-5,5.378422428711643e-14,5.37855946421856e-14,5.37855946421856e-14
0.9939879759519038,10.0,10.0,1.7135591267918366,1.7089352404694498,0.11210441022252918,0.10898140207296197,0.9772447575808568,100.0,1.6690206009257983e-6,1.6690805636421039e-6,2.5521978295534254e-5,5.415523629328985e-14,5.416177681264856e-14,5.416177681264856e-14
0.9959919839679359,10.0,10.0,1.7135591267918366,1.7089352404694498,0.11361010773084858,0.11046000583341065,0.977731600031383,100.0,1.7439939438751378e-6,1.7440535362743652e-6,2.6862378687436455e-5,5.45667489906416e-14,5.458139889735705e-14,5.458139889735705e-14
0.9979959919839679,10.0,10.0,1.7135591267918369,1.7089352404694498,0.11512856906466876,0.11195211674710784,0.9782249944383605,100.0,1.793654720937566e-6,1.7936157021854535e-6,2.7323335458576633e-5,5.598896545331237e-14,5.598507946903816e-14,5.598507946903816e-14
1.0,10.0,10.0,1.7135591267918369,1.7089352404694498,0.11665945401706979,0.113457365769276,0.9787249979208991,100.0,1.8081308037949234e-6,1.8081896485510689e-6,2.782855732744012e-5,5.600361664474858e-14,5.601011474485156e-14,5.601011474485156e-14


==> data/solve_pde-heat-00100/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,2.76005839910163897864251354090628828e-01,2.88254782146840998498561185367358641e-01,1.40232830143086138130335362528047921e-03,6.97646349499887667609961684251144369e-04,3.86360590886023311835466722583142290e-03,Inf,1.32851714868880848706257598705470778e-08,1.36051446112478215633913058307462344e-08,2.50693895844327363714527796996532100e-08,4.77190510620178288875919567773459623e-15,4.77605091889458606077139411674552082e-15,4.77106842608596287662332062171797496e-15
PDE,Inf,Inf,3.32508361197675007573842817158541490e-01,2.74867418166155411442210964932343083e-01,1.60724572451607573984065095780700914e-03,7.09603202237821808671036247190349568e-04,3.69272523213415735461545055201720314e-03,Inf,1.16053521466830709092500774109451234e-08,1.57647002825400434757025544851586315e-08,2.88257816653431360082580116125793422e-08,4.77190510620178288876964486885417917e-15,4.77605091889458606078183423752856195e-15,4.77350919729580300346497466961958641e-15
PDE,Inf,Inf,3.38329119207252682441515405868484916e-01,3.32042634138244963622279610465468281e-01,1.79081958017049489361451465156126877e-03,7.30753838548702006430228210606401868e-04,5.31367455583319381517987235365786143e-03,Inf,1.20154756980647044859059903802988067e-08,1.83001616370197226327253812159623687e-08,2.78738278478456201093969361413473494e-08,4.76671446128706416082531494147176669e-15,4.76633082541521869948807201727971987e-15,4.76695051292306535179282541593855802e-15
PDE,Inf,Inf,3.21727248524078126474302687241930938e-01,3.38879255967241778426175445576580887e-01,1.52044476098640883635789994545965747e-03,7.52963699027087343276818809993236217e-04,4.08924428173076746693841139125846469e-03,Inf,1.36945096667182894889772756429324745e-08,1.21949475227843341221301179237218938e-08,6.01850113355861258053683799388490969e-08,4.77391557377418482481283934582988329e-15,4.77509796483840626342649221913103048e-15,4.77509796483840626342649221913103048e-15
PDE,Inf,Inf,3.26648748773227568648853845241199617e-01,3.06780533660809300326057042363591031e-01,1.86638474433513079319374821921601542e-03,8.25046016545477599419544141701773705e-04,7.78040173958585072777421617709007904e-03,Inf,1.09299589167337498173640682401004055e-08,1.09892458001215250220623508504456351e-08,7.82413382302834363076074558084884222e-08,4.77546324436342180693822021441915055e-15,4.77398604914016921611602800930515376e-15,4.77398604914016921611602800930515376e-15
PDE,Inf,Inf,3.43910714658911768032659370581974920e-01,3.64515851147922267402816273694896543e-01,2.02836927124698889391216914947685207e-03,8.44498932578073472408637975582995250e-04,6.92110483272743008173038816545489289e-03,Inf,9.08245031987332222910789837661115053e-09,1.13074398110139588826578094226652566e-08,9.47468647835669146881845951085549722e-08,4.77744071444419602346807427881284271e-15,4.77814533159058900667767958564340531e-15,4.77616488315354101219146351322823234e-15
PDE,Inf,Inf,3.32871499034339056523251471103252190e-01,2.73447196158282992476631988394286672e-01,2.04635619096020841800641547034960131e-03,9.54696537713101110252782142225380572e-04,4.07154564950653840816865443856655608e-03,Inf,1.26624723388753197550594587212168299e-08,1.02559862641479810662498273115636643e-08,3.26943640076509753066857202286713878e-08,4.78983459577667271919510775328885215e-15,4.78610306456462190989180172297695293e-15,4.78891111719444767005576777268226975e-15
PDE,Inf,Inf,3.25162778426754700837167699675353278e-01,3.14729353804030107882243697580696025e-01,1.82116777063175622994291279806638168e-03,8.50107925025640488919930782366307005e-04,8.18376231907966476244911639598851050e-03,Inf,2.23648508514169962636169584929008385e-08,2.24033853117718478782919355261888161e-08,5.71959752920342896753503385133842740e-08,4.78900869339939306013686427312528740e-15,4.78414461660923859225843742106799236e-15,4.78414461660923859225843742106799236e-15
PDE,Inf,Inf,3.20021370371274599088309161954963946e-01,3.53339593426790126108252760105851017e-01,1.43021021608531777268338339040500227e-03,8.34341507263350935441664764552583415e-04,3.76241677397224961888186331827934530e-03,Inf,1.62880202857553887528733317024571439e-08,1.63030828309077076375758452314424953e-08,1.06884969723449315731284630395132113e-07,4.78579617529695291113055958791918357e-15,4.78591787479423465362185440325806811e-15,4.78591787479423465362185440325806811e-15
PDE,Inf,Inf,3.16811801252902872096536238186330611e-01,3.85128535474191060566815175997175819e-01,1.33679944645075968267364972229598912e-03,1.15592953185604200628788070769679180e-03,4.92152993720539035805378121559072068e-03,Inf,1.54045632276763405792337498474620116e-08,1.54473381030978062140256282504665542e-08,1.02165008059676301561402536400827487e-07,4.78173783959413105422072159990102690e-15,4.77999591159263496725355938601029028e-15,4.77999591159263496725355938601029028e-15
PDE,Inf,Inf,3.53822352026122658252425350994731070e-01,1.92395751811630050308285481705452526e-01,9.08520814189631922767308181761951325e-04,9.76249665444553400205128113642917642e-04,4.06723682432459039190810931779663076e-03,Inf,1.65103947084425688514837129844077065e-08,1.65305466749248487502904366487808960e-08,2.01916887966012068691924243881662979e-07,4.80486602036650362123059642455219575e-15,4.80927346002483737205455509934896804e-15,4.80868099190550242302166051372769075e-15
PDE,Inf,Inf,3.46596136039693168277976872540258327e-01,2.18070224424220721288428499257809614e-01,1.28787485956888905621865274135203622e-03,1.07423926489658281291406152705780220e-03,1.02114784349417540911507776220357135e-02,Inf,1.64836277485033157427388084058527754e-08,1.65029030281380905831429617425362924e-08,7.62231522370143764250701926491108449e-08,4.82672415236182684477056650280790678e-15,4.82630976047865777889449374197639563e-15,4.82068277487671095602468939971548091e-15
PDE,Inf,Inf,3.40397438362685100194333679898582823e-01,2.39095156053458298971314769394736278e-01,1.42530276360852285453357116140070267e-03,1.13082816456369874016514615662366323e-03,1.16644989623016462207136307256336949e-02,Inf,2.12828550190686152108913590466844235e-08,2.31228580552575369059422771916889858e-08,1.63138670539427022588380420703180929e-07,4.80140991934540489842406587516628574e-15,4.79736852729893202327392899037551813e-15,4.79736852729893202327392899037551813e-15
PDE,Inf,Inf,3.35120511842491202702531467569953290e-01,2.62909893852181598020870392403933643e-01,2.09044305648613478944759081322504238e-03,8.70324241974996539067525890733423484e-04,6.30959730153704731013884868079340336e-03,Inf,9.87590669332251990650770671642511496e-09,9.92045828151547916225990562416202227e-09,1.95579327081223051673989212655009201e-07,4.78586060100185207307661565579730766e-15,4.78155834169316872285494617038804405e-15,4.78155834169316872285494617038804405e-15
PDE,Inf,Inf,3.30665626800817121618818342976886605e-01,2.85186225829603872436226444326327412e-01,1.35609109762579070380344524918547036e-03,1.14924450024893711512430647502238057e-03,1.29694544819144519761882365178695976e-02,Inf,2.14962215264399485172142799873008235e-08,2.15202128562139035486281911956450237e-08,2.35687060247231620377666095701889207e-07,4.77311666692287230195529873841777635e-15,4.77293664588587351352068086170274001e-15,4.77293664588587351352068086170274001e-15
PDE,Inf,Inf,3.26939570389761957014596172092826758e-01,3.06047033194819940226890162104638222e-01,2.24212350119121654821629984151402399e-03,1.01660563920573436051409836377943630e-03,1.08029039903735139476940082055781828e-02,Inf,1.40447196805848619569587640208553459e-08,1.40756617497619633823020081936187324e-08,7.21595699931212874798029132608474524e-08,4.82673708873495173796225767926029836e-15,4.82402153047102403712543781383730751e-15,4.82402153047102403712543781383730751e-15
PDE,Inf,Inf,3.23855984728662201281399396314074987e-01,3.25597792368563515607164914696611676e-01,6.51493421919789378016619518872095034e-04,7.84618631417146369073410676936024249e-04,6.18243828726513310190340796657744200e-03,Inf,1.41524254301358263154289390954632415e-08,1.41815141734034818162211386528050561e-08,3.04612856456818038051617626562926607e-07,4.81901536821173452333489517644940204e-15,4.82005740185595242925794712513660721e-15,4.81335228036231756590741271097599171e-15
PDE,Inf,Inf,3.21335537629525332505641079730537234e-01,3.43930663421202086036115709240191956e-01,2.59970782722710136855961720870900123e-03,6.37267203349912845613812173724501611e-04,1.94599062224725755471861328306939607e-02,Inf,1.37744471637884845701373217881300733e-08,1.37898896555871893729736259377340126e-08,2.32389469859653847413414995132169221e-07,4.89289782823457812053209495616276722e-15,4.89114047034560473376083281203957554e-15,4.78719932317457688429426308356465220e-15
PDE,Inf,Inf,3.19305933744981006851095636746869706e-01,3.59034992151461354404801629644378880e-01,1.12146366048018658395099030854889748e-03,9.51133256793905767786119808012049854e-04,1.44307775063516349116182339930773338e-02,Inf,1.07789685517913610279499960043540304e-08,1.08260197145492792137382963562143841e-08,1.83840168480004168838827202232034818e-07,4.77107758658517114330464891034994483e-15,4.77612586693188386442467391664608312e-15,4.77612586693188386442467391664608312e-15
PDE,Inf,Inf,3.17701784174659470933859636357529285e-01,3.75578311443595910120701529893388253e-01,1.11303663711900527881031508952799523e-03,5.89630441330998281661021067021891851e-04,6.18031955289099416517422206021856277e-03,Inf,9.83643331808625021836588426646673718e-09,9.90897578203310834533185128792786400e-09,1.21692379090622672047039287892538530e-07,4.86185517316954711512959446903788711e-15,4.86481417965445863693397021722681154e-15,4.86481417965445863693397021722681154e-15
PDE,Inf,Inf,3.16464358733899698892611643022457436e-01,3.91047806957754893063043712673254041e-01,1.36189701242305344426079499270619887e-03,1.15264835100783587060278226479689841e-03,1.24208182120792228663450972537782690e-02,Inf,6.08106149664300734835793811771705593e-09,6.05854951457722768958545200610747057e-09,1.02962935204272305564218052172712153e-07,4.84414812458851057885119604766735424e-15,4.84270029453417197040213558903189403e-15,4.84270029453417197040213558903189403e-15
PDE,Inf,Inf,3.15541247635909774127580771129507620e-01,4.00865141980781741996142010659143599e-01,3.04701275552364487185112433042050078e-03,9.43568196506645728942829795369536484e-04,2.33039720422347555949397115908227926e-02,Inf,2.10078189067582679360789336008628430e-08,2.10394722590498420552772895942025759e-08,3.84181728192227640162908057068665480e-07,4.78962076336614400969879071847977412e-15,4.78756883264305557885279942474431688e-15,4.78756883264305557885279942474431688e-15
PDE,Inf,Inf,3.14885959032491355732282821428550779e-01,4.14946329647828600436689381151333854e-01,2.74443587722815292564572564332829827e-03,1.29309123811923670767658340095286781e-03,2.13179484420547297471672848668180677e-02,Inf,1.57514128850996867240903799614876341e-08,1.57835354789574671329156488062570327e-08,3.20926282388679666715175634601390426e-07,4.80675707066148804621969926102072156e-15,4.80615728578535835498569373432297191e-15,4.80615728578535835498569373432297191e-15
PDE,Inf,Inf,3.14457476580884353657594077612219583e-01,4.28113332375884792491597799094676498e-01,8.22500219212960162410061724996859091e-04,1.00355012849535383565679629638786458e-03,1.20984218570700997135567155735135419e-02,Inf,1.03317805020620968308915765389244926e-08,1.03788851469349084430697656581876336e-08,2.46414527474731916416086332485930454e-07,4.84797738504922599805505452042243750e-15,4.85469772465789911648173615716247167e-15,4.85159670251260325671230420065724261e-15
PDE,Inf,Inf,3.14219797779763150936404128785427493e-01,4.40426078155418072800233101333276198e-01,8.48627560298110262851628031423200866e-04,1.07211923954876172396724049765558541e-03,5.28202767835946987258491422400695620e-03,Inf,1.28720509958808373006964472811069162e-08,1.29247627044733696537736966818474210e-08,2.74117984337289414297690145082506521e-07,4.78733430919774380407119351841304644e-15,4.78925097969015773282442688536171200e-15,4.78925097969015773282442688536171200e-15
PDE,Inf,Inf,3.14141469918123947560015279324588008e-01,4.51941016256330397421255204895003280e-01,3.04978882163908286230992575136589346e-03,1.19476284986662358287129618339406612e-03,9.06626740824390752682903368785861218e-03,Inf,3.80760645107844107754682455129500735e-08,3.81218691806307913467301541931044312e-08,8.20454991351034752448829564684276415e-08,4.90438086241304034406026485423391655e-15,4.89984922325967802611790656815849307e-15,4.89984922325967802611790656815849307e-15
PDE,Inf,Inf,3.14195136594017530750827125273992590e-01,4.62711072775365851938672231264276877e-01,1.95889794603286385940094071456832653e-03,2.07495778970248942802744897700381246e-03,1.88116955832515212860661536420168731e-02,Inf,1.63986472899420728532510703517056036e-08,1.63924284971945955912494533616436441e-08,3.67696557383870181710954801442401687e-07,4.85273846395587393247681127179565368e-15,4.85570302605589864894439149337755020e-15,4.85570302605589864894439149337755020e-15
PDE,Inf,Inf,5.35387008802632615460101495989479683e-01,4.72785724440658861679216142318201143e-01,1.93440648526468829128937884630451120e-03,1.78530915186154606780069053656797128e-03,2.72419925874706062144489944203599761e-02,Inf,3.24506590427935596802290868173365243e-08,3.24736855719377079442267258594043455e-08,4.81885499855244652652508937536840549e-07,4.89375527181525925071130422662118211e-15,4.89842040493237382449579500851095021e-15,4.89842040493237382449579500851095021e-15
PDE,Inf,Inf,5.35387008802632250583950673440443708e-01,4.82211138476964541535056374930625401e-01,1.90641431043320733038980255774817786e-03,1.81053735309063336331072462393336908e-03,3.46429631584945599146093927032658637e-02,Inf,3.47264564424443563801806837681733254e-08,3.47447386088269755918062393509934916e-08,1.85623377076371492974655552816892462e-07,4.83581616796716939131303650509129651e-15,4.83292601704276507673075805169552244e-15,4.85080775750552246512975020782263010e-15
PDE,Inf,Inf,5.35387008802632144462245144033959916e-01,3.11232754665178171482073577148310001e-01,2.65815484056510103656164229433562912e-03,2.21288561290835377677867023696796007e-03,2.67561407300513840998428331162830629e-02,Inf,7.39953067647054633397537536843854254e-09,7.41243437570168922005068035562659994e-09,2.54308845334209078747698103045188976e-08,4.77416313425568462870696907852388660e-15,4.77509534854981571848512094542101465e-15,4.77509534854981571848512094542101465e-15
PDE,Inf,Inf,5.35387008802632005399653194546371849e-01,3.11585744476152477978284058655059983e-01,8.45742307449300748089728079675654983e-04,9.40175714104496145212184561914913099e-04,1.96827935663362119716925675882676469e-02,Inf,1.14715339141976293116802950166237563e-08,1.14492207261009106139347592032895630e-08,3.55752219668912321630096079717804662e-07,4.85147648107777974515338599088040792e-15,4.84821982819743400330999317140465157e-15,4.84821982819743400330999317140465157e-15
PDE,Inf,Inf,5.35387008802632020702637189129539875e-01,3.11898242211853506490809508708705955e-01,1.52528081370982653455193587391593694e-03,1.24688007088911228888152139684035996e-03,1.29231104193665013385521262905211126e-02,Inf,2.60845549106102786655239904428119182e-08,2.60720628426212783695221107718745223e-08,1.00484383701091762712025314944024949e-07,4.76618895959164580104035237351910101e-15,4.76725835735628166516503089541258373e-15,4.76725835735628166516503089541258373e-15
PDE,Inf,Inf,5.35387008802632062914845486345699206e-01,3.12174449819904982958084294065513868e-01,3.78511862226935443460946695538093939e-03,1.56709240586462587337274648928303585e-03,5.63522794064261920367644962452794502e-03,Inf,8.30786772888314386844392948350735591e-09,8.40218683847370760907192948409358892e-09,3.90568116915832705959516044950090578e-07,4.79913298704624600338743080003976075e-15,4.79637203783662653419255592609670659e-15,4.80798842501432005404465225224747252e-15
PDE,Inf,Inf,5.35387008802632007204526191600460268e-01,3.12418248198793426558664551064105386e-01,1.70136346254360740867084821590445728e-03,1.75894077992273380080579806689169802e-03,7.21380971515500116329073665095894973e-03,Inf,2.17178245359020732774541897101398231e-08,2.65348849908652919946634952135347371e-08,4.34016136306424825673276977811588200e-07,4.90371142444941622316182997646655459e-15,4.90623063912009482662655068826055474e-15,4.82071833312567550890085661760509108e-15
PDE,Inf,Inf,5.35387008802632012997027426776334298e-01,3.12633188583658332591793880734606780e-01,7.16036322871473385898817422995374244e-04,4.36346560967193064986013215590238655e-04,1.16252409415419541363277087153091498e-02,Inf,3.09747369742982947526253938869355703e-08,3.09511548812889735654915645614098310e-08,1.97963436541655524230416223161944328e-07,4.76188523713712459307776071801906333e-15,4.75703249654206241203741264245080737e-15,4.75703249654206241203741264245080737e-15
PDE,Inf,Inf,5.35387008802632040139260614286875667e-01,3.12822496719908805359746834312599124e-01,3.77443792022202536136150678271407856e-03,1.81462413365620799135196826096098901e-03,1.75790715716990001654426129918496828e-02,Inf,2.33401567756663759955549124427731851e-08,2.33623454783359863537070061150395811e-08,4.88021759658741028961442595684654385e-07,4.76420941262194304631351115619822502e-15,4.76829688861013230593980544484070670e-15,4.76829688861013230593980544484070670e-15
PDE,Inf,Inf,5.35387008802632052245874772778757923e-01,3.02288816937647727320317483633455151e-01,2.89609413690850137169532062818756115e-03,2.75513031817043268918186743650021670e-03,2.49025419704456107439505401167715567e-02,Inf,2.08511482008399677038934017432171086e-08,2.08741412571145416610309158261711774e-08,5.02389883821321683974709059086417593e-07,4.78792809369373902776633018550529837e-15,4.78647210632021272732176643503915678e-15,4.78647210632021272732176643503915678e-15
PDE,Inf,Inf,5.35387008802632067206911367670096430e-01,3.02808690709536936240461049307939193e-01,2.07887449286784302642478311449950876e-03,1.91776040007791567378536986370530468e-03,3.20341807552464254457916588656297983e-02,Inf,1.05676703142913783415808676645293498e-08,1.05405158393959908035299833601325424e-08,2.50986436707555067936929244179695114e-07,4.80215288540950053871366595483547859e-15,4.79961580999270945500271488509156880e-15,4.79961580999270945500271488509156880e-15
PDE,Inf,Inf,5.35387008802632047411714294504762362e-01,3.03323923626122838818210991118645026e-01,1.62107208990962441868177426240848470e-03,1.55027135517893375913189524362481391e-03,3.81504887858036625251596151586041236e-02,Inf,1.43766916342182298942913373170505348e-08,1.44184638777773634526096673549015533e-08,6.35602070067857687218208348719435573e-07,4.79091944244770489415882704593320841e-15,4.79402586535839806187152503334035990e-15,4.79402586535839806187152503334035990e-15
PDE,Inf,Inf,5.35387008802632004365601120962398738e-01,3.03831308634183801436832873528484967e-01,1.52090687952451435812884009833537336e-03,1.43454903760618055696081988245526221e-03,4.48023522585725290423188921888641144e-02,Inf,3.42149885896872593690215311744082214e-08,3.42507200275484852718547072070802662e-08,9.23863114414174625044866782377956434e-08,5.04039450306502665555086825457759468e-15,5.03702152952942775448165134473756903e-15,4.88881508761636010491454370263968820e-15
PDE,Inf,Inf,5.35387008802632051553166332523882980e-01,3.04328280043873985010300061320581686e-01,1.78590336949181603599598502553067373e-03,1.55730275636077875027738276315929476e-03,4.77567585764932245527449854543404716e-02,Inf,2.25328866735309439675343543673968700e-08,2.25343133191652140854679259229251328e-08,6.56433705834397716608216271030207831e-07,4.77367530867181230923446517624630846e-15,4.77720763976663517208540602792415256e-15,4.77720763976663517208540602792415256e-15
PDE,Inf,Inf,5.35387008802632057492829203864370614e-01,3.04812818091615517956527061725897534e-01,2.42709683089134855654348094712572842e-03,2.22597600188033058876286138369060787e-03,4.33241556206549230666936386204520310e-02,Inf,2.93304042500823060629257464397304963e-08,2.93760032217208947647471720401089644e-08,5.23245261649964645575018130382546856e-07,4.90420102514334864870532808387784881e-15,4.90589434931952042384856760023201639e-15,4.90589434931952042384856760023201639e-15
PDE,Inf,Inf,5.35387008802632051291828762103178242e-01,3.05283366238085342829725180912632357e-01,2.95461630674460704725247697344152100e-03,2.82159697749065097252481675912872800e-03,3.74358469629341845608803775721898653e-02,Inf,5.66585511346489669220196367397035554e-08,5.66607310274137922747932972829937244e-08,2.41052890279170031672145487272009618e-07,4.78737372741856771931379380111026684e-15,4.78996294617390876979530382534015111e-15,4.78996294617390876979530382534015111e-15
PDE,Inf,Inf,5.35387008802632013177621352818400916e-01,3.05738759601234364385355205174089997e-01,3.96060006625521026521002092595954211e-03,2.84747779205598271933611885114660782e-03,3.21503631646204894401035631193666272e-02,Inf,1.68489472146410660997483838185536002e-08,1.68768215742617013474077896975315159e-08,1.56807615958953798191713518928101757e-07,4.79851947273386160515271154559640067e-15,4.80076828648518469240874440580906753e-15,4.80076828648518469240874440580906753e-15
PDE,Inf,Inf,5.35387008802632005382657740090739324e-01,3.06178163387817498903349679136425334e-01,1.51846711483317661027949558854988778e-03,1.77298716523269984633923473798577840e-03,2.73515464905031056529410913811287569e-02,Inf,4.28961662646043679494348419763154170e-08,6.38540021287645458928667160351913582e-08,7.73540435967755128360978888386218272e-07,4.80483403955378092857485582791130009e-15,4.80501612264128281106190567803400427e-15,4.80501612264128281106190567803400427e-15
PDE,Inf,Inf,5.35387008802632045717947689055190275e-01,3.06601019403769407026416359762710067e-01,1.49679664981189548605115428061869873e-03,9.32079543120251855928326706841560934e-04,2.32255921474171877701110135462151370e-02,Inf,5.10946438737477052846662902231495426e-08,5.11299376143174445270354926625987120e-08,6.93810807702311934185972781013776890e-07,4.82001171739987955446696406909775919e-15,4.81515694730088070467293319647439456e-15,4.81515694730088070467293319647439456e-15
PDE,Inf,Inf,5.35387008802632060816250249299982166e-01,3.07007000488100499569610110770097964e-01,1.92470053991832513716996564285576897e-03,2.00812820811900537470351015586331061e-03,1.96970111233027178302620522160948951e-02,Inf,3.32942669515247509371457599081013104e-08,3.33101878759630074116109582745708615e-08,4.25654069599399448402010379806506298e-07,4.79298290811612426815016642341357500e-15,4.78477154386197579771120676784208363e-15,4.78477154386197579771120676784208363e-15
PDE,Inf,Inf,5.35387008802632062430410721333107566e-01,3.07395971156182954098910229227590881e-01,4.08401002899668658974267971916101585e-03,3.31588076805520438058114189328964650e-03,1.38501344432713031109857219915899348e-02,Inf,2.45082336983471866355812016472761746e-08,2.44971501923176019110245604708697054e-08,3.07393873487534820298992437819521800e-07,5.05817722350895218459616863454161175e-15,5.05835125957834785916290378340333793e-15,5.05835125957834785916290378340333793e-15
PDE,Inf,Inf,5.35387008802631990129545103982629701e-01,3.07767953913359162348757016010324368e-01,1.50329636762744977691064614334573839e-03,1.00336823298831584016860316532772628e-03,8.37412267115432183719194092586693027e-03,Inf,1.25901924734328009273435017243909354e-08,1.25960319338897603518924993134605626e-08,1.88374449014902979698029941055065210e-07,4.86630942601079377705385217032507238e-15,4.86425459912052631477429040786399685e-15,4.86425459912052631477429040786399685e-15
PDE,Inf,Inf,5.35387008802632031520016718825897821e-01,3.08123100436475342535291584844012373e-01,1.69974481003691158232582954160040406e-03,1.80802725530319357829806615980101118e-03,4.44434369215463977893124221253477143e-03,Inf,4.56446762309076167510954458598344839e-09,4.55755703615245883365587476393518094e-09,1.21522420619821514336257640251650207e-07,4.89520478469554908839221935715589043e-15,4.89428893294395197804537975011383290e-15,4.86966008715524901154182014440060046e-15
PDE,Inf,Inf,5.35387008802632004656438133303612190e-01,3.08461666970228401180782786050788941e-01,4.68751560764949654760238371818013727e-03,3.21319696321065155596385347594202014e-03,6.06648488170635741043522374604840432e-03,Inf,2.82008098496565411769960850434901345e-08,2.82024562876838027210424182993594310e-08,3.53089693586055297276372372286720850e-07,5.09956015887813106021074088560583211e-15,5.09990073847675702524948222205847804e-15,5.09990073847675702524948222205847804e-15
PDE,Inf,Inf,5.35387008802632063761162403437953281e-01,3.08783993368486671817204011392512081e-01,7.27636235574075579053706881975102732e-04,6.81209814918277831145114006921556487e-04,1.08990452010700840674647313650833993e-02,Inf,4.20123396770135274541209666413429714e-08,4.20123590232672952428683179124586396e-08,7.59907937793789421375166024616485654e-07,4.88415620082940459539540683171308540e-15,4.88825738498460323913615344573451547e-15,4.88825738498460323913615344573451547e-15
PDE,Inf,Inf,5.35387008802632054409380253481995191e-01,3.09090485284220996122294798600182527e-01,3.22134899110928131052114002330687010e-03,3.32673811730806817232366784481489520e-03,1.62157830913145540933056859187319785e-02,Inf,3.59627131627648845210072800611315250e-08,3.59582614233859138756484219939594876e-08,2.80235720375128893245508810802288723e-07,5.09232322703851252049678470133021698e-15,5.10035602761198094841539515227360170e-15,5.10035602761198094841539515227360170e-15
PDE,Inf,Inf,5.35387008802632056153571154704744099e-01,3.09381599076280188075089224693857789e-01,1.31257222135124209211376447210992132e-03,1.90252295635851468966827101102952279e-03,1.92202402388706264308668247271641355e-02,Inf,5.43539552504362885726397143122417949e-08,5.43775989519498358885441632448141301e-08,2.39242822786484917404111707481350668e-07,4.99213227915174163301818565763371022e-15,5.00202058668490582270135582052223375e-15,5.00202058668490582270135582052223375e-15
PDE,Inf,Inf,5.35387008802632054600899140330685537e-01,3.09657829057883809422937565309942534e-01,2.82207025505749003065308671257944761e-03,2.43577756617848912997423652037857514e-03,2.24029431550527840674010008101368585e-02,Inf,5.04181724925230434408340528363645535e-08,5.04446046616050745325321397352337000e-08,1.89992657191692058114332162324427347e-07,4.93855837905035751567317322836919296e-15,4.93859475567742714673377342120614939e-15,4.93859475567742714673377342120614939e-15
PDE,Inf,Inf,5.35387008802632029347709001121346208e-01,3.09919696761242678186941191109504912e-01,2.29241822991995895965419566770678497e-03,1.93027368803776983910773915553868491e-03,2.63715541568999552630540873169131096e-02,Inf,4.46875976553296247717067401720585498e-08,4.46903258247999795381625736171953180e-08,6.19215335820160873124788171516557543e-07,4.98888823066855579465001439393062718e-15,4.98994433386276472851975189381448071e-15,4.98994433386276472851975189381448071e-15
PDE,Inf,Inf,5.35387008802631999683305346586554037e-01,3.10167741935968106198339639398906803e-01,2.73166621021472756165317409283629924e-03,2.31532756656763076484495898818863681e-03,3.07827154485790528863053624995872610e-02,Inf,4.79698750198852426350320403474848036e-08,4.79993411405378125226651133523441319e-08,3.46798755366376653263117912757048723e-07,4.80098361988180792285851257254597063e-15,4.80130774878484781992942560424537819e-15,4.77251287578310191044122822966313790e-15
PDE,Inf,Inf,5.35387008802632003049869863835841921e-01,3.10402515036629733810152957590839612e-01,1.84884563439426671429346643240357122e-03,1.89422020255990066295438962944643896e-03,3.54257924789422637353424128030893005e-02,Inf,2.19445832468165630507388130572547763e-08,2.19690665816732492259797520826938845e-08,9.35653344964598218724084276613559624e-07,4.92269394536755004476288693438027562e-15,4.92653740660889377793526737144782870e-15,4.92653740660889377793526737144782870e-15
PDE,Inf,Inf,5.35387008802632016228952396026512950e-01,3.10624570987640675280631107993828195e-01,2.85253237552998363483044364624354705e-03,3.06460842555262090157610732606375554e-03,4.02042121688340834263836705149015433e-02,Inf,3.46637111093459139226054309983501573e-08,3.47010202129873515957215161204309277e-08,2.28819397692172048270735423382562065e-07,4.82091221462368631659693183117874974e-15,4.82302267412190072417458017348946284e-15,4.82302267412190072417458017348946284e-15
PDE,Inf,Inf,5.35387008802632019321253492507063685e-01,3.10834464042190077556302802897883738e-01,1.37232903763429099697344391709318630e-03,1.57602728310241194317649459314835035e-03,4.50497113326129073638127105859086461e-02,Inf,6.26704441782497148195894952992224288e-08,6.26798395148128891508245852834926562e-08,6.42089611634026749755043537205044618e-07,4.86831309008381277284818707155422259e-15,4.86642476338309489178714131132823209e-15,4.86642476338309489178714131132823209e-15
PDE,Inf,Inf,5.35387008802632008569704444591892649e-01,3.11032743576742860625905675936876016e-01,4.07172929574790077901431065488950985e-03,3.91353786147188960605012512654487060e-03,4.99215489687451385081568154939852761e-02,Inf,3.24553810523201545085611925629962154e-08,3.24467942830545178974058056138969366e-08,8.84231550381222233476012260579923222e-07,4.80433739141036601244662547756597920e-15,4.81009275570200017743934846089979789e-15,4.81009275570200017743934846089979789e-15
PDE,Inf,Inf,5.35387008802632034125395919473604648e-01,3.11219950684158341092643938348067244e-01,3.43240390977399932910313900555441742e-05,8.79283834830416164388425879442450347e-05,5.43777186188269492791405369072885122e-02,Inf,1.60511424930341346191632740054072559e-08,1.60591692780787604640722463059270597e-08,6.93963134378050565843939278984921972e-07,4.97460522040008184619255925004039120e-15,4.97451643214602376759134530928562080e-15,4.97451643214602376759134530928562080e-15
PDE,Inf,Inf,5.35387008802632037559058622856371889e-01,3.11396615447163613527063330149793049e-01,5.65572171297019803374341571385345219e-03,4.04806572588946055390580820414986298e-03,5.81582295523606578817620302385545173e-02,Inf,5.51631975677798786565052713581023552e-08,5.51784288421015933945151887840348492e-08,6.79697974575690442785315137201072217e-07,4.81940677580539242837109486249774379e-15,4.81528842293188210931382020705117502e-15,4.81528842293188210931382020705117502e-15
PDE,Inf,Inf,5.35387008802632013269420961846815896e-01,3.11563254790124350503653958611364356e-01,2.31015804190386388339149804738961294e-03,1.82217185954713471345286751228065100e-03,6.21090422801705524540231378986998543e-02,Inf,4.47989188367830826673584909492444358e-08,4.47761687275134024459781903439452888e-08,5.51041305331783211688919000468780282e-07,5.22660477964060950060091273183798726e-15,5.22652027236297278303797543709127433e-15,5.22652027236297278303797543709127433e-15
PDE,Inf,Inf,5.35387008802631995310339271424116276e-01,3.11720370821103524251997760728108108e-01,1.98324865747115749513746324720347948e-03,2.27068427963957449868332608989961353e-03,6.61853071281579145059961464055647532e-02,Inf,3.26630649452483007163894250668669621e-08,3.26339128853296454910829386366294020e-08,7.84906754370422392418975481145763036e-07,4.91244959714573548154330764007759734e-15,4.91380764405667423281453825730237035e-15,4.91380764405667423281453825730237035e-15
PDE,Inf,Inf,5.35387008802632018359449280677271858e-01,3.11868449588372992694721412552444798e-01,4.52591780354118273359301432468840607e-03,4.24924845766787452840086548004894602e-03,7.03522304132631835798374631508197590e-02,Inf,1.62237135725587705355687201829358477e-08,1.61953626161773758379640371436583822e-08,7.55655831654496867904948811442630721e-07,4.97870138001565237860604456140598323e-15,4.97901379611024074254339966874797803e-15,4.97901379611024074254339966874797803e-15
PDE,Inf,Inf,5.35387008802631978111392793712198780e-01,3.12007960186089650989754626560465914e-01,9.87715028619937287708632659996013164e-04,1.19737641095387463946314005671822639e-03,7.45760360888399297949026739320425911e-02,Inf,3.99707566609858557585131510924177142e-08,4.00008588157890245605128923694832609e-08,6.60538600132661803755864070547688741e-07,4.79867911486507378424712509999721488e-15,4.80004779353622351243398800220893559e-15,4.80004779353622351243398800220893559e-15
PDE,Inf,Inf,5.35387008802632061209198751975675923e-01,3.12139354152981315342061041837817407e-01,2.92563768639472107071616668351398652e-03,2.97043291259926552660842082270323744e-03,8.50571928257899525646141234164355116e-02,Inf,1.38633193881654729502108046240719599e-08,1.38872244168177973411278880296915382e-08,1.11902338229639287838859739434167165e-06,4.82386947122411296685918072726591187e-15,4.82838317143318178371715202203524374e-15,4.83381266475838292076685826271390918e-15
PDE,Inf,Inf,5.35387008802632027712468706037533742e-01,3.12263065115793402917623500158141369e-01,4.05171607138616322751790858989888296e-03,3.86016412760895847830441955796423305e-03,8.24701757862677460755793876083499916e-02,Inf,4.34506153043781780347592463185462701e-08,4.35051232318254013241557413057935049e-08,2.55678454564176324312159111102980101e-07,5.33501185852605959137761617941721166e-15,5.33232563974570105278944712342835163e-15,5.10799712915949304585474039443816671e-15
PDE,Inf,Inf,5.35387008802632050662838296087146475e-01,3.12379508636088522861383467675673104e-01,7.88879240887078177565029078777494773e-04,1.19614084180090492330327253986618743e-03,7.99671721642153879143716706352624396e-02,Inf,3.91754801063552087085487646495607044e-08,3.91803043657337684764905811914586367e-08,1.00778104384101667718135080038360239e-06,5.23785348589403259534301466835469602e-15,5.23869213959603656232877861922560187e-15,5.23869213959603656232877861922560187e-15
PDE,Inf,Inf,5.35387008802632042423526921591015415e-01,3.12489082224913195876750516047697670e-01,3.05107102739285744948303402948630511e-03,3.09407100664131652901139650802943337e-03,7.75503152494346829420013069307137464e-02,Inf,7.11749289620892922538850881802230295e-08,7.11896801634078848799474406208996369e-08,4.14285512575079612143555353920416685e-07,5.00629625815734252971100955240875744e-15,5.00850115691953405340169856751172825e-15,5.00850115691953405340169856751172825e-15
PDE,Inf,Inf,5.35387008802631981891026760963668155e-01,3.12592165494959967293729265650853544e-01,4.63577926502609803004784900429281911e-03,4.30778918093513153180547417528004885e-03,7.52173267857163688571635900354934267e-02,Inf,4.48039503127484115438899897066932487e-08,4.47978791567332355555723648616676947e-08,9.65217832759213304908244079077891517e-07,4.99018100784799781744166189261610026e-15,4.99392711286657111898252383952249990e-15,4.94242131392681680603005817625700980e-15
PDE,Inf,Inf,5.35387008802632006722756944599844631e-01,3.12689120420880733080227912763056870e-01,1.61988878566281991064508721178369824e-03,1.18316681642110875462241004267981624e-03,7.29753214749839563850540839723634238e-02,Inf,4.77785426259565787929918535348384062e-08,4.77525656327207611671480602055903919e-08,8.91717216231959833722331525576110825e-07,5.08077910009473953272449171870905007e-15,5.08736032136497737390241986645304180e-15,5.08736032136497737390241986645304180e-15
PDE,Inf,Inf,5.35387008802632023243202323455389426e-01,3.12780291706668662797932024573720764e-01,2.45206530083856199794065359935834275e-03,2.51552608909999646566208363961184674e-03,7.00438585919878970296014512754259757e-02,Inf,4.13985162872472584823322232319244372e-08,3.50865735198674420815993287559263749e-08,6.00178068327018401644784856773620861e-07,5.39898367338044424596307870084411787e-15,5.39756317639806625314163342192308026e-15,5.39756317639806625314163342192308026e-15
PDE,Inf,Inf,5.35387008802632007980268542338230539e-01,3.12866007186968445447081860882584311e-01,5.77395379070109455216434130604231693e-03,5.73479896616023893966801674618903841e-03,6.70295778200874366852613968648332053e-02,Inf,5.26277392254737339329301426619769923e-08,5.26139426355670492260957140307899543e-08,8.16243771948536493183134520292647381e-07,4.82250844588662872145173029328529194e-15,4.82631368270982873742750564042962154e-15,4.82631368270982873742750564042962154e-15
PDE,Inf,Inf,5.35387008802632049217441649349653170e-01,3.12946578321231733140681598750967218e-01,2.60434941418642241370741345061841054e-03,2.93393495782700701675788528028942048e-03,6.40824336478147309855412821871439858e-02,Inf,5.52570893459395662653927016999110988e-08,5.52382002096058993367005326475333150e-08,6.60022263271287814443663535496964827e-07,4.82691300238022157828576895001729564e-15,4.82253691791940029456301754472686288e-15,4.82253691791940029456301754472686288e-15
PDE,Inf,Inf,5.35387008802631994431695804436625766e-01,3.13022300709022768174568669732927694e-01,6.67749139795923831563289473338724710e-04,1.80333915195955836034304745039442775e-03,6.12056240644190474634741637345932050e-02,Inf,8.88947733330578619915234020496742519e-08,8.89300270582945967771439553498604277e-08,6.69920960843365571427502309929808254e-07,4.81359820956053051660346588061816832e-15,4.81430661110671730390637217844044161e-15,4.81430661110671730390637217844044161e-15
PDE,Inf,Inf,5.35387008802632051665521979092768949e-01,3.13093454639219900004400027837201715e-01,3.73542744098521948744883828174477810e-03,3.78015456315425553349936563848369734e-03,5.83994636407411304021075657404169849e-02,Inf,9.80844026154895705311117878389907240e-08,9.81177718130052557466144670450347511e-08,1.18622050710565182418926840101923805e-06,5.13807235367720659417559313806637908e-15,5.14211201704874529074076439562946335e-15,5.14211201704874529074076439562946335e-15
PDE,Inf,Inf,5.35387008802632046731629502216324342e-01,3.13160305659347866458758057985733887e-01,5.00930710771682224510878429093952038e-03,4.96353635086289684785341195203593201e-03,5.56688185907553264823314073446166928e-02,Inf,4.90766900372194578142743705390035237e-08,4.91279922965876682649649745785557847e-08,3.75894294985805504309420489896754501e-07,5.15845716812056876454245204758024202e-15,5.16249751042349879839979153714158949e-15,5.16249751042349879839979153714158949e-15
PDE,Inf,Inf,5.35387008802632060540104142703514540e-01,3.13223105157027622221485974049935723e-01,1.99518043353253458156533299695486704e-03,1.94940325685354967284095306676296334e-03,5.30225030620771726382764462685446981e-02,Inf,4.69841530478785821118979675312418655e-08,4.70370372555907649849817481101333643e-08,8.68738579974048930006387886458525799e-07,5.09721074407394213703474161489091081e-15,5.09683773937807817603250395973950032e-15,5.09683773937807817603250395973950032e-15
PDE,Inf,Inf,5.35387008802632028125523466098880644e-01,3.13282090946877576810607128055515949e-01,1.03034868685735996332390700767810412e-03,1.06989032689189687920835984408774046e-03,5.04669584003433230409052621517077442e-02,Inf,5.22252766545259867943728949549067057e-08,5.22738597782508643507805745128202225e-08,5.14861589636530670341130876610870514e-07,5.55893194954395674663620897898928655e-15,5.55263425779897690504214677892050475e-15,5.55396869928482550744668529040983649e-15
PDE,Inf,Inf,5.35387008802632065751701720870023259e-01,3.13337487857355060956709190496070545e-01,4.00846637839918526798468631368403079e-03,4.05204571640168348069266851463360472e-03,4.80097862158544570726824983159437836e-02,Inf,5.94027673864439213643942463634065259e-08,5.94205175097619573459473750086738281e-08,6.71154554233406834860464738252480914e-07,5.32955061067280172294412794782121334e-15,5.32964187632046510756356351788715258e-15,5.32964187632046510756356351788715258e-15
PDE,Inf,Inf,5.35387008802631987659578936516087315e-01,3.13389508313015622787722533322659084e-01,5.50712521609613766611220619372584632e-03,5.70915862768538154872404270720537042e-03,4.56598844770918959091370658638834720e-02,Inf,6.56032712571288301653741965138200050e-08,6.56150515772528979193088365420807778e-08,8.38872338455432384282628670447848188e-07,4.92985810976114522413983208113775137e-15,4.92865039766836945933638469245777406e-15,4.92865039766836945933638469245777406e-15
PDE,Inf,Inf,5.35387008802632015858761163467273268e-01,3.13438352908515196787806492524072075e-01,2.69624305234509203489897804049588526e-03,3.00521688080635040040590378830089012e-03,4.34275988900261696170128538204851022e-02,Inf,1.72416709690999959069586342622025314e-08,1.71946830746235700491888228249404537e-08,7.62306879121323034985557350872373145e-07,5.33766998243230562326911381286084324e-15,5.33487349285515674203881367083882794e-15,5.33487349285515674203881367083882794e-15
PDE,Inf,Inf,5.35387008802632059242577585280973783e-01,3.13484210971401862071833733246999457e-01,9.08099622436306915361937124982456288e-04,1.35303288985058107812593361222901492e-03,4.13248348396221860115712613056695669e-02,Inf,8.32165566276602248730170688907384996e-09,8.17876969029991119237922224423696780e-09,1.35235346812157145469932744527041038e-06,5.48884567975139476371995621069929486e-15,5.49073162361138798740400855712012227e-15,5.49073162361138798740400855712012227e-15
PDE,Inf,Inf,5.35387008802632050245016587379570514e-01,3.13527261111359910685400420116401586e-01,3.29319709194348938139005492995066298e-03,3.29121597304269314756163839934801338e-03,3.93561080243386386116981284477751594e-02,Inf,7.69318968073662251641231805144251193e-08,7.69701642482789349829980821753494310e-08,1.46259022887931924372015942227956585e-06,4.90993391458370075809565190980747285e-15,4.90717023884855210119923905167382346e-15,4.90717023884855210119923905167382346e-15
PDE,Inf,Inf,5.35387008802632069496942597602557762e-01,3.13567671754091005257239405293448576e-01,7.34900773781917102454943359010715516e-03,5.99114393255759849151863350997876259e-03,3.75446412363482454644077585927982910e-02,Inf,4.89640251519594628340083951567850655e-08,4.89357726684959831750307701529543488e-08,1.04360626027961990132704489208570711e-06,5.76383255913347144803180760872790313e-15,5.76441815864556197697253399031299492e-15,5.76441815864556197697253399031299492e-15
PDE,Inf,Inf,5.35387008802632011093636548850866506e-01,3.13605601556243912409063160631109001e-01,4.86709520634512473579965270416100566e-03,4.42999712323085088089121054331708357e-03,3.59078984565203264928727668789078428e-02,Inf,8.31705012360556419150320712244105555e-08,8.31695915748747388518555218093983656e-08,4.05777241070322894977597750867291960e-07,5.21717213492389781568102141942814299e-15,5.21753769119473289577788850639694570e-15,5.21753769119473289577788850639694570e-15
PDE,Inf,Inf,5.35387008802631998117165027765969975e-01,3.13641200326452247978383615590359578e-01,1.75173296739632183826677663337173919e-03,1.70778734789043121847043166937511413e-03,3.44633091214211548457107504245955173e-02,Inf,3.29788328028109479523003348113892811e-08,1.99382393737166533251332076191216943e-08,6.22661164177874759376730399839212358e-07,5.40633150130948359602819675132477740e-15,5.40396043326813565813112298545127012e-15,5.40396043326813565813112298545127012e-15
PDE,Inf,Inf,5.35387008802632023395224514136624804e-01,3.13674608853188061924656311822968916e-01,1.11134345440279045712260312966479023e-03,2.01154662073123717313576120904673905e-03,3.30111323145950116975978195675633469e-02,Inf,1.66836764266560603436652358542279679e-08,1.68040968632090503622664961148607901e-08,2.31845439969401854449108452218134217e-07,5.01518003856925368967029630338851494e-15,5.01610423208635393233392062721224706e-15,5.01610423208635393233392062721224706e-15
PDE,Inf,Inf,5.35387008802632027510553910262263878e-01,3.13705959817428439367467154377725007e-01,3.80585387610281809556361506060128494e-03,3.89097172543567466205075038498566666e-03,2.98993129154957313919311088157521331e-02,Inf,4.65681621882316606506989243804028250e-08,4.65796996876597683840704227302738854e-08,8.82196170594348546213168866516158979e-07,4.95352527025549741553324940899334321e-15,4.95205722241789420460912596933047106e-15,4.95205722241789420460912596933047106e-15
PDE,Inf,Inf,5.35387008802632016224039338641129562e-01,3.13735378119013738461648895699971280e-01,7.70721195848098953446011092919328689e-03,6.40017531908156929061223149100791202e-03,2.68200659657630948448485584002254584e-02,Inf,3.12583917028962940125102009306046797e-08,3.12070135636449299628651602390359702e-08,2.11574319703999766075338912032543034e-07,4.80202915876145834657539690582929326e-15,4.80318560377799687949500136365834364e-15,4.80318560377799687949500136365834364e-15
PDE,Inf,Inf,5.35387008802632034295196629060250818e-01,3.13762981300738325387073264709512420e-01,4.94525816614851186314386467004213108e-03,4.89977993406167889512701901514932262e-03,2.37754859380737420028201124675617486e-02,Inf,1.00788639594744836553698836215181885e-08,1.01046186832934484590685196241148248e-08,6.74562377077574912738949845267723878e-07,5.14346137398287097215149433142062604e-15,5.14432933018083877861152252031134522e-15,5.14432933018083877861152252031134522e-15
PDE,Inf,Inf,5.35387008802632015582093510484613432e-01,3.13788879953523328762045264269313117e-01,2.44973467716921788347406784412274689e-03,2.40340682707035765990239473893369058e-03,2.07690737963749715611609840107572230e-02,Inf,8.13444705455858847513193341865024317e-08,8.13813201360430627856326712962133272e-08,9.61085996902625106359369314754938557e-07,5.72160795690254684095896286152181789e-15,5.72757709970368952088712043795717174e-15,5.72757709970368952088712043795717174e-15
PDE,Inf,Inf,5.35387008802631998571216571317740198e-01,3.13813178102927113696318877719898063e-01,1.30738400401093040974188794073352461e-03,1.18535354840222510672423397109740126e-03,1.77919382098842998663825418811833242e-02,Inf,2.97202582095169898221619614671976311e-08,2.97904072648731315933684753314997729e-08,4.14190972487786278332858542850432095e-07,4.93605217776792167713830988787938029e-15,4.93316786066659868405164753674015819e-15,4.93316786066659868405164753674015819e-15
PDE,Inf,Inf,5.35387008802632058730677738028969780e-01,3.13835973577344165510286324314518187e-01,2.75059074099288319792893917759538549e-03,2.79453123237831532507788398115924053e-03,1.48572836543701650397988264116862206e-02,Inf,2.70916489280061455866642438020438996e-08,2.70907475108848300028991924114332276e-08,4.97274126675723150527924449008388273e-07,5.93611998311424484218592872160451432e-15,5.93912743699428783365887220604288405e-15,5.93912743699428783365887220604288405e-15
PDE,Inf,Inf,5.35387008802632060764542552820410082e-01,3.13857358358324245678074987794620125e-01,5.26046995109393362112961602037429152e-03,5.30511759001667216621105790913119821e-03,1.19888278074879837497970706942875763e-02,Inf,1.10614303760267424581241722517762684e-08,1.12297724310372770491802354077948047e-08,1.76954179844863541357156777876340384e-06,5.54505591354647814428967460744219222e-15,5.54332671552954967187058522289598771e-15,5.54289492242565604024356306874350306e-15
PDE,Inf,Inf,5.35387008802632047916254945034802457e-01,3.13877418913501386910304043826745994e-01,7.04510118043638203056440230965876298e-03,7.02119180744391086925411560741076900e-03,9.22457262550371141757435639592076797e-03,Inf,2.49277654172784654719464413435036038e-08,2.48771128442479827387552362462062300e-08,1.62327219547394001408094179382248981e-06,5.02396635279430613313271829408948193e-15,5.02136182223534505508749388523786183e-15,5.02136182223534505508749388523786183e-15
PDE,Inf,Inf,5.35387008802632038226419203306356751e-01,3.13896236512670517964689564760948933e-01,4.98795706288437201491573664773096617e-03,4.49984603426236877491573533748063413e-03,6.66287016943688642735444768773063146e-03,Inf,7.74329048523902800333768217525515626e-08,7.74704828035254879199470875968653153e-08,1.45087556734961023406126058098681033e-06,4.88991395198388215277096964282663744e-15,4.88500199179722171617588457663291453e-15,4.88500199179722171617588457663291453e-15
PDE,Inf,Inf,5.35387008802632042556330617043713839e-01,3.13913887527582420925059449907908672e-01,2.16161320405459632355872028962712006e-03,2.11109383274778301052267906856557779e-03,4.60651523915544406560148600848563008e-03,Inf,8.92410952008119712011481055875887968e-08,8.92516656650547084757868263819551837e-08,8.44445053103790209725091769924548420e-07,5.62003846209069475086929864286181665e-15,5.61995987087432862088903635818180337e-15,5.61995987087432862088903635818180337e-15
PDE,Inf,Inf,5.35387008802632011389846411750152856e-01,3.13930443716050447821946955097484168e-01,1.46019114709642126097326903342284727e-03,1.23121462939584405439172907785492948e-03,3.89454070228262208464708659189538804e-03,Inf,6.24154798464793912080170582015786989e-08,6.23896655452933847208115259719473550e-08,7.87879904340782800792913905894286883e-08,5.09937431382606490220177984914923765e-15,5.10151835053079207641735050143067220e-15,5.10151835053079207641735050143067220e-15
PDE,Inf,Inf,5.35387008802632026388232906232820495e-01,3.13945972490979261252120557419993785e-01,2.69272083064490328542317136174556077e-03,2.74024581197471780857896014038497652e-03,5.08364684466677587708531148447793993e-03,Inf,1.29895331212467877391683238922361801e-07,1.29909112400534727841575727076891509e-07,1.53692415084622854656554347285176718e-06,4.78379662237365986732128125702506931e-15,4.78894277532758539626125237694594175e-15,4.78894277532758539626125237694594175e-15
PDE,Inf,Inf,5.35387008802632041851799137549992238e-01,3.13960537174930062653053314498098554e-01,5.14071427056310090833377453190305713e-03,5.41841954372484045001564699339603361e-03,7.27093771329096931105796142409086495e-03,Inf,6.11673106981545202467056668746258082e-08,5.44402786509714241744489506436555847e-08,1.60603843801987047327730741896420663e-06,4.77707836770093036089488282657689684e-15,4.77533541498264404658323104657919251e-15,4.77533541498264404658323104657919251e-15
PDE,Inf,Inf,5.35387008802632019477753801469696347e-01,3.13974197240841112531254610655615642e-01,8.41613643576720551493724837479592777e-03,7.52411891483510410089734034873454675e-03,9.79109596271007256978058049439516044e-03,Inf,4.12292776432170007360976474779260736e-08,4.12842852580549184786494115347714762e-08,1.46849072179462027194981818263775697e-06,6.20823554340586657522387097302235266e-15,6.20406443290305659176521662321258124e-15,6.20406443290305659176521662321258124e-15
PDE,Inf,Inf,5.35387008802632035788675354018524345e-01,3.13987008539516971126533356082852118e-01,5.92277712085963019933444603150728253e-03,5.87735587113574169995166439641652941e-03,1.24289770237305997908349743131711852e-02,Inf,3.16810162520493275191963965651657338e-08,3.17005386080843603580583206110176771e-08,1.42485078799767147230050031967372444e-06,4.79396122691477242840743821913463261e-15,4.79245833204234459221848868819786296e-15,4.79245833204234459221848868819786296e-15
PDE,Inf,Inf,5.35387008802632023603986620975583733e-01,3.13999023514492440216372529341764973e-01,3.96666864583730916853621810592432318e-03,3.78482814887579297959924693532481881e-03,1.51114859785320569781758014774909365e-02,Inf,1.24060276788883358105955240498541888e-08,1.23083392855755369159047660364297985e-08,1.93982872500319214956106977073635970e-06,4.78418010281263136879769553154292764e-15,4.78131168602406721044001480861233259e-15,4.78131168602406721044001480861233259e-15
PDE,Inf,Inf,5.35387008802632042512845491713266111e-01,3.14010291404867113208349254074310707e-01,1.39178600507267204673160716006713890e-03,1.34215136120674168452793022542947448e-03,1.77823026314545385875480595702700592e-02,Inf,1.08458993686643851691981159053364437e-08,1.09997582595737782227108989359564546e-08,1.23142342116189722321709136357345393e-06,5.03494286785200607220695109281524195e-15,5.03052055291018513689327267111934887e-15,5.03052055291018513689327267111934887e-15
PDE,Inf,Inf,5.35387008802632015579662868511827267e-01,3.14020858436691322907434685919416856e-01,1.54318802911794185642990697612652143e-03,1.75841322628132383626584527822349464e-03,2.04670082451683685139749554673512895e-02,Inf,4.05901495973850501387184617241677534e-08,4.05038906133760602264683876389006479e-08,1.47125702297854219922249098139933168e-06,4.79220653734299207803457535832397160e-15,4.79343381288902658912833680197520040e-15,4.79343381288902658912833680197520040e-15
PDE,Inf,Inf,5.35387008802632044482626978529991265e-01,3.14030768003470357352451315897526636e-01,3.11298204005462154919963116967708969e-03,3.15950935207712680326085326571367483e-03,2.31497230793434468321323913230918461e-02,Inf,9.10699356684884486287232669632756827e-08,9.10701546627806462649846903952653149e-08,3.12354207895316375044811278699204550e-07,5.79194331400392037712589787224116707e-15,5.78979983755905401486660387621209341e-15,5.78979983755905401486660387621209341e-15
PDE,Inf,Inf,5.35387008802632037484792651074124745e-01,3.14040060836335432492871093339014323e-01,5.44671385203862945664829619155274563e-03,5.65528918026102451533356280370170501e-03,2.58249001397713079592566489386709323e-02,Inf,2.61353895032777225188872178695629543e-08,2.60784569994875824179923385159555839e-08,1.56340898185650497267643555182475324e-06,5.95372464734528341837452411893758829e-15,5.96129891048192640753897435616619756e-15,5.96129891048192640753897435616619756e-15
PDE,Inf,Inf,5.35387008802632009849852122856942100e-01,3.14048775164411895639299658348970609e-01,9.13338622270633988104226391983843793e-03,7.61620403496516994693853751354267042e-03,2.84892253809600205633297912507605572e-02,Inf,1.06912707636027602321281005515549714e-07,1.06921307523010283366683218535071180e-07,4.95269765122108479889107013090858251e-07,5.48727147174582646792507022182591169e-15,5.48951819418847056713403325399642835e-15,5.48951819418847056713403325399642835e-15
PDE,Inf,Inf,5.35387008802632004258009924504838693e-01,3.14056946865896424986272821138738807e-01,7.07279745165767989067389969606088244e-03,7.19945973548907562349358283741851913e-03,3.11406386286805910733607089847160955e-02,Inf,1.08073138726595697393883531677623204e-07,1.08074568485128071035152839477675511e-07,9.30811797464989213929485433059137115e-07,4.97151581712831286052481659516724283e-15,4.96863439820669997161433191756430935e-15,4.96863439820669997161433191756430935e-15
PDE,Inf,Inf,5.35387008802632042487954714554882050e-01,3.14064609610334785955054867705693967e-01,4.90153259696448525892572925899247631e-03,4.85711681539538191853969698377385179e-03,3.37778315245462343020061764148085829e-02,Inf,8.42366024250684734957240858619688035e-08,8.41906853567945468425610701204869184e-08,1.23482138640223313587514538759640674e-06,4.95368719607763460515307642496335848e-15,4.95239204713435245997354697625482790e-15,4.95239204713435245997354697625482790e-15
PDE,Inf,Inf,5.35387008802631962670261252322877905e-01,3.14071794992571867678689133702135906e-01,2.95635823014440162593301248927670206e-03,3.31921627469621001275035343365503408e-03,3.63999654763450106597710655038057773e-02,Inf,9.50950223024305456686444630309469819e-08,9.50618076149058256757945345860940101e-08,1.39607005443652035171542260932629133e-06,5.87196080755818414586601945674538895e-15,5.87500983722470306880196703129284662e-15,5.87500983722470306880196703129284662e-15
PDE,Inf,Inf,5.35387008802632026957407929333451440e-01,3.14078532658826661760403379842794482e-01,7.84713357769549842338748006149256362e-04,7.48334807422903629739917216672690195e-04,4.15744611647323392739669307257304355e-02,Inf,7.20788886403897911213039191950208057e-08,7.20569234576515007690059195650707455e-08,6.07991141502109602028817809097189732e-07,4.75709839644608717503990902166940773e-15,4.75988819277444901289732671610135980e-15,4.75988819277444901289732671610135980e-15
PDE,Inf,Inf,5.35387008802632008635684738841910743e-01,3.14084850425322725042459372859520668e-01,1.83928405562675828971294078841306211e-03,2.34884670913812403228677031457238987e-03,4.24739130879534448999115872268722178e-02,Inf,6.92357081202474878805372585328642820e-08,6.92286461903211424114109555941936292e-08,2.27588184856088993429704107661941915e-07,5.28217106390485039737561625193712998e-15,5.28283418254767850967804141919299759e-15,5.28283418254767850967804141919299759e-15
PDE,Inf,Inf,5.35387008802632010681693916604780530e-01,3.14090774389887901881149087953245532e-01,3.53119388444630964546977708826188931e-03,3.57660129831980661022281151536685823e-03,4.35284242121651015927726026369810405e-02,Inf,3.20101545864786696980689332357348537e-08,3.20803127143980933729489379214053831e-08,1.37705337018183790083470776958497930e-06,4.78030159397405522508688310882200611e-15,4.78241951203831592472323145540109725e-15,4.78241951203831592472323145540109725e-15
PDE,Inf,Inf,5.35387008802632057715037824477585501e-01,3.14096329036915621446830176237179562e-01,5.77093735041074875218911077267329492e-03,5.88616380951948479784787996115267036e-03,4.47237784513413888153113234225863797e-02,Inf,8.41756212718835503836201434224271275e-08,8.42119871098078627470025733288361922e-08,1.99506974752596181529600536806487484e-06,5.80866079809964764252560139733057436e-15,5.80687600401166170153093553451305580e-15,5.80687600401166170153093553451305580e-15
PDE,Inf,Inf,5.35387008802632013460945118679626569e-01,3.14101537336061308167358557969528876e-01,7.67911843569459932131251643540293695e-03,7.72380512828461853899603048775589166e-03,4.60459241063624062658302957759168733e-02,Inf,4.05539763621025673629270295955145876e-08,4.06126646149685829968204244365645184e-08,1.86384590878690804242250239739333204e-06,4.76202011396422036053720062325266286e-15,4.76050469244848268040096376376034271e-15,4.76050469244848268040096376376034271e-15
PDE,Inf,Inf,5.35387008802632079629843046014786311e-01,5.31814597234334725623015468903508988e-01,8.41773109333176046454194278776467886e-03,8.31259157245348436572641961408830829e-03,4.74813342776126398898154705759184643e-02,Inf,4.92726244992494994587447577286744644e-08,4.92060007041287637256290119866459784e-08,5.93715813174784047969153333162277630e-07,6.15820332181075679516560168648045907e-15,6.14792985845775568576433761836995405e-15,6.14792985845775568576433761836995405e-15
PDE,Inf,Inf,5.35387008802632073201229818639447069e-01,5.31814597234440081601415219071525566e-01,6.28105267770864545147723763022187394e-03,6.23482278944366516153537389195653177e-03,4.90119025001095096816351162951639727e-02,Inf,1.21776258465896681472185921363063404e-07,1.21779190178685442332407122494830732e-07,2.09235700374912911675355276421204440e-06,5.68568287222699560552515564366839701e-15,5.68299987618466000133524750064427545e-15,5.68299987618466000133524750064427545e-15
PDE,Inf,Inf,5.35387008802632008654353256860944346e-01,5.31814597234532334734441409576285338e-01,4.81159784653291730044458604782272150e-03,4.37954366242440195905606984481410815e-03,5.06294852640977302301152007606246089e-02,Inf,2.49568805867865416808384427831831379e-08,2.50269151978085115930051871611522627e-08,1.15683420422988014438878348813263964e-06,4.76471269414340887617931162031056670e-15,4.76813300154362413352848955638725203e-15,4.76813300154362413352848955638725203e-15
PDE,Inf,Inf,5.35387008802632066825377021162621974e-01,5.31814597234613059482363706513988470e-01,2.48274377395555650002703868355375074e-03,3.28305881239202923399238179266389162e-03,5.23260054284883091467362712132445758e-02,Inf,1.08250171224654541630708384603452809e-07,1.08281863587899543377813423374472241e-07,1.31861718409180957666560811351178014e-06,6.65258719330999530535896276304103382e-15,6.64736450507657803183126449324805131e-15,6.32823192236704154155234450449681979e-15
PDE,Inf,Inf,5.35387008802632028123402754300624041e-01,5.31814597234683711929611916110286722e-01,6.60013615694568089050203377918086324e-04,6.42343547433104283170165487737727660e-04,5.40916303783775829427165605885818488e-02,Inf,1.18264239425262049326260554444945245e-07,1.18272219793607904157153881523112187e-07,1.87925266877523249771901287185902251e-06,6.34780773696838277233635905853831211e-15,6.34753383941320870172236551907383154e-15,6.34753383941320870172236551907383154e-15
PDE,Inf,Inf,5.35387008802632061002557802497618516e-01,5.31814597234745505894876535791616204e-01,2.06848493980496485594734132788604216e-03,2.44014915932602399272150624753826702e-03,5.59175333930511258897939434107427562e-02,Inf,5.77153726950756586602036062393168203e-08,5.76794044740317797789497356831924485e-08,2.05405770687664755298026810960477118e-06,5.16350016229570481639581012471468640e-15,5.16440272302262454657194031663510430e-15,5.16440272302262454657194031663510430e-15
PDE,Inf,Inf,5.35387008802632022031471333588982930e-01,5.31814597234799595919228671446436383e-01,3.49149311017594928630822356710770644e-03,3.53634498154958349793562645617668331e-03,5.77958385135112945791930768927117441e-02,Inf,5.44800910963294334020337210982603958e-08,5.44476114114896717936618161565011279e-08,1.09900758571507122316385347834020287e-06,4.88370461452291070563725611586134979e-15,4.88623838801387806822664521335394157e-15,4.88623838801387806822664521335394157e-15
PDE,Inf,Inf,5.35387008802632038711472627967859903e-01,5.31814597234846943790494890922986143e-01,5.79198467858400456518340126180136624e-03,5.61020119742929024457473129371537474e-03,5.97195479941971237339422555601095775e-02,Inf,3.58873592210553799273102372080833884e-08,3.59494834424156944311906824036567088e-08,1.78797958535426226199471081745646618e-06,5.43873161920392338362292805945343014e-15,5.43868454051949987342030567835569404e-15,5.43868454051949987342030567835569404e-15
PDE,Inf,Inf,5.35387008802632009819759874439245441e-01,5.31814597234888290106395806625230404e-01,7.38955909224627179686398350942773967e-03,7.43304677212245518424432067517700667e-03,6.16824654374817207489948317796628140e-02,Inf,1.56796708269460435170743635327515251e-08,1.57978837380372819430390767841604677e-08,2.04119856179320017490520649277703194e-06,5.39445174981451786830381721773668180e-15,5.39517492868320477892620544710761687e-15,5.39517492868320477892620544710761687e-15
PDE,Inf,Inf,5.35387008802632038982976088117264162e-01,5.31814597234924523261278506958986226e-01,1.01102196201449646878791328494407267e-02,9.33470016727565437672753743638176722e-03,6.36791169511009144933357394850927884e-02,Inf,1.00019251619616562041112700100647152e-07,1.00052258555169441796515666802666288e-07,2.17761760184298208781618117793825260e-06,5.21301466511650801501740269953729415e-15,5.21506104569275157733247037198295440e-15,5.21506104569275157733247037198295440e-15
PDE,Inf,Inf,5.35387008802632059810062735472597373e-01,5.31814597234956216845207842685649418e-01,8.41195351991452296260444629604151969e-03,8.42153000386454128917121941043463067e-03,6.57046691794295094700629906283311892e-02,Inf,1.09325706497896402162804002506306170e-07,1.09357190282985855336538659994110088e-07,1.08959020157593214818806556040664451e-06,5.28670340532891088471603957902533906e-15,5.29106684472948801651776566879530765e-15,5.29106684472948801651776566879530765e-15
PDE,Inf,Inf,5.35387008802632040937367033448288940e-01,5.31814597234983972705651444663896253e-01,6.45814108764977761847623865325561036e-03,6.41161319906883687109917475293456220e-03,6.77548584364509479250939206197016573e-02,Inf,1.11986688598028597025165590022848107e-07,1.12017294452313703205663864877935416e-07,4.33055266201769794687729813279130893e-07,5.12643411112947925601237641019629154e-15,5.12529773140681236754880134240860018e-15,5.12529773140681236754880134240860018e-15
PDE,Inf,Inf,5.35387008802632015860727176448810411e-01,5.31814597235008195153909600092016305e-01,5.23931702685381932582885106886246451e-03,4.69555242161956822042617786635386305e-03,6.98259238607643146358949333372890347e-02,Inf,1.47690835570856935959292833720455270e-07,1.47718173384188266890612462658552324e-07,7.97031717947229738534252615535803598e-07,5.89795332962711229764095477306007406e-15,5.89877959175686053587723884028617314e-15,5.89877959175686053587723884028617314e-15
PDE,Inf,Inf,5.35387008802632007744065526696237155e-01,5.31814597235029459569861743137971119e-01,3.06881809005736022134881582208794792e-03,3.55363970182094440183545371490445544e-03,7.19145470764697370306389696725655082e-02,Inf,4.23055344521220976158651778385170812e-08,4.22457017852269790645360899296758510e-08,4.01471257675823695471828402930085617e-07,5.12610563200639121712038537312380368e-15,5.12307493831994115624361296739671485e-15,5.12307493831994115624361296739671485e-15
PDE,Inf,Inf,5.35387008802632047651295206238046104e-01,5.31814597235048022454289164261155096e-01,1.02630029859904540291633773254689716e-03,9.81712147713130550167205866301596319e-04,7.40177983433215765328198913086670774e-02,Inf,1.37359918357515188384264842966283996e-07,1.37358033367649403729831639148402367e-07,2.29974454439748951244239486745274739e-06,4.80177602649122288886362041157226113e-15,4.80821216312500954208822311270873402e-15,4.80821216312500954208822311270873402e-15
PDE,Inf,Inf,5.35387008802632029039742172897814130e-01,5.31814597235064299652277402375553914e-01,2.35245599528546011082174684126696835e-03,1.50934581344643764413140638735092247e-03,7.61330888914407993334307677701098431e-02,Inf,1.38445582687060054446001599521073215e-07,1.38443034262806999938466958211897376e-07,1.98752113163960897721919795697699752e-06,5.30650093407199336533626229420587519e-15,5.30678713925159524316332326728877723e-15,5.30678713925159524316332326728877723e-15
PDE,Inf,Inf,5.35387008802632056799348701815281019e-01,5.31814597235078525859646526746100023e-01,2.75880437252468123517968405530542520e-03,3.59088601458196391860727800152526844e-03,7.82581289782573374528961590312504713e-02,Inf,7.34840176649140944015856278721763795e-08,7.34254766098863748849452338837242678e-08,1.51664419082789805870069593072922171e-06,5.89290975720982311840107704647264059e-15,5.89698145949671584996679275311668297e-15,5.80938996314215906722939674997414197e-15
PDE,Inf,Inf,5.35387008802632086133342089375016896e-01,5.31814597235090975336761623163898211e-01,4.35888526704811506185896749111511678e-03,4.40420446914564751708039558280790887e-03,8.03908911330570189597435295634815359e-02,Inf,4.17167251975791863040500119875150819e-08,4.17696467263352212119008085315608359e-08,1.22417302951678810148536970058635848e-06,5.12533083753416976904229971028735827e-15,5.12921413720915942132838147797937605e-15,5.12921413720915942132838147797937605e-15
PDE,Inf,Inf,5.35387008802632028540600972790304118e-01,5.31814597235101882112332461882314479e-01,6.50685775023883778769551951739668173e-03,6.33689780657622366414260024461952706e-03,8.25295781118542139245422230097739666e-02,Inf,1.05385327474409049658344152054502787e-07,1.05417360714135707747584188887316061e-07,4.72914626689542259842189175259932396e-07,5.03381940339655111095647075505909197e-15,5.03418407621358324383964559809834293e-15,5.03418407621358324383964559809834293e-15
PDE,Inf,Inf,5.35387008802632012366863887509398738e-01,5.31814597235111391563321740031064209e-01,7.97420880414413449474967796388764209e-03,8.01784579471447344618367074370797287e-03,8.46725925689403458774995607242743813e-02,Inf,8.56182173354655733662118682831403149e-08,8.56541678953829785831867414643999016e-08,2.01266180553573339523571225710004168e-06,6.19813925170737531737927628686955963e-15,6.20211570543238274868017022304199410e-15,6.20211570543238274868017022304199410e-15
PDE,Inf,Inf,5.35387008802632050001631098728637775e-01,5.31814597235119764866207923036385823e-01,1.13466462270730104944530993385677659e-02,9.73334357125384395980454393397012989e-03,8.68162159308187462378444720946658463e-02,Inf,1.24056443068156022914114662637914689e-07,1.24011593720403770908538837068357433e-07,1.08659471310273088384037674270139997e-06,6.52489832705759582262084154577652573e-15,6.52483063483628452318123346892957045e-15,6.52483063483628452318123346892957045e-15
PDE,Inf,Inf,5.35387008802632023271385330282001698e-01,5.31814597235127059757341148217661722e-01,9.92890962911645718676479491801099225e-03,9.71971732437320212191326615992073218e-03,8.89596785533581924175313845235478123e-02,Inf,2.51669350722560024100528229872014395e-08,2.50627293282736522343441026643644862e-08,1.95767337611169597407125190493822225e-06,4.90455974796171447285976147719964415e-15,4.90333629071864858981651219604199075e-15,4.90333629071864858981651219604199075e-15
PDE,Inf,Inf,5.35387008802632000800661366933018620e-01,5.31814597235133427800641941761210413e-01,8.07137848841651814908086116883722672e-03,8.02469918037150057499039354812354469e-03,9.11041141597895829301117061472548460e-02,Inf,6.04401424648111821316693712095653639e-08,6.04528155004118598894629998836443926e-08,1.43221864954910384796771220482766837e-06,4.89847443019995503991095997834337715e-15,4.89959871092363131122968717347952555e-15,4.89959871092363131122968717347952555e-15
PDE,Inf,Inf,5.35387008802632002852871025642977163e-01,5.31814597235139024930032078325401192e-01,6.33027155038109922095928228082494065e-03,6.28459627510840351504776322571914758e-03,9.32484792986020606016386676632937848e-02,Inf,1.35262095189206026279269885309474694e-07,1.35244013084050325137852967671424748e-07,2.42141549320434361906506433227491033e-06,5.95352503137869253577709565087008524e-15,5.95585348102393712382641940032008117e-15,5.95585348102393712382641940032008117e-15
PDE,Inf,Inf,5.35387008802632042722835005411691249e-01,5.31814597235143910711822200873761787e-01,5.30158192215506267819512329175810100e-03,4.77513821287401300355257704533105094e-03,9.53918423101383808415534101739369637e-02,Inf,5.75619980001894111678313823023020181e-08,5.75777269100529207007932054493768787e-08,1.63010998729335422535600251884001401e-06,4.79660625666639389124027435644789335e-15,4.79530006499554965978193773034682748e-15,4.79530006499554965978193773034682748e-15
PDE,Inf,Inf,5.35387008802632049052379390866870050e-01,5.31814596590078654227012225013048738e-01,3.30773158123100956339320376385197458e-03,3.76879131530131239329426149201215922e-03,9.75333706009443107699369849222163230e-02,Inf,1.24291735040566665201293630376777979e-07,1.24321058980770972478044151630718408e-07,1.90103792740999394969514152950197509e-06,4.96750298278539353269006080659355818e-15,4.96343892990764386874885273741062555e-15,4.96343892990764386874885273741062555e-15
PDE,Inf,Inf,5.35387008802632001877595567593891608e-01,5.31814596629399892170992687240733555e-01,1.38012953009533350055917035371484453e-03,1.33455401959031989253329696184147966e-03,9.96723195053839883066216685435939068e-02,Inf,1.11678060605485729726271019408159995e-07,1.11678535452914070043303905538998796e-07,1.80926259953940236038557898095743677e-06,4.77542419113841145680147910464588493e-15,4.77108369509230752489676459091593397e-15,4.77108369509230752489676459091593397e-15
PDE,Inf,Inf,5.35387008802632012522936068458351577e-01,5.31814596666384395489342077970077121e-01,9.20146843441618074063516380099423833e-04,9.44813926199694582087111022877855995e-04,1.01808022524303263721203752854165484e-01,Inf,4.60450156655606494574987774865928390e-08,4.59677649327419231313512779919203821e-08,2.43679868139884078534043164387577957e-06,5.16144178097577203993774844690155997e-15,5.16503496370311988196351980107169926e-15,5.16503496370311988196351980107169926e-15
PDE,Inf,Inf,5.35387008802632034109682215503949052e-01,5.31814596701163462025835811896982868e-01,2.65231789463564924133685029438988483e-03,2.80723545205020296991529500856488567e-03,1.03939882758726238842540955325993156e-01,Inf,4.81700997368135453507448119666669774e-08,4.82216694768755064998710289778803390e-08,5.15851384988598559574578435373221915e-07,6.49222112120709133009509508390768572e-15,6.49165279252712587019693855817284291e-15,6.49165279252712587019693855817284291e-15
PDE,Inf,Inf,5.35387008802632026856625723920896445e-01,5.31814596733862198714249470258057952e-01,3.64972802091038307442550400049605585e-03,3.69175359403041559590069185095382810e-03,1.06067365381062839046891966737347662e-01,Inf,9.98475446044188024033727321995779445e-09,1.01730576357300345162515645919296938e-08,2.03371970193231969709111624112463718e-06,5.77556062281001185470387050173238882e-15,5.77859901668682257734845727937019052e-15,5.77859901668682257734845727937019052e-15
PDE,Inf,Inf,5.35387008802632042878657102588622160e-01,5.31814596764599207294826972765062573e-01,5.23130356879070921626126008590338501e-03,5.27676269633488835739309309304862381e-03,1.08189991008539193437911317196572881e-01,Inf,3.09260431547480233480420165143681291e-08,3.09983225448546679831897316776213240e-08,1.06608346428869875330469638491280623e-06,6.20027822355013321699907647788119176e-15,6.20315810808418839814902387961534704e-15,6.20315810808418839814902387961534704e-15
PDE,Inf,Inf,5.35387008802632025308420790079183552e-01,5.31814596793487255133347557689108148e-01,7.25657435348132298743039548840797965e-03,7.05193546214408369984093172736231482e-03,1.10307329860553637919018784394521702e-01,Inf,1.39346768913391607709345012917441746e-07,1.39344146209252882765270617064997617e-07,9.43537317760415169796424890990581461e-07,5.44278047230318988156739718042334751e-15,5.44483217486424089313854279737676315e-15,5.44483217486424089313854279737676315e-15
PDE,Inf,Inf,5.35387008802632015969716043720705181e-01,5.31814596820633170882405521120757760e-01,8.57724570382082565588483290005421601e-03,8.89710881522745518601339883094967252e-03,1.12418996082316736316414852324985449e-01,Inf,7.46153068276640183313349787851889580e-08,7.45452028655140875046974124472519309e-08,1.81678892582499425380859589311399436e-06,5.97964903943278372947198031567638820e-15,5.98006946808277132895956599591790389e-15,5.98006946808277132895956599591790389e-15
PDE,Inf,Inf,5.35387008802632050324285686750962945e-01,5.31814596846138129280285996982672090e-01,1.29026501264060028521531620262385641e-02,1.01451705342601844789951532793071345e-02,1.14524643839920736611139322921472086e-01,Inf,5.40016403881609400940200903407442173e-08,5.40196939941117701672931937642820542e-08,1.47379558688944318723032459064741040e-06,6.94232424898654521936510923284583816e-15,6.94107253395834160092613176566245611e-15,6.94107253395834160092613176566245611e-15
PDE,Inf,Inf,5.35387008802632060827032991386489442e-01,5.31814596870097957249803339254626099e-01,1.14035425072220957011769556601904161e-02,1.13586319505972519230273743049041645e-02,1.16623964610444256750349398640799932e-01,Inf,1.92319056348061316620172753831510955e-08,1.93154768988828748602507736686191413e-08,7.26885947519255375520631282643769283e-07,7.33376574530998310269434923001067265e-15,7.33476987649639223398183856148119343e-15,7.33476987649639223398183856148119343e-15
PDE,Inf,Inf,5.35387008802632014652994842600217142e-01,5.31814596892603362628041786444061190e-01,1.00668946130294208832964152028368618e-02,9.98467911667257398741337149379985770e-03,1.18716681000298807301997570812018394e-01,Inf,9.81411930748114053397350388524780287e-08,9.81744946853215246606360697931543247e-08,6.30534299673182983119005881535024389e-07,5.83993669048284793506791847098215319e-15,5.84217194295776180549391444438387134e-15,5.84217194295776180549391444438387134e-15
PDE,Inf,Inf,5.35387008802632052917786308718629188e-01,5.31814596913739952908386128436902366e-01,8.39177583990351618815559343942422745e-03,8.34512648001805110992982690107136932e-03,1.20802544679652825357209996777558411e-01,Inf,4.41780262549973116880276066243197895e-08,4.41489891361681076522029398132640434e-08,7.96734138498725133805375750047326469e-07,5.15023987875267894493210553740923850e-15,5.14545418218216052794110539291253868e-15,5.14545418218216052794110539291253868e-15
PDE,Inf,Inf,5.35387008802632007258508442444852918e-01,5.31814596933588644122347704880667175e-01,6.81404329998397146620543158461355440e-03,6.76735339533818358783824245821583610e-03,1.22881333543198019956173938762888723e-01,Inf,5.28989058726327784351095042651232738e-08,5.29177328124443728727521967217301180e-08,8.15960585485761778075799219726702947e-07,5.86608249922829623489840667252106325e-15,5.86921337159998014044335118669637308e-15,5.86921337159998014044335118669637308e-15
PDE,Inf,Inf,5.35387008802632019294715446187013369e-01,5.31814596952226077266073324928982805e-01,5.40532642619120511803677158383563721e-03,5.36259063704246340679995550400212873e-03,1.24952849178345199527332179685889512e-01,Inf,1.03161352306794984336258169463748004e-07,1.03153195558490541002147272779538712e-07,1.23620176626298608858159187985397475e-06,5.44460212057471956338682263679612826e-15,5.44579694911064486631478787709595405e-15,5.44579694911064486631478787709595405e-15
PDE,Inf,Inf,5.35387008802632024231989145538942664e-01,5.31814596969724274331419683974586417e-01,4.27502825529191928581496085410157930e-03,4.29488061584929721757907299904331535e-03,1.27016914603955668344049759389018194e-01,Inf,5.98234216402406496845437529126009478e-08,5.98682747553950228086856457311263202e-08,1.17269080918333097363104368407003423e-06,4.88914839911363087739305458150793448e-15,4.88478810657161647736691941857256697e-15,4.88478810657161647736691941857256697e-15
PDE,Inf,Inf,5.35387008802632034023938340724706739e-01,5.31814596986151462181708527458542615e-01,2.47174694490781006422708653017346451e-03,2.42614124329391742637707425717896364e-03,1.29073372247733572858788063897077773e-01,Inf,1.89304395978331285130888893307433658e-07,1.89329048677010647479976524419035411e-07,5.41016066212004830322910869477715443e-07,5.61080882094919329384442608761771532e-15,5.61242302365962224487440775258218848e-15,5.51756296509960896286143217663063561e-15
PDE,Inf,Inf,5.35387008802632020168973053814279232e-01,5.31814597001571733208233697495837509e-01,7.93191090998604251069679509045512379e-04,7.55426202717999085516303820559129166e-04,1.31122082134023342261603656889968077e-01,Inf,1.13486078068415596007651771652098473e-07,1.13464551765791111204986377353867232e-07,2.35789243803658916700078930729251936e-06,7.71274385691685604413529597200206520e-15,7.71794656199900130575764471546223723e-15,7.71794656199900130575764471546223723e-15
PDE,Inf,Inf,5.35387008802632034859305944410578338e-01,5.31814597016045624790252641544100512e-01,1.30597260039542639760161581585946643e-03,1.33927485212233696056277192467665710e-03,1.35185921763952618079269845072683221e-01,Inf,1.84886489705369293795304496419672896e-07,1.84911410809535667339480890585643675e-07,1.68424359142283162288814534187164445e-06,4.82205775905027903401939380705957681e-15,4.82334829647062747074431981645837083e-15,4.82166930411280853166335998957936687e-15
PDE,Inf,Inf,5.35387008802632038866519558593805561e-01,5.31814597029630288220867680942025515e-01,3.02865412959809723090138401904973896e-03,3.08422788028624358024629723646937808e-03,1.36703321116305008104993474526700847e-01,Inf,8.25578784996375578236728224766991030e-09,8.47873748921297485430892479715263963e-09,3.85277949332940085551672624935120282e-07,4.81535479985921274270862105723080885e-15,4.81731691214725213051168458337666824e-15,4.81731691214725213051168458337666824e-15
PDE,Inf,Inf,5.35387008802631997586066303426927816e-01,5.31814597042379351439692520925800193e-01,3.84956918721375935342903423285436795e-03,3.89012627932313079943705966422307955e-03,1.38233703705048816655626237270358560e-01,Inf,8.70330413260383364078266052576462975e-08,8.70381502650284461348125466583494144e-08,7.97878512653737719687518071286186931e-07,7.27150911035806739738705183244909773e-15,7.27072071327030387570014493564609052e-15,7.27072071327030387570014493564609052e-15
PDE,Inf,Inf,5.35387008802632040276215562455638711e-01,5.31814597054343379882372524599642920e-01,5.18707930482320160996576042809657801e-03,5.23180823032358660829668645280052140e-03,1.39776151548661233450211242232885665e-01,Inf,1.33944463982001583745105993134739315e-07,1.33942413735104842929822633981683357e-07,1.76542697939662472940372104099304354e-06,6.13330584082358800386382131275376338e-15,6.13534917181059742085505764986999140e-15,6.13534917181059742085505764986999140e-15
PDE,Inf,Inf,5.35387008802632056230377470565425453e-01,5.31814597065570126991056501419253615e-01,6.73333281530465232783172244338236839e-03,6.77897008246101393730564636827781541e-03,1.41329451698235650421606153190537985e-01,Inf,1.95573896437925159639373639694936841e-07,1.95598156083852345598530030444861926e-07,2.84990480010904327822213705545036807e-06,6.15273400456017040325459406125267631e-15,6.14918822375744013410380891815467368e-15,6.14918822375744013410380891815467368e-15
PDE,Inf,Inf,5.35387008802631997699498078774725940e-01,5.31814597076104268321593052593746005e-01,8.48932846657672862209385605864884598e-03,8.41387931792102045327112591821939524e-03,1.42890821725924825078633528997554526e-01,Inf,7.57993621606009745653831261415910246e-08,7.57774902413492888955216639118952629e-08,6.94974289648055105377428390900208550e-07,6.70090901406995407205943788783614422e-15,6.70566471189276812576207265691388106e-15,6.70566471189276812576207265691388106e-15
PDE,Inf,Inf,5.35387008802632052237550598583804180e-01,5.31814597085988093382098270882015089e-01,9.72738327465577873806770543923974183e-03,9.76884645139442064221254982818556654e-03,1.44461947666076905902504644514985680e-01,Inf,1.78847556962943574437277682039035021e-07,1.78842231658435787984732263873962408e-07,2.54252170143238324225096783557810171e-06,5.47331500547912218743935463810628966e-15,5.46961200756454390047127019448521361e-15,5.46961200756454390047127019448521361e-15
PDE,Inf,Inf,5.35387008802632044504602680529038887e-01,5.31814597095261246028001143122727693e-01,1.11062650499612700702548201665155531e-02,1.11502665880448990725686879172928982e-02,1.46042062879543174684715914507737255e-01,Inf,1.30382966092984484387865863540885866e-07,1.30411870024649979287256550944521172e-07,9.43763349667591263232596358020283375e-07,4.99907137964499185823721582798353829e-15,5.00325150612760314121991581441103296e-15,5.01099525080544794529546964571473852e-15
PDE,Inf,Inf,5.35387008802632055861948754453535700e-01,5.31814597103961025602859933564931301e-01,1.29408741190495262471005338180285368e-02,1.26240233988714932768861909783493913e-02,1.47630439449695148947683697335222201e-01,Inf,1.46367448992207653708946843035217222e-07,1.46394816661176565303267157201171287e-07,1.00655415662042700465350632814169086e-06,6.77406683350715355317762495542651872e-15,6.77556213406256569078786681981579462e-15,6.77556213406256569078786681981579462e-15
PDE,Inf,Inf,5.35387008802631994262700307942318903e-01,5.31814597112122513597116276615762364e-01,1.19110619587781104614906703040710569e-02,1.16075393219075454246867101555855176e-02,1.49226384500706307013605426082367751e-01,Inf,1.66807242344451834551205895110206715e-07,1.66802081557648715807720107122324117e-07,2.93114067712243224003652783838309540e-06,6.65530444387082108129705528872375529e-15,6.65803063423439272148029406645517592e-15,6.65803063423439272148029406645517592e-15
PDE,Inf,Inf,5.35387008802632040571355695055798955e-01,5.31814597119778676513858570188351967e-01,1.03638870337737256274590094948098917e-02,1.04314144623726239061721384190858871e-02,1.50829238753531238963803608866706234e-01,Inf,9.76789091905037311806328861393623399e-08,9.76718162523862029171967749533724425e-08,8.97421171402082502601349760373879442e-07,4.78694301559903543935600156270133219e-15,4.78447201868783219733006830306718949e-15,4.78447201868783219733006830306718949e-15
PDE,Inf,Inf,5.35387008802632069948199299105898588e-01,5.31814597126960602588085354661875794e-01,8.86764416608993911250206404621597124e-03,8.82101201741514280377411329731517811e-03,1.52438375278931552543913701183977601e-01,Inf,2.09220592356080818640037429417405602e-07,2.09244274896121544000411390901244745e-07,1.40324092005177417188788320337826347e-06,7.14725662091587837328076568618549585e-15,7.14727957309922754253577089873467546e-15,7.14443783610972722994004008980572968e-15
PDE,Inf,Inf,5.35387008802632034180535763924684603e-01,5.31814597133697359697901739881984764e-01,7.44792926826840209407300170307570484e-03,7.40217480650327277128802000388246473e-03,1.54053198002593333310927503032668956e-01,Inf,1.05892171815069736380184095991075151e-08,1.07658702126091146650749111942743584e-08,1.60160898809820877283297025977091793e-06,4.78748877188933997699359351757297319e-15,4.78461793038572878785082480825046567e-15,4.78461793038572878785082480825046567e-15
PDE,Inf,Inf,5.35387008802632024134852615645530761e-01,5.31814597140016283968790316974910171e-01,6.15251699626842541704468032156380122e-03,6.10884591253595004916050236685471287e-03,1.55673140261370904109345200982296509e-01,Inf,1.72287620496818860854252765950585445e-07,1.72312971086379642191898253959357071e-07,1.51820065450992109333376281489390011e-06,4.76944025143351051098642113985084286e-15,4.76776985445504981810622310995168641e-15,4.77931437949104411882338234262456167e-15
PDE,Inf,Inf,5.35387008802631990681067223240281886e-01,5.31814597145943093850717004320528910e-01,5.43148926142071096774570737568821778e-03,5.03010599728845464177835770834605288e-03,1.57297663412154106383796955328027373e-01,Inf,1.63390837116065150057883554054955489e-07,1.63417025211271066145560383238158329e-07,2.18288516546464256797378146453502796e-06,4.97599832468983311231452476334351229e-15,4.97724115567182974404530784125538732e-15,4.97724115567182974404530784125538732e-15
PDE,Inf,Inf,5.35387008802632068314371220235337389e-01,5.31814597151502078572960842647743264e-01,3.79392216219996510598478100506034151e-03,4.32485578188344951184902702211913389e-03,1.58926255494171304800779459627805095e-01,Inf,1.46119789743968913208471609537326067e-07,1.46093866313167042565034420158992363e-07,3.10626400714488824202214662835113291e-06,6.84970929318589788592868715497232417e-15,6.84771243522258084247479555650050388e-15,6.84771243522258084247479555650050388e-15
PDE,Inf,Inf,5.35387008802632034280273054891431028e-01,5.31814597156715776674286114526220432e-01,2.17369750394907969270994229746064496e-03,2.12808232179803174859193554846981259e-03,1.60558429944993484605149942769617624e-01,Inf,9.64471648611064128950790554290106206e-08,9.64517726108101929726194084447012512e-08,1.57934941279881860385457417470432444e-06,7.75553218114974042927960650520080609e-15,7.73684382885043173714248951273440307e-15,7.73755361850840720306016536275505347e-15
PDE,Inf,Inf,5.35387008802632068636724085932764599e-01,5.31814597161605563168132185046298996e-01,6.82524728771665883694685497783317351e-04,6.39769296224483542112150461116943036e-04,1.62193724370050671944004829609737178e-01,Inf,1.96419328672952138010009569386595722e-07,1.96430976977163862957056787101198181e-07,2.31933219405915675538102329217926296e-06,5.86140677501028720057489103749991420e-15,5.86608461318726729231121917824285768e-15,5.86608461318726729231121917824285768e-15
PDE,Inf,Inf,5.35387008802632025159907503383003575e-01,5.31814597166191504922855879627160660e-01,1.22244501944774565461617082601567991e-03,1.25628610198232860104996335908395727e-03,1.63831699365096303875376609952745492e-01,Inf,1.35376322721321898613555765519573555e-07,1.39477777142129369297490363282926918e-07,1.59627611143803384308998839226164437e-06,5.32108206042754178902068163471760221e-15,5.31843788733302672630167653472729340e-15,5.31843788733302672630167653472729340e-15
PDE,Inf,Inf,5.35387008802632023170184544277586285e-01,5.31814597170492278190110035787897474e-01,3.40110855858915465631201043305071947e-03,2.83139484169363624698910358678430287e-03,1.65471937390751526605635388076486453e-01,Inf,2.61789390050170867799333205793329750e-08,2.62343673600123081234635741884550544e-08,2.53352011019768584943339020886384950e-06,7.44757834303842879380850165462573603e-15,7.44700350686929909844737803573036514e-15,7.44700350686929909844737803573036514e-15
PDE,Inf,Inf,5.35387008802632061305546147620292059e-01,5.31814597174525569263788453557154351e-01,3.82959276904301844597308549800501541e-03,4.42971702144025355058728952481576711e-03,1.67114041698016474195544299061444483e-01,Inf,3.02581657235554741967611333497468703e-08,3.01677837322342734152194652740995528e-08,1.65265723825310758430234662134237132e-06,7.10569294083148011466280373638299831e-15,7.10547365140946620523654653254350892e-15,7.10547365140946620523654653254350892e-15
PDE,Inf,Inf,5.35387008802632022989569474256001519e-01,5.31814597178307906601183481243782369e-01,4.79883224157648755469243918223044560e-03,4.84105899674303380226690990378180250e-03,1.68757635303435616462153160859305104e-01,Inf,4.80910179472707464923575260896280426e-08,4.81152844026380622613919262383821334e-08,2.19657276944061854215792648585440497e-06,5.01099776313307308664930505260225290e-15,5.01176416662395812149287772602192970e-15,5.01176416662395812149287772602192970e-15
PDE,Inf,Inf,5.35387008802632046592415959826350835e-01,5.31814597181854901499990136171055591e-01,6.04738130350915402457127452710794125e-03,6.09213246097248371540360037494967042e-03,1.70402360012488620272210172541916807e-01,Inf,1.66663525451732480001747906054530781e-07,1.66689244307907747330045042469057794e-07,5.32665665125455002027163990401180193e-07,6.39090028321927718902970536358289872e-15,6.39272766601418401707058042640327516e-15,6.39272766601418401707058042640327516e-15
PDE,Inf,Inf,5.35387008802631991659359012188617672e-01,5.31814597185181132430697178466906671e-01,7.43065621408603787788464952387343614e-03,7.47616028773519612977439792927914344e-03,1.72047875489678360615299933109019312e-01,Inf,2.64216442738455293800052384811964104e-08,2.63385567673404191717061353314792695e-08,8.86790949030464466556297254475393245e-07,4.94039429920041004241569762383728763e-15,4.93684140996002675156434510802908686e-15,4.93684140996002675156434510802908686e-15
PDE,Inf,Inf,5.35387008802632034488750886105874140e-01,5.31814597188300245080372274514886290e-01,9.22389143602176716164754011130845216e-03,8.92972191046907864893899161178510330e-03,1.73693858373506440950001719251590866e-01,Inf,6.69156182374216292863407523993603852e-08,6.69569694749582468539336425089479013e-08,1.39960602772321229356969483725107768e-06,8.45121470142090578281279833622682411e-15,8.45280492949418302876128684028873319e-15,8.45280492949418302876128684028873319e-15
PDE,Inf,Inf,5.35387008802631980431946703269984056e-01,5.31814597191225097182701683967147663e-01,1.02645298530003455697231377232311217e-02,1.04183534785589407769581593349658323e-02,1.75340001434880755838021352159654756e-01,Inf,2.22739130844516701806423196007222651e-07,2.22762414643884961059219472420319023e-07,1.51167674012004413322494654395083027e-06,7.51149263412770234537956750917872297e-15,7.51174191753407410119182274615133507e-15,7.51174191753407410119182274615133507e-15
PDE,Inf,Inf,5.35387008802632051962886297209067577e-01,5.31814597193967744915212880311375925e-01,1.14327503896242145058913654197188379e-02,1.14757677215082224603304813138373724e-02,1.76986013615762095336633360669900410e-01,Inf,1.84631716321149556291679426348312110e-07,1.84608633808051457577627828747062632e-07,1.56618116728742288917758712413068281e-06,6.22675822138184151908793349651334583e-15,6.22640606638175089286302316166048505e-15,6.22640606638175089286302316166048505e-15
PDE,Inf,Inf,5.35387008802631975450401832566778363e-01,5.31814597196539515703051897842217486e-01,1.26898563253882321844470687406511539e-02,1.27338094892641041733914683293857353e-02,1.78631614904968860589805411548342523e-01,Inf,7.50523923477031094782131163794916776e-08,7.49687895910842301195726562441618249e-08,1.71589419522420348508329048297081339e-06,6.08863394414037111549865094239330051e-15,6.08915513481494196648599157814100823e-15,6.08915513481494196648599157814100823e-15
PDE,Inf,Inf,5.35387008802631991891318166121037696e-01,5.31814597198951047540598350575065304e-01,1.44963749299176205456103457113562741e-02,1.40543585436761813747483551402707839e-02,1.80276543780233375886011329735588796e-01,Inf,9.50138046905291538235989073388968670e-08,9.50175989824242318006241089596316992e-08,2.11550305696342183034761856142035246e-06,8.28136641258252932522094188602446979e-15,8.28131307790673316273751745734209999e-15,8.28495247453031385398499190451887275e-15
PDE,Inf,Inf,5.35387008802632016515522317083854196e-01,5.31814597201212199322322938882688457e-01,1.33302006149963484652682410922204161e-02,1.32852416878945150263826458165247068e-02,1.81920549923741870881883157923958955e-01,Inf,2.43759389228810252873751457812026210e-08,2.43180025466732084931212566541979151e-08,3.06276895632040714006675427969408903e-06,4.78322492458923933981915161090993459e-15,4.78435984718139636728006787787817901e-15,4.78435984718139636728006787787817901e-15
PDE,Inf,Inf,5.35387008802632023691319562035873439e-01,5.31814597203332482994082972233688001e-01,1.23485907641358343477194821345689858e-02,1.21919801824674453950853277570430365e-02,1.83563395532478306853186940541915097e-01,Inf,1.00009982395514067267721503270319327e-07,1.00012615820449546424012041001484528e-07,2.29893713965311953358406145959847086e-06,6.81924858673932942405585899667680848e-15,6.81674688231011963149463328664313676e-15,6.81674688231011963149463328664313676e-15
PDE,Inf,Inf,5.35387008802634292164788901067971979e-01,5.31814597205320518445809085273601805e-01,1.09831598611720674901481153340530184e-02,1.11916937147714338611482678126182526e-02,1.85204854700670497620548886340681950e-01,Inf,1.09783533123922168167846287055818196e-07,1.09784369777211426644857541356703764e-07,3.45914618831409919269271860922461289e-07,4.79750506023567744015530091760981196e-15,4.79563160529096255575105713274893171e-15,4.79563160529096255575105713274893171e-15
PDE,Inf,Inf,5.35387008802634007806087888762444477e-01,5.31814597207184589089075439704929956e-01,9.65811583881204395295079078987124504e-03,9.61144101728933456244533270153054611e-03,1.86844712833827822634956713207511010e-01,Inf,1.53823065174699894826203270474471137e-07,1.53849562244824240203419250704251370e-07,2.96403171626783494390880531460681700e-06,5.79188086644450397407130105111344121e-15,5.79164946739111419232755329754360628e-15,5.79164946739111419232755329754360628e-15
PDE,Inf,Inf,5.35387008802633761652878795141344852e-01,5.31814597208932355892281595708105733e-01,8.38899295933493624686487199539265856e-03,8.34299582497763048701747803026971242e-03,1.88482766092831520924342646608134160e-01,Inf,1.70192680046762266310215954033845810e-08,1.69729295977227895730305479001439035e-08,2.29221412455477827585723078080072661e-06,6.91976772452436457494725149835468722e-15,6.91753737479065963315892387167820971e-15,6.91753737479065963315892387167820971e-15
PDE,Inf,Inf,5.35387008802633539980123243180065919e-01,5.31814597210571201152431756191792863e-01,7.20466869744493073315727939107383198e-03,7.15918459574645569798232502029365738e-03,1.90118820866593500272851424020326531e-01,Inf,5.64098330676684954237156329336818130e-08,5.64562938480522117923100139974437654e-08,1.85609738441293690130288629318005356e-06,6.16457773872629349915938023980335657e-15,6.16567944639635719584113027776413843e-15,6.15967374823453030656173773465134417e-15
PDE,Inf,Inf,5.35387008802633331643671898771878715e-01,5.31814597212107757710738991776010987e-01,6.14392326314891864357853936655451912e-03,6.10201074307922741455802774248548810e-03,1.91752693271885673303866281192908212e-01,Inf,9.72568859352934058929924695500662079e-08,9.72898188252887009914819003896518648e-08,3.27167251257528110315849283590764268e-06,5.21516980982461026415182030125095275e-15,5.21237802508173741135623864208019423e-15,5.21237802508173741135623864208019423e-15
PDE,Inf,Inf,5.35387008802633172771340652482604755e-01,5.31814597213548380623471529829000341e-01,5.49733913676463547085030925358141936e-03,5.24629704980428104313992335142425713e-03,1.93384208678714999379060709138171670e-01,Inf,1.62339337888838614649554003852793557e-07,1.62335111342791905640487659075091142e-07,8.50921647955235899548333239991432065e-07,5.10067518057973090284621664424064017e-15,5.10254972530751700169768435033610149e-15,5.10254972530751700169768435033610149e-15
PDE,Inf,Inf,5.35387008802632999754353519003950986e-01,5.31814597214899203458801781807405421e-01,4.04023247850644013826027589699110337e-03,3.99579863404307182642499971099794552e-03,1.95013201260646674157048902795763845e-01,Inf,6.70370334664223140604444607983072898e-08,6.70491943280681989513946485220881209e-08,2.39069534439671341782182744455212584e-06,4.77818275496467172137320797000377634e-15,4.77911756863762691717697275225412773e-15,4.77911756863762691717697275225412773e-15
PDE,Inf,Inf,5.35387008802632946641279754817701003e-01,5.31814597216165682962544107142120040e-01,2.59102624340789915581991113593398791e-03,2.54587220942807125862819743650410482e-03,1.96639513567715771909215041135639530e-01,Inf,1.20655421965608789167105287945062791e-07,1.20685419098768226486526933666395308e-07,1.70403709335004677702129037984141480e-06,4.79250866032043774622168083470984188e-15,4.79622188442341483865649419923122324e-15,4.80460877743554956343185645886185321e-15
PDE,Inf,Inf,5.35387008802632837468704683377118594e-01,5.31814597217353160807168498187148389e-01,1.17942704119459164556904184302353984e-03,1.13336450524782661573433046501455644e-03,1.98262996121651513653986268098519518e-01,Inf,1.14633904889481505288741836159880392e-07,1.14627778735095190712109212064312780e-07,1.50817641099153850309107827956879194e-06,5.87303923080848876412388107390786625e-15,5.87528529298995474234815830737187703e-15,5.87528529298995474234815830737187703e-15
PDE,Inf,Inf,5.35387008802632746100948855108178481e-01,5.31814597218466495294456471548036022e-01,5.43912243402119990355385102200117764e-04,5.69835427957348610911570661132448707e-04,2.97683125610837480961266107756020102e-01,Inf,9.95950668159824963265376919573560659e-08,9.95766142111729624412933918320645969e-08,3.85560070749516574635243776690076144e-07,4.79824213021880139148468795001280889e-15,4.79937840104620958724753830463051949e-15,4.79937840104620958724753830463051949e-15
PDE,Inf,Inf,5.35387008802632651439985865947305825e-01,5.31814597219510329275866841038206983e-01,1.83072596181769064348713742172263050e-03,1.86890141867711303527093709102857946e-03,2.97684907640285433456934011219484604e-01,Inf,2.17523612625508026275063936494873461e-07,2.17516396227304038596528565745450317e-07,1.70937053881665459248818276283809622e-06,5.10485519000576794743613812084053195e-15,5.10600894863280591611376803799602773e-15,5.10600894863280591611376803799602773e-15
PDE,Inf,Inf,5.35387008802632608183906999265772201e-01,5.31814597220489010582677886343666119e-01,3.94542683300604796100576379656292954e-03,3.28849391420400474029618248135727362e-03,2.97688884741091038726097017849257781e-01,Inf,1.91490573867230548636991876787857426e-07,1.91484457645364509705129760577071076e-07,1.14051316425616235646766732074313991e-06,6.58998191713589035811835646551606220e-15,6.59471459469615098551228637934107700e-15,6.59471459469615098551228637934107700e-15
PDE,Inf,Inf,5.35387008802632516619145545578147495e-01,5.31814597221406612055141409342424089e-01,4.29889447984082150499966214564129378e-03,4.71490278403184761964439235059923628e-03,2.97695004174582280441345048178121585e-01,Inf,1.14466004341610390468101271931974913e-07,1.14466153574201744040470290850087866e-07,6.24985329045863970810734001332045872e-07,4.84982491888250427534889234253986765e-15,4.84502546767447636511158252852460426e-15,4.84502546767447636511158252852460426e-15
PDE,Inf,Inf,5.35387008802632464319640715881946243e-01,5.31814597222266907817393876641477289e-01,5.05197255468165115052571302211777238e-03,5.09201856285032170608120939589435487e-03,2.97703214158113624090074192995439153e-01,Inf,1.83709253388561925597347042038840063e-07,1.83734253941708663826475465688860855e-07,3.52024425910718387608724752102055076e-06,6.20067537081417153917997395529334708e-15,6.20133341011288116350480315270318470e-15,6.20133341011288116350480315270318470e-15
PDE,Inf,Inf,5.35387008802632393108339154588558044e-01,5.31814597223073446074889812243586853e-01,6.05638494250949394119273712320488376e-03,6.09978385493532605676356978992111001e-03,2.97713463850622606551134427507969244e-01,Inf,7.28804457296423721181290093334744262e-08,7.28113423482424884095910732767121130e-08,3.72151996611428205667292263985422498e-06,9.05654812374264906531987478315191686e-15,9.05469277125753611640071275713435971e-15,9.05469277125753611640071275713435971e-15
PDE,Inf,Inf,5.35387008802632345916735953671412067e-01,5.31814597223829633544385163394946683e-01,7.20334859469265827886380574803135481e-03,7.24817511049879260331729849293369728e-03,2.97725703338334457684405467538418927e-01,Inf,2.28252594246569608666648696467160206e-07,2.28275567866055030713201420555033408e-07,5.63852382622456558086948241587767622e-07,5.49086593723855132322426119434200189e-15,5.48888634419419989723488025060883126e-15,5.48888634419419989723488025060883126e-15
PDE,Inf,Inf,5.35387008802632370732706310660874268e-01,5.31814597224538648144269885556229291e-01,8.43143065439090416637914524348243590e-03,8.47680412112626741776372549543080110e-03,2.97739883620615794065024098944029101e-01,Inf,1.82044807962881846145300305347480268e-07,1.82039229687969229320566090589322521e-07,9.71455008380164223061591435898088850e-07,7.62976057412950745585558190771046502e-15,7.63145829029848628347509324893678656e-15,7.63145829029848628347509324893678656e-15
PDE,Inf,Inf,5.35387008802632296728665443559440846e-01,5.31814597225203307829218650248614975e-01,9.70927938498750154279238557032824579e-03,9.75477879136724291906684114829543928e-03,2.97755956595978060501157028654260517e-01,Inf,1.87451407504876968259861760464425753e-07,1.87445519918443114159001846825920816e-07,2.18452032236991772721963380959997185e-06,5.73100190867709350003936610179686248e-15,5.73017073498034508201078558840202218e-15,5.71972232544136826148400384187353648e-15
PDE,Inf,Inf,5.35387008802632291668899208306687849e-01,5.31814597225826528058247147805303876e-01,1.11433936991520185221595958823254931e-02,1.10623104742935003702584702648561017e-02,2.97773875048232426505985677381538547e-01,Inf,1.05859707060566428092637362675306530e-07,1.05861140446823607572750648953126570e-07,5.83683514251754909127415146453337375e-07,5.65028663525813349238045398947272848e-15,5.65430587006919882613981697703488512e-15,5.64846666648353572212525496574933580e-15
PDE,Inf,Inf,5.35387008802632204366009811144319615e-01,5.31814597226410847485802981682005541e-01,1.21161728948684707749951226026491674e-02,1.23875150083841951753837097393451084e-02,2.97793592632795323315869409102859971e-01,Inf,2.20746725297544913037877672135199904e-07,2.20769969579622052007596467888853753e-07,2.20763520804227234071213628444148828e-06,5.08972146841474821804570700646947133e-15,5.09061227541808869798116249407031445e-15,5.09061227541808869798116249407031445e-15
PDE,Inf,Inf,5.35387008802632168964712447123837683e-01,5.31814597226958588453894777632389541e-01,1.31676179574503102358875741871968268e-02,1.32105703248675622037505985846077423e-02,2.97815063863146282815462717651551617e-01,Inf,5.72712601240213852125670424646744399e-08,5.72947631946919588518512125386497580e-08,9.96133224015701841573160012448278735e-07,6.41648658564945087116801078968119333e-15,6.41213341349897492519682275536810781e-15,6.41213341349897492519682275536810781e-15
PDE,Inf,Inf,5.35387008802632192454608454709251460e-01,5.31814597227472128696603885272870757e-01,1.42785695136224168148518598888980455e-02,1.43225251315284891631011428773147265e-02,2.97838244750594519577253895149896843e-01,Inf,2.18803971199621657205913262139061979e-07,2.18796751688875474507108874291521571e-07,1.27649915846907253092231792782589222e-06,8.07392041039999788365345802431286194e-15,8.07630526809951220604176256094719592e-15,8.07630526809951220604176256094719592e-15
PDE,Inf,Inf,5.35387008802632115639116714093178673e-01,5.31814597227953663859175303364443861e-01,1.68213365174997389946433653492686568e-02,1.54778443779963509100490179330687368e-02,2.97863089579017126048878486181775596e-01,Inf,1.95976553101937703352894659769273551e-07,1.95970369583609097849143967616792086e-07,1.21450972483077301673637154450288572e-06,5.49497729499722268420913839644301124e-15,5.49095451785225997207939340643199713e-15,5.49095451785225997207939340643199713e-15
PDE,Inf,Inf,5.35387008802632142159072005613189200e-01,5.31814597228405019837848062022583046e-01,1.57700906539750035247410141213290386e-02,1.57243691387559721601184265341592303e-02,2.97889556654218504575351535551905621e-01,Inf,1.93426186587588129524722284960998818e-07,1.93450481662711959901238799108885008e-07,1.68166015480644754056152022424015199e-06,5.42869247915841948933061967277423560e-15,5.43205653204427588449682582276876613e-15,5.43205653204427588449682582276876613e-15
PDE,Inf,Inf,5.35387008802632103000636796418598893e-01,5.31814597228828261468978369322463587e-01,1.47633339362656070718846391032751545e-02,1.47182759181475634203793335132056274e-02,2.97917603786923682812351166387101219e-01,Inf,1.00778141361234950903258831717335961e-07,1.00810215713608790508113466642476612e-07,2.10474453628831744002294983661884393e-06,8.25261037520999341747638158237879414e-15,8.25605281969093209014938129837464043e-15,8.26308749831611557687391157525460356e-15
PDE,Inf,Inf,5.35387008802632155025827386287710955e-01,5.31814597229225073621397689335273031e-01,1.39668041387660880478439136606299185e-02,1.37634636561416685070584591527560121e-02,2.97947189580597726725431876554637794e-01,Inf,1.57009448138676754849394059775906717e-07,1.57035907821051133116783314550399307e-07,3.23885578831127039232447369230594941e-07,5.15178183628982988325260513990542131e-15,5.14051249052233941551652737699125239e-15,5.14051249052233941551652737699125239e-15
PDE,Inf,Inf,5.35387008802632091051445474585072894e-01,5.31814597229597024837933432729058809e-01,1.27612688357182581240652226212363299e-02,1.28715704317571862483237423542879739e-02,2.97978273418860321606293707071293723e-01,Inf,2.80853268634363913275550700309667275e-08,2.81561033240801627136590223585272078e-08,3.99266507414979558948067606549353109e-06,7.05158205254764440405556383338506742e-15,7.04176632840980037544461896974663626e-15,7.04176632840980037544461896974663626e-15
PDE,Inf,Inf,5.35387008802632097461939884634223820e-01,5.31814597229945780307115922035225438e-01,1.15828671733015682031743957530864351e-02,1.15349309192678808150488961755580937e-02,2.98010815453006969642296609303727158e-01,Inf,1.94462983722899771668197584234120569e-07,1.94457041990746642080279262179208964e-07,2.20185778803721302034716731663765247e-06,5.70420132657977812075271417575180433e-15,5.70169082800521280700023097203770341e-15,5.70169082800521280700023097203770341e-15
PDE,Inf,Inf,5.35387008802632146840101211494724190e-01,5.31814597230272765692725673164276967e-01,1.04344686642631582479300066469344770e-02,1.03878280735491660214969310685036052e-02,2.98044776589682765607701834444813978e-01,Inf,1.83395774523582174284512849360003445e-07,1.83393029557654286233338331651018860e-07,2.34458157029252647853958194058633588e-06,6.12153928098598586043998469585570593e-15,6.12023054111488937231932296055310683e-15,6.12023054111488937231932296055310683e-15
PDE,Inf,Inf,5.35387008802632068570062327933039027e-01,5.31814597230579314321782937831634615e-01,9.32923579404886140865604413298277034e-03,9.28318128920293462382509754609881503e-03,2.98080118478709806718128401874082825e-01,Inf,2.64248372518991500938126838548758308e-07,2.64270373242668349938649118101042821e-07,3.84004684949644902866199820031205732e-06,6.88648807178708180841739679623070670e-15,6.88818565971565107520512005811101212e-15,6.88818565971565107520512005811101212e-15
PDE,Inf,Inf,5.35387008802632064079118521464184936e-01,5.31814597230866659614026238494924929e-01,8.28229420213942322587265846974257057e-03,8.23725823788605137452200742326734894e-03,2.98116803501066317942493747477707992e-01,Inf,1.82254049231114273377859708123604717e-07,1.82278969185913913737689231586709839e-07,5.26597300903871516680791147947738309e-07,7.10969545687765242741360209751827864e-15,7.10984630206537332225837799798289201e-15,7.00484529475862592079420686626764287e-15
PDE,Inf,Inf,5.35387008802632112108430872617088196e-01,5.31814597231136084349529194055768461e-01,7.31587176182376179153066239372090155e-03,7.27299440289173322623261377862798793e-03,2.98154794757018451534936934438873488e-01,Inf,7.13198632402378531829460787102512538e-08,7.13584812691412701154009403333390511e-08,3.17006161068200732856544334722667940e-06,4.88347957385994660392117558549939924e-15,4.87980374932579578914358038847590571e-15,4.87980374932579578914358038847590571e-15
PDE,Inf,Inf,5.35387008802632054463883411370188918e-01,5.31814597231388666503476573083656989e-01,7.21558921380582571207211850397297352e-03,6.42019329014901201334529851403751958e-03,2.98194056054403946308771414106571744e-01,Inf,5.66966228212469874122065377467657879e-08,5.67409313041130948237960849957633509e-08,3.56917235732585933516237359084526659e-06,6.66911134572431511698118084564246687e-15,6.66927703581181353037144971556390911e-15,6.66927703581181353037144971556390911e-15
PDE,Inf,Inf,5.35387008802632017468369957390539018e-01,5.31814597231625441077687483101715313e-01,5.92995009071274055472941839892327888e-03,5.73140176636939025580920349789435942e-03,2.98234551897065836092287547900615801e-01,Inf,2.60461417318778548516294592274905328e-07,2.60483501786478755293266813474747103e-07,3.39061659378488481364893221934251461e-06,5.48635681642854482076373355186882309e-15,5.48090813276086522637808676426444575e-15,5.48090813276086522637808676426444575e-15
PDE,Inf,Inf,5.35387008802632047838722093309365770e-01,5.31814597231847533322530416577654323e-01,4.65114736260232470013647499828983307e-03,5.26749141869369859464948540254489917e-03,2.98276247473438251697870653563924020e-01,Inf,2.12480457284479667202536032037792379e-07,2.12473470060008562311831860383052654e-07,4.01423580154246365351227215226926432e-06,5.16779423598319886130948912946017814e-15,5.16464721074611369486712062464018116e-15,5.16464721074611369486712062464018116e-15
PDE,Inf,Inf,5.35387008802632015357247491564188074e-01,5.31814597232055619985803840358078156e-01,3.37768714504191493848116101659431169e-03,3.33307384040676834300295519643280207e-03,2.98319108645280302897316690453455701e-01,Inf,2.04116862320812226484125669109995203e-07,2.04110424930429543277468785991150565e-07,1.90440418420030574765233162648996758e-06,7.59498726014499970036206270964610683e-15,7.59702431795544613792820203904273446e-15,7.58421547315970394243592238858062920e-15
PDE,Inf,Inf,5.35387008802632068810668958128920814e-01,5.31814597232250750815165664762076963e-01,2.11311401124792948613000197985550926e-03,2.06789020808247002242245700107554787e-03,2.98363101936560809094960572519736040e-01,Inf,1.07467192961526329157667228218237774e-07,1.07468606600185164376447721851877103e-07,1.19745592539693152423490363127291940e-06,6.31499212818616300552913649957334799e-15,6.31492218589526748401845599845328171e-15,6.31492218589526748401845599845328171e-15
PDE,Inf,Inf,5.35387008802632041863839216555627384e-01,5.31814597232433717899942439269708109e-01,8.89663149901111445251549380692434874e-04,8.43739640205680739597279896164696945e-04,2.98408194522490596606878946667063516e-01,Inf,1.99682838300120058112365110605727934e-07,1.99707050861552192599479736907915100e-07,3.39180379062423934373636802708315204e-06,7.33318898967774718265527692626874249e-15,7.33084756548882279834146992299269696e-15,7.33084756548882279834146992299269696e-15
PDE,Inf,Inf,5.35387008802632041497375809169582038e-01,5.31814597232605193067681843032360920e-01,5.99717230600953905013961036275649289e-04,6.19317760060390974235182566389718382e-04,2.98454354218701685017745071030404720e-01,Inf,2.20665014008470702426775761827197595e-07,2.20657744954315192033309996013141173e-07,1.41218244883161719562028126474387725e-06,5.94308049915542394392862881747135260e-15,5.95003137513586672853810025367161140e-15,5.95003137513586672853810025367161140e-15
PDE,Inf,Inf,5.35387008802632030807690736967605565e-01,5.31814597232766017631835494772892480e-01,1.75403675012118421533900438516237992e-03,1.79266325632730478010984697349167932e-03,2.98501549470575217594536753090747156e-01,Inf,1.92593532033719103330080098070174536e-07,1.92587387487789389891914909246421214e-07,2.03339305533189875882853847789242962e-06,7.38043537297872343422946291222762447e-15,7.38538401023594194334191006300212992e-15,7.38538401023594194334191006300212992e-15
PDE,Inf,Inf,5.35387008802632021066244551921428080e-01,5.31814597232916760572614913332450642e-01,2.99453784173646912720163095612740613e-03,3.03504145198256295217527632148134405e-03,2.98549749342713018827386439103616934e-01,Inf,1.28452308460937893809535189128081974e-07,1.28450827941989674245399657169519541e-07,3.88728130876502027170793677432992267e-06,8.65138008768036520627320205766497025e-15,8.65347553317354596773815939520381493e-15,8.65870904263986763538684697770904771e-15
PDE,Inf,Inf,5.35387008802632023838481461275251588e-01,5.31814597233058093633195123385142689e-01,4.69884861802960423786625368765931065e-03,4.28372852724817510619080954477670780e-03,2.98598923508555682885295461739348843e-01,Inf,9.33777675929404593540845589851427658e-08,9.33784491046248749076921227641121484e-08,1.50838926465753642842884182791540430e-06,7.52539812109250676067874828601756451e-15,7.52676169536361953243115388132887594e-15,7.52676169536361953243115388132887594e-15
PDE,Inf,Inf,5.35387008802632050777190896328676920e-01,5.31814597233190538730301208688916987e-01,5.08663306494184415649728684814207994e-03,5.53160474062287757360024930615384775e-03,2.98649042240143738915828384453691575e-01,Inf,4.41848641912239604554168305202555488e-08,4.42401205139673639822344213259242432e-08,8.65656626852840285513432805978256116e-07,4.83196313434047432974130329021303892e-15,4.83226869149650645594996621634854109e-15,4.83226869149650645594996621634854109e-15
PDE,Inf,Inf,5.35387008802632019918147709780748594e-01,5.31814597233314783017581266650914013e-01,5.72718576372303242703438330061184094e-03,5.76611714805825160583606505602396295e-03,2.98700076398022199679802642261874799e-01,Inf,1.63265412660170041321253063885938770e-07,1.63261104411833550200162931122260410e-07,2.54494410739215122403813022648830152e-06,8.09439825254234100105202391132532676e-15,8.09371287852224350239911323537660242e-15,8.09371287852224350239911323537660242e-15
PDE,Inf,Inf,5.35387008802632056296521654793406330e-01,5.31814597233431213475539811677518078e-01,6.54784995854661239532330753317114458e-03,6.58997733517195310216237694382624998e-03,2.98751997421296233540875342278038981e-01,Inf,1.32818162832636348794411580881491178e-07,1.32846105689558037278408054437082759e-07,4.24399271666512527497177165925689291e-06,8.20335472601988104343477340314613794e-15,8.20435479411091116874672923150894653e-15,8.20435479411091116874672923150894653e-15
PDE,Inf,Inf,5.35387008802631992564881978590377149e-01,5.31814597233540416891129996596432044e-01,7.49034560594560537812442143676892176e-03,7.53144507634147715850556090608604105e-03,2.98804777317760077184431520228272481e-01,Inf,6.19080070919934954751493384584429185e-08,6.19213413360440874758848154922272061e-08,2.24851916729093804254271627643199667e-06,7.98563793883244538926666039842696969e-15,7.98787926052577903908910417779883305e-15,7.98787926052577903908910417779883305e-15
PDE,Inf,Inf,5.35387008802632042455142167240826121e-01,5.31814597233642741373702628797206449e-01,8.50463756247026182881966230261728075e-03,8.54997482388146698669623217662025316e-03,2.98858388654344468952477657544397802e-01,Inf,7.82652116041418677916986326238806050e-08,7.82725335572940090257794550145221077e-08,2.09432699598870731803026398734250175e-07,7.68999419149522300948490418580007307e-15,7.68759930918241245203972126909591316e-15,7.69236417964643731034072922405853924e-15
PDE,Inf,Inf,5.35387008802632047557940551903892209e-01,5.31814597233738725647713682018150957e-01,9.57127552464484064553433940533256143e-03,9.61646319371301086390544169046982401e-03,2.98912804547477713628395375514556641e-01,Inf,1.91544999639319491808804539835124459e-07,1.91569315911621786606460094905371377e-07,2.42519256553156329243094257456701494e-06,5.46778196785816337348587244885436019e-15,5.46762044414534596506801484056552033e-15,5.46762044414534596506801484056552033e-15
PDE,Inf,Inf,5.35387008802632033374140494041069923e-01,5.31814597233828720940300367225133484e-01,1.06731803806808888171836386344497586e-02,1.07185299543014788853397649320977404e-02,2.98967998653721195976193784319933367e-01,Inf,2.60837294943619104543235883832248465e-07,2.60828823877908590446677793994095194e-07,3.57809831820012078176943788357408941e-06,5.56532078408737828971280091677029172e-15,5.56341065750119269769148520464245304e-15,5.56341065750119269769148520464245304e-15
PDE,Inf,Inf,5.35387008802632015338121659918373886e-01,5.31814597233913017530312373808375950e-01,1.17992199656025806062006799696156413e-02,1.18445802949998332464498973310071506e-02,2.99023945160508445327971811671715407e-01,Inf,2.14826679320208041118010107707168730e-07,2.14781442819015720140075603815501687e-07,2.35915968678125478457155587109720851e-07,4.87254131936789160742997987804296467e-15,4.87125978283017787152494257104486942e-15,4.86970465184776237523169007051660669e-15
PDE,Inf,Inf,5.35387008802631974987760619266091309e-01,5.31814597233992066657352302571150925e-01,1.30609004359550422950242973493826774e-02,1.29872520235056739426638796562784921e-02,2.99080618777019276119881986602422864e-01,Inf,1.27339162905094882880119515043434132e-07,1.27280376144726088639735019075512498e-07,3.80447070179957563159213244940104717e-06,4.93925021025004954235038975966923558e-15,4.93641108314191690387154507407314414e-15,4.93641108314191690387154507407314414e-15
PDE,Inf,Inf,5.35387008802631981783376860648851667e-01,5.31814597234066188880401727002094462e-01,1.39075737282464553414505370004599169e-02,1.41394671118103122683354996056717123e-02,2.99137994725187859630105309669446479e-01,Inf,1.17263430009015885354302150561556277e-07,1.17249671957270459718421364578677907e-07,7.36038750432118346354266516774637590e-07,7.76522025628801536884227430173282001e-15,7.75760631605952883368230952479262764e-15,7.75760631605952883368230952479262764e-15
PDE,Inf,Inf,5.35387008802632033061404899739079348e-01,5.31814597234135663195942869192600907e-01,1.48074319571317907557689310128398773e-02,1.48498249317635172763418788500290006e-02,2.99196048730843363302447038961132167e-01,Inf,4.59568302590290557028563262083996291e-08,4.60105196760052809926515639999174635e-08,3.87169319447840639575630100461613033e-06,9.64163630355282767254277909742187093e-15,9.63227571292903423620588489011785578e-15,9.30216538905422107778141977279085351e-15
PDE,Inf,Inf,5.35387008802632038485717290498017224e-01,5.31814597234200835357446401254256262e-01,1.57504513465009552429142053852661246e-02,1.57935206214264741579248951664953917e-02,2.99254757014981402624812981101117474e-01,Inf,2.38783726915963343001239111151619905e-07,2.38758987149279969860672173507755460e-07,2.62025097484226246479525455148828908e-06,8.39499076720190685533971820768360352e-15,8.39311777218807808082491282154285114e-15,8.39311777218807808082491282154285114e-15
PDE,Inf,Inf,5.35387008802632044627923590495968896e-01,5.31814597234261920254963536677616022e-01,2.04085654832377548200373027458039569e-02,1.67720413175561700157628956088435542e-02,2.99314096285166432917175038053743679e-01,Inf,7.29297388537437342047075575495713130e-08,7.28380947797070747735426711142883237e-08,1.06669213956237699155243052371611504e-06,5.36011136863346862034654587723954901e-15,5.36065161813727043050232799810837615e-15,5.36065161813727043050232799810837615e-15
PDE,Inf,Inf,5.35387008802632016191543291121546040e-01,5.31814597234319145229444902985084263e-01,1.94698818874339105537462748754022641e-02,1.77774853944195505320912578160608048e-02,2.99374044804173880722706641129950314e-01,Inf,7.65786272950019664646468171325407107e-08,7.66169534748156086272057047886806719e-08,8.02365646301210629643080885568852061e-07,5.17841252759880962126308268467666193e-15,5.17721719921107234743146597845614287e-15,5.17721719921107234743146597845614287e-15
PDE,Inf,Inf,5.35387008802632037123613823181105212e-01,5.31814597234372832957943091479130326e-01,1.85552796500236549727502962523914556e-02,1.85091011551578668510383562648141284e-02,2.99434577467607825221738473785910820e-01,Inf,2.66182675427654284131195001081048711e-07,2.66136632197887666894948338071066594e-07,1.44795833213007031763608053515664624e-06,5.77804311710666471628895505088114598e-15,5.77969484917665809280989066792787529e-15,5.78797534183929129157621585826742408e-15
PDE,Inf,Inf,5.35387008802632025344751569673825865e-01,5.31814597234423192898210481041344925e-01,1.76678022656877418769686419754077390e-02,1.76221664093933976917741371391590485e-02,2.99495674114529159719510325434258097e-01,Inf,1.37392898187743533707789220566304661e-07,1.37420763435868338749402971320674292e-07,3.57233068749700892539397472218084273e-06,6.33392854735530318829237528077921690e-15,6.33058722398401535452022264735761919e-15,6.33058722398401535452022264735761919e-15
PDE,Inf,Inf,5.35387008802631997314917636274451863e-01,5.31814597234470359607320161429059052e-01,1.68115670288760887021958829411177439e-02,1.67660478537873591457553396272843794e-02,2.99557313313332386739619711935689370e-01,Inf,2.36434701825083926260486390737584027e-07,2.36457280880155421648528412875980847e-07,2.18656364849860762772264668515811093e-06,6.72157141281219045903864030251179959e-15,6.71913748486760078952790612891477050e-15,6.71913748486760078952790612891477050e-15
PDE,Inf,Inf,5.35387008802632057452273470504520569e-01,5.31814597234514580738041115217373937e-01,1.62356345659117954916346748192538935e-02,1.59439462991537150306276931307180895e-02,2.99619474077989642623028966244262792e-01,Inf,1.23505928643436705785642173950747867e-07,1.23535089936187734556021458054690240e-07,3.03901205386748840759864992765642606e-06,5.41424736327879530640749750449082537e-15,5.41120258761715090419101422073239031e-15,5.41120258761715090419101422073239031e-15
PDE,Inf,Inf,5.35387008802632026073109097753865538e-01,5.31814597234556018797921983518585002e-01,1.51910268761108285976106637618548130e-02,1.51611258087739894316783743221088309e-02,2.99682135860200462043868112642467205e-01,Inf,1.26459643828966629456244498786723951e-07,1.26458761138906008989834680333228806e-07,7.03306042482057869262620681951878452e-07,9.56172354140671624984177795727197285e-15,9.56401917302218517047023557862378389e-15,9.56401917302218517047023557862378389e-15
PDE,Inf,Inf,5.35387008802632000960792394004526634e-01,5.31814597234594929175699100642945159e-01,1.41621152694557299178035394682624400e-02,1.41148596304435457257780081851674738e-02,2.99745278541663756763781620432882641e-01,Inf,1.84677882359821380930102634318128522e-07,1.84702844963790495452121276726911246e-07,7.13468053429281602149353233845185619e-07,6.57199224927359384770770677561030859e-15,6.57141121461818710032997245344451824e-15,6.57141121461818710032997245344451824e-15
PDE,Inf,Inf,5.35387008802632057356852814555322547e-01,5.31814597234631355094135180084735096e-01,1.31516833910747033640800163485762196e-02,1.31045944888227904193984718217535493e-02,2.99808882426468043678207704387085890e-01,Inf,4.02332067067737907051842963263554314e-08,4.01508462826986165333620542630584341e-08,5.83227746650974053875295784729194594e-07,9.42573748365764578433507325944074296e-15,9.42724041387184365523044007961528697e-15,9.42724041387184365523044007961528697e-15
PDE,Inf,Inf,5.35387008802632052757097860126136872e-01,5.31814597234665568732840299860341143e-01,1.21630432215569305681721424883846312e-02,1.21165364276407077600191966526712383e-02,2.99872928233600747708988139271799067e-01,Inf,1.13605567962358912187688535813162967e-07,1.13606192655644215483917868688864702e-07,3.42738131891424404176578196410531240e-06,7.57075130457443590844739852804616295e-15,7.57082829245830089674591798960047241e-15,7.57082829245830089674591798960047241e-15
PDE,Inf,Inf,5.35387008802632039387131344224416925e-01,5.31814597234697582219640535028710274e-01,1.11994298145827220792832920928211139e-02,1.11529637753695897284385917235929427e-02,2.99937397089573853848760306011254619e-01,Inf,4.88287766433388657443044577885807719e-08,4.88798197257879538906757581784209533e-08,1.33014737752466044020859395950763321e-06,8.08050191031882751355028613448269441e-15,8.08018554151812802935836656518942798e-15,8.08018554151812802935836656518942798e-15
PDE,Inf,Inf,5.35387008802632009663271384331834361e-01,5.31814597234727657228869152847973589e-01,1.02688798978734829295795911065370896e-02,1.02229783938414771617583105928904367e-02,3.00002270521165535492695990451670947e-01,Inf,6.66212458661520398368848945290629632e-08,6.65225828271498751074310276973361939e-08,3.66637063384706549623054719272857548e-06,9.77026658372075122058286635191326348e-15,9.77018185966417383544396876011059351e-15,9.77018185966417383544396876011059351e-15
PDE,Inf,Inf,5.35387008802632017346091724741749713e-01,5.31814597234755777117869087961594191e-01,9.38002551167556318907225948582405298e-03,9.33497095514488705602736429286042819e-03,3.00079209556675998224647025907113929e-01,Inf,2.27730164083235433356616408594288571e-07,2.27753294672414496615896840304238989e-07,3.95731712479414520380334900638572477e-06,5.06189746995332897129583725393399689e-15,5.06285599587538116803370449477165818e-15,5.06285599587538116803370449477165818e-15
PDE,Inf,Inf,5.35387008802632027171428354327321554e-01,5.31814597234782192153889858657174375e-01,8.54601588579655540366959028950850967e-03,8.50078162853446414437416455520788860e-03,3.00143299786596009885350027426410764e-01,Inf,1.74753845968389986169856347096674610e-07,1.74748660976728790815582140935129333e-07,2.02179225991126572291861303487642201e-06,5.23380786952064475665853205383311019e-15,5.23119901986549032970978016076496913e-15,5.23119901986549032970978016076496913e-15
PDE,Inf,Inf,5.35387008802632020116528761674830096e-01,5.31814597234806932772759662710554634e-01,7.77663658337744153903899966140691037e-03,7.73471633610959069379218087931057800e-03,3.00207788579123458187250313052757534e-01,Inf,3.39834222588909283682253111640074395e-08,3.40353887282971431095568396007326047e-08,2.43310687151709334708793448213875309e-06,8.44239407238122243925290463320451790e-15,8.44234175500119518303181383162952494e-15,8.44234175500119518303181383162952494e-15
PDE,Inf,Inf,5.35387008802632003746530789139427190e-01,5.31814597234830110670524154209840228e-01,7.83602853434032347155826013949768350e-03,7.05764548072618487005283671734426534e-03,3.00272657864176485618216682555942209e-01,Inf,2.40999971697022373510888397734021093e-07,2.41022608107418318038448062570880689e-07,4.50444234941252694243694251793866208e-07,9.59457955640045335538054165289484139e-15,9.59422363761037791179735094420604317e-15,9.59422363761037791179735094420604317e-15
PDE,Inf,Inf,5.35387008802632053023871830678826506e-01,5.31814597234851847549073296176576735e-01,6.73130207262359013554893017513964244e-03,6.49766878838405872239624790125572301e-03,3.00337889960661692604194944332790809e-01,Inf,3.14826186553804271658602706290441254e-08,3.15505963417976800149394851351914711e-08,5.74064481288098144148822457369430755e-07,9.95496316834202093676677506276384233e-15,9.95851388079410693120513388102706302e-15,9.99092806948284670535653326276349345e-15
PDE,Inf,Inf,5.35387008802632000951566178286602044e-01,5.31814597234872261182011117199683706e-01,5.63100122981864120453378044309958524e-03,6.08541316981255187502085183300176598e-03,3.00403467569753778746626888192744381e-01,Inf,3.39292537617425388228040590045532713e-08,3.39960584449935245526888137323092068e-08,1.91666782548375860291179883146190036e-06,6.48802601443584845815775696983508687e-15,6.48511218254928374922919173618140277e-15,6.48511218254928374922919173618140277e-15
PDE,Inf,Inf,5.35387008802631989833354283380342892e-01,5.31814597234891380871633556787430018e-01,4.53761805186756977993442390710436940e-03,4.49177338917639235789543019274536798e-03,3.00469373767789308940973858227611189e-01,Inf,2.56930918095938939151581548405575379e-07,2.56922440366061466102406750138384487e-07,2.70719624901907241799723711036248993e-06,5.02505349947912110278308812489303688e-15,5.02348493400662770532713232035208029e-15,5.02348493400662770532713232035208029e-15
PDE,Inf,Inf,5.35387008802632040516118723419887004e-01,5.31814597234909322457918514971924223e-01,3.44291854766211224590432169549970457e-03,3.39853350991135097110257452185464729e-03,3.00535591999544281809529253174696272e-01,Inf,1.62418054787323769035111095991024295e-07,1.62413581648211177114884477088396638e-07,4.45513304570016767784860570317301677e-06,9.06267187806817732337491065272126089e-15,9.05696566636071076189856718329184654e-15,9.05696566636071076189856718329184654e-15
PDE,Inf,Inf,5.35387008802632083266989098790701247e-01,5.31814597234926129746920539428498161e-01,2.35482304131400508654114673000497519e-03,2.30999888101886918498023055322236191e-03,3.00602106071557768085413380517658796e-01,Inf,2.11046783241898784295646392023252784e-07,2.11039873210929556578351482063307193e-07,3.27341720571598625954404543435560385e-06,9.77228880614260063427122173961592300e-15,9.77215316434967675433155432980485663e-15,9.77215316434967675433155432980485663e-15
PDE,Inf,Inf,5.35387008802632036032142051157577596e-01,5.31814597234941877404515323331352618e-01,1.28192859142405213459722912480502228e-03,1.23624184911590548302830455408136363e-03,3.00668900145562722341646750426332346e-01,Inf,2.86736940105561207372545346896353879e-07,2.86758450182485474044990400273806105e-07,1.00600058281916384800680357724628905e-06,5.00729026846583801140128597540247373e-15,5.01163849802296007717243331381321752e-15,5.01163849802296007717243331381321752e-15
PDE,Inf,Inf,5.35387008802632057420426974792136916e-01,5.31814597234956600970228110343371494e-01,3.56807654343240554422674641164505932e-04,3.25138558637921601439833909592774952e-04,3.00735958732020687956308427280885429e-01,Inf,1.80944580650562972372242842053281582e-07,1.80969427994719174280672264986848652e-07,1.78726403875739403784319536179470835e-06,5.69092204097374777966487019965081136e-15,5.68350939927472613204337131932940923e-15,5.68350939927472613204337131932940923e-15
PDE,Inf,Inf,5.35387008802632106366569004970163561e-01,5.31814597234970474304015111248291805e-01,9.95655596595345136529767230124435242e-04,1.02359480092073041170392540956876494e-03,3.00803266683761369741202292022264571e-01,Inf,1.53822403430386313601838928945162263e-07,1.53849252695652592368509913351020953e-07,1.15367339015969103930342787336841838e-06,5.40828401612504425849769704806766071e-15,5.41013733837975427918000197859351271e-15,5.41013733837975427918000197859351271e-15
PDE,Inf,Inf,5.35387008802632045026429321731605159e-01,5.31814597234983443218952336731892324e-01,2.03344027500010841423592994977906547e-03,2.07326014093727219054453299232524957e-03,3.05878679955541245253268592549577009e-01,Inf,2.93597486007240717460872659177756140e-07,2.90776715751314291715522996919798300e-07,2.79623800231459820259700228539762407e-06,9.10708548086103092592773421499690862e-15,9.10518108551843923261101379819224742e-15,9.10518108551843923261101379819224742e-15
PDE,Inf,Inf,5.35387008802632059393607344339755262e-01,5.31814597234995592143270751491853567e-01,3.09911966017055005915506571964064237e-03,3.14003704691279167750092895098837306e-03,3.05722415013359381368607547963277548e-01,Inf,3.35637368552147626988820243671414563e-08,3.33588366864847410762020379295300084e-08,7.49675614318338446911587459242063927e-07,7.05018534271372774851940979436217423e-15,7.04556347488691854516368483184659560e-15,7.04556347488691854516368483184659560e-15
PDE,Inf,Inf,5.35387008802631999052533678847680431e-01,5.31814597235007049638186933155071287e-01,5.52228069071994159289538361895629412e-03,4.21031772291834840050480964525961648e-03,3.05568215590411851729867747949714153e-01,Inf,9.90724320070188423377797213219180001e-08,9.90361337245406807589484645410567531e-08,8.58350387914892443549908668935317124e-07,6.28088806115934253096737353700226397e-15,6.28527584677527898441053500495560283e-15,6.28527584677527898441053500495560283e-15
PDE,Inf,Inf,5.35387008802632025764009755053821551e-01,5.31814597235017737619193484789045291e-01,5.66879640840481314506747860804720167e-03,5.28009383539950305942863706150240995e-03,3.05416063835394245141538870936003854e-01,Inf,1.17664293506592175305316781452719491e-07,1.17613189806918613388251057125231053e-07,4.95401304876853591892551243159291848e-06,5.46222703456332869247748423913829085e-15,5.46413756022262616767313937473289157e-15,5.46702564419144995743315183665774872e-15
PDE,Inf,Inf,5.35387008802632065849436360401624712e-01,5.31814597235027722050643328816647199e-01,6.01241315759193821848917290494832946e-03,6.34807193158500802680288342142767510e-03,3.05265942015333155291982666690960093e-01,Inf,1.39571177742210314248128002443276532e-07,1.39548151034622934293777780414226437e-07,2.65747491983888076778543444808531347e-06,7.04933139895177152360267522331597016e-15,7.04649103601988591689576755920680897e-15,7.04649103601988591689576755920680897e-15
PDE,Inf,Inf,5.35387008802631994774345845136958985e-01,5.31814597235037122587758010929597287e-01,6.51292671542110890517116752754730534e-03,6.55192051608558826145547855515186651e-03,3.05117832515057893923022574668355221e-01,Inf,2.86201899353417904877781887617222272e-07,2.86223409282116424283842352051265044e-07,4.07858215920726974147979136890498293e-06,8.55282011624466462133072329127147999e-15,8.55067733017903073948879529717218539e-15,8.45463352817386552166403964759405026e-15
PDE,Inf,Inf,5.35387008802631997159921164019404691e-01,5.31814597235045952780625978640280511e-01,7.14138436737855709852930742257215533e-03,7.18145533811842450218680193052352935e-03,3.04971717836675624649862447830297031e-01,Inf,2.39053145392473113140351171203489255e-07,2.39045347889793907992024926465726968e-07,1.06277304425346010284819067492075076e-06,5.30973424801396887008286939446550312e-15,5.31246806974341184589012390083549451e-15,5.31246806974341184589012390083549451e-15
PDE,Inf,Inf,5.35387008802632037330775872747116757e-01,5.31814597235054226775444141696310064e-01,7.86595318174299839843550318200236914e-03,7.90806021686252996167530821053804502e-03,3.04827580599048602358259410415063643e-01,Inf,9.97065892637627329332589672284257679e-08,9.97093650506955445087825466533838122e-08,2.05010281935135476871946584874476211e-06,8.25968893960033184262636457013420540e-15,8.26251299198035826601484985552185158e-15,8.26251299198035826601484985552185158e-15
PDE,Inf,Inf,5.35387008802632006557069586485982081e-01,5.31814597235061959679808400080530748e-01,8.66143258284666443942127809844615894e-03,8.70484948847579856727706788353044947e-03,3.04685403537272918351350603794262499e-01,Inf,1.45639776559890902540869599036895844e-07,1.45667237601169971955225221045615577e-07,1.02984163779446581159540919262363042e-06,6.60392219992913266840091037840693792e-15,6.60808665599408752127072076099886206e-15,6.60808665599408752127072076099886206e-15
PDE,Inf,Inf,5.35387008802632066288032345011121831e-01,5.31814597235069215563712356847616031e-01,9.50904651564173268122752894844163589e-03,9.55328244068952270146844286227803432e-03,3.04545169502160469111568883635147799e-01,Inf,8.86272051790762043353583554308769931e-08,8.85810412731007296542818399604680756e-08,2.72594932640420472187253772389311903e-06,5.37126123989186181748222698489319166e-15,5.36699804546620709085047945082224285e-15,5.36699804546620709085047945082224285e-15
PDE,Inf,Inf,5.35387008802632060892827140019499857e-01,5.31814597235076031478022121031010385e-01,1.03948092117792432463609855524078897e-02,1.04398719532446646361130161845992778e-02,3.04406861459722322514078969243236235e-01,Inf,8.27130808793413195160815940808121339e-08,8.27193778546427964441587869061271668e-08,2.14852299862841691655731245929731634e-06,6.16708284955374450702666374495819604e-15,6.17046799506240889528713581014841742e-15,6.17910333312313082126331180480359732e-15
PDE,Inf,Inf,5.35387008802632043602093866117825314e-01,5.31814597235082403583189754394037555e-01,1.13073540383520580933261669562464550e-02,1.13523659093890355966650824494416909e-02,3.04270462490653774210887502562850044e-01,Inf,2.27689381738703968757022112411473740e-07,2.27712121904289703487536373155427059e-07,2.81171477081627442871830748032104478e-06,4.94940879459850942621287513167986383e-15,4.94333295658810848354091968329424668e-15,4.94333295658810848354091968329424668e-15
PDE,Inf,Inf,5.35387008802631985912415376850845972e-01,5.31814597235088402689688242037667409e-01,1.22417436099807103581942012249631300e-02,1.22868991802724345451112973268112790e-02,3.04135955789821717571324163182059332e-01,Inf,2.58235928881474675659640869299884200e-07,2.58257792144381359334091752988672938e-07,1.55154240567775780660343060007189174e-06,7.69375448728516462701547647637965979e-15,7.69639450067436412816243509826798902e-15,7.69639450067436412816243509826798902e-15
PDE,Inf,Inf,5.35387008802632031724382378439912055e-01,5.31814597235094005817126934624432661e-01,1.31926419729269199175958120889915235e-02,1.32378434555535749170599211930218844e-02,3.04003324665753419350740757046835488e-01,Inf,7.99417796736148944547926080030270226e-08,7.99763107005154440451192495451776622e-08,4.62206900997137338260533411684890313e-06,7.27838049128893690076449849926850960e-15,7.27713578753076334511622280882280996e-15,7.27713578753076334511622280882280996e-15
PDE,Inf,Inf,5.35387008802632016486599933777829244e-01,5.31814597235099270988183624757382383e-01,1.41560818781715657232707848688482862e-02,1.42012641381132770744934353422722217e-02,3.03872552540127154535879816442145100e-01,Inf,2.81032461760288688898294830131776954e-07,2.81023517288053751387096776406122871e-07,1.79317252695084774372462885724255405e-06,9.40259814121912246226120636704054907e-15,9.40032675525222634708955348500451982e-15,9.40032675525222634708955348500451982e-15
PDE,Inf,Inf,5.35387008802632019575556770772297568e-01,5.31814597235104193201628252430783368e-01,1.53517608703594919230059883091952479e-02,1.51741922034692558883368861150714720e-02,3.03743622947263965436798888296318624e-01,Inf,7.79574579257728135193098378907641852e-08,7.79691820015383555129773099504021672e-08,3.29841628192623969133308517789671967e-06,4.85289263430106782572357816659498719e-15,4.85558018264638553199403841774353917e-15,4.85558018264638553199403841774353917e-15
PDE,Inf,Inf,5.35387008802632012583446001202314715e-01,5.31814597235108841773744165061792301e-01,1.60590115162595876025840188452097614e-02,1.61535173247073687651124622546499145e-02,3.03616519533621037886787263612620981e-01,Inf,1.45056916871377936199257724497172499e-07,1.45083896955496675845309215034684659e-07,1.38263207576035542072786225868463661e-06,8.79069962238093772014352887914276575e-15,8.79084839386327712706999470837706704e-15,8.79084839386327712706999470837706704e-15
PDE,Inf,Inf,5.35387008802632034474986651191920573e-01,5.31814597235113131087613864334228535e-01,1.68017267479054022490833373135045470e-02,1.68432650593525686163232660361837517e-02,3.03491226057286844967608551293599624e-01,Inf,2.90432537727949412775420940444406651e-07,2.90397015907732810154023502029077121e-07,1.13954735768987035538725274233616788e-06,6.48412004261639025692418663888405043e-15,6.48817245928743942602326286866227334e-15,6.48671779869953429534727029559538506e-15
PDE,Inf,Inf,5.35387008802632050089000218568197434e-01,5.31814597235117199347644136773219689e-01,1.75749013638725652491693235092025559e-02,1.76170680501032899225601231283230683e-02,3.03367726387476465386578938037611314e-01,Inf,4.00259849094699706337331389813276834e-08,4.00014815824484389029486985074781989e-08,4.00914057771912499316809187927660276e-06,9.23535551123478471715415200607949567e-15,9.23530426245414150046827842122184291e-15,9.23530426245414150046827842122184291e-15
PDE,Inf,Inf,5.35387008802631988580086910147167097e-01,5.31814597235121011672046519000945580e-01,1.83742113882041215913044586009596803e-02,1.84168787792919721220134114976831062e-02,3.03246004504029645539460303111944296e-01,Inf,1.40977095674688506101692179154736803e-07,1.40974530876223507077101197567050071e-07,3.23421881251972853538772852143044873e-06,6.75116956204168689552126656288921083e-15,6.75472759562137709903086435287545573e-15,6.75472759562137709903086435287545573e-15
PDE,Inf,Inf,5.35387008802632031204525500796595368e-01,5.31814597235124537980242048534466585e-01,1.91959374130714593930429432608282263e-02,1.92389981786857964944860881507583955e-02,3.03126044497037306668065239779261396e-01,Inf,9.96207263278586630502320813266387481e-08,9.96231840475103236660983835558363284e-08,3.51007743206964549393682822722114606e-06,4.84307309215366388707346226259420966e-15,4.84914351817768361456265989210420772e-15,4.84914351817768361456265989210420772e-15
PDE,Inf,Inf,5.35387008802632024405873612753566486e-01,5.31814597235127966254606545156672461e-01,2.00372488396859268299560037119964516e-02,2.00802561577376460547532104000512290e-02,3.03007830565797332552568024071733279e-01,Inf,2.20403104278342345115092313219114970e-07,2.20426280239461783624277789221625491e-07,5.15110118903472245695965343163555569e-06,1.03494852428202482138556272840872192e-14,1.03492289746300202705128706712182895e-14,1.03492289746300202705128706712182895e-14
PDE,Inf,Inf,5.35387008802632057239432379680668986e-01,5.31814597235131078171730891837642739e-01,2.30612287340042599679928560498602564e-02,2.09370790565380173615929670217769384e-02,3.02891347019177287693731489578023599e-01,Inf,2.09764405504682916504751965646605447e-07,2.09787871167024422867685074539945033e-07,1.89780609392366742046054940057551020e-06,8.18052279261970440851378981091266476e-15,8.18169227703601624178567287484571571e-15,8.18169227703601624178567287484571571e-15
PDE,Inf,Inf,5.35387008802632011439545427893605722e-01,5.31814597235133995178323997212295877e-01,2.22884860966900816754339031195063976e-02,2.22418500527872194208473327464897647e-02,3.02776580629708899234738335891248533e-01,Inf,8.30600277371295070516408446319243621e-08,8.30664384868019441107157501286976437e-08,4.18167022634303114620769929798012513e-06,8.59075649626167456461993061734777556e-15,8.58002284798664754907213729690150395e-15,8.58002284798664754907213729690150395e-15
PDE,Inf,Inf,5.35387008802632029277946527097808569e-01,5.31814597235136763807497278238914612e-01,2.15314539609662982070078006632837345e-02,2.14851703407800576147334012556477878e-02,3.02663510574263722536149274556227092e-01,Inf,1.07791269529807404208998313292582959e-07,1.07820188305533349242452291361059218e-07,1.46467585692098925189058089273222320e-06,7.63070835799684078708222276317276857e-15,7.63776218812170640134254751477265050e-15,7.63776218812170640134254751477265050e-15
PDE,Inf,Inf,5.35387008802632010439283875159292570e-01,5.31814597235139331911617850376713378e-01,2.07914937216498137038954072506784358e-02,2.07456165051250978108474381961985064e-02,3.02552124512891364235701161724422753e-01,Inf,9.52437035205874544331047956136495175e-08,9.52772679953742591031673377251521586e-08,3.97938139903174217833881334120434336e-06,9.64371757154003719488610681999942432e-15,9.64215861806956803554154196059541426e-15,9.64215861806956803554154196059541426e-15
PDE,Inf,Inf,5.35387008802631981902620357713950190e-01,5.31814597235141755904244771918337658e-01,2.00701327074073288312520659912440746e-02,2.00247231730252695663500728298064442e-02,3.02442407184405988523626290084271943e-01,Inf,4.92308515008195064899969143721897627e-08,4.92647147055357849661333888102950529e-08,1.36243570612429322305054699322765571e-06,5.53297588883927939524084962071936535e-15,5.53571303508989070504502207418757420e-15,5.53571303508989070504502207418757420e-15
PDE,Inf,Inf,5.35387008802632025173900099560254324e-01,5.31814597235144047344626098030764537e-01,1.93695393149947591890329443932843599e-02,1.93242053468767698425125539831214090e-02,3.02334343434313903685734887082776623e-01,Inf,1.70452526271586661847208720289014235e-07,1.70448738202930434761613533997194277e-07,4.27245112806527010321808010105840210e-06,6.85677427700341995607888221977619105e-15,6.85632338063019624649511977985820484e-15,6.85632338063019624649511977985820484e-15
PDE,Inf,Inf,5.35387008802631989380256668559897494e-01,5.31814597235146161455914208845933347e-01,1.89555690300928747782505235019557168e-02,1.86451048231743857631045831279531223e-02,3.02227918214316712167842001764488514e-01,Inf,3.07098345619576791674379910137176428e-07,3.07088736590266103417574020980791767e-07,1.90071895240279185475367043434781485e-06,8.44064178485908757089934248910877129e-15,8.44290315447590131454225916987123733e-15,8.44290315447590131454225916987123733e-15
PDE,Inf,Inf,5.35387008802632010835666067736139137e-01,5.31814597235148158614905574983409370e-01,1.80788627673489620240951260706396277e-02,1.79899078476288651174826552239294069e-02,3.02123116581815513672081795378766636e-01,Inf,2.91924947609981136501583531395325040e-07,2.91946229219802890089599629281831912e-07,4.53827064137582513125437140295572804e-06,7.83077802692011706828732215786788269e-15,7.83666967467585087915837945062907931e-15,7.83666967467585087915837945062907931e-15
PDE,Inf,Inf,5.35387008802632085139536893612895464e-01,5.31814597235150045140228889313438700e-01,1.72115946326871763582501749442744091e-02,1.73614277724634878114132911066210557e-02,3.02019923699415927258875776966498860e-01,Inf,3.20225505132253131391572061457518691e-07,3.20246284324524160050941199101811464e-07,1.76507147625476598719376955491134301e-06,8.10191535899266921612944677800703789e-15,8.09886614940743871558705523991961973e-15,8.09886614940743871558705523991961973e-15
PDE,Inf,Inf,5.35387008802632009536862491802399263e-01,5.31814597235151798298189868916121943e-01,1.63548337243826395591133641884108539e-02,1.63074239336001546686845070792206330e-02,3.01918324834433617044783506642227742e-01,Inf,1.82604840581760526194746286810750372e-07,1.82544890596495933137238427612058059e-07,4.31861748555372478722452503491769312e-06,6.65809489515457488130511357346041875e-15,6.65787011601817708119997968401193694e-15,6.65511326293694036727096816760299447e-15
PDE,Inf,Inf,5.35387008802632045627858187976072633e-01,5.31814597235153436233926314982862970e-01,1.55098665452009606833049382392597879e-02,1.54625879324215418728775189639816666e-02,3.01818305358399922991682896527578678e-01,Inf,2.40173210960507650964542739011895427e-07,2.40195562354986716520893742806933717e-07,1.15965499494779028762537654435224747e-06,6.25852929610516944025163121483398354e-15,6.26266761331028195605841087391514831e-15,6.26266761331028195605841087391514831e-15
PDE,Inf,Inf,5.35387008802632013372187475164015398e-01,5.31814597235154963188100693609006911e-01,1.46794270637095610069558447655120356e-02,1.46311539433306228213507653768477591e-02,3.01719850746569171199357074254155299e-01,Inf,2.36455054067307240204392773707362113e-07,2.36477635357150312854253199365746477e-07,3.26482004405944093335381784846499045e-06,1.01969249385552685859301040291048285e-14,1.01989551314666512687585248575557913e-14,1.01989551314666512687585248575557913e-14
PDE,Inf,Inf,5.35387008802632015104794145001523479e-01,5.31814597235156449501349016936581308e-01,1.38613207794851819641393000217511969e-02,1.38150419088094594795636460022317457e-02,3.01622946577425694962289070608563554e-01,Inf,1.39152751263872410180835136567689212e-07,1.39150205233049143288616147715792663e-07,1.08510349108489393815861026278009764e-06,7.10508220159733199082694779548737263e-15,7.11139176950394250923328100449194567e-15,7.11139176950394250923328100449194567e-15
PDE,Inf,Inf,5.35387008802632018429477399728200846e-01,5.31814597235157801853630080241473838e-01,1.30606583275132575431567959762761457e-02,1.30140776384780604513950790339194121e-02,3.01527578532191296470256772700372699e-01,Inf,1.36226603408032174878315941172830836e-07,1.36224982768614003050897556594347920e-07,8.49626452903893414263584278323313514e-07,5.21795291881591348267715328123452761e-15,5.21491847753856206349727063817021679e-15,5.21491847753856206349727063817021679e-15
PDE,Inf,Inf,5.35387008802632078247142529714862910e-01,5.31814597235159036864591419580783979e-01,1.22802980721834248632294639793913237e-02,1.22341166192188556141724650703862736e-02,3.01433732394333871376181241221866264e-01,Inf,3.14078980384860785729945793088651254e-07,3.14099814068239589262065561314816333e-07,3.92532733948609656079377687813196782e-06,5.11125277566807305266279229872542225e-15,5.11324346933851711932881894484207213e-15,5.11324346933851711932881894484207213e-15
PDE,Inf,Inf,5.35387008802631965014583121912810622e-01,5.31814597235160278760867844409241003e-01,1.15237843906341093163687404387544922e-02,1.14781331648660582955763457985833025e-02,3.01341394049076153929760798545387025e-01,Inf,1.81252803927940179325824848197127758e-07,1.81248218477819159906838389481293818e-07,3.38089747029461150687274973669937127e-06,9.30083984593140986398608901092005228e-15,9.30088414085100312672725491209603570e-15,9.30088414085100312672725491209603570e-15
PDE,Inf,Inf,5.35387008802632068836501378464231525e-01,5.31814597235161355120029269000658162e-01,1.07955171794091609114197831990037369e-02,1.07505659457392808737318141969051768e-02,3.01250549482904751159848077359171736e-01,Inf,1.20583907066095440330949602933870996e-07,1.20535249136482968759669667705044765e-07,2.25528405315623855361952155097390170e-06,5.08847812048242303565894146029328235e-15,5.09321931081039781852605461577317268e-15,5.09321931081039781852605461577317268e-15
PDE,Inf,Inf,5.35387008802631994254227114562541175e-01,5.31814597235162441497572828582613923e-01,1.01009507791351331633390773462652665e-02,1.00569327921290275604987607449416730e-02,3.01161184783079832440711516682664636e-01,Inf,1.94168024636462789750022581613856758e-07,1.94162697504709943961144881972070532e-07,1.72797667056146710793851741175346213e-06,4.84215037923436410639092267898994040e-15,4.83367150028981226407333104159692981e-15,4.83367150028981226407333104159692981e-15
PDE,Inf,Inf,5.35387008802631999485421170414460146e-01,5.31814597235163391688110942472431189e-01,9.44754625609396389004427713784693585e-03,9.40404972276153841127727907534135437e-03,3.01073286137145355034898550255314028e-01,Inf,3.22954342594986655340738021469384724e-07,3.22944459821318026349253943179524809e-07,5.39113820615547630636343807544572719e-06,5.43114414926031590135671418970139916e-15,5.41956906719880141993260736059034054e-15,5.41956906719880141993260736059034054e-15
PDE,Inf,Inf,5.35387008802632019532059417754384389e-01,5.31814597235164328240309833065569628e-01,8.83933669612820070241095024427268245e-03,8.79815924659934616246511146549853781e-03,3.00986839832439091062061166523179059e-01,Inf,2.36669587998770912442525622353987690e-07,2.36691911804331117324101870135292870e-07,4.12345536149072878348475854305190649e-06,1.12300665782768904889709994627565362e-14,1.12324842715530012190191493364827269e-14,1.12324842715530012190191493364827269e-14
PDE,Inf,Inf,5.35387008802632011318312142608705782e-01,5.31814597235165189977294704730461917e-01,8.28943480046034102812851048500959093e-03,8.25035711004680302485181278868451407e-03,3.00901832255603940207178850453386527e-01,Inf,1.01125347233326838857680298372970896e-07,1.01156699431141973447391132459746923e-07,4.43619435601487667814871102049700136e-06,9.31211217516676479077647693413084519e-15,9.30784563103509698320949756531802965e-15,9.30784563103509698320949756531802965e-15
PDE,Inf,Inf,5.35387008802632001306663721259089582e-01,5.31814597235165989379456448812282497e-01,8.27318726096265874463132276254196966e-03,7.77297455321805287030275206867094632e-03,3.00818249892099137493740169488711598e-01,Inf,3.71428961104279254980906118082143501e-08,3.72001618814805811079703615424950653e-08,3.66671153790489406223543911371901427e-06,6.07339064565391679667853550905500541e-15,6.07402722242606377493236712248639204e-15,6.07402722242606377493236712248639204e-15
PDE,Inf,Inf,5.35387008802632040755425617301305381e-01,5.31814597235166744221112419664231660e-01,7.35121346409475379850308189892429730e-03,7.37883643701591959032007317319881814e-03,3.00736079325711349083037732197988136e-01,Inf,7.86616404236998824727596914644000557e-08,7.86067831471363595253292548044303721e-08,4.95763192482849779085767881407116978e-06,8.20976514608877575524748615800922835e-15,8.21244979837303676919817398646977054e-15,8.21244979837303676919817398646977054e-15
PDE,Inf,Inf,5.35387008802632038380712562257221969e-01,5.31814597235167466684593140109474336e-01,6.43216076305246193032600752184833268e-03,7.08097112061283054388938338300845428e-03,3.00655307238067189380668098536828774e-01,Inf,3.02103845450961880641572748583784844e-07,3.02125013371937567188425695849606736e-07,3.73102641625781731647837870141784971e-07,7.60515974059794403903760389586721918e-15,7.60363518779971943292117404412673892e-15,7.60363518779971943292117404412673892e-15
PDE,Inf,Inf,5.35387008802632016037562000235891992e-01,5.31814597235168121181117665895825457e-01,5.52168676200423250186723435671683856e-03,5.47240107099415763702591966837373217e-03,3.00575920408145317860976886914761725e-01,Inf,1.84726100079589551488900784406061170e-08,1.85785864284870941248064370971656236e-08,7.52608040465524795488465735300076124e-07,1.02883764647210875193724698873049378e-14,1.02902508071771240948445803153544089e-14,1.02902508071771240948445803153544089e-14
PDE,Inf,Inf,5.35387008802631985258138862577752701e-01,5.31814597235168747775404919912078836e-01,4.60514592590826740911242842290785699e-03,4.56034596798742556364106036286674442e-03,3.00497905711789052039912411735615507e-01,Inf,2.02720813913121597754753880358190687e-08,2.03480134294267802206818920676987395e-08,3.74254036909985725587058118129791797e-06,1.19092369152084504206852583478813105e-14,1.19091998277559667086176878989961670e-14,1.19091998277559667086176878989961670e-14
PDE,Inf,Inf,5.35387008802632038122585367943250034e-01,5.31814597235169329925666647775849326e-01,3.69149330695610642628252960484814445e-03,3.64737128486619828095846674959455406e-03,3.00421250121219435341348656712609015e-01,Inf,2.64181285682066468253589813700560994e-07,2.64203331693445322269883342979869984e-07,1.48197978794414497758959544824545909e-06,7.46253773673809355959218665425942911e-15,7.46248498662204497663317520742397892e-15,7.46248498662204497663317520742397892e-15
PDE,Inf,Inf,5.35387008802632017612112785896088876e-01,5.31814597235169869807659674430167014e-01,2.78135571334748946097074306166745950e-03,2.73698622628810200005767497575127100e-03,3.00345940704548585235262550358533318e-01,Inf,1.68959403895043578801810637273456030e-07,1.68985023273046686946182510592001131e-07,3.53554836765466894697154480615483911e-06,6.57640290966320155912280666155653963e-15,6.57708295330388330440992387819337404e-15,6.57708295330388330440992387819337404e-15
PDE,Inf,Inf,5.35387008802632063855058625427512763e-01,5.31814597235170394314673604493304227e-01,1.87659573484361516827556916313476724e-03,1.83175039022752088855685181796065743e-03,3.00271964625293489580233979871764013e-01,Inf,2.70007131141417840805392864722788930e-07,2.69998399724749492929090226448692828e-07,1.39853178537015654687493044187113901e-06,7.48770595806323748138652462606950615e-15,7.49037811254585222357594337393082803e-15,7.50426105463309533140890792187914170e-15
PDE,Inf,Inf,5.35387008802632014491168329539494197e-01,5.31814597235170879230946257282922205e-01,9.85860860410126025482161393280780757e-04,9.40116923452065583697790427495474989e-04,3.00199309141889792415790897452609608e-01,Inf,2.61695008196578865218018969955010909e-07,2.61639838882272940864604704040452027e-07,1.47700460323464614467785204098824769e-06,7.70415105147702217634182103502535294e-15,7.70290635602304289937116282397790099e-15,7.70290635602304289937116282397790099e-15
PDE,Inf,Inf,5.35387008802632027703078031851426064e-01,5.31814597235171357151323601847432842e-01,2.73678161780626171822372328279353518e-04,2.54167555185575250355521820349981899e-04,3.00127961607206548509344750991425928e-01,Inf,2.46797691327952830272977252458632952e-07,2.46800010344815909627026902948453901e-07,3.45163328163114927444355814858469917e-06,9.25491067099215471815005798612471796e-15,9.25138957274742636225775706797104227e-15,9.25138957274742636225775706797104227e-15
PDE,Inf,Inf,5.35387008802631987929848270645202510e-01,5.31814597235171728958857215163558849e-01,9.04778779531697217715876511519332451e-04,9.41115502367927068203020189888917237e-04,3.00057909468060441552137191222865676e-01,Inf,2.08226049903240429085344170644079907e-07,2.08165415725353213301569867738153044e-07,1.00239518526348667078859904322175159e-06,6.02592374157896777168495301745328456e-15,6.01982301222876508714850514058245723e-15,6.01982301222876508714850514058245723e-15
PDE,Inf,Inf,5.35387008802632026950752497109500101e-01,5.31814597235172144004581912611712213e-01,1.79126548611377108757054283533888889e-03,1.82629370032850280198334734165618266e-03,2.99989140264731703101442256215835421e-01,Inf,8.53455756361650038771190157934302554e-08,8.52312085322067149409458037172866060e-08,3.06880306328664660131043078627672953e-06,6.29270651031474179088362234618499185e-15,6.29288904724139885053229321837348743e-15,6.29288904724139885053229321837348743e-15
PDE,Inf,Inf,5.35387008802632068229357633960479145e-01,5.31814597235172527320531782413881381e-01,2.67360590527439127928424224612580099e-03,2.71453839680002361662308247932866976e-03,2.99921641630478500632915852938045100e-01,Inf,6.49221446598054610994513102297007901e-08,6.49343535450904577428156025223421222e-08,2.18063023850143369447946067326542342e-06,5.06593921518367548689788942496765236e-15,5.06954948929100483753426748928527517e-15,5.06954948929100483753426748928527517e-15
PDE,Inf,Inf,5.35387008802632083375684045598871386e-01,5.31814597235172888734598870534802545e-01,3.56295299405143267535485528190681724e-03,3.60436282322668465672891229970866961e-03,2.99855401291053640938438744405476762e-01,Inf,1.32936806875552431042338095762618869e-07,1.32934942475595954833396765503838495e-07,2.96687979999704528362293394227500662e-06,4.99607463745286070249823786948593061e-15,5.00026425392849218645965853185499528e-15,5.00026425392849218645965853185499528e-15
PDE,Inf,Inf,5.35387008802632071640055547579588810e-01,5.31814597235173201316750447196992138e-01,4.45381736108375776224831780081870146e-03,4.49545493211062079416497108601384071e-03,2.99790407064220265223364792017969205e-01,Inf,2.42339430549779797816293003749058751e-07,2.42298047707039692897122419438425692e-07,1.07004141762611541366972263928878564e-06,8.48899972449197830456160842276812846e-15,8.49458324138691362803374993809255163e-15,8.49458324138691362803374993809255163e-15
PDE,Inf,Inf,5.35387008802632011620816534804189012e-01,5.31814597235173572571688999938452733e-01,5.34437412296122041359593979699756161e-03,5.38612833947143430977283977809171667e-03,2.99726646859268694126813331920779131e-01,Inf,3.46397761300998861956457262683902664e-07,3.46387568841591162761059795880472969e-07,2.83090412973744324155566992590812999e-06,4.77905772400808630636249928634905641e-15,4.78161827643996477679294101278616726e-15,4.78161827643996477679294101278616726e-15
PDE,Inf,Inf,5.35387008802632048792201165574124279e-01,5.31814597235173796420267366563626570e-01,6.93103543967114487688101252114283104e-03,6.27565706805701448227875332989616668e-03,2.99664108676533258245354360528037893e-01,Inf,3.52920048342280506772487105364528383e-07,3.52940374677073262288632940486416256e-07,2.03305753673748203191616442663813917e-06,1.08146703621499068978464876928682507e-14,1.08096344168006950143368545967141766e-14,1.08096344168006950143368545967141766e-14
PDE,Inf,Inf,5.35387008802631996367889072886964791e-01,5.31814597235174071528315322445109825e-01,7.17878394298932273893355751944102999e-03,7.16368298563494304357376391339516463e-03,2.99602780607083070761614463025567778e-01,Inf,3.80288680189270976738866906167120492e-07,3.80308493220336636571019602104928478e-07,3.42851761391720036130195514652918793e-06,6.79908646987047290385364483504672117e-15,6.79682455214059077502827344694342775e-15,6.80357958927065879396670354105700008e-15
PDE,Inf,Inf,5.35387008802631995837219056923069759e-01,5.31814597235174347685430526435073600e-01,7.52659996450484299583633960442466618e-03,8.05001128012954735532732406083864038e-03,2.99542650831514490307643056621630117e-01,Inf,2.33384476289378894923545233590101011e-07,2.33376905748755695164799304899805870e-07,1.13131048796864946141654428869662194e-06,5.35522566465367607962873494030834034e-15,5.35356385061738986448935904983175635e-15,5.35356385061738986448935904983175635e-15
PDE,Inf,Inf,5.35387008802632014041178374742621152e-01,5.31814597235174559062018515521376573e-01,7.96024151174762247759222183794559794e-03,7.99735336613362720582506356007201981e-03,2.99483707620606981142295855477217869e-01,Inf,9.55296122606049162187516825259237212e-08,9.55621242502710249243867960937150923e-08,2.98968331336546093066319990566009108e-06,7.85622793264964903712669317568486661e-15,7.85248149233766959354056854087983567e-15,7.85248149233766959354056854087983567e-15
PDE,Inf,Inf,5.35387008802632037424620471183485920e-01,5.31814597235174785549820416452689526e-01,8.46374163484947905720296165564895600e-03,8.50268130238198087694874053217360872e-03,2.99425939334048359210772035840966314e-01,Inf,1.49329674139888504044211403017295938e-07,1.49326169861889585840479604641004511e-07,2.98038658720168485664700084266972293e-06,5.26416408380297505262102274482977865e-15,5.26648355699956553449874899908121732e-15,5.26648355699956553449874899908121732e-15
PDE,Inf,Inf,5.35387008802632056397628468982077721e-01,5.31814597235174998479631565717458328e-01,9.02724214658159342493073220772826442e-03,9.06790061909701103408935287274681099e-03,2.99369334420161779910101014234681246e-01,Inf,1.49368103840027997426800895178450411e-07,1.49365233659599840729847378809220955e-07,4.45771834884585491925744090353230064e-06,6.63037271014636410710681620462533681e-15,6.63626800641026502880574229948389307e-15,6.63626800641026502880574229948389307e-15
PDE,Inf,Inf,5.35387008802632066167129284105223372e-01,5.31814597235175209860127220662678679e-01,9.63965670590155839270228661651450747e-03,9.68159991206639117982327000932319640e-03,2.99313881415424909567227366097311458e-01,Inf,1.51735847599635343449705410347706733e-07,1.51762823318285060761456954500907801e-07,1.76793631211260080485127729527889547e-06,5.22465958459127783571436596937633230e-15,5.22755735111863854785826867406199886e-15,5.22755735111863854785826867406199886e-15
PDE,Inf,Inf,5.35387008802632032487411490588199966e-01,5.31814597235175416165252615203739997e-01,1.02917251436169218655565537486251090e-02,1.03346145634302203008348257573485430e-02,2.99259568943990119906504808167636590e-01,Inf,3.81708875865241841936106810544650961e-09,4.26040287147999797277343763812238174e-09,5.39120784849252026787077897671163552e-06,6.23293133889779120194793974247388059e-15,6.23664440386496654310568958347036746e-15,6.23664440386496654310568958347036746e-15
PDE,Inf,Inf,5.35387008802632044874175701523997499e-01,5.31814597235175535175517679207029341e-01,1.09758875398973065448775447956047517e-02,1.10194673807572769908062212458681431e-02,2.99206385717204884236828604783553915e-01,Inf,2.15430942822669787207767174094162656e-07,2.15398460548785480338819157281858992e-07,4.48277380275222101649036485196943347e-06,9.20714593235538201524901232280148153e-15,9.20916112644183144155561561436474765e-15,9.20916112644183144155561561436474765e-15
PDE,Inf,Inf,5.35387008802632027111081282346400886e-01,5.31814597235175707098776777417604255e-01,1.16860479548931506422811352769787243e-02,1.17301231260787658678874700825639747e-02,2.99154320533132977525385589373418040e-01,Inf,7.63364400650576635042750298177805999e-08,7.62348566652547845535532327291424007e-08,4.73725870043479020338149525487750665e-06,5.93464220924638399597724206682364895e-15,5.93261821089642882114719812830316568e-15,5.93261821089642882114719812830316568e-15
PDE,Inf,Inf,5.35387008802632028145196612033468453e-01,5.31814597235175855436570233510140847e-01,1.24173142853858461802654196625288137e-02,1.24617394253037524629245285967392861e-02,2.99103362276075681378857771153717477e-01,Inf,3.43639776840172683531196142538942759e-07,3.43660303343262041718742154242597903e-07,2.90860054423162862008267153758032309e-06,7.46987234122773724930559869070772917e-15,7.47250841662900092316053810139394405e-15,7.47250841662900092316053810139394405e-15
PDE,Inf,Inf,5.35387008802632091050885878623974879e-01,5.31814597235175975712825710205234503e-01,1.31652771944886655579243052739230852e-02,1.32104330261690583255913380915591054e-02,2.99053499916094275974780894401363453e-01,Inf,3.33786846435768479141316083287765691e-07,3.33807464383537670477556720105853077e-07,2.00162253082956010112859305729521125e-06,5.57709789811461104465343923959050650e-15,5.57979511667973410315061399050573578e-15,5.57979511667973410315061399050573578e-15
PDE,Inf,Inf,5.35387008802631966149767993506321939e-01,5.31814597235176154450010702350370482e-01,1.39260206587706720404758769487436150e-02,1.39708410134114563112086883521200745e-02,2.99004722508532387835401109280832268e-01,Inf,7.03760415174096625809614214663666798e-08,7.04137893126035905115301861554805201e-08,5.41805620606428287443234966824914567e-06,5.72541681099928602329171630561583623e-15,5.72436721691528280339733177280025834e-15,5.72436721691528280339733177280025834e-15
PDE,Inf,Inf,5.35387008802632023156952932786388709e-01,5.31814597235176267767482870929134279e-01,1.46984932469913685479892733373332256e-02,1.47434084202540466563100405050542359e-02,2.98957019193539589975509268391999413e-01,Inf,3.39523094185705622737957169818078836e-07,3.39543603577216973482776257312852117e-07,4.52978240771368228173915887711860723e-07,9.63220750805569211403673714464859675e-15,9.63150189416388046136798651586196065e-15,9.63150189416388046136798651586196065e-15
PDE,Inf,Inf,5.35387008802632055360316551104099677e-01,5.31814597235176356193996641299528390e-01,1.54806016979685655719107321716454136e-02,1.55255643101741719712242274357466406e-02,2.98910379195594605453358726600844785e-01,Inf,3.61561550064959359764488722442633908e-07,3.61551294674388787431231367147217657e-07,1.07738871945653121967331535358349513e-06,9.17148195104648289865332808700655844e-15,9.17303814464885166160844829692680760e-15,9.17303814464885166160844829692680760e-15
PDE,Inf,Inf,5.35387008802632028446121591661385753e-01,5.31814597235176496742407282158343255e-01,1.62706419223490565121381606858637835e-02,1.63156144986512097031920528968214627e-02,2.98864791823030441389625188951063037e-01,Inf,3.65031733027627576069866901962311237e-07,3.65051870826903218243934410756713360e-07,2.87000116049644492800004161110590220e-06,4.89110459428330821161617505894849313e-15,4.89584550392221428997893118018326171e-15,4.89584550392221428997893118018326171e-15
PDE,Inf,Inf,5.35387008802632041039440828868896537e-01,5.31814597235176592034221183622986968e-01,1.70672134683832563055149280047561482e-02,1.71121662984239850949161036343537409e-02,2.98820246467558961366309148859670246e-01,Inf,1.82382728303264920354369404489146546e-07,1.82407408026606250168690587094364492e-07,2.69191857487912399706656806545106873e-06,4.90246952047132933988313227833363542e-15,4.89948130170605760335102813562127286e-15,4.89948130170605760335102813562127286e-15
PDE,Inf,Inf,5.35387008802632058629824799588773597e-01,5.31814597235176669340377580435751059e-01,1.78691596108689932998590735813871562e-02,1.79140715606795693822288820156434802e-02,2.98776732603796817178380402904177762e-01,Inf,1.03163635085513851932641529226809993e-07,1.03167048098751798961999561235928831e-07,3.92090401780909681544045046280674791e-06,1.22745869914744229824785405847876724e-14,1.22738057868143519655191637998633453e-14,1.22738057868143519655191637998633453e-14
PDE,Inf,Inf,5.35387008802632058882538180444751883e-01,5.31814597235176791673242979769594908e-01,1.89106681059695276317382520907586667e-02,1.87203736730861932717950010805327923e-02,2.98734239788791701559084127926919070e-01,Inf,3.78567364076836754360378383268535752e-07,3.78587304940421459491940472078520793e-07,1.37493524227277468566641206893594363e-06,1.05882237940770309473057052251496057e-14,1.05907210884245865799671205314823802e-14,1.05907210884245865799671205314823802e-14
PDE,Inf,Inf,5.35387008802632034083042354518903604e-01,5.31814597235176883212267789601823195e-01,1.94978543202901515068845120422239793e-02,1.95302730809661160664806527588336650e-02,2.98692757661549536844292844233986066e-01,Inf,4.72841210223977592413858918746634919e-08,4.73336816688468948254823699287296953e-08,5.55437935091730617467412176321000866e-06,1.20742098537385336173707532794786756e-14,1.20731181244702889994836426793694742e-14,1.20731181244702889994836426793694742e-14
PDE,Inf,Inf,5.35387008802632048590946721397617015e-01,5.31814597235176952658685882879274609e-01,2.01038775764197644909995257269850906e-02,2.03418695801468732343414317680380288e-02,2.98652275942562318193345636060696746e-01,Inf,2.88989915376666641036923069443906898e-07,2.88980698877188961668117718481501476e-07,3.52776125448673200221654039528998132e-06,9.31921029163055848094081656508252889e-15,9.31813442080489413582431600293748687e-15,9.31813442080489413582431600293748687e-15
PDE,Inf,Inf,5.35387008802632025350181924082790533e-01,5.31814597235177007322898938481408205e-01,2.07280767893360583290267597380985222e-02,2.07694401143378350918873080094638776e-02,2.98612784433336438270392172855115370e-01,Inf,2.39809150424648943885954748496609899e-07,2.39831811413436707438988279941402649e-07,5.45177606936206622490091463527971228e-06,1.06669193812606827873850791195731164e-14,1.06650833796710036205064258256796782e-14,1.06650833796710036205064258256796782e-14
PDE,Inf,Inf,5.35387008802632043012302385870586199e-01,5.31814597235177057800947538518706568e-01,2.13686268368237070960648079586466537e-02,2.14104031698280749315211092759044973e-02,2.98574273015922051334607120741677301e-01,Inf,7.62755708141302844438332230324585269e-08,7.63093723835129672722576028954399220e-08,1.68006939546842746254533056666754070e-06,5.97918704459188417113193031702535295e-15,5.97911315760701988423818607122910080e-15,5.97911315760701988423818607122910080e-15
PDE,Inf,Inf,5.35387008802632043087711681431549102e-01,5.31814597235177137502043093356021991e-01,2.20238740162903381662969444527160328e-02,2.20660047138046513049706851202007920e-02,2.98536731652443083143806054704625630e-01,Inf,5.29145839475857919856907815259943846e-08,5.27477160918421775535708403807879217e-08,4.84161464401913270876807480549883020e-06,7.95658169813774267214422713712912025e-15,7.95228781621591406425899877367773741e-15,7.95228781621591406425899877367773741e-15
PDE,Inf,Inf,5.35387008802632025233329258572364999e-01,5.31814597235177203803005315640516151e-01,2.26923302868406996380379688334807349e-02,2.27347624489341502768984979734052984e-02,2.98500150384628039830268957821281109e-01,Inf,7.66535655103492121782758508669571298e-08,7.66896479463130938748716255423051248e-08,4.14834876755778210848446835582293130e-06,4.90759339076519874810163029207769399e-15,4.90614964473199519702254228060862380e-15,4.90614964473199519702254228060862380e-15
PDE,Inf,Inf,5.35387008802632028823715033375853612e-01,5.31814597235177295905721803700478314e-01,2.33726538419185482274923081964809837e-02,2.34153405005830658935909169854132672e-02,2.98464519333341912896357090639598060e-01,Inf,3.38407361453611576449020989534693929e-07,3.38427894641152949108950403597565125e-07,5.31334415097011239709164689073659584e-07,6.44286306128587112659713200659457204e-15,6.44432723001733458865520307530932535e-15,6.44432723001733458865520307530932535e-15
PDE,Inf,Inf,5.35387008802631999487941153985461171e-01,5.31814597235177364393643250707448036e-01,2.40636371987127568586900918598249016e-02,2.41065378678308831246157234767684746e-02,2.98429828698117905967377332714675734e-01,Inf,2.14049870817034708721743641241333342e-08,2.14997160008800032057874015454232889e-08,4.10981673123459585495782757612189312e-06,8.29439626324572119495747206579233541e-15,8.29423234473941889417329663207755171e-15,8.29423234473941889417329663207755171e-15
PDE,Inf,Inf,5.35387008802632021479555199611330741e-01,5.31814597235177380355194630474336516e-01,2.88713649150127046259031840447291840e-02,2.48072733803231477154396113441910039e-02,2.98396068756691598098797241832691829e-01,Inf,6.74437193648793470494828775087078015e-08,6.74576682030968337299001584398689775e-08,4.91139717429828579647716408271067987e-06,1.22215378323825574149982786599082593e-14,1.22198778012003598654176905066928127e-14,1.22198778012003598654176905066928127e-14
PDE,Inf,Inf,5.35387008802632031503697019664445663e-01,5.31814597235177390083131052707607126e-01,2.82365426475684268778676131061038534e-02,2.55165746071610372333001449751316590e-02,2.98363237366928014082292672359007737e-01,Inf,1.65190709718644945366937049846530435e-07,1.65216497988398367182089470409358183e-07,1.89698355556584525408163650595194002e-06,8.04052425093134328409576179426884073e-15,8.04209448456136658511113172716578688e-15,8.04209448456136658511113172716578688e-15
PDE,Inf,Inf,5.35387008802632006984363055713944730e-01,5.31814597235177469044211216889309187e-01,2.76096837201737596433196538455699735e-02,2.75625279441230746778322726126849992e-02,2.98331309149649794874026420412341779e-01,Inf,1.37739019034709234491103619596953279e-07,1.43612795315397736198994715994979803e-07,5.03986943939021551564335359439017224e-06,5.24147057228870620804068497473477406e-15,5.23811674413321493335002983405094582e-15,5.23811674413321493335002983405094582e-15
PDE,Inf,Inf,5.35387008802632024532834933859252019e-01,5.31814597235177506931575743066318302e-01,2.69911943259716634604834527057863925e-02,2.69442626225966438043702080852955919e-02,2.98300282956804207800935477990088608e-01,Inf,5.87755721905703424265978442550812102e-08,5.87907797434197847372297528522962780e-08,2.52478942187779401449760052303507770e-06,9.91736711255531590850743235998754843e-15,9.91914526921763111177386373329792106e-15,9.91482740224165342079954983652139622e-15
PDE,Inf,Inf,5.35387008802631986420611010426851621e-01,5.31814597235177521229363939479554435e-01,2.63815122799290622722867012295997616e-02,2.63348243199727414464446579580181127e-02,2.98270149373181015064751605281305477e-01,Inf,3.98899337678195369284725383903251272e-07,3.95459482878114401156272314934850542e-07,3.72975018270897047694505429805793530e-06,1.00301780724979220339992297543033914e-14,1.00294485799704921632730099799336650e-14,1.00356749052549498035386266418258975e-14
PDE,Inf,Inf,5.35387008802632028154434624068494082e-01,5.31814597235177585442065100508252463e-01,2.57811093387216245775171673261595421e-02,2.57346883054888182055826856030980450e-02,2.98240899059486208166359546485313279e-01,Inf,3.98146752115761906681979811846788223e-07,3.98135884245696155869175718898305701e-07,4.57909271419905372556562434632929773e-06,6.22823999176808933707088178558809198e-15,6.23272438894623956378423370925236934e-15,6.23272438894623956378423370925236934e-15
PDE,Inf,Inf,5.35387008802632055024594291722086901e-01,5.31814597235177656867858119603264115e-01,2.51904940006294519428515092959777122e-02,2.51443644626998640728827572500072638e-02,2.98212522751880158527998073495010488e-01,Inf,8.70262660894456377501165291917601407e-08,8.69490022091891209615029022294897409e-08,4.14353040799468472696727564443373069e-06,8.35523135491444753017851990700206977e-15,8.35569394900796903677427794083522719e-15,8.35569394900796903677427794083522719e-15
PDE,Inf,Inf,5.35387008802632052098764919906941520e-01,5.31814597235177623466640670311996708e-01,2.46102118883280050548709125503818537e-02,2.45644021800416057517118287457765431e-02,2.98185011261515994362559308493426390e-01,Inf,2.23090843657629876965134579804571431e-07,2.23114034215188912536144241772656178e-07,3.15713816350173200636577858295909924e-06,1.04436776527654755405836489729416827e-14,1.04463464721414302386979050080583209e-14,1.04463464721414302386979050080583209e-14
PDE,Inf,Inf,5.35387008802632027588099791565689023e-01,5.31814597235177653533458485483647595e-01,2.40408519954778710397491305584811868e-02,2.39953923164851267548792407467228257e-02,2.98158355474079985035589128815378813e-01,Inf,3.36486023016787273255582703838691730e-08,3.37160035666232380203394070825914633e-08,5.81666063381898230373660001831399685e-06,8.86494641473914248557858160484960119e-15,8.86592894944165132635144560564314356e-15,8.86592894944165132635144560564314356e-15
PDE,Inf,Inf,5.35387008802632033802335366309410296e-01,5.31814597235177670087324898931498054e-01,2.34838825165951996469911925564912709e-02,2.34379686603890062499330512220078600e-02,2.98164277147569774628796196944860905e-01,Inf,3.90222906136719478414448902103741958e-07,3.90242709801782386531378793019894511e-07,1.37706367213816164625965962119960724e-06,1.13248252501063305579370802797325831e-14,1.13236899120057278504380125457881877e-14,1.13236899120057278504380125457881877e-14
PDE,Inf,Inf,5.35387008802632041882339599723502873e-01,5.31814597235177742432368206343960246e-01,2.33131087772240041386282298338239170e-02,2.28928136497156305796115252171025635e-02,2.98137591665757373022106210405538955e-01,Inf,3.66029820330299511936923647020975421e-07,3.66019386985826623873363667082244651e-07,4.73731304370943308968271349164732612e-06,5.69678740255900818634147188339080059e-15,5.69966011764002252335261154560335447e-15,5.69966011764002252335261154560335447e-15
PDE,Inf,Inf,5.35387008802632015056564176239520103e-01,5.31814597235177793340509634605909777e-01,2.26028176716761058934331803534312624e-02,2.23592874177223033006039826807688646e-02,2.98111768957721764181598508211743226e-01,Inf,3.31013386986963356913762979465087604e-07,3.31034040494021605238744487724438513e-07,4.54099104237014990973795158041662301e-06,9.32793136764701122755646964162028757e-15,9.32756951781343963659783825306887057e-15,9.32756951781343963659783825306887057e-15
PDE,Inf,Inf,5.35387008802632022868755593132909270e-01,5.31814597235177751163383107188611549e-01,2.18976034555705072542533256099532797e-02,2.18397657019009041048957840227312891e-02,2.98086799669252882535913052519580433e-01,Inf,3.43054545670841995555370231933021677e-08,3.43465559785366784041695831020255732e-08,1.01914865857821338210183108170156359e-06,1.23042076552512577937958660185100089e-14,1.23048356780781986252185097450676218e-14,1.23048356780781986252185097450676218e-14
PDE,Inf,Inf,5.35387008802632061291833075264588766e-01,5.31814597235177805095249598983029429e-01,2.11977944717928091562677219264676488e-02,2.13348254389471668433601516437925521e-02,2.98062674525515101947176672946807000e-01,Inf,2.89784503177280191114959991374015467e-07,2.89805735399462911252177384448672404e-07,6.56609632130950438614024703801269974e-06,1.39453471361393500990828683781613361e-14,1.39416307808878240623397652039375233e-14,1.43696513768071085561498090665277794e-14
PDE,Inf,Inf,5.35387008802632022857700657455240045e-01,5.31814597235177829811586417745588169e-01,2.05037599502601096915741209929795572e-02,2.04560168235708891916636880635317373e-02,2.98039384330519051189860482065506083e-01,Inf,4.02939055144330964093302497771321943e-07,4.02928173978208028340184009076465160e-07,3.86373623647317097118597031803640042e-06,1.13107250026654175305116469265160492e-14,1.13106078119070432973131943739785988e-14,1.13106078119070432973131943739785988e-14
PDE,Inf,Inf,5.35387008802632045196738762113238440e-01,5.31814597235177847238451225811901685e-01,1.98159174659938411227378174848535706e-02,1.97682536205013964708884560235848835e-02,2.98016919966595948500444605864320945e-01,Inf,3.61658426735390861754844930638842357e-07,3.61647979517085130860155427414745705e-07,4.62668081589289639548177054823830752e-06,5.23445658609884100603630079029862908e-15,5.24109413914296153587159930650042278e-15,5.24109413914296153587159930650042278e-15
PDE,Inf,Inf,5.35387008802631997619910928213795975e-01,5.31814597235177832894799118237727416e-01,1.91347413611633968600418282273767501e-02,1.90871707045088958680668253678084625e-02,2.97995272393872186661836779002512166e-01,Inf,4.18155533433268310074304474985041338e-07,4.34772407155005048703850655585205449e-07,4.70392470443226035752454170391115454e-06,1.07961763541253272450295581728296433e-14,1.07948996392650732852334954161651354e-14,1.07948996392650732852334954161651354e-14
PDE,Inf,Inf,5.35387008802632033047099434313346165e-01,5.31814597235177906870518230876733924e-01,1.84607669435036104142226816765598550e-02,1.84133089269517106024296932301612594e-02,2.97974432649746381030066981616576255e-01,Inf,3.13981552914952006462699143273472220e-07,3.14002523015345308411031955545297015e-07,3.10290904148127354352727565800085265e-06,1.32522518709142919334254216532850096e-14,1.32525926887107946056938814817640287e-14,1.42583236118178156063575004762664906e-14
PDE,Inf,Inf,5.35387008802632037615899329739755177e-01,5.31814597235177920909340671904892851e-01,1.77946083991845961089257471061478133e-02,1.77472844758634733361041703554785365e-02,2.97954391848368117518124120546463524e-01,Inf,1.62693305499121155356270012377581889e-07,1.62718571650560910695102441768706116e-07,7.97415346331248773948987645138567032e-07,4.88418382574076055794752608169386984e-15,4.88526177869479409505385156304997815e-15,4.88526177869479409505385156304997815e-15
PDE,Inf,Inf,5.35387008802632053230428061672533110e-01,5.31814597235177905548353360867968778e-01,1.71369650647075169312058469976014105e-02,1.70898000996784725888755933891534177e-02,2.97935141180117121419304836846841550e-01,Inf,5.76431431567568598841608365927718837e-08,5.76693132232567989933680492327047642e-08,1.84544332703639298707308634638839385e-06,9.59523157839768266900282424142792872e-15,9.59095703077170400533853051836470003e-15,9.59095703077170400533853051836470003e-15
PDE,Inf,Inf,5.35387008802631976960573988350162254e-01,5.31814597235177915839415794757076738e-01,1.64876505465252824734791574118250723e-02,1.64406687543278971354301326228158805e-02,2.97916671911085401719266766491940328e-01,Inf,1.79071348607893132825372075397185469e-07,1.79066329499751956102889185732880343e-07,6.26731689845516103121405986590379863e-06,5.72393904518831179416454519928608508e-15,5.72324517868667891896754626489932072e-15,5.72324517868667891896754626489932072e-15
PDE,Inf,Inf,5.35387008802632008954983602096622815e-01,5.31814597235177910452445002901049410e-01,1.58479658685916316899905660539360194e-02,1.58012064458624305218809238657145259e-02,2.97898975382560207085785526248927609e-01,Inf,2.95283110494142516682326129540280470e-07,2.95274201348438430936875607177509803e-07,1.14709976369060378582337706950843640e-06,8.53879636710772413797724268371864562e-15,8.53759720094474525078163387616491119e-15,8.53759720094474525078163387616491119e-15
PDE,Inf,Inf,5.35387008802632065983735304915276827e-01,5.31814597235177940088536192116309149e-01,1.52194745898493904933941269233641758e-02,1.51729806211961962853228838515418818e-02,2.97882043010508847928716282931481902e-01,Inf,3.31591161946095270846343028727730172e-07,3.31562006572116765964027822420467507e-07,2.38911499595445363011745429096434926e-06,7.88548798677811992175736175229076708e-15,7.88881262935663888516170708279195477e-15,7.88881262935663888516170708279195477e-15
PDE,Inf,Inf,5.35387008802632008283768855155251612e-01,5.31814597235177995919866011376118365e-01,1.46033771044263436047964178465425520e-02,1.45572032070507070575729244433135431e-02,2.97865866285065623525266033792944818e-01,Inf,2.77428645874321598129249247726346260e-07,2.77419715975401182496427862832967489e-07,1.49301516191800792159286215970592416e-06,1.10044506116973128864923112711662135e-14,1.10111713812541207833850321613359522e-14,1.10111713812541207833850321613359522e-14
PDE,Inf,Inf,5.35387008802632044124538163213565609e-01,5.31814597235177938700973835563323554e-01,1.40010607963191274519162942018501702e-02,1.39552707000423988980900712205778842e-02,2.97850436770019574991044107616843730e-01,Inf,1.00428114898929600676391583802299805e-07,1.00430688035684217890209996093100255e-07,2.71815113684502778556392347387841390e-06,8.20718823948636910549641875771105193e-15,8.20885103148774987116173709410447106e-15,8.20579637832526767045299790171121062e-15
PDE,Inf,Inf,5.35387008802632051886967044997415374e-01,5.31814597235178022804511053632384531e-01,1.34141225008468705683968882541719750e-02,1.33687913768378554501240420363117816e-02,2.97835746102305117210353006267679735e-01,Inf,2.40217368816515577282310390707930287e-07,2.40239847793799703943811323553832621e-07,3.84834063918913974381693853891503530e-06,1.48815171939231312605880835423316753e-14,1.48841512590462403836703893545683451e-14,1.48841512590462403836703893545683451e-14
PDE,Inf,Inf,5.35387008802632003983884864552308944e-01,5.31814597235177992391369800992015989e-01,1.28444013714600296389300112442624243e-02,1.27996217916823847135554982165014519e-02,2.97821785991493621610327608010800212e-01,Inf,1.34400501308982164048593282231900139e-07,1.34398864296916942966120566952567786e-07,6.90829109609369741131570429189701155e-06,7.20895558044843051958522888147557380e-15,7.20874330576677853661090569603585339e-15,7.20874330576677853661090569603585339e-15
PDE,Inf,Inf,5.35534705706186751758659239826549894e-01,5.31814597235178000142220395669949647e-01,1.22940140273067966802611868926343802e-02,1.22498942232611246554350611202106478e-02,2.97808548219287109836625903707486775e-01,Inf,2.89119242225963531220950832752633772e-07,2.89110061265640683790081599562446078e-07,6.74460820229832706671265308044972227e-06,1.20896787045985584751978803696020548e-14,1.20910348835363450742035492517981025e-14,1.20910348835363450742035492517981025e-14
PDE,Inf,Inf,5.35534705706186785121393530493501382e-01,5.31814597235178020877827366408362019e-01,1.17653796796864519528067277115019386e-02,1.17220538351383567024476324869852150e-02,2.97796024639013957802515491507459208e-01,Inf,2.25303941794244286699504000794125445e-07,2.25296791851631155592153318594611383e-07,3.44034394786671921207872493247305752e-06,4.98142543886267791046762961359182408e-15,4.98171781261189741840756512468952377e-15,4.98171781261189741840756512468952377e-15
PDE,Inf,Inf,5.35534705706186761395228252660670991e-01,5.31814597235178036820624853722234112e-01,1.12612652094731308472992376414169150e-02,1.12188891589502864088154207473460606e-02,2.97784207175296765157653287986278257e-01,Inf,1.23130445933635815347805057663350548e-07,1.23158619174552164826285496111335775e-07,3.43291535133553636073652679525327807e-06,1.21981366099542200807638277593017221e-14,1.21967546945892294290321940139842008e-14,1.21967546945892294290321940139842008e-14
PDE,Inf,Inf,5.35534705706186739361414086386871065e-01,5.31814597235178021549491152415367929e-01,1.07834975415178696511240534699196499e-02,1.07422431237705143485837614496985513e-02,2.97773087822840042730574290015918934e-01,Inf,1.78031710938762242800991845842027831e-07,1.78027802567669464502805507172290991e-07,9.00036599297789567246047785751095937e-07,4.78293607294843456175811147650398914e-15,4.78835120106584620729626215274837506e-15,4.78835120106584620729626215274837506e-15
PDE,Inf,Inf,5.35534705706186766159134583146092319e-01,5.31814597235178029826806621211240462e-01,1.03357421129390612476688367803621898e-02,1.02958222721823067594136934042546465e-02,2.97762658647043910993953100116988423e-01,Inf,1.26968638101383488154017843013575348e-07,1.26967288391641480892827396311322321e-07,2.04194223352184445495868039210609801e-06,5.49085732665078501327487566620099501e-15,5.49145726668197173999629196991333200e-15,5.49145726668197173999629196991333200e-15
PDE,Inf,Inf,5.35534705706186807528135485091133970e-01,5.31814597235178061554749312517300538e-01,9.92285221933122180922762568304746244e-03,9.88451168074344257615021115879251093e-03,2.97752911782734415174599396205765027e-01,Inf,2.45919287534717719585461925599360575e-07,2.45941802450739210760783700868242580e-07,1.00888873335527499073690357135164878e-06,5.12072416832249055703471390502942814e-15,5.11728574849117574889706850956967247e-15,5.11728574849117574889706850956967247e-15
PDE,Inf,Inf,5.35534705706186719624697071706602192e-01,5.31814597235178072878427163384264149e-01,1.01933420893273545012369134932579367e-02,9.51251988670609097071578287291548979e-03,2.97743839433869321195590266466946966e-01,Inf,8.74867769296041032256385366219090562e-08,8.75222694243160605889685108817442667e-08,6.17512590117219560897566445850672078e-06,5.57358084939105775918903611952579661e-15,5.56924546169964466564587030598105628e-15,5.56924546169964466564587030598105628e-15
PDE,Inf,Inf,5.35534705706186750240665923657557417e-01,5.31814597235178071126817543741114254e-01,9.45148509108209021784007811618235318e-03,9.18427029215710724886883266188116861e-03,2.97735433873046046957352463624506955e-01,Inf,3.21579856448474025971080829868754521e-07,3.21600343234417346896898038499925086e-07,9.02072163659786154626804745879154899e-07,5.93786687038936126668477261071689892e-15,5.93580954482368800797375856971712039e-15,5.93580954482368800797375856971712039e-15
PDE,Inf,Inf,5.35534705706186767890816720567711703e-01,5.31814597235178069697491024264266540e-01,8.71132973478038674912775455869788701e-03,8.90423791691045279566061917175744396e-03,2.97727687441010186683292136867489597e-01,Inf,6.35696104204757868933429915189693641e-08,6.36123442331095363878773944044476111e-08,2.14959619219803843271946833079104912e-06,9.70837748218632042731430721812453723e-15,9.70622448869930768103826199559334443e-15,9.70622448869930768103826199559334443e-15
PDE,Inf,Inf,5.35534705706186762307100721203836847e-01,5.31814597235178058728034973678167937e-01,7.97293563714971120205711946390909511e-03,7.92913201017493747446787000876928010e-03,2.97720592546166463372407902746704100e-01,Inf,2.48710139446576534734041310488774005e-07,2.48732151841400179225283390769144288e-07,1.32588874643647407910440739509551443e-06,7.24520601269853113094222579408422460e-15,7.24572746918489635566564371620771186e-15,7.24572746918489635566564371620771186e-15
PDE,Inf,Inf,5.35534705706186738441505208745220185e-01,5.31814597235178092695412581694971064e-01,7.23638870574345798271451584325389992e-03,7.19259727466012318741155529762503955e-03,2.97714141664092151017845102265178660e-01,Inf,4.46261393051159821313837108313652337e-08,4.46613740980344671671515249016165507e-08,2.73167795894274642022011541989389135e-06,5.98485017101230468182566828592101447e-15,5.98521198995066038350108534950557441e-15,5.98521198995066038350108534950557441e-15
PDE,Inf,Inf,5.35534705706186754784534304183363469e-01,5.31814597235178076482701328805526469e-01,6.50181579746754892942156545938747239e-03,6.45803411440611866698390391956006076e-03,2.97708327337051677398483185934642945e-01,Inf,2.17588499237663656385008316330845776e-07,2.17611962318692529352705367669848325e-07,4.79354025731269905990441956448956075e-06,1.04251081548334118811485047263981389e-14,1.04268925742715353220425417431319798e-14,1.04268925742715353220425417431319798e-14
PDE,Inf,Inf,5.35534705706186743263337712790961276e-01,5.31814597235178048510469439862059390e-01,5.76941456053159353624759943816638560e-03,5.72563459126584247090160037046146350e-03,2.97703142173514254365446223600410635e-01,Inf,7.48118609012547128983125016852739471e-08,7.48471004489810546359264162435199030e-08,5.45608435056592204462701792664717620e-06,4.98830062273241195046536944260023299e-15,4.98913999155056136145072973943451563e-15,4.98913999155056136145072973943451563e-15
PDE,Inf,Inf,5.35534705706186770485200570957463020e-01,5.31814597235178058550726390873708710e-01,5.03989899946353705728328300587485717e-03,4.99570765416548012712763869881375898e-03,2.97698578847672979051174531607920934e-01,Inf,4.29987871358608551958377349713248919e-07,4.30007326035610739479979748036217652e-07,4.14545039867046133685997539443194792e-06,6.13353681708780504035772301883838062e-15,6.12792200932086995445744007830666266e-15,6.12792200932086995445744007830666266e-15
PDE,Inf,Inf,5.35534705706186783620351120484523705e-01,5.31814597235178101785065437132289459e-01,4.30723569540194106702031823341047631e-03,4.26339621124076056521542187768571825e-03,2.97694630098965874434976769502267513e-01,Inf,4.59167491170110980028427524318692491e-07,4.59186717717233039828170991128564980e-07,5.93586261971687051558096871130843806e-06,6.11394028113593364629373242893788496e-15,6.11441565435004123294594773082014402e-15,6.11441565435004123294594773082014402e-15
PDE,Inf,Inf,5.35534705706186772328962150753369763e-01,5.31814597235178060480290539040570857e-01,3.57632889860080968692509371204344537e-03,3.53239868938416259981988571296793658e-03,2.97691288731599909792699950340151436e-01,Inf,1.63797818641572673683109469656933978e-07,1.63823817910045293844411330317813138e-07,3.96067894968577989789951001610979532e-06,5.54305679800925931086451811005995095e-15,5.54293498306396741902353989078688297e-15,5.54293498306396741902353989078688297e-15
PDE,Inf,Inf,5.35534705706186726019671412497809519e-01,5.31814597235178071689689073962189155e-01,2.84742390045823721829292449071925877e-03,2.80333343424568320850106644589070255e-03,2.97688547614076127444986297277828693e-01,Inf,4.42476029984064232807814609774390617e-07,4.42464868016641497237596460943000947e-07,4.12741330203871235794502528454265120e-06,1.37463502984533097049455609511045161e-14,1.37478568861506107529519946396646883e-14,1.37478568861506107529519946396646883e-14
PDE,Inf,Inf,5.35534705706186754952442640531877478e-01,5.31814597235178080222660309412594180e-01,2.12110836547558786226083801773928681e-03,2.07674359012164139171326877953133729e-03,2.97686399678717635874798969585633232e-01,Inf,4.09098767350550158181896016853357834e-07,4.09087750111512060835733055893933956e-07,8.38750422787795667866307292122695108e-07,1.26098006199300088277040958794068526e-14,1.26054274693563283690454374432743132e-14,1.26054274693563283690454374432743132e-14
PDE,Inf,Inf,5.35534705706186766199516707349418065e-01,5.31814597235178071532013236236409589e-01,1.39919390735494235163149568625325142e-03,1.35431139831791315438113583432891229e-03,2.97684837921199483918247600261545549e-01,Inf,2.83828097016017856727869681646953346e-07,2.83849698668738927938340734400794248e-07,2.91567536641686243855404621748209841e-07,1.02230688613103575763926187354433544e-14,1.02261830220080494119430751133962262e-14,1.02261830220080494119430751133962262e-14
PDE,Inf,Inf,5.35534705706186706899614855875876580e-01,5.31814597235178109151945481083549904e-01,6.91091997597406948144819594077496138e-04,6.45283647513795836645884614081515247e-04,2.97683855400080426348535142008328664e-01,Inf,1.86729960671184056200605890578582372e-07,1.86724690984880138569242203869856712e-07,2.03491503388034640926293675816980583e-06,1.30664042544902165677732819182807304e-14,1.30661736488675496281786425089554929e-14,1.30661736488675496281786425089554929e-14
PDE,Inf,Inf,5.35534705706186733821399327518258233e-01,5.31814597235178090822369002515506891e-01,2.29076819079796067564481706981079620e-04,2.31145480268084177743145257835902453e-04,2.97683445236337866832365737930035114e-01,Inf,7.38894535342188846688846187961622994e-08,7.39259290588106526336043195410189839e-08,7.31917019221180195524726462812376270e-06,1.30891724831748818092019260113596854e-14,1.30879560686288801332633546666851338e-14,1.30879560686288801332633546666851338e-14
PDE,Inf,Inf,5.35534705706186771653469239300290875e-01,5.31814597235178113449482575139510837e-01,8.22383423112814828076572969402713580e-04,8.59757658691706278017424468209853795e-04,2.97683600612903431414026229087314691e-01,Inf,1.24943818665326952239619894521178756e-07,1.24910047578636965894579315973344032e-07,1.06402658154322815793907657765523042e-06,1.28783624557978343370360573226009035e-14,1.28811330484911700178719564016497484e-14,1.28811330484911700178719564016497484e-14
PDE,Inf,Inf,5.35534705706186741703860272293151746e-01,5.31814597235178131004796671734581229e-01,1.53071104476189949097500338351271880e-03,1.57086296569677915562917956649118109e-03,2.97684314774202462224485385347308253e-01,Inf,5.45618025482418032538188032476435688e-08,5.45908334117535417219910728774209391e-08,2.83436007281912970456387054011268444e-06,7.51307754476738183752145063666115181e-15,7.51094830769914624211995842868507550e-15,7.49741676431015765533646991339216369e-15
PDE,Inf,Inf,5.35534705706186735404102952676805625e-01,5.31814597235178077576742614819089466e-01,2.24649879953681387910600332529377246e-03,2.28749868912603901841594483357118201e-03,2.97685581025694383407062117683738871e-01,Inf,2.93452092426247743454606859301609410e-07,2.93442900930642437090585083215899148e-07,3.64451724868816833820694037163976180e-06,5.83545279268675982210081638098829425e-15,5.83306191587774886211554344816538540e-15,5.83306191587774886211554344816538540e-15
PDE,Inf,Inf,5.35534705706186761314889535977667129e-01,5.31814597235178094460404244970308815e-01,2.96612670414313129707985270131021429e-03,3.00473512820877993339390719282691850e-03,2.97687392733415846975396599147651137e-01,Inf,2.46882697488655511381065600485015840e-07,2.52005809240632300707993450146546369e-07,1.56623150771969443368463701046335788e-06,6.08824268500214206135613510541642300e-15,6.09589320199998659861597806745451218e-15,6.09589320199998659861597806745451218e-15
PDE,Inf,Inf,5.35534705706186778177414825164065105e-01,5.31814597235178089565392639336012751e-01,3.67524420486404952541222733336970671e-03,3.72142489456545778788821939993668322e-03,2.97689743323526385864446079743702078e-01,Inf,2.78377917943390577027921408006771302e-07,2.78368915900591260597572892472938128e-07,4.16311103990188550787195352233292468e-06,7.05765391952657449660583886163105428e-15,7.06195075156168770057147923519396219e-15,7.06195075156168770057147923519396219e-15
PDE,Inf,Inf,5.35534705706186682203604465569465323e-01,5.31814597235178099451922661610470714e-01,4.38600895343379644657584241494106957e-03,4.42781049201320609423921310034192211e-03,2.97692626281855877872667815582279053e-01,Inf,5.75960264031499881532156430273483535e-08,5.76413177718178256604452762783893430e-08,2.87326367980146771946314908798608170e-06,1.15740503817304641687053431168599686e-14,1.15744560907578158423088393537442356e-14,1.15744560907578158423088393537442356e-14
PDE,Inf,Inf,5.35534705706186698279099116724380341e-01,5.31814597235178089106694634591542662e-01,5.09716425252414088087201325915711916e-03,5.13906129332310677102337325086934084e-03,2.97696035153454440700035787289412712e-01,Inf,3.20999530759499006921432932583440926e-07,3.21020392330863283592168938033368494e-07,6.98982368790998386584245062987725015e-06,1.44774103503103043894912465022081609e-14,1.44789575933170411724319693613883478e-14,1.44789575933170411724319693613883478e-14
PDE,Inf,Inf,5.35534705706186729402554506384774092e-01,5.31814597235178105612885488073722858e-01,5.80806596019635664925845129784940140e-03,5.85001622775029240156152314872296862e-03,2.97699963542144479865640369554697560e-01,Inf,3.99171747262859570638366357940927196e-07,3.99160829459620402406059848272861881e-07,7.06574976095046484632793289572430651e-06,9.06831358886785876038933284416309896e-15,9.06648205275879990751216950718959513e-15,9.06648205275879990751216950718959513e-15
PDE,Inf,Inf,5.35534705706186764173488466162799335e-01,5.31814597235178114288050242334780019e-01,6.51835398607472197282157643503352970e-03,6.56032788713623051607487963684729509e-03,2.97704405110075236428603043913080661e-01,Inf,2.15070173012414940250524720823558857e-07,2.15064204756673647958237966728967361e-07,6.52300540863906135564504388742147917e-06,5.54936230787494542299069967644315520e-15,5.55043898385907423744044976347097097e-15,5.55043898385907423744044976347097097e-15
PDE,Inf,Inf,5.35534705706186763098356208853303249e-01,5.31814597235178136784366667034522299e-01,7.22781243400267604741770097259499805e-03,7.26979523530505077312181973451464652e-03,2.97709353577279689758053313862172414e-01,Inf,3.61215725744492767135832268983639489e-08,3.61680540950658501296563753545716729e-08,1.91287119230976390712612975055068479e-06,8.67938409130421848863941645010929495e-15,8.68035639739094892833832230454278560e-15,8.68035639739094892833832230454278560e-15
PDE,Inf,Inf,5.35534705706186747765226410062881403e-01,5.31814597235178082593148615272777312e-01,7.93630487853682812088832494138984130e-03,7.97828504956672698974266537007049270e-03,2.97714802721233221031289036462217710e-01,Inf,2.04245675976721301075171689818335744e-07,2.04269713565674368875143648959738072e-07,5.62749385295818701372777559466881629e-06,1.03081108789799955044065606703356102e-14,1.03066367254356853315171581191623725e-14,1.03066367254356853315171581191623725e-14
PDE,Inf,Inf,5.35534705706186760358273835376441510e-01,5.31814597235178141228425339044577784e-01,9.05476757813301513390514106885564486e-03,8.68571092683411627558629392763343666e-03,2.97720746376415132493142081160724472e-01,Inf,4.53249008042436895661394133060893401e-07,4.53268270109342803510536208350785065e-07,1.10496080648102223292275283198468534e-06,6.00507710585388103712778500557663684e-15,6.00245207480009524991296150895375457e-15,6.00245207480009524991296150895375457e-15
PDE,Inf,Inf,5.35534705706186786246741641621750695e-01,5.31814597235178075587210578297298343e-01,9.29345331750668758010628094480654658e-03,9.39201422476511200063834083596766620e-03,2.97727178433872432674857467240501512e-01,Inf,2.08619572076173177492013085145967286e-07,2.08614029334074900713264881418694565e-07,2.10531921724459323447318808759699951e-06,6.52905690609519811123000208943953166e-15,6.52907356040097745153560674859629437e-15,6.52907356040097745153560674859629437e-15
PDE,Inf,Inf,5.35534705706186728114026721197556616e-01,5.31814597235178090144631463610915192e-01,9.58001985295297428883782190077792075e-03,1.00971542581502015397250811423086813e-02,2.97734092840785438689323196704897243e-01,Inf,1.94488487177259330783259134408352237e-07,1.94512735183611691213971898229664578e-07,1.15952465872350666911843722635173209e-06,1.02937845792823262895432943216142498e-14,1.02932689416628509108131192358197473e-14,1.02932689416628509108131192358197473e-14
PDE,Inf,Inf,5.35534705706186755164254138010380056e-01,5.31814597235178123920815718050712281e-01,9.91002700200103733352745813092152515e-03,9.94532864832066393085489879905909991e-03,2.97741483600036422620306287613798604e-01,Inf,2.90208858702969372732089633235463979e-07,2.90200104198339100998264425324472476e-07,2.37386933494271946441578158686483102e-06,1.08284406277855456689556418924291445e-14,1.08280600209551364333549188605232646e-14,1.08280600209551364333549188605232646e-14
PDE,Inf,Inf,5.35534705706186742029156207756940621e-01,5.31814597235178126136501589406081824e-01,1.02795629625135550683343306979631324e-02,1.03159664986229445928579968515310871e-02,2.97749344769780040716395967858386203e-01,Inf,3.19516914138321396021819833180273012e-07,3.19537823987508126274430977578097183e-07,7.10682889146368444627146146135263946e-06,1.44990361441212069479021678992536588e-14,1.45006416507044952233007754638215356e-14,1.45006416507044952233007754638215356e-14
PDE,Inf,Inf,5.35534705706186773636665587155442881e-01,5.31814597235178121973714047627713282e-01,1.06808677654002140422688943108186654e-02,1.07210362230270681351548287777275309e-02,2.97757670463016193844228849643712155e-01,Inf,1.25753369555144513169460309752617991e-07,1.25779774301863174521686066874603373e-07,1.83759092248256718123564235862602272e-06,1.08545265306983370159105776379022918e-14,1.08536805219874401495437500144037086e-14,1.08536805219874401495437500144037086e-14
PDE,Inf,Inf,5.35534705706186720213027134185441558e-01,5.31814597235178117369229141182224711e-01,1.11130534628825276302729906006264330e-02,1.11525894616770869760383764224044168e-02,2.97766454847165630279810638980176029e-01,Inf,9.29290998675815509108467972259541585e-08,9.29544753334962179155330564877744900e-08,2.32215309672007845205137066564140814e-06,1.24604832615598903134723223233893038e-14,1.24617536250240994446787856115482894e-14,1.24617536250240994446787856115482894e-14
PDE,Inf,Inf,5.35534705706186711029210901252879934e-01,5.31814597235178104919581299181716856e-01,1.15724217791727059505848850278245394e-02,1.16129485099737188618757735044954023e-02,2.97775692143647171459731815490922453e-01,Inf,1.60673085362838214165524994553273735e-07,1.60592319017653149531673084499595379e-07,3.17827608306526130571867208888049608e-06,7.42849788519967446109654014200134044e-15,7.42806332543145848440692335314513779e-15,7.42806332543145848440692335314513779e-15
PDE,Inf,Inf,5.35534705706186763910565330979592050e-01,5.31814597235178116391240256138813250e-01,1.20556323946634857007972085631558566e-02,1.20969853011430057623493765864294902e-02,2.97785376627457958091171627336217985e-01,Inf,4.61497459907184823120482447485156744e-07,4.61516662353354242845127622409678881e-07,1.94316944681203100431634113484525926e-06,7.56815177449527182604988517830711581e-15,7.56742857052941193679872196728449324e-15,7.56742857052941193679872196728449324e-15
PDE,Inf,Inf,5.35534705706186781219425655189951418e-01,5.31814597235178117172364862165271200e-01,1.25597173947469079959932900285468523e-02,1.26017537075409885590855262321521423e-02,2.97795502626755724151944807811831572e-01,Inf,5.72504912312110354485452674538136298e-08,5.72863918700279890782573495551496230e-08,2.88817403440976465744087862535808479e-06,9.89007501498011035601053507521974199e-15,9.88825506030770312834790715795444533e-15,9.88825506030770312834790715795444533e-15
PDE,Inf,Inf,5.35534705706186749577860810837971782e-01,5.31814597235178090939773289619783517e-01,1.30820552590043140690191685197875465e-02,1.31246539672374811883340607561358446e-02,2.97806064522443401644691500332665843e-01,Inf,1.93910055732551243721123078494079773e-07,1.93904528057457274750304238589809765e-07,5.69227975807005610412328478254295691e-06,1.14912191164263805257438558350683415e-14,1.14887001750528169239425852448425154e-14,1.14887001750528169239425852448425154e-14
PDE,Inf,Inf,5.35534705706186787895343654300439509e-01,5.31814597235178129472471916435902313e-01,1.36203469831406205907784269176049453e-02,1.36634041029878970263574082973490279e-02,2.97817056747756300788041742104658881e-01,Inf,1.38669577985922265317432652002742708e-07,1.38667030178976999757050692343201414e-07,4.04859096076117817557624085245812040e-06,9.59874222514765609721764232678834824e-15,9.60116505949091092886583382494075267e-15,9.60116505949091092886583382494075267e-15
PDE,Inf,Inf,5.35534705706186726687552240467771167e-01,5.31814597235178157726485712601557006e-01,1.41725846428157022818687044182355961e-02,1.42160155744481970088480875527248512e-02,2.97828473787851221833498237913756851e-01,Inf,1.85495301624338916176879192136077310e-07,1.85520212954005127337998553281376367e-07,1.14096013728238657948558890919266824e-06,5.59614160995609931452928080131819952e-15,5.59964233444582243577437436326646486e-15,5.59964233444582243577437436326646486e-15
PDE,Inf,Inf,5.35534705706186741025432932645239648e-01,5.31814597235178083848791811304734202e-01,1.47370187917390808865270185029388250e-02,1.47807515339404532083010151397545884e-02,2.97840310179398562250454987374499869e-01,Inf,1.76894161083023250533176867672814483e-07,1.76888984557405842466446056182751037e-07,2.55979377973967927446139461411565265e-07,1.24345588654398736096559400440242297e-14,1.24312312820138668022546493180958460e-14,1.24312312820138668022546493180958460e-14
PDE,Inf,Inf,5.35534705706186706103421394769384267e-01,5.31814597235178094463721379908296196e-01,1.53121282692312703008012608211647747e-02,1.53561010937050220145898567793338055e-02,2.97852560510176283609814259239422173e-01,Inf,2.32736281662491875427988365929223061e-07,2.32728953433242342592883165741824926e-07,2.22723106017966567023888668517530116e-06,9.33412521524501896839835256416368587e-15,9.33679633818785102055523215552141828e-15,9.33679633818785102055523215552141828e-15
PDE,Inf,Inf,5.35534705706186775410230224525214706e-01,5.31814597235178111225801717338768825e-01,1.58965847872541203587733692643987796e-02,1.59407492079319798968235253858380184e-02,2.97865219418666216683825798391152780e-01,Inf,1.02868943032768836141359738808217906e-07,1.02724241988251473839145242922822034e-07,6.91473141984983869704217290391890794e-06,1.58528507855445065776963966100997094e-14,1.58529458942877903960166351978023556e-14,1.58529458942877903960166351978023556e-14
PDE,Inf,Inf,5.35534705706186774074691943739183764e-01,5.31814597235178102823452037386919229e-01,1.64905142416825839909780459915941350e-02,1.65335505862964372629987268896771125e-02,2.97878281593653123371669825476308291e-01,Inf,2.91663949525230190695421616573531847e-07,2.91654682255286319929673489230655051e-07,1.95193244627248113691800877658056669e-06,1.33493923863781384987237682069392102e-14,1.33458467284061664326815739916541890e-14,1.33458467284061664326815739916541890e-14
PDE,Inf,Inf,5.35534705706186734980763472959840576e-01,5.31814597235178112740857420129439630e-01,1.70888290986748407764455045455412918e-02,1.71335066131477069285031471699455793e-02,2.97891741773825936589615841902874443e-01,Inf,2.75385320196159049370510821302928337e-07,2.75376531693753635507187173771141612e-07,7.75787161091889237969622113758892573e-06,6.30434410602432026837606920468111394e-15,6.30155748465071355050792525316524183e-15,6.30155748465071355050792525316524183e-15
PDE,Inf,Inf,5.35534705706186740860599696519735625e-01,5.31814597235178135739590126482763145e-01,1.76935889756264422075612695981620888e-02,1.77380976194939182489316954083628105e-02,2.97905594747381038401071830404545109e-01,Inf,1.42366227395441872987130983108944948e-07,1.42393542603160200988450935803362315e-07,4.81838085928926287543297348747997646e-06,4.97820052900576906513686946192689425e-15,4.97709563485979357615124244787890113e-15,4.97709563485979357615124244787890113e-15
PDE,Inf,Inf,5.35534705706186781711023283611905467e-01,5.31814597235178118755324472050055924e-01,1.83040138142216495334357698926185160e-02,1.83485833122412606055593885760727564e-02,2.97919835351628621757944905026758923e-01,Inf,8.07413586519006145914601889383836939e-08,8.07563002727651545916300381772203513e-08,4.05458208986214595450056925912325660e-06,1.38958270115101005832707829890176798e-14,1.38962263362869013003789315520159442e-14,1.38962263362869013003789315520159442e-14
PDE,Inf,Inf,5.35534705706186744592358734053537427e-01,5.31814597235178118635161543662874995e-01,1.89194195108945039856210765894757618e-02,1.89640282461825838230299803412228205e-02,2.97934458472600776980017203389100707e-01,Inf,2.20989833827653302223048160308084967e-07,2.21012709133835172331730653460388390e-07,5.76106206589397858664218139598353589e-06,1.23273911367173016946910533959787742e-14,1.23263202664416914138410548134292034e-14,1.23263202664416914138410548134292034e-14
PDE,Inf,Inf,5.35534705706186725849978409367427255e-01,5.31814597235178113552251216791525178e-01,1.95392048025622380000077529561516373e-02,1.95838345623133220029446236034047101e-02,2.97949459044661760886473675993987238e-01,Inf,9.15991439605431405637085394499874184e-08,9.16037619020406385571559552490980002e-08,6.05660171745457708138019191178662225e-06,9.38847318557770829108429670809807145e-15,9.38624226743373818448663222111417935e-15,9.38624226743373818448663222111417935e-15
PDE,Inf,Inf,5.35534705706186749634275518938505593e-01,5.31814597235178144314294729078825763e-01,2.01628407133219259829979899323227328e-02,2.02074754545737353490916048818959693e-02,2.97964832050121876822202276977226677e-01,Inf,8.07465711737465077071555310680933440e-08,8.07821475837011957808787778132180225e-08,1.47747075696893983282760330670743611e-06,1.24606379513900989468075783239521392e-14,1.24598262661646379263027375631126150e-14,1.24598262661646379263027375631126150e-14
PDE,Inf,Inf,5.35534705706186759537954220451667325e-01,5.31814597235178123346776153388438443e-01,2.07898576053297482227203366182185208e-02,2.08344856402966419299938878929091378e-02,2.97980572518852294365977004951478450e-01,Inf,2.94282874394226593592877734718172514e-07,2.94274109829179282948746665116467995e-07,5.79147940222935087855154269963738221e-06,1.04476043603247445184273290553220526e-14,1.04512079420134812681664609855372725e-14,1.04512079420134812681664609855372725e-14
PDE,Inf,Inf,5.35534705706186706901429200614304022e-01,5.31814597235178099697219566362692979e-01,2.14198428621164019025824024054493881e-02,2.14644532044332302210782596422062727e-02,2.97996675527902787395848489220170203e-01,Inf,1.44845507303160073057786432835297700e-07,1.44842495005713226061878121454679994e-07,6.25755746659138281453909484969209703e-06,1.28442988054249066914871719322706726e-14,1.28427955482470139348021160835562559e-14,1.28427955482470139348021160835562559e-14
PDE,Inf,Inf,5.35534705706186770538748157831787544e-01,5.31814597235178136247975353745838487e-01,2.20524292428671841866126416884065950e-02,2.20970117418600536827196152158618947e-02,2.98013136201121963672923803159342693e-01,Inf,5.17565301308453101222458716872989735e-07,4.91276393896725773980089035498545811e-07,4.66521287755558028561402857547581163e-06,6.11465872679678187987200180699539203e-15,6.11801240480729850424807223190612924e-15,6.11801240480729850424807223190612924e-15
PDE,Inf,Inf,5.35534705706186706699783840518892468e-01,5.31814597235178133859396775705592856e-01,2.26872901741931411369899525195384035e-02,2.27318374445627385762231281670411612e-02,2.98029949708780031135450994989092739e-01,Inf,3.03782593129186084545091219301622584e-07,3.03773096936609428822477551186549254e-07,5.35966440464114517302485958661484803e-06,6.86225645203654931063484262580257087e-15,6.86147361301332514857043702961545822e-15,6.86147361301332514857043702961545822e-15
PDE,Inf,Inf,5.35534705706186715422144162335298562e-01,5.31814597235178112139528714221871162e-01,2.33241345742265723615524584932684148e-02,2.33686400510228300383448299364636395e-02,2.98047111267192992395641292275545531e-01,Inf,4.43884697601052671805148872595940590e-07,4.43904025075341653346395027697637431e-07,7.58460794440731889422740165494503629e-06,1.23431930126426232975046433226538488e-14,1.23448357605957907848271685237916389e-14,1.23448357605957907848271685237916389e-14
PDE,Inf,Inf,5.35534705706186739387280008158596389e-01,5.31814597235178123057241814257574936e-01,2.42621909289634094305547473932771717e-02,2.40071605599323012261112630690957006e-02,2.98064616138350322595555736917308791e-01,Inf,2.72804517204505207617577991237596293e-07,2.72796310870804553608842272109547060e-07,1.79249803263439752855095061935972957e-06,1.27451247010769263086129808080709100e-14,1.27443292156464550426366407716137252e-14,1.27443292156464550426366407716137252e-14
PDE,Inf,Inf,5.35534705706186752409812540440484230e-01,5.31814597235178122938624158735331874e-01,2.47259031896304019577651071889731850e-02,2.46471670347722574912318278444102301e-02,2.98082459629544271161465175861906985e-01,Inf,3.83823371394263638111066205583756280e-07,3.83812760344062122063231226148606274e-07,6.61333811310444505510395386858713235e-06,9.78492975129674094879815024704119849e-15,9.78390493945257127794067390827490523e-15,9.78390493945257127794067390827490523e-15
PDE,Inf,Inf,5.35534705706186767650007984522627542e-01,5.31814597235178133302086698280612416e-01,2.51998540508068386999632278871783337e-02,2.52884513305623128104758575616858621e-02,2.98100637093001985614780766853907872e-01,Inf,1.41433171642840966784804950181266660e-07,1.41457840676811600118988324915384737e-07,1.58023352441900921619711457021037828e-06,5.27936798066181879611920500786192451e-15,5.28440578514583890539981827945173061e-15,5.28440578514583890539981827945173061e-15
PDE,Inf,Inf,5.35534705706186752973712971479505433e-01,5.31814597235178127594087217854354943e-01,2.56819860594194897988651005384190657e-02,2.57223813181557044050262158650727009e-02,2.98119143925519151715737222653559033e-01,Inf,2.13308128247498467407727602623375258e-07,2.13331513993385980259171683981754302e-07,2.25948530991439275457429054750131363e-06,1.60553275788815163303419926740851976e-14,1.60570960356109393838827909300495685e-14,1.60570960356109393838827909300495685e-14
PDE,Inf,Inf,5.35534705706186816448114042313083166e-01,5.34089613113721387022355772683924428e-01,2.61729346532240217666876713683057081e-02,2.62136331481000889496253840625577193e-02,2.98137975568097106605848366896307628e-01,Inf,1.01149907643518426999550969092911860e-07,1.01072139667242460226057232956318519e-07,3.06269673357082633967726712568693942e-06,9.89064902740227223980358599372064643e-15,9.89169210244981787793597047352707722e-15,9.89169210244981787793597047352707722e-15
PDE,Inf,Inf,5.35534705706186746102081157658070524e-01,5.34089613113721410481796826053040227e-01,2.66721214281501614260980886783159573e-02,2.67130943357102506835206128427525967e-02,2.98157127505581591945278135835163199e-01,Inf,3.23224267661765514117410684119674675e-07,3.23244568437732765823423714830161942e-07,1.34502939058667795773702477037560089e-06,5.48185937624608867815723272342555897e-15,5.48984852471111224785975159951583682e-15,5.48984852471111224785975159951583682e-15
PDE,Inf,Inf,5.35534705706186772664726223080827027e-01,5.34089613113721365399483826085394415e-01,2.71790031497796208263331824708718542e-02,2.72202251030631067713911999467656515e-02,2.98176595266303715452699089866591489e-01,Inf,3.46299940721671527742670663105192500e-07,3.46320395197103491214210762654182311e-07,2.86230011413672139981312859395826764e-06,1.13477302855919898470932567858569388e-14,1.13478510787322534008253517281110994e-14,1.13478510787322534008253517281110994e-14
PDE,Inf,Inf,5.35534705706186745555633299438855896e-01,5.34089613113721409249891742846648635e-01,2.76930701459608999779616200255394714e-02,2.77345173128711202048433211564656228e-02,2.98196374421723775673766757526401610e-01,Inf,1.02021427300647803207247043404411360e-07,1.01972616928446548051561261080853316e-07,7.29276835088862680336441499452127746e-06,1.21335025974993161932417417166038166e-14,1.21337552789875566540050563134140369e-14,1.21337552789875566540050563134140369e-14
PDE,Inf,Inf,5.35534705706186735997297390379751330e-01,5.34089613113721387003374930806151148e-01,2.82138446356573562727460733453248202e-02,2.82554950346087608560065655974747409e-02,2.98216460586076907690084841483901146e-01,Inf,4.68446456729989447446106945135097000e-07,4.68441063415169274027242264378102063e-07,1.79456777290441221692089420829676296e-06,1.68090603206453996038955251957409650e-14,1.68094885945737437965437845746479222e-14,1.68094885945737437965437845746479222e-14
PDE,Inf,Inf,5.35534705706186740038621766504537524e-01,5.34089613113721382393475739405216027e-01,2.87408797894229450684143141968645808e-02,2.87827123984911348305988840374999252e-02,2.98236849416021393691405683091602802e-01,Inf,4.56243252352593822076948573267607597e-07,4.56231815725394579888403058856732272e-07,3.74959348099393092739342066408172425e-06,1.28724750726951640553803537799641149e-14,1.28740671717320521065251549033593436e-14,1.28740671717320521065251549033593436e-14
PDE,Inf,Inf,5.35534705706186738860279650307876377e-01,5.34089613113721399180717481901415444e-01,2.92737545793750909118098986668106027e-02,2.93157519061766307690871123174770345e-02,2.98257536610289112398693636548218334e-01,Inf,4.14517805094737272099128888706058748e-07,4.14512613219523104970363670043088136e-07,6.73256233550769044712265932764487270e-06,5.21516280815931417430094248904335905e-15,5.21604515010288163636534620904063088e-15,5.21604515010288163636534620904063088e-15
PDE,Inf,Inf,5.35534705706186731786229104999128774e-01,5.34089613113721382372222051156936572e-01,2.98120779504836269885390061869154036e-02,2.98542227677862345720084834740192013e-02,2.98278517909338219731335224506374245e-01,Inf,7.12281560621346034456423673432368666e-08,7.12454561933737464517596609361405057e-08,7.34364137409420632598034026192737675e-06,8.85974018434443545826637550655595900e-15,8.86345091487215411947753962137897565e-15,8.86345091487215411947753962137897565e-15
PDE,Inf,Inf,5.35534705706186760287667314488934661e-01,5.34089613113721372131347374741750993e-01,3.03554828390565566523102918296221168e-02,3.03977592819348664194763674722828927e-02,2.98299789095008372659891703245587582e-01,Inf,3.12287071037058692606300593731275252e-07,3.12307689805082678584730035588843569e-07,5.60173071749326481269195687441619362e-06,1.64637086587868846622443792997184221e-14,1.64649666029331991162358954279969360e-14,1.64649666029331991162358954279969360e-14
PDE,Inf,Inf,5.35534705706186729618902712888230332e-01,5.34089613113721381217162054286952910e-01,3.09036258112176576897777917869397635e-02,3.09460192716497468058766207746289317e-02,2.98321345990178064171921583847236856e-01,Inf,4.05812261353104764806828904155436435e-07,4.05831850985224997066875006427119001e-07,1.77377339190032021600018868333126124e-06,1.54031948167684628261145734108293407e-14,1.54010680112891891803659856803933193e-14,1.54010680112891891803659856803933193e-14
PDE,Inf,Inf,5.35534705706186774581587357521846059e-01,5.34089613113721370811149411586219940e-01,3.14561855562851871398543584621337138e-02,3.14986815345426865203972307994035074e-02,2.98343184458730333161650122574158344e-01,Inf,2.73376122882183572821069504007879011e-07,2.73397945157827072674814601675990791e-07,5.15279929330346882573229379761000300e-06,1.47545614328484486662382663568936038e-14,1.47548082111889259960631339128644746e-14,1.47548082111889259960631339128644746e-14
PDE,Inf,Inf,5.35534705706186723271461418624366225e-01,5.34089613113721396267763913131463202e-01,3.20128614502194516748388781159069242e-02,3.20554483243504399352718559653381473e-02,2.98365321343101742659781426922156027e-01,Inf,1.14174978473134421372010387341568561e-07,1.14181288876998799295940033444486017e-07,3.09283971125598776037153309355315286e-06,4.96946449026137400263173476836882575e-15,4.96825701614972583103557969302230921e-15,4.97306700173016209770352011373608737e-15
PDE,Inf,Inf,5.35534705706186793531077497547256876e-01,5.34089613113721403374066610745634934e-01,3.64593117319758467076799151482371013e-02,3.26160385834121688630506348136741521e-02,2.98387709622174384583719716483592710e-01,Inf,4.39479885453940388809549335808956450e-07,4.39499240704970946733389636422525230e-07,7.97632536971629242825261697130148879e-06,9.59676428648934019832537845253515999e-15,9.58713673653408339530298721205439317e-15,9.58713673653408339530298721205439317e-15
PDE,Inf,Inf,5.35534705706186749261268038337698948e-01,5.34089613113721409466814915469829090e-01,3.59808677672268485763116140961947310e-02,3.31801899496983319619577401760222677e-02,2.98410367337747550741754008000793809e-01,Inf,2.98733163260834535429792387052177780e-07,2.98724219195080310644326961015029684e-07,4.61035690261185592279568874715804602e-06,1.12814307604056115891465191913225679e-14,1.12817863668029070804225055090752757e-14,1.12817863668029070804225055090752757e-14
PDE,Inf,Inf,5.35534705706186753405841591129922323e-01,5.34089613113721407848161515293469617e-01,3.55063065275128280910313906625941488e-02,3.54585704324106382793180416917581322e-02,2.98433290512029044640240946775178905e-01,Inf,1.38246914733489797961002393533764707e-07,1.38244509294866139555382414178425787e-07,3.47602683901978847711456209857687054e-06,4.80525373457353570104026461864094781e-15,4.81149535204561194060812725519605303e-15,4.81149535204561194060812725519605303e-15
PDE,Inf,Inf,5.35534705706186730204578283745189995e-01,5.34089613113721406605193176684770659e-01,3.50357343369225655898398425124046911e-02,3.49881384061691081082108563867474571e-02,2.98456475206276973023027416693673705e-01,Inf,1.39965499433074924107264575318756257e-07,1.39963120976863629294086094089511256e-07,4.36448880159405609630494267279736698e-06,6.70704206523101919193086555612847528e-15,6.70477906513911332106618373742645571e-15,6.70477906513911332106618373742645571e-15
PDE,Inf,Inf,5.35534705706186738179186931153167505e-01,5.34089613113721410572417647911252052e-01,3.45692612161130678395234021971428877e-02,3.45218124028500020358392986759529563e-02,2.98479917520471943011518355516004008e-01,Inf,2.79260754532942050008641784777780146e-07,2.79252018036205615883283493919980699e-07,7.69248450868649439280858973292977343e-06,1.10477878632109331917830074986999583e-14,1.10557325774359788820647351626261500e-14,1.10557325774359788820647351626261500e-14
PDE,Inf,Inf,5.35534705706186755691805391293062553e-01,5.34089613113721384361094657337142569e-01,3.41070020985687975180159466042516126e-02,3.40597077591716421006516864974017655e-02,2.98503613592992949720381937355854597e-01,Inf,5.21615182318095500696965008397460946e-07,5.21633922328362988611802304787339057e-07,3.83065196923809130499943446278455467e-06,1.49084035040536232729296168221182482e-14,1.49065773969647451966128117666458496e-14,1.49065773969647451966128117666458496e-14
PDE,Inf,Inf,5.35534705706186788659091927844954714e-01,5.34089613113721380393650920624020209e-01,3.36490770264883216189186401038349960e-02,3.36019440347761583330881469008521857e-02,2.98527559600293904128860436192207613e-01,Inf,1.44123014084520890136846259281718719e-07,1.44150335422349179738840435544206972e-07,4.14391151518604627193510412771039811e-06,1.14623448092010382159648793774133999e-14,1.14609055255957066078873455490216740e-14,1.14609055255957066078873455490216740e-14
PDE,Inf,Inf,5.35534705706186759632183787616754369e-01,5.34089613113721386295759315803546338e-01,3.31956113491096180941523672592788579e-02,3.31486485283127847467578202275934474e-02,2.98551751756583825940370277911147569e-01,Inf,3.36867421138251030664915771448122108e-07,3.36857359585056122530445407557016451e-07,3.20523706020770813623627778165333005e-06,1.69250118524209824141423052112563864e-14,1.69270559459425699594363612157173617e-14,1.69270559459425699594363612157173617e-14
PDE,Inf,Inf,5.35534705706186728597600986583358277e-01,5.34089613113721385514421910104302482e-01,3.27467359229164703200495960248831660e-02,3.26999519758971204241255423017180470e-02,2.98576186313508332338863719729570485e-01,Inf,1.71093881980195389563139434641122412e-07,1.71119467993285117205658961458147256e-07,7.71610271407931329559779409244567733e-06,1.46332932196697508448229993749134723e-14,1.46337756471514003997871035650015270e-14,1.46337756471514003997871035650015270e-14
PDE,Inf,Inf,5.35534705706186715769017888268790701e-01,5.34089613113721371572021734247149347e-01,3.23025882956165441762809078020610230e-02,3.22559914368291715039692972106381661e-02,2.98600859559833748714735380887085889e-01,Inf,4.64304038676140826516715749279383892e-07,4.64292485134699182050167933640999796e-07,6.97723475924055377313146311255656653e-06,1.59108167411352622028510977130684477e-14,1.59127933039199699354694628204073448e-14,1.59127933039199699354694628204073448e-14
PDE,Inf,Inf,5.35534705706186710161640289149500219e-01,5.34089613113721371362932958068822537e-01,3.18633086019504331786605313683346401e-02,3.18169099026266526566523143708690703e-02,2.98625767821133176068451886846566775e-01,Inf,1.18135884476261108003150863299710778e-07,1.18140560213398579682298278849563629e-07,6.62529707989948254545439888712174703e-06,9.48252213472860035223427389256021684e-15,9.47811760733490587134036996341521582e-15,9.47811760733490587134036996341521582e-15
PDE,Inf,Inf,5.35534705706186736574430866639010614e-01,5.34089613113721372957058821376789326e-01,3.14290467736672311818483265721333696e-02,3.13828564947262856022785987770114255e-02,2.98650907459475473256615621714225523e-01,Inf,2.60224540965002576847119237583847453e-07,2.60246683029091622919182281517941691e-07,8.39523763144241145929079777540796115e-06,7.19423575741770783698141639354403099e-15,7.19034716490330237391720609723850100e-15,7.19034716490330237391720609723850100e-15
PDE,Inf,Inf,5.35534705706186710272272103274454676e-01,5.34089613113721355533569116776732959e-01,3.09999576832589987555530258021072969e-02,3.09539866577707894223912331178890581e-02,2.98676274873115061571007272993542850e-01,Inf,5.06694345909188321331797778934693850e-07,5.06682637133644979007014613696970903e-07,5.07341371036003762242563460183131180e-06,9.97712951628448927974470496706069369e-15,9.97922674998155452912694693586238498e-15,9.97922674998155452912694693586238498e-15
PDE,Inf,Inf,5.35534705706186711624477141379770743e-01,5.34089613113721407576797493248741502e-01,3.05762026865981244380066507429352351e-02,3.05304623462589180870018663418797179e-02,2.98701866496185375601896056159920034e-01,Inf,2.11640016299635329297090964495389647e-07,2.11610735177772037515184145893605826e-07,1.50482069268101240268789484926223550e-06,1.75026819264060051162261325134002202e-14,1.75047127627348404596214525551961334e-14,1.75047127627348404596214525551961334e-14
PDE,Inf,Inf,5.35534705706186731747093698488510539e-01,5.34089613113721392305443338476351970e-01,3.01579498000036703581554992687338104e-02,3.01124513803337372690751226129245692e-02,2.98727678798393831815292468296458218e-01,Inf,9.87771607042854637214587164112752160e-08,9.88102736163161412206818155225025974e-08,7.82095096355058130287381029331218627e-06,8.84920359286961063948462671759304618e-15,8.84846653647368824360016055193986940e-15,8.84846653647368824360016055193986940e-15
PDE,Inf,Inf,5.35534705706186765869535729997511801e-01,5.34089613113721395004902514373287975e-01,2.97458986743698173866912343044573066e-02,2.97001305433735946100110191475670864e-02,2.98753708284718683040246537025514523e-01,Inf,4.25502891032371020644998234390727568e-07,4.25522085435645050107763847651609145e-07,2.90836985471108920510578260334537540e-06,6.45274928374361158713161445777748036e-15,6.45429858775474928073167105852981130e-15,6.45429858775474928073167105852981130e-15
PDE,Inf,Inf,5.35534705706186729538962414441007822e-01,5.34089613113721394815369833225190340e-01,2.97455275653733825767659895205584023e-02,2.92936818696471036638134462653093559e-02,2.98779951495108608825102428990725746e-01,Inf,3.31408692180951575224352442106303169e-07,3.31398767868335939295092983248356470e-07,2.24192276616907360710891028686083619e-06,6.12978801207255749315566614362104552e-15,6.13083219041738639207882808422001059e-15,6.13083219041738639207882808422001059e-15
PDE,Inf,Inf,5.35534705706186765777056474888182006e-01,5.34089613113721359972519434445710164e-01,2.92058755636762377406790567674564936e-02,2.88921033862755643947612998014255782e-02,2.98806405004184109549793874081021891e-01,Inf,5.55420077305093823423618526315194338e-08,5.52185842095297630301711553718717618e-08,4.43483880259856905317219644330173857e-06,1.58255930823853689575986094709265004e-14,1.58262424703768166145484358400051944e-14,1.58262424703768166145484358400051944e-14
PDE,Inf,Inf,5.35534705706186752670992394840138010e-01,5.34089613113721360315682363126853473e-01,2.86687297001728780094044860032234849e-02,2.84971060382939702522794960739388562e-02,2.98833065420941298519452411620745673e-01,Inf,4.92938280057505333518035504945047089e-07,4.92957205204733296776595443813570175e-07,4.95675881607506919229889869515054797e-06,4.84045125063105766275024661163887604e-15,4.83626063522809906224244174932624615e-15,4.83626063522809906224244174932624615e-15
PDE,Inf,Inf,5.35534705706186768611743629042949805e-01,5.34089613113721365822576282027347314e-01,2.81341696357965369344507415914417667e-02,2.81085636050165780645315130784828085e-02,2.98859929388457497330976265754710262e-01,Inf,1.01543716311475596134519344567203856e-07,1.01471731840210785554266695420345981e-07,3.19620107074945460368610580862358833e-06,5.53126295376497359106230736791917369e-15,5.53065574010138107208714937288932483e-15,5.53065574010138107208714937288932483e-15
PDE,Inf,Inf,5.35534705706186729906730102542996670e-01,5.34089613113721367275037401419684196e-01,2.76022850431364106050509282751055147e-02,2.77266877513744454665238074325228215e-02,2.98886993583599452105444218752825547e-01,Inf,4.97864165151982079680663444306552210e-07,4.97883025154018885324783542531242376e-07,7.20340897201106443275310143261309688e-07,9.06378261934087477158361111637690488e-15,9.06540420800459464977884861189435323e-15,9.08256325427983005129183046635614499e-15
PDE,Inf,Inf,5.35534705706186736634889551583317688e-01,5.34089613113721384294231458196754800e-01,2.70731706589259791517997690617650250e-02,2.70249241911830412873743326027041853e-02,2.98914254716732647990487379220322255e-01,Inf,9.19190234596867238001385820149414490e-08,9.19521216312060589992035458060143290e-08,6.54280582369845829459519472373612418e-06,7.46212614832485811024664723274521565e-15,7.47240421516256872104556219687864608e-15,7.47240421516256872104556219687864608e-15
PDE,Inf,Inf,5.35534705706186734514859068965760919e-01,5.34089613113721402127535965445365689e-01,2.65469283043170107370868992593172848e-02,2.64987316516784323398365138046856941e-02,2.98941709531434543580441855728858048e-01,Inf,2.25521312675408806169006856802550734e-07,2.25514108404442630585369009703213061e-07,3.11448003243012269400051543407681325e-06,5.50392953994327736549991901379049380e-15,5.50419234990585622228113060938876061e-15,5.50419234990585622228113060938876061e-15
PDE,Inf,Inf,5.35534705706186734963421204807863917e-01,5.34089613113721422059098526787260783e-01,2.60236674919336443715690729476485321e-02,2.59755239704482329949604667854480570e-02,2.98969354804207705374471390308806272e-01,Inf,4.09381536630088629602343275541679197e-07,4.09370519314687775661294194063406909e-07,7.14411309327524213779805685632764162e-06,5.76489965736051214144166020038257727e-15,5.77094111318109256372609661973908396e-15,5.77094111318109256372609661973908396e-15
PDE,Inf,Inf,5.35534705706186727471953803481267568e-01,5.34089613113721421509490840142459527e-01,2.55035060907168509531774867115461121e-02,2.54554210807664244452472297525981557e-02,2.98997187344197021347073345322876671e-01,Inf,4.70125956850179213875308262081962672e-07,4.70114677350733115868357913821812623e-07,2.11117508166612976211739784829726433e-06,1.06748756826462540899446826133324490e-14,1.06719040535322184562831697165793918e-14,1.06719040535322184562831697165793918e-14
PDE,Inf,Inf,5.35534705706186741671642626358514372e-01,5.34089613113721416555520413143709864e-01,2.49865710548029712135077809272193609e-02,2.49385498902152093566679731295255518e-02,2.99025203992907496662690227366130816e-01,Inf,3.76042753644438082696068419324186521e-07,3.76008493578068100294035829611162443e-07,1.85381000300417812268290754590246689e-06,1.00674585096470597606955014436884504e-14,1.00661589614396717132104923644886100e-14,1.00661589614396717132104923644886100e-14
PDE,Inf,Inf,5.35534705706186774916817759062392187e-01,5.34089613113721417308539609156344130e-01,2.44729992217559243318353313515545562e-02,2.44250478319116905246426672079344872e-02,2.99053401623925014320593735387188499e-01,Inf,1.16036262593462590510633463492780637e-07,1.16036291477159562835706489879176881e-07,3.22625778438864608622039984562839995e-06,5.67725030516918344761027745756170112e-15,5.68161053182663793594023129216118000e-15,5.68161053182663793594023129216118000e-15
PDE,Inf,Inf,5.35534705706186758050248250316413409e-01,5.34089613113721417509588641289482602e-01,2.39629395618491883549383609711867915e-02,2.39150631635198726905681952959973681e-02,2.99081777142638894422883809722540401e-01,Inf,3.14567122561101393449160969310492595e-07,3.14588088117629297434358999717001032e-07,2.77742795115284427235937260083890448e-06,1.70536209723661024365495902765807996e-14,1.70581994741282055843763501055136950e-14,1.70581994741282055843763501055136950e-14
PDE,Inf,Inf,5.35534705706186707974174268761323054e-01,5.34089613113721418001437461433005713e-01,2.34565481482753066827503079688882189e-02,2.34087559332109408255039851710159573e-02,2.99110327485966277570962674297704809e-01,Inf,1.84173223733769308341687765589992214e-07,1.84167452860251301365546030987225823e-07,7.79693080476823252348895300795368171e-07,9.74117382420119643153434432296304340e-15,9.74124758805423765258374379624294878e-15,9.74124758805423765258374379624294878e-15
PDE,Inf,Inf,5.35534705706186765868604342598678899e-01,5.34089613113721416297674486013280975e-01,2.29539989203425506584207081367167983e-02,2.29062990375232709202607157161969794e-02,2.99139049622079116144237121091243766e-01,Inf,4.90075548952555061313431131679114830e-07,4.90063895244028002130356792670819434e-07,5.10476977949308148913576353726923398e-06,1.48438575798616200360935022828217899e-14,1.48496772460528023439074359096441728e-14,1.48496772460528023439074359096441728e-14
PDE,Inf,Inf,5.35534705706186766465093456053344291e-01,5.34089613113721409681606985886029524e-01,2.24575443597199297140094846561938984e-02,2.24078793790715536955096857401299697e-02,2.99167940550132481567789530634438875e-01,Inf,5.45046429319974464759567790392333213e-07,5.45065053595894423242503469473550956e-07,6.25159146825810161632442512820331156e-06,5.11228938963088610273138749515393902e-15,5.11188710035427612406596064637644727e-15,5.11188710035427612406596064637644727e-15
PDE,Inf,Inf,5.35534705706186758042561211511471055e-01,5.34089613113721409749114212502183791e-01,2.19621275960253347154571349916170688e-02,2.19136991323274426041322796595914980e-02,2.99196997299995398359019133378728838e-01,Inf,4.42603196570490857463144855082589426e-07,4.42591991855158899917870800281102858e-07,2.93136610803468217932003314280825294e-06,1.16196651776127886922627581859388088e-14,1.16172669669181865910624985857586426e-14,1.16172669669181865910624985857586426e-14
PDE,Inf,Inf,5.35534705706186778725114375271031206e-01,5.34089613113721409274263463110794659e-01,2.14711268932724003874678905677439203e-02,2.14239771258191099191340180576857570e-02,2.99226216931983810271924873579637564e-01,Inf,9.90718911858603605269782837835404438e-08,9.90797831539251563248347139068946605e-08,4.52224737719471403212788851849690380e-06,9.38977245737934542458585424405763302e-15,9.39183398416704666216047247440074726e-15,9.15947536555958132206519080303200645e-15
PDE,Inf,Inf,5.35534705706186767128392202303236289e-01,5.34089613113721409278182019783574316e-01,2.09847762814393127161410371030121521e-02,2.09375380791246046090473301866685423e-02,2.99255596536594612141658107209134455e-01,Inf,5.65090975122352167995554036437440932e-07,5.65109365739093644522830598061169928e-07,8.53929939442225262582153241533825616e-06,4.85874545650313657642619755892785611e-15,4.85482606038185313385346721770492073e-15,4.85482606038185313385346721770492073e-15
PDE,Inf,Inf,5.35534705706186790704762737434862937e-01,5.34089613113721409230167169955579017e-01,2.05033293909240488349257846855691053e-02,2.04562367479183879899774021115992383e-02,2.99285133234243192837607568984705310e-01,Inf,3.31273393572210443835135903606837766e-07,3.31293764003932578016625266289371214e-07,5.31607314792627166270919593189984547e-06,1.48996422258302149942416302976200917e-14,1.49023197003952042085351538426924054e-14,1.49023197003952042085351538426924054e-14
PDE,Inf,Inf,5.35534705706186762900183208453949040e-01,5.34089613113721404578282579374193369e-01,2.00270612230952331339906512995967365e-02,1.99801293385425522928022122029848179e-02,2.99314824175001395787173416448059654e-01,Inf,3.67602387091459034486253395688051160e-07,3.67622342997332119663589808292987223e-07,4.15901084373693342338316229586633692e-06,6.19137088338199246633032144225756507e-15,6.19155544060978757767937154231494214e-15,6.19155544060978757767937154231494214e-15
PDE,Inf,Inf,5.35534705706186753993759146067258583e-01,5.34089613113721404654352734367857943e-01,1.95562700672808669972973275825412281e-02,1.95095158560428765774366660674927368e-02,2.99344666538338723832226575024650208e-01,Inf,4.54128935004001256200327738440964528e-07,4.54117797036081801416043215457138033e-07,5.13299888343432436723708563350702087e-06,9.95168734846314872403993531120657245e-15,9.95162976290849219529290888005727982e-15,9.95162976290849219529290888005727982e-15
PDE,Inf,Inf,5.35534705706186735362889409834314153e-01,5.34089613113721398190502032897640395e-01,1.90912795678958473406047595092686784e-02,1.90447218532335189472290727018728760e-02,2.99374657532864524972956537499770424e-01,Inf,2.07063713378800546769393163231309526e-07,2.07085759119219113347609789199108031e-07,7.81115920770896159990334383497189328e-06,1.43197194551037040023262327942396423e-14,1.43316277848564823109771539203557539e-14,1.43316277848564823109771539203557539e-14
PDE,Inf,Inf,5.35534705706186713341483917150806182e-01,5.34089613113721398191296339610244804e-01,1.86324417852287504664971084583149868e-02,1.85861006687138234158847352247039118e-02,2.99404794396072897722129721316183125e-01,Inf,4.57232479878930893554194937419026238e-08,4.57561470276905396420424562231800367e-08,5.82719223234559373409181019252761637e-06,1.67797088507289532908075024932489257e-14,1.67807567033740177365635763812347366e-14,1.67807567033740177365635763812347366e-14
PDE,Inf,Inf,5.35534705706186713391366153447703135e-01,5.34089613113721401706126237292443902e-01,1.81801355739719712373831813145027863e-02,1.81340358132602346608746336197351624e-02,2.99435074394088819502235696074341521e-01,Inf,1.20149034513278068483747582319426515e-07,1.20035563934576756857621301112480686e-07,1.38379881928802331941828005950859775e-06,1.74981030231330686241040809713954041e-14,1.74968885453761403724115291429950130e-14,1.74968885453761403724115291429950130e-14
PDE,Inf,Inf,5.35534705706186783942663096727700429e-01,5.34089613113721418771077881970038120e-01,1.77347759836765377236687590771907818e-02,1.76889434946733895053804417159895408e-02,2.99465494821417179853439064471580491e-01,Inf,5.60566798132143776951060090835194188e-07,5.60554603690993186165887234606060155e-07,8.69719522691954973045861762115910614e-06,9.07062324864110031337893948674542903e-15,9.07029535679473451791417290010454009e-15,9.07029535679473451791417290010454009e-15


==> data/solve_pde-heat-00100/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0,1.0,0.2760058399101639,0.19239575181163004,3.432403909773999e-5,8.792838348304162e-5,0.0036927252321341574,10.0,3.817088758652418e-9,4.260402871479998e-9,2.5069389584432735e-8,4.757098396446087e-15,4.7570324965420624e-15,4.7570324965420624e-15
0.002004008016032064,1.0,1.0,0.314141469918124,0.21807022442422072,0.00022907681907979608,0.00023114548026808418,0.0037624167739722498,10.0,4.564467623090761e-9,4.5575570361524585e-9,2.5430884533420908e-8,4.761885237137124e-15,4.759888192774449e-15,4.759888192774449e-15
0.004008016032064128,1.0,1.0,0.31419513659401754,0.2390951560534583,0.0002736781617806262,0.00025416755518557527,0.003863605908860233,10.0,6.081061496643007e-9,6.058549514577228e-9,2.787382784784562e-8,4.76202011396422e-15,4.760504692448483e-15,4.760504692448483e-15
0.006012024048096192,1.0,1.0,0.31421979777976317,0.2629098938521816,0.00035680765434324056,0.0003251385586379216,0.003894540702282622,10.0,7.399530676470547e-9,7.4124343757016894e-9,2.8825781665343135e-8,4.764209412621943e-15,4.766330825415219e-15,4.7669505129230655e-15
0.008016032064128256,1.0,1.0,0.31445747658088435,0.273447196158283,0.00054391224340212,0.00043634656096719305,0.0040672368243245905,10.0,8.255787849963755e-9,8.17876969029991e-9,3.2694364007650976e-8,4.764712694143409e-15,4.767258357356281e-15,4.767258357356281e-15
0.01002004008016032,1.0,1.0,0.31488595903249134,0.2748674181661554,0.000599717230600954,0.0005698354279573486,0.004071545649506538,10.0,8.307867728883143e-9,8.402186838473707e-9,5.719597529203429e-8,4.766188959591646e-15,4.76776985445505e-15,4.768133001543624e-15
0.012024048096192385,1.0,1.0,0.3155412476359098,0.28518622582960385,0.0006514934219197894,0.0005896304413309983,0.004089244281730768,10.0,8.321655662766023e-9,8.478737489212974e-9,6.018501133558612e-8,4.766714461287064e-15,4.768133001543624e-15,4.768296888610132e-15
0.014028056112224449,1.0,1.0,0.3164643587338997,0.28825478214684097,0.0006600136156945681,0.000619317760060391,0.00444434369215464,10.0,9.082450319873321e-9,9.908975782033108e-9,7.215956999312129e-8,4.7694402514335105e-15,4.768296888610132e-15,4.771068426085963e-15
0.01603206412825651,1.0,1.0,0.31681180125290287,0.30228881693764775,0.0006677491397959238,0.0006372672033499128,0.004606515239155444,10.0,9.83643331808625e-9,9.920458281515479e-9,7.622315223701438e-8,4.771077586585171e-15,4.771083695092307e-15,4.771083695092307e-15
0.018036072144288578,1.0,1.0,0.3177017841746595,0.3028086907095369,0.0006825247287716658,0.0006397692962244835,0.0049215299372053906,10.0,9.87590669332252e-9,1.0104618683293449e-8,7.824133823028343e-8,4.771905106201783e-15,4.772936645885874e-15,4.772512875783102e-15
0.02004008016032064,1.0,1.0,0.319305933744981,0.3033239236261228,0.0006910919975974069,0.0006423435474331042,0.005083646844666776,10.0,9.98475446044188e-9,1.0173057635730035e-8,7.878799043407828e-8,4.771905106201783e-15,4.773986049140169e-15,4.772936645885874e-15
0.022044088176352707,1.0,1.0,0.3200213703712746,0.3038313086341838,0.0007160363228714733,0.0006452836475137958,0.00528202767835947,10.0,1.0078863959474483e-8,1.025598626414798e-8,8.204549913510348e-8,4.7731166669228725e-15,4.7750953485498156e-15,4.773509197295803e-15
0.02404809619238477,1.0,1.0,0.3213355376295253,0.30432828004387397,0.0007276362355740756,0.0006812098149182778,0.005313674555833194,10.0,1.0331780502062097e-8,1.0378885146934909e-8,9.238631144141746e-8,4.773675308671812e-15,4.775097964838406e-15,4.773986049140169e-15
0.026052104208416832,1.0,1.0,0.32172724852407814,0.30481281809161553,0.0007847133577695498,0.0006976463494998877,0.005635227940642619,10.0,1.0567670314291378e-8,1.0540515839395991e-8,9.474686478356692e-8,4.773915573774185e-15,4.775335414982644e-15,4.7750953485498156e-15
0.028056112224448898,1.0,1.0,0.3238559847286622,0.30528336623808533,0.0007888792408870782,0.0007096032022378218,0.006066484881706358,10.0,1.0589217181506974e-8,1.0765870212609115e-8,1.0048438370109177e-7,4.774163134255685e-15,4.776050918894586e-15,4.775097964838406e-15
0.03006012024048096,1.0,1.0,0.32516277842675473,0.30573875960123437,0.0007931910909986042,0.000730753838548702,0.006180319552890994,10.0,1.0778968551791361e-8,1.082601971454928e-8,1.0216500805967631e-7,4.775424191138411e-15,4.776050918894586e-15,4.775335414982644e-15
0.03206412825651302,1.0,1.0,0.3266487487732276,0.30604703319481996,0.0008223834231128148,0.0007483348074229036,0.006182438287265133,10.0,1.0845899368664384e-8,1.0989245800121525e-8,1.029629352042723e-7,4.7754632443634215e-15,4.776125866931884e-15,4.776125866931884e-15
0.03406813627254509,1.0,1.0,0.32693957038976196,0.3061781633878175,0.0008225002192129602,0.0007529636990270873,0.006309597301537047,10.0,1.0929958916733749e-8,1.0999758259573778e-8,1.0688496972344932e-7,4.7770783677009306e-15,4.777207639766635e-15,4.776164883153541e-15
0.036072144288577156,1.0,1.0,0.3306656268008171,0.3066010194037694,0.0008457423074493007,0.0007554262027179991,0.006662870169436887,10.0,1.1061430376026743e-8,1.1229772431037276e-8,1.215224206198215e-7,4.777440714444196e-15,4.778145331590589e-15,4.777207639766635e-15
0.03807615230460922,1.0,1.0,0.332508361197675,0.3067805336608093,0.0008486275602981102,0.0007846186314171464,0.00692110483272743,10.0,1.147153391419763e-8,1.1307439811013959e-8,1.2169237909062268e-7,4.778182754964672e-15,4.779117568637627e-15,4.779117568637627e-15
0.04008016032064128,1.0,1.0,0.33287149903433905,0.3070070004881005,0.0008896631499011114,0.0008250460165454776,0.007213809715155001,10.0,1.1605352146683071e-8,1.1449220726100911e-8,1.568076159589538e-7,4.779057724008086e-15,4.779995911592635e-15,4.779314379491044e-15
0.04208416833667335,1.0,1.0,0.3351205118424912,0.30739597115618295,0.0009047787795316972,0.000834341507263351,0.00727093771329097,10.0,1.2015475698064705e-8,1.2194947522784333e-8,1.63138670539427e-7,4.780301593974055e-15,4.781311686024067e-15,4.779995911592635e-15
0.04408817635270541,1.0,1.0,0.33832911920725267,0.30776795391335915,0.0009080996224363069,0.0008437396402056807,0.007780401739585851,10.0,1.2406027678888335e-8,1.2308339285575538e-8,1.8384016848000416e-7,4.781737839594131e-15,4.781558341693169e-15,4.781311686024067e-15
0.04609218436873747,1.0,1.0,0.3403974383626851,0.30812310043647534,0.000908520814189632,0.0008444989325780735,0.008183762319079664,10.0,1.25901924734328e-8,1.2596031933889761e-8,1.856233770763715e-7,4.782936072948434e-15,4.781618276439965e-15,4.781558341693169e-15
0.04809619238476954,1.0,1.0,0.34391071465891176,0.3084616669702284,0.000920146843441618,0.0008501079250256405,0.008374122671154323,10.0,1.266247233887532e-8,1.292476270447337e-8,1.88374449014903e-7,4.78322492458924e-15,4.782419512038316e-15,4.781618276439965e-15
0.050100200400801605,1.0,1.0,0.3465961360396932,0.30878399336848666,0.000985860860410126,0.0008597576586917063,0.009066267408243907,10.0,1.2872050995880837e-8,1.3605144611247821e-8,1.8999265719169205e-7,4.7837966223736596e-15,4.784144616609239e-15,4.782419512038316e-15
0.052104208416833664,1.0,1.0,0.35382235202612267,0.309090485284221,0.0009877150286199373,0.0008703242419749966,0.009224572625503712,10.0,1.3285171486888085e-8,1.378988965558719e-8,1.9557932708122305e-7,4.784180102812631e-15,4.784359847181396e-15,4.784144616609239e-15
0.05410821643286573,1.0,1.0,0.535387008802632,0.3093815990762802,0.0009956555965953452,0.0009320795431202518,0.009791095962710073,10.0,1.369450966671829e-8,1.3887224416817797e-8,1.9796343654165552e-7,4.785796175296953e-15,4.784472018687832e-15,4.784359847181396e-15
0.056112224448897796,1.0,1.0,0.535387008802632,0.3096578290578838,0.0010263002985990454,0.0009401169234520655,0.010211478434941754,10.0,1.3774447163788485e-8,1.4075661749761964e-8,2.0191688796601207e-7,4.785860601001852e-15,4.784617930385729e-15,4.784472018687832e-15
0.05811623246492986,1.0,1.0,0.535387008802632,0.3099196967612427,0.00103034868685736,0.0009401757141044961,0.010802903990373513,10.0,1.3863319388165473e-8,1.4181514173403481e-8,2.0943269959887073e-7,4.786943015599036e-15,4.7847715438619754e-15,4.784617930385729e-15
0.06012024048096192,1.0,1.0,0.535387008802632,0.31016774193596813,0.0011113434544027904,0.0009411155023679271,0.010899045201070084,10.0,1.4044719680584863e-8,1.4418463877777364e-8,2.1157431970399977e-7,4.787334309197744e-15,4.785917874794235e-15,4.7847715438619754e-15
0.06212424849699399,1.0,1.0,0.535387008802632,0.31040251503662974,0.0011130366371190053,0.0009435681965066457,0.011625240941541954,10.0,1.4152425430135826e-8,1.5447338103097807e-8,2.27588184856089e-7,4.7873737274185675e-15,4.786103064564622e-15,4.785917874794235e-15
0.06412825651302605,1.0,1.0,0.535387008802632,0.3106245709876407,0.0011214636604801867,0.0009448139261996946,0.011664498962301647,10.0,1.437669163421823e-8,1.5764700282540045e-8,2.2881939769217205e-7,4.78748877188934e-15,4.786472106320213e-15,4.786472106320213e-15
0.06613226452905811,1.0,1.0,0.535387008802632,0.31083446404219006,0.0011794270411945916,0.0009511332567939057,0.011988827807487983,10.0,1.540456322767634e-8,1.5783535478957468e-8,2.3184543996940186e-7,4.787928093693739e-15,4.787568832643056e-15,4.787199323174577e-15
0.06813627254509018,1.0,1.0,0.535387008802632,0.3110327435767429,0.0012224450194477457,0.0009546965377131011,0.0120984218570701,10.0,1.5679670826946043e-8,1.5797883738037283e-8,2.3238946985965386e-7,4.789008693399393e-15,4.788351201065846e-15,4.787568832643056e-15
0.07014028056112225,1.0,1.0,0.535387008802632,0.31121995068415836,0.0012819285914240522,0.0009762496654445534,0.012420818212079222,10.0,1.5751412885099685e-8,1.6059169278078762e-8,2.3568706024723162e-7,4.789620763366144e-15,4.788942775327585e-15,4.788351201065846e-15
0.07214428857715431,1.0,1.0,0.535387008802632,0.3112327546651782,0.001287874859568889,0.0009817121477131306,0.0124289770237306,10.0,1.6051142493034133e-8,1.6195362616177377e-8,2.3591596867812547e-7,4.789834595776673e-15,4.789250979690158e-15,4.7889111171944475e-15
0.07414829659318638,1.0,1.0,0.535387008802632,0.3113966154471636,0.0013059726003954264,0.0010033682329883158,0.012923110419366501,10.0,1.622371357255877e-8,1.6303082830907707e-8,2.392428227864849e-7,4.790919442447705e-15,4.789962946173909e-15,4.788942775327585e-15
0.07615230460921844,1.0,1.0,0.535387008802632,0.31156325479012437,0.0013073840040109305,0.0010035501284953539,0.012969454481914453,10.0,1.628802028575539e-8,1.6392428497194595e-8,2.4105289027917005e-7,4.792206537342992e-15,4.7924583320423444e-15,4.789250979690158e-15
0.0781563126252505,1.0,1.0,0.535387008802632,0.3115857444761525,0.0013125722213512422,0.0010166056392057344,0.013850134443271303,10.0,1.639864728994207e-8,1.650290302813809e-8,2.464145274747319e-7,4.792508660320437e-15,4.793433812889027e-15,4.789962946173909e-15
0.08016032064128256,1.0,1.0,0.535387008802632,0.31172037082110354,0.0013367994464507597,0.0010235948009207304,0.014430777506351635,10.0,1.6483627748503316e-8,1.6530546674924847e-8,2.509864367075551e-7,4.792982908116124e-15,4.794025865358398e-15,4.7924583320423444e-15
0.08216432865731463,1.0,1.0,0.535387008802632,0.311868449588373,0.0013560910976257907,0.0010698903268918968,0.014857283654370165,10.0,1.6510394708442568e-8,1.680409686320905e-8,2.5567845456417633e-7,4.793961226914772e-15,4.79530006499555e-15,4.793433812889027e-15
0.0841683366733467,1.0,1.0,0.535387008802632,0.3118982422118535,0.0013618970124230534,0.0010721192395487618,0.015111485978532057,10.0,1.668367642665606e-8,1.6876821574261702e-8,2.5597937797396794e-7,4.796606256666394e-15,4.7956316052909626e-15,4.794025865358398e-15
0.08617234468937876,1.0,1.0,0.535387008802632,0.3120079601860897,0.001372329037634291,0.0010742392648965828,0.016215783091314554,10.0,1.6848947214641068e-8,1.6972929597722788e-8,2.7411798433728943e-7,4.797505060235677e-15,4.7962218844234146e-15,4.79530006499555e-15
0.08817635270541083,1.0,1.0,0.535387008802632,0.31213935415298133,0.0013801295300953334,0.0011308281645636988,0.017579071571699,10.0,1.7019268004676225e-8,1.719468307462357e-8,2.802357203751289e-7,4.798242130218802e-15,4.796372037836626e-15,4.7956316052909626e-15
0.09018036072144289,1.0,1.0,0.535387008802632,0.312174449819905,0.001391786005072672,0.0011333645052478266,0.017782302631454538,10.0,1.7241670969099997e-8,1.8300161637019724e-8,2.9156753664168624e-7,4.798519472733862e-15,4.797368527298932e-15,4.797368527298932e-15
0.09218436873747494,1.0,1.0,0.535387008802632,0.3122630651157934,0.0013991939073549424,0.0011492445002489371,0.0177919382098843,10.0,1.8472610007958954e-8,1.8578586428487095e-8,3.0461285645681806e-7,4.7986791148650735e-15,4.799378401046209e-15,4.799378401046209e-15
0.09418837675350701,1.0,1.0,0.535387008802632,0.31237950863608854,0.0014023283014308614,0.001152648351007836,0.01881169558325152,10.0,1.9231905634806132e-8,1.9315476898882875e-8,3.073938734875348e-7,4.799132987046246e-15,4.79961580999271e-15,4.79961580999271e-15
0.09619238476953908,1.0,1.0,0.535387008802632,0.31241824819879344,0.0014253027636085228,0.001155929531856042,0.019220240238870628,10.0,2.027208139131216e-8,1.9938239373716653e-8,3.123542078953164e-7,4.800983619881808e-15,4.8000477935362236e-15,4.8000477935362236e-15
0.09819639278557114,1.0,1.0,0.535387008802632,0.3124890822249132,0.0014302102160853177,0.0011831668164211087,0.019459906222472574,10.0,2.085114820083997e-8,2.034801342942678e-8,3.2092628238867966e-7,4.801409919345405e-15,4.800768286485185e-15,4.800768286485185e-15
0.10020040080160321,1.0,1.0,0.535387008802632,0.31259216549496,0.0014601911470964212,0.0011853535484022252,0.01968279356633621,10.0,2.100781890675827e-8,2.0874141257114542e-8,3.23885578831127e-7,4.801776026491223e-15,4.801307748784848e-15,4.803185603777997e-15
0.10220440881763528,1.0,1.0,0.535387008802632,0.31263318858365835,0.0014967966498118956,0.0011947628498666235,0.01969701112330272,10.0,2.1282855019068614e-8,2.1039472259049842e-8,3.4591461883140993e-7,4.802029158761458e-15,4.803185603777997e-15,4.80460877743555e-15
0.10420841683366733,1.0,1.0,0.535387008802632,0.3126891204208807,0.0015032963676274499,0.0011961408418009049,0.02046700824516837,10.0,2.140498708170347e-8,2.1499716000880004e-8,3.4679875536637663e-7,4.8021528854095005e-15,4.805016122641283e-15,4.805016122641283e-15
0.1062124248496994,1.0,1.0,0.535387008802632,0.31278029170666866,0.0015184671148331765,0.0011973764109538747,0.020769073796374972,10.0,2.1496221526439947e-8,2.1520212856213903e-8,3.530896935860553e-7,4.804337391410366e-15,4.806157285785358e-15,4.806157285785358e-15
0.10821643286573146,1.0,1.0,0.535387008802632,0.3128224967199088,0.0015204447609864088,0.001231214629395844,0.02131794844205473,10.0,2.1717824535902072e-8,2.196906658167325e-8,3.5575221966891234e-7,4.804834039553781e-15,4.80821216312501e-15,4.80798842501432e-15
0.11022044088176353,1.0,1.0,0.535387008802632,0.31286600718696844,0.0015209068795245145,0.0012362418491159055,0.022402943155052785,10.0,2.194458324681656e-8,2.2403385311771846e-8,3.676965573838702e-7,4.8048660203665034e-15,4.8092734600248376e-15,4.80821216312501e-15
0.11222444889779559,1.0,1.0,0.535387008802632,0.31294657832123174,0.0015252808137098265,0.0012468800708891122,0.023149723079343446,10.0,2.2364850851416995e-8,2.2534313319165213e-8,3.731026416257817e-7,4.805253734573535e-15,4.8100927557020005e-15,4.808680991905503e-15
0.11422845691382766,1.0,1.0,0.535387008802632,0.31302230070902276,0.0015307110447618994,0.0012562861019823285,0.02322559214741719,10.0,2.2532886673530944e-8,2.3122858055257537e-8,3.758942949858055e-7,4.806757070661488e-15,4.811495352045612e-15,4.8100927557020005e-15
0.11623246492985972,1.0,1.0,0.535387008802632,0.3130934546392199,0.0015431880291179418,0.0012930912381192367,0.023303972042234757,10.0,2.3340156775666378e-8,2.3362345478335988e-8,3.8418172819222763e-7,4.813598209560531e-15,4.814306611106717e-15,4.811495352045612e-15
0.11823647294589178,1.0,1.0,0.535387008802632,0.3131603056593479,0.0016072457245160758,0.00133455401959032,0.023775485938073743,10.0,2.4375938922881025e-8,2.431800254667321e-8,3.852779493329401e-7,4.815354799859212e-15,4.8151569473008806e-15,4.813352280362318e-15
0.12024048096192384,1.0,1.0,0.535387008802632,0.3132231051570276,0.0016198887856628198,0.001339274852122337,0.02490254197044561,10.0,2.4508233698347187e-8,2.4497150192317602e-8,3.855600707495166e-7,4.819015368211734e-15,4.8152884229318825e-15,4.814306611106717e-15
0.12224448897795591,1.0,1.0,0.535387008802632,0.3132820909468776,0.0016210720899096243,0.0013421513612067416,0.025824900139771307,10.0,2.4927765417278464e-8,2.4877112844247983e-8,3.905681169158327e-7,4.819406775805393e-15,4.817316912147252e-15,4.8151569473008806e-15
0.12424849699398798,1.0,1.0,0.535387008802632,0.31333748785735505,0.0016997448100369117,0.0013530328898505811,0.026371554156899957,10.0,2.4956880586786542e-8,2.5026915197808513e-8,4.014712576758237e-7,4.8200117173998794e-15,4.8200574018559524e-15,4.8152884229318825e-15
0.12625250501002003,1.0,1.0,0.535387008802632,0.3133895083130156,0.0017013634625436074,0.0013543113983179131,0.026756140730051385,10.0,2.5166935072256002e-8,2.506272932827365e-8,4.057772410703229e-7,4.8209122146236866e-15,4.8225369179194e-15,4.817316912147252e-15
0.1282565130260521,1.0,1.0,0.535387008802632,0.3134383529085152,0.0017517329673963219,0.0014345490376061806,0.026820065965763095,10.0,2.608455491061028e-8,2.607206284262128e-8,4.141909724877863e-7,4.822057759050279e-15,4.823022674121901e-15,4.820682774876711e-15
0.13026052104208416,1.0,1.0,0.535387008802632,0.3134842109714019,0.0017540367501211842,0.0015093458134464376,0.027241992587470606,10.0,2.6135389503277722e-8,2.6078456999487582e-8,4.1428551257507964e-7,4.822508445886629e-15,4.823348296470628e-15,4.8207183331256754e-15
0.13226452905811623,1.0,1.0,0.535387008802632,0.3135272611113599,0.001785903369491816,0.0015502713551789338,0.027351546490503104,10.0,2.6178939005017088e-8,2.623436736001231e-8,4.2565406959939947e-7,4.823869471224113e-15,4.824021530471024e-15,4.821669304112809e-15
0.1342685370741483,1.0,1.0,0.535387008802632,0.313567671754091,0.001790819580170495,0.0015573027563607787,0.02848922538096002,10.0,2.642164427384553e-8,2.633855676734042e-8,4.330552662017698e-7,4.826724152361827e-15,4.826309760478658e-15,4.8225369179194e-15
0.13627254509018036,1.0,1.0,0.535387008802632,0.3136056015562439,0.001791265486113771,0.001567092405864626,0.029899312915495732,10.0,2.7091648928006146e-8,2.653488499086529e-8,4.3401613630642484e-7,4.826737088734952e-15,4.826313682709829e-15,4.823022674121901e-15
0.13827655310621242,1.0,1.0,0.535387008802632,0.31364120032645226,0.0018211677706317562,0.0015708629656967792,0.030782715448579055,10.0,2.808532686343639e-8,2.709074751088483e-8,4.504442349412527e-7,4.826913002380222e-15,4.828383171433182e-15,4.824021530471024e-15
0.1402805611222445,1.0,1.0,0.535387008802632,0.31367460885318804,0.0018307259618176907,0.001576027283102412,0.031140638628680592,10.0,2.820080984965654e-8,2.8156103324080163e-8,4.5297824077136823e-7,4.831963134340474e-15,4.832268691496506e-15,4.826313682709829e-15
0.14228456913827656,1.0,1.0,0.535387008802632,0.31370595981742844,0.0018392840556267582,0.0017077873478904312,0.03203418075524642,10.0,2.9330404250082307e-8,2.8202456287683802e-8,4.729146266895423e-7,4.835816167967169e-15,4.832926017042765e-15,4.832268691496506e-15
0.14428857715430862,1.0,1.0,0.535387008802632,0.31373537811901375,0.0018488456343942667,0.0017584132262813239,0.03215036316462049,10.0,2.972025820951699e-8,2.9376003221720895e-8,4.818854998552446e-7,4.840451250631058e-15,4.8336715002898125e-15,4.8336715002898125e-15
0.1462925851703407,1.0,1.0,0.535387008802632,0.3137629813007383,0.0018663847443351309,0.0017589407799227339,0.03301113231459501,10.0,3.025816572355548e-8,2.979040726487313e-8,4.88021759658741e-7,4.842150379234364e-15,4.836260635228099e-15,4.833812664758383e-15
0.14829659318637275,1.0,1.0,0.535387008802632,0.31378887995352334,0.0018765957348436152,0.0017729871652326999,0.033777831524546234,10.0,3.092604315474802e-8,3.016778373223427e-8,4.952697651221084e-7,4.843073092153664e-15,4.842700294534172e-15,4.836260635228099e-15
0.15030060120240482,1.0,1.0,0.535387008802632,0.31381317810292714,0.0019064143104332073,0.001785309151861546,0.034463309121421155,10.0,3.09747369742983e-8,3.095115488128897e-8,4.972741266757231e-7,4.8441481245885104e-15,4.8450254676744765e-15,4.842700294534172e-15
0.1523046092184369,1.0,1.0,0.535387008802632,0.31383597357734416,0.0019247005399183252,0.0017926632563273048,0.03464296315849456,10.0,3.125839170289629e-8,3.0998322544854665e-8,5.023898838213217e-7,4.847977385049226e-15,4.848219828197434e-15,4.8450254676744765e-15
0.15430861723446893,1.0,1.0,0.535387008802632,0.31385735835832423,0.0019344064852646883,0.0018033391519595584,0.035425792478942265,10.0,3.148261865538043e-8,3.120701356364493e-8,5.148615896365307e-7,4.849824918882505e-15,4.849143518177684e-15,4.848219828197434e-15
0.156312625250501,1.0,1.0,0.535387008802632,0.3138774189135014,0.001958897946032864,0.0018080272553031935,0.03590789845652033,10.0,3.168101625204933e-8,3.155059634179768e-8,5.158513849885986e-7,4.85147648107778e-15,4.854697724657899e-15,4.849143518177684e-15
0.15831663326653306,1.0,1.0,0.535387008802632,0.3138962365126705,0.0019832486574711573,0.0018105373530906334,0.03639996547634501,10.0,3.201015458647867e-8,3.170053860808436e-8,5.232452616499647e-7,4.852738463955874e-15,4.854826060381853e-15,4.8508077575055225e-15
0.16032064128256512,1.0,1.0,0.535387008802632,0.3139138875275824,0.0019951804335325346,0.001814624133656208,0.037435846962934186,10.0,3.245065904279356e-8,3.2080312714398096e-8,5.265973009038715e-7,4.852892634301068e-15,4.855580182646385e-15,4.851596702512603e-15
0.1623246492985972,1.0,1.0,0.535387008802632,0.31393044371605044,0.0020283692712469888,0.0018221718595471347,0.03754464123634824,10.0,3.2455381052320154e-8,3.2446794283054515e-8,5.313344150970112e-7,4.858745456503137e-15,4.855703026055899e-15,4.854826060381853e-15
0.16432865731462926,1.0,1.0,0.535387008802632,0.3139459724909793,0.0020334402750001083,0.0018262937003285028,0.03815048878580366,10.0,3.2663064945248303e-8,3.247368557193771e-8,5.32665665125455e-7,4.8618551731695474e-15,4.864254599120527e-15,4.855580182646385e-15
0.16633266533066132,1.0,1.0,0.535387008802632,0.31396053717493005,0.0020463561909602086,0.001831750390227521,0.039356108024338636,10.0,3.2978832802810945e-8,3.263391288532965e-8,5.410160662120049e-7,4.8663094260107936e-15,4.864814179654459e-15,4.855703026055899e-15
0.1683366733466934,1.0,1.0,0.535387008802632,0.31397419724084114,0.002068484939804965,0.001868901418677113,0.04020421216883408,10.0,3.329426695152475e-8,3.331018787596301e-8,5.510413053317832e-7,4.868313090083812e-15,4.8664247633830945e-15,4.864254599120527e-15
0.17034068136272545,1.0,1.0,0.535387008802632,0.313987008539517,0.002078874492867843,0.0018942202025599006,0.04132483483962219,10.0,3.356373685521476e-8,3.335883668648474e-8,5.638523826224565e-7,4.872541319367892e-15,4.8712597828301776e-15,4.864814179654459e-15
0.17234468937875752,1.0,1.0,0.535387008802632,0.31399902351449244,0.0020904430564861348,0.0019025229563585148,0.04157446116473234,10.0,3.364860230167873e-8,3.371600356662324e-8,5.740644812880982e-7,4.8834795738599464e-15,4.8798037493257955e-15,4.8664247633830945e-15
0.1743486973947896,1.0,1.0,0.535387008802632,0.31401029140486714,0.0021131140112479294,0.0019177604000779156,0.042473913087953445,10.0,3.3929253761742536e-8,3.3996058444993524e-8,5.832277466509741e-7,4.88370461452291e-15,4.884788106571617e-15,4.869660087155249e-15
0.17635270541082165,1.0,1.0,0.535387008802632,0.3140208584366913,0.0021211083654755877,0.00193027368803777,0.043324155620654926,10.0,3.398342225889093e-8,3.4035388728297144e-8,5.83683514251755e-7,4.884156200829404e-15,4.8850019917972215e-15,4.8697046518477625e-15
0.17835671342685372,1.0,1.0,0.535387008802632,0.31403076800347035,0.0021616132040545963,0.0019494032568535497,0.04342759889002617,10.0,3.421498858968726e-8,3.4250720027548486e-8,5.937158131747841e-7,4.884183825740761e-15,4.885261778694794e-15,4.8798037493257955e-15
0.18036072144288579,1.0,1.0,0.535387008802632,0.31404006083633546,0.0021736975039490796,0.002008128208119005,0.0435284242121651,10.0,3.43054545670842e-8,3.4346555978536675e-8,6.001780683270184e-7,4.889148399113631e-15,4.886238388013878e-15,4.884788106571617e-15
0.18236472945891782,1.0,1.0,0.535387008802632,0.3140487751644119,0.0022421235011912165,0.002011546620731237,0.04472377845134139,10.0,3.4663711109345914e-8,3.470102021298735e-8,6.079911415021096e-7,4.8899139519838825e-15,4.888257384984603e-15,4.8850019917972215e-15
0.1843687374749499,1.0,1.0,0.535387008802632,0.3140569468658964,0.002246498799536814,0.00206789020808247,0.04480235225857253,10.0,3.4726456442444354e-8,3.4744738608826974e-8,6.192153358201609e-7,4.891104594283308e-15,4.891140470345605e-15,4.885261778694794e-15
0.18637274549098196,1.0,1.0,0.535387008802632,0.3140646096103348,0.002292418229919959,0.002073260140937272,0.04504971133261291,10.0,3.588735922105538e-8,3.508657351986744e-8,6.226611641778747e-7,4.892897828234578e-15,4.894288932943952e-15,4.886238388013878e-15
0.18837675350701402,1.0,1.0,0.535387008802632,0.3140717949925719,0.0023101580419038637,0.0020749577897024893,0.0456598844770919,10.0,3.5962713162764885e-8,3.5949483442415696e-8,6.24985329045864e-7,4.893755271815259e-15,4.895845503922214e-15,4.888257384984603e-15
0.1903807615230461,1.0,1.0,0.535387008802632,0.3140785326588267,0.00235245599528546,0.0020767435901216415,0.04604592410636241,10.0,3.6121572574449275e-8,3.5958261423385915e-8,6.30534299673183e-7,4.895204784695549e-15,4.898420404932374e-15,4.88881508761636e-15
0.19238476953907815,1.0,1.0,0.535387008802632,0.31408485042532275,0.002354823041314005,0.002111093832747783,0.04748133427761264,10.0,3.714289611042793e-8,3.616805409506585e-8,6.356020700678577e-7,4.898474430199955e-15,4.899481301706058e-15,4.895845503922214e-15
0.19438877755511022,1.0,1.0,0.535387008802632,0.3140907743898879,0.0024270968308913485,0.0021280823217980317,0.047756758576493225,10.0,3.807606451078441e-8,3.7200161881480583e-8,6.420896116340268e-7,4.90246952047133e-15,4.899598710923631e-15,4.898420404932374e-15
0.1963927855711423,1.0,1.0,0.535387008802632,0.31409632903691564,0.0024497346771692177,0.0022128856129083538,0.04800978621585446,10.0,3.917548010635521e-8,3.812186918063079e-8,6.564337058343977e-7,4.903711424449416e-15,4.899849223259678e-15,4.899481301706058e-15
0.19839679358717435,1.0,1.0,0.535387008802632,0.31410153733606133,0.002452065300838562,0.0022259760018803307,0.04901190250010951,10.0,3.9970756660985856e-8,3.918030436573377e-8,6.600222632712878e-7,4.904201025143349e-15,4.903336290718649e-15,4.899598710923631e-15
0.20040080160320642,1.0,1.0,0.535387008802632,0.3147293538040301,0.00247174694490781,0.0022706842796395743,0.049921548968745136,10.0,4.002598490946997e-8,4.000085881578902e-8,6.605386001326618e-7,4.90438086241304e-15,4.9058943493195204e-15,4.899849223259678e-15
0.20240480961923848,1.0,1.0,0.535387008802632,0.3255977923685635,0.0024827437739555567,0.002287498689126039,0.05046695840034332,10.0,4.0233206706773794e-8,4.000148158244844e-8,6.699209608433656e-7,4.9045597479617146e-15,4.906149644731995e-15,4.903336290718649e-15
0.20440881763527055,1.0,1.0,0.535387008802632,0.332042634138245,0.002591026243407899,0.002309998881018869,0.05062948526409773,10.0,4.055397636210257e-8,4.015084628269862e-8,6.711545542334068e-7,4.907593390765199e-15,4.906230639120095e-15,4.9058943493195204e-15
0.20641282565130262,1.0,1.0,0.535387008802632,0.3388792559672418,0.002599707827227101,0.0023153275665676308,0.05232600542848831,10.0,4.0590149597385053e-8,4.050389061337606e-8,6.74562377077575e-7,4.9099339145837005e-15,4.907170238848552e-15,4.906149644731995e-15
0.20841683366733466,1.0,1.0,0.535387008802632,0.3439306634212021,0.0026043494141864223,0.002348846709138124,0.053022503062077175,10.0,4.1229277643217e-8,4.0612664614968584e-8,6.796979745756905e-7,4.912449597145735e-15,4.913807644056674e-15,4.907170238848552e-15
0.21042084168336672,1.0,1.0,0.535387008802632,0.3533395934267901,0.0026523178946356494,0.002403406827070358,0.05409163037837758,10.0,4.139851628724726e-8,4.1284285258054916e-8,6.938108077023119e-7,4.9226939453675504e-15,4.926537406608894e-15,4.913807644056674e-15
0.2124248496993988,1.0,1.0,0.535387008802632,0.35903499215146134,0.002658154840565101,0.0024261412432939173,0.054377718618826947,10.0,4.171672519757919e-8,4.176964672633522e-8,6.939631343780505e-7,4.929858109761145e-15,4.9286503976683694e-15,4.926537406608894e-15
0.21442885771543085,1.0,1.0,0.535387008802632,0.3645158511479223,0.0026736059052743914,0.002435777566178489,0.05566881859075533,10.0,4.201233967701353e-8,4.20123590232673e-8,6.949742896480551e-7,4.936052177767922e-15,4.9331678606665985e-15,4.9286503976683694e-15
0.21643286573146292,1.0,1.0,0.535387008802632,0.37557831144359594,0.002692720830644903,0.002440149159326024,0.055917533393051125,10.0,4.23055344521221e-8,4.224570178522698e-8,7.033060424820579e-7,4.938558379050357e-15,4.936411083141917e-15,4.9331678606665985e-15
0.218436873747495,1.0,1.0,0.535387008802632,0.38512853547419107,0.002696243052345092,0.0025155260890999966,0.05779583851351129,10.0,4.289616626460437e-8,4.35051232318254e-8,7.134680534292816e-7,4.93925021025005e-15,4.9368414099600266e-15,4.936411083141917e-15
0.22044088176352705,1.0,1.0,0.535387008802632,0.3910478069577549,0.0027316662102147274,0.002545872209428071,0.058158229552360656,10.0,4.3450615304378176e-8,4.414898913616811e-8,7.203408972011064e-7,4.9403942992004104e-15,4.938594755677427e-15,4.9368414099600266e-15
0.22244488977955912,1.0,1.0,0.535387008802632,0.40086514198078177,0.002744435877228153,0.0027145383968000237,0.05839946364074113,10.0,4.417802625499731e-8,4.4240120513967366e-8,7.268859475192554e-7,4.9494087945985096e-15,4.943332956588109e-15,4.938594755677427e-15
0.22444889779559118,1.0,1.0,0.535387008802632,0.4149463296478286,0.002750590740992883,0.002736986226288102,0.059719547994197125,10.0,4.418486419122396e-8,4.466137409803447e-8,7.360387504321184e-7,4.953525270255498e-15,4.952057222417894e-15,4.942421313926817e-15
0.22645290581162325,1.0,1.0,0.535387008802632,0.4281133323758848,0.0027588043725246814,0.002740245811974718,0.06120562406441905,10.0,4.4626139305115985e-8,4.469032582479998e-8,7.496756143183384e-7,4.9536871960776344e-15,4.952392047134353e-15,4.943332956588109e-15
0.22845691382765532,1.0,1.0,0.535387008802632,0.44042607815541807,0.0027813557133474893,0.002755130318170433,0.06168246543748172,10.0,4.468759765532962e-8,4.47761687275134e-8,7.526080404655248e-7,4.9675029827853935e-15,4.9634389299076436e-15,4.952057222417894e-15
0.23046092184368738,1.0,1.0,0.535387008802632,0.4519410162563304,0.00282207025505749,0.002794531232378315,0.06210904228017055,10.0,4.4798918836783084e-8,4.4797879156733236e-8,7.556558316544968e-7,4.969464490261374e-15,4.968257016149726e-15,4.952392047134353e-15
0.23246492985971945,1.0,1.0,0.535387008802632,0.46271107277536583,0.002847423900458237,0.002803333434245683,0.06367911695110091,10.0,4.480395031274841e-8,4.575614702769054e-8,7.599079377937894e-7,4.971515817128313e-15,4.9686343982067e-15,4.9634389299076436e-15
0.23446893787575152,1.0,1.0,0.535387008802632,0.47278572444065886,0.0028525323755299835,0.0028072354520502028,0.06408243364781473,10.0,4.572324798789309e-8,4.5967764932741924e-8,7.62306879121323e-7,4.974605220400082e-15,4.9745164321460236e-15,4.9686343982067e-15
0.23647294589178355,1.0,1.0,0.535387008802632,0.48221113847696456,0.0028960941369085016,0.002821596977490651,0.0657046691794295,10.0,4.595683025902905e-8,4.601051967600528e-8,7.735404359677552e-7,4.975998324689833e-15,4.977095634859794e-15,4.973067001730162e-15
0.23847695390781562,1.0,1.0,0.535387008802632,0.5318145965900787,0.002925637686394721,0.0028313948416936363,0.06618530712815791,10.0,4.604501566556065e-8,4.657969968765977e-8,7.796930804768232e-7,4.978200529005769e-15,4.97724115567183e-15,4.9745164321460236e-15
0.24048096192384769,1.0,1.0,0.535387008802632,0.5318145966293999,0.002954616306744607,0.0028474777920559826,0.06702957782008744,10.0,4.656816218823166e-8,4.7037037255590764e-8,7.849067543704224e-7,4.9787013800156525e-15,4.979013796110241e-15,4.977095634859794e-15
0.24248496993987975,1.0,1.0,0.535387008802632,0.5318145966663844,0.0029563582301444014,0.002933934957827007,0.06775485843645095,10.0,4.698415304787858e-8,4.7333681668846894e-8,7.967341384987252e-7,4.981425438862678e-15,4.9817178126118976e-15,4.97724115567183e-15
0.24448897795591182,1.0,1.0,0.535387008802632,0.5318145967011635,0.0029661267041431313,0.0029704329125992655,0.06982592386076432,10.0,4.728412102239776e-8,4.775256563272076e-8,7.970317179472298e-7,4.988300622732412e-15,4.989139991550561e-15,4.979013796110241e-15
0.24649298597194388,1.0,1.0,0.535387008802632,0.5318145967338622,0.002994537841736469,0.00300473512820878,0.0700438585919879,10.0,4.777854262595658e-8,4.799934114053781e-8,7.974153463312488e-7,4.988888230668556e-15,4.989944333862765e-15,4.9817178126118976e-15
0.24849699398797595,1.0,1.0,0.535387008802632,0.5318145967645992,0.0030286541295980974,0.0030052168808063504,0.07035223041326319,10.0,4.7969875019885245e-8,4.811528440263806e-8,7.978785126537377e-7,4.990181007847998e-15,4.9939271128665714e-15,4.989139991550561e-15
0.250501002004008,1.0,1.0,0.535387008802632,0.5318145967934873,0.003047012755523645,0.003035041451982563,0.07191454707646974,10.0,4.8091017947270746e-8,4.822166947687551e-8,8.023656463012107e-7,4.9921322791517415e-15,5.000264253928492e-15,4.989944333862765e-15
0.25250501002004005,1.0,1.0,0.535387008802632,0.5318145968206331,0.003049788821639083,0.003064608425552621,0.07297532147498395,10.0,4.817009973681355e-8,4.887981972578795e-8,8.159605854857618e-7,4.99607463745286e-15,5.002020586684906e-15,5.000264253928492e-15
0.2545090180360721,1.0,1.0,0.535387008802632,0.5318145968461381,0.0030510710273928573,0.003084227880286244,0.07401779834332158,10.0,4.882877664333886e-8,4.893577266849598e-8,8.162437719485365e-7,4.999071379644992e-15,5.003251506127603e-15,5.002020586684906e-15
0.2565130260521042,1.0,1.0,0.535387008802632,0.5318145968700979,0.00306881809005736,0.0030940710066413167,0.07457603608883993,10.0,4.896402515195946e-8,4.9127992296587666e-8,8.387504227877957e-7,5.0062962581573424e-15,5.008501156919534e-15,5.008501156919534e-15
0.25851703406813625,1.0,1.0,0.535387008802632,0.5318145968926034,0.00309911966017055,0.003140037046912792,0.07521732678571637,10.0,4.907669003721946e-8,4.9206000704128765e-8,8.388723384554324e-7,5.007290268465838e-15,5.01163849802296e-15,5.010995250805448e-15
0.2605210420841683,1.0,1.0,0.535387008802632,0.53181459691374,0.0031129820400546218,0.003159509352077127,0.0761330888914408,10.0,4.923085150081951e-8,4.926471470553578e-8,8.444450531037902e-7,5.010997763133073e-15,5.011764166623958e-15,5.01163849802296e-15
0.2625250501002004,1.0,1.0,0.535387008802632,0.5318145969335887,0.003221348991109281,0.0032131969632106516,0.07755031524943469,10.0,4.92726244992495e-8,5.044460466160507e-8,8.496264529038934e-7,5.0151800385692536e-15,5.016104232086354e-15,5.011764166623958e-15
0.26452905811623245,1.0,1.0,0.535387008802632,0.5318145969522261,0.0032931970919434896,0.0032830588123920292,0.07825812897825733,10.0,5.041817249252304e-8,5.1129937614317446e-8,8.509216479552359e-7,5.023966352794306e-15,5.021361822235345e-15,5.016104232086354e-15
0.2665330661322645,1.0,1.0,0.535387008802632,0.5318145969697243,0.0033077315812310095,0.0032884939142040046,0.0799671721642154,10.0,5.109464387374771e-8,5.227385977825086e-8,8.583503879148925e-7,5.0250534994791215e-15,5.023484934006628e-15,5.021361822235345e-15
0.2685370741482966,1.0,1.0,0.535387008802632,0.5318145969861514,0.003377687145041915,0.003291215973042693,0.08039089113305702,10.0,5.2225276654525984e-8,5.261394263556705e-8,8.656566268528403e-7,5.033819403396551e-15,5.0305205529101854e-15,5.023484934006628e-15
0.27054108216432865,1.0,1.0,0.535387008802632,0.5318145970015717,0.0034011085585891544,0.0033158807680552043,0.08247017578626775,10.0,5.262773922547373e-8,5.274771609184218e-8,8.687385799740489e-7,5.034942867852006e-15,5.034184076213583e-15,5.0305205529101854e-15
0.2725450901803607,1.0,1.0,0.535387008802632,0.5318145970160456,0.0034429185476621124,0.00331921627469621,0.08252957811185421,10.0,5.289890587263278e-8,5.2917732812444375e-8,8.821961705943486e-7,5.0403945030650266e-15,5.0370215295294276e-15,5.034184076213583e-15
0.2745490981963928,1.0,1.0,0.535387008802632,0.5318145970296303,0.003491493110175949,0.0033267381173080683,0.08467259256894034,10.0,5.2914583947585794e-8,5.401969399411177e-8,8.842315503812222e-7,5.058177223508952e-15,5.058351259578348e-15,5.058351259578348e-15
0.27655310621242485,1.0,1.0,0.535387008802632,0.5318145970423793,0.0035311938844463098,0.0033330738404067682,0.08505719282578995,10.0,5.400164038816094e-8,5.437759895194983e-8,8.867909490304645e-7,5.061897469953329e-15,5.062855995875381e-15,5.062855995875381e-15
0.2785571142284569,1.0,1.0,0.535387008802632,0.5318145970543434,0.0035629529940514326,0.003398533509911351,0.08681621593081874,10.0,5.435395525043629e-8,5.444027865097142e-8,8.917172162319598e-7,5.065939215183676e-15,5.069549489291005e-15,5.069549489291005e-15
0.280561122244489,1.0,1.0,0.535387008802632,0.5318145970655701,0.00357632889860081,0.0035323986893841626,0.08895967855335819,10.0,5.448009109632943e-8,5.444761141148967e-8,8.974211714020825e-7,5.08077910009474e-15,5.087360321364978e-15,5.087360321364978e-15
0.28256513026052105,1.0,1.0,0.535387008802632,0.5318145970761042,0.003649728020910383,0.0035363449815495837,0.09110411415978958,10.0,5.45618025482418e-8,5.459083341175354e-8,9.000365992977895e-7,5.088478120482423e-15,5.090612275418089e-15,5.090612275418089e-15
0.2845691382765531,1.0,1.0,0.535387008802632,0.5318145970859881,0.0036752442048640496,0.0035536397018209446,0.09324847929860205,10.0,5.516319756777988e-8,5.517842884210159e-8,9.020721636597862e-7,5.0897214684147484e-15,5.093219310810398e-15,5.093219310810398e-15
0.2865731462925852,1.0,1.0,0.535387008802632,0.5318145970952612,0.0036914933069561065,0.003576601298319807,0.09539184231013838,10.0,5.5257089345939567e-8,5.5218584209529765e-8,9.308117974649892e-7,5.092323227038513e-15,5.0968377393780784e-15,5.0968377393780784e-15
0.28857715430861725,1.0,1.0,0.535387008802632,0.5318145971039611,0.0037354274409852196,0.003590886014581964,0.09753337060094432,10.0,5.5542007730509385e-8,5.52382002096059e-8,9.356533449645982e-7,5.0972107440739425e-15,5.099900738476757e-15,5.099900738476757e-15
0.2905811623246493,1.0,1.0,0.535387008802632,0.5318145971121225,0.003774437920222025,0.0036043628232266846,0.099672319505384,10.0,5.640983306766849e-8,5.645629384805221e-8,9.435373177604151e-7,5.099374313826065e-15,5.100356027611981e-15,5.100356027611981e-15
0.2925851703406814,1.0,1.0,0.535387008802632,0.5318145971197786,0.0037851186222693546,0.0036473712848661983,0.10180802252430327,10.0,5.665855113464897e-8,5.6660731027413795e-8,9.437633496675912e-7,5.099560158878131e-15,5.101518350530792e-15,5.101518350530792e-15
0.29458917835671344,1.0,1.0,0.535387008802632,0.5318145971269606,0.003793922162199965,0.0036917535940304154,0.10393988275872623,10.0,5.669662282124699e-8,5.67409313041131e-8,9.61085996902625e-7,5.100675180579731e-15,5.102549725307517e-15,5.102549725307517e-15
0.2965931863727455,1.0,1.0,0.535387008802632,0.5318145971336974,0.003805853876102818,0.003721424894565458,0.10606736538106284,10.0,5.725049123121104e-8,5.728639187002799e-8,9.652178327592134e-7,5.104855190005768e-15,5.106008948632806e-15,5.106008948632806e-15
0.2985971943887776,1.0,1.0,0.535387008802632,0.5318145971400163,0.0038295927690430187,0.0037687913153013125,0.1081899910085392,10.0,5.727126012402139e-8,5.729476319469196e-8,9.714550083801643e-7,5.111252775668073e-15,5.111887100354276e-15,5.107997129159493e-15
0.30060120240480964,1.0,1.0,0.535387008802632,0.5318145971459431,0.0038495691872137594,0.0037801545631542554,0.11030732986055364,10.0,5.7561998000189413e-8,5.757772691005292e-8,9.961332240157018e-7,5.112289389630886e-15,5.113243469338517e-15,5.111887100354276e-15
0.3026052104208417,1.0,1.0,0.535387008802632,0.531814597151502,0.003945426833006048,0.003784828148875793,0.11241899608231673,10.0,5.7596026403149987e-8,5.764131777181782e-8,1.0023951852634867e-6,5.1207241683224906e-15,5.117285748491176e-15,5.113243469338517e-15
0.3046092184368738,1.0,1.0,0.535387008802632,0.5318145971567158,0.00396060006625521,0.0038601641276089587,0.11452464383992074,10.0,5.764314315675686e-8,5.76693132232568e-8,1.0060005828191638e-6,5.12533083753417e-15,5.123074938319941e-15,5.117285748491176e-15
0.3066132264529058,1.0,1.0,0.535387008802632,0.5318145971616056,0.003966668645837309,0.003890126279323131,0.11662396461044426,10.0,5.771537269507566e-8,5.767940447403178e-8,1.006554156620427e-6,5.126105632006391e-15,5.125297731406812e-15,5.123074938319941e-15
0.30861723446893785,1.0,1.0,0.535387008802632,0.5318145971661915,0.004008466378399185,0.0038909717254356747,0.11871668100029881,10.0,5.877557219057034e-8,5.879077974341979e-8,1.0077810438410168e-6,5.126434111129479e-15,5.12921413720916e-15,5.125297731406812e-15
0.3106212424849699,1.0,1.0,0.535387008802632,0.5318145971704923,0.00404023247850644,0.003913537861471889,0.12080254467965283,10.0,5.940276738644392e-8,5.942051750976196e-8,1.008888733355275e-6,5.138072353677206e-15,5.1405124905223394e-15,5.12921413720916e-15
0.312625250501002,1.0,1.0,0.535387008802632,0.5318145971745256,0.004051716071386163,0.003995798634043072,0.12288133354319802,10.0,5.982342164024065e-8,5.986827475539503e-8,1.0191486585782133e-6,5.143461373982871e-15,5.142112017048745e-15,5.1405124905223394e-15
0.31462925851703405,1.0,1.0,0.535387008802632,0.5318145971783079,0.004071729295747901,0.0040480657258894605,0.1249528491783452,10.0,6.044014246481119e-8,6.045281550041185e-8,1.029841637794466e-6,5.150239878752679e-15,5.144329330180839e-15,5.142112017048745e-15
0.3166332665330661,1.0,1.0,0.535387008802632,0.5318145971818549,0.004084010028996687,0.004052045716401683,0.12701691460395567,10.0,6.116731069815453e-8,6.192134133604409e-8,1.0436062602796199e-6,5.15178183628983e-15,5.1454541821821605e-15,5.144329330180839e-15
0.3186372745490982,1.0,1.0,0.535387008802632,0.5318145971851811,0.00427502825529192,0.004210317722918348,0.12907337224773358,10.0,6.19080070919935e-8,6.238966554529339e-8,1.06277304425346e-6,5.1584571681205684e-15,5.162497510423499e-15,5.1454541821821605e-15
0.32064128256513025,1.0,1.0,0.535387008802632,0.5318145971883003,0.004298894479840822,0.004249248457667875,0.13112208213402335,10.0,6.24154798464794e-8,6.267983951481289e-8,1.0640265815432281e-6,5.161441780975772e-15,5.164402723022624e-15,5.162497510423499e-15
0.3226452905811623,1.0,1.0,0.535387008802632,0.5318145971912251,0.004307235695401941,0.00426339621124076,0.1351859217639526,10.0,6.267044417824972e-8,6.361234423310953e-8,1.0660834642886987e-6,5.163500162295705e-15,5.164647210746114e-15,5.164402723022624e-15
0.3246492985971944,1.0,1.0,0.535387008802632,0.5318145971939677,0.004358885267048115,0.004283728527248175,0.136703321116305,10.0,6.356961042047579e-8,6.385400212876455e-8,1.066692139562377e-6,5.167794235983199e-15,5.16503496370312e-15,5.164647210746114e-15
0.32665330661322645,1.0,1.0,0.535387008802632,0.5318145971965396,0.004386008953433797,0.004294880615849297,0.1382337037050488,10.0,6.492214465980546e-8,6.493435354509045e-8,1.0700414176261154e-6,5.17841252759881e-15,5.177217199211073e-15,5.16503496370312e-15
0.3286573146292585,1.0,1.0,0.535387008802632,0.5318145971989511,0.004453817361083758,0.004307789180935132,0.13977615154866124,10.0,6.560327125712883e-8,6.56150515772529e-8,1.0773887194565312e-6,5.213014665116508e-15,5.212378025081737e-15,5.177217199211073e-15
0.3306613226452906,1.0,1.0,0.535387008802632,0.5318145972012122,0.004525917803541182,0.004324855781883449,0.14132945169823566,10.0,6.662124586615204e-8,6.652258282714988e-8,1.085103491084894e-6,5.215162808159314e-15,5.214918477538562e-15,5.212378025081737e-15
0.33266533066132264,1.0,1.0,0.535387008802632,0.5318145972033325,0.0045376180518675695,0.004379543662424402,0.14289082172592482,10.0,6.691561823742163e-8,6.695696947495824e-8,1.0865947131027308e-6,5.21516980982461e-15,5.2150610456927514e-15,5.214918477538562e-15
0.3346693386773547,1.0,1.0,0.535387008802632,0.5318145972053205,0.004605145925908267,0.004404204469145648,0.1444619476660769,10.0,6.703703346642231e-8,6.70491943280682e-8,1.089590201575932e-6,5.217172134923898e-15,5.216045150102882e-15,5.2150610456927514e-15
0.3366733466933868,1.0,1.0,0.535387008802632,0.5318145972071846,0.004635779265026098,0.004427810492013206,0.1460420628795432,10.0,6.744371936487935e-8,6.745766820309683e-8,1.0990075857150712e-6,5.217952918815913e-15,5.2175376911947326e-15,5.216045150102882e-15
0.33867735470941884,1.0,1.0,0.535387008802632,0.5318145972089323,0.0046511473626023245,0.004429717021440254,0.14763043944969514,10.0,6.923570812024748e-8,6.922864619032115e-8,1.1049608064810223e-6,5.224659584591278e-15,5.2265202723629724e-15,5.2175376911947326e-15
0.3406813627254509,1.0,1.0,0.535387008802632,0.5318145972105712,0.004687515607649496,0.004429997123230851,0.1492263845007063,10.0,7.037604151740966e-8,7.041378931260358e-8,1.1190233822963928e-6,5.226604779640609e-15,5.2275573511186385e-15,5.2265202723629724e-15
0.342685370741483,1.0,1.0,0.535387008802632,0.5318145972121078,0.004698848618029604,0.004491773389176393,0.15082923875353124,10.0,7.117492896208929e-8,7.118968016340788e-8,1.1313104879686494e-6,5.233807869520645e-15,5.23119901986549e-15,5.2275573511186385e-15
0.34468937875751504,1.0,1.0,0.535387008802632,0.5318145972135484,0.004798832241576487,0.004495454932110621,0.15243837527893156,10.0,7.122815606213461e-8,7.124545619337374e-8,1.1395473576898704e-6,5.234456586098841e-15,5.238116744133215e-15,5.23119901986549e-15
0.3466933867735471,1.0,1.0,0.535387008802632,0.5318145972148992,0.0048115978465329175,0.004499846034262369,0.15405319800259334,10.0,7.131986324023785e-8,7.135848126914127e-8,1.1405131642561623e-6,5.2378534858940325e-15,5.2386921395960365e-15,5.238116744133215e-15
0.3486973947895792,1.0,1.0,0.535387008802632,0.5318145972161656,0.004867095206345125,0.004560345967987426,0.1556731402613709,10.0,7.20788886403898e-8,7.20569234576515e-8,1.1409601372823865e-6,5.241470572288706e-15,5.241094139142961e-15,5.2386921395960365e-15
0.35070140280561124,1.0,1.0,0.535387008802632,0.5318145972173531,0.004901532596964485,0.004695552421619568,0.1572976634121541,10.0,7.288044572964237e-8,7.28113423482425e-8,1.1470997636906038e-6,5.264164083802975e-15,5.266483556999566e-15,5.241094139142961e-15
0.3527054108216433,1.0,1.0,0.535387008802632,0.5318145972184665,0.004945258166148512,0.004714902784031847,0.1589262554941713,10.0,7.292973885374373e-8,7.283809477970708e-8,1.153673390159691e-6,5.279367980661819e-15,5.282834182547678e-15,5.266483556999566e-15
0.35470941883767537,1.0,1.0,0.535387008802632,0.5318145972195103,0.004987957062884372,0.004775138212874013,0.16055842994499347,10.0,7.34840176649141e-8,7.342547660988637e-8,1.1568342042298802e-6,5.282171063904851e-15,5.284405785145839e-15,5.282834182547678e-15
0.35671342685370744,1.0,1.0,0.535387008802632,0.531814597220489,0.005009307107716823,0.004841058996743034,0.16219372437005067,10.0,7.388945353421889e-8,7.392592905881065e-8,1.1595246587235067e-6,5.286703405328911e-15,5.291066844729488e-15,5.284405785145839e-15
0.3587174348697395,1.0,1.0,0.535387008802632,0.5318145972214066,0.005039898999463537,0.004857116815395382,0.1638316993650963,10.0,7.461530682766401e-8,7.454520286551408e-8,1.1596549949477904e-6,5.306500934071993e-15,5.306787139251595e-15,5.291066844729488e-15
0.36072144288577157,1.0,1.0,0.535387008802632,0.5318145972222669,0.005051972554681651,0.004899779934061679,0.16547193739075153,10.0,7.481186090125472e-8,7.484710044898105e-8,1.172690809183331e-6,5.309734248013969e-15,5.312468069743412e-15,5.306787139251595e-15
0.3627254509018036,1.0,1.0,0.535387008802632,0.5318145972230734,0.0050866330649418446,0.004963536350862897,0.16711404169801647,10.0,7.505239234770312e-8,7.496878959108422e-8,1.1862205071056518e-6,5.321082060427542e-15,5.318437887333027e-15,5.312468069743412e-15
0.36472945891783565,1.0,1.0,0.535387008802632,0.5318145972238296,0.005097164252524141,0.00499570765416548,0.16875763530343563,10.0,7.579936216060097e-8,7.577749024134929e-8,1.1974559253969316e-6,5.329550610672802e-15,5.329641876320465e-15,5.318437887333027e-15
0.3667334669338677,1.0,1.0,0.535387008802632,0.5318145972245386,0.005140714270563101,0.005030105997288455,0.17040236001248862,10.0,7.627557081413029e-8,7.623485666525478e-8,1.214509724830773e-6,5.3350118585260595e-15,5.332325639745701e-15,5.329641876320465e-15
0.3687374749498998,1.0,1.0,0.535387008802632,0.5318145972252033,0.005187079304823201,0.005092018562850321,0.17204787548967837,10.0,7.633644006505766e-8,7.630937238351297e-8,1.224173029516788e-6,5.337669982432306e-15,5.334873492855157e-15,5.334873492855157e-15
0.37074148296593185,1.0,1.0,0.535387008802632,0.5318145972258266,0.0052313035687907095,0.005139061293323107,0.17369385837350645,10.0,7.657862729500197e-8,7.661695347481561e-8,1.2314234211618971e-6,5.355225664653676e-15,5.35356385061739e-15,5.35356385061739e-15
0.3727454909819639,1.0,1.0,0.535387008802632,0.5318145972264109,0.005239317026853819,0.005231808230323587,0.17534000143488077,10.0,7.665356551034921e-8,7.66896479463131e-8,1.2348213864022332e-6,5.360111368633469e-15,5.36065161813727e-15,5.36065161813727e-15
0.374749498997996,1.0,1.0,0.535387008802632,0.5318145972269586,0.005260469951093934,0.005246297049804281,0.1769860136157621,10.0,7.693189680736622e-8,7.697016424827893e-8,1.2362017662629861e-6,5.3712612398918616e-15,5.366998045466207e-15,5.366998045466207e-15
0.37675350701402804,1.0,1.0,0.535387008802632,0.5318145972274722,0.005301581922155063,0.005267491418693699,0.17863161490496887,10.0,7.743290485239028e-8,7.747048280352549e-8,1.2764991584690725e-6,5.394451749814518e-15,5.3951749286832045e-15,5.3951749286832045e-15
0.3787575150300601,1.0,1.0,0.535387008802632,0.5318145972279537,0.00534437412296122,0.005276762696334888,0.1802765437802334,10.0,7.795745792577282e-8,7.796918200153836e-8,1.3186171840918095e-6,5.398983673380444e-15,5.397563176398066e-15,5.397563176398066e-15
0.3807615230460922,1.0,1.0,0.535387008802632,0.5318145972284051,0.005405326426191205,0.005280093835399503,0.18192054992374188,10.0,7.826521160414187e-8,7.827253355729401e-8,1.325888746436474e-6,5.406331501309483e-15,5.403960433268136e-15,5.403960433268136e-15
0.38276553106212424,1.0,1.0,0.535387008802632,0.5318145972288283,0.005431489261420711,0.0053051175900166725,0.1835633955324783,10.0,7.866164042369988e-8,7.860678314713636e-8,1.3301473775246605e-6,5.408284016125044e-15,5.410137338379754e-15,5.410137338379754e-15
0.3847695390781563,1.0,1.0,0.535387008802632,0.5318145972292251,0.0054467138520386295,0.0053625906370424635,0.1852048547006705,10.0,7.99417796736149e-8,7.997631070051544e-8,1.345029390586678e-6,5.414247363278795e-15,5.4112025876171506e-15,5.4112025876171506e-15
0.3867735470941884,1.0,1.0,0.535387008802632,0.531814597229597,0.005497339136764636,0.005386128339471434,0.18684471283382784,10.0,8.074135865190061e-8,8.075630027276515e-8,1.3523534681215714e-6,5.428692479158419e-15,5.4195690671988015e-15,5.4195690671988015e-15
0.38877755511022044,1.0,1.0,0.535387008802632,0.5318145972299457,0.005507125216096137,0.00541841954372484,0.18848276609283152,10.0,8.07465711737465e-8,8.07821475837012e-8,1.3624357061242932e-6,5.431144149260316e-15,5.432056532044276e-15,5.432056532044276e-15
0.3907815631262525,1.0,1.0,0.535387008802632,0.5318145972302728,0.005521686762004233,0.005472401070994158,0.1901188208665935,10.0,8.134447054558589e-8,8.138132013604306e-8,1.3749352422727748e-6,5.438731619203923e-15,5.4386845405195e-15,5.4386845405195e-15
0.3927855711422846,1.0,1.0,0.535387008802632,0.5318145972305793,0.005522280690719941,0.005531604740622878,0.19175269327188568,10.0,8.271308087934132e-8,8.27193778546428e-8,1.3770533701818378e-6,5.44278047230319e-15,5.444832174864241e-15,5.444832174864241e-15
0.39478957915831664,1.0,1.0,0.535387008802632,0.5318145972308667,0.005631001229818642,0.00561020119742929,0.193384208678715,10.0,8.30600277371295e-8,8.306643848680194e-8,1.3770636721381617e-6,5.44460212057472e-15,5.4457969491106445e-15,5.4457969491106445e-15
0.3967935871743487,1.0,1.0,0.535387008802632,0.5318145972311361,0.005655721712970198,0.005655289180261025,0.19501320126064667,10.0,8.317050123605564e-8,8.316959157487474e-8,1.3826320757603553e-6,5.4622270345633286e-15,5.464137560222626e-15,5.46702564419145e-15
0.39879759519038077,1.0,1.0,0.535387008802632,0.5318145972313887,0.005668796408404813,0.005709158627685382,0.19663951356771578,10.0,8.417562127188355e-8,8.419068535679455e-8,1.3837988192880232e-6,5.467781967858163e-15,5.467620444145346e-15,5.467620444145346e-15
0.40080160320641284,1.0,1.0,0.535387008802632,0.5318145972316255,0.005727185763723033,0.005725634591265842,0.19826299612165152,10.0,8.423660242506848e-8,8.421198710980786e-8,1.3960700544365204e-6,5.473315005479122e-15,5.469612007564544e-15,5.469612007564544e-15
0.4028056112224449,1.0,1.0,0.535387008802632,0.5318145972318475,0.005769414560531594,0.00573140176636939,0.2976831256108375,10.0,8.5345575636165e-8,8.523120853220671e-8,1.3985317853701566e-6,5.481859376246089e-15,5.480908132760865e-15,5.480908132760865e-15
0.40480961923847697,1.0,1.0,0.535387008802632,0.5318145972320556,0.0057709373504107484,0.005734798966160239,0.2976834452363379,10.0,8.561821733546557e-8,8.565416789538298e-8,1.3996060277232123e-6,5.486356816428545e-15,5.4888863441942e-15,5.4888863441942e-15
0.40681362725450904,1.0,1.0,0.535387008802632,0.5318145972322508,0.005773953790701095,0.005766117148058252,0.29768360061290344,10.0,8.702626608944563e-8,8.694900220918912e-8,1.4032409200517742e-6,5.487271471745827e-15,5.489518194188471e-15,5.489518194188471e-15
0.4088176352705411,1.0,1.0,0.535387008802632,0.5318145972324337,0.005791984678584005,0.005850016227750292,0.2976838554000804,10.0,8.703304132603833e-8,8.703815026502845e-8,1.4121824488316172e-6,5.4888456797513945e-15,5.489848524711112e-15,5.489848524711112e-15
0.41082164328657317,1.0,1.0,0.535387008802632,0.5318145972326052,0.005808065960196357,0.005877355871135742,0.2976843147742025,10.0,8.74867769296041e-8,8.752226942431606e-8,1.4248507879976714e-6,5.490857326650785e-15,5.490731623611388e-15,5.490731623611388e-15
0.41282565130260523,1.0,1.0,0.535387008802632,0.531814597232766,0.00592277712085963,0.005886163809519485,0.2976848379211995,10.0,8.86272051790762e-8,8.858104127310073e-8,1.432218649549104e-6,5.490865937238551e-15,5.49095451785226e-15,5.49095451785226e-15
0.4148296593186373,1.0,1.0,0.535387008802632,0.5318145972329168,0.005929950090712741,0.005991143932557599,0.29768490764028543,10.0,8.889477333305787e-8,8.89300270582946e-8,1.4479583321300704e-6,5.494977294997223e-15,5.491457266681971e-15,5.491457266681971e-15
0.4168336673346693,1.0,1.0,0.535387008802632,0.5318145972330581,0.006012413157591938,0.006085413169812552,0.29768558102569437,10.0,8.924109520081198e-8,8.925166566505471e-8,1.4508755673496102e-6,5.503929539943277e-15,5.504192349905856e-15,5.504192349905856e-15
0.4188376753507014,1.0,1.0,0.535387008802632,0.5318145972331906,0.006047381303509154,0.006092132460972483,0.29768639967871763,10.0,9.106993566848844e-8,9.107015466278065e-8,1.4625902288793192e-6,5.531262953764974e-15,5.530655740101381e-15,5.5175629650996086e-15
0.42084168336673344,1.0,1.0,0.535387008802632,0.5318145972333148,0.006056384942509494,0.006099783854935326,0.2976873927334158,10.0,9.159914396054315e-8,9.160376190204064e-8,1.4646758569209893e-6,5.53297588883928e-15,5.53571303508989e-15,5.530655740101381e-15
0.4228456913827655,1.0,1.0,0.535387008802632,0.5318145972334312,0.006143923263148918,0.006102010743079227,0.29768854761407615,10.0,9.191902345968672e-8,9.195212163120606e-8,1.4684907217946204e-6,5.543056798009259e-15,5.5429349830639675e-15,5.53571303508989e-15
0.4248496993987976,1.0,1.0,0.535387008802632,0.5318145972335404,0.006152516996268426,0.00610884591253595,0.29768888474109106,10.0,9.292909986758156e-8,9.295447533349622e-8,1.4712570229785422e-6,5.545055913546478e-15,5.5433267155295496e-15,5.542894922425656e-15
0.42685370741482964,1.0,1.0,0.535387008802632,0.5318145972336428,0.006281052677708646,0.006234822789443665,0.2976897433235264,10.0,9.337776759294046e-8,9.337844910462488e-8,1.473795586889443e-6,5.5493623078749455e-15,5.550438983859074e-15,5.5429349830639675e-15
0.4288577154308617,1.0,1.0,0.535387008802632,0.5318145972337387,0.006330271550381099,0.0062756570680570145,0.2976912887315999,10.0,9.501380469052915e-8,9.501759898242424e-8,1.4770046032346462e-6,5.5589319495439566e-15,5.552634257798977e-15,5.550438983859074e-15
0.4308617234468938,1.0,1.0,0.535387008802632,0.5318145972338287,0.006432160763052462,0.006284596275108404,0.2976926262818559,10.0,9.509502230243055e-8,9.506180761490583e-8,1.4774707569689399e-6,5.565320784087378e-15,5.5634106575011925e-15,5.553968699284826e-15
0.43286573146292584,1.0,1.0,0.535387008802632,0.531814597233913,0.006458141087649778,0.0063368978065762235,0.29769463009896585,10.0,9.524370352058745e-8,9.527726799537425e-8,1.481979787944145e-6,5.573580849391058e-15,5.5692454616996446e-15,5.5634106575011925e-15
0.4348697394789579,1.0,1.0,0.535387008802632,0.531814597233992,0.006501815797467549,0.006348071931585008,0.2976950041745823,10.0,9.552961226060491e-8,9.556212425027103e-8,1.493015161918008e-6,5.577097898114611e-15,5.579795116679734e-15,5.5692454616996446e-15
0.43687374749499,1.0,1.0,0.535387008802632,0.5318145972340662,0.006506857750238838,0.0064001753190815695,0.29769603515345444,10.0,9.644716486110642e-8,9.645177261081019e-8,1.5048206926810124e-6,5.596141609956099e-15,5.599642334445822e-15,5.579795116679734e-15
0.43887775551102204,1.0,1.0,0.535387008802632,0.5318145972341357,0.006512926715421109,0.006411613199068837,0.297698578847673,10.0,9.725688593529341e-8,9.72898188252887e-8,1.5081764109915385e-6,5.610808820949193e-15,5.612423023659622e-15,5.599642334445822e-15
0.4408817635270541,1.0,1.0,0.535387008802632,0.5318145972342009,0.006518353986074722,0.006420193290149012,0.29769996354214445,10.0,9.767890919050373e-8,9.767181625238621e-8,1.5083892646575365e-6,5.620038462090694e-15,5.6199598708743284e-15,5.6199598708743284e-15
0.44288577154308617,1.0,1.0,0.535387008802632,0.5318145972342619,0.006547849958546612,0.006458034114406119,0.29770314217351423,10.0,9.808440261548957e-8,9.811777181300526e-8,1.5116767401200442e-6,5.650286635258134e-15,5.654305870069199e-15,5.648466666483536e-15
0.44488977955911824,1.0,1.0,0.535387008802632,0.5318145972343191,0.00673130207262359,0.006497668788384058,0.2977032141581136,10.0,9.814119307481141e-8,9.817449468532153e-8,1.516644190827898e-6,5.6772503051691835e-15,5.681610531826638e-15,5.681610531826638e-15
0.4468937875751503,1.0,1.0,0.535387008802632,0.5318145972343348,0.006733332815304653,0.0065519205160855885,0.29770440511007523,10.0,9.877716070428546e-8,9.881027361631613e-8,1.518200654509921e-6,5.685682872226995e-15,5.68299987618466e-15,5.68299987618466e-15
0.44889779559118237,1.0,1.0,0.535387008802632,0.5318145972343729,0.006814043299983971,0.00656032788713623,0.29770832733705166,10.0,9.907189118586037e-8,9.903613372454069e-8,1.5369241508462285e-6,5.690922040973748e-15,5.683509399274726e-15,5.683509399274726e-15
0.45090180360721444,1.0,1.0,0.535387008802632,0.5318145972344231,0.006931035439671145,0.006589977335171953,0.2977093535772797,10.0,9.907243200701884e-8,9.907978315392516e-8,1.5515424056777577e-6,5.6967874025590085e-15,5.6996601176400224e-15,5.6996601176400224e-15
0.4529058116232465,1.0,1.0,0.535387008802632,0.5318145972344401,0.007045101180436382,0.0067673533953381835,0.2977134638506226,10.0,9.95950668159825e-8,9.957661421117296e-8,1.563408981856505e-6,5.704201326579778e-15,5.7016908280052126e-15,5.7016908280052126e-15
0.45490981963927857,1.0,1.0,0.535387008802632,0.5318145972344703,0.00707279745165768,0.006778970082461014,0.29771414166409216,10.0,9.962072632785866e-8,9.962318404751033e-8,1.566181167287423e-6,5.721607956902547e-15,5.723245178686679e-15,5.719722325441369e-15
0.45691382765531063,1.0,1.0,0.535387008802632,0.5318145972345146,0.007141384367378557,0.007021191807443911,0.29771480272123324,10.0,9.970658926376274e-8,9.970936505069554e-8,1.5662315077196944e-6,5.723939045188312e-15,5.7243672169152826e-15,5.723245178686679e-15
0.4589178356713427,1.0,1.0,0.535387008802632,0.5318145972345323,0.007178783942989323,0.007051935462144084,0.29772059254616645,10.0,1.0000998239551406e-7,1.0001261582044955e-7,1.5793494127988185e-6,5.725416810999286e-15,5.727577099703689e-15,5.7243672169152826e-15
0.46092184368737477,1.0,1.0,0.535387008802632,0.531814597234556,0.007203348594692658,0.007057645480726185,0.29772074637641516,10.0,1.0001925161961657e-7,1.0005225855516944e-7,1.5802335244190092e-6,5.7310019086770936e-15,5.730170734980345e-15,5.727577099703689e-15
0.46292585170340683,1.0,1.0,0.535387008802632,0.5318145972345949,0.007204668697444931,0.007080971120612831,0.2977257033383345,10.0,1.004281148989296e-7,1.0043068803568422e-7,1.596276111438034e-6,5.763832559133472e-15,5.764418158645562e-15,5.764418158645562e-15
0.4649298597194389,1.0,1.0,0.535387008802632,0.5318145972346131,0.007215589213805826,0.0071591845957464555,0.2977271784338724,10.0,1.0077814136123495e-7,1.008102157136088e-7,1.6016089880982089e-6,5.764899657360512e-15,5.770941113181092e-15,5.770941113181092e-15
0.46693386773547096,1.0,1.0,0.535387008802632,0.5318145972346313,0.007227812434002676,0.007163682985634943,0.2977276874410102,10.0,1.0112534723332683e-7,1.0107213966724246e-7,1.6060384380198704e-6,5.775560622810012e-15,5.778599016686823e-15,5.778599016686823e-15
0.46893787575150303,1.0,1.0,0.535387008802632,0.5318145972346656,0.007236388705743458,0.0071814553381184245,0.29773409284078545,10.0,1.0114990764351843e-7,1.0115669943114197e-7,1.62327219547394e-6,5.778043117106665e-15,5.779694849176658e-15,5.7879753418392914e-15
0.4709418837675351,1.0,1.0,0.535387008802632,0.5318145972346837,0.007256574353481323,0.007192597274660123,0.2977354338730461,10.0,1.015437163114756e-7,1.0147173184021079e-7,1.6301099872933542e-6,5.791880866444504e-15,5.789799837559054e-15,5.789799837559054e-15
0.4729458917835671,1.0,1.0,0.535387008802632,0.5318145972346976,0.007315871761823762,0.007199459735489076,0.2977398836206158,10.0,1.020214273006478e-7,1.0197261692844654e-7,1.6526572382531076e-6,5.7919433140039205e-15,5.791649467391114e-15,5.791649467391114e-15
0.4749498997995992,1.0,1.0,0.535387008802632,0.5318145972347277,0.007349007737819171,0.007248175110498792,0.29774148360003644,10.0,1.0286894303276883e-7,1.0272424198825147e-7,1.6800693954684275e-6,5.808660798099647e-15,5.8068760040116615e-15,5.8068760040116615e-15
0.47695390781563124,1.0,1.0,0.535387008802632,0.5318145972347456,0.007351213464094754,0.0072697952353050505,0.29774383943386934,10.0,1.0316135230679499e-7,1.0315319555849054e-7,1.6816601548064476e-6,5.83545279268676e-15,5.833061915877749e-15,5.809389963142159e-15
0.4789579158316633,1.0,1.0,0.535387008802632,0.5318145972347558,0.007389559092246272,0.0072729944028917335,0.29774934476978004,10.0,1.0316363508551385e-7,1.031670480987518e-7,1.6842435914228316e-6,5.839936690482848e-15,5.842171942957762e-15,5.833061915877749e-15
0.48096192384769537,1.0,1.0,0.535387008802632,0.5318145972347822,0.007430656214086038,0.00737883643701592,0.29775291178273444,10.0,1.0538532747440905e-7,1.0541736071413571e-7,1.7040370933500468e-6,5.861406775010287e-15,5.866084613187267e-15,5.842171942957762e-15
0.48296593186372744,1.0,1.0,0.535387008802632,0.5318145972347996,0.007447929268268402,0.007402174806503273,0.29775595659597803,10.0,1.0585970706056643e-7,1.0586114044682361e-7,1.7093705388166545e-6,5.8660824992282964e-15,5.86921337159998e-15,5.866084613187267e-15
0.4849699398797595,1.0,1.0,0.535387008802632,0.531814597234807,0.007490345605945605,0.007433046772122455,0.2977576704630162,10.0,1.069127076360276e-7,1.0692130752301028e-7,1.7158941952242034e-6,5.871960807558184e-15,5.875009837224703e-15,5.86921337159998e-15
0.48697394789579157,1.0,1.0,0.535387008802632,0.5318145972348302,0.007526599964504843,0.007476160287735196,0.29776265864704393,10.0,1.0746719296152632e-7,1.0746860660018516e-7,1.727976670561467e-6,5.873039230808488e-15,5.875285292989955e-15,5.875009837224703e-15
0.48897795591182364,1.0,1.0,0.535387008802632,0.5318145972348469,0.0076791184356946,0.007524118914835104,0.29776645484716563,10.0,1.0779126952980741e-7,1.0782018830553335e-7,1.765071476254766e-6,5.892909757209823e-15,5.896981459496716e-15,5.875285292989955e-15
0.4909819639278557,1.0,1.0,0.535387008802632,0.5318145972348518,0.007707211958480989,0.007531445076341477,0.29777308782284007,10.0,1.080731387265957e-7,1.0807456848512808e-7,1.7654269793966247e-6,5.897953329627112e-15,5.89877959175686e-15,5.89877959175686e-15
0.49298597194388777,1.0,1.0,0.535387008802632,0.5318145972348722,0.007776636583377442,0.00761620403496517,0.29777387504823244,10.0,1.0825017122465454e-7,1.0828186358789954e-7,1.7679363121126008e-6,5.934642209246384e-15,5.9326182108964285e-15,5.9326182108964285e-15
0.49498997995991983,1.0,1.0,0.535387008802632,0.5318145972348883,0.007836028534340324,0.007723805128284618,0.2977756921436472,10.0,1.093257064978964e-7,1.0935719028298585e-7,1.7695417984486354e-6,5.9361199831142445e-15,5.935809544823688e-15,5.935809544823688e-15
0.4969939879759519,1.0,1.0,0.535387008802632,0.5318145972348913,0.007865953181742998,0.007734716336109591,0.29778420717529674,10.0,1.0978353312392216e-7,1.0978436977721143e-7,1.7737733919003202e-6,5.937866870389361e-15,5.939127436994288e-15,5.939127436994288e-15
0.49899799599198397,1.0,1.0,0.535387008802632,0.5318145972349093,0.007936304878536828,0.007772974553218053,0.29778537662745796,10.0,1.1167806060548573e-7,1.1167853545291407e-7,1.787264038757394e-6,5.943080499155424e-15,5.950031375135867e-15,5.950031375135867e-15
0.501002004008016,1.0,1.0,0.535387008802632,0.5318145972349245,0.007960241511747623,0.00790806021686253,0.2977935926327953,10.0,1.119866885980286e-7,1.120172944523137e-7,1.7879795853542622e-6,5.953525031378693e-15,5.955853481023937e-15,5.955853481023937e-15
0.503006012024048,1.0,1.0,0.535387008802632,0.5318145972349261,0.007972935637149712,0.007929132010174937,0.29779550262675575,10.0,1.134860780684156e-7,1.1346455176579111e-7,1.7924980326343974e-6,5.9537246473452835e-15,5.9612989104819264e-15,5.9612989104819264e-15
0.5050100200400801,1.0,1.0,0.535387008802632,0.5318145972349418,0.007974208804144135,0.007978285049566727,0.29779602463901395,10.0,1.1360556796235891e-7,1.1360619265564421e-7,1.7931725269508478e-6,5.979187044591884e-15,5.97911315760702e-15,5.97911315760702e-15
0.5070140280561122,1.0,1.0,0.535387008802632,0.5318145972349562,0.008071378488416518,0.007997353366133627,0.2978060645224434,10.0,1.1417497847313442e-7,1.141812888769988e-7,1.7945677729044121e-6,5.979649039432784e-15,5.980069468082772e-15,5.980069468082772e-15
0.5090180360721442,1.0,1.0,0.535387008802632,0.5318145972349566,0.008273187260962659,0.008017845794714474,0.2978085482192871,10.0,1.1446600434161039e-7,1.1446615357420174e-7,1.8092625995394024e-6,5.984850171012304e-15,5.9852119899506604e-15,5.9852119899506604e-15
0.5110220440881763,1.0,1.0,0.535387008802632,0.5318145972349705,0.008282294202139424,0.0080246991803715,0.29781506386314627,10.0,1.146339048894815e-7,1.1462777873509519e-7,1.8167889258249943e-6,6.005077105853881e-15,6.0024520748000955e-15,6.0024520748000955e-15
0.5130260521042084,1.0,1.0,0.535387008802632,0.5318145972349835,0.00828943480046034,0.008050011280129547,0.2978170567477563,10.0,1.1603626259346259e-7,1.1603629147715956e-7,1.8375909224825673e-6,6.0259237415789674e-15,6.019823012228765e-15,6.019823012228765e-15
0.5150300601202404,1.0,1.0,0.535387008802632,0.5318145972349839,0.008388992959334936,0.008237258237886052,0.2978217859914936,10.0,1.1726343000901588e-7,1.1724967195727047e-7,1.845443327036393e-6,6.0733906456539165e-15,6.074027222426064e-15,6.074027222426064e-15
0.5170340681362725,1.0,1.0,0.535387008802632,0.5318145972349956,0.008391775839903515,0.008250357110046803,0.2978284737878512,10.0,1.1766429350659217e-7,1.1761318980691861e-7,1.8538100030041781e-6,6.088242685002142e-15,6.089155134814942e-15,6.089155134814942e-15
0.5190380761523046,1.0,1.0,0.535387008802632,0.531814597235007,0.008411953519914523,0.008312591572453485,0.2978357461023051,10.0,1.181358844762611e-7,1.1814056021339857e-7,1.856097384412937e-6,6.088633944140371e-15,6.095893201999986e-15,6.095893201999986e-15
0.5210420841683366,1.0,1.0,0.535387008802632,0.5318145972350082,0.008416136435767205,0.00834299582497763,0.2978382447505945,10.0,1.1826423942526205e-7,1.1827221979360791e-7,1.863845908786908e-6,6.113940281135934e-15,6.114415654350041e-15,6.114415654350041e-15
0.5230460921843687,1.0,1.0,0.535387008802632,0.5318145972350178,0.00841773109333176,0.008345126480018051,0.29784031017939855,10.0,1.2014903451327808e-7,1.2003556393457675e-7,1.8792526687752325e-6,6.114658726796782e-15,6.118012404807298e-15,6.118012404807298e-15
0.5250501002004008,1.0,1.0,0.535387008802632,0.5318145972350278,0.008431430654390904,0.00841387931792102,0.2978504367700196,10.0,1.2058390706609543e-7,1.2053524913648297e-7,1.8969835555658453e-6,6.121539280985986e-15,6.1202305411148896e-15,6.1202305411148896e-15
0.5270541082164328,1.0,1.0,0.535387008802632,0.5318145972350294,0.008463741634849479,0.00842153000386454,0.2978525605101763,10.0,1.2065542196560878e-7,1.2068541909876823e-7,1.8978060939236674e-6,6.129788012072558e-15,6.12792200932087e-15,6.12792200932087e-15
0.5290581162324649,1.0,1.0,0.535387008802632,0.5318145972350371,0.00848932846657673,0.008476804121126268,0.29786308957901714,10.0,1.2177625846589668e-7,1.2177919017868543e-7,1.900718952402792e-6,6.133305840823588e-15,6.130832190417386e-15,6.130832190417386e-15
0.531062124248497,1.0,1.0,0.535387008802632,0.531814597235046,0.008504637562470262,0.008500781628534465,0.2978652194186662,10.0,1.231304459336358e-7,1.2315861917455217e-7,1.901037927409994e-6,6.133536817087805e-15,6.1353491718105974e-15,6.1353491718105974e-15
0.533066132264529,1.0,1.0,0.535387008802632,0.531814597235048,0.008546015885796555,0.00850268130238198,0.2978658662850656,10.0,1.2350592864343672e-7,1.2353508993618772e-7,1.9044041842003058e-6,6.152734004560171e-15,6.147929858457755e-15,6.147929858457755e-15
0.5350701402805611,1.0,1.0,0.535387008802632,0.5318145972350542,0.008577245703820825,0.008549974823881467,0.29787828159365315,10.0,1.2405644306815603e-7,1.2401159372040376e-7,1.912871192309764e-6,6.158203321810757e-15,6.14918822375744e-15,6.14918822375744e-15
0.5370741482965932,1.0,1.0,0.535387008802632,0.531814597235062,0.008661432582846665,0.008685710926834116,0.29788204301050886,10.0,1.2429173504056666e-7,1.2432105898077097e-7,1.9166678254837586e-6,6.1645777387262934e-15,6.165679446396357e-15,6.15967374823453e-15
0.5390781563126252,1.0,1.0,0.535387008802632,0.5318145972350643,0.008711329734780386,0.008704849488475799,0.2978895566542185,10.0,1.2494381866532695e-7,1.2491004757863696e-7,1.939828725003192e-6,6.167082849553745e-15,6.170467995062409e-15,6.179103333123131e-15
0.5410821643286573,1.0,1.0,0.535387008802632,0.5318145972350692,0.0088393366961282,0.008798159246599347,0.29789174177382594,10.0,1.257533695551445e-7,1.2577977430186317e-7,1.943169446812031e-6,6.191370883381993e-15,6.191555440609788e-15,6.191555440609788e-15
0.5430861723446894,1.0,1.0,0.535387008802632,0.5318145972350761,0.00886764416608994,0.008821012017415144,0.2978989753825602,10.0,1.2645964382896662e-7,1.26458761138906e-7,1.9519324462724812e-6,6.198139251707375e-15,6.201333410112881e-15,6.201333410112881e-15
0.5450901803607214,1.0,1.0,0.535387008802632,0.5318145972350785,0.009027242146581594,0.008897108815227456,0.29790559474738104,10.0,1.2696863810138348e-7,1.2696728839164147e-7,1.957673376111696e-6,6.200278223550133e-15,6.2021157054323824e-15,6.2021157054323824e-15
0.5470941883767535,1.0,1.0,0.535387008802632,0.5318145972350824,0.009054767578133015,0.008904237916910453,0.2979166719110854,10.0,1.273391629050949e-7,1.272803761447261e-7,1.987521131639609e-6,6.200675370814171e-15,6.203158108084188e-15,6.203158108084188e-15
0.5490981963927856,1.0,1.0,0.535387008802632,0.5318145972350884,0.00913338622270634,0.008929721910469078,0.29791760378692367,10.0,1.2845230846093788e-7,1.2845082794198968e-7,1.995069747525962e-6,6.208235543405867e-15,6.204064432903056e-15,6.204064432903056e-15
0.5511022044088176,1.0,1.0,0.535387008802632,0.531814597235091,0.009223891436021767,0.009067900619097012,0.29791983535162864,10.0,1.298953312124679e-7,1.2990911240053473e-7,2.00162253082956e-6,6.226758221381842e-15,6.226406066381751e-15,6.226406066381751e-15
0.5531062124248497,1.0,1.0,0.535387008802632,0.531814597235094,0.009293453317506688,0.009184270292157107,0.29793445847260075,10.0,1.303829660929845e-7,1.3041187002464998e-7,2.0126618055357336e-6,6.228239991768089e-15,6.23272438894624e-15,6.23272438894624e-15
0.5551102204408818,1.0,1.0,0.535387008802632,0.5318145972350993,0.009329235794048861,0.009283181289202934,0.2979351411801171,10.0,1.3281816283263635e-7,1.3284610568955804e-7,2.021792259911266e-6,6.2329313388977916e-15,6.236644403864967e-15,6.236644403864967e-15
0.5571142284569138,1.0,1.0,0.535387008802632,0.5318145972351018,0.009380025511675563,0.009334700167275655,0.29794718958059774,10.0,1.3293680687555242e-7,1.3293494247559594e-7,2.033057536737482e-6,6.258529296105169e-15,6.262667613310282e-15,6.262667613310282e-15
0.5591182364729459,1.0,1.0,0.535387008802632,0.5318145972351042,0.009447546256093963,0.009334970955144887,0.29794945904466175,10.0,1.339444639820016e-7,1.3394241373510483e-7,2.0333930553318986e-6,6.280888061159343e-15,6.285275846775279e-15,6.285275846775279e-15
0.561122244488978,1.0,1.0,0.535387008802632,0.5318145972351088,0.00945148509108209,0.009392014224765112,0.29795439184836814,10.0,1.3440050130898216e-7,1.3439886429691694e-7,2.0337197019323197e-6,6.2927065103147416e-15,6.292889047241399e-15,6.292889047241399e-15
0.56312625250501,1.0,1.0,0.535387008802632,0.5318145972351114,0.009509046515641733,0.00940404972276154,0.29796483205012186,10.0,1.3526209518920602e-7,1.3524401308405032e-7,2.0349150338803463e-6,6.30434410602432e-15,6.301557484650714e-15,6.301557484650714e-15
0.5651302605210421,1.0,1.0,0.535387008802632,0.5318145972351132,0.00957127552464484,0.009512519886706091,0.2979744326497464,10.0,1.3537632272132189e-7,1.36224982768614e-7,2.0411985617932e-6,6.314992128186163e-15,6.314922185895267e-15,6.314922185895267e-15
0.5671342685370742,1.0,1.0,0.535387008802632,0.5318145972351171,0.009580019852952974,0.009553282440689523,0.2979782734188603,10.0,1.3622660340803216e-7,1.373580333676494e-7,2.0419422335218444e-6,6.333928547355303e-15,6.330587223984016e-15,6.328231922367041e-15
0.5691382765531062,1.0,1.0,0.535387008802632,0.5318145972351198,0.009639656705901558,0.009611441017289335,0.2979805725188523,10.0,1.373599183575152e-7,1.3742076343586834e-7,2.0501028193513546e-6,6.347807736968383e-15,6.347533839413209e-15,6.330587223984016e-15
0.5711422845691383,1.0,1.0,0.535387008802632,0.531814597235121,0.009658115838812044,0.009616463193713011,0.2979952723938722,10.0,1.3739289818774352e-7,1.3824450929486614e-7,2.0540577068766474e-6,6.390900283219277e-15,6.392727666014184e-15,6.347533839413209e-15
0.5731462925851704,1.0,1.0,0.535387008802632,0.5318145972351246,0.009709279384987501,0.009681599912066392,0.29799667552790277,10.0,1.3773901903470924e-7,1.38443034262807e-7,2.092357003749129e-6,6.416486585649451e-15,6.412133413498975e-15,6.392727666014184e-15
0.5751503006012024,1.0,1.0,0.535387008802632,0.531814597235127,0.009727383274655778,0.009719717324373203,0.29801081545300695,10.0,1.382469147334898e-7,1.38667030178977e-7,2.1047445362883174e-6,6.442863061285871e-15,6.4443272300173345e-15,6.412133413498975e-15
0.5771543086172345,1.0,1.0,0.535387008802632,0.5318145972351279,0.009910027002001037,0.009733343571253845,0.29801313620112196,10.0,1.3844558268706004e-7,1.3915020523304915e-7,2.105319217244593e-6,6.452749283743612e-15,6.454298587754749e-15,6.4443272300173345e-15
0.5791583166332666,1.0,1.0,0.535387008802632,0.531814597235131,0.009922852219331221,0.009754778791367243,0.29801691996659596,10.0,1.3866957798592227e-7,1.3934414620925288e-7,2.11117508166613e-6,6.484120042616391e-15,6.4851121825492835e-15,6.454298587754749e-15
0.5811623246492986,1.0,1.0,0.535387008802632,0.5318145972351335,0.009928909629116456,0.009768846451394421,0.29802994970878005,10.0,1.3915275126387241e-7,1.3947777714212936e-7,2.115503056963422e-6,6.488026014435848e-15,6.4881724592874395e-15,6.4851121825492835e-15
0.5831663326653307,1.0,1.0,0.535387008802632,0.531814597235134,0.01006689461302942,0.009884511680743443,0.2980393843305191,10.0,1.3934676891339162e-7,1.3954815103462294e-7,2.1485229986284168e-6,6.4922211212070915e-15,6.491652792527126e-15,6.486717798699535e-15
0.5851703406813628,1.0,1.0,0.535387008802632,0.5318145972351368,0.010100950779135132,0.009945328648320664,0.29804477658968276,10.0,1.3957117774221032e-7,1.3996312097686362e-7,2.1495961921980383e-6,6.524898327057596e-15,6.524830634836284e-15,6.491652792527126e-15
0.5871743486973948,1.0,1.0,0.535387008802632,0.531814597235139,0.010110219620144965,0.009984679116672574,0.29804711126719297,10.0,1.3996549943307493e-7,1.409745308762235e-7,2.177617601842982e-6,6.529056906095198e-15,6.5290735604009776e-15,6.524830634836284e-15
0.5891783567134269,1.0,1.0,0.535387008802632,0.5318145972351394,0.010193342089327354,0.010056932792129028,0.2980626745255151,10.0,1.409770956746885e-7,1.414578406768116e-7,2.180630238501434e-6,6.571992249273594e-15,6.571411214618187e-15,6.5290735604009776e-15
0.591182364729459,1.0,1.0,0.535387008802632,0.5318145972351418,0.010264529853000345,0.010097154258150201,0.29806461613835034,10.0,1.4143317164284097e-7,1.423935426031602e-7,2.1828851654646426e-6,6.576402909663202e-15,6.577082953303883e-15,6.571411214618187e-15
0.593186372745491,1.0,1.0,0.535387008802632,0.5318145972351439,0.010268879897873484,0.010145170534260185,0.2980801184787098,10.0,1.4236622739544188e-7,1.4361279531539775e-7,2.1845203223699177e-6,6.58998191713589e-15,6.594714594696151e-15,6.577082953303883e-15
0.5951903807615231,1.0,1.0,0.535387008802632,0.531814597235144,0.010279562962513556,0.010222978393841477,0.29808245962954427,10.0,1.441230140845209e-7,1.4415033542234918e-7,2.1865636484986074e-6,6.6039221999291325e-15,6.608086655994087e-15,6.594714594696151e-15
0.5971943887775552,1.0,1.0,0.535387008802632,0.5318145972351461,0.010291725143616922,0.010295822272182308,0.2980867996692529,10.0,1.4484550730316006e-7,1.4484249500571323e-7,2.1965727694406186e-6,6.6303727101463645e-15,6.636268006410265e-15,6.608086655994087e-15
0.5991983967935872,1.0,1.0,0.535387008802632,0.5318145972351481,0.010335742112939061,0.010315966498622944,0.298100637093002,10.0,1.4505691687137793e-7,1.4508389695549668e-7,2.201857788037213e-6,6.652587193309996e-15,6.647364505076578e-15,6.636268006410265e-15
0.6012024048096193,1.0,1.0,0.535387008802632,0.53181459723515,0.010363887033773726,0.01033461456343022,0.2981117689577218,10.0,1.456397765598909e-7,1.4566723760116998e-7,2.2076352080422725e-6,6.655304443870821e-15,6.657870116018177e-15,6.6551132629369406e-15
0.6032064128256514,1.0,1.0,0.535387008802632,0.5318145972351518,0.010394809211779243,0.010387828073549167,0.29811680350106634,10.0,1.461197897439689e-7,1.4609386631316703e-7,2.2272310601796655e-6,6.658094895154575e-15,6.658030634234393e-15,6.658030634234393e-15
0.6052104208416834,1.0,1.0,0.535387008802632,0.5318145972351535,0.010434468664263159,0.01041835347855894,0.29811914392551914,10.0,1.4636744899220766e-7,1.4639481666117656e-7,2.2419227661690736e-6,6.669111345724315e-15,6.6692770358118135e-15,6.6692770358118135e-15
0.6072144288577155,1.0,1.0,0.535387008802632,0.531814597235155,0.010673180380680889,0.010431414462372625,0.2981375916657574,10.0,1.4769083557085693e-7,1.4771817338418828e-7,2.248519167290938e-6,6.700909014069954e-15,6.7047790651391135e-15,6.7047790651391135e-15
0.6092184368737475,1.0,1.0,0.535387008802632,0.5318145972351564,0.010680867765400214,0.010439871953244665,0.2981379755680971,10.0,1.493296741398885e-7,1.493261698618896e-7,2.2552840531562385e-6,6.707042065231019e-15,6.705664711892768e-15,6.705664711892768e-15
0.6112224448897795,1.0,1.0,0.535387008802632,0.5318145972351578,0.01078349754151787,0.010718529954301479,0.29815479475701845,10.0,1.49368103840028e-7,1.4936523365959984e-7,2.259485309914393e-6,6.72157141281219e-15,6.719137484867601e-15,6.719137484867601e-15
0.6132264529058116,1.0,1.0,0.535387008802632,0.531814597235159,0.01079551717940916,0.010721036223027069,0.2981571275055816,10.0,1.5173584759963535e-7,1.5176282331828507e-7,2.2922141245547785e-6,6.751169562041687e-15,6.754727595621377e-15,6.754727595621377e-15
0.6152304609218436,1.0,1.0,0.535387008802632,0.5318145972351602,0.010975887539897306,0.010742243123770515,0.29815835547408,10.0,1.5382240343038633e-7,1.538492526956526e-7,2.2989371396531194e-6,6.774066833507154e-15,6.7755621340625654e-15,6.7755621340625654e-15
0.6172344689378757,1.0,1.0,0.535387008802632,0.5318145972351613,0.010983159861172067,0.01075056594573928,0.29816427714756977,10.0,1.538230651746999e-7,1.5384956224482425e-7,2.2997445443974897e-6,6.799086469870473e-15,6.7968245521405905e-15,6.803579589270659e-15
0.6192384769539078,1.0,1.0,0.535387008802632,0.5318145972351624,0.01110626504996127,0.011019467380757276,0.2981765952663037,10.0,1.5700944813867675e-7,1.5703590782105112e-7,2.319332194059157e-6,6.8192485867393294e-15,6.81674688231012e-15,6.81674688231012e-15
0.6212424849699398,1.0,1.0,0.535387008802632,0.5318145972351634,0.011113053462882527,0.0110623104742935,0.298185011261516,10.0,1.6067308536283823e-7,1.6059231901765315e-7,2.3221530967200785e-6,6.8497092931858976e-15,6.847712435222581e-15,6.847712435222581e-15
0.6232464929859719,1.0,1.0,0.535387008802632,0.5318145972351643,0.011143393699152019,0.0111502665880449,0.29819405605440397,10.0,1.6233933788883862e-7,1.6233511134279191e-7,2.3445815702925265e-6,6.85677427700342e-15,6.856323380630196e-15,6.856323380630196e-15
0.625250501002004,1.0,1.0,0.535387008802632,0.5318145972351652,0.011199429814582723,0.011152589461677086,0.29819637442172375,10.0,1.6241805478732377e-7,1.6241358164821118e-7,2.357892438036589e-6,6.8622564520365496e-15,6.861473613013325e-15,6.861473613013325e-15
0.627254509018036,1.0,1.0,0.535387008802632,0.531814597235166,0.011261265209473131,0.01115296377536959,0.29821252275188015,10.0,1.6269330549912116e-7,1.6271857165056092e-7,2.3738693349427195e-6,6.8864880717870815e-15,6.888185659715651e-15,6.888185659715651e-15
0.6292585170340681,1.0,1.0,0.535387008802632,0.5318145972351668,0.011307354038352058,0.011191693714771434,0.2982164605860769,10.0,1.6326541266017005e-7,1.6326110441183356e-7,2.3891149959544537e-6,6.919767724524365e-15,6.91753737479066e-15,6.91753737479066e-15
0.6312625250501002,1.0,1.0,0.535387008802632,0.5318145972351674,0.01134664622707301,0.011218889158950286,0.2982345518970658,10.0,1.6339083711606514e-7,1.6341702521127106e-7,2.3906953443967133e-6,6.942324248986545e-15,6.941072533958342e-15,6.941072533958342e-15
0.6332665330661322,1.0,1.0,0.535387008802632,0.5318145972351681,0.011403542507222095,0.011352365909389036,0.2982368494160214,10.0,1.6379781864157266e-7,1.6382381791004529e-7,2.4214154932043437e-6,7.049331398951771e-15,7.041766328409801e-15,7.004845294758626e-15
0.6352705410821643,1.0,1.0,0.535387008802632,0.5318145972351688,0.011432750389624215,0.011358631950597251,0.2982408990594862,10.0,1.6519070971864495e-7,1.6521649798839837e-7,2.4251925655315633e-6,7.0501853427137276e-15,7.0455634748869186e-15,7.041766328409801e-15
0.6372745490981964,1.0,1.0,0.535387008802632,0.5318145972351693,0.011523784390634109,0.011475767721508223,0.2982575366102891,10.0,1.6666352545173248e-7,1.6668924430790776e-7,2.4331068715170934e-6,7.051582052547644e-15,7.0464910360198856e-15,7.0455634748869186e-15
0.6392785571142284,1.0,1.0,0.535387008802632,0.5318145972351699,0.011572421779172707,0.011478133164866058,0.298270149373181,10.0,1.6680724234445182e-7,1.668020815576487e-7,2.4367986813988406e-6,7.0576539195265745e-15,7.0619507515616876e-15,7.0464910360198856e-15
0.6412825651302605,1.0,1.0,0.535387008802632,0.5318145972351704,0.011582867173301568,0.011534930919267881,0.2982762474734382,10.0,1.6895940389504357e-7,1.689850232730467e-7,2.524789421877794e-6,7.105082201597332e-15,7.105473651409466e-15,7.0619507515616876e-15
0.6432865731462926,1.0,1.0,0.535387008802632,0.5318145972351709,0.01168604795489315,0.011607539321907546,0.29827851790933824,10.0,1.7045252627158666e-7,1.7044873820293043e-7,2.533520110197686e-6,7.10569294083148e-15,7.109846302065374e-15,7.105473651409466e-15
0.6452905811623246,1.0,1.0,0.535387008802632,0.5318145972351713,0.011765379679686452,0.01161294850997372,0.29829978909500837,10.0,1.710938819801954e-7,1.711194679932851e-7,2.5425217014323833e-6,7.109695456877653e-15,7.111391769503943e-15,7.111391769503943e-15
0.6472945891783567,1.0,1.0,0.535387008802632,0.5318145972351718,0.01179921996560258,0.011722053835138357,0.2983002829568042,10.0,1.7228762049681885e-7,1.7231297108637964e-7,2.5449441073921513e-6,7.147256620915878e-15,7.147279573099227e-15,7.144437836109727e-15
0.6492985971943888,1.0,1.0,0.535387008802632,0.5318145972351721,0.011911061958778111,0.011730123126078766,0.29831910864528033,10.0,1.7475384596838998e-7,1.747486609767288e-7,2.6202509748422624e-6,7.194235757417708e-15,7.190347164903302e-15,7.190347164903302e-15
0.6513026052104208,1.0,1.0,0.535387008802632,0.5318145972351725,0.012055632394663486,0.011844580294999834,0.29832134599017807,10.0,1.7689416108302326e-7,1.7688898455740584e-7,2.657474919838881e-6,7.20895558044843e-15,7.208743305766779e-15,7.208743305766779e-15
0.6533066132264529,1.0,1.0,0.535387008802632,0.5318145972351729,0.01211617289486847,0.012096985301143006,0.2983313091496498,10.0,1.7803171093876224e-7,1.7802780256766947e-7,2.691918574879124e-6,7.245206012698531e-15,7.245727469184897e-15,7.245727469184897e-15
0.655310621242485,1.0,1.0,0.535387008802632,0.5318145972351732,0.012163043221556931,0.012116536427640708,0.2983431844587303,10.0,1.7884755696294357e-7,1.788422316584358e-7,2.7071962490190726e-6,7.271509110358067e-15,7.270720713270303e-15,7.270720713270303e-15
0.657314629258517,1.0,1.0,0.535387008802632,0.5318145972351735,0.012241743609980711,0.012191980182467445,0.2983631019365608,10.0,1.7907134860789312e-7,1.7906632949975195e-7,2.718151136845028e-6,7.278380491288937e-15,7.277135787530764e-15,7.277135787530764e-15
0.6593186372745491,1.0,1.0,0.535387008802632,0.5318145972351738,0.012280298072183424,0.012234116619218855,0.298363237366928,10.0,1.8094458065056296e-7,1.8096942799471917e-7,2.7259493264042046e-6,7.333188989677748e-15,7.330847565488822e-15,7.330847565488822e-15
0.6613226452905812,1.0,1.0,0.535387008802632,0.5318145972351741,0.012294014027306796,0.012249894223261124,0.29836532134310173,10.0,1.8125280392794017e-7,1.8124821847781915e-7,2.7316779589427463e-6,7.333765745309983e-15,7.334769876496393e-15,7.334769876496393e-15
0.6633266533066132,1.0,1.0,0.535387008802632,0.5318145972351743,0.012348590764135834,0.012286899180272435,0.29838770962217437,10.0,1.8204480796288186e-7,1.8203922968796923e-7,2.7774279511528443e-6,7.380435372978723e-15,7.385384010235942e-15,7.385384010235942e-15
0.6653306613226453,1.0,1.0,0.535387008802632,0.5318145972351745,0.012417314285385846,0.012387515008384194,0.2983960687566916,10.0,1.8225404923111427e-7,1.8227896918591392e-7,2.796238002314598e-6,7.428497885199674e-15,7.428063325431458e-15,7.428063325431458e-15
0.6673346693386774,1.0,1.0,0.535387008802632,0.5318145972351748,0.012559717394746909,0.012461739425303752,0.2984081945224906,10.0,1.8238272830326492e-7,1.8240740802660626e-7,2.8117147708162743e-6,7.447578343038428e-15,7.447003506869299e-15,7.447003506869299e-15
0.6693386773547094,1.0,1.0,0.535387008802632,0.531814597235175,0.012689856325388231,0.012601753707540988,0.29841036733774756,10.0,1.8260484058176053e-7,1.8254489059649592e-7,2.8309041297374433e-6,7.462126148324858e-15,7.462484986622045e-15,7.462484986622045e-15
0.6713426853707415,1.0,1.0,0.535387008802632,0.5318145972351752,0.012761268835718258,0.012624023398871493,0.2984298286981179,10.0,1.8339577452358218e-7,1.8339302955765428e-7,2.83436007281913e-6,7.462537736738093e-15,7.472404215162569e-15,7.472404215162569e-15
0.6733466933867736,1.0,1.0,0.535387008802632,0.5318145972351754,0.01284440137146003,0.012733809489264104,0.29843329051202905,10.0,1.8370925338856192e-7,1.8373425394170867e-7,2.8499048001090433e-6,7.469872341227737e-15,7.472508416629002e-15,7.472508416629002e-15
0.6753507014028056,1.0,1.0,0.535387008802632,0.5318145972351755,0.012902650126406004,0.012799621791682385,0.2984543542187017,10.0,1.841732237337693e-7,1.841674528602513e-7,2.8623001141367216e-6,7.487705958063237e-15,7.490378112545853e-15,7.497416764310157e-15
0.6773547094188377,1.0,1.0,0.5353870088026321,0.5318145972351757,0.012940874119049527,0.012871570431757186,0.298456475206277,10.0,1.8463171632114956e-7,1.8460863380805146e-7,2.8700011604964448e-6,7.511492634127702e-15,7.510948307699146e-15,7.504261054633096e-15
0.6793587174348698,1.0,1.0,0.5353870088026321,0.5318145972351759,0.013060658327513257,0.012987252023505674,0.2984645193333419,10.0,1.8467788235982137e-7,1.8470284496379048e-7,2.873263679801468e-6,7.513077544767382e-15,7.511741917534074e-15,7.511741917534074e-15
0.6813627254509018,1.0,1.0,0.5353870088026321,0.531814597235176,0.013060900435955041,0.013014077638478061,0.2984799175204719,10.0,1.8488648970536929e-7,1.8491141080953566e-7,2.8881740344097647e-6,7.525398121092507e-15,7.52676169536362e-15,7.52676169536362e-15
0.6833667334669339,1.0,1.0,0.5353870088026321,0.5318145972351761,0.013082055259004313,0.01310459448882279,0.298500150384628,10.0,1.8549530162433892e-7,1.8552021295400512e-7,2.9083698547110893e-6,7.568151774495271e-15,7.567428570529413e-15,7.567428570529413e-15
0.685370741482966,1.0,1.0,0.5353870088026321,0.5318145972351763,0.013151683391074703,0.013124653967237481,0.2985015494705752,10.0,1.8672996067118406e-7,1.8672469098488013e-7,2.9086005442316286e-6,7.570751304574436e-15,7.5708282924583e-15,7.5708282924583e-15
0.687374749498998,1.0,1.0,0.5353870088026321,0.5318145972351763,0.013165277194488666,0.013210433026169059,0.29850361359299293,10.0,1.8745140750487698e-7,1.8744551991844312e-7,2.931140677122432e-6,7.594987260145e-15,7.597024317955446e-15,7.584215473159704e-15
0.6893787575150301,1.0,1.0,0.5353870088026321,0.5318145972351765,0.01316761795745031,0.013210570324867563,0.2985275596002939,10.0,1.8930439597833128e-7,1.8932904867701065e-7,2.931366108034682e-6,7.605159740597945e-15,7.60363518779972e-15,7.60363518779972e-15
0.6913827655310621,1.0,1.0,0.5353870088026321,0.5318145972351765,0.01319264197292692,0.013237843455553575,0.2985367316524431,10.0,1.9149057386723054e-7,1.914844576453645e-7,2.964031716267835e-6,7.629760574129507e-15,7.631458290298487e-15,7.631458290298487e-15
0.6933867735470942,1.0,1.0,0.5353870088026321,0.5318145972351767,0.013330200614996348,0.013285241687894515,0.298549749342713,10.0,1.9154499963931949e-7,1.915693159116218e-7,2.9668797999970455e-6,7.63070835799684e-15,7.637762188121706e-15,7.637762188121706e-15
0.6953907815631263,1.0,1.0,0.5353870088026321,0.5318145972351768,0.01341412250084687,0.013368791376837856,0.2985517517565838,10.0,1.925935320337191e-7,1.925873874877894e-7,2.980386587201685e-6,7.689994191495224e-15,7.687599309182412e-15,7.692364179646438e-15
0.6973947895791583,1.0,1.0,0.5353870088026321,0.5318145972351769,0.013620346983140621,0.013663404102987897,0.29857427301592204,10.0,1.9342618658758812e-7,1.9345048166271196e-7,2.989683313365461e-6,7.693754487285164e-15,7.696394500674364e-15,7.696394500674364e-15
0.6993987975951904,1.0,1.0,0.5353870088026321,0.531814597235177,0.013861320779485181,0.013763463656141669,0.29857618631350835,10.0,1.9391005573255124e-7,1.9390452805745729e-7,3.0390120538674884e-6,7.704151051477022e-15,7.702906356023043e-15,7.702906356023043e-15
0.7014028056112225,1.0,1.0,0.5353870088026321,0.531814597235177,0.013907573728246456,0.01381504190880946,0.29859892350855566,10.0,1.9416802463646278e-7,1.9416269750470993e-7,3.0626967335708263e-6,7.712743856916856e-15,7.717946561999002e-15,7.717946561999002e-15
0.7034068136272545,1.0,1.0,0.5353870088026321,0.5318145972351771,0.013926020658770672,0.0139552707000424,0.29860085955983373,10.0,1.9446298372289977e-7,1.9445704199074664e-7,3.0627689563204073e-6,7.75553218114974e-15,7.736843828850431e-15,7.737553618508407e-15
0.7054108216432866,1.0,1.0,0.5353870088026321,0.5318145972351771,0.013966804138766088,0.013970841013411457,0.29861278443333644,10.0,1.9448848717725933e-7,1.9451273518361168e-7,3.0688030632866465e-6,7.765220256288015e-15,7.75760631605953e-15,7.75760631605953e-15
0.7074148296593187,1.0,1.0,0.5353870088026321,0.5318145972351772,0.014001060796319128,0.014054358543676182,0.2986257678211332,10.0,1.9557389643792516e-7,1.9559815608385236e-7,3.0928397112559878e-6,7.830778026920117e-15,7.836669674675851e-15,7.836669674675851e-15
0.7094188376753507,1.0,1.0,0.5353870088026321,0.5318145972351773,0.014156081878171566,0.014114859630443545,0.2986490422401437,10.0,1.959765531019377e-7,1.959703695836091e-7,3.1029090414812736e-6,7.85622793264965e-15,7.85248149233767e-15,7.85248149233767e-15
0.7114228456913828,1.0,1.0,0.5353870088026321,0.5318145972351773,0.01416211526945573,0.014139467111810312,0.2986509074594755,10.0,1.9641932867295214e-7,1.9643097697716388e-7,3.106264007144888e-6,7.88548798677812e-15,7.888812629356639e-15,7.888812629356639e-15
0.7134268537074149,1.0,1.0,0.5353870088026321,0.5318145972351774,0.014172584642815702,0.014201264138113278,0.29865227594256233,10.0,1.9968283830012005e-7,1.997070508615522e-7,3.114480032430123e-6,7.956581698137742e-15,7.952287816215915e-15,7.952287816215915e-15
0.7154308617234469,1.0,1.0,0.5353870088026321,0.5318145972351774,0.014278569513622417,0.014216015574448198,0.29867627487311504,10.0,2.0411686232081222e-7,2.0411042493042953e-7,3.157138163501732e-6,7.985637938832445e-15,7.98787926052578e-15,7.98787926052578e-15
0.717434869739479,1.0,1.0,0.5353870088026321,0.5318145972351774,0.01449637492991762,0.014322525131528489,0.2986927576615495,10.0,2.042456759767213e-7,2.0426971356567436e-7,3.1700616106820074e-6,8.040524250931343e-15,8.042094484561367e-15,8.042094484561367e-15
0.7194388777555111,1.0,1.0,0.5353870088026321,0.5318145972351775,0.014603377104426343,0.014557203207050708,0.2987000763980222,10.0,2.0706371337880054e-7,2.0708575911921912e-7,3.1782760830652612e-6,8.073920410399998e-15,8.076305268099512e-15,8.076305268099512e-15
0.7214428857715431,1.0,1.0,0.5353870088026322,0.5318145972351775,0.01467942706370956,0.014631153943330623,0.29870186649618535,10.0,2.0822604990324043e-7,2.081654157253532e-7,3.1962010707494546e-6,8.080501910318828e-15,8.080185541518128e-15,8.080185541518128e-15
0.7234468937875751,1.0,1.0,0.5353870088026322,0.5318145972351775,0.014698493246991368,0.014718275918147563,0.29872767879839385,10.0,2.0861957207617318e-7,2.086140293340749e-7,3.205237060207708e-6,8.094398252542341e-15,8.093712878522243e-15,8.093712878522243e-15
0.7254509018036072,1.0,1.0,0.5353870088026322,0.5318145972351777,0.014737018791739082,0.014743408420254046,0.2987342397887917,10.0,2.092205923560808e-7,2.0924427489612156e-7,3.226257784388646e-6,8.10191535899267e-15,8.098866149407438e-15,8.098866149407438e-15
0.7274549098196392,1.0,1.0,0.5353870088026323,0.5318145972351777,0.014763333936265607,0.014780751533940453,0.2987519974212962,10.0,2.0976440550468291e-7,2.0978787116702442e-7,3.2342188125197283e-6,8.180522792619705e-15,8.181692277036015e-15,8.181692277036015e-15
0.7294589178356713,1.0,1.0,0.5353870088026323,0.5318145972351777,0.014807431957131792,0.014849824931763518,0.2987537082847187,10.0,2.110467832418988e-7,2.1103987321092955e-7,3.264820044059441e-6,8.20335472601988e-15,8.204354794110911e-15,8.204354794110911e-15
0.7314629258517034,1.0,1.0,0.5353870088026323,0.5318145972351777,0.015191026876110828,0.01516112580877399,0.29877673260379684,10.0,2.1164001629963532e-7,2.1161073517777204e-7,3.2716725125752812e-6,8.20718823948637e-15,8.20885103148775e-15,8.205796378325267e-15
0.7334669338677354,1.0,1.0,0.5353870088026323,0.5318145972351778,0.01521947458984939,0.015172980621196196,0.2987799514951086,10.0,2.1248045728447967e-7,2.1247347006000856e-7,3.2734172057159863e-6,8.209765146088776e-15,8.212449798373037e-15,8.212449798373037e-15
0.7354709418837675,1.0,1.0,0.5353870088026323,0.5318145972351778,0.01531212826923127,0.015174192203469257,0.29880477731776006,10.0,2.1330812824749846e-7,2.1333151399338597e-7,3.2984162819262396e-6,8.252610375209994e-15,8.256052819690932e-15,8.262512991980358e-15
0.7374749498997996,1.0,1.0,0.5353870088026325,0.5318145972351778,0.015351760870359492,0.015356101093705022,0.2988064050041841,10.0,2.1482667932020804e-7,2.1478144281901573e-7,3.3808974702946116e-6,8.259688939600332e-15,8.262512991980358e-15,8.263087498316115e-15
0.7394789579158316,1.0,1.0,0.5353870088026326,0.5318145972351778,0.015480601697968565,0.015462587932421543,0.29882024646755895,10.0,2.1507017301241493e-7,2.1506420475667364e-7,3.390616593784885e-6,8.281366412582529e-15,8.281313077906733e-15,8.284952474530313e-15
0.7414829659318637,1.0,1.0,0.5353870088026326,0.5318145972351779,0.015509866545200961,0.01547784437799635,0.2988330654209413,10.0,2.1543094282266978e-7,2.1539846054878548e-7,3.3918037906242394e-6,8.294396263245722e-15,8.294232344739418e-15,8.294232344739418e-15
0.7434869739478958,1.0,1.0,0.5353870088026326,0.5318145972351779,0.015750451346500955,0.015525564310174171,0.29885838865434444,10.0,2.1752361262550803e-7,2.1751639622730405e-7,3.427381318914244e-6,8.355231354914448e-15,8.355693949007969e-15,8.355693949007969e-15
0.7454909819639278,1.0,1.0,0.5353870088026327,0.5318145972351779,0.015770090653975003,0.01572436913875597,0.2988599293884575,10.0,2.1758849923766367e-7,2.1761196231869252e-7,3.4285176139172004e-6,8.394990767201907e-15,8.393117772188077e-15,8.393117772188077e-15
0.7474949899799599,1.0,1.0,0.5353870088026328,0.5318145972351779,0.01584796586859163,0.015793520621426475,0.29886479182303044,10.0,2.1880397119962166e-7,2.1879675168887548e-7,3.4329153513355365e-6,8.440641784859088e-15,8.442341755001195e-15,8.442341755001195e-15
0.749498997995992,1.0,1.0,0.5353870088026328,0.5318145972351779,0.01589658478725412,0.015801206445862432,0.29888699358359944,10.0,2.2040310427834236e-7,2.2042628023946177e-7,3.440343947866719e-6,8.442394072381222e-15,8.442903154475902e-15,8.442903154475902e-15
0.751503006012024,1.0,1.0,0.5353870088026329,0.5318145972351779,0.01605901151625959,0.01594074920793198,0.2989103791955946,10.0,2.206650140084707e-7,2.206577449543152e-7,3.4516332816311493e-6,8.451214701420906e-15,8.452804929494183e-15,8.452804929494183e-15
0.7535070140280561,1.0,1.0,0.535387008802633,0.5318145972351779,0.016235634565911795,0.015943946299153716,0.2989128045474777,10.0,2.207467252975449e-7,2.2076996957962206e-7,3.4760268390197883e-6,8.488999724491978e-15,8.494583241386914e-15,8.454633528173866e-15
0.7555110220440882,1.0,1.0,0.5353870088026331,0.5318145972351779,0.016270641922349057,0.016153517324707368,0.29891425471673266,10.0,2.209898338276533e-7,2.2101270913383517e-7,3.5100774320696455e-6,8.538796367107725e-15,8.537597200944746e-15,8.494583241386914e-15
0.7575150300601202,1.0,1.0,0.5353870088026333,0.531814597235178,0.01635483372438264,0.016307423933600153,0.29894170953143456,10.0,2.227391308445167e-7,2.2276241464388497e-7,3.520244259107184e-6,8.552820116244665e-15,8.55067733017903e-15,8.537597200944746e-15
0.7595190380761523,1.0,1.0,0.5353870088026336,0.531814597235178,0.016487650546525283,0.01631561449865121,0.29895701919353956,10.0,2.2309084365762988e-7,2.2311403421518892e-7,3.527761254486732e-6,8.590756496261674e-15,8.580022847986648e-15,8.580022847986648e-15
0.7615230460921844,1.0,1.0,0.5353870088026338,0.531814597235178,0.016490514241682585,0.016440668754327897,0.2989679986537212,10.0,2.2530394179424428e-7,2.2529679185163116e-7,3.535548367654669e-6,8.651380087680365e-15,8.653475533173545e-15,8.658709042639868e-15
0.7635270541082164,1.0,1.0,0.535387008802634,0.531814597235178,0.016801726747905404,0.016533550586296436,0.2989693548042077,10.0,2.2552131267540882e-7,2.2551410840444263e-7,3.569172357325859e-6,8.679384091304218e-15,8.68035639739095e-15,8.68035639739095e-15
0.7655310621242485,1.0,1.0,0.5353870088026343,0.531814597235178,0.01681156702887609,0.01676604785378736,0.298997187344197,10.0,2.2768938173870397e-7,2.277121219042897e-7,3.572330687497009e-6,8.790699622380938e-15,8.790848393863277e-15,8.790848393863277e-15
0.7675350701402806,1.0,1.0,0.5355347057061867,0.531814597235178,0.01682133651749974,0.01677204131755617,0.2990047225085324,10.0,2.2773016408323544e-7,2.277532946724145e-7,3.578098318200121e-6,8.84920359286961e-15,8.848466536473689e-15,8.848466536473689e-15
0.7695390781563126,1.0,1.0,0.5355347057061867,0.531814597235178,0.017067213468383257,0.016843265059352568,0.29902394516050845,10.0,2.282525942465696e-7,2.2827556786605502e-7,3.6445172486881684e-6,8.859740184344436e-15,8.863450914872155e-15,8.863450914872155e-15
0.7715430861723447,1.0,1.0,0.5355347057061867,0.531814597235178,0.017088829098674842,0.017089800099678473,0.2990252039929075,10.0,2.3273628166249188e-7,2.3272895343324235e-7,3.6663706338470654e-6,8.864946414739142e-15,8.865928949441651e-15,8.865928949441651e-15
0.7735470941883767,1.0,1.0,0.5355347057061867,0.531814597235178,0.017136965064707518,0.017112166298423985,0.299053401623925,10.0,2.333844762893789e-7,2.333769057487557e-7,3.666711537904894e-6,9.056548123742649e-15,9.054692771257536e-15,9.054692771257536e-15
0.7755511022044088,1.0,1.0,0.5355347057061867,0.531814597235178,0.017211594632687177,0.017133506613147706,0.29905349991609426,10.0,2.3643470182508393e-7,2.3645728088015542e-7,3.721519966114282e-6,9.062671878068177e-15,9.05696566636071e-15,9.05696566636071e-15
0.7775551102204409,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017574901363872564,0.017361427772463488,0.2990806187770193,10.0,2.3645505406730724e-7,2.364776353571503e-7,3.7297501827089706e-6,9.063782619340875e-15,9.065404208004594e-15,9.0664820527588e-15
0.779559118236473,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017667802265687742,0.01761706805010329,0.2990817771426389,10.0,2.366695879987709e-7,2.366919118043311e-7,3.742540369099857e-6,9.068313588867859e-15,9.0664820527588e-15,9.070295356794735e-15
0.781563126252505,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017693588975626444,0.0176221664093934,0.2991033622760757,10.0,2.3878372691596336e-7,2.3875898714927995e-7,3.749593480993931e-6,9.0706232486411e-15,9.070295356794735e-15,9.08256325427983e-15
0.7835671342685371,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017734775983676537,0.01768894349467339,0.2991103274859663,10.0,2.390531453924731e-7,2.390453478897939e-7,3.8044707017995755e-6,9.107085480861032e-15,9.105181085518439e-15,9.105181085518439e-15
0.7855711422845691,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017794608399184595,0.01773809761949392,0.2991379947251879,10.0,2.398091504246489e-7,2.3983181141343673e-7,3.830651969238091e-6,9.171481951046482e-15,9.173038144648851e-15,9.159475365559581e-15
0.7875751503006012,1.0,1.0,0.5355347057061867,0.5318145972351781,0.017869159610868993,0.017747284475863472,0.2991390496220791,10.0,2.4017321096050763e-7,2.4019556235498673e-7,3.840046849496449e-6,9.207145932355381e-15,9.209161126441831e-15,9.173038144648851e-15
0.7895791583166333,1.0,1.0,0.5355347057061867,0.5318145972351781,0.018078862767348963,0.01777748539441955,0.29915432053313296,10.0,2.4021736881651557e-7,2.402398477937997e-7,3.84834063918914e-6,9.235355511234785e-15,9.235304262454142e-15,9.209161126441831e-15
0.7915831663326653,1.0,1.0,0.5355347057061867,0.5318145972351781,0.01818013557397197,0.01791407156067957,0.29916794055013246,10.0,2.4099997169702235e-7,2.4102260810741834e-7,3.863736236473171e-6,9.254910670992155e-15,9.251389572747427e-15,9.235304262454142e-15
0.7935871743486974,1.0,1.0,0.5355347057061867,0.5318145972351781,0.01830401381422165,0.017989907847628866,0.2991960487308434,10.0,2.423394305497798e-7,2.422980477070397e-7,3.871693194478406e-6,9.30083984593141e-15,9.300884140851003e-15,9.251389572747427e-15
0.7955911823647295,1.0,1.0,0.5355347057061867,0.5318145972351781,0.018374211388204123,0.018134035813260233,0.2991969972999954,10.0,2.4591928753471774e-7,2.4594180245073923e-7,3.88728130876502e-6,9.312112175166765e-15,9.307845631035097e-15,9.300884140851003e-15
0.7975951903807615,1.0,1.0,0.5355347057061867,0.5318145972351781,0.018460766943503612,0.018348583312241262,0.29920638571720487,10.0,2.4679769132795284e-7,2.468000103448159e-7,3.9209040178090965e-6,9.319210291630558e-15,9.318134420804894e-15,9.30216538905422e-15
0.7995991983967936,1.0,1.0,0.5355347057061868,0.5318145972351781,0.018555279650023654,0.01841330892695171,0.2992262169319838,10.0,2.468826974886555e-7,2.487321518414002e-7,3.925327339486097e-6,9.32793136764701e-15,9.32756951781344e-15,9.307845631035097e-15
0.8016032064128257,1.0,1.0,0.5355347057061868,0.5318145972351781,0.01863244178522875,0.018416878779291972,0.2992547570149814,10.0,2.4871013944657656e-7,2.520058092406323e-7,3.957317124794145e-6,9.33412521524502e-15,9.336796338187851e-15,9.318134420804894e-15
0.8036072144288577,1.0,1.0,0.5355347057061868,0.5318145972351781,0.018910668105969527,0.018509101155157866,0.2992555965365946,10.0,2.5693091809593893e-7,2.5692244036606145e-7,3.96067894968578e-6,9.388473185577708e-15,9.386242267433739e-15,9.32756951781344e-15
0.8056112224448898,1.0,1.0,0.5355347057061868,0.5318145972351781,0.018919419510894504,0.018586100668713825,0.29925956894399014,10.0,2.582359288814747e-7,2.5825779214438134e-7,3.979381399031742e-6,9.389772457379346e-15,9.391833984167047e-15,9.336796338187851e-15
0.8076152304609219,1.0,1.0,0.5355347057061868,0.5318145972351781,0.018955569030092875,0.018645104823174385,0.2992851332342432,10.0,2.602245409650026e-7,2.602466830290916e-7,3.992665074149795e-6,9.402598141219122e-15,9.400326755252226e-15,9.386242267433739e-15
0.8096192384769539,1.0,1.0,0.5355347057061868,0.5318145972351781,0.019091279567895848,0.018720373673086193,0.2993138814154249,10.0,2.6046141731877857e-7,2.604835017864788e-7,4.009140577719125e-6,9.425737483657646e-15,9.427240413871843e-15,9.400326755252226e-15
0.811623246492986,1.0,1.0,0.5355347057061868,0.5318145972351781,0.019134741361163398,0.018964028246182582,0.2993140962851664,10.0,2.608372949436191e-7,2.608288238779086e-7,4.014235801542464e-6,9.482522134728601e-15,9.478117607334905e-15,9.427240413871843e-15
0.8136272545090181,1.0,1.0,0.5355347057061868,0.5318145972351781,0.01919593741307146,0.01904472185323352,0.2993148241750014,10.0,2.6169500819657884e-7,2.6163983888227296e-7,4.0485909607611784e-6,9.561723541406717e-15,9.564019173022186e-15,9.478117607334905e-15
0.8156312625250501,1.0,1.0,0.5355347057061868,0.5318145972351781,0.019369539314994758,0.019087170704508896,0.29934466653833874,10.0,2.641812856820665e-7,2.6420333169344534e-7,4.0545820898621455e-6,9.594579556400454e-15,9.587136736534084e-15,9.564019173022186e-15
0.8176352705410822,1.0,1.0,0.5355347057061868,0.5318145972351781,0.01946988188743391,0.019238998178685796,0.2993693344201618,10.0,2.642483725189915e-7,2.642703732426684e-7,4.078582159207269e-6,9.595231578397683e-15,9.590957030771704e-15,9.587136736534084e-15
0.8196392785571143,1.0,1.0,0.5355347057061868,0.5318145972351781,0.01949785432029015,0.01932420534687677,0.2993740448041739,10.0,2.6618267542765426e-7,2.661366321978877e-7,4.109816731234596e-6,9.59676428648934e-15,9.594223637610378e-15,9.590957030771704e-15
0.8216432865731463,1.0,1.0,0.5355347057061868,0.5318145972351781,0.019539204802562236,0.019509515856042877,0.2993746575328645,10.0,2.7000713114141786e-7,2.6999839972474947e-7,4.123455361490729e-6,9.598742225147656e-15,9.601165059490912e-15,9.594223637610378e-15
0.8236472945891784,1.0,1.0,0.5355347057061868,0.5318145972351781,0.019556270067280866,0.019530273080966117,0.29940479439607287,10.0,2.728045172045052e-7,2.7279631087080457e-7,4.127413302038713e-6,9.632207508055692e-15,9.631501894163881e-15,9.601165059490912e-15
0.8256513026052105,1.0,1.0,0.5355347057061868,0.5318145972351781,0.01981591746599384,0.019583834562313322,0.2994259393340484,10.0,2.733761228821836e-7,2.733979451578271e-7,4.1435304079946844e-6,9.641636303552828e-15,9.632275712929034e-15,9.631501894163881e-15
0.8276553106212425,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020027061223095232,0.019768253620501396,0.2994345774676078,10.0,2.7538532019615906e-7,2.7537653169375364e-7,4.143911515186046e-6,9.643717571540036e-15,9.642158618069567e-15,9.642158618069567e-15
0.8296593186372746,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020037248839685926,0.01998012933854255,0.29943507439408884,10.0,2.774286458743216e-7,2.774197159754012e-7,4.1454503986704615e-6,9.70837748218632e-15,9.706224488699307e-15,9.706224488699307e-15
0.8316633266533067,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020070132707407328,0.02002472317302527,0.29946549482141716,10.0,2.7837791794339056e-7,2.7836891590059127e-7,4.148348767557782e-6,9.741173824201197e-15,9.741247588054237e-15,9.741247588054237e-15
0.8336673346693386,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020103877576419765,0.020080256157737647,0.299483707620607,10.0,2.792607545329421e-7,2.792520180362056e-7,4.159010843736933e-6,9.77026658372075e-15,9.770181859664173e-15,9.770181859664173e-15
0.8356713426853707,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020162840713321927,0.020207475454573735,0.29949567411452915,10.0,2.810324617602887e-7,2.8102351728805373e-7,4.163111039901886e-6,9.772288806142601e-15,9.772153164349678e-15,9.772153164349678e-15
0.8376753507014028,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020408565483237755,0.020341869580146874,0.2995426508315145,10.0,2.8382809701601787e-7,2.838496986687389e-7,4.181670226343031e-6,9.784929751296742e-15,9.783904939452571e-15,9.783904939452571e-15
0.8396793587174348,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020503329390924047,0.02045601682357089,0.2995573133133324,10.0,2.862018993534179e-7,2.862234092821164e-7,4.243992716665126e-6,9.89007501498011e-15,9.888255060307703e-15,9.888255060307703e-15
0.8416833667334669,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02050375995026011,0.02045623674791839,0.29960278060708306,10.0,2.867369401055612e-7,2.8675845018248546e-7,4.27245112806527e-6,9.890649027402272e-15,9.891692102449818e-15,9.891692102449818e-15
0.843687374749499,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02072807678933606,0.0207456165051251,0.29961947407798967,10.0,2.8898991537666666e-7,2.8898069887718894e-7,4.318617485553725e-6,9.917367112555316e-15,9.919145269217631e-15,9.914827402241653e-15
0.845691382765531,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020789857605329747,0.020769440114337834,0.29966410867653326,10.0,2.8911924222596355e-7,2.891100612656407e-7,4.364488801594056e-6,9.95168734846315e-15,9.951629762908492e-15,9.951629762908492e-15
0.8476953907815631,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020791493721649814,0.020834485640296642,0.2996821358602005,10.0,2.897845031772802e-7,2.898057353994629e-7,4.434838802598569e-6,9.954963168342022e-15,9.958513880794107e-15,9.979226749981554e-15
0.8496993987975952,1.0,1.0,0.5355347057061868,0.5318145972351781,0.020984776281439313,0.020937079056538018,0.2997266468592687,10.0,2.9020885870296936e-7,2.902001041983391e-7,4.436194356014877e-6,9.977129516284489e-15,9.979226749981554e-15,9.990928069482847e-15
0.8517034068136272,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02119779447179281,0.020937538079124605,0.2997452785416638,10.0,2.904325377279494e-7,2.903970159077328e-7,4.455133045700168e-6,1.0030178072497922e-14,1.0029448579970493e-14,1.003567490525495e-14
0.8537074148296593,1.0,1.0,0.5355347057061868,0.5318145972351781,0.021368626836823706,0.02133482543894717,0.2997904070642203,10.0,2.916639495252302e-7,2.907767157513143e-7,4.457718348845855e-6,1.006745850964706e-14,1.0066158961439672e-14,1.0066158961439672e-14
0.8557114228456913,1.0,1.0,0.5355347057061868,0.5318145972351781,0.0214198428621164,0.021410403169828073,0.299808882426468,10.0,2.919249476099811e-7,2.9165468225528634e-7,4.482773802752221e-6,1.0196924938555269e-14,1.019895513146665e-14,1.019895513146665e-14
0.8577154308617234,1.0,1.0,0.5355347057061868,0.5318145972351781,0.0214711268932724,0.02142397712581911,0.29985540129105365,10.0,2.934520924262477e-7,2.919462292198029e-7,4.522247377194714e-6,1.0223068861310357e-14,1.0226183022008049e-14,1.0226183022008049e-14
0.8597194388777555,1.0,1.0,0.5355347057061868,0.5318145972351781,0.0215314539609663,0.02146445320443323,0.29987292823360073,10.0,2.935974860072407e-7,2.9344290093064245e-7,4.538270641375825e-6,1.0288376464721088e-14,1.0290250807177125e-14,1.0290250807177125e-14
0.8617234468937875,1.0,1.0,0.5355347057061868,0.5318145972351781,0.021897603455570507,0.02148517034078006,0.2999216416304785,10.0,2.942828743942266e-7,2.9427410982917927e-7,4.54099104237015e-6,1.0293784579282326e-14,1.029326894166285e-14,1.029326894166285e-14
0.8637274549098196,1.0,1.0,0.5355347057061868,0.5318145972351781,0.021962127596025335,0.021839765701900903,0.29993739708957384,10.0,2.952831104941425e-7,2.9527420134843845e-7,4.579092714199054e-6,1.0308110878979995e-14,1.0306636725435686e-14,1.0306636725435686e-14
0.8657314629258517,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02202387401629034,0.021913699132327442,0.2999891402647317,10.0,2.9873316326083455e-7,2.987242191950803e-7,4.610356902611856e-6,1.0349485242820248e-14,1.034922897463002e-14,1.034922897463002e-14
0.8677354709418837,1.0,1.0,0.5355347057061868,0.5318145972351781,0.022052429242867183,0.02206600471380465,0.3000022705211655,10.0,3.021038454509619e-7,3.0212501337193755e-7,4.622069009971373e-6,1.0425108154833412e-14,1.0426892574271536e-14,1.0426892574271536e-14
0.8697394789579158,1.0,1.0,0.5355347057061868,0.5318145972351781,0.022288486096690083,0.022097011741860052,0.30005790946806044,10.0,3.037825931291861e-7,3.037730969366094e-7,4.626680815892896e-6,1.0443677652765476e-14,1.044634647214143e-14,1.044634647214143e-14
0.8717434869739479,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02245754435971993,0.02224185005278722,0.300079209556676,10.0,3.070983456195768e-7,3.070887365902661e-7,4.665212877555581e-6,1.0447604360324745e-14,1.0451207942013482e-14,1.0451207942013482e-14
0.87374749498998,1.0,1.0,0.5355347057061868,0.5318145972351781,0.022602817671676104,0.022359287417722303,0.30012796160720656,10.0,3.122870710370587e-7,3.123076898050827e-7,4.70392470443226e-6,1.058822379407703e-14,1.0590721088424586e-14,1.0590721088424586e-14
0.875751503006012,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02268729017419314,0.022407879379071554,0.300143299786596,10.0,3.13981552914952e-7,3.140025230153453e-7,4.7372587004347905e-6,1.0666919381260683e-14,1.0665083379671004e-14,1.0665083379671004e-14
0.8777555110220441,1.0,1.0,0.5355347057061868,0.5318145972351781,0.0226923302868407,0.02273183744456274,0.3001993091418898,10.0,3.1407898038486077e-7,3.1409981406823957e-7,4.737313043709433e-6,1.0674875682646254e-14,1.0671904053532219e-14,1.0671904053532219e-14
0.8797595190380761,1.0,1.0,0.5355347057061868,0.5318145972351781,0.022953998920342552,0.02273476244893415,0.30020778857912345,10.0,3.145671225611014e-7,3.145880881176293e-7,4.793540257312699e-6,1.0796176354125327e-14,1.0794899639265074e-14,1.0794899639265074e-14
0.8817635270541082,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02306122873400426,0.02289281364971563,0.3002719646252935,10.0,3.195169141383214e-7,3.195378239875081e-7,4.818380859289263e-6,1.0814670362149906e-14,1.0809634416800695e-14,1.0809634416800695e-14
0.8837675350701403,1.0,1.0,0.5355347057061868,0.5318145972351781,0.023313108777224003,0.02290629903752327,0.3002726578641765,10.0,3.2022550513225313e-7,3.2024628432452415e-7,4.8416146440191325e-6,1.0828440627785546e-14,1.0828060020955136e-14,1.0828060020955136e-14
0.8857715430861723,1.0,1.0,0.5355347057061868,0.5318145972351781,0.023324134574226572,0.02336864005102283,0.3003378899606617,10.0,3.20999530759499e-7,3.210203923308633e-7,4.9113971742982854e-6,1.0854526530698337e-14,1.085368052198744e-14,1.085368052198744e-14
0.8877755511022044,1.0,1.0,0.5355347057061868,0.5318145972351781,0.02337265384191855,0.023408755933210942,0.30034594070454856,10.0,3.2157985644847404e-7,3.2160034323441737e-7,4.954013048768536e-6,1.1004450611697312e-14,1.101117138125412e-14,1.101117138125412e-14
0.8897795591182365,1.0,1.0,0.5355347057061868,0.5318145972351781,0.023456548148275306,0.023415340500583064,0.3004034675697538,10.0,3.2295434259498664e-7,3.22944459821318e-7,4.956758816075069e-6,1.1047787863210934e-14,1.1055732577435979e-14,1.1055732577435979e-14
0.8917835671342685,1.0,1.0,0.5355347057061868,0.5318145972351781,0.023483882516595198,0.023437968660389007,0.30042125012121945,10.0,3.2322426766176553e-7,3.232445684377328e-7,4.957631924828498e-6,1.123006657827689e-14,1.1232484271553001e-14,1.1232484271553001e-14
0.8937875751503006,1.0,1.0,0.5355347057061868,0.5318145972351782,0.023962939561849188,0.02391506316351987,0.3004693737677893,10.0,3.3101338698696337e-7,3.310340404940216e-7,5.039869439390216e-6,1.1281430760405612e-14,1.1281786366802907e-14,1.1281786366802907e-14
0.8957915831663327,1.0,1.0,0.5355347057061868,0.5340896131137214,0.024040851995477872,0.023995392316485127,0.300497905711789,10.0,3.3127339357221046e-7,3.3129376400393255e-7,5.073413710360038e-6,1.1310725002665417e-14,1.1310607811907043e-14,1.1310607811907043e-14
0.8977955911823647,1.0,1.0,0.5355347057061868,0.5340896131137214,0.024063637198712757,0.0240071605599323,0.30053559199954427,10.0,3.314086921809516e-7,3.313987678683359e-7,5.104769779493081e-6,1.132482525010633e-14,1.1323689912005729e-14,1.1323689912005729e-14
0.8997995991983968,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02426219092896341,0.024106537867830884,0.3005759204081453,10.0,3.3159116194609525e-7,3.3156200657211677e-7,5.132998883434325e-6,1.1347730285591989e-14,1.1347851078732254e-14,1.1347851078732254e-14
0.9018036072144289,1.0,1.0,0.5355347057061868,0.5340896131137214,0.024472999221755925,0.02442504783191169,0.3006021060715578,10.0,3.3378684643576845e-7,3.338074643835377e-7,5.151101189034722e-6,1.1462344809201038e-14,1.1460905525595706e-14,1.1460905525595706e-14
0.9038076152304609,1.0,1.0,0.5355347057061868,0.5340896131137214,0.024610211888328005,0.024564402180041606,0.3006553072380672,10.0,3.36867421138251e-7,3.368573595850561e-7,5.152799293303469e-6,1.1491219116426381e-14,1.1488700175052817e-14,1.1488700175052817e-14
0.905811623246493,1.0,1.0,0.5355347057061868,0.5340896131137214,0.024725903189630402,0.02464716703477226,0.30066890014556275,10.0,3.384073614536116e-7,3.3842789464115294e-7,5.316073147926272e-6,1.1574050381730464e-14,1.1574456090757815e-14,1.1574456090757815e-14
0.9078156312625251,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02498657105480297,0.02480727338032315,0.3007359587320207,10.0,3.3952309418570563e-7,3.39543603577217e-7,5.359664404641145e-6,1.1619665177612789e-14,1.1617266966918187e-14,1.1617266966918187e-14
0.9098196392785571,1.0,1.0,0.5355347057061868,0.5340896131137214,0.025190494000629452,0.024938549890215208,0.30073607932571134,10.0,3.436397768401727e-7,3.4366030334326204e-7,5.391138206155476e-6,1.1909236915208451e-14,1.1909199827755967e-14,1.1909199827755967e-14
0.9118236472945892,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02519985405080684,0.025144364462699863,0.3008032666837614,10.0,3.462999407216715e-7,3.463203951971035e-7,5.391207848492521e-6,1.2074209853738534e-14,1.207311812447029e-14,1.207311812447029e-14
0.9138276553106213,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02550350609071685,0.025288451330562314,0.30081824989209915,10.0,3.463977613009989e-7,3.4638756884159117e-7,5.418056206064283e-6,1.2089678704598559e-14,1.2091034883536345e-14,1.2091034883536345e-14
0.9158316633266533,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02568198605941949,0.025455421080766424,0.30090183225560396,10.0,3.529200483422805e-7,3.5294037467707326e-7,5.451776069362066e-6,1.2133502597499316e-14,1.2133755278987557e-14,1.2133755278987557e-14
0.9178356713426854,1.0,1.0,0.5355347057061868,0.5340896131137214,0.025781109338721624,0.025516574607161037,0.30098683983243907,10.0,3.6156155006495935e-7,3.6155129467438877e-7,5.456084350565922e-6,1.219813660995422e-14,1.219675469458923e-14,1.219675469458923e-14
0.9198396793587175,1.0,1.0,0.5355347057061868,0.5340896131137214,0.026023667491933643,0.025722381318155706,0.30107328613714535,10.0,3.6165842673539086e-7,3.616479795170851e-7,5.554379350917307e-6,1.2221537832382557e-14,1.221987780120036e-14,1.221987780120036e-14
0.9218436873747495,1.0,1.0,0.5355347057061868,0.5340896131137214,0.026172934653224022,0.025734688305488817,0.30116118478307985,10.0,3.650317330276276e-7,3.650518708269032e-7,5.601730717493265e-6,1.2274586991474422e-14,1.2273805786814351e-14,1.2273805786814351e-14
0.9238476953907816,1.0,1.0,0.5355347057061868,0.5340896131137214,0.026381512279929062,0.025975523970448233,0.30125054948290475,10.0,3.6602982033029953e-7,3.6601938698582664e-7,5.627493852958187e-6,1.2304207655251258e-14,1.2304835678078198e-14,1.2304835678078198e-14
0.9258517034068137,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02654692830431701,0.026213633148100088,0.30134139404907617,10.0,3.6760238709145903e-7,3.6762234299733215e-7,5.692279758070056e-6,1.2327391136717301e-14,1.2326320266441691e-14,1.2326320266441691e-14
0.9278557114228457,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02667212142815016,0.026334824319972742,0.30143373239433385,10.0,3.760427536444381e-7,3.760084935780681e-7,5.761062065893979e-6,1.2343193012642623e-14,1.2344835760595792e-14,1.2344835760595792e-14
0.9298597194388778,1.0,1.0,0.5355347057061868,0.5340896131137214,0.026991194325971662,0.02649873165167843,0.3015275785321913,10.0,3.7856736407683674e-7,3.7858730494042147e-7,5.791479402229351e-6,1.2434558865439873e-14,1.2431231282013867e-14,1.2431231282013867e-14
0.9318637274549099,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02707317065892598,0.02671309433571025,0.3016229465774257,10.0,3.80288680189271e-7,3.8030849322033665e-7,5.816660633818982e-6,1.246048326155989e-14,1.2459826266164638e-14,1.2459826266164638e-14
0.9338677354709419,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02717900314977962,0.026944262622596644,0.30171985074656915,10.0,3.838233713942636e-7,3.8381276034406214e-7,5.827192232345593e-6,1.2460637951390099e-14,1.24617536250241e-14,1.24617536250241e-14
0.935871743486974,1.0,1.0,0.5355347057061868,0.5340896131137214,0.027602285043136412,0.02702492419118304,0.30181830535839993,10.0,3.902229061367195e-7,3.902427098017824e-7,5.9358626197168705e-6,1.2609800619930008e-14,1.2605427469356328e-14,1.2605427469356328e-14
0.9378757515030061,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02760968372017376,0.027220225103063107,0.3019183248344336,10.0,3.981467521157619e-7,3.954594828781144e-7,6.056601717454577e-6,1.2745124701076926e-14,1.2744329215646454e-14,1.2744329215646454e-14
0.9398797595190381,1.0,1.0,0.5355347057061868,0.5340896131137214,0.0276930701459609,0.027562527944123075,0.30201992369941594,10.0,3.988993376781954e-7,3.9813588424569614e-7,6.175125901172195e-6,1.2844298805424906e-14,1.2842795548247014e-14,1.2842795548247014e-14
0.9418837675350702,1.0,1.0,0.5355347057061868,0.5340896131137214,0.028134169635796537,0.027726687751374445,0.3021231165818155,10.0,3.9917174726285955e-7,3.991608294596204e-7,6.2515914682581015e-6,1.2872475072695164e-14,1.2874067171732052e-14,1.2874067171732052e-14
0.9438877755511023,1.0,1.0,0.5355347057061868,0.5340896131137214,0.028213844635657355,0.02773451731287112,0.3022279182143167,10.0,4.0293905514433097e-7,4.0292817397820803e-7,6.257557466591383e-6,1.2878362455797835e-14,1.288113304849117e-14,1.288113304849117e-14
0.9458917835671342,1.0,1.0,0.5355347057061868,0.5340896131137214,0.028236542647568426,0.028108563605016578,0.3023343434343139,10.0,4.0581226135310474e-7,4.05831850985225e-7,6.267316898455161e-6,1.3066404254490217e-14,1.306617364886755e-14,1.306617364886755e-14
0.9478957915831663,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02866872970017288,0.028255495034608762,0.302442407184406,10.0,4.0909876735055015e-7,4.0908775011151206e-7,6.523005408639061e-6,1.3089172483174881e-14,1.308795606862888e-14,1.308795606862888e-14
0.9498997995991983,1.0,1.0,0.5355347057061868,0.5340896131137214,0.028740879789422944,0.02849710603829397,0.3025521245128914,10.0,4.0938153663008864e-7,4.0937051931468777e-7,6.542805823698458e-6,1.3252251870914292e-14,1.3252592688710795e-14,1.3345846728406166e-14
0.9519038076152304,1.0,1.0,0.5355347057061868,0.5340896131137214,0.028871364915012705,0.028782712398491134,0.3026635105742637,10.0,4.1451780509473726e-7,4.145126132195231e-7,6.566096321309504e-6,1.3349392386378138e-14,1.3345846728406166e-14,1.374785688615061e-14
0.9539078156312625,1.0,1.0,0.5355347057061868,0.5340896131137214,0.029205875563676237,0.028892103386275566,0.3027765806297089,10.0,4.181555334332683e-7,4.2552208543564504e-7,6.6133381131044455e-6,1.374635029845331e-14,1.374785688615061e-14,1.3896226336286902e-14
0.9559118236472945,1.0,1.0,0.5355347057061868,0.5340896131137214,0.029273754579375092,0.029293681869647103,0.3028913470191773,10.0,4.25502891032371e-7,4.3000732603561076e-7,6.625297079899483e-6,1.38958270115101e-14,1.3896226336286902e-14,1.4258323611817814e-14
0.9579158316633266,1.0,1.0,0.5355347057061868,0.5340896131137214,0.029745527565373384,0.02931575190617663,0.30300783056579733,10.0,4.2998787135860856e-7,4.3477240715500504e-7,6.73256233550769e-6,1.3945347136139351e-14,1.3941630780887823e-14,1.433162778485648e-14
0.9599198396793587,1.0,1.0,0.5355347057061868,0.5340896131137214,0.029745898674369817,0.029700130543373594,0.3031260444970373,10.0,4.394798854539404e-7,4.3949924070497094e-7,6.744608202298327e-6,1.4319719455103704e-14,1.433162778485648e-14,1.436965137680711e-14
0.9619238476953907,1.0,1.0,0.5355347057061868,0.5340896131137214,0.02981207795048363,0.029854222767786234,0.30324600450402966,10.0,4.424760299840642e-7,4.424648680166415e-7,6.908291096093697e-6,1.4477410350310306e-14,1.4478957593317042e-14,1.4478957593317042e-14
0.9639278557114228,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03015794980000367,0.03011245138033374,0.30336772638747644,10.0,4.426031965704909e-7,4.425919918551589e-7,6.914731419849839e-6,1.4499036144121206e-14,1.4500641650704495e-14,1.4500641650704495e-14
0.9659318637274549,1.0,1.0,0.5355347057061868,0.5340896131137214,0.030355482839056556,0.030397759281934868,0.30349122605728684,10.0,4.438846976010527e-7,4.4390402507534166e-7,6.977234759240553e-6,1.463329321966975e-14,1.46337756471514e-14,1.46337756471514e-14
0.9679358717434869,1.0,1.0,0.5355347057061868,0.5340896131137214,0.030576202686598126,0.03053046234625892,0.30361651953362107,10.0,4.532490080424369e-7,4.532682701093428e-7,6.989823687909984e-6,1.4754561432848448e-14,1.4754808211188925e-14,1.4754808211188925e-14
0.969939879759519,1.0,1.0,0.5355347057061868,0.5340896131137214,0.030903625811217656,0.030946019271649746,0.303743622947264,10.0,4.5412893500400123e-7,4.541177970360818e-7,7.065749760950465e-6,1.484385757986162e-14,1.4849677246052803e-14,1.4849677246052803e-14
0.9719438877755511,1.0,1.0,0.5355347057061868,0.5340896131137214,0.030999957683259,0.03095398665777079,0.3038725525401271,10.0,4.5624325235259383e-7,4.562318157253946e-7,7.106828891463685e-6,1.488151719392313e-14,1.488415125904624e-14,1.488415125904624e-14
0.9739478957915831,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03142904677366723,0.03138285649472629,0.3040033246657534,10.0,4.5916749117011096e-7,4.5918671771723306e-7,7.144113093275242e-6,1.4899642225830215e-14,1.4902319700395204e-14,1.4902319700395204e-14
0.9759519038076152,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03145618555628519,0.03149868153454269,0.3041359557898217,10.0,4.614974599071848e-7,4.6151666235335423e-7,7.292768350888627e-6,1.4908403504053622e-14,1.4906577396964745e-14,1.4906577396964745e-14
0.9779559118236473,1.0,1.0,0.5355347057061868,0.5340896131137214,0.031863308601950434,0.03181690990262665,0.30427046249065376,10.0,4.6430403867614085e-7,4.642924851346992e-7,7.319170192211802e-6,1.540319481676846e-14,1.540106801128919e-14,1.540106801128919e-14
0.9799599198396793,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03201286145021945,0.03205544832435044,0.30440686145972234,10.0,4.6844645672998946e-7,4.6844106341516925e-7,7.343641374094206e-6,1.582559308238537e-14,1.5826242470376817e-14,1.5826242470376817e-14
0.9819639278557114,1.0,1.0,0.5355347057061868,0.5340896131137214,0.032302588295616545,0.032255991436829175,0.3045451695021605,10.0,4.7012595685017923e-7,4.701146773507331e-7,7.584607944407319e-6,1.5852850785544507e-14,1.5852945894287792e-14,1.5852945894287792e-14
0.9839679358717435,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03274673592291647,0.032616038583412166,0.3046854035372729,10.0,4.90075548952555e-7,4.90063895244028e-7,7.692484508686495e-6,1.5910816741135262e-14,1.591279330391997e-14,1.591279330391997e-14
0.9859719438877755,1.0,1.0,0.5355347057061868,0.5340896131137214,0.033195611349109616,0.03269995197589712,0.3048275805990486,10.0,4.929382800575053e-7,4.912763938967258e-7,7.716102714079313e-6,1.6055327578881517e-14,1.605709603561094e-14,1.605709603561094e-14
0.9879759519038076,1.0,1.0,0.5355347057061868,0.5340896131137214,0.033649077026488325,0.033148648528312785,0.30497171783667565,10.0,4.978641651519821e-7,4.929572052047333e-7,7.757871610918893e-6,1.6463708658786885e-14,1.6464966602933198e-14,1.6464966602933198e-14
0.9899799599198397,1.0,1.0,0.5355347057061868,0.5340896131137214,0.034107002098568796,0.03318018994969833,0.3051178325150579,10.0,5.066943459091883e-7,4.978830251540189e-7,7.811159207708962e-6,1.6779708850728954e-14,1.6780756703374016e-14,1.6780756703374016e-14
0.9919839679358717,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03456926121611307,0.033601944034776156,0.30526594201533314,10.0,5.175653013084531e-7,5.066826371336449e-7,7.820950963550581e-6,1.68090603206454e-14,1.6809488594573745e-14,1.6809488594573745e-14
0.9939879759519038,1.0,1.0,0.5355347057061868,0.5340896131137214,0.035035734336922565,0.034059707759171644,0.30541606383539427,10.0,5.216151823180955e-7,5.216339223283629e-7,7.976325369716292e-6,1.6925011852420983e-14,1.692705594594257e-14,1.692705594594257e-14
0.9959919839679359,1.0,1.0,0.5355347057061868,0.5340896131137214,0.035506306527512826,0.03452181240285,0.30556821559041186,10.0,5.450464293199745e-7,5.450650535958944e-7,8.395237631442412e-6,1.7053620972366103e-14,1.7058199474128206e-14,1.7058199474128206e-14
0.9979959919839679,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03598086776722685,0.03498813840616911,0.3057224150133594,10.0,5.605667981321437e-7,5.605546036909932e-7,8.539299394422253e-6,1.7498103023133067e-14,1.749688854537614e-14,1.749688854537614e-14
1.0,1.0,1.0,0.5355347057061868,0.5340896131137214,0.03645931173197585,0.03545857043241064,0.30587867995554124,10.0,5.650909751223522e-7,5.651093657390936e-7,8.697195226919549e-6,1.7502681926406006e-14,1.750471276273484e-14,1.750471276273484e-14


==> data/solve_pde-heat-01000/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,2.89920315270572183916746865300354026e+00,2.93047242897811257593999223343410518e+00,8.26356335810564942376725506105177549e-03,6.10229554235386709685049278305701427e-02,3.30315930403897297202081799000057425e-02,Inf,1.06168045638100386026345569971960638e-07,2.34080501142575746896128600411387022e-06,3.48328364913067245223929064298660278e-07,4.88247360376988095596099804840456952e-13,4.88255465476892387445461211251358172e-13,4.88282050182041929891068349953430121e-13
PDE,Inf,Inf,2.76398860475921349312150702630746436e+00,2.82841578348386509327796236634103373e+00,8.12025186202479863470482631285943412e-03,6.21188842149773713636144860237846047e-02,5.36752022375116910976583886578457066e-02,Inf,9.61656343192246735528439209888505036e-08,2.34771009451690225738154890614401333e-06,3.50983322810818509450870530307166782e-07,4.88255244951298656918341066705502741e-13,4.88257503671673490886480720862513621e-13,4.88262097196980805163275328494644583e-13
PDE,Inf,Inf,2.49726062753977185717644756334042475e+00,3.29374016424560090844472955748425483e+00,1.20976439313388718299872449509234098e-02,6.34711112051709362278758120817470895e-02,5.11862051746106327383755987415440580e-02,Inf,9.26621849754646969185921082356579569e-08,2.32590646603811797241622428397473813e-06,3.14313114336533314113631882914252760e-07,4.88308263136687170898266605746279647e-13,4.88278796409434188567468205487169513e-13,4.88278755668690567850085588847124654e-13
PDE,Inf,Inf,3.41430069962593264095786801328731134e+00,3.36041804817817226572853101681986688e+00,7.98131316834028488236575114378782340e-03,6.39552322286145235198741432922323929e-02,2.58170311235208884876018488742846933e-02,Inf,5.47245853950946406829423761756500757e-08,2.34205112774007534665373106182989889e-06,1.10404713994224352275767259115031192e-06,4.88255244951298656918293260353228482e-13,4.88259647025240068824300313226524100e-13,4.88262082014024675541085583434380432e-13
PDE,Inf,Inf,3.08169371097681896488249428596941989e+00,3.07604403650308697660552303701585700e+00,8.99248543209591580425208834759024388e-03,6.06705530928464598244294526817970659e-02,5.85226081996287377267165248109629070e-02,Inf,8.09105927544059157983643205267756096e-08,2.35606937475840646966044346807702895e-06,9.03174665458717016526917973057500558e-07,4.88281535557363090767757779375249626e-13,4.88289184717944619537736621188112279e-13,4.88288955372150053080025153072984337e-13
PDE,Inf,Inf,2.27254115029210787775400816358570462e+00,3.59250120473573485585234903049989141e+00,8.96823924909076148630660349231684683e-03,5.89689793417579904665631897620145150e-02,4.90828347640188916441005547819280022e-02,Inf,1.04508566751269755460396232174843660e-07,2.39448523213637687702160459708057810e-06,1.51542040367232071486373586814318828e-06,4.88323084558482401037823729931708044e-13,4.88270841197715844625579132195373650e-13,4.88307598059182481066695785272536251e-13
PDE,Inf,Inf,2.74615170248008170329002837591925638e+00,2.81536120486093380390122745114867030e+00,8.60647580972394816378662826496764992e-03,6.32109389557374850006792022295466031e-02,3.45042172869728114423125902416653844e-02,Inf,1.01419919115725633412694769341096149e-07,2.36170861038158876471277111859707722e-06,3.88250313951654755017462033502655134e-07,4.88231943689523101389065788126922582e-13,4.88236428841382673010831046777856335e-13,4.88255730985841988242751899101243839e-13
PDE,Inf,Inf,3.17378768744339962404099538039310267e+00,3.15252023796947581319895350373381024e+00,5.48388028753111461219241072901840038e-03,6.49439099777860151088581327391362016e-02,7.53554026998156609100981214915109382e-02,Inf,4.74925088782993195302126594278731653e-08,2.36741420325487268976785064526594503e-06,6.05374704910934586906238840880388275e-07,4.88330120101455135449913044732893970e-13,4.88335532153492994143082461839865593e-13,4.88270720878227712163193898183911136e-13
PDE,Inf,Inf,3.55442877455940723728510039540062309e+00,3.48628490349923911748024897930477189e+00,1.27431198407397150552211369727032137e-02,6.46471629032257847416126142598527664e-02,2.52037799088975361155429461858777047e-02,Inf,8.70370208130430999739752646460468312e-08,2.29744578270064292002846210255260355e-06,1.10367684433897896186493713498791230e-06,4.88254521312444566227738735957188573e-13,4.88256585020754670255846197266454695e-13,4.88296259834906735864999201363575138e-13
PDE,Inf,Inf,3.89097699153316321867302280994964642e+00,3.80019872180140938604171051210808124e+00,9.67561989705565851542489628651483611e-03,6.66989548848366604387730752221763507e-02,4.00635641829382680147571151028446200e-02,Inf,1.00782787922436639212473487506544893e-07,2.25320549539101031122471204043024470e-06,1.04687468595140485028057464108829068e-06,4.88285159067431113545250716956761877e-13,4.88285600174850100851266665633413370e-13,4.88285237857434738029075839607219550e-13
PDE,Inf,Inf,1.92842766033489009325046951345120881e+00,2.35721049875563224781646774337305962e+00,9.08135604187321715759106116482330077e-03,6.95020794951066000641693004895396850e-02,2.58991559834672601782169297514109084e-02,Inf,1.21011680861110226195507220753528229e-07,2.40118563629862189780839882407937100e-06,2.05741754621640319208147022872155533e-06,4.88259450510328915486983869709151978e-13,4.88260743837621004041007665078067428e-13,4.88340429557120928347639144205309712e-13
PDE,Inf,Inf,2.17301608679944942424462335898508963e+00,2.45980296125019300864306246456165854e+00,1.12626092815809207242087043977494995e-02,6.09302378247605481452998074460212938e-02,9.11552893387430331894104266081701762e-02,Inf,1.69070163591214654865267776721922836e-07,2.25900875986223944024843974120379946e-06,8.00442260752319709370050446218551278e-07,4.88253414558774330636449291767005586e-13,4.88207421155025735794770914446415303e-13,4.88277979344526468941100708577494365e-13
PDE,Inf,Inf,2.41092453525318624846493457347305414e+00,2.59064545063095091708359233395427268e+00,1.20158248463511976644727758127939419e-02,6.15113073406391734074883623556919545e-02,1.17767472441222263004729669129520230e-01,Inf,1.19970095818414378600475659604845156e-07,2.45935016405373180983738995320061477e-06,1.70610174609599412160193542940717134e-06,4.88310132811941778925333098332625145e-13,4.88304672771265850692078482096270338e-13,4.88304901042021522486142102139775109e-13
PDE,Inf,Inf,2.63948089296528349597230328975945456e+00,2.73944332703580552356625626733613259e+00,4.84769813915962518224761875348990661e-03,5.33857861098440353279027946881237675e-02,4.80202009294279692311244802035030355e-02,Inf,7.57668803586552376893748199280155597e-08,2.43529063769378126151726672140023993e-06,1.98459566933227432028708089716328148e-06,4.88292825618638836655895429447268979e-13,4.88257268435585263997193884560967696e-13,4.88307151551356238676375758126192213e-13
PDE,Inf,Inf,2.85744246359961566908131016086719132e+00,2.89838901911799702093560473258530052e+00,1.08527180598662848803372212117212027e-02,6.73935794475674505623168664462273685e-02,1.41254755762037583346348949478026935e-01,Inf,1.83384326690639374089782681232005039e-07,2.39687558138642641894462342408971211e-06,2.39776475165805038981382636794458912e-06,4.88266716240856398450179529442429155e-13,4.88248449682084978560127868724563042e-13,4.88257498664689213228190018060757520e-13
PDE,Inf,Inf,3.06432875546199107533013366347484053e+00,3.06183900223961933732557900677434098e+00,6.46413699421423049871895268622110156e-03,5.92723485574563440187655323338945769e-02,9.44067871863094530005555582763810296e-02,Inf,1.39225665506401517528616762222322265e-07,2.41828813411987805459112477572370913e-06,9.24022052692135597627071329118741465e-07,4.88191888832947329735753563809826367e-13,4.88191888442746180893793563152251646e-13,4.88252246582580845639509914452355120e-13
PDE,Inf,Inf,3.26009719121458889989058884094125847e+00,3.22583761795238093526077899613908120e+00,6.78837688256102879412738145084961784e-03,6.50693468794963660660572417077042070e-02,8.23283575967046592530735978846261600e-02,Inf,1.21398435976768546155346292590599733e-07,2.51030719798431987537610758586053184e-06,3.38484702316394356625338915885441784e-06,4.88236184535757461912568740160299790e-13,4.88240516392059567725938018227604037e-13,4.88296804668941356714981508884213066e-13
PDE,Inf,Inf,3.44495138659748396751087072586817317e+00,3.38767428563283296556457733187150690e+00,6.87970448742421416994961991729829920e-03,6.39906760131865052059442497790904398e-02,2.05410383900889540870018370583476405e-01,Inf,1.46258097990225592924313207419541369e-07,2.24449903031141190716766827094408960e-06,2.36386992654371759828811827739694245e-06,4.88309584481997546893248873408943990e-13,4.88308938312487897650278356764202241e-13,4.88358796827816793308577488247163396e-13
PDE,Inf,Inf,3.61923537924456809892572459792146575e+00,3.54553161248487671322555471957256442e+00,7.74400289692897914274260110476053576e-03,5.19223171541415854621762654595701112e-02,1.28570645316583873637452725847275339e-01,Inf,8.59544824410141530004460934795938348e-08,2.19524641834115559862159840870459713e-06,1.86435395490389022803836050173904385e-06,4.88300774082754989924184473687693391e-13,4.88299844331635555436605100123752062e-13,4.88295964240212490893674761157495000e-13
PDE,Inf,Inf,3.78337120073460783678965807856844336e+00,3.69822475913856706919776043099282564e+00,6.00316494022414776744268576212068693e-03,7.28764004612042686838493524021249308e-02,4.58445674280908350385483070408431769e-02,Inf,1.09627708604369798120293565660411756e-07,2.38046073410086165637019426258167892e-06,1.24941086157978275690846224917534282e-06,4.88247087821569244330398416321577983e-13,4.88247173089186472439011168983490435e-13,4.88247373168755441239085716416958987e-13
PDE,Inf,Inf,3.93782037354229838283749389591404419e+00,3.84501460493320859884976096557012150e+00,1.00994734534618975311987263944254600e-02,5.45245062846796555589813473827444690e-02,1.35782185049214197911869975658859198e-01,Inf,6.55886941409754409938934659716299401e-08,2.34611000464423825250661695135283947e-06,1.06539940630395032737737327049874849e-06,4.88278730932363081886113889475317899e-13,4.88276712321974472077178107986239252e-13,4.88300606466794690077769919458872384e-13
PDE,Inf,Inf,4.08306340663265407193231403808909956e+00,3.98547562623597271874441587813708206e+00,7.16245476261448645818017282467134154e-03,7.27411641631254600230552600829716614e-02,3.12404273370341875643193771295864089e-01,Inf,1.96139999509791335527665359519656965e-07,2.18733348815421405200632411571761742e-06,3.89786112066778619262753947269549691e-06,4.88315474529581599619205391592230161e-13,4.88321106321471798130460467719641272e-13,4.88315343003297968891478385589764631e-13
PDE,Inf,Inf,4.21958005387143271184313698187068594e+00,4.11940278293438625207728300192773162e+00,2.55016166764979459243230975460640779e-02,7.18683042779120170836053254472218851e-02,2.02345202813585220982121348947475117e-01,Inf,1.30888839929704599966380111364039253e-07,2.42912051546746200122184505843160337e-06,3.34991285173884899867127225446263813e-06,4.88267438975647841508186653470687465e-13,4.88245997505050152067513500862415308e-13,4.88243067356809965874231915187411093e-13
PDE,Inf,Inf,4.34784410012615785286790437317195770e+00,4.24674576148692674337417656158359974e+00,8.78640250156438215404642326408045103e-03,7.57015199966935344936785517051106808e-02,1.08603456941773718006867342021138642e-01,Inf,1.18708621880704910363098649372995845e-07,2.18819280966813394922508631692531858e-06,2.59263149797864997039377363514684196e-06,4.88260990801595763567255683126892740e-13,4.88283286859808567629101663462709730e-13,4.88282755685535945712208233496853901e-13
PDE,Inf,Inf,4.46831629105150223284921730047727664e+00,4.36756231466437719837510028652610095e+00,8.46328022349386427801193196610738167e-03,5.67930070505281309236122148883531993e-02,4.13627411065477551517664285586867164e-02,Inf,1.48987152591752153614388094601107256e-07,2.29583684798008687009079347840453733e-06,2.77551620527956362691363594236212425e-06,4.88291039328661931140742403170267874e-13,4.88287576855765733000183377251676596e-13,4.88287576855765733000183377251676596e-13
PDE,Inf,Inf,4.58144082924226557499373633639721478e+00,4.48198495707122504388775339417347669e+00,1.16203749867490309681577707288544441e-02,7.67203895978052601784429583766236687e-02,9.74588411565137507931552916571023440e-02,Inf,2.24238712682012455825946576612015791e-07,2.55632173567011670121877934113541188e-06,8.47243892321250852285439888971025929e-07,4.88259131120746460842356321955765319e-13,4.88257709498094419443397750208726602e-13,4.88259131120746460842356321955765319e-13
PDE,Inf,Inf,4.68764333933748217487305064520915610e+00,4.59019705235032347366275255977889894e+00,1.95327537425283495429955767800812074e-02,7.06229295149072439515561135703510592e-02,2.02209558370472872773497000890822568e-01,Inf,1.30900645334564201640967386736612600e-07,2.21456165864210106645732170390750753e-06,3.73078027263674048603293571563328171e-06,4.88267969036824424265555606072965428e-13,4.88279325407654164259142966080835220e-13,4.88278292231279550657313166883812401e-13
PDE,Inf,Inf,3.33182395039179572964484845811248212e+00,4.69241555292927818187438820953387392e+00,1.56219090402206494489330567603184628e-02,6.88911963141473576931231878518269092e-02,2.84570936739131519225694095487191702e-01,Inf,3.27747134262440197767233315814953185e-07,2.12147978004962466655078025424621804e-06,4.87464070450812074044703274694189929e-06,4.88276918263331661626987507430065755e-13,4.88288427047657463262747938950576471e-13,4.88289299717940127619926521071101601e-13
PDE,Inf,Inf,3.33182511082589909269450137000525533e+00,4.78887849047492036076118237736169915e+00,1.70333662558943404463491461305860018e-02,7.05127918162173922697763671624451478e-02,3.41726072824790769981406231982607772e-01,Inf,3.30340438561538243855082692124108738e-07,2.19233210619769181434271712041799932e-06,1.89454198824476937900052456857660449e-06,4.88209493614510402398331566001585021e-13,4.88223372199649403260266694503319858e-13,4.88203729660785566734312805061049255e-13
PDE,Inf,Inf,3.33182583609926992576466949868434387e+00,5.37892920781905104018003245302909356e+00,2.65775208127452892489949341395120872e-02,7.95300000368495930097959561880896799e-02,2.57783080615981905062185939339886432e-01,Inf,1.14621410881469630242907708375030812e-07,2.52216723951079649371255326515972054e-06,3.23539593242881366936467863860441592e-07,4.88324584633450102229455160187464819e-13,4.88315525011210054556457259340117824e-13,4.88319701297714717828879290284704736e-13
PDE,Inf,Inf,3.33182628939592990726946363868093898e+00,5.37892920781904931102841434378336354e+00,9.10538651716117856254463238150674916e-03,5.56600940927377372738690964033451584e-02,1.85650763897761269159459921090205085e-01,Inf,1.00797663370288619886802460008746590e-07,2.45677052808428581434717698473098672e-06,3.60968423161984465928019610406868870e-06,4.88479523932682624573222644285838017e-13,4.88480659633570170604883851784738160e-13,4.88481856025769372883484827803264630e-13
PDE,Inf,Inf,3.33182657270665616241846593337254577e+00,5.37892920781904893261358186918626096e+00,1.11528811492996269072613456196041501e-02,7.13714325221361937048186663704413401e-02,1.17722176748221812676751187102058218e-01,Inf,2.06397509775009657121821803919379232e-07,2.43879084756965216206959901444498632e-06,1.02872131213803281862860989982201750e-06,4.88261256954655482556302836745826284e-13,4.88261107879539360930768307399025839e-13,4.88261308723230007617901970192128280e-13
PDE,Inf,Inf,3.33182674977598275265851921138921586e+00,5.37892920781904866431040633859628850e+00,1.53349322876808504198035464107168557e-02,4.82619498330266939890103141615681001e-02,3.91842465873790769676651022027912065e-02,Inf,7.54151908598656769765850304940875039e-08,2.03388803817264745662653417319440376e-06,3.96240879136462736393800007173629879e-06,4.88318955161182506805087438240701557e-13,4.88310792393242427364850415797965443e-13,4.88318059029608939900693845994633142e-13
PDE,Inf,Inf,3.33182686044435984624240256097772350e+00,5.37892920781904854592498034761061374e+00,1.69241816747469616387077944664384776e-02,7.69686947130523894979691259500490113e-02,1.05775225235370767885926909459197280e-01,Inf,2.34258524235599792188122000743203284e-07,2.22274083658362733859216509669531484e-06,4.40308500061886524494031959201379017e-06,4.88326393648983343490862285185488731e-13,4.88326842043282336996029611047431350e-13,4.88503690932195362303230678841026429e-13
PDE,Inf,Inf,3.33182692961211401635733694503623980e+00,5.37892920781904856242222342323554570e+00,7.56800722319691573991999674015569056e-03,6.25817296967843111575915896412046391e-02,1.24203038733581095752835376745495793e-01,Inf,2.61367259882227154422170315871172870e-07,2.55020611338213883267669652229759821e-06,2.00554388390582827708826979018505122e-06,4.88283020393633624044881533785600810e-13,4.88279690541897054439998790635671146e-13,4.88284404245726022901982987210736541e-13
PDE,Inf,Inf,3.33182697284196763029765184225401113e+00,5.37892920781904854847683973266868800e+00,1.98068447231896075731323190960376602e-02,5.35767437102565637717534800287017744e-02,1.86002904827669462715440737737392767e-01,Inf,2.06484149261713616331710555388419304e-07,2.65525073431401026772405278353822973e-06,4.94757350742770218951631947721759619e-06,4.88304700852628772813685754368040913e-13,4.88297980214769686834433507171854956e-13,4.88298353326989853953934395393257891e-13
PDE,Inf,Inf,3.33182699986062915268672329302448078e+00,5.37892920781905239802736662128445227e+00,2.67341605894957228251139125215571591e-02,4.25986577015428537892339376115246752e-02,2.60332596166194399858672589048306555e-01,Inf,1.49622644175578121902840367812575796e-07,2.07985214608217544769576608509203129e-06,5.09231370792860935207123049607407307e-06,4.88285422716201308317648279209059501e-13,4.88269960656468720147604754411585005e-13,4.88266540693934840285579386205201522e-13
PDE,Inf,Inf,3.33182701674729379807299872486660555e+00,5.37892920781905023924155937205872200e+00,2.07329242040240231953807309008013812e-02,8.75138775264678052372684382117529813e-02,3.33278183937736175496627332089492808e-01,Inf,1.34739967405956183818713824446132341e-07,2.27911908146231294183294557743209659e-06,2.54197439107931167586295228567642206e-06,4.88214631319668999523131116463642907e-13,4.88225456835594589740109752564901170e-13,4.88226821026304049929395177214203693e-13
PDE,Inf,Inf,3.33182702730145934821203469941704798e+00,5.37892920781904936059816461431375470e+00,1.61260293481021107419445230407516489e-02,8.46159594252262597476638634387586651e-02,3.95274601025276592289635279379927991e-01,Inf,6.84845305969460998108991516174636330e-08,2.16762020571878938227526261587983749e-06,6.43997256144644183197366718620879157e-06,4.88358530625418862843470773701219481e-13,4.88357682246056872689513703449929598e-13,4.88358657979520292915542010139176971e-13
PDE,Inf,Inf,3.33182703389781320329530866028954387e+00,5.37892920781904893377715563978327728e+00,1.50876173150522879269728548234417885e-02,8.53661946295500486760544601749376093e-02,5.19825391133437721857802540476344402e-01,Inf,3.53159708208463006272964509624090002e-07,2.53721716641895158589786810944722077e-06,9.48872531108146771781248313550627008e-07,4.88508331719194028134110207521718050e-13,4.88508243957923192108597978119502105e-13,4.88484522928278843713570651011778058e-13
PDE,Inf,Inf,3.33182670280786931541228118117382252e+00,5.37892920781904859312530257446752809e+00,1.77767980968032791281408887829602976e-02,8.51095077705089323162750971900318023e-02,4.70414086413075920155749234676339972e-01,Inf,2.12591447510452603696265834264148129e-07,2.20048666096302297592668766496631781e-06,6.65040121368730242945280275941554748e-06,4.88305486062773133705212622909215985e-13,4.88303694114569328124381381820109810e-13,4.88305551286130451000090011214683555e-13
PDE,Inf,Inf,3.33182680970904008514249641126074104e+00,5.37892920781904888984309674663732082e+00,2.06096127500423112504040634649331041e-02,4.25721366102043312587288531526597876e-02,4.23479670914641436994892161986369056e-01,Inf,3.11410873372918884857140181261230288e-07,2.65849909934190399152335830179505248e-06,5.30369770785416983475915335544110079e-06,4.88209434160138015900179347181860196e-13,4.88212153487283386821856447511063990e-13,4.88204900285599414012955195583950996e-13
PDE,Inf,Inf,3.33182688320361478099010364143994138e+00,5.37892920781904840526566711944968314e+00,2.95668152756094166030686465585698581e-02,4.35824764685981568025898965495900154e-02,3.66190023574864566456726158453508912e-01,Inf,4.34761508385933620624611912093785560e-07,2.04855767296178815303413296826198703e-06,2.44100874140824977458762045664426603e-06,4.88203924940945365037055744513056818e-13,4.88191688061789891952636493164049246e-13,4.88189720182009494344107838722181498e-13
PDE,Inf,Inf,3.33182693373114433165877539245910191e+00,5.37892920781909203714519608531854549e+00,3.97352141407714006650540917997709897e-02,5.75284904278688262090348032031452054e-02,3.12438777725967499195983612768901642e-01,Inf,1.74640470581413907553998820455085483e-07,2.58293314540266355506967404126199901e-06,1.59929559435529728771215567578542960e-06,4.88306778217907500348103369819044001e-13,4.88303705373247651161305565004647035e-13,4.88302084044847955770677171540521252e-13
PDE,Inf,Inf,3.33182696846882556470740978159843822e+00,5.37892920781907297812956058816434222e+00,1.58344287639891585671512078502267594e-02,6.73183288981802801295425985669794260e-02,2.63636930049754417664841940264066195e-01,Inf,4.06856091836842635232043167723313645e-07,2.20184875686655826081036034907184133e-06,7.82500997282726503869735050800408895e-06,4.88266985912355567961709288627581063e-13,4.88285378870622521703597607943505386e-13,4.88288328949673790215915550586625910e-13
PDE,Inf,Inf,3.33182699235098321447773353589878336e+00,5.37892920781906233889160095232414338e+00,3.25473530394543822213688911150892039e-03,8.19360233405671834279979069045897827e-02,2.21946416332470388175254344482505755e-01,Inf,5.59478038261556927913069889161962483e-07,2.11175033738025435910078950449804432e-06,7.01697593889167965042611662658461527e-06,4.88550862705466387742043078075840026e-13,4.88543069986827662446493717232125992e-13,4.88544524619478553106985018523798828e-13
PDE,Inf,Inf,3.33182700876996775769864293916536726e+00,5.37892920781905642108914796211146167e+00,1.91768716781392764332684064788257979e-02,3.64054769900861361176365119296306220e-02,1.88096649301306419084120958397704226e-01,Inf,2.93824128237122521164665838136906472e-07,2.29936502137077034059477532954884172e-06,4.31522870744797056248674938923419307e-06,4.88266872805101926987383849267688016e-13,4.88267284285098380848146381207645579e-13,4.88266677723540363284622268335540621e-13
PDE,Inf,Inf,3.33182702005801997190073571912166007e+00,5.37892920781905276458615822190597720e+00,4.09759473607102254901970877026396006e-02,5.32220526549721529495432188846035060e-02,1.27814049930005425054889373696907118e-01,Inf,2.71955490629968902017361899791361386e-07,2.77985232972768650118260582117521569e-06,3.11191780615392132940617373828349437e-06,4.88420933697392229644968692323623678e-13,4.88424376345391610403774886432764509e-13,4.88776761429741523269910630123039077e-13
PDE,Inf,Inf,3.33182702781855634546681338751763773e+00,5.37892920781905098648055762150320756e+00,1.02249330331342804402294133830598572e-02,7.62448075756279313352149160854786009e-02,6.99292433357888118962953222259182441e-02,Inf,1.12235344333652464044469699877660481e-07,2.50884387089514422019844149544268226e-06,1.96789003070605981402403415137382556e-06,4.88644989794774899400348954432923997e-13,4.88646123881002064927923075895825813e-13,4.88645225642524656763009262008769664e-13
PDE,Inf,Inf,3.33182703315392487516354555618662868e+00,5.37892920781904985487178066264040877e+00,1.69344725742654353109573833536726978e-02,3.69884453001560495621471260499977294e-02,2.75162572672869663000454855086412647e-02,Inf,3.88756864242511878001066404228402457e-08,2.63095599232351150784050691886441093e-06,1.24121929280244052549229372328990223e-06,4.88466942295523887231360772762279703e-13,4.88448086380322147250536886918091130e-13,4.88481606968721813371382259686744731e-13
PDE,Inf,Inf,3.33182703682199097906751933927688407e+00,5.37892920781904929899041332241767866e+00,3.25253153183867232337818917240381644e-02,6.12789336874736371575517298301785279e-02,5.88652488978416391648134025365793194e-02,Inf,2.39685782464596890714216142415812904e-07,2.55406319887840869162780410842345478e-06,3.58427471589238666334898585453296550e-06,4.88451446277969076145232634716087325e-13,4.88451651911885879244830229898050638e-13,4.88451186785761151360875632019882159e-13
PDE,Inf,Inf,3.33182703934378639718843666424347217e+00,5.37892920781904888551192685946075779e+00,7.58830504073599815985005903738670628e-03,8.62821747025989786381378841121912523e-02,1.13238507882637372502552758632739056e-01,Inf,3.88899023559170897518009156609335345e-07,2.47969271315211124196264361793837340e-06,7.68577047588930104750009011806000489e-06,4.88495742556029414866593264711184337e-13,4.88525116557157721647345573335043708e-13,4.88523085904249515922317595155746022e-13
PDE,Inf,Inf,3.33182704107752075963024392906212292e+00,5.37892920781904893472453388026103695e+00,3.22547843698416232049588541287692472e-02,4.63232197972109059897619495679445961e-02,1.81623393798904590399491727973006900e-01,Inf,3.71324325271902732628984817188136142e-07,2.52378961713365023114576481354683312e-06,2.83633498760662478386077522125321886e-06,4.88435557661290889221359502611286929e-13,4.88440378819068409943197751855493872e-13,4.88438638232395793600134783785179950e-13
PDE,Inf,Inf,3.33182704226946319209529625804780565e+00,5.37892920781904880887285129806762048e+00,1.38544690004254517421941408801810416e-02,7.59246666038182549756184072319096085e-02,2.02361087744549975217095500106076059e-01,Inf,5.64792334164194166088245655905408851e-07,2.24414426674899516927764254428018199e-06,2.43004603042515387265578357120215047e-06,4.88432468430710421530104120985160855e-13,4.88461209989292391953136588140342662e-13,4.88452558125267145018553382697961559e-13
PDE,Inf,Inf,3.33182704308892360140117538294868180e+00,5.37892920781904872033442565968261661e+00,2.48078065890292597298442397237730632e-02,3.90399499320709791248496818891681931e-02,2.35338200940638008452333237825091116e-01,Inf,5.21223947155672327504047858788634909e-07,2.17300893247254551580880375882104501e-06,1.93841615119157673603388972986589636e-06,4.88363218932165976710100526228738915e-13,4.88362694679566872371469291809575577e-13,4.88363669501864718406945759719699925e-13
PDE,Inf,Inf,3.33182688294110059457588804606116990e+00,5.37892920781904846737370519978623413e+00,1.95336185404075310942520092366805561e-02,7.29516092168333751689223032277653615e-02,2.75786147316521288414061455326952669e-01,Inf,4.37150756158721699042827365759949197e-07,2.57844374472236046241419619694871285e-06,6.27273394675423980369707776745805224e-06,4.88803164117210689482256465524916207e-13,4.88797240394109332492486299883244952e-13,4.88801394181636833981925532647201913e-13
PDE,Inf,Inf,3.33182692342875208702628469387724937e+00,5.37892920781904832917437975025541562e+00,2.35844686286763436122443699524000176e-02,3.88212626734248713278119672350360845e-02,3.20492122745753606583672974831196328e-01,Inf,4.99998472592656043152505324575705233e-07,2.17969983893916135047858804481598386e-06,3.50860171308542226165333329625763075e-06,4.88261537112551417583292342284384772e-13,4.88261405694266167554362612573820463e-13,4.88279467330297061344410210754019222e-13
PDE,Inf,Inf,3.33182695379449424711550289705914964e+00,5.37892920781904850000840230859802972e+00,1.92044376373386964960885602138506944e-02,7.70443475616625704123546263204762186e-02,3.67448806797257749225312879684701153e-01,Inf,1.50326447649234336940373061067129189e-07,2.00993735297802124996998355992149542e-06,9.43993530351269287900838461197711329e-06,4.88342233601720311485512148528195044e-13,4.88334706138600691887799138713185157e-13,4.88339812255365022839583747234569642e-13
PDE,Inf,Inf,3.33182697656880232170647851837982118e+00,5.37892920781904842206137921259093572e+00,2.85554901534560661783336255576891894e-02,4.57099844505136073643874325017142326e-02,4.15725850961813841638485931738487279e-01,Inf,3.97171038261020418754714486018137933e-07,2.13998226708250562574403752583714572e-06,2.33007411553991746494387961669041342e-06,4.88282680587582875345445603786370103e-13,4.88297752841029288137830373938471710e-13,4.88297439151620921298292086447713636e-13
PDE,Inf,Inf,3.33182699364953449055458747811951306e+00,5.37892920781904858439013464962182297e+00,1.43396778918715133516721780361374231e-02,8.87134655830728100464699119571839498e-02,4.64667605679999602260586712609187917e-01,Inf,7.70053848564749170498188318530341256e-07,2.43326002237112205030457064917246713e-06,6.49577027589310688136915571713672362e-06,4.88735805608828688668814494523916763e-13,4.88719947026975803828340709509067509e-13,4.88715588817251516777294235667321373e-13
PDE,Inf,Inf,3.33182700646008421858192198364014059e+00,5.37892920781904838219276048652130829e+00,4.08487175045722532541762522478960370e-02,4.91050365027357862588238239031211835e-02,5.23573237765936308455689065418309183e-01,Inf,3.13148899802429113131877258169183536e-07,2.81885246975203209720198105605109637e-06,8.94323464431464407597118990594510039e-06,4.88535036110760983670732592256372770e-13,4.88578498085606682579850440637939123e-13,4.88535264914843980840476712950125790e-13
PDE,Inf,Inf,3.33182701606799695092639699677323659e+00,5.37892920781904852006600447092321321e+00,2.51778931361872315808274313706084193e-03,1.01110261904579543746581168760541785e-01,5.59565162113451575401662782219130016e-01,Inf,1.75300992144094456713039238334306076e-07,2.06192010223068451164171980083906301e-06,7.01960954574279769966180798253622558e-06,4.88749865982259907951558798253773427e-13,4.88767665483773743131930178925110820e-13,4.88765116654951245453599904382053666e-13
PDE,Inf,Inf,3.33182702327393151297933282082378699e+00,5.37892920781904858973396026734006754e+00,5.68721514883616603462354825708321518e-02,7.01666358849743983115763525087039133e-02,5.97809268365133307447009552875419621e-01,Inf,5.45971632941763255072127787488576828e-07,2.33814809683817008402614060456077069e-06,6.87431110295178105185403333524204321e-06,4.88320802268649006034778557928435603e-13,4.88330254188332080180618023567712396e-13,4.88332897935514899445616865018388573e-13
PDE,Inf,Inf,3.33182702867838266067923963639536456e+00,5.37892920781904854385746933287245025e+00,1.85693695985178731163123913915913700e-02,3.77948571948864896137961825052945065e-02,6.37741809506529287406672891785624453e-01,Inf,4.37853392556327183446443038198219866e-07,2.89592164021761275573197985088793339e-06,5.58451725045509908844372427585028125e-06,4.88493129487845144742162127619094626e-13,4.88479780165419936547445835077185622e-13,4.88481230583081576049595790582364889e-13
PDE,Inf,Inf,3.33182703273172113185499885796471328e+00,5.37892920781904870167008680927051101e+00,2.04891616284630645663855866151852628e-02,9.00019627462522655756226388829197734e-02,6.78921601594920283237798878851373964e-01,Inf,3.15228880340933048505396138897111972e-07,1.75345587538160473954702929680754712e-06,7.93856312539460557788493733510307507e-06,4.88219871488202643965140746376050402e-13,4.88208938109576943446305185776237375e-13,4.88209800785904361034619801117041281e-13
PDE,Inf,Inf,3.33182703577172478614718638782857310e+00,5.37892920781904865705571377672692899e+00,4.31230900941706460872205251546724746e-02,5.48802075101292551338124126333183997e-02,7.20993663293843339863419327052284909e-01,Inf,2.12176259480793456417800248685880282e-07,2.00667683356588045487427093016694638e-06,7.65416219814236671202818273724219829e-06,4.88409851796779277219595154372922745e-13,4.88411454730364521256584289659745886e-13,4.88412932530019002730150290358324965e-13
PDE,Inf,Inf,3.33182703805172773136267225529708188e+00,5.37892920781904837234835121222750213e+00,9.93322337897767932055315441168395632e-03,4.50273810746134275310201061477478630e-02,8.74577986876778677224215728630704997e-01,Inf,4.28236716330083598400071490025600977e-07,2.29585484324683168960449888908055762e-06,6.69138352728519545506386700513698698e-06,4.88454059120395120963618271142218161e-13,4.88463190016545074054915708021297669e-13,4.88462612110747797893462748265764649e-13
PDE,Inf,Inf,3.33182703976173004339086450989096052e+00,5.37892920781904837894430656153241447e+00,3.00690734277482130615019622310295362e-02,8.32853834198736358803850974829591710e-02,8.47574401105355571645654080239783714e-01,Inf,1.26539884047092559476736441902717537e-07,2.06100132864182657058153887619345145e-06,1.13417588722259196257473002249206000e-05,4.88259517295697357897679809320908622e-13,4.88259937298211362424021526855574560e-13,4.88310669794187599438109272657678913e-13
PDE,Inf,Inf,3.33182704104423155680330608641845831e+00,5.37892920781904836168672677496572939e+00,4.06695325061584512135191285469802812e-02,5.04665264471591912476802964826275730e-02,8.21413365190037232544913871525303181e-01,Inf,4.13685482110023722690949627138359237e-07,2.39856024630792989227866454675901813e-06,2.60099655218422647777878874992115392e-06,4.88799972132346143050112425057077552e-13,4.88799091355673262938581781332900969e-13,4.89356567288757155025058027671537599e-13
PDE,Inf,Inf,3.33182704200610779336997369171451639e+00,5.37892920781904884360840115101440441e+00,8.01188111751863706956522241125207682e-03,2.76750462350640426606813591348878839e-02,7.96115009912679150890908286020027441e-01,Inf,3.81237324790826685674321446467131410e-07,1.72437352791121398678390692762015349e-06,1.01944082067685018208174763444837522e-05,4.88990430989380938475083584481354887e-13,4.88985575655117118070775197123063306e-13,4.88984245568548296811466575834529125e-13
PDE,Inf,Inf,3.33182704272751493557887518849029621e+00,5.37892920781904854416064049251280988e+00,3.13004466604149682700301978478395127e-02,8.75747894736909551589608806181474466e-02,7.71715957231083671418958780755379028e-01,Inf,7.35083126823541073444991341239029534e-07,2.76495779285649082922190015300038663e-06,4.19094588925887311418419480301918460e-06,4.88363639135140991896857528063385388e-13,4.88378223991948226876087861345109991e-13,4.88382488903711471157092868207747669e-13
PDE,Inf,Inf,3.33182704326857033543165317928545064e+00,5.37892920781904843601984048881708043e+00,4.36934320132946582081601796286600031e-02,5.71888928054980039382585457419780124e-02,7.48159882094063624109421054063056740e-01,Inf,4.38139418333221223945539133204907497e-07,1.76393793417243962960157724761542738e-06,9.77419154090053924193350520950157484e-06,4.88586595397353193175352101956059389e-13,4.88625172258272603230445599773949964e-13,4.88634815908830679190014771532914544e-13
PDE,Inf,Inf,3.33182704367436205821486957449404636e+00,5.37892920781904901932327415522594889e+00,1.62611075572694531254694057515558485e-02,3.52717939069012798470856233480522698e-02,7.27640258752241124551452468403182422e-01,Inf,4.60141099073165253698241078932286536e-07,1.83242951065986272348096833133218639e-06,9.02045134301832820485193877657903140e-06,4.88452000227507043793020207665227931e-13,4.88454647908160026809919511608751470e-13,4.88452000227507043793020207665227931e-13
PDE,Inf,Inf,3.33182704397870562974410935064400146e+00,5.37892920781904877042714302221897080e+00,2.52170218924200044798219229884619463e-02,9.50440414181747230444151339195062559e-02,6.96403383309852732606797812625485333e-01,Inf,3.69518569111013856367476012790932186e-07,2.51951871646716331672948800936460679e-06,6.02242815647927059819594439561480639e-06,4.88604881979061295060084389749794875e-13,4.88598652993110795317942026618217406e-13,4.88606207552235767841692171357063105e-13
PDE,Inf,Inf,3.33182704420696328823767415549910800e+00,5.37892920781904864639216180103549178e+00,5.80506310315197527579696782792650364e-02,6.44470946095980348958148259989590692e-02,6.65820877233020482920451059823040474e-01,Inf,5.14944912476294529194960867216838878e-07,1.84648967528122026805169192843999329e-06,8.26651996841100751257603562531240311e-06,4.88270190851724354234682433394986953e-13,4.88271138811960289423496564012634477e-13,4.88266854787201255682365504592288060e-13
PDE,Inf,Inf,3.33182704437815650542522839900500466e+00,5.37892920781904864112712326399797868e+00,2.60407108834117901275294731836671131e-02,3.70915034089840035704525967995479924e-02,6.35920365186447600393577326558294751e-01,Inf,5.43993427248151111107871331010101582e-07,1.71127631353017721486315564189657921e-06,6.68557591118386003984424087152177200e-06,4.88359609058627561825000010478455933e-13,4.88341948029256105566651070311034288e-13,4.88345200621114098802166081530302195e-13
PDE,Inf,Inf,3.33182704450655151132281249369167868e+00,5.37892920781904832682599880620452196e+00,7.43345579635204693530132419730937224e-03,4.57146788083522830044532462049836904e-02,6.06735531354421547545186871104011498e-01,Inf,8.75295093987655294048979214490672552e-07,2.98094551562586700734101873103971834e-06,6.79489184439743840626259000756159610e-06,4.88272019495660112553112838753628645e-13,4.88286511003644277816469278505391289e-13,4.88286539053026270959567158847819710e-13
PDE,Inf,Inf,3.33182704460284782710036269159657070e+00,5.37892920781904874589400265542884250e+00,3.82101616721243592610559850374058374e-02,9.26072018618733940611754262040453638e-02,5.78280816428114683307439329333676072e-01,Inf,8.11994218541534914661796395545337646e-07,3.11438414223868670202431968181792859e-06,1.20089042653045988674623995949536661e-05,4.88439370373861444214447768197686661e-13,4.88439529842480244352578599084355443e-13,4.88439370373861444214447768197686661e-13
PDE,Inf,Inf,3.33182704467506980908415306004275810e+00,5.37892920781904863056096479131956956e+00,5.03413384320947987332153649549355298e-02,6.73797136984721496879614858142370776e-02,5.50585783131281885646214374122465096e-01,Inf,5.11161756344929733195338175655489283e-07,2.68940449395611353251279081370851744e-06,3.80186367769787026597986355151776941e-06,4.88579964282963398950356240476734559e-13,4.88572790222935492614917274545053798e-13,4.88572803448627888253999301994000483e-13
PDE,Inf,Inf,3.33182704472923650107268635711148801e+00,5.37892920781904855178973254435302051e+00,1.99330390030073164944181637871813214e-02,4.93950475634205140340591522001883348e-02,5.23754237571871516021534082348017784e-01,Inf,4.89913960138950547676658338768051674e-07,2.70025594408794037748072610258351961e-06,8.78752392082402222033687182392952158e-06,4.88301326509938442239473789456314804e-13,4.88300987781042822465715976146865430e-13,4.88301326509938442239473789456314804e-13
PDE,Inf,Inf,3.33182696515748834641163281922771062e+00,5.37892920781904841138141236544382473e+00,1.10308161092628724840010901223554649e-02,4.74314973628594132570503777470700623e-02,4.97854980450718083608420735255409545e-01,Inf,5.43563936836599622161534213345512769e-07,2.80610032984531751510468311259207355e-06,5.20901530328446972143218796910033156e-06,4.88825090719066253666826019535880518e-13,4.88825253595818016900493379154173222e-13,4.88826919455226087164415434720356093e-13
PDE,Inf,Inf,3.33182698010765860105694186026562482e+00,5.37892920781904840147134898739019337e+00,4.09535885265062257425800751340954179e-02,8.84636294402945977543062696672297456e-02,4.72969343338064627484767601299384207e-01,Inf,6.15211610940925354945878517597159843e-07,2.88587248636381078526065466633868622e-06,6.80012692675949840442716910537739778e-06,4.89040878325453158684043568069757110e-13,4.89036800069443683851772434634625971e-13,4.89038335535154315397726519953264312e-13
PDE,Inf,Inf,3.33182699225467219871038133630068947e+00,5.37892920781904864704198461106927064e+00,5.53517554108318251552552332448469014e-02,6.20498391758861473982208741515881011e-02,4.49193008590816463216193934623653661e-01,Inf,6.48657724171195190728725653681554685e-07,1.90135363898461312107012172265077723e-06,8.48582391993199877763680828584220285e-06,4.88327573984833425196781916588860814e-13,4.88321783595483951690365530098832312e-13,4.88327278133527406116775554716091679e-13
PDE,Inf,Inf,3.33182700212412110330560507670152611e+00,5.37892920781904854906257106338995599e+00,2.69292042212635130083545669853038976e-02,4.02426077549355310385341243187637096e-02,4.26637695382382374046620180384700525e-01,Inf,1.59497304569447601179660998044353136e-07,2.23586324420737568540103002993078829e-06,7.72132830361483767246358589292066221e-06,4.88601905206651933745367299643076045e-13,4.88597207596806509574209667924276706e-13,4.88603628840523332421881536528451338e-13
PDE,Inf,Inf,3.33182701014304864488975448993331795e+00,5.37892920781904865457989962949860382e+00,9.31859861428576056097343233167205402e-03,3.34343512872880922637637175387100469e-02,4.05459929768979239470335612335908456e-01,Inf,9.49137367404174244465803465019310400e-08,2.46101370729113385798192423139066180e-06,1.36798091880443650762380598880361061e-05,4.88934930250186859904865692507918095e-13,4.88939517597454099347993795791382000e-13,4.88939416650768398468789796101607420e-13
PDE,Inf,Inf,3.33182701665842724641075336231106568e+00,5.37892920781904862623365227724696418e+00,3.36691818826778868265743913326989886e-02,1.06389351261483504028014050629632326e-01,3.85646375911082699127778299149427896e-01,Inf,7.93065510877463101224493634935751867e-07,3.00479054304174976314401221441588542e-06,1.48054955625294695418010246779827459e-05,4.88278265678224247567648452070860337e-13,4.88296630152358440517202475733191970e-13,4.88291873953453036490632415809502086e-13
PDE,Inf,Inf,3.33182702195217252341740859202220544e+00,5.37892920781904855462210206803363179e+00,7.39997096296762533488916107921920051e-02,8.27206547392837906267471010279871577e-02,3.67494699783133591569674059008774580e-01,Inf,4.80685148279216794655396501068469083e-07,2.03745545844813144195013505667796906e-06,1.05559232833313469961179511524030088e-05,4.89417403882430813621456449972086881e-13,4.89421487684701527695005720201540942e-13,4.89407076071324622584725283616335904e-13
PDE,Inf,Inf,3.33182702625334053965396235503509299e+00,5.37892920781931416739321731890721522e+00,4.49587672835342830701522739945608152e-02,6.31750583481859992335903988832810034e-02,3.88292502291911483402225917024380174e-01,Inf,8.55796525111032414352771299012192252e-07,3.12200277715175908826301943718525525e-06,4.10894653737648191611178678716070472e-06,4.89619080504324105521510815245352642e-13,4.89618935137373939157244412823172690e-13,4.89619080504324105521510815245352642e-13
PDE,Inf,Inf,3.33182702974803987578046681735762218e+00,5.37892920781925192518476591154563647e+00,1.74620196861593405563340983501483726e-02,3.18897414897603257958759308267237672e-02,3.56065797799670122396514132025366853e-01,Inf,2.15326114425964626980652372172280282e-07,2.63241649959163058693886543780309539e-06,6.29973949881059870220674836528970195e-06,4.89622787598831539195192928728024962e-13,4.89620345631754653036010076223770458e-13,4.89621042442675206616955446106593436e-13
PDE,Inf,Inf,3.33182703258748278844047563823023499e+00,5.37892920781920445547418357238293095e+00,1.16570520163108439469175598554046799e-02,3.28251014016683050744604849869269496e-02,3.24129847918447829129583470459874806e-01,Inf,1.82989411643291760703192654387959904e-07,2.70126283785087447285606825179384604e-06,2.35978478870650475070586236636420601e-06,4.88924295674764622329482896786015124e-13,4.88925646926747381978691748081183137e-13,4.88923221916483690108840334369543896e-13
PDE,Inf,Inf,3.33182703489453043138502172863500767e+00,5.37892920781916765231252568346175477e+00,3.88635409962640926335818546289138446e-02,1.08367147778963776427293396199287263e-01,2.92486595198484269878974255225957131e-01,Inf,4.67939880286150924555045821478322105e-07,2.86037954810188960404328193886297121e-06,8.93367987814311217287168151273673804e-06,4.88641304116196873347650768020457082e-13,4.88645460475812416690393843710164824e-13,4.88643599324446401291095115290301234e-13
PDE,Inf,Inf,3.33182703676900664320667734761864777e+00,5.37892920781913990940885114793866677e+00,7.60509338272890303720289653990766747e-02,8.70092773505132302254333985974444003e-02,2.61140962201003799769584294828962797e-01,Inf,3.01689829669225263328592210322474792e-07,2.31725620362069966171284696582809927e-06,2.15309420815108324369556660989811485e-06,4.88330284881118511410775945974284480e-13,4.88326346549893487875704148171008684e-13,4.88327915053385183625253194103067407e-13
PDE,Inf,Inf,3.33182703829201835299026404325933177e+00,5.37892920781911845686400468438244885e+00,4.96865457848871389925947801077649282e-02,5.59940745370545578458839118015150168e-02,2.30102721397496900861422917447488030e-01,Inf,1.14880361446746493584132145351535173e-07,2.68996969929103888877299642305627325e-06,6.82496409076677828242293104609447118e-06,4.89004279795678801843029561796964068e-13,4.89004169474220613591422252532892797e-13,4.89004279795678801843029561796964068e-13
PDE,Inf,Inf,3.33182703952946548862559925275274287e+00,5.37892920781910192652041742756819517e+00,2.45400938313131807304397553166993165e-02,4.04106297656702104193743797069137431e-02,1.99500350097353324593866369998273975e-01,Inf,8.47213764130828533863368891206901605e-07,3.26811993946397321483707380567719905e-06,9.73243767697178987740879563194089092e-06,4.89202025145373212198579010804072762e-13,4.89192107218056168116126386401598680e-13,4.89793749094538868771651764792182617e-13
PDE,Inf,Inf,3.33182704053489123953816886518100070e+00,5.37892920781908942318665050615162067e+00,1.33706543755242503052865290257180273e-02,3.98517565112069459142490041929002910e-02,1.68918738811330126359194074479352633e-01,Inf,2.72861692088852022851642334712040153e-07,2.77672420508073552044397237103632095e-06,4.18979761927562828434510707984727328e-06,4.88575497980944743182261978181696057e-13,4.88559031443198685774321525889905850e-13,4.88560020947445080918730145195191027e-13
PDE,Inf,Inf,3.33182704135179977122759884691542917e+00,5.37892920781907996777074357821081961e+00,2.82427149597029109028442820815866662e-02,1.28455522104679512008843596874368134e-01,1.38689568102765543152160284796958461e-01,Inf,2.87549156036649290569836747045203812e-07,2.78451063172719076381473968650043767e-06,5.04162874473229403879059486790888567e-06,4.89310548247083831146411865896764219e-13,4.89310317227215471459069729247125213e-13,4.89310548247083831146411865896764219e-13
PDE,Inf,Inf,3.33182704201553781236879301419752068e+00,5.37892920781907254043172679874557291e+00,5.36449075595898252961873968809672696e-02,9.94622027666382328841399927609836040e-02,1.08893432661792543064523563944959741e-01,Inf,1.22781783527112811844611946480020101e-07,2.76089815801296717587002559222636317e-06,1.81632594000635825205019261815224088e-05,4.88900543446416222690559538285057148e-13,4.88903400911726267160933506583240475e-13,4.88905180566183343651992109056480142e-13
PDE,Inf,Inf,3.33182704255482516992116497700325690e+00,5.37892920781906670163618023872087558e+00,7.09090459814736017515977298283984514e-02,8.02884400859269075746624819207240564e-02,7.97334820030253439894533499070628712e-02,Inf,2.66268022245310787407372763697344704e-07,2.94672295952405220242740617400728948e-06,1.64318742482880920860358777933004289e-05,4.88290162079922693154426853008816007e-13,4.88291005216547362273057756099699254e-13,4.88290731486544309543372932306063015e-13
PDE,Inf,Inf,3.33182704299299592436637784616992048e+00,5.37892920781906248543248821071218849e+00,4.56500968322867229338029766093560685e-02,5.13165191206704092044333899993566084e-02,5.18647406584996066335133233667995092e-02,Inf,7.76298649864985612235065098311730141e-07,3.37271671271754453531865193542016113e-06,1.46865229765216727851549022971949315e-05,4.88324765918248997299512614350953933e-13,4.88323064025141874878930587429597326e-13,4.88324765918248997299512614350953933e-13
PDE,Inf,Inf,3.33182704334900984887328388403393744e+00,5.37892920781905936589155697323015821e+00,2.14884662183659597078049502527914282e-02,3.88689275605569728088657063048441063e-02,2.85094460951871794071409177352462684e-02,Inf,9.17521392383321327312980763981167860e-07,1.57548054725903187955247830024678502e-06,8.54066222671992689158479908651512085e-06,4.88563375705188411579788069728780627e-13,4.88563320037151490821072671746349454e-13,4.88563375705188411579788069728780627e-13
PDE,Inf,Inf,3.33182704363827108567567704560872884e+00,5.37892920781905685860922854214239350e+00,1.48873320632834906024170244921069673e-02,4.26614917211709443045234006879560287e-02,2.61647057953304580514380259400951668e-02,Inf,6.16608950221568220281927506201706633e-07,2.07188835928835463108550547073714558e-06,8.14739481065502256984940365043657884e-07,4.88580464247991879868089454971757833e-13,4.88592101158064670065231267184775978e-13,4.88590454887755151718600425489301751e-13
PDE,Inf,Inf,3.33182704387329576027708917558282000e+00,5.37892920781905477505090310025540155e+00,2.77398121765915943195606778691613581e-02,3.87153663832084741836215653782405866e-02,4.75925802196050853370967070614960137e-02,Inf,1.07212576192628761252744484677377148e-06,1.95685216895744077106492630237925992e-06,1.55574869555153030230674531077802775e-05,4.88306229726099222656386260030196797e-13,4.88295197525965716957235634597551336e-13,4.88306229726099222656386260030196797e-13
PDE,Inf,Inf,3.33182704406425348682886698472880387e+00,5.37892920781905330985047642941270096e+00,5.24007885357807364281347912054293665e-02,1.11998501954817110396682711349151774e-01,7.42639449483125597155037085212367574e-02,Inf,5.36498682104387039570199526767175436e-07,2.17898059036357112614433690824592955e-06,1.62570869539150424640809898648498413e-05,4.88443405571526866174589191866559758e-13,4.88440691683954927702427307561313730e-13,4.88443405571526866174589191866559758e-13
PDE,Inf,Inf,3.33182704421940643025410816270389028e+00,5.37892920781905237381512939781233341e+00,8.27830538283860402009309010145569519e-02,9.57911433949721395198705292450140538e-02,1.01964687749532644231781800019682944e-01,Inf,3.72206362213906507508873679372136196e-07,3.13528025011559946431779422604814883e-06,1.48651023588181261020447731000942558e-05,4.89229495305665270652167190694206656e-13,4.89229905268000896392215193201666136e-13,4.89229157463029061324518624734076219e-13
PDE,Inf,Inf,3.33182704434546845097842299363868974e+00,5.37892920781905154586026671641067996e+00,5.95887959192357075256069951072467904e-02,6.80397274648499171141704181971341050e-02,1.30220772859265803906182531866292148e-01,Inf,3.35026133783304895993550720689329068e-07,2.98994081972904706990175021023130477e-06,1.44127435873100556850395375475905103e-05,4.88364059801749907628055713094749454e-13,4.88364578377508119824785467520664293e-13,4.88364059801749907628055713094749454e-13
PDE,Inf,Inf,3.33182704444789366079443603968483960e+00,5.37892920781905068502481164874996898e+00,3.97795594334954569374472348647979837e-02,5.83601516018965920257819864345916943e-02,1.57816379390584651935490504839519055e-01,Inf,1.38067054265163006406448770387748023e-07,2.84298253004422436083228342013517567e-06,1.99420735356975064937608732872615042e-05,4.88385888170998797617116729831992912e-13,4.88386190208803225909199783290707244e-13,4.88385888170998797617116729831992912e-13
PDE,Inf,Inf,3.33182704453111424775680834352053575e+00,5.37892920781905003081821267222820631e+00,1.37729766744632430404335540248639509e-02,3.33323941494387933180704238230240611e-02,1.85431794386376989860043219553683584e-01,Inf,1.05068697134366705010346948836505203e-07,2.71565124665542492920176169981113322e-06,1.24667397186426968230800551688984464e-05,4.88657881851202900225262474776492397e-13,4.88657452289600458991071363514912046e-13,4.88658709291069559300466247965447681e-13
PDE,Inf,Inf,3.33182704459873079335267860350228630e+00,5.37892920781904976661575255791503103e+00,1.58879478547757103924741155266860051e-02,4.39302645121420913559111429921964332e-02,2.12978481516156470110397701334724278e-01,Inf,3.95619143093267837074909878445240331e-07,2.43937228756028037877784118403328363e-06,1.48938580212440253681006950306938572e-05,4.88360204372258110741274125384879609e-13,4.88360326107184237392255782517955307e-13,4.88360204372258110741274125384879609e-13
PDE,Inf,Inf,3.33182704465366938130926485916727912e+00,5.37892920781904948060275961474016042e+00,3.19711758097385351339250726043583594e-02,4.24602411321498295552304146386886711e-02,2.40410085812951034566020750639347725e-01,Inf,9.35639744764441285593362443923493097e-07,1.72696161526735615157715454849281083e-06,3.16750520864714904078527838395290748e-06,4.88891152258568296614212333686845136e-13,4.88907384318458772057820465525470385e-13,4.88908327844233537492308706349059441e-13
PDE,Inf,Inf,3.33182704469830700978989877005462523e+00,5.37892920781904953279582450320672869e+00,5.55318086702531599881140091863678356e-02,1.20896262554171982546564617901244045e-01,2.67701185555171327373265375554504810e-01,Inf,2.75202927849882585913097214429626596e-07,3.14246069196474355238183485435727049e-06,1.58262353961522312916606044168026456e-05,4.89104029457804683351520245791563006e-13,4.89102011061714351197875678943595124e-13,4.89096840975874315596063506433120788e-13
PDE,Inf,Inf,3.33182704473457501113392238636005894e+00,5.37892920781904911234705927063974899e+00,9.20443227935976865615527700171523030e-02,9.58472007271633523788216424227736805e-02,2.94836938368581956750780650490306383e-01,Inf,1.09667585643142977889553390927550043e-06,1.66341333020292237944061461095729522e-06,5.01339687824271574319243461550207583e-06,4.88507071407489904738145580477746528e-13,4.88485682095486650757462447198873223e-13,4.88486902623790941872586844279396295e-13
PDE,Inf,Inf,3.33182653102131926624661355215012343e+00,5.37892920781904885681780910731291535e+00,7.11790515189351653066298827395833467e-02,8.15752839559593144316141961531556616e-02,3.21808613580091214663898748209335865e-01,Inf,1.07829129802230790562103662953489249e-06,1.90640657494820309635319297806819081e-06,9.41401813436196877541813162581578920e-06,4.88321493841868246737911507392630728e-13,4.88321207980757968550799129398244078e-13,4.88321493841868246737911507392630728e-13
PDE,Inf,Inf,3.33182659525507793843270630699600271e+00,5.37892920781904869210613556093744996e+00,4.92558152160081623982109579884637262e-02,5.58955936234334319769754768357416260e-02,3.48611135457675177670962940498628217e-01,Inf,8.36802517966659141183778615664218646e-07,2.34158135878060563837469940191027995e-06,1.25003884050698751618286947656861508e-05,4.88629248137454151851799187334961275e-13,4.88648125025561413243455153404462029e-13,4.88647018444468648646142192180406298e-13
PDE,Inf,Inf,3.33182665145962703730356942344674356e+00,5.37892920781904872520240946814464191e+00,2.95780694280194364684989551196419379e-02,5.01142745389223557516468314372200391e-02,4.21143176707883649658672324177783223e-01,Inf,9.47224392235487383036440029488350649e-07,2.11601018755275436878310851280933467e-06,1.41219539261888919022023836671966434e-05,4.89509020711276433185782436491759862e-13,4.89511693933405471141847661318505801e-13,4.89499246719417094362563977235649376e-13
PDE,Inf,Inf,3.33182670063861528912167645530929435e+00,5.37892920781904888076305185619964987e+00,7.90715612993804627386272888902142888e-03,2.84599575638537498338718525810092504e-02,4.28852701054321344573813480925652036e-01,Inf,7.43829092555402494167732689851594173e-07,1.43624400769917943284588812770939164e-06,6.16066719461217274540259249026769238e-06,4.88375364309191551624336978794017110e-13,4.88375815438025399705508707913419323e-13,4.88375364309191551624336978794017110e-13
PDE,Inf,Inf,3.33182674367023593923906857220442555e+00,5.37892920781904874118361291587448950e+00,1.89763655160101197447979975520750177e-02,4.64294698816371978048323770958036218e-02,4.38223649118797824747499712170823251e-01,Inf,7.06846288117935689844055996731846448e-07,1.34821851866137981085249184569455806e-06,2.30865419173410684845289794110207790e-06,4.89052498214579632255415993791051004e-13,4.89053797966067541191849788577682087e-13,4.89052498214579632255415993791051004e-13
PDE,Inf,Inf,3.33182678132290861690279827357825564e+00,5.37892920781904879793779375760381114e+00,3.61820188757983146128896490356972824e-02,4.70673431024114471265615120479458403e-02,4.49118098470805763795880073910131799e-01,Inf,3.37757447729369084811378635979241306e-07,3.37797615958021317834400309516318828e-06,1.39400326984143530489235934472615316e-05,4.88312103892474882250812996478500390e-13,4.88361257149678763803144483909917174e-13,4.88363855135771950735023390456877510e-13
PDE,Inf,Inf,3.33182681426900071587187109943744318e+00,5.37892920781904857189565518707905108e+00,5.87850537368805127271847943558710771e-02,1.31555120114029188154699091966056515e-01,4.61396035002469564942975113953787662e-01,Inf,8.66764991282609092486549453076478996e-07,1.67299031374286471357954853165267088e-06,2.01934988097207040624824226445120810e-05,4.90262901796616260012764948420836360e-13,4.90267301378713653041612827532789569e-13,4.90262901796616260012764948420836360e-13
PDE,Inf,Inf,3.33182684309683389132611159753917422e+00,5.37892920781904861772727805979134811e+00,7.81115138310887743423678439863206524e-02,1.08288150330679453132246385821701064e-01,4.74919498720461785166817250869402860e-01,Inf,4.24816101380621040634607093609966581e-07,3.51073976892994441631608352142341776e-06,1.88552426934521114436718222888600401e-05,4.88272302965564752964264928076645538e-13,4.88266476560601402225600152260536873e-13,4.88259752702755820628869505543098778e-13
PDE,Inf,Inf,3.33182686832119006598160129017777496e+00,5.37892920781904870823479911877403872e+00,8.48101682396298786456602530212933927e-02,9.70868672188564637308553364953644514e-02,4.89604286998057521294861606454860663e-01,Inf,4.82729877995157346516239740071467573e-07,2.73269540387540085028340461686936698e-06,6.00543238998182559151330035410433333e-06,4.89110554337863291159446973115420272e-13,4.89106962163152973112249531134845908e-13,4.89110554337863291159446973115420272e-13
PDE,Inf,Inf,3.33182689039250318908369313886166730e+00,5.37892920781904833053292768631826988e+00,6.32054177693888510184407207804125327e-02,7.30241496760985136684287920680638912e-02,5.05146429864328803954959939629399874e-01,Inf,1.24696601946553902567340325560731964e-06,1.89016920162941989421917544678616622e-06,2.11667833854257539790079072175230267e-05,4.90350844003028345740378752909891161e-13,4.90349113311419059016391259714399523e-13,4.90350982731318116273683648512501223e-13
PDE,Inf,Inf,3.33182690970490340418674079937020824e+00,5.37892920781904849376818706973258569e+00,4.44414692338025137286273015547123673e-02,4.93706900493514632351716584478982679e-02,5.21572869106552343624428026613745301e-01,Inf,2.38992971046076249847909198668649539e-07,3.07700541258562379827204770903303118e-06,1.17025211375854938032782420401802063e-05,4.88264021722416185605719971883999033e-13,4.88265376244767264037520053439441215e-13,4.88251960739873940948868752670759756e-13
PDE,Inf,Inf,3.33182692660325450161780522434686232e+00,5.37892920781904847100913521793440365e+00,2.48177754169707211012748866250878442e-02,4.80518649731687279398629047858125573e-02,5.38777490465053596453351700641724555e-01,Inf,1.11018765012536562896123443906302857e-06,1.89640890598915993489366260513067577e-06,1.33393512175301156328517343900993132e-05,4.89663466358735559426003968895766419e-13,4.89665324671955095886231723282947650e-13,4.90897046012462159980645161318771554e-13
PDE,Inf,Inf,3.33182694138931253486118184451858368e+00,5.37892920781904862488533331778858612e+00,6.86792485708481970555045020691906100e-03,2.93233443782689455490252726493408268e-02,5.56664206056976903812148866100885865e-01,Inf,1.21152734816856312466029214032529713e-06,1.86040813021576909960997312398567776e-06,1.90113494055568473193320196569386483e-05,4.89924730680007094044578800558066827e-13,4.89931649823582347456707937277809759e-13,4.89931859412252809375145522000280309e-13
PDE,Inf,Inf,3.33182695432711371215724645132063149e+00,5.37892920781904854036869430914899451e+00,2.12230477893101996733401941813088679e-02,5.08938523940758690587419878155470246e-02,5.75146745041556199827309523595258298e-01,Inf,5.68646617296898610615733432741415779e-07,2.62008504214829930510532296713973016e-06,2.07794868002241535268522530030922889e-05,4.88745911111458112162778204458253002e-13,4.88754660257334349177977186836195397e-13,4.88754637427952924480736743645624592e-13
PDE,Inf,Inf,3.33182696564769012113906211741037404e+00,5.37892920781904855432493595267342652e+00,3.57585411676898402640074912416166252e-02,5.03142825821228283722745119968197484e-02,5.94147778486951905068018115994759921e-01,Inf,5.65607549578085743966239856872357360e-07,1.52585344848237129762923328719583258e-06,1.11170358123194049778275722526287428e-05,4.88392991706603678501085632960804304e-13,4.88372883538718942111326120006408604e-13,4.88376560299468560332803850525771076e-13
PDE,Inf,Inf,3.33182697555319489054602929279406180e+00,5.37892920781904872058360402457697230e+00,5.89581220291532877127657709733171128e-02,1.40847032344913475359693169819824948e-01,6.13598797916155172752277950049317970e-01,Inf,4.37374881465180815101868921421600682e-07,3.47611694403285003898905122799833142e-06,1.80981100336928226669191443732626955e-05,4.88720388287735030895753057410369786e-13,4.88719918053221648820292754107521088e-13,4.88802177664655512119815758358930493e-13
PDE,Inf,Inf,3.33182698422051170535772841489243199e+00,5.37892920781904853321642721669606951e+00,7.51536065746897890239370454035963624e-02,1.27593131925879785916137017735954865e-01,6.33438928911070142241656712165815864e-01,Inf,1.67262885149509042627220565970269855e-07,3.34493467440151420397411390501378856e-06,2.06492228897166563070568049792803074e-05,4.89294935329332473342092907615818112e-13,4.89304547295248473207491983068434257e-13,4.89305013229142588192355987716321610e-13
PDE,Inf,Inf,3.33182699180441427612871756007085031e+00,5.37892920781904847978141245188962366e+00,1.01923757430071324853094984237910676e-01,1.06139318818102740810370809417236532e-01,6.53614284554193676271818457473110432e-01,Inf,1.02683589960686377056579721534637580e-06,1.51601414411346617755836675245249936e-06,2.20398763148715915237361478276904806e-05,4.89988273156993477010928588787651351e-13,4.89990573306883131272369896061116662e-13,4.89988273156993477010928588787651351e-13
PDE,Inf,Inf,3.33182699844032918423303268930180628e+00,5.37892920781904848715369673370283017e+00,8.47614727780765548558358893224098820e-02,9.78370382908152522811921250393573217e-02,6.74077221131439127986756292014048079e-01,Inf,1.12139044546457804914055023225520663e-06,1.85811154472623449096714438353242668e-06,1.09746114401623513926930327039794154e-05,4.89021107657770472500537576521630321e-13,4.89034732350844935772331214850288515e-13,4.89041720334108666562443757774328563e-13
PDE,Inf,Inf,3.33182700424675470485061639266461220e+00,5.37892920781904856713781502416330901e+00,6.49959311175341926348585620548100601e-02,7.56676438345732282319412789217056232e-02,6.94785639523183632915046642796542145e-01,Inf,1.11600826961764479598947628985873396e-06,1.75718644766645529918490863572226362e-06,4.38758752460438422168125933567096323e-06,4.89744464549603918500855779764542413e-13,4.89749033149614347320944869803209682e-13,4.89745128896131716867376255209116061e-13
PDE,Inf,Inf,3.33182700932737719788971031530841018e+00,5.37892920781904848565318512269873204e+00,4.76309601893258777465700147842825531e-02,5.38753700210188573781817743370209167e-02,7.15702343571797145715821323237185096e-01,Inf,1.54978173243982273507299720150871616e-06,1.84676020791040938063685914075398512e-06,8.06343251285724322806893358558951299e-06,4.90021405348670911527750709758363565e-13,4.90003369422852793505461089137232015e-13,4.90011497748692676094981078521776360e-13
PDE,Inf,Inf,3.33182701377292182135768100808490108e+00,5.37892920781904878880824052989874399e+00,3.07250438462280239485720648868704008e-02,5.60664699697830273890242448422635080e-02,7.36794459861456305373133144077799204e-01,Inf,4.12978297926323080846382026242165204e-07,2.98050936839200048054376698809323088e-06,4.40101889045967501665115018245872261e-06,4.89472199147936852956647513034504807e-13,4.89472656308942455673691431622579229e-13,4.89472199147936852956647513034504807e-13
PDE,Inf,Inf,3.33182701766277343730889976846342000e+00,5.37892920781904863321147344103999484e+00,1.01206716380645864889035981528995186e-02,3.76893381371240122771609146029593720e-02,7.58032918834762888908422265722640685e-01,Inf,1.34506836995574268054300056254294866e-06,2.26593657845899105639187142563019618e-06,2.32647781980907524606950004270413535e-05,4.88411568694441650468097220384403779e-13,4.88421324378898307887910003758501188e-13,4.88425485151959099591852589167613745e-13
PDE,Inf,Inf,3.33182702106639368084869734929695171e+00,5.37892920781904855180687243866456280e+00,2.38735759131049919368156193818460327e-02,2.62134528039735360620996992693962838e-02,7.79391994540342924425411062335159461e-01,Inf,1.38611378869869943834631779693606849e-06,2.29225588580438440482778958782200332e-06,2.01063269063332649594489843790997231e-05,4.89845764301192510488870340577792779e-13,4.89865256924556500970187933893081805e-13,4.89866551653619440409689502647788649e-13
PDE,Inf,Inf,3.33182702404456165265751640181577771e+00,5.37892920781904852151535893784681089e+00,2.83289975331280045801257360926456524e-02,5.44691572986851990552096337908498246e-02,8.00848963874656060600744726593086029e-01,Inf,7.27888206826955259303274724183181557e-07,2.73482873548448133055798282147696757e-06,1.53531226921438221194390824304414444e-05,4.90082326924929680625938848187628224e-13,4.90055408666663876409721358591478723e-13,4.90071791545788302343757509077799764e-13
PDE,Inf,Inf,3.33182702665045832766346804741618675e+00,5.37892920781904867896389702267756071e+00,4.45374932572375075929939243341735160e-02,5.67867091884833099022656024435758621e-02,8.22383459560674470417997557231587630e-01,Inf,3.76498721328829600456287984888204515e-07,3.74259091674093449212280548502800982e-06,1.23827353501762291808032980990212816e-05,4.88461043581607767519165362244005824e-13,4.88460358368522580465949320451087452e-13,4.88461043581607767519165362244005824e-13
PDE,Inf,Inf,3.33182702893061802630538610769396253e+00,5.37892920781904869456074136092199333e+00,6.61902605731846599131544702270333479e-02,1.50436001791413509222997758723223016e-01,8.44066963043388460084718723671364419e-01,Inf,1.08149211131379218104791664578095411e-06,1.87588884137740237984433350543757125e-06,4.79557646516110877717314441672852055e-06,4.88501032264583527548659605999238456e-13,4.88499049531106215127542730451239147e-13,4.88501032264583527548659605999238456e-13
PDE,Inf,Inf,3.33182703092575775950362138612663697e+00,5.37892920781904847381585902185307293e+00,8.10570723440430381009656698972192847e-02,1.39941535991841723245594947206398443e-01,8.65652031196841356442526861002742185e-01,Inf,8.81433087068703879405958976658156068e-07,1.38010766902901910921562828030479082e-06,2.03705711105266896083275027030406132e-05,4.90648706555979403097652936194763107e-13,4.90644849842795439720500925438601052e-13,4.90648706555979403097652936194763107e-13
PDE,Inf,Inf,3.33182703267150504492063285093264099e+00,5.37892920781904860946200312323156049e+00,1.14444662395384210733716296128533889e-01,1.19956390109765306871749260868523560e-01,8.87272177716164822755743621074107242e-01,Inf,1.24029919889085002466934116721257054e-06,2.50606922875197514647216193365472641e-06,1.09906623115703721983211040251399551e-05,4.89222443753688305041090022909692019e-13,4.89212418484403656869876346115351210e-13,4.89211889887266803065538842531128614e-13
PDE,Inf,Inf,3.33182703419903397721577022612924933e+00,5.37892920781904828840151676055687586e+00,1.00090088983017825735336078026640885e-01,1.00624828671572668062557982148048502e-01,9.08914247829023397738739099104920742e-01,Inf,2.63872978314949195688447397534945115e-07,3.74166526402284258592218324027443384e-06,1.98146423275282549573023638982569913e-05,4.88361461255685955160806176424671420e-13,4.88362010346028076034054243953843871e-13,4.88361461255685955160806176424671420e-13
PDE,Inf,Inf,3.33182703553562174404835847707194704e+00,5.37892920781904855391969153678225790e+00,8.12894439120830668862818533481502159e-02,9.48515871263170908072163650827767801e-02,9.30566505921909112672543527588094770e-01,Inf,6.25664712951103752793567993910094311e-07,1.38929692231732856510860033215459446e-06,1.44968040948372949687833764992697706e-05,4.88375613655143786130247538909040216e-13,4.88382518162770955533499765234920725e-13,4.88379089046517705855950430412024979e-13
PDE,Inf,Inf,3.33182703670513597029879525686587163e+00,5.37892920781904886462332967409790790e+00,6.36678880017276461943639724472786861e-02,7.42907471071690662806100456237482529e-02,9.52218472004004494563963099590880535e-01,Inf,1.33790598282197430326712079554877126e-06,2.47279092300446771733990940047406104e-06,2.44961662327484022164949721914941304e-05,4.89708344382235333071622059149506153e-13,4.89707366202292716558645721427473713e-13,4.89709035571345109914553358888185957e-13
PDE,Inf,Inf,3.33182703772846115815775551007210648e+00,5.37892920781904851825824276742067069e+00,4.84387666434814445195434039318051032e-02,5.42830143077595001628849748265252210e-02,9.73860778599316424563384848229979508e-01,Inf,5.68454322600175197954895536842605346e-07,3.20102738129150790789327498179077886e-06,1.65011694340349423489991705153919527e-05,4.88428255130771501086862439651286704e-13,4.88431179668419079284819335557138552e-13,4.88427760907574719552670732636716785e-13
PDE,Inf,Inf,3.33182703862387051275767962635596636e+00,5.37892920785085871104586849571551162e+00,3.31301767513349260622882913080755146e-02,6.15846145287429309721680838980564069e-02,9.95485045412756690891426368132402868e-01,Inf,1.27276467096974835822069618985468026e-06,1.97633840664702625588334032452416048e-06,1.92321281230066901750978847181102470e-05,4.88330117693096463408233040326201584e-13,4.88349005371401559880435517121498274e-13,4.88350053979075723451935241989558550e-13
PDE,Inf,Inf,3.33182703940735376294767051675114524e+00,5.37892920784700652342283767996689636e+00,1.38646759218572139459296648511239363e-02,4.41869766705074789985908858830434906e-02,1.01708376945275068766899613706608516e+00,Inf,1.11512771051604118188000117631980478e-06,2.53510832164067867982551632773616932e-06,1.83036283437631784655453452772347147e-05,4.88292997742471219122056357997715696e-13,4.88292839023912231164664859165498363e-13,4.88293468630121486757764598781988715e-13
PDE,Inf,Inf,3.33182704009290164510833160863438699e+00,5.37892920784362091441111609127242317e+00,9.79594306451208000888997864689885333e-03,3.15519774907268057959126826495505049e-02,1.03865022857359311817199988493331245e+00,Inf,4.78674877030359290638445530368775764e-07,1.36979038865138908402075543510820696e-06,2.46617509447488687659323116364361217e-05,4.88396292745149221227134308435293227e-13,4.88393200211346808296147697188081992e-13,4.88396292745149221227134308435293227e-13
PDE,Inf,Inf,3.33182704069275595246142909300016503e+00,5.37892920784064524734854971346038874e+00,2.71150093898522872292512199692988436e-02,2.93703739445704941181242287303567720e-02,1.06017839672934927631281230291596602e+00,Inf,5.02534609445849558898081808357123718e-07,1.18493863302806216847918473751825219e-06,5.22984380347827834302743584532617083e-06,4.91098378293874330268456672102213682e-13,4.91097999168575314544224673051450667e-13,4.91095863032531423679372688133598082e-13
PDE,Inf,Inf,3.33182704121762857998092908124012773e+00,5.37892920783803021344694132638339547e+00,3.73883985122985828989192110161628283e-02,6.00549758439687014347162127344246126e-02,1.08166286935525781556880444714529385e+00,Inf,1.13511445096622963697894821505805389e-07,3.75714936449279099824606470795488423e-06,2.05738045477348439270945994592835959e-05,4.89700270013045023028986262225622231e-13,4.89697738872722174742535456402370386e-13,4.89698763523880522452465338040649060e-13
PDE,Inf,Inf,3.33182704167689206963339561891491936e+00,5.37892920783573169766772708563976907e+00,5.33639297917617956415568967963005924e-02,6.47401095588768410102751335807185519e-02,1.10309883684464721005870315063050563e+00,Inf,3.27643521736080104387147643152379983e-07,1.27530967352271945918697871430747728e-06,1.07940452318039319455115329873601843e-05,4.89731986988920022435003895606880374e-13,4.89743574062394361994557918663315444e-13,4.89743850304806723142242774733629074e-13
PDE,Inf,Inf,3.33182704207874752801702265932278141e+00,5.37892920783371149962324441690679822e+00,7.37693670403191704242285461191282147e-02,1.63274846569131968197274893650133874e-01,1.12448184938807557837035948896206939e+00,Inf,1.39525775942741253561144892671554790e-06,2.36665238034489301552744067861424953e-06,9.54649706342530723099498817094316712e-06,4.89483265991533463662604890865562707e-13,4.89483974242216740788582794132311993e-13,4.89483265991533463662604890865562707e-13
PDE,Inf,Inf,3.33182704243037126414092870188563411e+00,5.37892920783193577349118152770928132e+00,8.71819270687744323958543550410673496e-02,1.55628246361331681218168556902055246e-01,1.14580806431214801186846663564129444e+00,Inf,7.39191377620983598805782740652881986e-07,3.05913805173861706595813031324006019e-06,1.83784335484452131513932147590065070e-05,4.89382161952449399164919318049277383e-13,4.89383654943292192774723426800957434e-13,4.89386001694568508405332539720415954e-13
PDE,Inf,Inf,3.33182704273804182433104400626761582e+00,5.37892920783037523422970954764143632e+00,1.02599006806639801686081581754283704e-01,1.37490036143900875613181020904978631e-01,1.16707397739889603969975479601885769e+00,Inf,5.32929724818008437502709404635301770e-07,3.21664486595327734934024239930215236e-06,1.49093755700783511336484703636970415e-05,4.91218734022895141006665169809927370e-13,4.91219700535636098995117984289677470e-13,4.91218734022895141006665169809927370e-13
PDE,Inf,Inf,3.33182704300725342732310163927608399e+00,5.37892920782900341480050455918183576e+00,1.15045807613376607853016359586307211e-01,1.19468621808223316155257070179670336e-01,1.18827644505249849802560909460788081e+00,Inf,1.85390508845262265506035904304531945e-07,3.73877626389902631399523848508262902e-06,7.36362570674148540120204137468260070e-06,4.90766127686976829853654666387229596e-13,4.90763231537501160260359708394966864e-13,4.90766153628738380909813595131822652e-13
PDE,Inf,Inf,3.33182704324281410139543389192288198e+00,5.37892920782779831843132267496114821e+00,1.01493871977859277619894024874447242e-01,1.02101277797516276650287346904667288e-01,1.20941264848135475171677690223479404e+00,Inf,1.00784993625602838410166860443927591e-06,1.68677812413473527309627005139445159e-06,6.37685983785824994487191561545361535e-06,4.89750077651836168564237250315142626e-13,4.89752023816843223909724915759994135e-13,4.89749795848751111654409165156724374e-13
PDE,Inf,Inf,3.33182704344892938649753532965914631e+00,5.37892920782673856236950302645085955e+00,8.45324263189464456637102283969788123e-02,9.91147908706016475982748459702706457e-02,1.23048006182745045388893463989588564e+00,Inf,4.31866334224161899812602342269631217e-07,3.40459532429734011773147300526436482e-06,8.07061669214864983516328433155227102e-06,4.89843585831600733302023166281086047e-13,4.89820538398093968073715698543856746e-13,4.89819097898582851878986455304454105e-13
PDE,Inf,Inf,3.33182704362928025615503731608028394e+00,5.37892920782580764310889443160467263e+00,6.85526661968741681433661637657751373e-02,8.06739828080336282676375523679070645e-02,1.25147642376452951214922054765557512e+00,Inf,5.21793244437017899515783588402756103e-07,3.32452337363004125415602537869619017e-06,8.25507989794439051743269359692933017e-06,4.89353351548859343796037412484202126e-13,4.89352381094834447864337433961690928e-13,4.89353153681325099409065496238597973e-13
PDE,Inf,Inf,3.33182704378708727268500122254193652e+00,5.37892920782498881729859411012650697e+00,5.43677093298703139790138397528461407e-02,6.20790857084539612520879093416012683e-02,1.27239971213980030952584408148613257e+00,Inf,1.05854943224256707541041007673773112e-06,1.49402020085842689945032335819577863e-06,1.25138445171572964504052742233250893e-05,4.89986575236093807853506669496426730e-13,4.89961430969621578011328051198109486e-13,4.89959725648477717156436913362446567e-13
PDE,Inf,Inf,3.33182704392516835891126674149512835e+00,5.37892920782426963050691325887951402e+00,4.28790414709214652751444324869172321e-02,4.41969349026880783951819134466480678e-02,1.29324812131974931508274439092117040e+00,Inf,6.20129899674466362717212123403675474e-07,1.36793470413454972649755593926799581e-06,1.18718331747792881260895287303718306e-05,4.88248480895643432701916020814991078e-13,4.88248170078369158435824854306064861e-13,4.88248480895643432701916020814991078e-13
PDE,Inf,Inf,3.33182704404598933507798837822590109e+00,5.37892920782363734833334661933540087e+00,2.47296836741375549137040477917053352e-02,5.80395744019090224011735901084119537e-02,1.34617932693896944264906197457107803e+00,Inf,1.80368078579185934702788187610046457e-06,2.43336643015994807406387481100132900e-06,5.47218857851016708973389477130513273e-06,4.88460721348768474300824886179537384e-13,4.88460121234383396010995391209890275e-13,4.88601146186895021870434750722234355e-13
PDE,Inf,Inf,3.33182704415170767875904030051496737e+00,5.37892920782308163630298076986218156e+00,7.72866703621188230045653587018835124e-03,4.35352994236243383088583406825590830e-02,1.36121632688606188289039950577990523e+00,Inf,1.16289811922020815038211834719446119e-06,1.65979379272546884597060228512479565e-06,2.38646675080510488781270358604990961e-05,4.90619830369697001483332091525063162e-13,4.90620651423708255087852792690735009e-13,4.90667955538162705916994684912204151e-13
PDE,Inf,Inf,3.33182704424421128084440792304106296e+00,5.37892920782259314863797118704378938e+00,1.37175119543848018433418423528624918e-02,3.41821852998033921130397416163228070e-02,1.37640336893508521440841363777256194e+00,Inf,1.87132896066974855177236617855561421e-06,2.33740765515404541313294243116173325e-06,1.70384325461897639623249058935940938e-05,4.88345778900919713494704213506470488e-13,4.88343168498877667331120076518043438e-13,4.88389088942330553991184803181201368e-13
PDE,Inf,Inf,3.33182704432515196595024965449373542e+00,5.37892920782216396311008416458864288e+00,3.08998033059293632362876877708092334e-02,3.25682237172025556274134899676816778e-02,1.39173035292637175411195526224768576e+00,Inf,9.67735630162874591215019802444137062e-08,1.25803493372213891568788845200103356e-06,3.89699400828088672310989837309127811e-06,4.88218064710934812373251242746128777e-13,4.88230314011930555345044046118323651e-13,4.88230665537435677026993735331909572e-13
PDE,Inf,Inf,3.33182704439597515399063935188133286e+00,5.37892920782178664835754368960125433e+00,3.93823620305638617322596263168125129e-02,6.72848355536460215660388649426051375e-02,1.40725370197304304280807569381334901e+00,Inf,8.66230364242077309843560581682906814e-07,3.16457179080909058655985504305985422e-06,8.08220251818694190229645763807973655e-06,4.90942156058359810746973072975461175e-13,4.90942231438082994149241007240695223e-13,4.90942182885799868670394435399919730e-13
PDE,Inf,Inf,3.33182704445794524195238353388616000e+00,5.37892920782145522540371506407230633e+00,5.28863933809525086141898271551039609e-02,6.96524949466485360406618541008407515e-02,1.42280082235666135816059062854682935e+00,Inf,1.34023820253514206349251619262496654e-06,2.86308637531379246160444929606745383e-06,1.78698714448638989371737937356489583e-05,4.89370062068145736328772956072622054e-13,4.89369360933171218372051636683448924e-13,4.89370062068145736328772956072622054e-13
PDE,Inf,Inf,3.33182704451216923225251161689368742e+00,5.37892920782116367276185905238915146e+00,6.85701070531769193766530653924321583e-02,7.68085773992454997923177782789955419e-02,1.43846254051420100019207531596341281e+00,Inf,1.90639264997927502998322840283413125e-06,2.20707172804200671225541758505730962e-06,2.88322353914459801091835409464637280e-05,4.89913921394385118976329154135212527e-13,4.89915269969936994286913832737767949e-13,4.89913921394385118976329154135212527e-13
PDE,Inf,Inf,3.33182704455961501121384783125180270e+00,5.37892920782090771151512893823897248e+00,8.62542511674348987904219090104767128e-02,1.74346748887152200513084358000414955e-01,1.45423029950879440055577412255080779e+00,Inf,7.81038281388282748462905723829793770e-07,1.62200424804511095404779268768744835e-06,7.02888597337866996418980520868751194e-06,4.90182912416142628325311102047694487e-13,4.90184566311961702982051194053203728e-13,4.90182912416142628325311102047694487e-13
PDE,Inf,Inf,3.33182704460113016116528974689056920e+00,5.37892920782068267098778250117956195e+00,9.88137520333907903174433644846698111e-02,1.59432121390482488892931474297120717e-01,1.47009609694966163936389640572577755e+00,Inf,1.79460037695398695765120957236000681e-06,2.60894258420337071621203836575147761e-06,2.57326972002003826158482352781864415e-05,4.89205906773895338062671930638862805e-13,4.89209188721284763983654177468168263e-13,4.89205906773895338062671930638862805e-13
PDE,Inf,Inf,3.33182704463745600539864295297785943e+00,5.37892920782048464277275427209520664e+00,1.12762759229179894815018767531554232e-01,1.52835560057563772339632171589230191e-01,1.48605225972295561274022783951177155e+00,Inf,1.33406424118458349447704686514382047e-06,1.97072747111834351347712491571967850e-06,9.55529419661362465023831342449975563e-06,4.88360487513552807817847287896008851e-13,4.88379955238843174958480640201088471e-13,4.88347455017439622034872648330174277e-13
PDE,Inf,Inf,3.33182704466924111402990746296045923e+00,5.37892920782031095258292172791131228e+00,1.30585746433878950834185288054069290e-01,1.36486459850842926838256190166586551e-01,1.50209148461092484729150387631434917e+00,Inf,1.49612057468502852539418386884521234e-06,1.93789469513419474485932393606075574e-06,1.01929586343206507907901853700754606e-05,4.91184012771891618404479987141484458e-13,4.91191811052276653382019880200078431e-13,4.91192600314797155206005470961883770e-13
PDE,Inf,Inf,3.33182704469705305500661452647515160e+00,5.37892920782015774277633081715240024e+00,1.17536385670735829814602951686952714e-01,1.20626897552063273214346096083322015e-01,1.51820682213538164015448288523177139e+00,Inf,1.70216609871119842124428606102113435e-06,2.30393620958096558667146209255744738e-06,2.96647440491974084369840203834117388e-05,4.91541140159584273917962980150076792e-13,4.91546888324174907339012292395411945e-13,4.91548938950568226199016891514053423e-13
PDE,Inf,Inf,3.33182704472138844776614772691103058e+00,5.37892920782002357586269744516838834e+00,1.04507799583298622747549374854936993e-01,1.04921163090706471500765991766368165e-01,1.53439166081752739280716902828353649e+00,Inf,9.66563480346957395860200038187577422e-07,1.41749680726017491877824367132177024e-06,9.08694372856168624276716413138594440e-06,4.88398638121242403069748745033360685e-13,4.88398741540253734716443479457934389e-13,4.88398638121242403069748745033360685e-13
PDE,Inf,Inf,3.33182704474268198551111690072782576e+00,5.37892920781990547427997028962186155e+00,8.93478410600095188933168438457200633e-02,1.05523125918356372257502888142499168e-01,1.55063971188385000332292721648876918e+00,Inf,1.93227435175434420377412194287635358e-06,2.34442922525793020539884776173922004e-06,1.42053772939722016853326698108599041e-05,4.92453734277390504799699668744312420e-13,4.92453896718814309469661556708837831e-13,4.92442301260308997143909255206997933e-13
PDE,Inf,Inf,3.33182704476131374365648509541888227e+00,5.37892920781980166532267014226368542e+00,7.50257302464424232618529314497849614e-02,8.86195901588473562087635072434885591e-02,1.56694499445142194868619512789337352e+00,Inf,1.20029101831339650229684660900189735e-07,1.32182373755423364623863430831090550e-06,1.62024108402545695472422193951253580e-05,4.88297043207686609679812854488125854e-13,4.88313134968344540585537709203176192e-13,4.88309483814796434441560273206296920e-13
PDE,Inf,Inf,3.33182704477761663993222225600558516e+00,5.37892920781971072940661533244414251e+00,6.19013428868683473047918327766031692e-02,7.21879423865840742861181410287313307e-02,1.58330182121493957096917461942292871e+00,Inf,1.74253779884096198824442491312194534e-06,2.03008551783904863396689845920170757e-06,1.53594641446806175248066284257674540e-05,4.88306515884685479798309741671738791e-13,4.88317549011935435768438308803386567e-13,4.88351515494523962475682147399321029e-13
PDE,Inf,Inf,3.33182704479188159845083397735008556e+00,5.37892920781963025072340135112227615e+00,5.46485215538166630557739402825758860e-02,5.55208719976543915769624725405588767e-02,1.59970478465027084995732229412186000e+00,Inf,1.66822902835782298094107998683736571e-06,2.23657474044208279397279706081363099e-06,2.20932528954867365462534170868963623e-05,4.88375673309473208290127434816436526e-13,4.88384137841160711320607492805123182e-13,4.88374769152731808393148984367819003e-13
PDE,Inf,Inf,3.33182704480436335233336738178509434e+00,5.37892920781955968895511317741975448e+00,3.80274363664079924602664260486582762e-02,3.97662206479271519990947088396463564e-02,1.61614874374288068822932150895605335e+00,Inf,1.46320409425204626037044799191169876e-06,3.09713544575786900833862390055840609e-06,3.14359639324111224111417375613728271e-05,4.92600731067988358729085548968151591e-13,4.92600784171433881386965203896940081e-13,4.92591516386787515669132287635546027e-13
PDE,Inf,Inf,3.33182704481528505966240842741801274e+00,5.37892920781949801391154611478820385e+00,2.17553072867970917985894305727640878e-02,5.99868834068316229316968972549141105e-02,1.63262881124411211649174823734550255e+00,Inf,9.17824164836378620921594404788033156e-07,3.44029067795480606642092977278640607e-06,1.59875984565019962079982798277006749e-05,4.90934234024342591853071826387559305e-13,4.90931966202020715951231639002910384e-13,4.90932106733095982927003914877024034e-13
PDE,Inf,Inf,3.33182704482484136069064525713487955e+00,5.37892920781944353405121037175102677e+00,6.55886025025245711438394462685282064e-03,4.81167399263153913013688145184432387e-02,1.64914034145381450954262502576381510e+00,Inf,1.99253153250897024296228323302360781e-06,2.24921529298180994238831937974576611e-06,2.34645628266490743128205620467662821e-05,4.89078618695613958850520189831383633e-13,4.89077327728809985162217623522569912e-13,4.89078936067332434866310065118825217e-13
PDE,Inf,Inf,3.33182704483320328202680145644925647e+00,5.37892920781939578436136459893934892e+00,1.28563361418975891281650743412998264e-02,3.90327192837053763895719699920702319e-02,1.66567891852411388651409828442537537e+00,Inf,1.38488790383332755062769804352330293e-06,1.78158298525957141522908526596796475e-06,1.61466641266044439371988937722082269e-05,4.88866112839974551390754231734051341e-13,4.88894233517632201724230662335862320e-13,4.88898551660314918660584084576843877e-13
PDE,Inf,Inf,3.33182704484051994661273437939601615e+00,5.37892920781935381652895553416436526e+00,3.45581233770313955183644627082244579e-02,3.58568280509537100317568206238374037e-02,1.68224034527735996652050481458046744e+00,Inf,2.52080194988731013341470956678895646e-07,4.29698602639497071991784308535687520e-06,2.56300817977485917060178748308643938e-05,4.91611020729293333371605616445096437e-13,4.91612856651264070291462512001142462e-13,4.91583715605234443644632112340327002e-13
PDE,Inf,Inf,3.33182704484692189485312696991296303e+00,5.37892920781931691127328330312719437e+00,3.90952753321626823414287959347576916e-02,4.06465863061687707838093662630064011e-02,1.69882063251950257523668271223572415e+00,Inf,2.95998991585961542061044249943709540e-07,4.19759576767194544279706062981138911e-06,1.67283533395098544405875085404479305e-05,4.91388393860297147019761810936320687e-13,4.91386207581271485124517921238781757e-13,4.91385861270416097634521579477746713e-13
PDE,Inf,Inf,3.33182704485252383596277852367626127e+00,5.37892920781928419281511182081769677e+00,4.90028866271852240184286916850275671e-02,7.59487353081567985030176570912959947e-02,1.71541598885804519187720607504727649e+00,Inf,4.73283629405314660741219672522475563e-07,3.97642818153568956142351372468556992e-06,2.22205726754932040340059311831886673e-05,4.88418748357591123583883645339800451e-13,4.88418799189137020060356280853351873e-13,4.88419113147598481247209213485043522e-13
PDE,Inf,Inf,3.33182704485742534748441183683283734e+00,5.37892920781925575548255153632347669e+00,6.15849797842856744143114834073086702e-02,7.94211971005208931266795988425609931e-02,1.73202281097954424113245570766680002e+00,Inf,1.70065805668143353239345716121733781e-06,1.98824562493609189572287219867302553e-06,5.38719525212961218960614473194680216e-06,4.90343756433781403551204525774732157e-13,4.90326403769286824423965208513064044e-13,4.90330587042459540294351094896148908e-13
PDE,Inf,Inf,3.33182704486171431444161224899126844e+00,5.37892920781923059980466592841235899e+00,7.56174422959589719449766788026205678e-02,8.55382953074678615640051734566174754e-02,1.74863772852575571588578314624758335e+00,Inf,2.54058570619640892902578618418870295e-07,1.65054501646395155346926913832788047e-06,8.98132259386392818948264592638308171e-06,4.88399089276367680676360259580241519e-13,4.88404809630614052890840105848717133e-13,4.88399089276367680676360259580241519e-13
PDE,Inf,Inf,3.33182704486546700992238224501956846e+00,5.37892920781920840605273450499220632e+00,9.36601798324762492338468667883808300e-02,9.41201189804684462082049535919715403e-02,1.76525736413711688173329455903031743e+00,Inf,6.91932784314549592924641652115080191e-07,1.48958756914378875338533815448767519e-06,1.41670314771807666995004819236595887e-05,4.91326553273948207940968681555374451e-13,4.91294532263205151843042348551442142e-13,4.91295865890329306337167922321301795e-13
PDE,Inf,Inf,3.33182704486875070905620384887280188e+00,5.37892920781918927035996304888237564e+00,1.04235854692031990378485420061692961e-01,1.85193306869885861931447601383541940e-01,1.78187869513639256068649761104528851e+00,Inf,2.07965263196088167455799497225407854e-06,2.45305681371414762446411437054088264e-06,1.53020528271493601289915744298867989e-05,4.91665889449781992311783579221331386e-13,4.91649705502844094690786803549261924e-13,4.91649082725765357496544711445313864e-13
PDE,Inf,Inf,3.33182704487162394385609881776078391e+00,5.37892920781917196838477918714369315e+00,1.16087937645451325573329846021269442e-01,1.71880823857250536230652302789548773e-01,1.79849878223384399026411853852167236e+00,Inf,1.85333793160526951709824685402625933e-06,2.82223458207109341264655832580349382e-06,1.58542855632595835351681565407242607e-05,4.91528682355116159687043265620415548e-13,4.91528659810112625802945524725019514e-13,4.91526488554395518416797914004591919e-13
PDE,Inf,Inf,3.33182704487413807086837366314460857e+00,5.37892920781915708884459059214116386e+00,1.28783433206946090620948693744111548e-01,1.68065019995711184497842915999246467e-01,1.81511483223428386646972849752596703e+00,Inf,7.43492535753676402096419658650654304e-07,3.99818728067651874384987095990717867e-06,1.73672205079310777940476897194087477e-05,4.90395508359535915708330773207303585e-13,4.90391735753177189566728316935263318e-13,4.90395508359535915708330773207303585e-13
PDE,Inf,Inf,3.33182704487633787761986775758672590e+00,5.37892920781914405700536366366130789e+00,1.46319211678372592985173963725270113e-01,1.53457636965360322336706961703606833e-01,1.83172419083804923133133930220735191e+00,Inf,9.47575992784816210567076968345762026e-07,3.70300699233165027772773695506956164e-06,2.14121878063175018034556049895485166e-05,4.90631467111693917028845529281974164e-13,4.90631108486094941856151994066044656e-13,4.90623806641658169958783038858606929e-13
PDE,Inf,Inf,3.33182704487826268713767121093379804e+00,5.37892920781913226494143890946375742e+00,1.34501095247949669272408185512462618e-01,1.39046867002115671320083977431603059e-01,1.84832433580322548076360565220820758e+00,Inf,2.30854348926964725166949568657589219e-07,1.53957466556124753316341437810235691e-06,3.09965862647554384189085106212141074e-05,4.88374740012679814775132297450321083e-13,4.88351473961830640428800534517058887e-13,4.88350667054591396208152652198133029e-13
PDE,Inf,Inf,3.33182704487994686305234769203068015e+00,5.37892920781912234572910153648642972e+00,1.24571839427767134384732617843130352e-01,1.25129152515621074277298023843990410e-01,1.86491287045276380924981197556843657e+00,Inf,9.96733011665606197043858203829083235e-07,3.84773476556555918697209366931153877e-06,2.32567958563838099783934255479927953e-05,4.89693097352422830357157200796867202e-13,4.89699439900738164767079854238433222e-13,4.89768063115754370020476809070670464e-13
PDE,Inf,Inf,3.33182078734253808066836615571678096e+00,5.37892920781911309192255005406564568e+00,1.10781592934574763921046178982223000e-01,1.11265489005007437415574557998670354e-01,1.88148751751049283704207628977282740e+00,Inf,1.09580327159485214061593117148683409e-06,3.73561787457289956088666868387710767e-06,3.50981169850087954765565986541214108e-06,4.88892199324437167505398051831984145e-13,4.88894450590334558252464012874119689e-13,4.88892275631092793654101148507884427e-13
PDE,Inf,Inf,3.33182117843591340692958075893330347e+00,5.37892920781910565007646795820866107e+00,9.73429314327388856945539866979720037e-02,9.78125676727029292511826136213326926e-02,1.89804611325045179871559490079555591e+00,Inf,1.57055775997652649496192845808786185e-06,1.91135163718737369374332946864808172e-06,2.99863676747945636643491419019534362e-05,4.90485453255163791027269238178576707e-13,4.90477603587705375629699601678344499e-13,4.90477709566178492971193237159553037e-13
PDE,Inf,Inf,3.33182154508637026142596229905888187e+00,5.37892920781909860797149241287328532e+00,8.45383729964839273700464357406593533e-02,1.00668140868472329033573886694642351e-01,1.91458660194619690039503227329562193e+00,Inf,1.61897158055780246404680352920243827e-07,1.68229310215720188633478973317800067e-06,2.32003801630200541428664396648145454e-05,4.91621565863590408403928540397836227e-13,4.91628304485664372611177197233988090e-13,4.91627080289917425620516058686544201e-13
PDE,Inf,Inf,3.33182188882154087068076393590247764e+00,5.37892920781909252458183798153455663e+00,7.25153635282581055313040888961445818e-02,8.56628546243018309821781518551467015e-02,1.93110703059424721219356165871271780e+00,Inf,5.85953967348050323807978545007014161e-07,1.59085111528833456357527007948672696e-06,1.87870987022098406658385153628017183e-05,4.90960496157249686767337626731038007e-13,4.90977023255566747993923192527793359e-13,4.90949358195172485385736020539606777e-13
PDE,Inf,Inf,3.33182221107358613352412100012630282e+00,5.37892920781908728942487319630848442e+00,6.18451563516287636731659576773014219e-02,7.07292730560551861888158137889820307e-02,1.94760554392710023981053333464770923e+00,Inf,9.97759192523181058609557750984642095e-07,1.44516689339643181037281176691474618e-06,3.31089724281090998041592469508175291e-05,4.89341036574728120242097235473067301e-13,4.89349121824614121837868478610993795e-13,4.89346578597079916402099575004144474e-13
PDE,Inf,Inf,3.33182251318516193566412404308508830e+00,5.37892920781908239519178880550683546e+00,5.53326171561967744029524230944466626e-02,5.64235015155125537441842894131246907e-02,1.96408037966084395977873984056072992e+00,Inf,1.62754285612627761520470392894736965e-06,3.14668884402604747164367974567967910e-06,8.60559179273248178335459871725819960e-06,4.88375419352706174973676247572844826e-13,4.88376109511011941672332929768778982e-13,4.88376064635839807519362320185978518e-13
PDE,Inf,Inf,3.33182279641501385146339279537503886e+00,5.37892920781907851929398147651191010e+00,4.05096520332757805081080714707163863e-02,4.17791041793318700535207835551360232e-02,1.98052986399705669573203708512398047e+00,Inf,6.63727105526200073198226450920606342e-07,4.11956597100234435349075593828025076e-06,2.41847969653663937826940978158729439e-05,4.88521842354192996916795863688088541e-13,4.88499233084624791426396965952984430e-13,4.88500808644843428946753102231201899e-13
PDE,Inf,Inf,3.33182306194321872152849687594643523e+00,5.37892920781907474354359829416081259e+00,2.59419505634335815897169514418846368e-02,2.74262010739018749778135375377852552e-02,2.99565006799616232817651312646251106e+00,Inf,1.23587369644770655711264886768550221e-06,2.00382297185819744006860741135014058e-06,1.72379981222693994133794916843975476e-05,4.88419550306732282226287400381380074e-13,4.88420816432864905349099758129855035e-13,4.88430084467691470165693012639611693e-13
PDE,Inf,Inf,3.33182331087610360386116831712196953e+00,5.37892920781907169346574794403424892e+00,1.15547167452811276674457841869532813e-02,5.83441500354171164296805243455899187e-02,2.99561774893263844404862448868083336e+00,Inf,1.17462173958930600479987606185601274e-06,1.94625126360414937239396694693374451e-06,1.52663207911720929428974131079925692e-05,4.90067634263840509530709469086181776e-13,4.90068184674015013739824778249526505e-13,4.90066585047343790407420381636842087e-13
PDE,Inf,Inf,3.33182354425085224409984684035655588e+00,5.37892920781906872890567728966907052e+00,5.75226564355686291566564914687222627e-03,4.88537054110360093661654829085269049e-02,2.99560896799088608204975190534487092e+00,Inf,1.02232477131847075656603975980694101e-06,1.70936638006114470198890636834157467e-06,3.91144213472752693705948585066246172e-06,4.88306535760815181307615739755616638e-13,4.88306240370328081229268179121044153e-13,4.88306724180058883459049228732384878e-13
PDE,Inf,Inf,3.33182376303982796541596557875634533e+00,5.37892920781906630346927479722898656e+00,1.90129244395683995915239353262659664e-02,4.25532839372316191611732568796751500e-02,2.99562316673515279712848095424155526e+00,Inf,2.18619800660151868635798975089869165e-06,2.92291883186568951009686372732151605e-06,1.73033091209614815876892658349817280e-05,4.88441547374335630768327933197252275e-13,4.88442630818339705538222949883551331e-13,4.88441547374335630768327933197252275e-13
PDE,Inf,Inf,3.33182396815462334660119653313954232e+00,5.37892920781906414527254507806896523e+00,4.00973775834322465859970636549590441e-02,4.16395916978897792714002517271796036e-02,2.99565979678268524040426236683907130e+00,Inf,1.92282810323030389621263753873879962e-06,3.16161573459420839690516575513169782e-06,1.15374850178392946571588115992146495e-05,4.89423574724182989208385513534613286e-13,4.89423454373005459079323599567355681e-13,4.89423266802063690899297037241412764e-13
PDE,Inf,Inf,3.33182416044985905943016229906318597e+00,5.37892920781906223247685510368024486e+00,4.37988327141486092324430564141804458e-02,4.49259494765651951878529150280615442e-02,2.99571831965375997972028494189264555e+00,Inf,1.14303943883404859473104447542332950e-06,3.96469077750682463252574187590131829e-06,6.32048957117483793969579320648683711e-06,4.88429757990875100654325184810686488e-13,4.88453736359471974658168565776577986e-13,4.88451365399647870989296671818945273e-13
PDE,Inf,Inf,3.33182434072674348291332285605136084e+00,5.37892920781906058738882363414024164e+00,5.15241081711917835710672043346677306e-02,5.22463835468789771243756058206282378e-02,2.99579820662318092187388720009296229e+00,Inf,1.87381732314058208370479828916671070e-06,2.48416557780452804266957656143231254e-06,3.56254703958916719481599336168940107e-05,4.91314768954345577706440094797940335e-13,4.91313400648606840743570034427693147e-13,4.91313667785305387958362997485172856e-13
PDE,Inf,Inf,3.33182450973641126308997226401418784e+00,5.37892920781905928243500384235300419e+00,6.17428652979319308295835919427305409e-02,8.79217050656183891754880227909716550e-02,2.99589893857325603914482884932566462e+00,Inf,7.21637774905109995293222527031498023e-07,4.41815849748316953212264299292656035e-06,3.76614369934739391921418874692205033e-05,4.91595888535683901850629360558775196e-13,4.91596722105745526023380336311337738e-13,4.91595888535683901850629360558775196e-13
PDE,Inf,Inf,3.33182466818305297055266525003066036e+00,5.37892920781905801387952171189927353e+00,7.32788081980039477602241784076874891e-02,9.15181976306415862823018286322679787e-02,2.99602000584826432120006987593787453e+00,Inf,2.32467213777568347918547292627715494e-06,2.69215387416496162745162506819530480e-06,5.70705726716907883929621210225689775e-06,4.88901765430761457341503216276052901e-13,4.88888216679134897553907618070251079e-13,4.88887430103711102564951827725289707e-13
PDE,Inf,Inf,3.33182481672684789960553458964794764e+00,5.37892920781905706332277712979354322e+00,8.57366544925220049772639843375873980e-02,9.71855343866874309887409063130366448e-02,2.99616090811042705588855346647364718e+00,Inf,1.82687760350640296501104262661933760e-06,3.15590243121457380824280526100543746e-06,9.83811674303966749645988164956174124e-06,4.91158671487540481060044631478918332e-13,4.91157024078792648946940464788320659e-13,4.91158671487540481060044631478918332e-13
PDE,Inf,Inf,3.33182495598671604338011635761953665e+00,5.37892920781905572863065278291596638e+00,9.86270406823474772091551541130996242e-02,1.04883072319490036899526150333279467e-01,2.99632115419738919121084280637745275e+00,Inf,1.88205067605432223951413557759111284e-06,3.32583240861002312135388944089598699e-06,2.20985631713682111500958682688283829e-05,4.89875741476267845246616608164341911e-13,4.89885092986142999949752842255089411e-13,4.89833567865679216698048344502838507e-13
PDE,Inf,Inf,3.33182508654289532910647608408252481e+00,5.37892920781905487288715353672554187e+00,1.11863988497820600082266996839013597e-01,1.13562643656597307324339034621096660e-01,2.99650029506933786283417793329157163e+00,Inf,1.05638715479097393043733714286896488e-06,4.13563971878597219724603641042435034e-06,5.90657656152028513945543603655619237e-06,4.90241940604210939891829843121244142e-13,4.90188004711014910024350207705776817e-13,4.90187179780098076687509999138683204e-13
PDE,Inf,Inf,3.33182520893936022840141606783244218e+00,5.37892920781905403296458257492997667e+00,1.22977557798086583090530342286338152e-01,2.04012026401413330205398798345178534e-01,2.99669778327518459824672800737334908e+00,Inf,2.24872632722543249058243253202999361e-06,2.66066139143930320117193838373585959e-06,2.23330210516395795149863502107735308e-05,4.88431618821069061671061675671789318e-13,4.88429955361908937966672413448791857e-13,4.88431618821069061671061675671789318e-13
PDE,Inf,Inf,3.33182532368608666817890643569066737e+00,5.37892920781905345463421264134400531e+00,1.33641571668007362062652597191096197e-01,1.92549405722171960381257169792698841e-01,2.99691319604555669476659524856045511e+00,Inf,4.43896751902554877442888193261423767e-07,1.37266076551798603204699230954821230e-06,1.00873514043483381635770176109331635e-05,4.89947325121286419797656482297415654e-13,4.89951026654664599768487934686355896e-13,4.89941104449704035395668206672275393e-13
PDE,Inf,Inf,3.33182543126117869223348695591952257e+00,5.37892920781905290856402534047317195e+00,1.44848551944709053353592694827006297e-01,1.81175482824358896390122811329864869e-01,2.99714607748912737655818217593251660e+00,Inf,2.19929334558083442366666221090684798e-06,3.12129084585174697598597780098031128e-06,1.29234448077620734768139214636000827e-05,4.93620805573861487368760289975207638e-13,4.93617514657025804537937617540357827e-13,4.93617174722228061533464295803664439e-13
PDE,Inf,Inf,3.33182553211285932444916193483029074e+00,5.37892920781905232484186461752062519e+00,1.69831389850262699078727494687117321e-01,1.78934461057877777122706921712874042e-01,2.99739598020614744639090851099649905e+00,Inf,1.96799808601940533339594891445826664e-06,3.20627292492656204148286273691921376e-06,1.22843433615968766259147873852012087e-05,4.89161724925982929372296323517924524e-13,4.89176914279373915438301099891710144e-13,4.89176878456419731937934733026391046e-13
PDE,Inf,Inf,3.33182562666133757353511441781018823e+00,5.37892920781905188537416549935930055e+00,1.59182403013400239222852688002662898e-01,1.66171065660876143077979500005830082e-01,2.99766246514952598323562729527991063e+00,Inf,1.97152701179256611867403877354254966e-06,2.29585598155102711500030154898229351e-06,1.70223116724317107199975856580638103e-05,4.88885321047284553845730827685143665e-13,4.88884330275212742511082871492508239e-13,4.88885321047284553845730827685143665e-13
PDE,Inf,Inf,3.33182571530056012074740270026857336e+00,5.37892920781905145511472547805953841e+00,1.49000880149802327054299616118168890e-01,1.53772123666636655703548118554424396e-01,2.99794510149446638317571038169075948e+00,Inf,1.08985745633324792089928888800695385e-06,1.55836673906073951645258499982233293e-06,2.13032499294627095634983746358877529e-05,4.93149902782730653060254607961002932e-13,4.93142181711580346344883375325223102e-13,4.93142102325754633224645379646873840e-13
PDE,Inf,Inf,3.33182579839985304583441659389432199e+00,5.37892920781905114925198019063229453e+00,1.39354467530421137845206599622499647e-01,1.41325606944044445586073855975950896e-01,2.99824346650816713029830720288013758e+00,Inf,1.60313300066184162485016238428652185e-06,1.95080494429377790470069347918211572e-06,3.28912097285368400358607325478441913e-06,4.88409132522257689930924993417123484e-13,4.88412022693987211403599015903719031e-13,4.88409590573302306601382942565994184e-13
PDE,Inf,Inf,3.33182587630545881004702717872047414e+00,5.37892920781905075268193144946464512e+00,1.28763762400809277937832758117643914e-01,1.29089300644044000445230663893483514e-01,2.99855714542107945755060132540486593e+00,Inf,2.90211871324773531549816700198901104e-07,1.12788970779922625076757843571215471e-06,4.03948036522054183709261898117173439e-05,4.90756040106743789358731111947339719e-13,4.90745479000881421529435415243360194e-13,4.90746396998060450316771449930740877e-13
PDE,Inf,Inf,3.33182594934198096680690863831794493e+00,5.37892920781905040208723651211733701e+00,1.16794931721760188056179806378561627e-01,1.17415578930740106510670013438974725e-01,2.99888573129971541732580306244459424e+00,Inf,1.95253446537168902436070666017088783e-06,3.39440383032641736419690178356322369e-06,2.22751227681800409144714317257836003e-05,4.90144832873037583524008511167048622e-13,4.90145218900668674746589119126941201e-13,4.90144832873037583524008511167048622e-13
PDE,Inf,Inf,3.33182601781373497080777386091008521e+00,5.37892920781905051124479829586732693e+00,1.05201335598893143659602468553312149e-01,1.05766690047411302936923102366049657e-01,2.99922882492100855409194833449727164e+00,Inf,1.87052714755910850223856377453334339e-06,2.39800053717661850215693700689554681e-06,2.37192463192052676421990512006174391e-05,4.89826074741685018034742724690814002e-13,4.89821323652376751639675612626649705e-13,4.89824567066690823388127262023614180e-13
PDE,Inf,Inf,3.33182608200601708678427372157348098e+00,5.37892920781904998708579865522185418e+00,9.40511997748075163948847588378237384e-02,1.12414277707057311905781854079639584e-01,2.99958603464822317195301644316684830e+00,Inf,2.48934705938135867859105424281645029e-06,2.92886005401344455889964159797830306e-06,3.88611809546248554817471775236760989e-05,4.90725230817808185106712092075679963e-13,4.90730585016686088599328028543576890e-13,4.90735103211815321695846141835469617e-13
PDE,Inf,Inf,3.33182614218629285119157858684115419e+00,5.37892920781904973893666611016449685e+00,8.34243026487365167504015117343683063e-02,9.92275522228318385366274014626225235e-02,2.99995697630840903979150525842085513e+00,Inf,1.85863565627711838328592894287362801e-06,2.18190516870694104042519556782097138e-06,5.32991855047372957199363112075242905e-06,4.90276632859512423341565607608879014e-13,4.90267149252456146637886308301832588e-13,4.90337959096819303774449545894600222e-13
PDE,Inf,Inf,3.33182619860531125209289171417383904e+00,5.37892920781904946171343453169906996e+00,7.36644374625801533364238969471853966e-02,8.64900812752024495269808878962387960e-02,3.00034127307139833259450320050863939e+00,Inf,7.36388614029340113142592631570209616e-07,1.61903165799735147280156574343954104e-06,3.20822163468363458722942785205539044e-05,4.88592708063251537898916934459715235e-13,4.88595587150983153918001617285679452e-13,4.88589060751956098792992544596236561e-13
PDE,Inf,Inf,3.33182625149814983094307008401831056e+00,5.37892920781904950549002907454735711e+00,6.50742128331842945236110918032828740e-02,7.34220676852435201199346146814548813e-02,3.00073855533034084868442986314419924e+00,Inf,5.85391992788662560141614078064213327e-07,1.30195617986905543178990437195481051e-06,3.61100555424481231165495112184450143e-05,4.90897964323760389464515949375285093e-13,4.90897362312496309865001018605214777e-13,4.90897964323760389464515949375285093e-13
PDE,Inf,Inf,3.33182630108519353594192980458785614e+00,5.37892920781904955905638767388038151e+00,5.97202300012295030492613172154145295e-02,6.04167997506202126775803437924833082e-02,3.00114846058377269484101580258439613e+00,Inf,2.62460369576805025597407903667670893e-06,2.90677491654111623325682910345677457e-06,3.43023831079549270401864737366928210e-05,4.88473265869657649915550859466231632e-13,4.88489601269730818539306434309321812e-13,4.88487020145604411209416879423758514e-13
PDE,Inf,Inf,3.33182634757305360501356365083730892e+00,5.37892920781904927344996939453677457e+00,4.66914887663151120459130253337749418e-02,4.82815138415714026649839618742761357e-02,3.00157063331920938750481111791563048e+00,Inf,2.13529092509290300321666476058369629e-06,3.49906172616953706082723376096941792e-06,4.05384700663311538641766165400288563e-05,4.89774101166651767396875897641465520e-13,4.89774557341971928451104913249328034e-13,4.89774101166651767396875897641465520e-13
PDE,Inf,Inf,3.33182639115542860097858300691332687e+00,5.37892920781904917797436005452279606e+00,3.38475289830971937728246919666777899e-02,3.56430719330489621580553281843065960e-02,3.00200472489826397256077001141043795e+00,Inf,2.05026660374218823596152860292403823e-06,3.47998510748633874051253229815029669e-06,1.92751710208691841295867279931903371e-05,4.91490712064419573627690813344879128e-13,4.91491360841862795006049394565793066e-13,4.91489447883395840909159472883409998e-13
PDE,Inf,Inf,3.33182643201391003903843129552677116e+00,5.37892920781904932476497833260615324e+00,2.11928418086257083288442467643328449e-02,2.34219096951187795525812945122647899e-02,3.00245039344327597729832828693516359e+00,Inf,1.07236018279894460112533793130651255e-06,4.38345077726115841093940039388726934e-06,1.21122958424796109772187654724562017e-05,4.89924706140230671911286288644497540e-13,4.89919478846271638906059886749570936e-13,4.89918912742507732656721969066554333e-13
PDE,Inf,Inf,3.33182647031874106649362178330610131e+00,5.37892920781904912177701823897007657e+00,8.62677874036787399508713616006450772e-03,6.39355147717476562739893560578535683e-02,3.00290730372544874628602356456825407e+00,Inf,2.03528229887461009417501291977635870e-06,2.29603066124132413644895922459848230e-06,3.43258795099990554706314462729039733e-05,4.90948307800410443857054662143587269e-13,4.90941375836476479755906645543201907e-13,4.90948307800410443857054662143587269e-13
PDE,Inf,Inf,3.33182650622952421464919930073549658e+00,5.37892920781904873223382413511801186e+00,6.23879195954606052256354799995480735e-03,5.67008838790682290114687650241002962e-02,3.00337512705448580902993845119671678e+00,Inf,2.21771436607684537630286274346665356e-06,3.31388708750420112597689851441664678e-06,1.42838769134844953016307321657069548e-05,4.90512519504382561107466239771565401e-13,4.90511711702195084766654882695768145e-13,4.90513856397122611313113968457753215e-13
PDE,Inf,Inf,3.33182653989588703014608617189074370e+00,5.37892920781904868210406180118359603e+00,1.82042495617822276909476483030637479e-02,5.09640791686500063646074558193171242e-02,3.00385354116971714938331014500115569e+00,Inf,1.93370865750088171491610261914335045e-06,3.58251785462573840868043335389355617e-06,2.05793075132766496563300908147290016e-05,4.92969664820948502397488998541228883e-13,4.92969571176570345167177097978945748e-13,4.92970609991483842984712080271311180e-13
PDE,Inf,Inf,3.33182657145810508008523242616365377e+00,5.37892920781904890418442449095291782e+00,3.07983770181823801211921819278600759e-02,4.81180039860896158224597804131801379e-02,3.00434223013270860455227941534804588e+00,Inf,1.28506521133655708995146028401748242e-06,4.44465517281773901567012167542731340e-06,3.93288987622179144782034807247264779e-05,4.95510060263330041534153225670297971e-13,4.95501086574186773036539040581708168e-13,4.95510268722793496948674394720627770e-13
PDE,Inf,Inf,3.33182660104768741254151785146243600e+00,5.37892920781904887434623524347080169e+00,4.77576737098931820009900547775309019e-02,4.86378890174641926839526708017484780e-02,3.00484088422260466502548890692863500e+00,Inf,9.58945733393506111935409443931474519e-07,1.45326564166280046582405083361631043e-06,1.52585473857390028281670936442828149e-05,4.93168237710928319428581410144830020e-13,4.93171926142901875238463995543436836e-13,4.93178567638845622646302693293603059e-13
PDE,Inf,Inf,3.33182662878792302989332219165820754e+00,5.37892920781904882886308813598861846e+00,5.17591666845645140829908282553795259e-02,5.31234518441784074970918964830976558e-02,3.00534919982629578208601045626737343e+00,Inf,4.61810306505642777362394980044460839e-07,1.08971757694977709287257951112732559e-06,8.76177255687597357276196046326367878e-06,4.88228696153943120320672967676794083e-13,4.88223955336926985387164653232759229e-13,4.88227178781712070238602484064043142e-13
PDE,Inf,Inf,3.33182665479439595849926589604686084e+00,5.37892920781904882385066959376950790e+00,5.83297087811556135861863693455027892e-02,5.93257454724314564035412593395322824e-02,3.00586687934401672266581374683796111e+00,Inf,1.63691483173751910279241961272685482e-06,4.01694962645850519213752243752018096e-06,2.57568760012654621806561547903610972e-05,4.94389657099574299316340096359242965e-13,4.94388904341940081462398219421652762e-13,4.94388904341940081462398219421652762e-13
PDE,Inf,Inf,3.33182667917546652128452583700151030e+00,5.37892920781904873382741851278972966e+00,6.66905493495141018691487441608487346e-02,6.73778665629013540492015815974245324e-02,3.00639363108167385576554940784630762e+00,Inf,1.35886913339441106099783056809261991e-06,1.98719029988425577433471078033026869e-06,4.29370857791985695793046684181059249e-05,4.92292301274293042949918950710161564e-13,4.92290041390748546569985275318392577e-13,4.92290239131531619080132847487778581e-13
PDE,Inf,Inf,3.33182670203272160696946328374113511e+00,5.37892920781904866095175144300594578e+00,7.61341681199184726031644619100093488e-02,7.66787155497209833281876348110539040e-02,3.00692916915234770340185174457299501e+00,Inf,6.12072955430789914655085128105351672e-07,1.87316543624740659251513766271790111e-06,2.27475355155308528914007016909066948e-05,4.92293839903628576927794863826039592e-13,4.92291828412736233689568358789022680e-13,4.92293942399993576253625079909869715e-13
PDE,Inf,Inf,3.33182672346139967871007852462702050e+00,5.37892920781904856639492712883631286e+00,8.64381711533392837893121812015596206e-02,1.06916538475522885324357852895346099e-01,3.00747321337758989347863543886362377e+00,Inf,7.77542463569794192571163102733867116e-07,1.16699677263100569381549539929304170e-06,2.12252657013873800922828262010579561e-06,4.92598571935053968792094610323232222e-13,4.92590248677333526134528580687423903e-13,4.92594824480222662596339377060197446e-13
PDE,Inf,Inf,3.33182674355078655849659374187785723e+00,5.37892920781904865225857876335602059e+00,9.72595599765586437302760803476140169e-02,1.11811147163360245812264610848324502e-01,3.00802548919012668595928719802392195e+00,Inf,1.97553278795946548305132587022112356e-06,2.35179760380912383108394605057408322e-06,2.45442461825847875817202977501689924e-05,4.89013014654117099426591481394874922e-13,4.89008807248338957509355370175734053e-13,4.89007472995314651948840396696705685e-13
PDE,Inf,Inf,3.33182676238458787999679942703777670e+00,5.37892920781904852936011561941601931e+00,1.08429473819935726065658462819621425e-01,1.17866762497591298014901410192080207e-01,3.00858572753796351989632234664695775e+00,Inf,2.62417509263158923488976255329289553e-06,3.19929394041504083805709061859423439e-06,3.61995301423721187116819617006608597e-05,4.88642581260731085366317251895508436e-13,4.88643888310342419281248461133900172e-13,4.88642581260731085366317251895508436e-13
PDE,Inf,Inf,3.33182678004127768929859713634386932e+00,5.37892920781904833813124627993954724e+00,1.19772484643325667451648379004913098e-01,1.24902393510766305071536713190851146e-01,3.00915366478987279118043279564790651e+00,Inf,2.15829051550078435788890709930809014e-06,3.59998401607315148391827056564457163e-06,2.39220317302351881731907765195631722e-06,4.88341396989996164235040821679959009e-13,4.88330364236012950065780512787008374e-13,4.88322246948056434656952011474829921e-13
PDE,Inf,Inf,3.33182679659442519015030312437985887e+00,5.37892920781904866789771793628299046e+00,1.32499403600999529852314542732664155e-01,1.32750705535849002360346657539729766e-01,3.00972904264225930578520200726080508e+00,Inf,1.27379127224112520516242542841235664e-06,4.67452391238128327187801517071511336e-06,3.85002516676039264913605504250915401e-05,4.88463581588411289331943381561365009e-13,4.88474507122789376246498859747011745e-13,4.88475528157771861434712562250556393e-13
PDE,Inf,Inf,3.33182681211300168760503793935670592e+00,5.37892920781904859549064796893740798e+00,1.41094437254384978626834487670531298e-01,2.36088379131720736952297639275811397e-01,3.01031165424070198788897983888860326e+00,Inf,1.20120176122242354164130013167130452e-06,2.07866365196677061033291460319481729e-06,7.44370776574914663567398756080968329e-06,4.94763527290612540655685161180486688e-13,4.94764921413614389794632975770521424e-13,4.94763241982453615008215822462849047e-13
PDE,Inf,Inf,3.33182682666166792344115437332016849e+00,5.37892920781904820709150521568307247e+00,1.50186372599674784000400362566301086e-01,2.25983231455130838214330171500694471e-01,3.01090115085392903998673562455512962e+00,Inf,4.79680916612116094607174799105957972e-07,1.14112272624822857855266911460463928e-06,3.91704805689823418988188251958989970e-05,4.95437938464901470829288430187074771e-13,4.95414684359174595663477665888817261e-13,4.95881137199286829975574720656338517e-13
PDE,Inf,Inf,3.33182684030104304831484274559854006e+00,5.37892920781904850037816575533952346e+00,1.59733748923216819055190574234238846e-01,2.16053507693233681154675189962974432e-01,3.01149734472522193472346407505918195e+00,Inf,2.40086061173930480700825701080730383e-06,3.52321432326874129070994747759900859e-06,2.65178756768948098495854162993276363e-05,4.92436046695609715359196150312837602e-13,4.92391999475047362529385242456611308e-13,4.92392262538891856873292130635724487e-13
PDE,Inf,Inf,3.33182685308795772743114533561317236e+00,5.37892920781904857005412970666781352e+00,1.69633817065048750546841441400528538e-01,2.06318238539886036092295815269167119e-01,3.01209999793141331330687154525891777e+00,Inf,7.21937771135617094225843940398783493e-07,1.25331128907806550537900446591674964e-06,1.07998189342698041152298398410651688e-05,4.88669640472640123963103011734286868e-13,4.88669441743762360525139778895010694e-13,4.88669640472640123963103011734286868e-13
PDE,Inf,Inf,3.33182686507569051745125767631791698e+00,5.37892920781904870213761088405778104e+00,1.96623357568729253684415938106157381e-01,2.07705644703448704867024964471256926e-01,3.01270887743266919029350785868503119e+00,Inf,7.89479598198690895309501772179113417e-07,1.34556083121301389179123319746224531e-06,8.12281197041965287644256569733262013e-06,4.88563768201939389112592928100282217e-13,4.88558287154237103646732175079263065e-13,4.88558663418223373308482607998713914e-13
PDE,Inf,Inf,3.33182687631419055633185257474594878e+00,5.37892920781904854225632493914301150e+00,1.87386508548243318984949724081899941e-01,1.96656988719756062830675788560618597e-01,3.01332375498728333690763740490511255e+00,Inf,2.67792792468566046117274985772269207e-06,3.27931710586429737065451764384786772e-06,1.46575595632002345488224481100443052e-05,4.89630540162839123915172072134861142e-13,4.89627789848550623236265935413681540e-13,4.89625243238137941231830905492788705e-13
PDE,Inf,Inf,3.33182688685028465054930963381205306e+00,5.37892920781904852854542826536536255e+00,1.78384798678063467331206555884594114e-01,1.85703108557224904455624913554827114e-01,3.01394440706775782139127597144329145e+00,Inf,1.40531342486800897859693013189968950e-06,2.20224605190078534691466320615255353e-06,3.61518419915356690086463513523500344e-05,4.90365440802654812675370102437535367e-13,4.90367157513024552480750159636497730e-13,4.90366654293007067055035816588558576e-13
PDE,Inf,Inf,3.33182689672787309318772810825676560e+00,5.37892920781904845295504074456333673e+00,1.69721068124774508139034147975923872e-01,1.74854441895607213064197901112472080e-01,3.01457061477815837543842332418426441e+00,Inf,2.40745527221954824339477568070761244e-06,2.86099812433375042831705531947250901e-06,2.21218416382428586738374970077994650e-05,4.89687472711617627234054649547800489e-13,4.89677844133850612076167170825196965e-13,4.89681682365009004481484065941380672e-13
PDE,Inf,Inf,3.33182690598811264498450772326466816e+00,5.37892920781904839927807631579595048e+00,1.63889420237219853388959122095250252e-01,1.64385065399864202824219676821355809e-01,3.01520216377272923445495618338136212e+00,Inf,1.26351131818733244623809204384433022e-06,1.81943759020282554288496544062407352e-06,3.07550825166994940449391195292659931e-05,4.88625876196046625226304719104153581e-13,4.88623320696081573504979509219256623e-13,4.88622405584979405435077342608919325e-13
PDE,Inf,Inf,3.33182691466958739075361413182633428e+00,5.37892920781904838725779900811904963e+00,1.53337143671592787113119791628106263e-01,1.53782811974373949590817937572026153e-01,3.01583884417575494089149281044256842e+00,Inf,1.26576667819724567210046750089160709e-06,4.92120115718615318891395776227070614e-06,7.11936960704838478953271585863737119e-06,4.93678673138662066992536503577337226e-13,4.93679102012289821154628339241278768e-13,4.93678673138662066992536503577337226e-13
PDE,Inf,Inf,3.33182692280847027639588880091216518e+00,5.37892920781904869307965004041537614e+00,1.42900071020490880574949161020323178e-01,1.43336560566168247565064022353733374e-01,3.01648045050265301761786005196945902e+00,Inf,1.88359130151859652852330410832266691e-06,2.16352766628456550441332667739419364e-06,7.22234415470390632774699444723841498e-06,4.91316112003826142015190042745749258e-13,4.91319651718121201171892938242802408e-13,4.91309797250964228448908610343291021e-13
PDE,Inf,Inf,3.33182693043867318153763704776319704e+00,5.37892920781904891306733880728368721e+00,1.32677478527159856879972164571155976e-01,1.33073909234507368813048329561124771e-01,3.01712678158228818467225104901972032e+00,Inf,3.92432844053632404319596211417119172e-07,1.26396574026365582942812331194258149e-06,5.90826999194013403324209413305919584e-06,4.93555345084965552941616544137623733e-13,4.93556111446419267061787405869415558e-13,4.93555345084965552941616544137623733e-13
PDE,Inf,Inf,3.33182693759198847095941795954096927e+00,5.37892920781904859226046394816449471e+00,1.22679445285266541994449131837512791e-01,1.23030868190742331280288587161942590e-01,3.01777764048048976717078542578928259e+00,Inf,1.13556331799939981725687586838914205e-06,5.12658956156615209553207766517998552e-06,3.46857611543684066924128618193115932e-05,4.94402450066606791946938320419573764e-13,4.94401798114665918812242749229367780e-13,4.94402450066606791946938320419573764e-13
PDE,Inf,Inf,3.33182694429822174757985924690581766e+00,5.37892920781904865886315845078781657e+00,1.12955088603978964990339336748063005e-01,1.13631253123427112680275394086700794e-01,3.01843283442475971878302215119071806e+00,Inf,5.07609941092991516989078876561565012e-07,1.25749042575688669752582067161674561e-06,1.34581481192166537222723273956031161e-05,4.94385346157828130767723991280593543e-13,4.94391006606964392716935291509427903e-13,4.94385346157828130767723991280593543e-13
PDE,Inf,Inf,3.33182695058531543901003366151123500e+00,5.37892920781904858089493132657924036e+00,1.03570160529610108399642552589369195e-01,1.24527534450870725649406781634140387e-01,3.01923628032918086666936523158570760e+00,Inf,6.57992150218164474814935968012161336e-07,1.28679700022731533744821431150493018e-06,3.70923898737898490770822725505790201e-05,4.94274461256512069326990281935781866e-13,4.94275191774372796119330650182169469e-13,4.94274113448456275567861092125519311e-13
PDE,Inf,Inf,3.33182695647946602632687300126684661e+00,5.37892920781904876448291794057908661e+00,9.45312689429316445075504751422097353e-02,1.13184574553490725356320820845423143e-01,3.01988314160854168756147104882768138e+00,Inf,2.31915551285197479053132164074649382e-06,2.58432649319510551887963159605147413e-06,4.00363863052433264700481805277021429e-05,4.88418085523593822351878226228803784e-13,4.88418037360243404777488737509961024e-13,4.88410676429017776253119322563935541e-13
PDE,Inf,Inf,3.33182696200523238304892941882156647e+00,5.37892920781904835466761150177145795e+00,8.60883574643063390594856934442663373e-02,1.01876900770644450895146901014566472e-01,3.02053428204629563090663486373258226e+00,Inf,1.75361981022734807951378860752457676e-06,4.35355294894565874788920754071199654e-06,2.04521161630674787460202567983900489e-05,4.88802110755721850421831753550562311e-13,4.88803366664972148509477904411419055e-13,4.88802110755721850421831753550562311e-13
PDE,Inf,Inf,3.33182696718563816119117902028601189e+00,5.37892920781904877377493907996781729e+00,7.83507026651343961637312601424924168e-02,9.06046988109522246884607491014432426e-02,3.02118951290505681716253280970411542e+00,Inf,3.46213812247700577099470087754738644e-07,1.71576534547480121061340355083990908e-06,2.46242948055706331908114305146442357e-05,4.95285428534762038660928854490306399e-13,4.95284788985540942501212648778437956e-13,4.95285428534762038660928854490306399e-13
PDE,Inf,Inf,3.33182697204226870988808245762435791e+00,5.37892920781904858706636346454200157e+00,7.15317436771840631174257324414287207e-02,7.99106529944584256050978145308411633e-02,3.02184864949420956716632493560200157e+00,Inf,2.45319355558903250139763038635042166e-06,2.77865337570393921676452229214011820e-06,4.55533930140784416532875446615228714e-06,4.96587053516631855765704614794108681e-13,4.96587048514205492253657553548455170e-13,4.96587053516631855765704614794108681e-13
PDE,Inf,Inf,3.33182697659535993826176073976259061e+00,5.37892920781904856632741377446130382e+00,6.77411730303476021023713790213605276e-02,6.87446760949024605695324757790309112e-02,3.02251151109926173533122191039233932e+00,Inf,3.28882440985765313387895699089950619e-07,1.27213519409265352493706444705706752e-06,5.80683303970893811345780803215877089e-06,4.95892857082512635102895170826935125e-13,4.95896052241725836360179438645890117e-13,4.99495753401555852716535866726339430e-13
PDE,Inf,Inf,3.33182698086388308680289978991674439e+00,5.37892920781904850973954579282407502e+00,5.66077457461211429363647253531027580e-02,5.76322631591946747948206366046241116e-02,3.02317792091030726195127867500417929e+00,Inf,3.58395282779619547640342167553004829e-07,1.03070057504008747231776864495227619e-06,1.94006863467375424071644725949467194e-05,4.89000956603029439776719666950795109e-13,4.88998317221289740186796972561605404e-13,4.89000991808648409845401186403184264e-13
PDE,Inf,Inf,3.33182698486562356539446921949371129e+00,5.37892920781904855525170619885829472e+00,4.55271897911927604520808823125285144e-02,4.65879031874187464290672497069649405e-02,3.02384770595161108200679063045994909e+00,Inf,2.58477932044840076562917874763461981e-06,3.69352785087350497073881693833681957e-06,2.73873830486700328303140505311563449e-05,4.88421418328846075550695296505638478e-13,4.88424072374559996713003675641677043e-13,4.88428502556245035768588026779030183e-13
PDE,Inf,Inf,3.33182698861725545804905038971771715e+00,5.37892920781904866977420168584517403e+00,3.45186231768294803553934206534233112e-02,3.56439874805557891027511511308800392e-02,3.08782193090694855756679667901114555e+00,Inf,1.62864687527128727288680166094674749e-06,4.62570130858795690606748883004203758e-06,4.50745882843794432480052473173875328e-05,4.94399628111480696745146611362815005e-13,4.94397295226321344411246720045388665e-13,4.94393540974827926394459236684723261e-13
PDE,Inf,Inf,3.33182699213441019779176355221510333e+00,5.37892920781904855292821707328150170e+00,2.36366738879665841736283836220462786e-02,2.66154543833459216650441305456862467e-02,3.08611724121192731362228131771488559e+00,Inf,2.12039663984153928353608833339125978e-06,4.23825062521329671090469133910450761e-06,3.31175036031412793378397523487254263e-05,4.97145826996642768556483685576948315e-13,4.97128217621168890083797682454897649e-13,4.97126500236011836417908581744977377e-13
PDE,Inf,Inf,3.33182699543174272474897680874914428e+00,5.37892920781904855480334248563531962e+00,1.31162222466169325569339941366721620e-02,1.72163403473988626245941174814323222e-02,3.08443454301322237395235193032910520e+00,Inf,2.91608106482610056181564659285118108e-06,3.19210532202101679429598542449680395e-06,1.01874589813078639064925191029730689e-05,4.89063018413129999513268074942739960e-13,4.89060854031103747546110809507330706e-13,4.89060259745012299825310148117138125e-13
PDE,Inf,Inf,3.33182699852299224159407839377839758e+00,5.37892920781904848071944884587571424e+00,3.37021461279916085659882222844449094e-03,7.06865467201924827201048067050833272e-02,3.08277364851014886835831404817364628e+00,Inf,1.84598515182094948716639107674224167e-06,2.56914871330422381270751185156609810e-06,1.80789355970296090350883792933586625e-05,4.90160574319218421996010737044130317e-13,4.90143665388108918018254735786087716e-13,4.90145829654007040049030911094629135e-13
PDE,Inf,Inf,3.33182700142103850943561407308070759e+00,5.37892920781904854545484001074395535e+00,1.03052753756650199357280548270682582e-02,6.46176939701798412544917738008849817e-02,3.08113437112850622973314247072130960e+00,Inf,1.57146552417000328898877975516706037e-06,1.89712571264596551726914248102449056e-06,1.16715651666357563795683077386446794e-05,4.88713262249715765217530058174754700e-13,4.88724559022435978197296753581048165e-13,4.88725469446718183790977338918507110e-13
PDE,Inf,Inf,3.33182700413795679112943216329196459e+00,5.37892920781904835989996715567520007e+00,2.10011023585607917659516224087764163e-02,6.00296933428188597673398981962385362e-02,3.07951652551513886264013770187151038e+00,Inf,2.95709729678223978052189326016273445e-06,3.37258172459801160937657674622311925e-06,2.82998231919979307183314881682992196e-05,4.95782970576136120352616869244022607e-13,4.95784677255399273676672823702680570e-13,4.95785968685066199059094921774209403e-13
PDE,Inf,Inf,3.33182700668506797415509058262865771e+00,5.37892920781904853029905545122864350e+00,3.18407799700787798276940470749743255e-02,5.72607142953156581683551639145882090e-02,3.07791992753252603649639210331999978e+00,Inf,3.51987582163379723095735644734694008e-07,1.06517618558999292929670126800479836e-06,7.58421530669729142587292281355904752e-06,4.90683361960217041684218658021658186e-13,4.90683378121751519916712312268505698e-13,4.90683423286422448897193828904401885e-13
PDE,Inf,Inf,3.33182700907298466396398286300458557e+00,5.37892920781904858848896173125085760e+00,4.26909657009194821787279418155689510e-02,5.73106256130936116387355700239749731e-02,3.07634439425340586332115332058212142e+00,Inf,9.84178082149927120045348892068268082e-07,1.84701294245378715542182588629217610e-06,8.69392290223084799950342612373977770e-06,4.89029590049108346128043464020383867e-13,4.89028861809205197023344602203792793e-13,4.89029519767984663028919158659474101e-13
PDE,Inf,Inf,3.33182701131165657627059339226774895e+00,5.37892920781904865387138108240308629e+00,5.75853569634490404535994423573585200e-02,5.86531898111499540683901359993433225e-02,3.07478974395542716770638333238265435e+00,Inf,1.17568127550225963230146188838093090e-06,1.45791453777181654512549450216248853e-06,5.01327816854236794779873153932047447e-05,4.89188916485234433171964991692413534e-13,4.89188754163654452901010912307015842e-13,4.89184911844130857884070067694073034e-13
PDE,Inf,Inf,3.33182701341041148961230376475545037e+00,5.37892920781904846498793245663847961e+00,6.10929977884987680345721771990890197e-02,6.19433104269019998974121468488185743e-02,3.07325579611582871150011914653608699e+00,Inf,1.42615071525138464191519087751559591e-06,1.94455841859631789471827314709636365e-06,2.68953355759033010476403890145728992e-05,4.89833597193220642760907109181565691e-13,4.89834470264295633786575850836008718e-13,4.89827238402428813757916510000438355e-13
PDE,Inf,Inf,3.33182701537799413180122776782206541e+00,5.37892920781904825348131685739667556e+00,6.62355713729265350098221003148453725e-02,6.68791389046208803545126295650982976e-02,3.07174237140614634522908172194971979e+00,Inf,2.91066670234619133564392682178147911e-06,3.20290639471404679830330972248537214e-06,4.12742101260548657122824756269952259e-05,4.94490635252927632268306486120516274e-13,4.94493835721796918472347217341701776e-13,4.94506458432614408030492115512630002e-13
PDE,Inf,Inf,3.33182701722260306030617962198971454e+00,5.37892920781904854942700827648157251e+00,7.26529564711657548225973008561949136e-02,7.31145056313271042065836283226100291e-02,3.07024929168694516299270455721174412e+00,Inf,2.40375154220385395387603086819025503e-06,4.26075605373484893171229989139659695e-06,1.07487093193829448166863840038189041e-05,4.88840531824140138119590606769349019e-13,4.88835213823578729623715787000852719e-13,4.88835656956538591232700197941341465e-13
PDE,Inf,Inf,3.33182701895192370750053257142180132e+00,5.37892920781904881371338022876828948e+00,7.99480848265477059773310596083229342e-02,8.09017787189442005155220067947151470e-02,3.06877638000257532255812312681622979e+00,Inf,9.94965132560786015294456317041894459e-07,1.28000187289638629367389111160165555e-06,2.07386611659892570017065973673040861e-05,4.91696362928381673250617355264554536e-13,4.91696839094070223452641470696755217e-13,4.91696362928381673250617355264554536e-13
PDE,Inf,Inf,3.33182702057316196257885466716402344e+00,5.37892920781904834620632775401764420e+00,8.80077815897969193975307810482154255e-02,8.87607247677731630758957724668274584e-02,3.06732346057594919370718672986881943e+00,Inf,1.48844039214411760408831990815064310e-06,1.92993836455084937282786164830097539e-06,1.04287845886638790684346259099254162e-05,4.89829143245366246587422212348259373e-13,4.89828570639392705186060393794073365e-13,4.89819739792129350029349621452475284e-13
PDE,Inf,Inf,3.33182702209307278256276417099562805e+00,5.37892920781904845403788021012927636e+00,9.65908813845015952020517159994412630e-02,9.71758992896692133998248575914686230e-02,3.06589035880334295940692217476311772e+00,Inf,8.82544798506090730610889720037732011e-07,1.20095854633614532513352059212314699e-06,2.75768427284294960461446955449443904e-05,4.88792415895726766054469772995407691e-13,4.88793884027426822616627557745587395e-13,4.88792743132937781932065176331980001e-13
PDE,Inf,Inf,3.33182702351798935622241581869506477e+00,5.37892920781904848608247725160078849e+00,1.05560670982339669041762420910590680e-01,1.27747356046264352385645105268711417e-01,3.06447690124921542245134473160281468e+00,Inf,8.21899694508874860872582013450126608e-07,1.48275254073262676751218666215072863e-06,2.17370822781794279792249707393936695e-05,4.89734054383443379652041123318853881e-13,4.89733824682379944784843837387016138e-13,4.89728419643095737747924720598773331e-13
PDE,Inf,Inf,3.33182702485384843248676236184209994e+00,5.37892920781904835316449505937000699e+00,1.14818247168917030086485788797644415e-01,1.32077170497280076765773748071667886e-01,3.06308291564104909222718794092663034e+00,Inf,2.31893309455409672192044672134060830e-06,2.87361160912066321925822105753678460e-06,2.84556848772375930887651886235152471e-05,4.88315649734089989106064179059632593e-13,4.88315714711331261752934186515747099e-13,4.88317260841569527567689160497052197e-13
PDE,Inf,Inf,3.33182702610621630291982461490319705e+00,5.37892920781904848564076200706557119e+00,1.24291684549918525789656055669771826e-01,1.37124827891443754200081753393051355e-01,3.06170823086420478070505435984077526e+00,Inf,2.59955129844426513382346969863804394e-06,3.09052091282096554653944127116659750e-06,1.57056989894591818755345755693658030e-05,4.93302791021764686919011217494920513e-13,4.93311254367785518893755053674581672e-13,4.93310567370111154689039669272248105e-13
PDE,Inf,Inf,3.33182702728031123902053090597903689e+00,5.37892920781904865318479014123398101e+00,1.33870319041636084215016344140907988e-01,1.43127602218605422080491114219937190e-01,3.06035267695679958200963925273278100e+00,Inf,8.19710734263390057907110763517130290e-07,1.74596713843575485035919234637697104e-06,4.67732696474689422052530937387313826e-05,4.90402247991753884319099405441886564e-13,4.90400873644969863280659711125585420e-13,4.90402247991753884319099405441886564e-13
PDE,Inf,Inf,3.33182702838102543446677060524222805e+00,5.37892920781904841655535034358551499e+00,1.43618486522787317000177618653931517e-01,1.49327497313892381615774429867287290e-01,3.05901608510459516591809525428526378e+00,Inf,2.82910051430371375167097943436468836e-06,4.20949433581656000303317947117807452e-06,1.81513806412278659102288850794307898e-05,4.95363517489609172666694828258137661e-13,4.95356767268593334075008339733924467e-13,4.95357224903489852828566498705240106e-13
PDE,Inf,Inf,3.33182702941294489795088820433638471e+00,5.37892920781904850689073391648197534e+00,1.53462943589146912326571247856398485e-01,1.56013587213254974350431098615683753e-01,3.05769828763590517086509466527111377e+00,Inf,8.14755356613587001878187832967598736e-07,1.76080775445469280797090783896785576e-06,3.33794299768905865642410216998017973e-05,4.88281491550660929740943422897258120e-13,4.88294146898071567225019295557809676e-13,4.88297137967787337477779646782321159e-13
PDE,Inf,Inf,3.33182703038036941700835265410539026e+00,5.37892920781904844169503259817271667e+00,1.62845261613029576943151586696914421e-01,1.63120418455987748113093170574771026e-01,3.05639911801651475433203202218500515e+00,Inf,1.48158922378886545245086608568562889e-06,2.11794553202673096430481479589686649e-06,1.39847891432311799025576971650422623e-05,4.95702592621591726794598273720323618e-13,4.95698509352703280284056347299186063e-13,4.95698459118052098222984963117982398e-13
PDE,Inf,Inf,3.33182703128732972856195141999086318e+00,5.37892920781904845296066089236500662e+00,1.70381138383954813936969213923465340e-01,2.74168591955629755239797694807854725e-01,3.05511841084461437696014473357157055e+00,Inf,2.92374596847695634743311275324837298e-06,3.84890471940606893777209405131153751e-06,1.15300238944766308335830689915636609e-05,4.89067922477335132768142897964875114e-13,4.89055885878757416447667244416515742e-13,4.89049463746066164232168143204416672e-13
PDE,Inf,Inf,3.33182703213760500574500381032479460e+00,5.37892920781904859773942243728035751e+00,1.78222243436554548539558580446635234e-01,2.65706853509342936540901023503963998e-01,3.05385600184574753562078371736761838e+00,Inf,4.19075615325861004035098477567625316e-07,1.09480144845729190196328653559249357e-06,4.05716103757370439501953909577918339e-05,4.96048189475476634293756602971388752e-13,4.96047968227861709286865105879699390e-13,4.96043669116333733649931073572147252e-13
PDE,Inf,Inf,3.33182703293473831404174165336903694e+00,5.37892920781904855390029825883637741e+00,1.86278527492636435218612934503410710e-01,2.57536055655088121656740181677933181e-01,3.05261178890437543435748414127414964e+00,Inf,1.41140823419756171250810972924433817e-06,1.95828203008490095303424999070021576e-06,3.27315446577680338731380725504564224e-05,4.90354771816170061460757211019449020e-13,4.90324379268143765781779387384259443e-13,4.90325921370913768256257104194244791e-13
PDE,Inf,Inf,3.33182703368205071563536262551428708e+00,5.37892920781904857553193897986381465e+00,1.94596278752188927489554004474282347e-01,2.49291287655173134604927301472270065e-01,3.05138547951387490402923583951787394e+00,Inf,9.93014690310445657209156500782872889e-07,1.54669321553741189153781607537168603e-06,3.55108716880879120924056377738577719e-05,4.88198227883372180531728572748990902e-13,4.88227830847861737198754833920075462e-13,4.88226955952580879039030222788344203e-13
PDE,Inf,Inf,3.33182703438265597334037297439221560e+00,5.37892920781904851417556292828844864e+00,2.03107835568589040569095774537037295e-01,2.41171969743023524020492028990695602e-01,3.05017698260766323793550595024884723e+00,Inf,2.24525509135209834720064096708565383e-06,2.38635356697383192108230541546723052e-06,5.21155657453211249011102994630422103e-05,4.95040815825162490768023388071252730e-13,4.95041005933049861500995125385987252e-13,4.95040815825162490768023388071252730e-13
PDE,Inf,Inf,3.33182703503947361993515051515463660e+00,5.37892920781904836817812069749134613e+00,2.32954519060357619490383763987235994e-01,2.33187868948045174851103633547273139e-01,3.04898613835305114805083426503167283e+00,Inf,2.13758443826822404119497179138994756e-06,2.24203035822335866128088389780620845e-06,1.91974861775646104253079355891573578e-05,4.94585596376845663192276421568766179e-13,4.94479500384363771084777250003795078e-13,4.94523800694195635658873587234852584e-13
PDE,Inf,Inf,3.33182703565524007502301607291504085e+00,5.37892920781904866199340357829150646e+00,2.25149515021765446923963054084437161e-01,2.25349971890953862436839081088598404e-01,3.04781278802025638122816016149963489e+00,Inf,8.25485055487528294261391182071208600e-07,1.57490457021356439547458805530361529e-06,4.23063364802145680803375668291483394e-05,4.92262245103591081613817648570219028e-13,4.92290044566552481608516376452160897e-13,4.92289572547474745674104868975673673e-13
PDE,Inf,Inf,3.33182703623252104117037915216463911e+00,5.37892920781904864118190969656979499e+00,2.17504312804711047129389367467413757e-01,2.27828781387680918714415562268310312e-01,3.04665677397738893939764894854148247e+00,Inf,1.02057935030763471186787782191075732e-06,2.02663689464413514387910188611756115e-06,1.48190650270696796963366863034812726e-05,4.92610090773089267082716245881835162e-13,4.92609156463606762008150369479856718e-13,4.92610090773089267082716245881835162e-13
PDE,Inf,Inf,3.33182703677372204483373095181753313e+00,5.37892920781904868767856368260356749e+00,2.09989412171126106552118835704416282e-01,2.18866092144864239214008998993363212e-01,3.04551793968544286879007524566181375e+00,Inf,9.77800519046052384688074814306716605e-07,1.69831202745141221534051180659062415e-06,4.02605911485115337863623566998882770e-05,4.93252010859807606526580644337164054e-13,4.93255759344914977010042313203077457e-13,4.93252357646028164211645145143140605e-13
PDE,Inf,Inf,3.33182703728109791470166980543240065e+00,5.37892920781904831673766996831643081e+00,2.02694279382541491155869151025532870e-01,2.09738345582693665323645285847149268e-01,3.04439612969329805103437675789223364e+00,Inf,4.94195301075770438342904840645709268e-07,1.66198018533339418146255885410982585e-06,1.37816247952933184291201071440594933e-05,4.89534360204129740524682449922067729e-13,4.89533005664802843637229796957460095e-13,4.89533278779740651493462757561040015e-13
PDE,Inf,Inf,3.33182703775676267148535585262555092e+00,5.37892920781904851722252114403145432e+00,1.95605202667743916659855884680977469e-01,2.00682249778286820393589043955956902e-01,3.04329118963272938209361603011361598e+00,Inf,1.68812545518205992314047198523549574e-06,5.59416759877464439724951679828550036e-06,4.32250975126267666102361531314762238e-05,4.90317216421165485584659982170299983e-13,4.90317692523190369640875956810796386e-13,4.90317216421165485584659982170299983e-13
PDE,Inf,Inf,3.33182703820269873682647424045650132e+00,5.37892920781904843569861822833656276e+00,1.88741539433598293612690419917126051e-01,1.91704100406761123080251361229446484e-01,3.04220296621342292513590739572982837e+00,Inf,3.09250241009239369857904711769117597e-06,3.96153085328943406030865230021913166e-06,1.92305858546103133076379058553135136e-05,4.90637615180633456910322618081460411e-13,4.90625133173649169411651524432009277e-13,4.90624404340449697710231749763481661e-13
PDE,Inf,Inf,3.33182703862076361204562997887738170e+00,5.37892920781904860221070364769974668e+00,1.82551325945545914071495825502806688e-01,1.82811319386641837983702661630585825e-01,3.04113130721799917715422244522430016e+00,Inf,2.96893035870578227052294756063488889e-06,3.07047518170691455044418837008159680e-06,4.59157259078439591390514035640777033e-05,4.93298013523928407319105855607845710e-13,4.93297070379389358074879975572042686e-13,4.93301353767455169717468881877703191e-13
PDE,Inf,Inf,3.33182703901269930039904134205975530e+00,5.37892920781904813314785020974903881e+00,1.73791690448385603061841093629690531e-01,1.74012812342325877579437911364122364e-01,3.04007606149704450126535346121626528e+00,Inf,3.25469706860585710820484471679279381e-06,3.63164492360611537546823582032269285e-06,1.78562515926476976716283220764594382e-05,4.92172129919922819370597586152239324e-13,4.92171865976756650773175753241249003e-13,4.92172031227557617309651105990454214e-13
PDE,Inf,Inf,3.33182703938013913764476012476497302e+00,5.37892920781904872698078575379254991e+00,1.65085442239108140865464650209354829e-01,1.65319120089419038966668495384603444e-01,3.03903707896414393531043053841443432e+00,Inf,1.83206857006352045702241787466858483e-06,5.40574198352292585799697305701522550e-06,4.36928226813981442300443770455492595e-05,4.91673103929746044809259405592720123e-13,4.91676436350121273656988875590371871e-13,4.91680633758011548938549823390032374e-13
PDE,Inf,Inf,3.33182703972461399150418980210352590e+00,5.37892920781904851784196264659907843e+00,1.56536793537412902535238714268860401e-01,1.57050061063058152411786208355966629e-01,3.03801421059092668751979685773501773e+00,Inf,2.44525956726873297926575689580333093e-06,2.50871846911553729424197272053933629e-06,1.17309810101806550115915870237618586e-05,4.89335296510014133820153692591014903e-13,4.89335432560394007581418936591428748e-13,4.89335296510014133820153692591014903e-13
PDE,Inf,Inf,3.33182704004755907997350706203615738e+00,5.37892920781904838802280064643049688e+00,1.48123674336125027018995016372433129e-01,1.48599403754231480216631795422791630e-01,3.03700730840210999327409160033232720e+00,Inf,2.40766706294699294276295925006089022e-06,2.52377457733064726790329551581982836e-06,3.30306758385734379080752917870953602e-05,4.94058764667613215626065972453812831e-13,4.94061671594947835530872395353744771e-13,4.94058660462922420152630555127936437e-13
PDE,Inf,Inf,3.33182704035032025623625071726591990e+00,5.37892920781904859150570438704919806e+00,1.39865502417737176742809585962813290e-01,1.40300429305039720775356769465478882e-01,3.03601622547055318519456407655480602e+00,Inf,1.39349155960715032774245410979819190e-06,1.70469211151175416105261695760489625e-06,1.09874381911969301844467283015066173e-05,4.90603545669815348280127834707065023e-13,4.90601975196394372810267808090009467e-13,4.90603642816552047414630569251829779e-13
PDE,Inf,Inf,3.33182704063415869662074364910547594e+00,5.37892920781904859305996038849205797e+00,1.31786115567991881007621334797639755e-01,1.32176469090692313843415726451957281e-01,3.03504081591231320887595675045177862e+00,Inf,1.36351963906439845946684123915276827e-06,2.06208212395606794608242914109556754e-06,8.59303935156448483463880051844087085e-06,4.88773897095529613520863932510239480e-13,4.88773956052955703057251586967085286e-13,4.88773975822535243191903974328166559e-13
PDE,Inf,Inf,3.33182704090025728967813317881653753e+00,5.37892920781904846478892183638182563e+00,1.23914880946761774971235013792213262e-01,1.24256245191506048189688316980348310e-01,3.03408093488170713300600446841453790e+00,Inf,3.19242906678981396156774745949971560e-06,3.60237538709101568778823314351632536e-06,3.97244848095729065349521046443980109e-05,4.88882329590005184269690667127539433e-13,4.88884100677865026142184062392238505e-13,4.88879468029916652891769855155457621e-13
PDE,Inf,Inf,3.33182704114972466722468392789613191e+00,5.37892920781904868416153509653450034e+00,1.16288195663126625711773559220844028e-01,1.16575441590929247581227311717656641e-01,3.03313643856637648164200451237519695e+00,Inf,1.81384545783308450254421535643031527e-06,5.71319983501772235732288737380551200e-06,3.42154850185533809666864445948407686e-05,4.94823148894267940099526817737860115e-13,4.94802508676196671157079454239309837e-13,4.94802818178732113897934794260530204e-13
PDE,Inf,Inf,3.33182704138360038793414060116251983e+00,5.37892920781904834973012220884167256e+00,1.08854444110658042540130169222732622e-01,1.31016551741059043841097086334690373e-01,3.03220718418235763342889852963110077e+00,Inf,1.20555006863084363739419448574259024e-06,1.50680804584751264884787206885845855e-06,2.28161194274932115414564393348070673e-05,4.88791587309459421400074627496449177e-13,4.88785964008971439619038314088726488e-13,4.88784587246329866267244420151139079e-13
PDE,Inf,Inf,3.33182704160285896332910857899042858e+00,5.37892920781904869217048152004322149e+00,1.01834338701975686779685298337525872e-01,1.21546221487817832040105354493135281e-01,3.03129302996915539338215234053863859e+00,Inf,1.93975063612959117942301796353135666e-06,5.63632196143860022427794830327126493e-06,1.74821801180332390375944546116752561e-05,4.88380349257069465927468352980741724e-13,4.88384401298531404582159401285529261e-13,4.88371507761703997296409796161262885e-13
PDE,Inf,Inf,3.33182704180841378733375198540922718e+00,5.37892920781904862893385436468713521e+00,9.52260208458052164092626216160526292e-02,1.12100412555422780613302402319536327e-01,3.03039383518481800221072728553746289e+00,Inf,3.25279616345372986702141507560734514e-06,4.13405570801516541744336064655752670e-06,5.45548277086165815840769183035632772e-05,4.88632939149166028314211075094092085e-13,4.88631681881511914077952268177693513e-13,4.88627890508477007579747463023596301e-13
PDE,Inf,Inf,3.33182704200112164270419379959280188e+00,5.37892920781904869548879496216127889e+00,8.91137333196520735147486574304425451e-02,1.02679353027465200551234099403737094e-01,3.02950946010102044298796857401855303e+00,Inf,2.37719298265459263945976252375737194e-06,2.99564996735017078764179096966647283e-06,4.17188549099409294794301398302076898e-05,4.96865672022030271890568622025623744e-13,4.96865362512814376719770104788818395e-13,4.96865672022030271890568622025623744e-13
PDE,Inf,Inf,3.33182704218178489320007901832741813e+00,5.37892920781904828651671866552865475e+00,8.35984949924102043478624466677544740e-02,9.32831138090242590618937544833762621e-02,3.02863976599814556953505047156681371e+00,Inf,1.03574655299224774119121362600953428e-06,1.93729349697011344021313645861873419e-06,4.48933370238593798759028192456676386e-05,4.93795887793482246040735705095689614e-13,4.93828892095811057479527342119692928e-13,4.93829384604616849311231855329939918e-13
PDE,Inf,Inf,3.33182704235115672414619717900432746e+00,5.37892920781904835424345126261058381e+00,8.33433652630368539091090644130197423e-02,8.39121937765614317268796593532835948e-02,3.02778461516037321770532148453142050e+00,Inf,3.87315307222644362660285578133348654e-07,9.96149587718422774827856089585573852e-07,3.70956880940303528996255544248764272e-05,4.90638043656104600814642031114556821e-13,4.90593585273060801868422024182152120e-13,4.90593217907177487597899436591122058e-13
PDE,Inf,Inf,3.33182704250994321532804141894441251e+00,5.37892920781904863055062590456379030e+00,7.40146313897561239824441765486537405e-02,7.45672585937476044132045421981820186e-02,3.02694387087076771785662650746017855e+00,Inf,8.10083638957371481906310304662972479e-07,1.47017951396346540125645780723414722e-06,5.01585202017444971073526889371859223e-05,4.92464033691540103501507456186394546e-13,4.92465138308431560277426321936040148e-13,4.92463553066673632968041102148660410e-13
PDE,Inf,Inf,3.33182704265880529344557187237074619e+00,5.37892920781904852148841269774459823e+00,6.47153986920548066507118947775226435e-02,6.52495475189043481542075771501995570e-02,3.02611739740637312712608466546683689e+00,Inf,3.07150448532492406279315108128297303e-06,3.44007412021191529223735081887178669e-06,3.78219248722961439837411972640345042e-06,4.91702125050632495515475600344674745e-13,4.91678420495604969358228802786393326e-13,4.91677755597621624161109297931002886e-13
PDE,Inf,Inf,3.33182704279836338442018903774100712e+00,5.37892920781904812704593021710925269e+00,5.54488631475030232237537040112377384e-02,5.68544396655212887368769095313346698e-02,3.02530506003330760251656602932081591e+00,Inf,1.99249508776418622182554913697333825e-07,1.13395353364721898771186256136277645e-06,7.62342398393773263651291206491386927e-06,4.95371170924477579408335735099578126e-13,4.95373084766489755104319873917052225e-13,4.95371170924477579408335735099578126e-13
PDE,Inf,Inf,3.33182704292919932191721302188110853e+00,5.37892920781904853162024875190841317e+00,4.62207148463486724502068432941927009e-02,4.76922033412427515176108977474026796e-02,3.02450672500186310490906152207996208e+00,Inf,1.93115201198043068034779770697578973e-07,1.39282213948164465407454311136736250e-06,3.78629793099274756372913919801932079e-05,4.98045046449736642165203262425954609e-13,4.98044575845977561244319296564820773e-13,4.98044641112966486865497837396952644e-13
PDE,Inf,Inf,3.33182704305185777735614580537118803e+00,5.37892920781904841408367018726364832e+00,3.70425502638548926803191538801485514e-02,3.86156156344746399991645463174005837e-02,3.02372225954160644892422592423694248e+00,Inf,2.68793472218306923740379198840821996e-06,3.04285897070811784472735490548141525e-06,1.49947669803047755947359325559899379e-05,4.93697300389862433210765632084592522e-13,4.93693965179437194698814386982549678e-13,4.93697565809922280149242926364296711e-13
PDE,Inf,Inf,3.33182704316685015688424360682245410e+00,5.37892920781904851467278269843864931e+00,2.79410732513821671028386849650986370e-02,2.96822052232095058770472883049362065e-02,3.02295153185648382471321111645203795e+00,Inf,1.72398304996739501104764057846776069e-06,2.32006984972983913405918563554045534e-06,3.57687680000011897305274822521535014e-05,4.92626857000885636492610620849095701e-13,4.92620964341763447545525593604428668e-13,4.92619270681306522771242570279439256e-13
PDE,Inf,Inf,3.33182704327465556844499730120346515e+00,5.37892920781904851823134595312805868e+00,1.86163777931091855912461137544042888e-02,2.10440240848942025863065342897462596e-02,3.02219441111992741549483645970558277e+00,Inf,2.71750106403464885300626454367402991e-06,4.81783654462764213634101326920634345e-06,1.41588052991705863819698167345829026e-05,4.92643688260691181995544955528745909e-13,4.92644293212448295285159892296654280e-13,4.92664129265735462457355892767731245e-13
PDE,Inf,Inf,3.33182704337572315225261941328619042e+00,5.37892920781904848318731850469191807e+00,9.60090809620379057317292706421413169e-03,1.32435518189228281293634824063465349e-02,3.02145076746996681290256855404030064e+00,Inf,2.63296463243223452419057156013719545e-06,4.92497264621215716561810891987419304e-06,1.49527961955153946466670418937388726e-05,4.89663448375665600494525549667471606e-13,4.89654720683882833262461271885712221e-13,4.89654742356984740661572215153596824e-13
PDE,Inf,Inf,3.33182704347047383818307461349670520e+00,5.37892920781904840094700057908016065e+00,2.63726363356724995941941678485752161e-03,8.79876459289108738683615561638635144e-03,3.02072047200433991353179329365952978e+00,Inf,2.51113755230431553792884596109690855e-06,3.07186011689158589526535278537659605e-06,3.49200821158677184003973815433123178e-05,4.93096925769617255667035446370770220e-13,4.93093940100813226531463878781054920e-13,4.93102024499003046551671698611636409e-13
PDE,Inf,Inf,3.33182704355930285087299224542572769e+00,5.37892920781904863166285406741269065e+00,9.47007786482087061016360378926129630e-03,1.59618751653311797897111061907974860e-02,3.02000339677560957975838875800002923e+00,Inf,2.09130203156808990112331998119976333e-06,5.66976690663321261862051425733576865e-06,1.01382060085860947136546289015628600e-05,4.89810432307909595774953595253077020e-13,4.89812291250139605376374040583664539e-13,4.89810801583690015840065809754595995e-13
PDE,Inf,Inf,3.33182704364257986732912157874681979e+00,5.37892920781904848508447050824286656e+00,1.84161055592758638166989649962643303e-02,7.61563985256072992393502066864338790e-02,3.01929941478628185059517285149957825e+00,Inf,8.48483584957243300583100571873835862e-07,1.86311155030369022391486490792955038e-06,3.10473517996768273676373909486676752e-05,4.90486023792515215917401126551845780e-13,4.90486096399266584740258256314079285e-13,4.90486023792515215917401126551845780e-13
PDE,Inf,Inf,3.33182704372065243125540369328376890e+00,5.37892920781904853945985075277815548e+00,2.74619385642267443251472930586265154e-02,7.28262364929710316056128087265738298e-02,3.01860839998392766384030473645178504e+00,Inf,6.42894680617383285256629996723038027e-07,1.29508688022004043050672097616245888e-06,2.20707531013176015776300920085174131e-05,4.88529306778498435437728568557210345e-13,4.88540702634945838726021922115431003e-13,4.88538306070802775832723956685361103e-13
PDE,Inf,Inf,3.33182704379384498023105349490330431e+00,5.37892920781904852739359772791991027e+00,3.65173256834579084599466719182316077e-02,7.05656719888206714567480591033640422e-02,3.01793022725630649162253931237979820e+00,Inf,1.33004187247991717623206401333069515e-06,1.96877224045516106473464584460309310e-06,3.00267917485997598391312347675586272e-05,4.88259193942889147595846075537127991e-13,4.88250713479482702012762602804011450e-13,4.88259560733125527182422025561580107e-13
PDE,Inf,Inf,3.33182704386246316503984773227715888e+00,5.37892920781904831478977173236422320e+00,4.55636414563575751690271816002799010e-02,6.94704661376446490145915461814306235e-02,3.01726477242649449357853563653056389e+00,Inf,2.43667825790852537930232611075849094e-06,5.45517022895941771010866035828298982e-06,1.08256718726384318302921030251209547e-05,4.92660281672084523231679146113146608e-13,4.92653346766232887845037466647366941e-13,4.92654445541135428331980018334068287e-13
PDE,Inf,Inf,3.33182704392679287064111066663214170e+00,5.37892920781904831438180818504655213e+00,5.44293086734603546977162911886218348e-02,6.95871445862692524294066372940623470e-02,3.01661191224801463930637216510185699e+00,Inf,3.49040095592957150080190797127418634e-06,4.23365106354246881916698814231063926e-06,2.86484269527879487708946450474698300e-05,4.88367927770738659974043073169996808e-13,4.88366108695392923670298212927782981e-13,4.88367927770738659974043073169996808e-13
PDE,Inf,Inf,3.33182704398710179511304974081674218e+00,5.37892920781904840235032867441295823e+00,6.34295706931497800525041655372874254e-02,7.09010693871481194753828624208807550e-02,3.01597152440268390059944896389157762e+00,Inf,3.58556030835383979944995431215728509e-06,3.96080833977728831709215675465163453e-06,2.05786087393013382402320596135339147e-05,4.97623269922569775013364385769984034e-13,4.97623960002687116043752514906301560e-13,4.97623269922569775013364385769984034e-13
PDE,Inf,Inf,3.33182704404364144932748359067491454e+00,5.37892920781904855851027274527567458e+00,7.28950869301796489727316369942352643e-02,7.33400072977014726559513270808537418e-02,3.01534348748451370597324771746669872e+00,Inf,3.86116827355796200938417073425732593e-06,3.91041057143811225684148643909272417e-06,3.46859347006177881364047368881066938e-05,4.91739849957488989773640388739173882e-13,4.91739570384511231500246309720525583e-13,4.91752591100620029189799911032602507e-13
PDE,Inf,Inf,3.33182704409664729541459111331227754e+00,5.37892920781904855464826555203214300e+00,7.64449519134510082479314181418298979e-02,7.74923263796932779886688312933713102e-02,3.01472768101230898858541541543258018e+00,Inf,2.34708955355825787043171620711010493e-06,5.44491854455175042087484629052901204e-06,1.14421552090759099183707774686969564e-05,4.89126891134854455034642394204848866e-13,4.89115576618621690611968995415302269e-13,4.89115825480776420162593371910436555e-13
PDE,Inf,Inf,3.33182704414634044061754992245640408e+00,5.37892920781904874436121746476808615e+00,8.08612578997673070221319328037665406e-02,8.17320980636408635966398372641550554e-02,3.01412398541275181069672467497337162e+00,Inf,9.81248694098302283521985319356541986e-07,1.31255602810493767280112317901373795e-06,3.02469184953667355515726245540822077e-05,4.91922247285807122890279077582589926e-13,4.91929850433330752037670815592963191e-13,4.91922375088270809802445801902584151e-13
PDE,Inf,Inf,3.33182704419292764333135841383686982e+00,5.37892920781904862977958619779328371e+00,8.60039902752188435094921644342957759e-02,8.67126249972236995403240829764154291e-02,3.01353228201867546545109507984659463e+00,Inf,1.49606615002912347968178143080186267e-06,1.97534117319208712055453846692334273e-06,3.01633279804102796570244974903227043e-05,4.88809972447872497380642503914245199e-13,4.88814387018236373986626827120200512e-13,4.88809972447872497380642503914245199e-13
PDE,Inf,Inf,3.33182704423660327862710730878932397e+00,5.37892920781904879391212335881917827e+00,9.17448379924636974237122949435464051e-02,9.23079961501698253749003515754210828e-02,3.01295245306421577283501755148554426e+00,Inf,1.49775525950616829035728014195160601e-06,1.66208441856935730158783864330883208e-06,4.51105366284003352740350868837458864e-05,4.89538026898362330233043472479329452e-13,4.89536628882566297459662815135479206e-13,4.89537589598384440467107397932596274e-13
PDE,Inf,Inf,3.33182704427754911534750339237173721e+00,5.37892920781904848623298060473158952e+00,9.79729893734310284325792115987990990e-02,9.84076192810026850539184794091873041e-02,3.01238438167996737993051080888555598e+00,Inf,1.55038108461409169212579987596344408e-06,1.97112083505308002044237141115447354e-06,1.78959112730150630645678872912764747e-05,4.88635729058327261059894916366870506e-13,4.88652369189817766409638564416710404e-13,4.88654451702319452604474576687942053e-13
PDE,Inf,Inf,3.33182704431593577594693874517306831e+00,5.37892920781904864555886571500720826e+00,1.04499149459801970373411456155651988e-01,1.04918215903767295126101975100725596e-01,3.01182795188814319315502541449230406e+00,Inf,4.72563428405976948820509076366728825e-08,1.33078461802913919609389491039401053e-06,5.45456844572467563192888718036941724e-05,4.90716558491177296196284054515938676e-13,4.90715610194123804555818484521088341e-13,4.90716558491177296196284054515938676e-13
PDE,Inf,Inf,3.33182704435192318404728434503733497e+00,5.37892920781904846228902012945249823e+00,1.11427398318982873534060340823882983e-01,1.11763062491513233233269189832227561e-01,3.01128304859773911208268416364118050e+00,Inf,2.19414243370143973362682924501476279e-06,2.62424571397699472641890369223412608e-06,4.53530331453347610329135668539749208e-05,4.92204988023936082800486942891861028e-13,4.92200845082383631210205818825726529e-13,4.92195800539053450871186265151174563e-13
PDE,Inf,Inf,3.33182704438566152327903568116035311e+00,5.37892920781904859501070432719429467e+00,1.18617085362687041304332135350245201e-01,1.18879621283685801038645562236406189e-01,3.01074955759970249053045838272252698e+00,Inf,7.81503813908519890244391318416739226e-07,1.92293334046968933205421513225993249e-06,4.79386135513238108369718349069658055e-05,4.89447826918463853377228945423946524e-13,4.89449129499729677096033711619118882e-13,4.89447849488417564034304246500850582e-13
PDE,Inf,Inf,3.33182704441729140163478246277243094e+00,5.37892920781904858093848474988989777e+00,1.26019110348758305703794617040510665e-01,1.26664616685972671019593576475328816e-01,3.01022736556210509528509024257706115e+00,Inf,3.49207404938988448401103907410378994e-06,3.76152034270166463763895536799965279e-06,2.94247643113151874923819725030062372e-05,4.93778678403058714251781725337516717e-13,4.93792314456869321904665801913357101e-13,4.93795429789922802808571520968921015e-13
PDE,Inf,Inf,3.33182704444694421512816898885017759e+00,5.37892920781904851447585669486062150e+00,1.33594135228892660000707817513374549e-01,1.34129932941607819026786920034667166e-01,3.00971636002532166122134850704400896e+00,Inf,3.39210861642175312171251807262799113e-06,3.79171696759123701904996127662425842e-06,2.02490006412057081065991017441707464e-05,4.89382193114589372084524200311972243e-13,4.89381656705557699392739012166600857e-13,4.89382219400273071806323983601015694e-13
PDE,Inf,Inf,3.33182704447474364407148966924642156e+00,5.37892920781904857272297334230280993e+00,1.41310532077091277656599280700518175e-01,1.62046982132059316298691816302719707e-01,3.00921642939721385059283556436008483e+00,Inf,7.23187556187476582044893410567877291e-07,1.86345618425029495446167612948909068e-06,5.48173801046818862754053008120125434e-05,4.89804363459548966571618600757494496e-13,4.89829893220616702744360189389564557e-13,4.89830062980861731613018395496661231e-13
PDE,Inf,Inf,3.33182704450080569532891783633692142e+00,5.37892920781904840568719526505801483e+00,1.49142788608482148447300248555648115e-01,1.66190817472941147135681784853913186e-01,3.00872746294831650105596262291040828e+00,Inf,3.45012652258548619013822202065021071e-06,3.84208480250793963337766603377237529e-06,4.58162821927049608923459806765914601e-06,5.00097816143247611940628868709268614e-13,5.00096822263699859179502045168182514e-13,5.00097816143247611940628868709268614e-13
PDE,Inf,Inf,3.33182704452523890481864708059379193e+00,5.37892920781904843359061639389593141e+00,1.57070175920683103051042028443068081e-01,1.70702578476832287634344631424956382e-01,3.00824935080703244341075132183942093e+00,Inf,3.64333310268507947839536770942064543e-06,4.74047231653239684772785929674631001e-06,1.09090262754639472590495232569564364e-05,4.96634184492759340301730105665516086e-13,4.96631992942089592459881726464735461e-13,4.96634210323240441973007344464567661e-13
PDE,Inf,Inf,3.33182704454814491782505801456677251e+00,5.37892920781904846684819685640249773e+00,1.65012642292615631977757127418282567e-01,1.75550823399119139909612193904597878e-01,3.00778198395483171739792045554993535e+00,Inf,3.70863004000600817250404596010997174e-06,3.86320506504956513815299533516511327e-06,2.90343993661809371414356574382029761e-05,4.88709563302764551877708962713028920e-13,4.88709563116562170468350514874501281e-13,4.88709563302764551877708962713028920e-13
PDE,Inf,Inf,3.33182704456961947767728599977869675e+00,5.37892920781904858084969182792021036e+00,1.73072420928476221647415971316358297e-01,1.80705505655555322460646997424482080e-01,3.00732525422145612770881423784648549e+00,Inf,1.86051308354043634355305297960087076e-06,2.08399683239094670578373841266285850e-06,2.72422642899497829465979428352892080e-05,4.88300611078438157139469576966674632e-13,4.88316825646756098342215830560176864e-13,4.88318576630354347762714973654163799e-13
PDE,Inf,Inf,3.33182704458975171905977681152690649e+00,5.37892920781904866703178464899371911e+00,1.81186406893805020001127650367330260e-01,1.86138361512875923246358720900574789e-01,3.00687905428013038649304115873300683e+00,Inf,1.02953858434667622783228130574232372e-06,2.03415607521453566967467146681779056e-06,3.96794882953266965433509108876115597e-05,4.97812595412621296752507702709125171e-13,4.97813813973757456543373336820534183e-13,4.97812831398537816699215032874433346e-13
PDE,Inf,Inf,3.33182704460862582260182931859048067e+00,5.37892920781904845772148522487965030e+00,1.89344922472062240215653236195624442e-01,1.91822901826153112509442244561982159e-01,3.00644327764277815848675879981123779e+00,Inf,3.84560020642656397774291544783912519e-06,3.97312190174860161189221405606125941e-06,1.39158710254526047227326050597550714e-05,4.98682751643335756775564291784679884e-13,4.98684023095107503641967349503278983e-13,4.98671071549540422523629282340578177e-13
PDE,Inf,Inf,3.33182704462632014475978328309447646e+00,5.37892920781904874479785933130627010e+00,1.97628532426714861314912763048534691e-01,1.98020872898158180772770786979485079e-01,3.00601781865524659473363926966021169e+00,Inf,4.88991826858226563637530375702791874e-07,1.72271781848353681474409459828313208e-06,5.61962379814985669652269137902318766e-05,4.99070979774375700911156610063201924e-13,4.99072136427010920322280599718132898e-13,4.99071051994909948388728222752640340e-13
PDE,Inf,Inf,3.33182704464290871102733837792588768e+00,5.37892920781904873707392157168419792e+00,2.03777660391077542313791553875585847e-01,2.04110606211408301046065813984439263e-01,3.00560257249253470176124677174918373e+00,Inf,2.90915653745038330717230787159999080e-06,5.32918856012184079158800489619856948e-06,3.56899996753596005068097365154684519e-05,4.92796086263317161787664348286658943e-13,4.92791897262313089889460813684929672e-13,4.92776721717534498686079785764457029e-13
PDE,Inf,Inf,3.33182704465846045867734835482730399e+00,5.37892920781904839982260284559230909e+00,2.10108996947230217862281165084838659e-01,2.10386801504843433574803474601246646e-01,3.00519759195269130875151673745289777e+00,Inf,2.44158745274582803472995378945279045e-06,2.72187589038011246348638901433148126e-06,5.51591070201729272087826862600871848e-05,4.97914324768635670335438695197285627e-13,4.97905075599021287095976131191981188e-13,4.97904739353415945022541401033489350e-13
PDE,Inf,Inf,3.33182704467304016694471990581783273e+00,5.37892920781904866888963221172637668e+00,2.16604213863716757417578814599304744e-01,3.25090942124012619659249881848129367e-01,3.00480244885704797026581335508264796e+00,Inf,7.80649341813410669058174783070109969e-07,2.02633237854128820860567511793399028e-06,1.70053654098402698325157574298597499e-05,4.89542093067293160767995040663376896e-13,4.89542053198699342123770802367160503e-13,4.89538525731944319462528865918530343e-13
PDE,Inf,Inf,3.33182704468670870763068295734783672e+00,5.37892920781904837601158542407600140e+00,2.23202678386989778097485849714136747e-01,3.18309275004160761665745254396703746e-01,3.00441720947913091878558271447260672e+00,Inf,5.30523331795354424816064513813114710e-07,9.07378955285037586376118327249385829e-07,4.89952486262690473002891813008864626e-05,4.92618693647090358984682300425851741e-13,4.92618936748092562750796383907496382e-13,4.92618693647090358984682300425851741e-13
PDE,Inf,Inf,3.33182704469952311820812944388233990e+00,5.37892920781904852501375817713969098e+00,2.29968839724301271897767632107829029e-01,3.11591631321095576522301022120211623e-01,3.00404177224846631260598828887257851e+00,Inf,7.89613570266882298736777706743140289e-07,1.21953192845663302141395406318322963e-06,4.19807504362889182430289527963965085e-05,4.88917908665073565037255160427822612e-13,4.88914908490220456178368134392821770e-13,4.88917999092065537788907123628524197e-13
PDE,Inf,Inf,3.33182704471153640469311432739398254e+00,5.37892920781904856967445879443650568e+00,2.36854692665084438299767953912872938e-01,3.04940834338468340582503864027669576e-01,3.00367603640043264902964331753327660e+00,Inf,3.43910175919017074982622287120525764e-06,3.61882199380510922132164433633022896e-06,5.37711535732617006703091392638902951e-06,4.89385507106156818187978941620255995e-13,4.89384394310868459151078795209313407e-13,4.89384653633140066649560032686619117e-13
PDE,Inf,Inf,3.33182704472279887864569091722662862e+00,5.37892920781904858876855778016183770e+00,2.43848067584431486249648867476510050e-01,2.98359927257552857357667157497495374e-01,3.00331990197152172042173044588728365e+00,Inf,2.27499528238947821863724971977752459e-07,1.54678742302699328720509378593897284e-06,4.15899864176416294102443808538694582e-05,4.97484335724638551610912421948303363e-13,4.97483717950131594885638285962312463e-13,4.97484335724638551610912421948303363e-13
PDE,Inf,Inf,3.33182704473335735875471402560405120e+00,5.37892920781904850346608603375805585e+00,2.50938017203400348203227453972679400e-01,2.91852223167432981445562472964537230e-01,3.00297326979460681802511978825992341e+00,Inf,6.72221528821749309682986308325819697e-07,1.12642468516276318535256311133235463e-06,4.97016279212253038193485311120073880e-05,5.00088901052213311180160050234807519e-13,5.00087121025189345876216270024738186e-13,5.00089156605175190753778342068456949e-13
PDE,Inf,Inf,3.33182704474325608179403798070276451e+00,5.37892920781904844800643101397768715e+00,2.85311923249426185569365643229573073e-01,2.85626091685083781151709919469355020e-01,3.00263604149422011986188815102297008e+00,Inf,1.68658062889830650837025953084213863e-06,2.01292502058171106527052664338723279e-06,1.91991222556428448892451917487193986e-05,4.92966253271661443942915762496794951e-13,4.92975196884090080045688330113717460e-13,4.92968121766027879450569126570431634e-13
PDE,Inf,Inf,3.33182704475253606859045537142821285e+00,5.37892920781904844413392914042774402e+00,2.78979955362626960894163155692203177e-01,2.79266559012748368289699793271935333e-01,3.00230811948183904497740086403343088e+00,Inf,1.38136060316987411989733478281249778e-06,1.44776794678266740435144110301708642e-06,5.09904729910631929460841411431241557e-05,4.88356713574317420232687335203103481e-13,4.88341883259182024547634355956112306e-13,4.88342453749809910162793037451985436e-13
PDE,Inf,Inf,3.33182704476123610240978885201533123e+00,5.37892920781904845298394592651933357e+00,2.72733024515946551123033512228384594e-01,2.72991477231026190032587301058046329e-01,3.00198940695118052150216030667650675e+00,Inf,5.79762354620330613725181030010635096e-07,1.63911139871994237331153584579270936e-06,2.55425866189279241607547970073757856e-05,4.93051219765416019686973932696815144e-13,4.93031088373123009531469018706769491e-13,4.93003354473307826420980896034172973e-13
PDE,Inf,Inf,3.33182704476939236218279308136400678e+00,5.37892920781904868129274720967904486e+00,2.66575585126981151832297517597467555e-01,2.66805268811606881683346388492091786e-01,3.00167980787350646613632745582120865e+00,Inf,4.01632769217028279798802404054581837e-06,4.05422451337208705917264647885600116e-06,3.77344446821290834409344153592437187e-05,4.96471061334389258580256529731206763e-13,4.96476191443146791173732220316007751e-13,4.96468837117813678698933382390841862e-13
PDE,Inf,Inf,3.33182704477703884063946915586513932e+00,5.37892920781904851698330265375879215e+00,2.60471645883268537776449796659090215e-01,2.72286516270762146006646441213102169e-01,3.00179152968992281401647375263673557e+00,Inf,4.01354842261246091079739914953083114e-06,4.66469503351501550019000166604271081e-06,4.63384419669656948222292984006710112e-05,4.89832853665310659543481633716834028e-13,4.89832803312827264026714837743981917e-13,4.89829478320309608606881941321743327e-13
PDE,Inf,Inf,3.33182704478420753627195091585404265e+00,5.37892920781904852897379181155901189e+00,2.54497990676955203444072152451867768e-01,2.64872142114947408656864320750599916e-01,3.00148066283058453627961570412038438e+00,Inf,8.94509761110526110076109823470202227e-07,1.66694173748148476936156635823480626e-06,4.19203723012786520317967179909469310e-05,4.95165253270666531286435860476096059e-13,4.95167639479310633826684920227490788e-13,4.95163959019242888411573898708145176e-13
PDE,Inf,Inf,3.33182704479092814392558614153012674e+00,5.37892920781904846174125789353306544e+00,2.48629121414610026644680577457381460e-01,2.57497075372729374861501457961491669e-01,3.00117899944356802180301133285225114e+00,Inf,2.27196067265073236796217620303565437e-06,2.83801377243927180402262430053532667e-06,3.19413969773090411163333933696290152e-05,4.97129219720633147254728925664440424e-13,4.97103005781103183106670359833309997e-13,4.97103756608731968417558556602763303e-13
PDE,Inf,Inf,3.33182704479722858838287180844883584e+00,5.37892920781904858793171933494904827e+00,2.42871020832552532399585403602376621e-01,2.50163168687138783612023634479424075e-01,3.00088644076299124349596534050272680e+00,Inf,3.55651871815178356559153625678791343e-07,1.42619314601032994882034913943674870e-06,5.88500641804001340805264430485672511e-05,4.92756405718572799617997192575303332e-13,4.92752837304733042173400394074939102e-13,4.92756405718572799617997192575303332e-13
PDE,Inf,Inf,3.33182704480313545175314186766346575e+00,5.37892920781904858545341339574834214e+00,2.37230106614096915967406880657459757e-01,2.42872491078354365641897373292396040e-01,3.00060288885358618027844148638487025e+00,Inf,3.96299760454780086356384998994902446e-06,4.40752941169936489306769374223887499e-06,1.39415366681418137396511632545926001e-05,5.01144459569416636133209415302906240e-13,5.01139469479615414902202088710821312e-13,5.01138204372796507900002946047361391e-13
PDE,Inf,Inf,3.33182704480867283510393845623470672e+00,5.37892920781904851930075660830702218e+00,2.31713263598671464711396461971803379e-01,2.35891979364270590375438160698036927e-01,3.00032824660528938073868151734433037e+00,Inf,3.68906199050901168453753872950537349e-06,4.92541909076132702895364237570023966e-06,4.79388786379050040968089991582005770e-05,4.89510852902456446366234693311977477e-13,4.89502730472368693826951862698142268e-13,4.89498297242573556961785898923891988e-13
PDE,Inf,Inf,3.33182704481386443794831102781580641e+00,5.37892920781904833393789164214426922e+00,2.28314431229718383761950396252367082e-01,2.28686392713815164690101568423296151e-01,3.00006241772784883974281575246788396e+00,Inf,3.36440714608052697289325804245095437e-06,3.58546340778933478916890571750931380e-06,4.59531395335884712586327761467464336e-05,4.97822748384184756746814097392426630e-13,4.97824342685603437856894964922915746e-13,4.97822748384184756746814097392426630e-13
PDE,Inf,Inf,3.33182704481873129880787140851638142e+00,5.37892920781904841151132137377009348e+00,2.21190824485111410789733309585727527e-01,2.21531602463495686389212405996934499e-01,2.99980530674544272886798848269109677e+00,Inf,3.35723303881992433542359874567190276e-07,1.71527122402862192757669603159251190e-06,1.03206000092229696322167754561269525e-05,5.03449750759865021114840614447362739e-13,5.03452397899230722152806674525876308e-13,5.03452741872431182518613144207539906e-13
PDE,Inf,Inf,3.33182704482329412100803948401097861e+00,5.37892920781904851598428562819644475e+00,2.14084973592137845962712620954726134e-01,2.14430864859286015085901581649608531e-01,2.99955681899131082810167274447980576e+00,Inf,2.94727866944215249581006301058941134e-06,3.09955725291345582120637520721021112e-06,6.64341618839395519427657509386101912e-05,5.04145739266399287896093391953413861e-13,5.04115211740594926078754453611772505e-13,5.04773470720779365459140441843467948e-13
PDE,Inf,Inf,3.33182704482757190376637478908012473e+00,5.37892920781904858639403903607072592e+00,2.07062996096979434426321051920038138e-01,2.07387856027064713100294412540400858e-01,2.99931686060240159340936695490926983e+00,Inf,4.06250527587361957194544130340307270e-06,4.64790435900117505491178003049367372e-06,3.90893516561495017006157602547275625e-05,5.03296258951304854220401623823668512e-13,5.03281239206794262766750487535824970e-13,5.03282194470922086915319108483846040e-13
PDE,Inf,Inf,3.33182704483158212158262964065746374e+00,5.37892920781904843194886949499408661e+00,2.00103775211382799531393322673803767e-01,2.00406735956901964462828675929097953e-01,2.99908533851403274259692457032748548e+00,Inf,3.64446469134041043602867678886547991e-06,5.19146727419301132091575481473018236e-06,4.68094005680996132293975983355900705e-05,4.89453671703118665763441407762010280e-13,4.89425366777746790429522156215987788e-13,4.89424241811074216203922621554995513e-13
PDE,Inf,Inf,3.33182704483534174523983642881940341e+00,5.37892920781904866441408847369637216e+00,1.93212121388141180526378131887513344e-01,1.93492274217822002184013136204284897e-01,2.99886216045456545348777897501016945e+00,Inf,4.21603273694797125548484563451943457e-06,4.69760179159704753752331009652995593e-06,4.76016531187404947155565304669249976e-05,4.97620584022700620062364570203565594e-13,4.97655403787732142112870837365360541e-13,4.97656379498670694096339485478647754e-13
PDE,Inf,Inf,3.33182704483886643969540493749396997e+00,5.37892920781904832388028897669191341e+00,1.86393505872320530486300183841123961e-01,1.86649728700074569746335413040247945e-01,2.99864723494009494982575741065156602e+00,Inf,3.19205134433001965000772705613891942e-06,3.46604924347089429366111334243646068e-06,3.13920165322172955363903303562093241e-05,5.03661741245113795363558537470399627e-13,5.03660259546233094920822985922710073e-13,5.04676255388531501656948522735716581e-13
PDE,Inf,Inf,3.33182704484217082243300284199950073e+00,5.37892920781904865419457556766071920e+00,1.79654143141982043635661072785418538e-01,1.79885272518900746771673367277269862e-01,2.99844047126915672983517180371816674e+00,Inf,1.66100142959984177520130531897858420e-06,1.83473601173966577305034474124624505e-06,8.06831796401749531906135528757588222e-06,4.88346021266041130443019927590533423e-13,4.88345859289277533759177753138385429e-13,4.88345920562444966505256128095448797e-13
PDE,Inf,Inf,3.33182704484526864447032959786060697e+00,5.37892920781904854225421930337196795e+00,1.73001155433831542958820815754786287e-01,1.73205893545282612308083538393042185e-01,2.99824177951744624719388935223539695e+00,Inf,5.76949807597958238790883738826737485e-07,2.03906370928611130195890959356589630e-06,1.86704491847092369136124423622753053e-05,4.93195957155363301313725673998043808e-13,4.93196793836488645511262322993574274e-13,4.93323708259093418192420618645738689e-13
PDE,Inf,Inf,3.33182704484817297860300013147883787e+00,5.37892920781904849985405852581859899e+00,1.66442681641668011741430756536305281e-01,1.67006234424527519534457487783527073e-01,2.99805107053255708037089146109024919e+00,Inf,1.79690165448239626844834651952333022e-06,2.56971899160517031606257625982463815e-06,6.34108978887685069972773389661714638e-05,4.88933516299640574733182871495001360e-13,4.88936759116818193560482926179712631e-13,4.88937122947085364285428503529782817e-13
PDE,Inf,Inf,3.33182704485089580281525751661498776e+00,5.37892920781904885438477836821551994e+00,1.59988054435081481754567873805794192e-01,1.60513665631036518109528596224937115e-01,2.99786825592873331614206675810650116e+00,Inf,2.97276183313363257216937025511797701e-06,5.87621633108793275717405344736847635e-06,1.16032064651331776694004733165080037e-05,4.96547279486457600173101019675679783e-13,4.96547535887807007435544391842626313e-13,4.96547279486457600173101019675679783e-13
PDE,Inf,Inf,3.33182704485344808308850983264732492e+00,5.37892920781904859059054866261424715e+00,1.53647994277588725770546440727977088e-01,1.54133485078851680691056930963928621e-01,2.99769324808693894603276263897485922e+00,Inf,3.34000840638016586555046889382199186e-06,5.62656780259199780413942177795465293e-06,2.41784978297054952250704118093575626e-05,4.91820819276821012223632515869617630e-13,4.91820141419480147704017959165668937e-13,4.91820717884619348590892789574377006e-13
PDE,Inf,Inf,3.33182704485584112706473771315895819e+00,5.37892920781904845740722903277859707e+00,1.47434834834805478803275517234450765e-01,1.47877638955601550618544364141169149e-01,2.99752596012794421447536576511996930e+00,Inf,2.79208442494822868286676592865167458e-06,6.21995269766310598812247757371647445e-06,1.51125279308686791385095613344373051e-05,5.00441030925000414482619280977863365e-13,5.00440943872245540108292265020401449e-13,5.00441030925000414482619280977863365e-13
PDE,Inf,Inf,3.33182704485808459970348409597249343e+00,5.37892920781904861908321422661874792e+00,1.41282218640957996089338003242594063e-01,1.41760115957594597576611085860361373e-01,2.99736630594046293402712816364082505e+00,Inf,1.00217605419087830752501186918515022e-06,1.58718856588721789217025962848438449e-06,2.74992219988990304361636332626833076e-05,4.92026008075727737366926671657172597e-13,4.92016711637810956542541527205993341e-13,4.92016603204312752913551673084407387e-13
PDE,Inf,Inf,3.33182704486018775935152289237937413e+00,5.37892920781904838775642640439621069e+00,1.35347165990423139379068915605960801e-01,1.35796969012532128752142823904177174e-01,2.99721420015320903779062965028652060e+00,Inf,2.44488736768786154702692280488070311e-06,3.12766751554626670366881544104779739e-06,3.89455615704387018044336465646485049e-05,5.03848281996688367176063206549012954e-13,5.03848655130414158261900619342625685e-13,5.03848281996688367176063206549012954e-13
PDE,Inf,Inf,3.33182704486215974344463787535822165e+00,5.37892920781904851868968022890016750e+00,1.29587094109638324786405024413042047e-01,1.56070438872016665086359869924600840e-01,2.99706955813556697062263788640490199e+00,Inf,1.34624025382918787425758505526810763e-06,1.69443877435186732034908207954755299e-06,6.99058864020068594331812498421507758e-05,4.91630077496333165082559916561994216e-13,4.91628181058211627510912413030890479e-13,4.91632573886800042855917328539200584e-13
PDE,Inf,Inf,5.37041932261267234142014064059597704e+00,5.37892920781904855936404425961660200e+00,1.24023553435907136542632671191459444e-01,1.48441667949856725844182069605025569e-01,2.99693229599244892963066448861340439e+00,Inf,2.91036222019527035124470857003281894e-06,6.21194285180704092915933972138577337e-06,6.82502683705875156758263126877303792e-05,5.00363671211110363228574648531217966e-13,5.00363963001008607840653154678658331e-13,5.00363671211110363228574648531217966e-13
PDE,Inf,Inf,5.37041932261267234142014064059596010e+00,5.37892920781904850475848532923293818e+00,1.18681258638801514035003050438721126e-01,1.40828300797739698749162161920370113e-01,2.99680233055917015035048850043441957e+00,Inf,2.26566248528616922025940598650454555e-06,2.40283693029752657788075975770064606e-06,3.48151802401433254718605086183733255e-05,4.88437804011026195205058843208801961e-13,4.88438446632676016095711305715474261e-13,4.88437804011026195205058843208801961e-13
PDE,Inf,Inf,5.37041932261267234142014064059594700e+00,5.37892920781904851579441035554639292e+00,1.13588353949382238572547851789127889e-01,1.33230151363064115338042188779062186e-01,2.99667957939634180549373449565864172e+00,Inf,1.25832636295475043715760374944364355e-06,1.27080188394189877490777671257152938e-06,3.47313606488259669362582352567266179e-05,4.98031066696789905210182206206799943e-13,4.98038126680840257302803626979183093e-13,4.98037974885655703655882606099144752e-13
PDE,Inf,Inf,5.37041932261267234142014064059599399e+00,5.37892920781904860974433526705096400e+00,1.08776739211884231640448926542402841e-01,1.25647250195513893900459375232991139e-01,2.99656396078478397467176378324591450e+00,Inf,1.81633064364925973044247487754488876e-06,1.79057859741345611712904876545536301e-06,9.11083154224626371795699810129172071e-06,4.88276036197835796333693961366904359e-13,4.88271689063105928612465230939745650e-13,4.88271689063105928612465230939745650e-13
PDE,Inf,Inf,5.37041932261267234142014064059600555e+00,5.37892920781904847266752205289301936e+00,1.04282089581307219687449231436817711e-01,1.18079558886491951885828218080220276e-01,2.99645539372045529980651577896653136e+00,Inf,1.26970677433587920135791695563381662e-06,2.02613007953751809823478839500760219e-06,2.07187995265613674787746590659447561e-05,4.89102677677985500262349208691622483e-13,4.89101290803684896141900763919869533e-13,4.89101944383296849165146396971722720e-13
PDE,Inf,Inf,5.37041932261267234142014064059589924e+00,5.37892920781904843615735932366012844e+00,1.00143713906017342587444918060715014e-01,1.11079209330869824585567362679176378e-01,2.99635379790940559057784016109665037e+00,Inf,2.50303823555528098521591970111331810e-06,3.06666110124657368464165243620746301e-06,1.02100493410654324125719010174113626e-05,4.88804308075954092438908960173925201e-13,4.88797507290257869023131216157281745e-13,4.88804308075954092438908960173925201e-13
PDE,Inf,Inf,5.37041932261267234142014064059591464e+00,5.37892920781904854769455322156613817e+00,9.64040215926959028338921455841725102e-02,1.03545662424638727940604060130447649e-01,2.99625909376274313445567366073085884e+00,Inf,9.00311117467832287396335537058693996e-07,1.76068397294145419121136458603517145e-06,6.24778484613407131340659886056576643e-05,4.88422821289186012549916915647353998e-13,4.88422196105906786528917673851553368e-13,4.88422821289186012549916915647353998e-13
PDE,Inf,Inf,5.37041932261267234142014064059588999e+00,5.37892920781904861446643905313657005e+00,9.52663084783899153906439199809097273e-02,9.60283914445837989699595502007527241e-02,2.99617120239162524363581245546123276e+00,Inf,3.26896455942475282187528979054556562e-06,3.34021829109079547943444011201990689e-06,9.12944361276430463217429735900332067e-06,4.89535700762689446282750607125326799e-13,4.89553685584808059364155859548632291e-13,4.89559940174708188737461627663580479e-13
PDE,Inf,Inf,5.37041932261267234142014064059600478e+00,5.37892920781904865682692744174681473e+00,8.77773789916640309877690880320573481e-02,8.85278154858544522641514594365785998e-02,2.99609004560226763015006574819175180e+00,Inf,6.57230618461728968808717730787419522e-07,1.83066732072115266816076556134472378e-06,2.17578949699317962640884302366532054e-05,4.96839466600490269862983059055349804e-13,4.96860045079432771476568110841270544e-13,4.96859494090019086495514570011789948e-13
PDE,Inf,Inf,5.37041932261267234142014064059592928e+00,5.37892920781904846955070493075759386e+00,8.03062591057008871088469607341065253e-02,8.10443718181452532371805090348728112e-02,2.99601554589097259796271786050667886e+00,Inf,2.53165212789979998560018927086602681e-06,2.65758551687502827894431970455532922e-06,1.34197409181480708154049929007485936e-05,4.90935492508177829522411158932397545e-13,4.90935471779485314385759477015409207e-13,4.90935492508177829522411158932397545e-13
PDE,Inf,Inf,5.37041932261267234142014064059596780e+00,5.37892920781904841490704976605901500e+00,7.28538194740528725508108158963633519e-02,7.35786965618171573302530771947999547e-02,2.99594762643917963700391891395357865e+00,Inf,4.45536932792631789861479083201905497e-07,1.98157907994340799382277846104247154e-06,2.76362195725363295306380674510139998e-05,4.89661514471035828501469851318562245e-13,4.89660611379297835245244575403875689e-13,4.89659997029100240905911349337398491e-13
PDE,Inf,Inf,5.37041932261267234142014064059591618e+00,5.37892920781904853211450199369157312e+00,6.54213480581103409487156985599431990e-02,6.61317352839358070238082214182101972e-02,2.99588621110853465434617022533026456e+00,Inf,2.21639345372163798029720079479030863e-06,2.83090129446500544252849829376401872e-06,4.85078287765016247022053196415392285e-05,4.96149878324998355950376581621324789e-13,4.96156814569538649024507366530290865e-13,4.96149878324998355950376581621324789e-13
PDE,Inf,Inf,5.37041932261267234142014064059598244e+00,5.37892920781904855595641526360883602e+00,5.80108134946383474128238075645525820e-02,5.87049364008808771185633938721578106e-02,2.99583122443598041639682171278095139e+00,Inf,7.66872678958182329279597340812914532e-07,2.14848033141219815976320988375179522e-06,5.52027320409273842045480898180854811e-05,4.88603381455742405278588201856064242e-13,4.88606645349616135706449291727411619e-13,4.88606300331684830618601347640837687e-13
PDE,Inf,Inf,5.37041932261267234142014064059592312e+00,5.37892920781904852396871483770784412e+00,5.06253807987046145232773143083974591e-02,5.13008043293327171770936661748856181e-02,2.99578259162886858479708091667513431e+00,Inf,4.36581946864982635338139685664648974e-06,4.60934188001513665795764788084261877e-06,4.19411787469175026216492540739384933e-05,4.89441476357304463668687965444452231e-13,4.89437506018756196578879488820643904e-13,4.89441840581801408834299680418002405e-13
PDE,Inf,Inf,5.37041932261267234142014064059601941e+00,5.37892920781904850038583897642734982e+00,4.32702747822501557308649484688627653e-02,4.39228376222642791468955228402816167e-02,2.99574023856009100469093196715237868e+00,Inf,4.54663382665862697706086739366220617e-06,4.96631110983098079410666922753752028e-06,6.00569429190181406267956265902196485e-05,4.89255182806307897170668616533673243e-13,4.89249547527272496817798177423388607e-13,4.89253720963165348266310827213080740e-13
PDE,Inf,Inf,5.37041932261267234142014064059599091e+00,5.37892920781904831203180422865933338e+00,3.59551622652962642705754308710877568e-02,3.65782714748741835038735985174716000e-02,2.99570409176323451953847846498203789e+00,Inf,1.67250550211861326430577556439975479e-06,2.16137914711796510020072282045470662e-06,4.00822984532227750928890881469949675e-05,4.88888228690322722091205744724272432e-13,4.88886951539184800360515907792622970e-13,4.88888228690322722091205744724272432e-13
PDE,Inf,Inf,5.37041932261267234142014064059594777e+00,5.37892920781904849645603627743052198e+00,2.86994162597277872241834077393725698e-02,3.13978193903472453277883295057748953e-02,2.99567407842775396049913156688035850e+00,Inf,4.46205136891454759727008035030964331e-06,4.87101457067915497785451446753676254e-06,4.17575141246633288835353977337805879e-05,5.05191349784776091641538526271568983e-13,5.05194598331574463761866940038224449e-13,5.05191349784776091641538526271568983e-13
PDE,Inf,Inf,5.37041932261267234142014064059593853e+00,5.37892920781904846674348905429140830e+00,2.15482213800383862728660891090390044e-02,2.46507267861499182596527267418662196e-02,2.99565012639417033676113497316802933e+00,Inf,4.12471773796868768510698502973529587e-06,5.29850396988908773465486788508175058e-06,8.49012998065728980446887676049154602e-06,5.04816945541292543407665629205239633e-13,5.04818105896297807661193840113902839e-13,5.04816945541292543407665629205239633e-13
PDE,Inf,Inf,5.37041932261267234142014064059594777e+00,5.37892920781904857903681013676454093e+00,1.37873808925025309059273297032257240e-02,1.84124427761743838002100711703435872e-02,2.99563216414928755374069146815310966e+00,Inf,2.88687338420854144758730468609099041e-06,3.30282054334469366838894938329498598e-06,2.96183413063821096232724969200177979e-06,4.94164169304743292375669954753233748e-13,4.94164133370163763475287664174904596e-13,4.94186106924584804705533752311776196e-13
PDE,Inf,Inf,5.37041932261267234142014064059598629e+00,5.37892920781904881435910828829236818e+00,6.62274625054159814593796656766485308e-03,1.33898312396700786395786139639149014e-02,2.99562012082143253107928434310008468e+00,Inf,1.87448416263580148948984766655335425e-06,2.75553706741587337289242464092454528e-06,2.05852870161254091984865848053123974e-05,5.07607923160785808114656518687849462e-13,5.07553902028495292972970838664521341e-13,5.07554302927072174814620222161825543e-13
PDE,Inf,Inf,5.37041932261267234142014064059599553e+00,5.37892920781904837544960108432794779e+00,2.37096614302591857885836192995482849e-03,1.13043858496614359227894832258152691e-02,2.99561392617571683968947327749499243e+00,Inf,7.61801259958546348420938876875023163e-07,1.33352843957979569239760700241716172e-06,7.40532417557192220195379445606440656e-05,5.04765784796302590632295949747460536e-13,5.04742902952680805197559815128566118e-13,5.04749944580370645025928635748767833e-13
PDE,Inf,Inf,5.37041932261267234142014064059592389e+00,5.37892920781904836393672206872334535e+00,8.64618306363997139323300801941156276e-03,1.35617185833716889890130953421400973e-02,2.99561351060931988645223261378941400e+00,Inf,1.27594431796787540494873516447287484e-06,1.28266316589731182068546251362749120e-06,1.07666732300475263936022474251780089e-05,5.06639417296422615650363711746710388e-13,5.06638477001509746635791997751208933e-13,5.06639417296422615650363711746710388e-13
PDE,Inf,Inf,5.37041932261267234142014064059597473e+00,5.37892920781904861167687229589066864e+00,1.58318284816482096047624167912460862e-02,1.86294909766271002302172079880522277e-02,2.99561880514679537639769040423071879e+00,Inf,5.47277919609824199898438053964935934e-07,5.58543456654963825062161223592211599e-07,2.86841054761173434362670074494786482e-05,4.92576272962612611194555703188002806e-13,4.92564758034061166476082088435255652e-13,4.92580449106853355553840171552950236e-13
PDE,Inf,Inf,5.37041932261267234142014064059592851e+00,5.37892920781904857297905514185331483e+00,2.30798123273732827772503527442798142e-02,2.48311053888423925592094846714191950e-02,2.99562974143539955049921738641843628e+00,Inf,2.95481740874635227069226395456746623e-06,6.59296459896555080030334760648427674e-06,3.68834488663004508898690950144882842e-05,4.89759397150348828238945827765749753e-13,4.89759615661313865314721579946890926e-13,4.89760198847321957373364377066755885e-13
PDE,Inf,Inf,5.37041932261267234142014064059596010e+00,5.37892920781904879516943443208072238e+00,3.03354396825834494882069265167046425e-02,3.14941836006576355160993486387310091e-02,2.99564625174044136020085417250875485e+00,Inf,2.51297834147535290019267296646209949e-06,2.56836625641404490000245398855201334e-06,1.58555534648525299655584051161386515e-05,4.89448551538000398570290708422347786e-13,4.89488881336981354903567061697801075e-13,4.89489008349418280865145304487123988e-13
PDE,Inf,Inf,5.37041932261267234142014064059593236e+00,5.37892920781904868142785968273475976e+00,3.75862222168731155153949906563226732e-02,9.12622817128606023274730080744552957e-02,2.99566826894065534673650205942121464e+00,Inf,2.80177340488393756358777320638300131e-06,6.84682305169628752391969566107292211e-06,4.21182695772389941023213589599523884e-05,4.91538899009009993666312880489913326e-13,4.91499105781361228240277550291941528e-13,4.91499488732769050795678479434947623e-13
PDE,Inf,Inf,5.37041932261267234142014064059593313e+00,5.37892920781904874509546509604727987e+00,4.48277966080107647867086825622519281e-02,8.95634130812308696186449064727668809e-02,2.99569572652359825474080403488427059e+00,Inf,5.95714167077070555300701842939728933e-07,1.89776354958264795972022122486430507e-06,2.90784757050954408853199324626610239e-05,5.00177668447705525987168957006227724e-13,5.00181163732275174425987173523410249e-13,5.00178153566515934533240240579191348e-13
PDE,Inf,Inf,5.37041932261267234142014064059596241e+00,5.37892920781904843608793503209216934e+00,5.20582614409308655882571754922618776e-02,8.84535706894873924406257657040550542e-02,2.99572855858106738964073206864297163e+00,Inf,3.26298184357896310227691249038850929e-06,3.65814098647675416916367691159936421e-06,7.07305432431125317072380403224224031e-05,5.03418063630137570678213323251058188e-13,5.03411132805552015893967942610458440e-13,5.03409033620546153793531585300064700e-13
PDE,Inf,Inf,5.37041932261267234142014064059599014e+00,5.37892920781904859392860113977828863e+00,5.92766591017672665004530811718205661e-02,8.87003443083352423266197503090692343e-02,2.99576669980454158338984275666602412e+00,Inf,4.02423353751713373447086591664175277e-06,5.66159451523147524230922830634445974e-06,7.14897551598932505555295058674335062e-05,4.94300465970476219216019868566382354e-13,4.94282216315204385655173038318691189e-13,4.94288303247632010409226114985040350e-13
PDE,Inf,Inf,5.37041932261267234142014064059589384e+00,5.37892920781904864925310750554587654e+00,6.63096718562580603728412186364556494e-02,8.87696375415648035434197034314427679e-02,2.99581008548064558570954386140451977e+00,Inf,2.18546031626374769928497047711385153e-06,2.16821667998099261263955890189159955e-06,6.60069848210400087220796912513788088e-05,4.88969600748333744831451486192128699e-13,4.88966817971742832535514829407531577e-13,4.88983674600709378242210237413657667e-13
PDE,Inf,Inf,5.37041932261267234142014064059601787e+00,5.37892920781904838821104611937656492e+00,7.34881857479130633202833129332325708e-02,8.94444589536703418683101593567714448e-02,2.99585865148663831306899369423483147e+00,Inf,3.61419857049198478037303783487020550e-07,1.98194821611802730607854906126146319e-06,1.93607111416523823069239112120039783e-05,4.92712581368123286609943474046010029e-13,4.92713443390283602916585979066041004e-13,4.92712581368123286609943474046010029e-13
PDE,Inf,Inf,5.37041932261267234142014064059600093e+00,5.37892920781904855468505160311258332e+00,8.06568541229708267426980536328915407e-02,9.07079748098559869229620697672357818e-02,2.99591233428592285541158965074972863e+00,Inf,2.08150262675663002563351849710505777e-06,2.71843664343204169140636377765573755e-06,5.69874826089464048128364440479086539e-05,4.98860373490798677142021833537816501e-13,4.98882048058342431973545973015441144e-13,4.98875790148277479698882376961808976e-13
PDE,Inf,Inf,5.37041932261267234142014064059592312e+00,5.37892920781904856656193142371062828e+00,9.18641444077784382176379697034595553e-02,9.25329670338111115475785040785151898e-02,2.99597107092357997947693590771383754e+00,Inf,4.60103825911579860131428008526025769e-06,4.95899442610271940989716853895553705e-06,1.11834598885696301794124921408962743e-05,4.89259848189775600822167757913876212e-13,4.89252777404606177183779075691793806e-13,4.89257503006715487538085719081907231e-13
PDE,Inf,Inf,5.37041932261267234142014064059599014e+00,5.37892920781904839438086220136462831e+00,9.43004433587344445517618896936670295e-02,9.48836454473524878275881146319382968e-02,2.99603479902192559992621243201338648e+00,Inf,2.09633938864652151875704801168663528e-06,2.09912856084286398788129325561192499e-06,2.13052447600591516487105348432902133e-05,4.92931860050983409583439060671842495e-13,4.92931602804631926549046670587219856e-13,4.92932346691186772921480352801805232e-13
PDE,Inf,Inf,5.37041932261267234142014064059596472e+00,5.37892920781904878893007813424907713e+00,9.72186056888535300341785820560909838e-02,9.77191965128293089056441716226620450e-02,2.99610345677609073766122163395833672e+00,Inf,1.98233163723846722063605319433100102e-06,2.79546363960525217323676520940099462e-06,1.17388856575576000562507338952885011e-05,5.00443040031745516677365374086133106e-13,5.00444744904381844824336788604096266e-13,5.00443040031745516677365374086133106e-13
PDE,Inf,Inf,5.37041932261267234142014064059595778e+00,5.37892920781904864297845959278352867e+00,1.00573817018282518536855723775730859e-01,1.00995884372870011091302329174668197e-01,2.99617698294962602441458677846468302e+00,Inf,2.92143417864612357067942004564637343e-06,2.92356564877916690689731085533308861e-06,2.40141470100318926967149776524356119e-05,4.98617646720980382332882907831026472e-13,4.98619454329364064903668590790973299e-13,4.98619961080569681713735293888458442e-13
PDE,Inf,Inf,5.37041932261267234142014064059597936e+00,5.37892920781904865889392571621633279e+00,1.04321139848430592419006402014824501e-01,1.04669503467424642573069566285627231e-01,2.99625531687012824811524033650839189e+00,Inf,3.24797087498412104020819652178775075e-06,3.73818112871768615951044905094477023e-06,7.19145619163299894233439611152714232e-05,5.09793972119465834308343038619697744e-13,5.09793899489606921935665635995535367e-13,5.09793891055718357561184492909632092e-13
PDE,Inf,Inf,5.37041932261267234142014064059599861e+00,5.37892920781904877377421957470222310e+00,1.08417268666997945644142960581691318e-01,1.08697152375817838520705376628736445e-01,2.99633839842489203505052172811884977e+00,Inf,1.33692862391587448301529643613462051e-06,1.29535732760563093502891807604486064e-06,1.85887637102060098594784010039235046e-05,4.98397977059613659035961964056923063e-13,4.98397703727733029753127220045447653e-13,4.98397256961671027336123082584132700e-13
PDE,Inf,Inf,5.37041932261267234142014064059590078e+00,5.37892920781904839078858837270024713e+00,1.12821683897153257002631750049797929e-01,1.13038449356446598970344276922586217e-01,2.99642616805658361669917584653363525e+00,Inf,8.77149059298782104957851722704655913e-07,9.51796779134011712704295008750144334e-07,2.35038527443079929594889978710210180e-05,5.02777572814718599333715903337697506e-13,5.02785651024703631040691940186610099e-13,5.02782675042708447796854153457798609e-13
PDE,Inf,Inf,5.37041932261267234142014064059602635e+00,5.37892920781904864056379067667572389e+00,1.17497303988394205833519353387871161e-01,1.17656251044574783116272834000256430e-01,2.99651856675893911566512647849719119e+00,Inf,1.63801435030295726467470255095709561e-06,1.64483265066120322305099962535730991e-06,3.21657750822435755777692533655888479e-05,4.90763255108025830251501675428324582e-13,4.90771065455031490749484010874570413e-13,4.90775100078934801993425263152010479e-13
PDE,Inf,Inf,5.37041932261267234142014064059598013e+00,5.37892920781904824704413074586726211e+00,1.22410755387746923955813491850601892e-01,1.23095222668855171672435713487355457e-01,2.99661553607248600690341667235708965e+00,Inf,4.68457641356895824751534506629264069e-06,4.99916246950697278667718456714656742e-06,1.97532791922868586411034528699891075e-05,4.91677911091357606210926897809087931e-13,4.91647194855094548357392028109228591e-13,4.91646942928534638833851851271688880e-13
PDE,Inf,Inf,5.37041932261267234142014064059595933e+00,5.37892920781904873331853072366973772e+00,1.27440315688555624011730264551804852e-01,1.28115940074021377900404145071732139e-01,2.99671701808028957413800020076068415e+00,Inf,5.86650891898199985455361035278264870e-07,1.15890506568735904865390466054817147e-06,2.92190328413473429440055486439111718e-05,4.97055337776285238589108168610157519e-13,4.97060993732856820329952169424232094e-13,4.97063317904427122944685840326808415e-13
PDE,Inf,Inf,5.37041932261267234142014064059593159e+00,5.37892920781904862677054549549746789e+00,1.32730143547225366615552198242082047e-01,1.33326961927030617408667786213770823e-01,2.99682295540372111689502491631208456e+00,Inf,1.94716004352115476362658202602471678e-06,1.95496030001226831178035897536405699e-06,5.76017967790375890789654098293326913e-05,5.00090743641656384513395063850922566e-13,5.00089919696470922517827959179491949e-13,5.00086513169021621821768615679515465e-13
PDE,Inf,Inf,5.37041932261267234142014064059591850e+00,5.37892920781904849651840139884654049e+00,1.38180547130124773946046941903213857e-01,1.38704825964275008702032007432925113e-01,2.99693329119825172510191776853601418e+00,Inf,1.38807099923302971646710297348183227e-06,2.26508896745598008809117599223517485e-06,4.09601657900498145986731877731042570e-05,4.97987620222856215782568099905851849e-13,4.97986701968829334262936049372592044e-13,4.97987620222856215782568099905851849e-13
PDE,Inf,Inf,5.37041932261267234142014064059591310e+00,5.37892920781904846869807019036211330e+00,1.43771345916031790494025271210615773e-01,1.44228944705870066528801272724409636e-01,2.99704796914926859554749290854509969e+00,Inf,1.89194629331806078775777212355065466e-06,2.51032043462847160766389956785676458e-06,1.15456877871421879570372830855020446e-05,4.89239638678948634624563594564374318e-13,4.89244089062011904540483476302808883e-13,4.89242150409377437804736085924019370e-13
PDE,Inf,Inf,5.37041932261267234142014064059598398e+00,5.37892920781904841477270728576747580e+00,1.49484954058864955987295826894702127e-01,1.49881306597805265392049431269930101e-01,2.99716693346791642738492615098095848e+00,Inf,1.77481094480674168163216878732740541e-06,2.60898358954578682259985249614916895e-06,2.59701031576899168957401469069489479e-06,4.99633220947942230970126022056127332e-13,4.99631959569674504691459248177387699e-13,4.99632736127399452102813075363766545e-13
PDE,Inf,Inf,5.37041932261267234142014064059601941e+00,5.37892920781904849821840717628385009e+00,1.55306063765633586359859876778918360e-01,1.55646179160107847891371944846643892e-01,2.99729012888696145684486059077007329e+00,Inf,2.34104116452197836453268808812645590e-06,2.48852234225365647478375195884403303e-06,2.25325222447359611955777807358221276e-05,4.96302063533028881543879657250786681e-13,4.96297311537598962929230354433809492e-13,4.96302063533028881543879657250786681e-13
PDE,Inf,Inf,5.37041932261267234142014064059589384e+00,5.37892920781904848070798332923318103e+00,1.61221357693202382761012208047958898e-01,1.61509897373904211223250433551950890e-01,2.99741750065668045139295525080034605e+00,Inf,1.05170868726585411027292796609105150e-06,1.05731951302028758084371124279212258e-06,6.99604337743852962564628104851233132e-05,5.11747468202896368616234674094141368e-13,5.11744736670573338337795491510485001e-13,5.11744254156343966545581342596801569e-13
PDE,Inf,Inf,5.37041932261267234142014064059603097e+00,5.37892920781904869663149871775132771e+00,1.67219214440538292686221621316977907e-01,1.67460319673610581268411905265424501e-01,2.99754899454077247917048464849857606e+00,Inf,2.93643173544963352193283235532431447e-06,3.26094163966734207778896353619833123e-06,1.97579429463676147604995603616273184e-05,5.01539210733333273316200084913364548e-13,5.01535173009510417409288547638245014e-13,5.01539210733333273316200084913364548e-13
PDE,Inf,Inf,5.37041932261267234142014064059590078e+00,5.37892920781904870148449265473120383e+00,1.73289531341266021616778883797245423e-01,1.73487047931388150333987168480322225e-01,2.99768455681229638711769157533176115e+00,Inf,2.77200260240114818314190888467285730e-06,3.00490789848029838283755668582476361e-06,7.85032510345485800320070287103597493e-05,4.91325497043158846416276248837414146e-13,4.91309517935587217841922238440179804e-13,4.91312846221584648662021761800268792e-13
PDE,Inf,Inf,5.37041932261267234142014064059595162e+00,5.37892920781904849759723073119695447e+00,1.79423473952655580609643695736086884e-01,1.79580911821360672733495238811687447e-01,2.99782413424962965463276018073876293e+00,Inf,1.45443435878727807382331404894361615e-06,2.52988312599384886418626994656239326e-06,4.87493279035174928126515003794447286e-05,4.88645755072383301166494734451451069e-13,4.88647089164369846161613156458602953e-13,4.88645755072383301166494734451451069e-13
PDE,Inf,Inf,5.37041932261267234142014064059589230e+00,5.37892920781904861659230109540538331e+00,1.85613312824746022653475375775409775e-01,1.85733873854055395895259815313237601e-01,2.99796767413245388951189411454417999e+00,Inf,8.08302017546017117334909577895556181e-07,8.29140905879394699023738966629233453e-07,4.10205442000271610674913265483013549e-05,5.12036406575242975132343436769146032e-13,5.12020624509890891453227949178247898e-13,5.12024324554954586028286487637226999e-13
PDE,Inf,Inf,5.37041932261267234142014064059593467e+00,5.37892920781904861112381195574779616e+00,1.91852271085693608417646220347983129e-01,1.91938876123759915435516437972117492e-01,2.99811512423776242909819668724528428e+00,Inf,2.24995908004127166789767356656532917e-06,2.25748494131717355220149098224718038e-06,5.82877110604772030165882164136908303e-05,4.98012876200566288567751950260304406e-13,4.98031309622466979600858237414023983e-13,4.98031132854778392060657342677022476e-13
PDE,Inf,Inf,5.37041932261267234142014064059603251e+00,5.37892920781904836842423351481374739e+00,1.98082326373193428259134039272534342e-01,2.16531555776545573783296909538730562e-01,2.99826643283589123497441709019655826e+00,Inf,9.11906281962821481808506656577933430e-07,2.13422983349735240042730288228078520e-06,6.12875691813731862114179185185095635e-05,4.93118874626565036333006426957482927e-13,4.93116527043850995014050816597703982e-13,4.93121701520917926412687385016772233e-13
PDE,Inf,Inf,5.37041932261267234142014064059589847e+00,5.37892920781904852251113945814755003e+00,2.04392512420356525197631914990154469e-01,2.20609093400913552868195831762061236e-01,2.99842154868657760765007437470053706e+00,Inf,8.31468011210578553140436636565590350e-07,1.57279746906935467639034601439928410e-06,1.49508336341416197426057108234147094e-05,5.04909542173865895601722218663048457e-13,5.04926987175339956802457465677634461e-13,5.04929534949226305371770773374805204e-13
PDE,Inf,Inf,5.37041932261267234142014064059594161e+00,5.37892920781904854458098050753601997e+00,2.10736802765182847513439196872479862e-01,2.24499008129671229690827249453182697e-01,2.99858042103503732199199936103486545e+00,Inf,2.96269636247736764405294099926614523e-06,2.96871683468025436274018521996296624e-06,5.86054018061486838392660063560252105e-05,5.00566302674656999811250569583585361e-13,5.00566060091939878618640681185300019e-13,5.00566677633188655127872670259593091e-13
PDE,Inf,Inf,5.37041932261267234142014064059597704e+00,5.37892920781904846587738101752399020e+00,2.17111039306926405906647678728604171e-01,2.28539490848205769281494666253557658e-01,2.99874299960807019569199614026939845e+00,Inf,1.45053852652867859942445500587922940e-06,2.37883549348665531002681259940551535e-06,6.33122455329201677449032552318926357e-05,5.05241387639056635249571245046483980e-13,5.05241569995689354970821065809855111e-13,5.05244049332563057940642266157496769e-13
PDE,Inf,Inf,5.37041932261267234142014064059588537e+00,5.37892920781904857025826610065323118e+00,2.23511520287130065888528925220402570e-01,2.32721568988258809503257461741005188e-01,2.99890923461018662326138775961361812e+00,Inf,4.95618593192762885233079558817092975e-06,5.45355818429618575201811198320602101e-06,4.72008255913544416269315539279015954e-05,4.90968662969892888999396507008330431e-13,4.90968545974093336296646062306494056e-13,4.90968662969892888999396507008330431e-13
PDE,Inf,Inf,5.37041932261267234142014064059599861e+00,5.37892920781904839133160099685571021e+00,2.29934953228861012069166402068159064e-01,2.37036645021489813667960868626483123e-01,2.99907907671976021901194298258730887e+00,Inf,3.05916235343407774923899054972038703e-06,3.33354007254894391390470805385972146e-06,5.42260368967856568911613268567785704e-05,4.91046296596962062779936934829413922e-13,4.91045474786128472365569528336012632e-13,4.91046296596962062779936934829413922e-13
PDE,Inf,Inf,5.37041932261267234142014064059597088e+00,5.37892920781904847346761705397170289e+00,2.36378402926865183035030512120164372e-01,2.41476512894434388221047206495390216e-01,2.99925247708520237935971639800515519e+00,Inf,4.50642961492756091231730175112208336e-06,4.80430188674597975242011607592437896e-06,7.67489961807904448790016013653467841e-05,5.00849064694809171581893669824679354e-13,5.00826391377903019243801772447379891e-13,5.00827417117189689172144734612141092e-13
PDE,Inf,Inf,5.37041932261267234142014064059586149e+00,5.37892920781904854987228792590776796e+00,2.42839246765266341404419459370244016e-01,2.46033366694449104289902266154879607e-01,2.99942938732116201470672029094317197e+00,Inf,2.74541198590876382671153814434616630e-06,2.75196452721302670210236386965984022e-06,1.81427844432048816858745538587917368e-05,5.04791715425915622036054279049846754e-13,5.04788882341502089946412625610239845e-13,5.04791715425915622036054279049846754e-13
PDE,Inf,Inf,5.37041932261267234142014064059588460e+00,5.37892920781904847070555640123457742e+00,2.49315136260020465685725017906727851e-01,2.50699802899727945079184805897481693e-01,2.99960975950474824302092646046200397e+00,Inf,3.86858416248879784220392781890066829e-06,6.80980641552646166939699174303075105e-06,6.69106902842246870303707392614337099e-05,4.92804189483027370290741634703081047e-13,4.92803832611084272583231092298906021e-13,4.92804189483027370290741634703081047e-13
PDE,Inf,Inf,5.37041932261267234142014064059592081e+00,5.37892920781904834019378531202414172e+00,2.55319128965527609211221867032026566e-01,2.55468864746222580880516239937185151e-01,2.99979354617177730492349269085186563e+00,Inf,1.40293482612021485843153188175833565e-06,1.44656351974560809035030072708067709e-06,1.59842807142792084416016875216320520e-05,4.88814218071656661953353769065618035e-13,4.88831364703796715131577570233658916e-13,4.88838834864759195491522217437520797e-13
PDE,Inf,Inf,5.37041932261267234142014064059588306e+00,5.37892920781904854810766985647205668e+00,2.60210165954678523655818143398929424e-01,2.60333838400113926033813125082482412e-01,2.99998070031304333961956344931046854e+00,Inf,2.17241944262725607650094583109851530e-06,2.17665120301880759047670772441186755e-06,2.28681725525608543204797299127129921e-05,5.06992842599132700827894455883481845e-13,5.07015347939778127316012659290166888e-13,5.07014164265107069745776221631521933e-13
PDE,Inf,Inf,5.37041932261267234142014064059599091e+00,5.38320208719088259825851485714859009e+00,2.65189603132483899209145266598336794e-01,2.65288548144398071973152887568306620e-01,3.00017117537061232534945864574912216e+00,Inf,1.01343908935084303696344004832834153e-06,1.26814060874523475569477147813850865e-06,3.09945074914708773339553731695728371e-05,4.97817585853734092836806345476487341e-13,4.97835778021922239778269913152184014e-13,4.97830165603184239835513759031132976e-13
PDE,Inf,Inf,5.37041932261267234142014064059601402e+00,5.38320208719088259825851485714861243e+00,2.70251631887364887216170317983152166e-01,2.70327132151429889816269097417887821e-01,3.00036492523413986299774495419066352e+00,Inf,3.25856117200276343527040236427361878e-06,3.28814348726454736774321943491200038e-06,1.36164109815636113012885281510577877e-05,4.88583208971625490461535176500839915e-13,4.88580352330034153935741403995539007e-13,4.88583208971625490461535176500839915e-13
PDE,Inf,Inf,5.37041932261267234142014064059603020e+00,5.38320208719088259825851485714862784e+00,2.75356626313318717910437372813416216e-01,2.75444082573282378767959642621660513e-01,3.00056190423721361259490176983933354e+00,Inf,3.51881734370163900974456162463855943e-06,4.05557758919824827642575286216405658e-06,2.89563372957092910351724631422508340e-05,4.96731186770028119153342245796349300e-13,4.96731751432316617552084659968127809e-13,4.96728603113086218950337784591831454e-13
PDE,Inf,Inf,5.37041932261267234142014064059602327e+00,5.38320208719088259825851485714862014e+00,2.80560005021637298992478528271379005e-01,2.80634229702324960866630814444790339e-01,3.00076206716086047146090949641306630e+00,Inf,1.00109268313025315948978409395695324e-06,1.04679308567851964967798232456672572e-06,7.37961997609359006898297526207724786e-05,5.01719890695042657986261219967743979e-13,5.01712339213078617843104393205768137e-13,5.01711196675192913818777995920573393e-13
PDE,Inf,Inf,5.37041932261267234142014064059602327e+00,5.38320208719088259825851485714862399e+00,2.85831069329386038999199576046374097e-01,2.86156325751544601539627153635467104e-01,3.00096536920083396382288926665839447e+00,Inf,4.75479832251954396251802408299021831e-06,4.87672306256748848440540223096141505e-06,1.81564181211770210330296116724679395e-05,5.10940253022162095302822480109700173e-13,5.10940240950157952610699020796314460e-13,5.10941021190915586086915447303938599e-13
PDE,Inf,Inf,5.37041932261267234142014064059593853e+00,5.38320208719088259825851485714854079e+00,2.91165312585140771287806301934680436e-01,4.03608819483353106805928185964100280e-01,3.00117176600849838357904015134990507e+00,Inf,4.60176139752239027400304169384024081e-06,6.03711809499461659426025729433864040e-06,3.79462041240772608799583971517315873e-05,5.01513299481161061294188230858919362e-13,5.01515289890483349907417600607127274e-13,5.01513299481161061294188230858919362e-13
PDE,Inf,Inf,5.37041932261267234142014064059589384e+00,5.38320208719088259825851485714849380e+00,2.96558487823282380789372479389728598e-01,3.98512321827783602104400183878731939e-01,3.00138150687643752200495157736504547e+00,Inf,4.20912652961889424355497481372621238e-06,4.35102253391091949109178471671509605e-06,6.81274530676320363684447964363550112e-05,4.88623373562746869747764614548813510e-13,4.88619603682638338057800500437778661e-13,4.88619603682638338057800500437778661e-13
PDE,Inf,Inf,5.37041932261267234142014064059599938e+00,5.38320208719088259825851485714859934e+00,3.02006650667101336976431982549401083e-01,3.93448802011002410913954445706503715e-01,3.00159394847801858307775255945798580e+00,Inf,7.15705802139541478055327491423806738e-07,1.20048034300009512484405855706183969e-06,7.43118953141225350713095903090209533e-05,4.93680286141318727310129891347474644e-13,4.93678403248940509948956762716702824e-13,4.93680275249277122001285068435471479e-13
PDE,Inf,Inf,5.37041932261267234142014064059590617e+00,5.38320208719088259825851485714850612e+00,3.07506098436199159055027670227899539e-01,3.88419076459470734356807158973549379e-01,3.00180935472422308175057766409442399e+00,Inf,3.17492085303236978626095206142397498e-06,3.31963288093311032684457635748175007e-06,5.66852912794391838811203736267516271e-05,5.10984681549836677396833910512901419e-13,5.10984254764316555801223290934887742e-13,5.10984804019234647255899846885730923e-13
PDE,Inf,Inf,5.37041932261267234142014064059588999e+00,5.38320208719088259825851485714849226e+00,3.13053366658713280198870575836267892e-01,3.83423962211968485991417808334215230e-01,3.00202768294611539973987240881589205e+00,Inf,4.12128170612134112162072775727644830e-06,4.31078393924542758257940577010716630e-06,1.79554084324743498016440014268145532e-05,5.10651877026193254088364670534242238e-13,5.10651689827683194516783693330499180e-13,5.10651877026193254088364670534242238e-13
PDE,Inf,Inf,5.37041932261267234142014064059589924e+00,5.38320208719088259825851485714850150e+00,3.18645213883315834224563621557977954e-01,3.78464313479475633303800354797997209e-01,3.00224889089049415740467818846954834e+00,Inf,2.78111398188856887471312649728708029e-06,3.32964361528021939532272357484193454e-06,5.21428201644866317642906724028117323e-05,5.08969786992883157975824339956868967e-13,5.08971612973167878854425445848769549e-13,5.08969786992883157975824339956868967e-13
PDE,Inf,Inf,5.37041932261267234142014064059589384e+00,5.38320208719088259825851485714849688e+00,3.24278607203358276335472332221644492e-01,3.73541023305721811663699737241819935e-01,3.00247293671643952787026948556962710e+00,Inf,1.13428366213672383804042596263097091e-06,1.15677366373659131210786434304604841e-06,3.13007218506771616516705941510258292e-05,4.88309156373981793183974623291847136e-13,4.88309538544965688996196333359517995e-13,4.88308089021272422903687508169577220e-13
PDE,Inf,Inf,5.37041932261267234142014064059600555e+00,5.38320208719088259825851485714860704e+00,3.29950708524250923713927217955003797e-01,3.68655025272490620672701458147785099e-01,3.00269977899188472180840091687504064e+00,Inf,4.46152526712962760884574601197352956e-06,4.46314331933620531943376975125614137e-06,8.07028107035600955203395554738066078e-05,4.93106491009794369836935998554359670e-13,4.93110489518415351668401005015627239e-13,4.93110341732076257050880625719496959e-13
PDE,Inf,Inf,5.37041932261267234142014064059587381e+00,5.38320208719088259825851485714847685e+00,3.63668530587329675453650834767854293e-01,3.63807295287561389472572362532252938e-01,3.00292937669020764168196369980050115e+00,Inf,3.00768246648462727945734268225551531e-06,3.00985830291140673567156656508247007e-06,4.66438188760260146945365339223936318e-05,5.02864062702524799656162499708285788e-13,5.02865265965404234335601574567846490e-13,5.02864220277789017262325544430966969e-13
PDE,Inf,Inf,5.37041932261267234142014064059592466e+00,5.38320208719088259825851485714852384e+00,3.58874924512152229043988134796986950e-01,3.58998890563345497578606880931868118e-01,3.00316168918684824666061914636367663e+00,Inf,1.38445118389632113171834641857858319e-06,2.08757802330137839316480681585868483e-06,3.51660996227339803339930351133082731e-05,4.88434182254174980286896191008073241e-13,4.88433728619773766324192792410303240e-13,4.88435895728307658209742060657585838e-13
PDE,Inf,Inf,5.37041932261267234142014064059586688e+00,5.38320208719088259825851485714846992e+00,3.54121792478319168429719515864196079e-01,3.54230798853579154714077676388444157e-01,3.00339667625594812442467232124782880e+00,Inf,1.40224250873313102929170790150625991e-06,2.00207104981757921707282695533605004e-06,4.41569568527384427937603796594372771e-05,4.91561472256461639715435499691477032e-13,4.91557190465577994844332252910373859e-13,4.91561472256461639715435499691477032e-13
PDE,Inf,Inf,5.37041932261267234142014064059588691e+00,5.38320208719088259825851485714848763e+00,3.49410252577679681776202800207358391e-01,3.49504175364752499987230638743480718e-01,3.00363429806701261322613130158481876e+00,Inf,2.81065533298834808670701333897432507e-06,2.81356680129441852862828538200447663e-06,7.78305221100390046086578320956597433e-05,5.02316658071336756380564978214065438e-13,5.02314578268190435068533759631269664e-13,5.02316634196559757590431372012151196e-13
PDE,Inf,Inf,5.37041932261267234142014064059599938e+00,5.38320208719088259825851485714860011e+00,3.44741472715395051282773074788035533e-01,3.44820184024282847031527739944974827e-01,3.00387451518159616941017863153590162e+00,Inf,5.29268572994625229799186529871222696e-06,5.29420851874277294839084129397520059e-06,3.87665909746220471319114142748307803e-05,5.05627975250893728287284264216306869e-13,5.05645583439561399185317064864188811e-13,5.05644643343251613928555731027363942e-13
PDE,Inf,Inf,5.37041932261267234142014064059601556e+00,5.38320208719088259825851485714861552e+00,3.40076746288201173241962369426915202e-01,3.40180040663443782857151776969134877e-01,3.00411728855001128322411583945153989e+00,Inf,1.47339512039627579707827393460426217e-06,2.13254295223796095106208747523119597e-06,4.19255004833344640615549216067304569e-05,4.99447292519732978044921202646365340e-13,4.99444442126624601874134017386305494e-13,4.99447292519732978044921202646365340e-13
PDE,Inf,Inf,5.37041932261267234142014064059595933e+00,5.38320208719088259825851485714856236e+00,3.35489813944161030066523871257958023e-01,3.35821748973656187510648441273842710e-01,3.00436257950805797712441645739514236e+00,Inf,3.39349422626936617494772832045432833e-06,3.96834754559312799562799511201073338e-06,3.24352890584801927712794516307385531e-05,5.15580419311797680932846622138750968e-13,5.15572859228267968902948752420334035e-13,5.15580415428647773950290684636956634e-13
PDE,Inf,Inf,5.37041932261267234142014064059590232e+00,5.38320208719088259825851485714850381e+00,3.30949400585958513820141583376291354e-01,3.31264731374326157453904964824747419e-01,3.00461034977377852514766548410717227e+00,Inf,1.74585849987280568131556913829783529e-06,2.69028580302169352157902392743583085e-06,7.80804624814173359749077909135478033e-05,5.04257809604555187426972343229614306e-13,5.04272766787024745962726640523752366e-13,5.04272415692061136592822953238680207e-13
PDE,Inf,Inf,5.37041932261267234142014064059590155e+00,5.38320208719088259825851485714850150e+00,3.26456892192445350377525935929943034e-01,3.39679000536680046646106354979210686e-01,3.00486056144423398397481581243595498e+00,Inf,4.68313941792064410820751519229099084e-06,6.37492168540937322269316208290135539e-06,7.05928572227870122660637455704143897e-05,5.09019435285255372292825537585845961e-13,5.09018056631000510800290574919018783e-13,5.09019557849128164798646336426700848e-13
PDE,Inf,Inf,5.37041932261267234142014064059601556e+00,5.38320208719088259825851485714861706e+00,3.22013734725126408636432127087969066e-01,3.34052662513013996131025522608136131e-01,3.00511317699230155864032634160196831e+00,Inf,1.18365801617723764573919628321067344e-06,1.19063197646358634907291828986047974e-06,6.70332224072654638782520591909421091e-05,4.95175956234107467988939742205908879e-13,4.95159628768325485365971446250334055e-13,4.95148460215781903584380757099956018e-13
PDE,Inf,Inf,5.37041932261267234142014064059588614e+00,5.38320208719088259825851485714848840e+00,3.17621438746542241273351806434573386e-01,3.28447166729393231606297334212826784e-01,3.00536815926349639957355153793669467e+00,Inf,2.64823888763189756012083276662144055e-06,3.15284591459111415019297249852976448e-06,8.49408855847467293973393719621784319e-05,4.91181486929500464699093557681222810e-13,4.91202433794655650982523833618551481e-13,4.91206454053925995396166369513498572e-13
PDE,Inf,Inf,5.37041932261267234142014064059588768e+00,5.38320208719088259825851485714848917e+00,3.13281567219694654473032731679603496e-01,3.22862940229244281784626406453060614e-01,3.00562547147281551063765441572680888e+00,Inf,5.11183352105395724772551140641126669e-06,5.86414496955684756544499124404480825e-06,5.13412665704079564369589669292353137e-05,4.97019826794239602102218339994747686e-13,4.97018919041387401327526581767849298e-13,4.97019883103538671986657663327303264e-13
PDE,Inf,Inf,5.37041932261267234142014064059599322e+00,5.38320208719088259825851485714859240e+00,3.08995764181144750755671154149088903e-01,3.17300573368683476006751005123847854e-01,3.00588507720160307270627459633942492e+00,Inf,2.12740159886758771498414232339596328e-06,2.40403978063535428049550004073746906e-06,1.52210322871582934541093233125774463e-05,5.12502662857467127763538391379814564e-13,5.12502647783456652131807758289224775e-13,5.12502662857467127763538391379814564e-13
PDE,Inf,Inf,5.37041932261267234142014064059587227e+00,5.38320208719088259825851485714847608e+00,3.04765734957862805812930932079228853e-01,3.11760650387447152643219663083791507e-01,3.00614694039443750858679597019397392e+00,Inf,1.01410270567366052950160231257609921e-06,2.24084685431254376046414735153426688e-06,7.91400501506936307682196499568227772e-05,4.93895478998279808728628058012442276e-13,4.93914121589238426276041147019475889e-13,4.93910982841573180440304318612380131e-13
PDE,Inf,Inf,5.37041932261267234142014064059594084e+00,5.38320208719088259825851485714854079e+00,3.00593254173187207574751811160646324e-01,3.06243796510958597947226585010321950e-01,3.00641102535604374156698057661407321e+00,Inf,4.28211032578106819306474245064807302e-06,4.32150786573425356230001947799596331e-06,2.94226890782676923445315079309418420e-05,4.89409232464218974751602092620085422e-13,4.89409340332677024324707523933172799e-13,4.89409232464218974751602092620085422e-13
PDE,Inf,Inf,5.37041932261267234142014064059599014e+00,5.38320208719088259825851485714858701e+00,2.96480167268698089978498075592512263e-01,3.00750681229816684779630852833811645e-01,3.00667729674822265078516240631186497e+00,Inf,3.33824416387027830437435492139857390e-06,3.95911487809547454038220966503425504e-06,2.26874956805626121398159243009230434e-05,4.90937029278656248215313991402191432e-13,4.90952026115706290779501607913228528e-13,4.90963646336893451682454010050415174e-13
PDE,Inf,Inf,5.37041932261267234142014064059598321e+00,5.38320208719088259825851485714858316e+00,2.92428391836227222637607656275557168e-01,2.95282021864539030787763869598348415e-01,3.00694571958680673222659094180172164e+00,Inf,5.73331817376664946163871843196194010e-07,1.83079728515651150589372057444453924e-06,4.48787053066647599745492041949797152e-05,5.09282603437731818609040198734133800e-13,5.09283524930344294194534789841806317e-13,5.09282603437731818609040198734133800e-13
PDE,Inf,Inf,5.37041932261267234142014064059590078e+00,5.38320208719088259825851485714850304e+00,2.89694743337717256775515784068587888e-01,2.89838587496885820069656844286268916e-01,3.00721625923863527262754135978181818e+00,Inf,5.00278272381853756577307092850065575e-06,5.30257357320293907382977932656739013e-06,5.01591550084723507087106058194187769e-05,4.88862850358447677719417090133299015e-13,4.88864004502135565156254526170869073e-13,4.88862915849610648815134337668433206e-13
PDE,Inf,Inf,5.37041932261267234142014064059596857e+00,5.38320208719088259825851485714856929e+00,2.84295154764717219528034139229313957e-01,2.84421203232629020931846505668695212e-01,3.00748888141855219760459958293649669e+00,Inf,1.01230314414263710632880870507359232e-06,1.02306205689415922758060463249002808e-06,3.23462719773135011660074943180070572e-05,4.88952918822259217044846459546695028e-13,4.88952766937323773074071708378149448e-13,4.88950835136121179640643220675566117e-13
PDE,Inf,Inf,5.37041932261267234142014064059601325e+00,5.38320208719088259825851485714861397e+00,2.78922850097099401831944030827716243e-01,2.79030802937343709367501343696684649e-01,3.00776355218642465321862695294723040e+00,Inf,5.05267185939688527527963983479169776e-06,5.27696474360309678983699859072351586e-06,7.28470020549114742395554779564602394e-06,4.94258751703110118833078781880316760e-13,4.94258533363585490008996088248427058e-13,4.94195388772193172887135516132714886e-13
PDE,Inf,Inf,5.37041932261267234142014064059589924e+00,5.38320208719088259825851485714850150e+00,2.73530528378618634670427179085092699e-01,2.73668237331409856831582757173284781e-01,3.00804023794418435360013991804908123e+00,Inf,9.44645971557830586904407408345281837e-07,1.75539936246009647479742914922974281e-06,6.61982097204416009447956629980845406e-05,4.92074372661135609512257303179330474e-13,4.92071816108234812850798599712776790e-13,4.92074372661135609512257303179330474e-13
PDE,Inf,Inf,5.37041932261267234142014064059602018e+00,5.38320208719088259825851485714861860e+00,2.68206198538744898641882393328844204e-01,2.68334582368062544423500098104017465e-01,3.00831890543288949661302747101928807e+00,Inf,2.26683991723145965249448944400048992e-06,2.27053810541316392735486373784602366e-06,3.15198440640026543278921684812180095e-05,4.89132388123546246270569222437228169e-13,4.89131595723636810748338170181779466e-13,4.89132388123546246270569222437228169e-13
PDE,Inf,Inf,5.37041932261267234142014064059600709e+00,5.38320208719088259825851485714860627e+00,2.62912072958971856051384417879655638e-01,2.63030938714743599423298042509661786e-01,3.00859952172980837512467187717448257e+00,Inf,4.12725766782368106991052581354633915e-06,7.32499384408374761781313748914965791e-06,7.22813210638797238095785557289624893e-05,4.89605847689950317633158098736108882e-13,4.89614541464656445687841429074370131e-13,4.89614348673192342668735899148322959e-13
PDE,Inf,Inf,5.37041932261267234142014064059593467e+00,5.38320208719088259825851485714853386e+00,2.57649348325012855078029485806017551e-01,2.58069283381903175851497286031079855e-01,3.00888205424552402559992450930206364e+00,Inf,4.74184132532405748406254016418971850e-06,6.57692340898907937470619593417683436e-06,2.13559815581314016959682126243181291e-05,4.97335084665140910216119704409238130e-13,4.97328644465435557244509627472135432e-13,4.97327525194710282375783801065343211e-13
PDE,Inf,Inf,5.37041932261267234142014064059600478e+00,5.38320208719088259825851485714860473e+00,2.52419313696788131234130870829256874e-01,2.52820567082470881596742771415719943e-01,3.00916647072106126311228443626621445e+00,Inf,3.78964952927335825535991704587246422e-06,7.52756095388135220626472290460432758e-06,1.87639599770198532189860638592070092e-05,4.97407366361536288215612529110979209e-13,4.97352477406335375204505591291091223e-13,4.97353580808315715996390450728715840e-13
PDE,Inf,Inf,5.37041932261267234142014064059602018e+00,5.38320208719088259825851485714861937e+00,2.47223358636845829892987278525084855e-01,2.47605529284812439143357301531127928e-01,3.00945273922503244932721715333773309e+00,Inf,1.15954831359706031266719283390731654e-06,2.09770345238918137345017746618738983e-06,3.26505511913472226234144550105509282e-05,4.89721102684180246916255445333568711e-13,4.89718545388474751714950251740038521e-13,4.89721102684180246916255445333568711e-13
PDE,Inf,Inf,5.37041932261267234142014064059591310e+00,5.38320208719088259825851485714851460e+00,2.42062982120566654656910067835783335e-01,2.42425643215618989118042445750283338e-01,3.00974082815080660678161426899544230e+00,Inf,3.19776028935764933549448825636971071e-06,3.83458433282007989347948978130986258e-06,2.81069272370816601803578620548682823e-05,5.18560236963746481081080731470630123e-13,5.18560773453962069189197019822094765e-13,5.18560236963746481081080731470630123e-13
PDE,Inf,Inf,5.37041932261267234142014064059596857e+00,5.38320208719088259825851485714856929e+00,2.36939802297267269046019624575639117e-01,2.37282499785071774245069771747174374e-01,3.01003070621369799237524953532511049e+00,Inf,1.84859124557172604522596326089400354e-06,2.66161427253986636162899228031672753e-06,7.88649033480682309470694237708813466e-06,4.94651686050721936054589082409749603e-13,4.94644445376406253516651280327968714e-13,4.94651686050721936054589082409749603e-13
PDE,Inf,Inf,5.37041932261267234142014064059588537e+00,5.38320208719088259825851485714848763e+00,2.31855571279154613047771733687745084e-01,2.32177879740961193315418844158814663e-01,3.01032234244817611565833262923161935e+00,Inf,4.94424177121823606102426822064300563e-06,6.52639191818183918130356884181129599e-06,5.16483703046092326914785553941129410e-05,5.16148243387113284218471261917310468e-13,5.16147353612638903837866124052029245e-13,5.16146122912934596699801968388378215e-13
PDE,Inf,Inf,5.37041932261267234142014064059594854e+00,5.38320208719088259825851485714854926e+00,2.26812165383992078836498584501643533e-01,2.27113513521178610848084575110728500e-01,3.01061570620509627404756907828804847e+00,Inf,5.52997951806384760753291117173261165e-06,5.87733139664251111223515414769318688e-06,6.32607417518024791131042963573892616e-05,4.88731056691485910859404318129433886e-13,4.88750729869893804672715849208399750e-13,4.88751344125093184459967547794760172e-13
PDE,Inf,Inf,5.37041932261267234142014064059600555e+00,5.38320208719088259825851485714860627e+00,2.21811637642801220299928755891782192e-01,2.22091480156963988280538960036371632e-01,3.01091076714895067833324586032548249e+00,Inf,4.46333688941714082284721702860989671e-06,6.93985414006764401083529180081341070e-06,2.96582455334034346130526267026223413e-05,4.98142126323468242878888894734448995e-13,4.98142264267399659995342271230640985e-13,4.98140384585232958572949087591189751e-13
PDE,Inf,Inf,5.37041932261267234142014064059591387e+00,5.38320208719088259825851485714851460e+00,2.16856200291269082396945768717362193e-01,2.17113958167974586152853316001420217e-01,3.01120749525513956367265550088722903e+00,Inf,9.91147331933117689508463704461653884e-07,1.00896378033058406590906345416231254e-06,4.57626090304799429995055296931189883e-05,4.92730004596136761355950977449647050e-13,4.92758141127990174423865772747119935e-13,4.92966102915915968413432489074636782e-13
PDE,Inf,Inf,5.37041932261267234142014064059591310e+00,5.38320208719088259825851485714851460e+00,2.11948249106328403724147612102550947e-01,2.12183307945050790259486273711241002e-01,3.01150586080726465341930421287991893e+00,Inf,5.77631633796954536566783845022992200e-06,5.73528894136842675347693372604002939e-06,8.63984286719672489416155472560053795e-05,4.88722974445938949713314979277399776e-13,4.88734966806182161528938294773187775e-13,4.88721115500751563619385514198043232e-13
PDE,Inf,Inf,5.37041932261267234142014064059588922e+00,5.38320208719088259825851485714849149e+00,2.07090379969502743771089592174544135e-01,2.07302088339679559580085347427747135e-01,3.01180583439443938779939317766027660e+00,Inf,3.36611205026282821703860465776379796e-06,3.37175787602395033336116980332082821e-06,5.37853016572530383422130192583262842e-05,5.13394657953067943399575901649077873e-13,5.13396232686473670487705814624374019e-13,5.13394657953067943399575901649077873e-13
PDE,Inf,Inf,5.37041932261267234142014064059594546e+00,5.38320208719088259825851485714854849e+00,2.02285406833498092859374395931033354e-01,2.02473074702972961017295948876290026e-01,3.01210738690862326370402053507171375e+00,Inf,3.73384631271356577782833383541697535e-06,3.73645258813203335955261726960750116e-06,4.20778054049709700512696290980626093e-05,4.89461547521522512779826561218971103e-13,4.89461547521522512779826561218971103e-13,4.89461547521522512779826561218971103e-13
PDE,Inf,Inf,5.37041932261267234142014064059599707e+00,5.38320208719088259825851485714859703e+00,1.97536381159370958091571114557291644e-01,1.97699278410097667758932695122578879e-01,3.01241048954197351815285742290975363e+00,Inf,4.57997731099823553427497001483743582e-06,7.00801034352741132550937929062608033e-06,5.19319931523249836319519456400678408e-05,4.97707151585062524398315305151598841e-13,4.97720663028184162212148593347277717e-13,4.97720835345846827308653879157766790e-13
PDE,Inf,Inf,5.37041932261267234142014064059600632e+00,5.38320208719088259825851485714860550e+00,1.92846612838096030884441545767671471e-01,1.92983967988547723602371018057319506e-01,3.01271511378421810679590710023347567e+00,Inf,2.04442602027706456978356541329893152e-06,2.11493708805780639833075846612476128e-06,7.90309684270502633698972017336407809e-05,5.09243512075444834982519772437049398e-13,5.09241529887501014476025949234463989e-13,5.09243512075444834982519772437049398e-13
PDE,Inf,Inf,5.37041932261267234142014064059603405e+00,5.38320208719088259825851485714863015e+00,1.88139572501013940157416675264518289e-01,1.88330691763991548960040823047405920e-01,3.01302123142004758741173459937503957e+00,Inf,4.59631773434102846266171880160641622e-07,1.53704043907863753017444233654718356e-06,5.89681345937667746738731975941479767e-05,5.11594375062564934038669969668106482e-13,5.11629283419333524952636074888215176e-13,5.11635426266729896866715447070556464e-13
PDE,Inf,Inf,5.37041932261267234142014064059585687e+00,5.38320208719088259825851485714845990e+00,1.83564955980528292574617317301626996e-01,1.83743379167683138441618806540782675e-01,3.01332881452652842752118447218913040e+00,Inf,1.22801715706039353499869587422597492e-06,1.23939811969985421812649287221430517e-06,1.39965884674490887007642012637648341e-05,5.11254125144835294400332613264972958e-13,5.11240516029144634686528719961553884e-13,5.11240281875051198217915258691183517e-13
PDE,Inf,Inf,5.37041932261267234142014064059587227e+00,5.38320208719088259825851485714847531e+00,1.79060845124589197506927282497796445e-01,1.79226051097268046746558784216553127e-01,3.01363783547053359706950240286287741e+00,Inf,5.65721375302174521526807996245744700e-06,6.12450034137309309719638943619258422e-06,8.80063381572796295386968519382594936e-05,4.93094386592252304459069675816406025e-13,4.93094050734725993327943240675717345e-13,4.93094416112910877356503225920240092e-13


==> data/solve_pde-heat-01000/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,10.0,10.0,1.92842766033489,2.357210498755632,0.0023709661430259188,0.008798764592891088,0.025203779908897536,100.0,3.8875686424251185e-8,5.585434566549638e-7,3.143131143365333e-7,4.881918888329474e-13,4.881916880617899e-13,4.881897201820095e-13
0.002004008016032064,10.0,10.0,2.1730160867994495,2.459802961250193,0.0025177893136187233,0.011304385849661435,0.02581703112352089,100.0,4.7256342840597693e-8,8.291409058793947e-7,3.2353959324288135e-7,4.881982278833721e-13,4.881918884427462e-13,4.882037296607855e-13
0.004008016032064128,10.0,10.0,2.272541150292108,2.590645450630951,0.00263726363356725,0.013243551818922828,0.02589915598346726,100.0,4.749250887829932e-8,9.073789552850376e-7,3.4832836491306726e-7,4.882039249409454e-13,4.882074211550257e-13,4.882049002855994e-13
0.006012024048096192,10.0,10.0,2.4109245352531863,2.7394433270358056,0.003254735303945438,0.013389831239670079,0.026164705795330458,100.0,5.472458539509464e-8,9.517967791340117e-7,3.509833228108185e-7,4.88209434160138e-13,4.88208938109577e-13,4.882098007859044e-13
0.008016032064128256,10.0,10.0,2.497260627539772,2.8153612048609338,0.0033702146127991607,0.013561718583371688,0.027516257267286966,100.0,6.558869414097545e-8,9.961495877184227e-7,3.882503139516548e-7,4.882094936145104e-13,4.882121534872834e-13,4.88226821026304e-13
0.01002004008016032,10.0,10.0,2.6394808929652833,2.828415783483865,0.004847698139159625,0.01596187516533118,0.02850944609518718,100.0,6.84845305969461e-8,1.0089637803305842e-6,6.053747049109346e-7,4.88214631319669e-13,4.882233721996494e-13,4.882269559525809e-13
0.012024048096192385,10.0,10.0,2.746151702480082,2.898389019117997,0.005483880287531114,0.017216340347398863,0.03303159304038973,100.0,7.541519085986567e-8,1.0230620568941593e-6,8.004422607523197e-7,4.882180647109348e-13,4.88223955336927e-13,4.882271787817121e-13
0.014028056112224449,10.0,10.0,2.7639886047592137,2.9304724289781126,0.005752265643556863,0.018412442776174383,0.03450421728697281,100.0,7.576688035865524e-8,1.0307005750400875e-6,8.147394810655023e-7,4.882198714882026e-13,4.882254568355946e-13,4.882306655374357e-13
0.01603206412825651,10.0,10.0,2.857442463599616,3.061839002239619,0.006003164940224148,0.0186294909766271,0.039184246587379075,100.0,8.091059275440592e-8,1.0467930856785196e-6,8.472438923212509e-7,4.882286961539432e-13,4.882278308478618e-13,4.882430673568099e-13
0.018036072144288578,10.0,10.0,2.899203152705722,3.0760440365030868,0.00623879195954606,0.021044024084894204,0.040063564182938265,100.0,8.595448244101415e-8,1.0573195130202877e-6,9.03174665458717e-7,4.882319436895231e-13,4.882303140119306e-13,4.882473731687555e-13
0.02004008016032064,10.0,10.0,3.064328755461991,3.1525202379694757,0.006464136994214231,0.02342190969511878,0.04136274110654776,100.0,8.70370208130431e-8,1.0651761855899928e-6,9.240220526921356e-7,4.882361845357574e-13,4.882364288413826e-13,4.882484808956435e-13
0.022044088176352707,10.0,10.0,3.0816937109768188,3.225837617952381,0.006558860250252457,0.024650726786149917,0.045844567428090836,100.0,9.26621849754647e-8,1.0897175769497771e-6,9.488725311081468e-7,4.882470878215693e-13,4.882405163920596e-13,4.882519607398739e-13
0.02404809619238477,10.0,10.0,3.1737876874433995,3.293740164245601,0.006622746250541598,0.02483110538884239,0.047592580219605087,100.0,9.491373674041742e-8,1.094801448457292e-6,1.028721312138033e-6,4.882473603769881e-13,4.882459975050502e-13,4.882522465825808e-13
0.026052104208416832,10.0,10.0,3.260097191214589,3.3604180481781722,0.006788376882561029,0.026213452803973535,0.04802020092942797,100.0,9.616563431922468e-8,1.126424685162763e-6,1.0468746859514048e-6,4.882484808956435e-13,4.882471730891865e-13,4.88255730985842e-13
0.028056112224448898,10.0,10.0,3.3318207873425383,3.387674285632833,0.00686792485708482,0.02661545438334592,0.04908283476401889,100.0,9.677356301628746e-8,1.1278897077992263e-6,1.0653994063039503e-6,4.882534145587743e-13,4.882481700783692e-13,4.882574986646892e-13
0.03006012024048096,10.0,10.0,3.3318211784359133,3.486284903499239,0.006879704487424214,0.027426201073901875,0.05118620517461063,100.0,1.0078278792243665e-7,1.133953533647219e-6,1.103676844338979e-6,4.882545213124445e-13,4.882484496820849e-13,4.882591311207465e-13
0.03206412825651302,10.0,10.0,3.3318215450863704,3.5455316124848766,0.007162454762614487,0.027675046235064043,0.05186474065849961,100.0,1.0079766337028861e-7,1.1411227262482285e-6,1.1040471399422436e-6,4.882552449512987e-13,4.882507134794827e-13,4.882595607331255e-13
0.03406813627254509,10.0,10.0,3.331821888821541,3.592501204735735,0.007433455796352047,0.02845995756385375,0.05367520223751169,100.0,1.0141991911572564e-7,1.1567736637365912e-6,1.2412192928024404e-6,4.882552449512987e-13,4.882554654768924e-13,4.882597527027558e-13
0.036072144288577156,10.0,10.0,3.331822211073586,3.698224759138567,0.007568007223196916,0.029323344378268945,0.05852260819962874,100.0,1.0450856675126976e-7,1.158905065687359e-6,1.2494108615797828e-6,4.882591311207465e-13,4.882565850207546e-13,4.8826130872323e-13
0.03807615230460922,10.0,10.0,3.3318225131851618,3.8001987218014093,0.007588305040735998,0.029370373944570493,0.058865248897841636,100.0,1.050686971343667e-7,1.1669967726310056e-6,1.5154204036723207e-6,4.882591939428891e-13,4.882572684355853e-13,4.882620820140247e-13
0.04008016032064128,10.0,10.0,3.3318227964150138,3.845014604933209,0.007728667036211882,0.029682205223209506,0.06992924333578882,100.0,1.0616804563810039e-7,1.1849386330280621e-6,1.5992955943552973e-6,4.882594505103289e-13,4.882575036716734e-13,4.882620971969808e-13
0.04208416833667335,10.0,10.0,3.3318230619432185,3.9854756262359725,0.007744002896928979,0.03139781939034725,0.07426394494831257,100.0,1.096277086043698e-7,1.1906319764635862e-6,1.706101746095994e-6,4.882595172956973e-13,4.882577094980944e-13,4.882665406939348e-13
0.04408817635270541,10.0,10.0,3.3318233108761035,4.119402782934387,0.007907156129938047,0.03149418360065764,0.07535540269981567,100.0,1.1223534433365246e-7,1.2004803430000952e-6,1.8643539549038902e-6,4.882609908015957e-13,4.882596470252401e-13,4.882666777235403e-13
0.04609218436873747,10.0,10.0,3.3318235442508524,4.246745761486927,0.007981313168340285,0.03155197749072681,0.07973348200302534,100.0,1.1351144509662297e-7,1.2009585463361452e-6,1.8945419882447693e-6,4.882612569546555e-13,4.882599372982114e-13,4.882668547872013e-13
0.04809619238476954,10.0,10.0,3.3318237630398277,4.367562314664378,0.008011881117518637,0.03188974148976033,0.08232835759670466,100.0,1.1462141088146962e-7,1.219531928456633e-6,1.9384161511915766e-6,4.882615371125514e-13,4.88260743837621e-13,4.882707208782277e-13
0.050100200400801605,10.0,10.0,3.331823950391796,4.481984957071225,0.008120251862024799,0.032568223717202555,0.09115528933874303,100.0,1.1488036144674649e-7,1.2393981196998542e-6,1.96789003070606e-6,4.882640217224162e-13,4.882611078795394e-13,4.88271689063106e-13
0.052104208416833664,10.0,10.0,3.3318239681546236,4.590197052350323,0.008263563358105649,0.032825101401668305,0.09440678718630946,100.0,1.1870862188070491e-7,1.2533112890780654e-6,1.9845956693322744e-6,4.882667162408564e-13,4.882614056942662e-13,4.882779793445265e-13
0.05410821643286573,10.0,10.0,3.331824160449859,4.692415552929278,0.008463280223493864,0.033332394149438796,0.09745884115651375,100.0,1.1997009581841439e-7,1.2574904257568868e-6,2.005543883905828e-6,4.882668728051019e-13,4.882653762447672e-13,4.882782922312796e-13
0.056112224448897796,10.0,10.0,3.3318243407267434,4.788878490474921,0.008606475809723948,0.03343435128728809,0.10196468774953264,100.0,1.2002910183133964e-7,1.2580349337221388e-6,2.0574175462164033e-6,4.882669859123555e-13,4.882664765606014e-13,4.882787556686905e-13
0.05811623246492986,10.0,10.0,3.3318245097364114,5.3789292078190485,0.008626778740367875,0.034182185299803394,0.10577522523537077,100.0,1.2101168086111021e-7,1.2639657402636559e-6,2.122526570138738e-6,4.882674389756478e-13,4.882672842850984e-13,4.882794673302971e-13
0.06012024048096192,10.0,10.0,3.331824668183053,5.3789292078190485,0.008646183063639972,0.03527179390690128,0.10860345694177372,100.0,1.2139843597676854e-7,1.2681406087452347e-6,2.153094208151083e-6,4.882679690368244e-13,4.882699606564687e-13,4.882820501820419e-13
0.06212424849699399,10.0,10.0,3.331824816726848,5.3789292078190485,0.008786402501564382,0.03564307193304896,0.10889343266179255,100.0,1.227817835271128e-7,1.2708018839418989e-6,2.308654191734107e-6,4.882701908517243e-13,4.882708411977158e-13,4.88282755685536e-13
0.06412825651302605,10.0,10.0,3.331824955986716,5.3789292078190485,0.008968239249090761,0.03564398748055579,0.11323850788263737,100.0,1.2653988404709257e-7,1.2721351940926536e-6,2.3300741155399176e-6,4.882720194956602e-13,4.882711388119603e-13,4.882844042457261e-13
0.06613226452905811,10.0,10.0,3.3318250865428953,5.3789292078190485,0.008992485432095916,0.03585682805095371,0.11772217674822182,100.0,1.308888399297046e-7,1.2753096735227194e-6,2.359784788706505e-6,4.882723029655648e-13,4.88271689063106e-13,4.882852378574347e-13
0.06813627254509018,10.0,10.0,3.331825110825899,5.3789292078190485,0.009081356041873217,0.03640547699008614,0.11776747244122227,100.0,1.309006453345642e-7,1.2800018728963862e-6,2.3638699265437175e-6,4.882760361978358e-13,4.882767123219745e-13,4.882865390530263e-13
0.07014028056112225,10.0,10.0,3.3318252089393603,5.3789292078190485,0.009105386517161179,0.036578271474874184,0.1242030387335811,100.0,1.3473996740595617e-7,1.2826631658973119e-6,2.392203173023519e-6,4.882769182633317e-13,4.882787964094342e-13,4.882875768557657e-13
0.07214428857715431,10.0,10.0,3.3318253236860866,5.3789292078190485,0.00931859861428576,0.03698844530015605,0.12781404993000542,100.0,1.38067054265163e-7,1.2867970002273153e-6,2.3977647516580504e-6,4.882782656782242e-13,4.882793254076542e-13,4.882883289496738e-13
0.07414829659318638,10.0,10.0,3.3318254312611786,5.3789292078190485,0.00947007786482087,0.037091503408984004,0.12857064531658388,100.0,1.3922566550640151e-7,1.2950868802200405e-6,2.4300460304251537e-6,4.88278730932363e-13,4.882796905418971e-13,4.882889553721501e-13
0.07615230460921844,10.0,10.0,3.3318255321128594,5.3789292078190485,0.00960090809620379,0.03768933813712401,0.1302207728592658,100.0,1.4625809799022558e-7,1.295357327605631e-6,2.44100874140825e-6,4.882814915506609e-13,4.882832868598085e-13,4.882892997179401e-13
0.0781563126252505,10.0,10.0,3.3318256266613377,5.3789292078190485,0.009675619897055659,0.03779485719488649,0.1357821850492142,100.0,1.4898715259175215e-7,1.3019561798690553e-6,2.541974391079312e-6,4.882815355573631e-13,4.882853788706225e-13,4.882907314865443e-13
0.08016032064128256,10.0,10.0,3.33182571530056,5.3789292078190485,0.00979594306451208,0.03861561563447464,0.13868956810276553,100.0,1.4962264417557812e-7,1.3125560281049377e-6,2.5926314979786498e-6,4.882826805875829e-13,4.882856001748501e-13,4.882918739534531e-13
0.08216432865731463,10.0,10.0,3.331825798399853,5.3789292078190485,0.009933223378977679,0.03871536638320847,0.14125475576203758,100.0,1.5032644764923434e-7,1.3218237375542336e-6,2.5970103157689917e-6,4.882830203936337e-13,4.882865110036442e-13,4.882934686301215e-13
0.0841683366733467,10.0,10.0,3.33182583609927,5.3789292078190485,0.010099473453461898,0.038821262673424874,0.15781637939058465,100.0,1.594973045694476e-7,1.3307846180291391e-6,2.6009965521842266e-6,4.882851590674312e-13,4.882875768557657e-13,4.882959642402125e-13
0.08617234468937876,10.0,10.0,3.3318258763054587,5.3789292078190485,0.010120671638064587,0.03886892756055697,0.16891873881133013,100.0,1.6189715805578024e-7,1.3335284395797957e-6,2.775516205279564e-6,4.882854227162013e-13,4.882884270476575e-13,4.882962598349068e-13
0.08817635270541083,10.0,10.0,3.331825949341981,5.3789292078190485,0.01022493303313428,0.03903271928370538,0.1816233937989046,100.0,1.6726288514950903e-7,1.345560831213014e-6,2.836334987606625e-6,4.882901620799227e-13,4.882891847179446e-13,4.882968046689413e-13
0.09018036072144289,10.0,10.0,3.331826017813735,5.3789292078190485,0.010305275375665019,0.03903994993207098,0.185431794386377,100.0,1.6907016359121465e-7,1.3482185186613797e-6,2.961834130638211e-6,4.882910393286619e-13,4.882910052165474e-13,4.882971379677873e-13
0.09218436873747494,10.0,10.0,3.331826082006017,5.3789292078190485,0.010852718059866285,0.039766220647927154,0.18565076389776128,100.0,1.7464047058141392e-7,1.3679347041345497e-6,3.1119178061539214e-6,4.882928256186389e-13,4.882928390239122e-13,4.88297439151621e-13
0.09418837675350701,10.0,10.0,3.331826142186293,5.3789292078190485,0.011030816109262872,0.03985175651120695,0.18600290482766946,100.0,1.7530099214409445e-7,1.3697903886513892e-6,3.167505208647149e-6,4.882929977424712e-13,4.882941468980716e-13,4.882983533269899e-13
0.09619238476953908,10.0,10.0,3.3318261986053113,5.3789292078190485,0.011152881149299626,0.04024260775493553,0.18809664930130643,100.0,1.8298941164329175e-7,1.372660765517986e-6,3.289120972853684e-6,4.882970432076866e-13,4.882951975259657e-13,4.883006064667947e-13
0.09819639278557114,10.0,10.0,3.33182625149815,5.3789292078190485,0.011262609281580922,0.04041062976567021,0.1995003500973533,100.0,1.8338432669063937e-7,1.380107669029019e-6,3.349912851738849e-6,4.883006110784381e-13,4.882966301523584e-13,4.883013265099384e-13
0.10020040080160321,10.0,10.0,3.33182628939593,5.3789292078190485,0.011554716745281128,0.04064658630616877,0.20220955837047289,100.0,1.8539050884526226e-7,1.3892969223173286e-6,3.3848470231639434e-6,4.883007740827549e-13,4.882977528410293e-13,4.883020840448479e-13
0.10220440881763528,10.0,10.0,3.3318263010851936,5.3789292078190485,0.01162037498674903,0.04163959169788978,0.20234520281358523,100.0,1.9311520119804306e-7,1.3928221394816447e-6,3.5086017130854224e-6,4.883013265099384e-13,4.882979802147697e-13,4.883049010420215e-13
0.10420841683366733,10.0,10.0,3.3318263475730534,5.3789292078190485,0.011657052016310844,0.04177910417933187,0.20236108774454997,100.0,1.9613999950979134e-7,1.417496807260175e-6,3.5098116985008795e-6,4.883047008526288e-13,4.882998443316356e-13,4.883055512861305e-13
0.1062124248496994,10.0,10.0,3.3318263911554284,5.3789292078190485,0.012015824846351197,0.04246024113214983,0.20541038390088953,100.0,1.9924950877641862e-7,1.42619314601033e-6,3.5842747158923865e-6,4.883054860627732e-13,4.883009877810428e-13,4.883062297260993e-13
0.10821643286573146,10.0,10.0,3.33182643201391,5.3789292078190485,0.012097643931338872,0.042553283937231616,0.21297848151615648,100.0,2.0639750977500967e-7,1.4362440076991795e-6,3.6096842316198447e-6,4.883062297260993e-13,4.883036941145693e-13,4.883067241800589e-13
0.11022044088176353,10.0,10.0,3.3318264703187412,5.3789292078190485,0.012743119840739715,0.04257213661020433,0.2219464163324704,100.0,2.0648414926171362e-7,1.4451668933964318e-6,3.7307802726367404e-6,4.883065158846855e-13,4.883037053732477e-13,4.883071515513563e-13
0.11222444889779559,10.0,10.0,3.331826506229524,5.3789292078190485,0.012856336141897589,0.04259865770154286,0.2301027213974969,100.0,2.1217625948079344e-7,1.4465635197456081e-6,3.7821924872296145e-6,4.883065357608152e-13,4.883046727712659e-13,4.883075980591824e-13
0.11422845691382766,10.0,10.0,3.3318265310213193,5.3789292078190485,0.013116222246616932,0.042661491721170945,0.235338200940638,100.0,2.125914475104526e-7,1.4477679467826675e-6,3.8018636776978703e-6,4.883067782179075e-13,4.88306240370328e-13,4.883080890212725e-13
0.11623246492985972,10.0,10.0,3.331826539895887,5.3789292078190485,0.01337065437552425,0.043535299423624337,0.24041008581295104,100.0,2.1532611442596463e-7,1.4532656416628004e-6,3.896994008280887e-6,4.883082631366872e-13,4.883089383124879e-13,4.883094838147964e-13
0.11823647294589178,10.0,10.0,3.3318265714581052,5.3789292078190485,0.013717511954384802,0.043582476468598155,0.25778308061598193,100.0,2.2423871268201247e-7,1.4579145377718166e-6,3.897861120667786e-6,4.883091563739818e-13,4.883095385449657e-13,4.883106697941876e-13
0.12024048096192384,10.0,10.0,3.3318265727066563,5.3789292078190485,0.013772976674463243,0.04392283762226428,0.2603325961661944,100.0,2.274995282389478e-7,1.4701795139634655e-6,3.911442134727527e-6,4.883095844819975e-13,4.883107923932425e-13,4.88315343003298e-13
0.12224448897795591,10.0,10.0,3.331826595255078,5.3789292078190485,0.01378738089250253,0.04393026451214209,0.2611409622010038,100.0,2.3085434892696472e-7,1.4827525407326268e-6,3.962408791364627e-6,4.883101328119418e-13,4.883131349683445e-13,4.883172608415695e-13
0.12424849699398798,10.0,10.0,3.3318266010476876,5.3789292078190485,0.013854469000425453,0.04418697667050748,0.2636369300497544,100.0,2.3425852423559978e-7,1.4895875691437887e-6,4.108946537376482e-6,4.883121038924748e-13,4.883155250112101e-13,4.88318059029609e-13
0.12625250501002003,10.0,10.0,3.331826628787923,5.3789292078190485,0.013864675921857214,0.04419693490268808,0.2677011855551713,100.0,2.3899297104607624e-7,1.4940202008584268e-6,4.189797619275628e-6,4.883154745295816e-13,4.883157147113313e-13,4.883185766303544e-13
0.1282565130260521,10.0,10.0,3.331826651459627,5.3789292078190485,0.014339677891871513,0.0449259494765652,0.2757861473165213,100.0,2.396857824645969e-7,1.5068080458475126e-6,4.1909458892588735e-6,4.8831564973409e-13,4.88316825646756e-13,4.883197012977147e-13
0.13026052104208416,10.0,10.0,3.331826654794396,5.3789292078190485,0.014887332063283491,0.045027381074613425,0.28457093673913153,100.0,2.52080194988731e-7,1.5160141441134662e-6,4.31522870744797e-6,4.883189551611825e-13,4.883175490119355e-13,4.883214938418683e-13
0.13226452905811623,10.0,10.0,3.3318266791754665,5.3789292078190485,0.015087617315052287,0.04570998445051361,0.29248659519848424,100.0,2.540585706196409e-7,1.5258534484823713e-6,4.3875875246043845e-6,4.88320802268649e-13,4.883211063214718e-13,4.883222469480564e-13
0.1342685370741483,10.0,10.0,3.331826700638615,5.3789292078190485,0.01533493228768085,0.04571467880835228,0.29483693836858194,100.0,2.6136725988222714e-7,1.5370404390786376e-6,4.401018890459675e-6,4.883214938418683e-13,4.88321207980758e-13,4.88324765918249e-13
0.13627254509018036,10.0,10.0,3.3318267020327217,5.3789292078190485,0.01562190904022065,0.04632321979721091,0.3124042733703419,100.0,2.638729783149492e-7,1.5395746655612476e-6,4.403085000618865e-6,4.883230845584824e-13,4.88321783595484e-13,4.883272781335274e-13
0.13827655310621242,10.0,10.0,3.331826702807869,5.3789292078190485,0.01583182848164821,0.046429469881637195,0.3124387777259675,100.0,2.662680222453108e-7,1.546693215537412e-6,4.555339301407844e-6,4.883245846334501e-13,4.883230640251419e-13,4.883279150533852e-13
0.1402805611222445,10.0,10.0,3.3318267234613996,5.3789292078190485,0.015834428763989158,0.04658790318741875,0.3204921227457536,100.0,2.719554906299689e-7,1.5467874230269932e-6,4.581628219270496e-6,4.88324765918249e-13,4.883263465498935e-13,4.883328979355149e-13
0.14228456913827656,10.0,10.0,3.3318267435507867,5.3789292078190485,0.01588794785477571,0.047067343102411445,0.3218086135800912,100.0,2.7286169208885203e-7,1.5583667390607396e-6,4.795576465161109e-6,4.883263936489833e-13,4.883268420432823e-13,4.88339812255365e-13
0.14428857715430862,10.0,10.0,3.331826743670236,5.3789292078190485,0.01612602934810211,0.04743149736285941,0.32412984791844784,100.0,2.752029278498826e-7,1.5727974690693547e-6,4.874640704508121e-6,4.883275739848334e-13,4.88330254188332e-13,4.883404295571209e-13
0.1462925851703407,10.0,10.0,3.3318267497759826,5.3789292078190485,0.016261107557269453,0.04769220334124275,0.33327818393773617,100.0,2.875491560366493e-7,1.5749045702135643e-6,4.947573507427702e-6,4.883301176930965e-13,4.883303642360129e-13,4.883424537498099e-13
0.14829659318637275,10.0,10.0,3.331826762384588,5.3789292078190485,0.016924181674746963,0.048051864973168726,0.3417260728247908,100.0,2.902118713247735e-7,1.5754805472590318e-6,5.013396878242716e-6,4.883301201014552e-13,4.883347061386007e-13,4.883452006211141e-13
0.15030060120240482,10.0,10.0,3.3318267800412777,5.3789292078190485,0.016934472574265436,0.04811673992631539,0.3486111354576752,100.0,2.9382412823712254e-7,1.5871885658872178e-6,5.041628744732294e-6,4.883302848811185e-13,4.88335532153493e-13,4.88345920562445e-13
0.1523046092184369,10.0,10.0,3.3318267813229085,5.3789292078190485,0.01703336625589434,0.04811800398608962,0.3560657977996701,100.0,2.9599899158596156e-7,1.5908511152883346e-6,5.092313707928609e-6,4.883413969899962e-13,4.88341883259182e-13,4.883474550174396e-13
0.15430861723446893,10.0,10.0,3.331826796594425,5.3789292078190485,0.01746201968615934,0.048261949833026695,0.3661900235748646,100.0,3.016898296692253e-7,1.6190316579973515e-6,5.20901530328447e-6,4.883422336017203e-13,4.883419480292561e-13,4.883500539790758e-13
0.156312625250501,10.0,10.0,3.33182680970904,5.3789292078190485,0.01777679809680328,0.0482815138415714,0.3674488067972578,100.0,3.114108733729189e-7,1.622004248045111e-6,5.229843803478278e-6,4.883457789009197e-13,4.883431684988777e-13,4.883506670545914e-13
0.15831663326653306,10.0,10.0,3.3318268121130017,5.3789292078190485,0.018204249561782227,0.04863788901746419,0.3674946997831336,100.0,3.131488998024291e-7,1.6391113987199424e-6,5.30369770785417e-6,4.883460212660411e-13,4.883458592892775e-13,4.88351515494524e-13
0.16032064128256512,10.0,10.0,3.3318268142690006,5.3789292078190485,0.018416105559275864,0.04885370541103601,0.3856463759110827,100.0,3.1522888034093305e-7,1.6448326506612032e-6,5.32991855047373e-6,4.883567135743175e-13,4.883490053714016e-13,4.883586579795203e-13
0.1623246492985972,10.0,10.0,3.331826826661668,5.3789292078190485,0.018569369598517873,0.04910503650273579,0.3882925022919115,100.0,3.276435217360801e-7,1.6505450164639516e-6,5.37711535732617e-6,4.883585306254189e-13,4.883514739618307e-13,4.883587968278168e-13
0.16432865731462926,10.0,10.0,3.331826840301043,5.3789292078190485,0.018616377793109186,0.04937069004935146,0.3952746010252766,100.0,3.277471342624402e-7,1.6597937927254688e-6,5.387195252129612e-6,4.883596090586276e-13,4.883576822460569e-13,4.883602043722581e-13
0.16633266533066132,10.0,10.0,3.331826843096834,5.3789292078190485,0.01897636551601012,0.049395047563420516,0.40545992976897927,100.0,3.288824409857653e-7,1.6619801853333942e-6,5.472188578510167e-6,4.883602043722581e-13,4.883603261071842e-13,4.88361461255686e-13
0.1683366733466934,10.0,10.0,3.3318268530879576,5.3789292078190485,0.0190129244395684,0.05011427453892236,0.41572585096181386,100.0,3.3034043856153825e-7,1.6620844185693573e-6,5.584517250455099e-6,4.883604875135528e-13,4.883612571496787e-13,4.883636695018647e-13
0.17034068136272545,10.0,10.0,3.3318268604443597,5.3789292078190485,0.019176871678139275,0.05031428258212283,0.42114317670788365,100.0,3.350261337833049e-7,1.6634133302029223e-6,5.707057267169079e-6,4.88361461255686e-13,4.88362010346028e-13,4.883638551357719e-13
0.17234468937875752,10.0,10.0,3.3318268650756906,5.3789292078190485,0.019204437637338697,0.05046652644715919,0.42347967091464145,100.0,3.3572330388199244e-7,1.6669417374814848e-6,5.806833039708938e-6,4.88363218932166e-13,4.883626946795668e-13,4.883640598017499e-13
0.1743486973947896,10.0,10.0,3.33182686832119,5.3789292078190485,0.01953275374252835,0.05089385239407587,0.4266376953823824,100.0,3.377574477293691e-7,1.6729903137428646e-6,5.906576561520285e-6,4.88363639135141e-13,4.883645783775082e-13,4.883679277707387e-13
0.17635270541082165,10.0,10.0,3.3318268763141905,5.3789292078190485,0.01953361854040753,0.050964079168650006,0.42885270105432133,100.0,3.462138122477006e-7,1.6822931021572018e-6,5.908269991940134e-6,4.883640598017499e-13,4.883661086953929e-13,4.88371507761704e-13
0.17835671342685372,10.0,10.0,3.3318268829411006,5.3789292078190485,0.019806844723189606,0.05130080432933272,0.4382236491187978,100.0,3.519875821633797e-7,1.6867781241347354e-6,6.005432389981825e-6,4.883679277707387e-13,4.883728835387189e-13,4.883747691527318e-13
0.18036072144288579,10.0,10.0,3.3318268832036146,5.3789292078190485,0.019933039003007316,0.05131651912067041,0.44911809847080575,100.0,3.53159708208463e-7,1.6944387743518673e-6,6.022428156479271e-6,4.883747400126798e-13,4.883758154380254e-13,4.883753643091916e-13
0.18236472945891782,10.0,10.0,3.3318268868502847,5.3789292078190485,0.020489161628463065,0.051922317154141584,0.44919300859081646,100.0,3.5565187181517836e-7,1.6983120274514122e-6,6.160667194612173e-6,4.883753643091916e-13,4.883761095110119e-13,4.883760646358398e-13
0.1843687374749499,10.0,10.0,3.3318268903925032,5.3789292078190485,0.020609612750042312,0.05224638354687898,0.46139603500246956,100.0,3.5839528277961957e-7,1.7046921115117543e-6,6.27273394675424e-6,4.883754193527062e-13,4.883782239919482e-13,4.883765602994686e-13
0.18637274549098196,10.0,10.0,3.3318268967278732,5.3789292078190485,0.020732924204024023,0.05312345184417841,0.4646676056799996,100.0,3.6141985704919845e-7,1.7093663800611447e-6,6.299739498810599e-6,4.883756136551438e-13,4.883799552388432e-13,4.883790890465177e-13
0.18837675350701402,10.0,10.0,3.3318269059881125,5.3789292078190485,0.021001102358560793,0.05322205265497215,0.4704140864130759,100.0,3.6951856911101387e-7,1.7112763135301772e-6,6.320489571174838e-6,4.883756733094732e-13,4.88382518162771e-13,4.883824889037115e-13
0.1903807615230461,10.0,10.0,3.3318269097049034,5.3789292078190485,0.02119284180862571,0.053385786109844034,0.4729693433380646,100.0,3.7132432527190275e-7,1.715271224028622e-6,6.37685983785825e-6,4.883803492570695e-13,4.883841378411608e-13,4.883858881709988e-13
0.19238476953907815,10.0,10.0,3.3318269146695876,5.3789292078190485,0.0212230477893102,0.053576743710256565,0.4749194987204618,100.0,3.7220636221390653e-7,1.7157653454748013e-6,6.4399725614464415e-6,4.883858881709988e-13,4.883844012985314e-13,4.883890889423305e-13
0.19438877755511022,10.0,10.0,3.3318269228084705,5.3789292078190485,0.02148846621836596,0.05387537002101886,0.4896042869980575,100.0,3.764987213288296e-7,1.7227178184835369e-6,6.495770275893107e-6,4.883929917066037e-13,4.883861902088033e-13,4.883962927451492e-13
0.1963927855711423,10.0,10.0,3.331826923428752,5.3789292078190485,0.021548221380038386,0.0542830143077595,0.4978549804507181,100.0,3.8123732479082667e-7,1.724373527911214e-6,6.650401213687303e-6,4.883962927451492e-13,4.883932002113468e-13,4.883986381212424e-13
0.19839679358717435,10.0,10.0,3.3318269266032545,5.3789292078190485,0.02175530728679709,0.0544691572986852,0.5051464298643288,100.0,3.873153072226444e-7,1.7269616152673561e-6,6.68557591118386e-6,4.883986381212424e-13,4.883987415402537e-13,4.883990892763676e-13
0.20040080160320642,10.0,10.0,3.331826929612114,5.3789292078190485,0.023079812327373283,0.054524506284679655,0.5198253911334377,100.0,3.888990235591709e-7,1.745967138435755e-6,6.691383527285195e-6,4.883990892763676e-13,4.88404809630614e-13,4.884095905733023e-13
0.20240480961923848,10.0,10.0,3.331826930438673,5.3789292078190485,0.023584468628676344,0.05488020751012926,0.5215728691065523,100.0,3.924328440536324e-7,1.7534558753816048e-6,6.7948918443974385e-6,4.884091325222576e-13,4.884114547303645e-13,4.884106764290177e-13
0.20440881763527055,10.0,10.0,3.3318269337311444,5.3789292078190485,0.023636673887966583,0.05552087199765439,0.5235732377659363,100.0,3.9561914309326786e-7,1.7553993624600964e-6,6.800126926759498e-6,4.884098517967793e-13,4.884120226939873e-13,4.88412932530019e-13
0.20641282565130262,10.0,10.0,3.3318269375919884,5.3789292078190485,0.023873575913104992,0.055660094092737734,0.5237542375718716,100.0,3.971710382610204e-7,1.7571864476664552e-6,6.824964090766778e-6,4.884115686944416e-13,4.884180373602434e-13,4.884191131475985e-13
0.20841683366733466,10.0,10.0,3.3318269413893127,5.3789292078190485,0.02454009383131318,0.05589559362343343,0.5387774904650536,100.0,4.0685609183684265e-7,1.7606839729414543e-6,6.874311102951781e-6,4.884180855235939e-13,4.88418799189137e-13,4.884228212891861e-13
0.21042084168336672,10.0,10.0,3.331826944298222,5.3789292078190485,0.024729683674137554,0.05599407453705456,0.5505857831312819,100.0,4.1297829792632307e-7,1.760807754454693e-6,7.01697593889168e-6,4.884187483575911e-13,4.884208164328649e-13,4.884254851519591e-13
0.2124248496993988,10.0,10.0,3.3318269505853153,5.3789292078190485,0.02480780658902926,0.056066469969783025,0.5566642060569769,100.0,4.136854821100237e-7,1.7639379341724395e-6,7.019609545742798e-6,4.884195503067322e-13,4.884213243788983e-13,4.884277609075747e-13
0.21442885771543085,10.0,10.0,3.3318269537944945,5.3789292078190485,0.024817775416970722,0.05642350151551256,0.5595651621134515,100.0,4.19075615325861e-7,1.7815829852595714e-6,7.02888597337867e-6,4.884209336973922e-13,4.884221961059068e-13,4.884285025562451e-13
0.21643286573146292,10.0,10.0,3.3318269543271137,5.3789292078190485,0.025217021892420005,0.05670088387906823,0.5751467450415562,100.0,4.2481610138062104e-7,1.790578597413456e-6,7.119369607048385e-6,4.884214183288461e-13,4.8842407237456e-13,4.884300844676915e-13
0.218436873747495,10.0,10.0,3.331826956479466,5.3789292078190485,0.025501616676497946,0.05678670918848331,0.5782808164281147,100.0,4.282367163300836e-7,1.8194375902028255e-6,7.2223441547039066e-6,4.884228212891861e-13,4.884243763453917e-13,4.884316188210691e-13
0.22044088176352705,10.0,10.0,3.3318269620052323,5.3789292078190485,0.025941950563433583,0.05679300705052813,0.5941477784869519,100.0,4.318663342241619e-7,1.8306673207211528e-6,7.2847002054911475e-6,4.884282551307715e-13,4.88429955361909e-13,4.884358957283077e-13
0.22244488977955912,10.0,10.0,3.3318269651574886,5.3789292078190485,0.02604071088341179,0.05685443966552129,0.5978092683651333,100.0,4.347615083859336e-7,1.8307972851565115e-6,7.363625706741485e-6,4.884297579908751e-13,4.884311796684191e-13,4.884378040110262e-13
0.22444889779559118,10.0,10.0,3.33182696564769,5.3789292078190485,0.026577520812745288,0.05718889280549801,0.6067355313544216,100.0,4.371507561587217e-7,1.8324295106598627e-6,7.443707765749147e-6,4.884316188210691e-13,4.884337286197738e-13,4.884386382323958e-13
0.22645290581162325,10.0,10.0,3.331826967185638,5.3789292078190485,0.026734160589495723,0.05726071429531566,0.6135987979161551,100.0,4.3737488146518084e-7,1.8347360117396659e-6,7.5842153066972915e-6,4.884324684307104e-13,4.884384466326761e-13,4.884393703738615e-13
0.22845691382765532,10.0,10.0,3.3318269684688255,5.3789292078190485,0.026929204221263513,0.057310625613093615,0.6334389289110701,100.0,4.378533925563272e-7,1.8464896752812202e-6,7.623423983937732e-6,4.88434182254175e-13,4.884395298424802e-13,4.884415473743356e-13
0.23046092184368738,10.0,10.0,3.331826972042269,5.3789292078190485,0.02711500938985229,0.057528490427868825,0.6359203651864476,100.0,4.381394183332212e-7,1.8467602079104094e-6,7.654162198142367e-6,4.884355576612909e-13,4.884403788190685e-13,4.884434055715268e-13
0.23246492985971945,10.0,10.0,3.331826972841968,5.3789292078190485,0.027461938564226743,0.057632263159194674,0.6377418095065293,100.0,4.4389675190255486e-7,1.847012942453787e-6,7.685770475889301e-6,4.884378040110262e-13,4.884406916839549e-13,4.884511867857611e-13
0.23446893787575152,10.0,10.0,3.331826975553195,5.3789292078190485,0.027739812176591595,0.05803957440190902,0.6536142845541937,100.0,4.4553693279263177e-7,1.8581115447262344e-6,7.721328303614838e-6,4.884393703738615e-13,4.884426308183397e-13,4.884513653996479e-13
0.23647294589178355,10.0,10.0,3.3318269765688022,5.3789292078190485,0.027941073251382165,0.05834415003541712,0.6658208772330205,100.0,4.5963177343410287e-7,1.860408130215769e-6,7.825009972827266e-6,4.884415473743356e-13,4.884480863803222e-13,4.88452000227507e-13
0.23847695390781562,10.0,10.0,3.33182697659536,5.3789292078190485,0.02824271495970291,0.058360151601896594,0.6740772211314391,100.0,4.6014109907316523e-7,1.8631115503036903e-6,7.886490334806822e-6,4.884434055715268e-13,4.884516519118859e-13,4.884525581252672e-13
0.24048096192384769,10.0,10.0,3.3318269801076585,5.3789292078190485,0.028328997533128005,0.058653189811149954,0.6789216015949203,100.0,4.6181030650564275e-7,1.863456184250295e-6,7.938563125394606e-6,4.884514462779691e-13,4.88453736359472e-13,4.884610435816078e-13
0.24248496993987975,10.0,10.0,3.331826980863883,5.3789292078190485,0.028555490153456067,0.058704936400880876,0.6947856395231836,100.0,4.679398802861509e-7,1.8731654362474066e-6,8.063432512857244e-6,4.88452000227507e-13,4.884546479081601e-13,4.884626121107478e-13
0.24448897795591182,10.0,10.0,3.3318269842205117,5.3789292078190485,0.028699416259727786,0.05896897934175799,0.6964033833098527,100.0,4.732836294053147e-7,1.8758888413774023e-6,8.068317964017496e-6,4.884540591203951e-13,4.884601212343834e-13,4.884755281577719e-13
0.24649298597194388,10.0,10.0,3.3318269848656237,5.3789292078190485,0.029566815275609417,0.05927234855745635,0.7157023435717972,100.0,4.786748770303592e-7,1.89016920162942e-6,8.07061669214865e-6,4.884607213487685e-13,4.884603583685226e-13,4.884812305830816e-13
0.24849699398797595,10.0,10.0,3.3318269886172556,5.3789292078190485,0.029578069428019438,0.059325745472431454,0.7209936632938433,100.0,4.796809166121161e-7,1.89640890598916e-6,8.082202518186941e-6,4.884610435816078e-13,4.884612099892924e-13,4.884816069687218e-13
0.250501002004008,10.0,10.0,3.331826991804414,5.3789292078190485,0.030069073427748214,0.05998688340683162,0.7276402587522411,100.0,4.806851482792168e-7,1.8971257126459654e-6,8.122811970419654e-6,4.884635815884112e-13,4.884631900165451e-13,4.884818560257693e-13
0.25250501002004005,10.0,10.0,3.33182699213441,5.3789292078190485,0.03033543968258345,0.06002969334281886,0.7367944598614563,100.0,4.827298779951573e-7,1.897763549582648e-6,8.25507989794439e-6,4.884669422955239e-13,4.884745071227894e-13,4.884845229282788e-13
0.2545090180360721,10.0,10.0,3.331826992254672,5.3789292078190485,0.030725043846228026,0.060054975843968704,0.7481598820940636,100.0,4.889918268582266e-7,1.9013536389846132e-6,8.266519968411008e-6,4.884732658696577e-13,4.884797801654199e-13,4.88486902623791e-13
0.2565130260521042,10.0,10.0,3.331826992350983,5.3789292078190485,0.03079837701818238,0.06041679975062021,0.7580329188347629,100.0,4.899139601389506e-7,1.9064065749482032e-6,8.485823919931998e-6,4.884795239326826e-13,4.884806596335702e-13,4.884870201456044e-13
0.25851703406813625,10.0,10.0,3.3318269936495346,5.3789292078190485,0.03089980330592936,0.06067055309284646,0.7717159572310837,100.0,4.941953010757705e-7,1.9113516371873737e-6,8.49012998065729e-6,4.884931294878451e-13,4.884856820954866e-13,4.885008086448434e-13
0.2605210420841683,10.0,10.0,3.3318269954317428,5.3789292078190485,0.03130044666041497,0.06093023782476055,0.7793919945403429,100.0,4.999984725926561e-7,1.922933340469689e-6,8.540662226719927e-6,4.884957425560295e-13,4.884896012697309e-13,4.885010322645835e-13
0.2625250501002004,10.0,10.0,3.331826998440329,5.3789292078190485,0.03184077997007878,0.06102295542353867,0.7961150099126791,100.0,5.025346094458496e-7,1.9299383645508494e-6,8.593039351564485e-6,4.885010322645835e-13,4.884990495311062e-13,4.885036909321954e-13
0.26452905811623245,10.0,10.0,3.3318269985229922,5.3789292078190485,0.03197117580973854,0.061278933687473634,0.8008489638746561,100.0,5.076099410929915e-7,1.9372934969701134e-6,8.605591792732482e-6,4.885070714074899e-13,4.884992330846248e-13,4.885230859042495e-13
0.2665330661322645,10.0,10.0,3.3318269998606294,5.3789292078190485,0.032254784369841624,0.06151130734063917,0.8214133651900373,100.0,5.111617563449298e-7,1.9378946951341946e-6,8.693922902230849e-6,4.88508331719194e-13,4.885082439579232e-13,4.88535264914844e-13
0.2685370741482966,10.0,10.0,3.3318270014210385,5.3789292078190485,0.032525315318386726,0.061584614528742934,0.8223834595606745,100.0,5.149449124762946e-7,1.944558418596318e-6,8.761772556875973e-6,4.88521842354193e-13,4.885251165571577e-13,4.885383060708028e-13
0.27054108216432865,10.0,10.0,3.331827002124121,5.3789292078190485,0.03313017675133493,0.061943310426902,0.8440669630433885,100.0,5.212239471556723e-7,1.9462512636041495e-6,8.787523920824023e-6,4.885293067784985e-13,4.885407026349458e-13,4.885445246194786e-13
0.2725450901803607,10.0,10.0,3.3318270041379567,5.3789292078190485,0.03366918188267789,0.06204983917588615,0.8475744011053555,100.0,5.217932444370179e-7,1.950804944293778e-6,8.933679878143112e-6,4.88535036110761e-13,4.885430699868277e-13,4.885586634182234e-13
0.2745490981963928,10.0,10.0,3.3318270042467546,5.3789292078190485,0.033847528983097196,0.06207908570845396,0.8656520311968413,100.0,5.305233317953544e-7,1.9549603000122683e-6,8.943234644314645e-6,4.885508627054664e-13,4.885582871542371e-13,4.885600209474451e-13
0.27655310621242485,10.0,10.0,3.331827006460084,5.3789292078190485,0.03451862317682948,0.06211888421497737,0.8745779868767787,100.0,5.329297248180085e-7,1.9568521689574407e-6,8.981322593863929e-6,4.885633757051885e-13,4.885590314431987e-13,4.885633757051885e-13
0.2785571142284569,10.0,10.0,3.331827006685068,5.3789292078190485,0.034558123377031395,0.06258172969678431,0.8872721777161648,100.0,5.36498682104387e-7,1.958282030084901e-6,9.020451343018329e-6,4.885637682019394e-13,4.885633200371515e-13,4.885728034486279e-13
0.280561122244489,10.0,10.0,3.331827008769968,5.3789292078190485,0.03575854116768984,0.063175058348186,0.9089142478290234,100.0,5.435639368365996e-7,1.968772240455161e-6,9.086943728561687e-6,4.885754979809448e-13,4.885727902229355e-13,4.885832089716255e-13
0.28256513026052105,10.0,10.0,3.3318270090729847,5.3789292078190485,0.03595516226529626,0.06321093895573748,0.9305665059219091,100.0,5.439934272481511e-7,1.9707274711183435e-6,9.110831542246263e-6,4.885799642829634e-13,4.885784980856067e-13,4.885890607519561e-13
0.2845691382765531,10.0,10.0,3.331827009327377,5.3789292078190485,0.03618201887579831,0.06347111120517093,0.9522184720040044,100.0,5.459716329417633e-7,1.97112083505308e-6,9.129443612764305e-6,4.885804642479919e-13,4.885803523300341e-13,4.885904548877551e-13
0.2865731462925852,10.0,10.0,3.3318270101430487,5.3789292078190485,0.03651732568345791,0.06393551477174765,0.9738607785993164,100.0,5.472779196098242e-7,1.9753411731920873e-6,9.41401813436197e-6,4.885832089716255e-13,4.885921011580647e-13,4.88601146186895e-13
0.28857715430861725,10.0,10.0,3.3318270113116566,5.3789292078190485,0.03704255026385489,0.06395523222861452,0.9954850454127567,100.0,5.59478038261557e-7,1.9763384066470262e-6,9.439935303512693e-6,4.885865953973532e-13,4.885955871509831e-13,4.886036288405234e-13
0.2905811623246493,10.0,10.0,3.3318270134104115,5.3789292078190485,0.03738839851229858,0.0639906760131865,1.0170837694527506,100.0,5.647923341641942e-7,1.981579079943408e-6,9.546497063425308e-6,4.885927080632516e-13,4.885972075968065e-13,4.886062075522357e-13
0.2925851703406814,10.0,10.0,3.331827013772922,5.3789292078190485,0.03758622221687311,0.06444709460959804,1.038650228573593,100.0,5.656075495780858e-7,1.9819482161180273e-6,9.555294196613625e-6,4.88601905206652e-13,4.885986529931108e-13,4.886063003316848e-13
0.29458917835671344,10.0,10.0,3.331827015377994,5.3789292078190485,0.03802743636640799,0.06461769397017984,1.0601783967293492,100.0,5.684543226001752e-7,1.9871902998842557e-6,9.732437676971789e-6,4.886033814557424e-13,4.886066453496161e-13,4.886196036826383e-13
0.2965931863727455,10.0,10.0,3.331827016067997,5.3789292078190485,0.03821016167212436,0.06464716290322578,1.081662869355258,100.0,5.686466172968987e-7,1.988245624936092e-6,9.77419154090054e-6,4.886048819790613e-13,4.886196036826383e-13,4.886224055849794e-13
0.2985971943887776,10.0,10.0,3.331827016658427,5.3789292078190485,0.038863540996264094,0.06474010955887684,1.1030988368446473,100.0,5.73331817376665e-7,2.0020710498175793e-6,9.838116743039667e-6,4.886233735627468e-13,4.886233206960816e-13,4.88627890508477e-13
0.30060120240480964,10.0,10.0,3.331827016747294,5.3789292078190485,0.039095275332162685,0.06494390997778601,1.1244818493880755,100.0,5.769498075979582e-7,2.0038229718581975e-6,1.0087351404348339e-5,4.886258761960467e-13,4.886251722582727e-13,4.886348159088307e-13
0.3026052104208417,10.0,10.0,3.331827017222603,5.3789292078190485,0.03938236203056386,0.06506934687949636,1.145808064312148,100.0,5.797623546203306e-7,2.0066768335658806e-6,1.0138206008586096e-5,4.886292481374542e-13,4.886316818815119e-13,4.886425812607311e-13
0.3046092184368738,10.0,10.0,3.3318270176627736,5.3789292078190485,0.0397352141407714,0.06524954751890436,1.167073977398896,100.0,5.853919927886625e-7,2.009937352978021e-6,1.0187458981307863e-5,4.88632939149166e-13,4.886438883103424e-13,4.886435993244464e-13
0.3066132264529058,10.0,10.0,3.3318270189519237,5.3789292078190485,0.039779559433495454,0.0661317352839358,1.1882764450524985,100.0,5.859539673480504e-7,2.0129250205817113e-6,1.019295863432065e-5,4.886357290583273e-13,4.886454604758125e-13,4.886452256425247e-13
0.30861723446893785,10.0,10.0,3.33182702005802,5.3789292078190485,0.040097377583432244,0.06669895488483667,1.2094126484813548,100.0,5.866508918982e-7,2.026130079537518e-6,1.0194408206768502e-5,4.886413041161969e-13,4.886461238810021e-13,4.886457550723833e-13
0.3106212424849699,10.0,10.0,3.331827020573162,5.3789292078190485,0.04050965203327578,0.06687913890462088,1.2304800618274505,100.0,5.957141670770706e-7,2.0263323785412883e-6,1.0210049341065432e-5,4.886425812607311e-13,4.886470891643699e-13,4.886470184444687e-13
0.312625250501002,10.0,10.0,3.3318270210663936,5.3789292078190485,0.04066953250615845,0.06728483555364602,1.2514764237645295,100.0,6.120729554307899e-7,2.026636894644135e-6,1.032060000922297e-5,4.886449897947749e-13,4.886481250255614e-13,4.886544517023194e-13
0.31462925851703405,10.0,10.0,3.3318270219521726,5.3789292078190485,0.04084871750457225,0.06731832889818028,1.2723997121398003,100.0,6.152116109409253e-7,2.0300855178390485e-6,1.0428784588663879e-5,4.886457550723833e-13,4.886523691898177e-13,4.886587092910696e-13
0.3166332665330661,10.0,10.0,3.331827022093073,5.3789292078190485,0.04095358852650623,0.06737786656290136,1.2932481213197493,100.0,6.166089502215683e-7,2.0338880381726475e-6,1.0555923283331346e-5,4.886578818512029e-13,4.886574522896005e-13,4.886696404726401e-13
0.3186372745490982,10.0,10.0,3.3318270232739313,5.3789292078190485,0.040975947360710224,0.06737971369847215,1.3461793269389695,100.0,6.201298996744663e-7,2.0341560752145356e-6,1.0748709319382945e-5,4.886696404726401e-13,4.886694417437623e-13,4.887095633027645e-13
0.32064128256513025,10.0,10.0,3.3318270235179894,5.3789292078190485,0.04269096570091948,0.06739357944756745,1.361216326886062,100.0,6.256647129511038e-7,2.0374554584481316e-6,1.0766673230047526e-5,4.887095633027645e-13,4.887095631165622e-13,4.887155888172515e-13
0.3226452905811623,10.0,10.0,3.3318270240445615,5.3789292078190485,0.04287904147092147,0.06803972746484992,1.3764033689350852,100.0,6.428946806173832e-7,2.0390637092861113e-6,1.0794045231803932e-5,4.887132622497158e-13,4.887199180532216e-13,4.887211155007516e-13
0.3246492985971944,10.0,10.0,3.3318270248538484,5.3789292078190485,0.043123090094170646,0.06874467609490247,1.3917303529263718,100.0,6.486577241711952e-7,2.048557672961788e-6,1.0799818934269804e-5,4.88720388287735e-13,4.887199470269758e-13,4.887254694467182e-13
0.32665330661322645,10.0,10.0,3.3318270261062164,5.3789292078190485,0.04327027478225016,0.06889119631414736,1.4072537019730431,100.0,6.572306184617289e-7,2.0610013286418265e-6,1.0825671872638432e-5,4.88722974445939e-13,4.887245590224359e-13,4.887513441250932e-13
0.3286573146292585,10.0,10.0,3.3318270262533405,5.3789292078190485,0.04369343201329466,0.06947046613764465,1.4228008223566613,100.0,6.579921502181644e-7,2.0619201022306843e-6,1.0909026275463947e-5,4.887310566914859e-13,4.887349668061821e-13,4.88754637427953e-13
0.3306613226452906,10.0,10.0,3.3318270266504584,5.3789292078190485,0.04379883271414861,0.0695020794951066,1.438462540514201,100.0,6.637271055262001e-7,2.062082123956068e-6,1.0974611440162352e-5,4.887358056088287e-13,4.887507298698938e-13,4.887651166549513e-13
0.33266533066132264,10.0,10.0,3.3318270272803114,5.3789292078190485,0.044441469233802516,0.06958714458626926,1.4542302995087943,100.0,6.722215288217493e-7,2.071888359288355e-6,1.098743819119693e-5,4.887459111114581e-13,4.887546602573343e-13,4.887739758225352e-13
0.3346693386773547,10.0,10.0,3.3318270273014594,5.3789292078190485,0.044537493257237507,0.06965249494664853,1.4700960969496617,100.0,6.919327843145496e-7,2.0786636519667704e-6,1.0990662311570372e-5,4.887498659822599e-13,4.887676654837738e-13,4.887767614297415e-13
0.3366733466933868,10.0,10.0,3.3318270278185564,5.3789292078190485,0.04482779660801076,0.0701666358849744,1.4860522597229555,100.0,7.068462881179357e-7,2.0798521460821754e-6,1.1117035812319405e-5,4.887738970955296e-13,4.887739560529557e-13,4.887845872463299e-13
0.33867735470941884,10.0,10.0,3.3318270283810256,5.3789292078190485,0.04495876728353428,0.07051279181621739,1.5020914846109248,100.0,7.157058021395414e-7,2.0839968323909466e-6,1.118345988856963e-5,4.887915873094595e-13,4.887859640089715e-13,4.887927431329378e-13
0.3406813627254509,10.0,10.0,3.331827028678383,5.3789292078190485,0.04552718979119276,0.07056567198882067,1.5182068221353817,100.0,7.2163777490511e-7,2.0875780233013783e-6,1.134175887222592e-5,4.887924158957267e-13,4.887938840274268e-13,4.888013941816368e-13
0.342685370741483,10.0,10.0,3.331827028930618,5.3789292078190485,0.04556364145635757,0.07062292951490724,1.5343916608175274,100.0,7.219377711356171e-7,2.0977034523891812e-6,1.144215520907591e-5,4.887999721323461e-13,4.887972403941093e-13,4.888021107557219e-13
0.34468937875751504,10.0,10.0,3.331827029412945,5.3789292078190485,0.04565009683228672,0.07068654672019248,1.55063971188385,100.0,7.231875561874765e-7,2.099128560842864e-6,1.153002389447663e-5,4.888021107557219e-13,4.887975072902578e-13,4.888021776646556e-13
0.3466933867735471,10.0,10.0,3.3318270297480397,5.3789292078190485,0.046220714846348675,0.07072927305605518,1.566944994451422,100.0,7.278882068269552e-7,2.1117503373802543e-6,1.1537485017839295e-5,4.888031641172107e-13,4.887990913556733e-13,4.888043080759541e-13
0.3486973947895792,10.0,10.0,3.3318270303803694,5.3789292078190485,0.04669148876631511,0.07090106938714812,1.5833018212149397,100.0,7.350831268235411e-7,2.1149370880578063e-6,1.1545687787142188e-5,4.888043080759541e-13,4.888033666649721e-13,4.888099724478725e-13
0.35070140280561124,10.0,10.0,3.3318270309257576,5.3789292078190485,0.047630960189325874,0.0713714325221362,1.5997047846502708,100.0,7.363886140293401e-7,2.116010187552754e-6,1.1603206465133178e-5,4.888099724478725e-13,4.888143870182364e-13,4.888269194552261e-13
0.3527054108216433,10.0,10.0,3.3318270312873297,5.3789292078190485,0.04775767370989318,0.07186830427791202,1.6161487437428808,100.0,7.391913776209836e-7,2.117945532026731e-6,1.1671565166635756e-5,4.888142180716567e-13,4.88825253595818e-13,4.888356569565385e-13
0.35470941883767537,10.0,10.0,3.331827032137605,5.3789292078190485,0.04843876664348144,0.07218794238658408,1.632628811244112,100.0,7.434925357536764e-7,2.1214797800496245e-6,1.1702521137585494e-5,4.888250907190663e-13,4.888313647037967e-13,4.888388348647592e-13
0.35671342685370744,10.0,10.0,3.3318270325874826,5.3789292078190485,0.04900288662718522,0.07274116416312545,1.6491403414538146,100.0,7.438290925554025e-7,2.132542952237961e-6,1.1730981010180655e-5,4.888405318241402e-13,4.888352138235788e-13,4.888629158496106e-13
0.3587174348697395,10.0,10.0,3.331827032671505,5.3789292078190485,0.049255815216008164,0.07282623649297103,1.6656789185241139,100.0,7.618012599585464e-7,2.1342298334973523e-6,1.17388856575576e-5,4.888628503584477e-13,4.888640045021355e-13,4.888794680299167e-13
0.36072144288577157,10.0,10.0,3.331827032731721,5.3789292078190485,0.04968654578488714,0.07287640046120426,1.68224034527736,100.0,7.668726789581823e-7,2.1399822670825057e-6,1.1871833174779288e-5,4.888661128399746e-13,4.88884100677865e-13,4.888853210472846e-13
0.3627254509018036,10.0,10.0,3.331827032934738,5.3789292078190485,0.0503413384320948,0.07295160921683337,1.6988206325195025,100.0,7.700538485647492e-7,2.148480331412198e-6,1.2008904265304599e-5,4.888823295900052e-13,4.888843302752128e-13,4.888874301037111e-13
0.36472945891783565,10.0,10.0,3.331827033153925,5.3789292078190485,0.050625380798704614,0.07302414967609851,1.7154159888580451,100.0,7.762986498649857e-7,2.161379147117965e-6,1.211229584247961e-5,4.888853210472846e-13,4.888869515391848e-13,4.888882286903228e-13
0.3667334669338677,10.0,10.0,3.3318270336820506,5.3789292078190485,0.05152410817119178,0.0731145056313271,1.7320228109795441,100.0,7.775424635697941e-7,2.1635276662845657e-6,1.2284343361596877e-5,4.888882286903228e-13,4.888882166791349e-13,4.888922756310928e-13
0.3687374749498998,10.0,10.0,3.331827033897813,5.3789292078190485,0.05175916668456451,0.07334000729770147,1.7486377285257557,100.0,7.806493418134106e-7,2.1676202057187893e-6,1.238273535017623e-5,4.888911522585683e-13,4.888942335176322e-13,4.888985516603149e-13
0.37074148296593185,10.0,10.0,3.331827034199034,5.3789292078190485,0.05205826144093086,0.07342206768524352,1.765257364137117,100.0,7.810382813882827e-7,2.168216679980993e-6,1.2466739718642697e-5,4.888921993244372e-13,4.888944505903345e-13,4.889051805661834e-13
0.3727454909819639,10.0,10.0,3.331827034382656,5.3789292078190485,0.052400788535780736,0.07357869656181716,1.7818786951363925,100.0,7.815038139085199e-7,2.1730089324725457e-6,1.2500388405069875e-5,4.889005434464162e-13,4.889034009117263e-13,4.889083278442335e-13
0.374749498997996,10.0,10.0,3.3318270348945305,5.3789292078190485,0.05288639338095251,0.07429074710716907,1.798498782233844,100.0,7.894795981986909e-7,2.1766512030188075e-6,1.2513844517157297e-5,4.889017654307615e-13,4.889073843184588e-13,4.889179990920655e-13
0.37675350701402804,10.0,10.0,3.3318270350394736,5.3789292078190485,0.05336392979176179,0.0745672585937476,1.8151148322342838,100.0,7.896135702668823e-7,2.178980590363571e-6,1.2923444807762073e-5,4.889179086650736e-13,4.889149084902205e-13,4.889232219164837e-13
0.3787575150300601,10.0,10.0,3.3318270355356217,5.3789292078190485,0.053644907559589824,0.07566764383457322,1.8317241908380493,100.0,7.930655108774631e-7,2.1796998389391614e-6,1.3339351217530115e-5,4.889242956747646e-13,4.889256469267474e-13,4.889371229470853e-13
0.3807615230460922,10.0,10.0,3.33182703565524,5.3789292078190485,0.05436770932987031,0.07570151999669353,1.8483243358032255,100.0,8.083020175460171e-7,2.1819051687069412e-6,1.341974091814807e-5,4.889335162996405e-13,4.889367591168182e-13,4.889394166507684e-13
0.38276553106212424,10.0,10.0,3.331827035771725,5.3789292078190485,0.05442930867346035,0.07592466660381826,1.8649128704527638,100.0,8.100836389573715e-7,2.187333488154214e-6,1.3458148119216654e-5,4.889349302501869e-13,4.889395175974541e-13,4.889508351361212e-13
0.3847695390781563,10.0,10.0,3.331827036232521,5.3789292078190485,0.054648521553816665,0.0759487353081568,1.8814875175104928,100.0,8.11994218541535e-7,2.188192809668134e-6,1.3616410981563612e-5,4.889529188222592e-13,4.889527669373238e-13,4.889836746007094e-13
0.3867735470941884,10.0,10.0,3.331827036705136,5.3789292078190485,0.05533261715619677,0.0761563985256073,1.8980461132504518,100.0,8.14755356613587e-7,2.192332106197692e-6,1.3679809188044366e-5,4.889696007483338e-13,4.889668179717429e-13,4.889842455685483e-13
0.38877755511022044,10.0,10.0,3.3318270367690066,5.3789292078190485,0.05535175541083182,0.07624480757562793,1.914586601946197,100.0,8.1971073426339e-7,2.1952464183411554e-6,1.3781624795293318e-5,4.889904309893809e-13,4.889855756551171e-13,4.890009918086484e-13
0.3907815631262525,10.0,10.0,3.331827036773722,5.3789292078190485,0.055448863147503025,0.07667871554972099,1.9311070305942473,100.0,8.218996945088748e-7,2.200486660963023e-6,1.3915871025452606e-5,4.890009566030294e-13,4.889983172212897e-13,4.890042797956788e-13
0.3927855711422846,10.0,10.0,3.331827036821991,5.3789292078190485,0.05553180867025316,0.07672038959780526,1.9476055439271003,100.0,8.254850554875283e-7,2.2018487568665584e-6,1.3940032698414353e-5,4.890042797956788e-13,4.890041694742206e-13,4.890074729953147e-13
0.39478957915831664,10.0,10.0,3.331827037281098,5.3789292078190485,0.056607745746121145,0.0768085773992455,1.964080379660844,100.0,8.314680112105785e-7,2.2022460519007854e-6,1.3941536668141814e-5,4.890130146541171e-13,4.890088072483389e-13,4.890295197679847e-13
0.3967935871743487,10.0,10.0,3.3318270377284613,5.3789292078190485,0.05687215148836166,0.07696869471305239,1.9805298639970568,100.0,8.368025179666591e-7,2.207071728042007e-6,1.398478914323118e-5,4.890211076577704e-13,4.890288618092052e-13,4.890383355351543e-13
0.39879759519038077,10.0,10.0,3.3318270377567627,5.3789292078190485,0.05758535696344904,0.07704434756166258,2.995608967990886,100.0,8.472137641308285e-7,2.214561658642101e-6,1.3996588467449089e-5,4.890295900491084e-13,4.890347323508449e-13,4.890417203341086e-13
0.40080160320641284,10.0,10.0,3.3318270380517276,5.3789292078190485,0.058010813494638346,0.07749232637969328,2.99561351060932,100.0,8.484835849572433e-7,2.2227408365836275e-6,1.4121953926188892e-5,4.890408783254532e-13,4.890368000694437e-13,4.890494637460661e-13
0.4028056112224449,10.0,10.0,3.331827038202699,5.3789292078190485,0.05805063103151975,0.0794211971005209,2.9956139261757166,100.0,8.557965251110324e-7,2.235863244207376e-6,1.4158805299170586e-5,4.890524982145797e-13,4.890537979660676e-13,4.890524982145797e-13
0.40480961923847697,10.0,10.0,3.3318270382920185,5.3789292078190485,0.05832970878115561,0.0795300000368496,2.9956177489326383,100.0,8.662303642420773e-7,2.2365747404420828e-6,1.4167031477180766e-5,4.8906301841313e-13,4.890558858787574e-13,4.890602597450123e-13
0.40681362725450904,10.0,10.0,3.3318270386207636,5.3789292078190485,0.05878505373688051,0.07991065299445843,2.9956188051467953,100.0,8.667649912826091e-7,2.240846854312544e-6,1.4205377293972202e-5,4.890679224773352e-13,4.890608540311038e-13,4.890789360673324e-13
0.4088176352705411,10.0,10.0,3.3318270386238704,5.3789292078190485,0.058958122029153286,0.08028844008592691,2.9956201208214326,100.0,8.752950939876553e-7,2.2420303582233585e-6,1.4283876913484495e-5,4.89078618695614e-13,4.8907732772881e-13,4.890968409758743e-13
0.41082164328657317,10.0,10.0,3.3318270390126994,5.3789292078190485,0.059276659101767264,0.08067398280803363,2.995623166735153,100.0,8.771490592987821e-7,2.2441442667489953e-6,1.4412743587310056e-5,4.891026776779855e-13,4.891012908036849e-13,4.891019443832968e-13
0.41282565130260523,10.0,10.0,3.3318270393437865,5.3789292078190485,0.05958879591923571,0.0809017787189442,2.9956297414353994,100.0,8.814330870687039e-7,2.244499030311412e-6,1.4496804094837294e-5,4.891040294578047e-13,4.891020110617143e-13,4.891105543378633e-13
0.4148296593186373,10.0,10.0,3.3318270393801392,5.3789292078190485,0.0597202300012295,0.08104437181814525,2.9956321641492876,100.0,8.825447985060908e-7,2.24921529298181e-6,1.4657559563200234e-5,4.891105543378633e-13,4.89106962163153e-13,4.891158254807765e-13
0.4168336673346693,10.0,10.0,3.331827039407354,5.3789292078190485,0.06109299778849877,0.08157528395595931,2.995646251740441,100.0,8.945097611105261e-7,2.2532054953910103e-6,1.4686522976521673e-5,4.891268911348544e-13,4.891155766186217e-13,4.891323881235463e-13
0.4188376753507014,10.0,10.0,3.3318270395294656,5.3789292078190485,0.061584979784285676,0.08173209806364086,2.9956500679961624,100.0,9.003111174678323e-7,2.2574849413171735e-6,1.480549556252947e-5,4.891323881235463e-13,4.891315957236369e-13,4.891768784564197e-13
0.42084168336673344,10.0,10.0,3.331827039724614,5.3789292078190485,0.06174286529793193,0.08193602334056718,2.99565012639417,100.0,9.119062819628215e-7,2.2590087598622393e-6,1.481906502706968e-5,4.891617249259829e-13,4.891769142793739e-13,4.891849118441308e-13
0.4228456913827655,10.0,10.0,3.33182703976173,5.3789292078190485,0.061845156351628766,0.08272065473928379,2.9956597967826855,100.0,9.175213923833214e-7,2.26508896745598e-6,1.4865102358818127e-5,4.891889164852345e-13,4.891887541636545e-13,4.892059067738954e-13
0.4248496993987976,10.0,10.0,3.331827040047559,5.3789292078190485,0.06190134288686835,0.08328538341987364,2.9956682689406553,100.0,9.178241648363787e-7,2.265936578458991e-6,1.4893858021244025e-5,4.892020251453732e-13,4.891921072180561e-13,4.892118898872668e-13
0.42685370741482964,10.0,10.0,3.3318270400929015,5.3789292078190485,0.06320541776938884,0.08391219377656144,2.995674078427754,100.0,9.356397447644413e-7,2.2705381054131638e-6,1.490937557007835e-5,4.892059067738954e-13,4.892091887212847e-13,4.892291574630291e-13
0.4288577154308617,10.0,10.0,3.33182704035032,5.3789292078190485,0.06342957069314978,0.08461595942522626,2.995695726523598,100.0,9.446459715578306e-7,2.279119081462313e-6,1.495083363414162e-5,4.892224437536883e-13,4.892124184844036e-13,4.892421504093774e-13
0.4308617234468938,10.0,10.0,3.331827040534891,5.3789292078190485,0.06366788800172765,0.08510950777050894,2.9957040917632347,100.0,9.472243922354874e-7,2.2922558858043844e-6,1.4952796195515395e-5,4.892294953056652e-13,4.892299052680009e-13,4.892537209631653e-13
0.43286573146292584,10.0,10.0,3.331827040634159,5.3789292078190485,0.06471539869205481,0.08536619462955004,2.99571831965376,100.0,9.475759927848162e-7,2.295836847980087e-6,1.4994766980304775e-5,4.892396386789486e-13,4.892440890620119e-13,4.892575030067154e-13
0.4348697394789579,10.0,10.0,3.331827040692756,5.3789292078190485,0.0649959311175342,0.08553829530746786,2.9957285585810673,100.0,9.589457333935061e-7,2.295854843246832e-6,1.5112527930868679e-5,4.892551828063079e-13,4.892495475272725e-13,4.893050132291426e-13
0.43687374749499,10.0,10.0,3.3318270409002575,5.3789292078190485,0.06507421283318429,0.08566285462430183,2.995740238560091,100.0,9.665634803469575e-7,2.295855981551027e-6,1.5221032287158294e-5,4.892598481897756e-13,4.892527774046062e-13,4.893105482470838e-13
0.43887775551102204,10.0,10.0,3.3318270410442317,5.3789292078190485,0.06542134805811034,0.08628217470259898,2.9957666998045416,100.0,9.778005190460524e-7,2.296030661241324e-6,1.5258547385739002e-5,4.892949353293325e-13,4.893045472952485e-13,4.893352965100142e-13
0.4408817635270541,10.0,10.0,3.3318270410775206,5.3789292078190485,0.06619026057318465,0.08649008127520245,2.9957825916288687,100.0,9.812486940983023e-7,2.297445782700643e-6,1.5266320791172095e-5,4.893105482470838e-13,4.893103172272155e-13,4.893465785970799e-13
0.44288577154308617,10.0,10.0,3.3318270411497246,5.3789292078190485,0.06623557137292653,0.0867126249972237,2.995798206623181,100.0,9.84178082149927e-7,2.2993650213707705e-6,1.530205282714936e-5,4.893352965100142e-13,4.89335432560394e-13,4.893531536813251e-13
0.44488977955911824,10.0,10.0,3.3318270412176285,5.3789292078190485,0.06630967185625807,0.08700927735051323,2.9958100854806458,100.0,9.911473319331177e-7,2.3039362095809655e-6,1.5353122692143822e-5,4.893410365747281e-13,4.893491218246141e-13,4.893565672887572e-13
0.4468937875751503,10.0,10.0,3.3318270413518,5.3789292078190485,0.0666905493495141,0.0875138775264678,2.9958312244359804,100.0,9.930146903104456e-7,2.3172562036206997e-6,1.5359464144680616e-5,4.893533515488594e-13,4.893523810948345e-13,4.893700620681458e-13
0.44889779559118237,10.0,10.0,3.3318270413836,5.3789292078190485,0.0677411730303476,0.08757478947369096,2.995858651486638,100.0,9.94965132560786e-7,2.320069849729839e-6,1.5557486955515303e-5,4.893700620681458e-13,4.893693609331712e-13,4.893822194002731e-13
0.45090180360721444,10.0,10.0,3.331827041602859,5.3789292078190485,0.06855266619687417,0.08792170506561839,2.9958862111085347,100.0,9.967330116656062e-7,2.325906466038118e-6,1.570569898945918e-5,4.893821619524494e-13,4.893816567055577e-13,4.893846536331401e-13
0.4529058116232465,10.0,10.0,3.3318270416768923,5.3789292078190485,0.06857010705317691,0.08845357068948739,2.995898938573256,100.0,9.977591925231811e-7,2.3374076551540454e-6,1.582623539615223e-5,4.893821931145894e-13,4.893836549432922e-13,4.893860016945686e-13
0.45490981963927857,10.0,10.0,3.3318270418084137,5.3789292078190485,0.0709090459814736,0.0884636294402946,2.995912334285923,100.0,1.0010926831302532e-6,2.33814809683817e-6,1.5854285563259584e-5,4.893855071061568e-13,4.893843943108684e-13,4.894070760713247e-13
0.45691382765531063,10.0,10.0,3.331827042001122,5.3789292078190485,0.07117905151893517,0.08852781548585445,2.99594762643918,100.0,1.0021760541908783e-6,2.3408050114257575e-6,1.585555346485253e-5,4.894092324642189e-13,4.89409340332677e-13,4.894092324642189e-13
0.4589178356713427,10.0,10.0,3.3318270420061076,5.3789292078190485,0.07153174367718407,0.08861959015884735,2.99597107092358,100.0,1.0078499362560284e-6,2.3415813587806057e-6,1.598428071427921e-5,4.894174038824308e-13,4.894214876847015e-13,4.894232668020637e-13
0.46092184368737477,10.0,10.0,3.331827042015538,5.3789292078190485,0.0725153635282581,0.08870034430833525,2.9960155458909727,100.0,1.0123031441426372e-6,2.3420511277400754e-6,1.5987598456501997e-5,4.89423574724183e-13,4.894234543730054e-13,4.894242418110742e-13
0.46292585170340683,10.0,10.0,3.3318270420787477,5.3789292078190485,0.07265295647116575,0.0887134655830728,2.9960200058482642,100.0,1.013439089350843e-6,2.3444292252579304e-6,1.6146664126604443e-5,4.894414763573045e-13,4.894253667777468e-13,4.894418405818015e-13
0.4649298597194389,10.0,10.0,3.331827042181785,5.3789292078190485,0.07285381947405287,0.08876072476777316,2.996034799021926,100.0,1.0141027056736605e-6,2.346110004644238e-6,1.620241084025457e-5,4.894478269184638e-13,4.894375060187562e-13,4.894478494884175e-13
0.46693386773547096,10.0,10.0,3.331827042269463,5.3789292078190485,0.07289508693017965,0.0887696375415648,2.9960900456022674,100.0,1.0205793503076346e-6,2.3477100945169022e-6,1.6257086953915043e-5,4.894485515380003e-13,4.894491294997296e-13,4.894615475215225e-13
0.46893787575150303,10.0,10.0,3.331827042351157,5.3789292078190485,0.07327880819800395,0.08944445895367034,2.996103456776091,100.0,1.0223247713184707e-6,2.351797603809124e-6,1.643187424828809e-5,4.894536717031187e-13,4.894615475215225e-13,4.894721991479368e-13
0.4709418837675351,10.0,10.0,3.3318270424303713,5.3789292078190485,0.07348818574791306,0.08956341308123086,2.996160908110427,100.0,1.0268358996068637e-6,2.3560693747584065e-6,1.650116943403494e-5,4.894615475215225e-13,4.894726563089424e-13,4.894832659915334e-13
0.4729458917835671,10.0,10.0,3.331827042509943,5.3789292078190485,0.07366443746258015,0.09000196274625226,2.996171202391625,100.0,1.0295385843466762e-6,2.3617086103815886e-6,1.6728353339509855e-5,4.894721991479368e-13,4.894839742422168e-13,4.894890083494183e-13
0.4749498997995992,10.0,10.0,3.331827042554825,5.3789292078190485,0.07376936704031917,0.09060469881095222,2.996176982949626,100.0,1.0357465529922478e-6,2.366652380344893e-6,1.700536540984027e-5,4.894832659915334e-13,4.894888813369813e-13,4.894982972425735e-13
0.47695390781563124,10.0,10.0,3.3318270426588055,5.3789292078190485,0.07399970962967625,0.09070797480985598,2.996255316870128,100.0,1.051708687265854e-6,2.3674142032548726e-6,1.702231167243171e-5,4.895090207112765e-13,4.895027304723687e-13,4.894992467194171e-13
0.4789579158316633,10.0,10.0,3.331827042727515,5.3789292078190485,0.07401463138975613,0.0912622817128606,2.996259093762743,100.0,1.056387154790974e-6,2.3788354934866555e-6,1.7038432546189765e-5,4.895108529024565e-13,4.895116939334055e-13,4.895332787797406e-13
0.48096192384769537,10.0,10.0,3.3318270427380416,5.3789292078190485,0.07502573024644242,0.09151819763064159,2.996321154197389,100.0,1.058549432242567e-6,2.3804607341008617e-6,1.72379981222694e-5,4.895343602041297e-13,4.895330056648029e-13,4.895375895983844e-13
0.48296593186372744,10.0,10.0,3.331827042798363,5.3789292078190485,0.0751536065746898,0.09230799615016982,2.996338398424892,100.0,1.0721257619262875e-6,2.3863535669738317e-6,1.730330912096148e-5,4.895357007626894e-13,4.895366288825663e-13,4.895385257319443e-13
0.4849699398797595,10.0,10.0,3.3318270429291994,5.3789292078190485,0.07561744229595897,0.09253296703381111,2.9963537979094057,100.0,1.0723601827989446e-6,2.394485232136377e-6,1.736722050793108e-5,4.895380268983624e-13,4.895420531986994e-13,4.895599401747082e-13
0.48697394789579157,10.0,10.0,3.331827042992996,5.3789292078190485,0.07605093382728903,0.09260720186187339,2.996426168056584,100.0,1.078291298022308e-6,2.3968755813864263e-6,1.748218011803324e-5,4.895420930672931e-13,4.895536855848081e-13,4.896143486731924e-13
0.48897795591182364,10.0,10.0,3.3318270430072534,5.3789292078190485,0.07613416811991847,0.09328311380902427,2.9964553937204554,100.0,1.0814921113137923e-6,2.3980005371766185e-6,1.78562515926477e-5,4.896058476899503e-13,4.896145414646564e-13,4.896190805043241e-13
0.4909819639278557,10.0,10.0,3.3318270430518577,5.3789292078190485,0.076444951913451,0.09412011898046845,2.996500295069338,100.0,1.089857456333248e-6,2.3985602463079297e-6,1.78698714448639e-5,4.896190805043241e-13,4.896189351373739e-13,4.896210424426753e-13
0.49298597194388777,10.0,10.0,3.3318270430889236,5.3789292078190485,0.07811151383108877,0.0948515871263171,2.996518566758939,100.0,1.0958032715948522e-6,2.401185636298622e-6,1.7895911273015063e-5,4.896227875988315e-13,4.896203456317547e-13,4.89625243238138e-13
0.49498997995991983,10.0,10.0,3.33182704316685,5.3789292078190485,0.0783507026651344,0.09488364544735249,2.996563960784784,100.0,1.0966758564314298e-6,2.4028369302975267e-6,1.795540843247435e-5,4.896305401628391e-13,4.896277898485506e-13,4.896547423569848e-13
0.4969939879759519,10.0,10.0,3.3318270432428143,5.3789292078190485,0.07994808482654771,0.09504404141817473,2.996615536072486,100.0,1.1101876501253656e-6,2.4040397806353544e-6,1.807893559702961e-5,4.896615144710358e-13,4.896547206838829e-13,4.896599970291002e-13
0.49899799599198397,10.0,10.0,3.33182704326857,5.3789292078190485,0.08030625910570088,0.09579114339497213,2.996679579396342,100.0,1.1151277105160411e-6,2.418288134119878e-6,1.8098110033692822e-5,4.896634483756656e-13,4.896606113792978e-13,4.89681682365009e-13
0.501002004008016,10.0,10.0,3.3318270432746555,5.3789292078190485,0.08065685412297083,0.09584720072716335,2.9966977832751844,100.0,1.1160082696176448e-6,2.429120515467462e-6,1.8142784443204882e-5,4.896634663587356e-13,4.896653246719551e-13,4.896987635238805e-13
0.503006012024048,10.0,10.0,3.33182704334901,5.3789292078190485,0.08086125789976731,0.0960283914445838,2.9967170180802896,100.0,1.121390445464578e-6,2.433260022371122e-6,1.8151380641227867e-5,4.896874727116176e-13,4.896778441338506e-13,4.897090355713451e-13
0.5050100200400801,10.0,10.0,3.331827043375723,5.3789292078190485,0.08105707234404304,0.09708686721885647,2.99680233055917,100.0,1.134283662136724e-6,2.433366430159948e-6,1.8156418121177022e-5,4.896930973524228e-13,4.896977388727222e-13,4.897211026841803e-13
0.5070140280561122,10.0,10.0,3.3318270434489294,5.3789292078190485,0.08128944391208306,0.09717589928966922,2.996822955403721,100.0,1.1355633179993998e-6,2.4352906376937814e-6,1.8163259400063582e-5,4.89700270013045e-13,4.896994399007381e-13,4.897284196430957e-13
0.5090180360721442,10.0,10.0,3.331827043470474,5.3789292078190485,0.08278305382838604,0.09718553438668744,2.996913196045557,100.0,1.1430394388340486e-6,2.4387908475696523e-6,1.8303628343763177e-5,4.897083443822354e-13,4.897073662022927e-13,4.897438503048068e-13
0.5110220440881763,10.0,10.0,3.331827043559303,5.3789292078190485,0.08334336526303686,0.09771919651282931,2.996932295992449,100.0,1.1595483135970603e-6,2.4393722875602804e-6,1.8378433548445214e-5,4.897211026841803e-13,4.897185453884748e-13,4.897451288961317e-13
0.5130260521042084,10.0,10.0,3.3318270436292803,5.3789292078190485,0.08342430264873651,0.09781256767270292,2.9969332911982516,100.0,1.1628981192202082e-6,2.4530568137141477e-6,1.858876371020601e-5,4.8973198698892e-13,4.8973382468238e-13,4.897497958487511e-13
0.5150300601202404,10.0,10.0,3.331827043638271,5.3789292078190485,0.0835984949924102,0.09783703829081525,2.9970479691492686,100.0,1.174621739589306e-6,2.456770528084286e-6,1.8670449184709236e-5,4.897340543834434e-13,4.897435740623943e-13,4.897601988473219e-13
0.5170340681362725,10.0,10.0,3.33182704364258,5.3789292078190485,0.08453242631894645,0.09840761928100268,2.997069558135567,100.0,1.1756812755022596e-6,2.4593501640537317e-6,1.8763959977019853e-5,4.89744464549604e-13,4.897490331496144e-13,4.897680631157544e-13
0.5190380761523046,10.0,10.0,3.331827043674362,5.3789292078190485,0.08453837299648392,0.09911479087060165,2.9971460774891274,100.0,1.1836580161772376e-6,2.4610137072911338e-6,1.8787098702209842e-5,4.897500776518362e-13,4.897520238168432e-13,4.897741011666518e-13
0.5210420841683366,10.0,10.0,3.3318270437206525,5.3789292078190485,0.08476147277807655,0.09922755222283183,2.9971669334679163,100.0,1.2012017612224236e-6,2.4727909230044677e-6,1.885524269345211e-5,4.897593971503488e-13,4.897596156613139e-13,4.897937490945389e-13
0.5230460921843687,10.0,10.0,3.3318270437870874,5.3789292078190485,0.08481016823962988,0.09946220276663824,2.997214200153209,100.0,1.2055500686308435e-6,2.4796927131521113e-6,1.9011349405556847e-5,4.897741011666518e-13,4.89774557341972e-13,4.898108015836901e-13
0.5250501002004008,10.0,10.0,3.331827043793845,5.3789292078190485,0.085736654492522,0.10062482867157267,2.9972901288869616,100.0,1.2115273481685632e-6,2.4841655778045282e-6,1.919748617756461e-5,4.89804363459549e-13,4.898122912501396e-13,4.898190978985828e-13
0.5270541082164328,10.0,10.0,3.331827043862463,5.3789292078190485,0.08600399027521885,0.10066814086847233,2.9973663059404627,100.0,1.2280171570603935e-6,2.4885223422536566e-6,1.9199122255642845e-5,4.898104323079096e-13,4.89820538398094e-13,4.898197397921294e-13
0.5290581162324649,10.0,10.0,3.3318270438732958,5.3789292078190485,0.08608835746430633,0.10099588437287,2.9973959802061474,100.0,1.2358736964477067e-6,2.5060692287519753e-6,1.923058585461031e-5,4.89826074741685e-13,4.898213236523768e-13,4.898245670666908e-13
0.531062124248497,10.0,10.0,3.3318270439251685,5.3789292078190485,0.0862542511674349,0.10111026190457954,2.9974175006566806,100.0,1.24029919889085e-6,2.508718469115537e-6,1.923212812300669e-5,4.898291432453663e-13,4.898285706393927e-13,4.898272384024288e-13
0.533066132264529,10.0,10.0,3.331827043926793,5.3789292078190485,0.08643817115333928,0.10187690077064446,2.9975259601279443,100.0,1.246966019465539e-6,2.508843870895144e-6,1.9275171020869183e-5,4.898328536653107e-13,4.898298932206167e-13,4.898294783203096e-13
0.5350701402805611,10.0,10.0,3.3318270439787057,5.3789292078190485,0.08718192706877444,0.10210127779751628,2.9975489945407725,100.0,1.2583263629547503e-6,2.5103071979843197e-6,1.9360711141652382e-5,4.898335971932207e-13,4.898328033128273e-13,4.898300629808617e-13
0.5370741482965932,10.0,10.0,3.3318270439871016,5.3789292078190485,0.08777737899166403,0.1026793530274652,2.997662465149526,100.0,1.2635113181873324e-6,2.5103204346284715e-6,1.9400686346737542e-5,4.898435858316007e-13,4.898344702642957e-13,4.898335678656792e-13
0.5390781563126252,10.0,10.0,3.3318270440436413,5.3789292078190485,0.08800778158979691,0.10354566242463872,2.9976845568122963,100.0,1.2657666781972457e-6,2.519518716467163e-6,1.975327919228686e-5,4.898457643011925e-13,4.898652569245565e-13,4.898665516536194e-13
0.5410821643286573,10.0,10.0,3.331827044045989,5.3789292078190485,0.08911373331965207,0.10466950346742464,2.997693248086939,100.0,1.2697067743358792e-6,2.5221672395107965e-6,1.9757942946367616e-5,4.898757414762678e-13,4.89885092986143e-13,4.899139213943852e-13
0.5430861723446894,10.0,10.0,3.3318270440642537,5.3789292078190485,0.08934784106000952,0.10488307231949004,2.9978241342496297,100.0,1.2727646709697484e-6,2.5237745773306472e-6,1.9814642327528254e-5,4.899139213943852e-13,4.89915269969937e-13,4.899189127425078e-13
0.5450901803607214,10.0,10.0,3.3318270440966473,5.3789292078190485,0.0917448379924637,0.10491821590376729,2.9978682559287333,100.0,1.2737912722411252e-6,2.52378961713365e-6,1.9942073535697507e-5,4.899247061402306e-13,4.899194788462716e-13,4.899318594122528e-13
0.5470941883767535,10.0,10.0,3.3318270441463405,5.3789292078190485,0.09186414440777844,0.10492116309070647,2.9979451014944662,100.0,1.2759443179678754e-6,2.529883125993849e-6,2.0106326906333265e-5,4.899247306800071e-13,4.899316498235824e-13,4.899411044497041e-13
0.5490981963927856,10.0,10.0,3.3318270441517077,5.3789292078190485,0.09204432279359769,0.10552312591835637,2.997967674132454,100.0,1.285065211336557e-6,2.535108321640679e-6,2.0193498809720706e-5,4.899473251212864e-13,4.899510266546646e-13,4.899597256484777e-13
0.5511022044088176,10.0,10.0,3.3318270441929276,5.3789292078190485,0.09366017983247625,0.10576669004741131,2.998051070532557,100.0,1.3300418724799173e-6,2.5372171664189516e-6,2.024900064120571e-5,4.899865752360938e-13,4.899614309696216e-13,4.899882731569935e-13
0.5531062124248497,10.0,10.0,3.331827044206963,5.3789292078190485,0.09405119977480751,0.10613931881810273,2.9981151242377626,100.0,1.3340642411845836e-6,2.5502061133821387e-6,2.037057111052669e-5,4.899882731569935e-13,4.899905733068831e-13,4.900114977486927e-13
0.5551102204408818,10.0,10.0,3.3318270442194065,5.3789292078190485,0.09430044335873444,0.10638935126148351,2.9982417795174463,100.0,1.3369286239158745e-6,2.5540631988784087e-6,2.045211616306748e-5,4.900214053486709e-13,4.900033694228528e-13,4.900665850473437e-13
0.5571142284569138,10.0,10.0,3.3318270442366034,5.3789292078190485,0.09453126894293165,0.10691653847552289,2.998243466508167,100.0,1.3379059828219744e-6,2.5563217356701167e-6,2.0573804547734845e-5,4.900676342638405e-13,4.900554086666639e-13,4.900717915457883e-13
0.5591182364729459,10.0,10.0,3.3318270442442115,5.3789292078190485,0.09522602084580521,0.10828815033067946,2.9982664328358912,100.0,1.340238202535142e-6,2.5683662564140448e-6,2.057860873930134e-5,4.900823269249297e-13,4.90068184674015e-13,4.901448328730375e-13
0.561122244488978,10.0,10.0,3.3318270442775493,5.3789292078190485,0.09526630847838992,0.10836714777896378,2.9984215486865775,100.0,1.3450683699557426e-6,2.569148713304224e-6,2.057930751327665e-5,4.901448328730375e-13,4.901436653881089e-13,4.90145829654007e-13
0.56312625250501,10.0,10.0,3.331827044315936,5.3789292078190485,0.0964040215926959,0.10869715237581784,2.9984404712691566,100.0,1.3462402538291878e-6,2.5697189916051704e-6,2.058528701612541e-5,4.901605743192184e-13,4.901452189006687e-13,4.901829124161426e-13
0.5651302605210421,10.0,10.0,3.331827044325152,5.3789292078190485,0.0965908813845016,0.11107920933086983,2.9985571454210795,100.0,1.3588691333944111e-6,2.5784437447223603e-6,2.0649222889716658e-5,4.901829124161426e-13,4.901845663119617e-13,4.901871797800981e-13
0.5671342685370742,10.0,10.0,3.3318270443454683,5.3789292078190485,0.09721860568885353,0.11126548900500743,2.9985804210350375,100.0,1.3635196390643984e-6,2.5829331454026635e-6,2.071879952656137e-5,4.90241940604211e-13,4.901880047110149e-13,4.902629017966162e-13
0.5691382765531062,10.0,10.0,3.331827044351923,5.3789292078190485,0.09725955997655865,0.11176306249151323,2.998647234940095,100.0,1.381360603169874e-6,2.5843264931951054e-6,2.0738661165989257e-5,4.902629017966162e-13,4.902671492524562e-13,4.903172164211655e-13
0.5711422845691383,10.0,10.0,3.3318270443781564,5.3789292078190485,0.09734293143273888,0.11181114716336024,2.99874299960807,100.0,1.384451183896321e-6,2.6089425842033705e-6,2.0779486800224153e-5,4.902766328595124e-13,4.902673013787136e-13,4.903259213709138e-13
0.5731462925851704,10.0,10.0,3.3318270443856615,5.3789292078190485,0.09797298937343103,0.11199850195481711,2.9988621604545656,100.0,1.3848879038333274e-6,2.608983589545787e-6,2.1166783385425753e-5,4.903172164211655e-13,4.903176925231903e-13,4.903305870424595e-13
0.5751503006012024,10.0,10.0,3.331827044395975,5.3789292078190485,0.09862704068234748,0.11210041255542277,2.9988857312997155,100.0,1.3861137886986995e-6,2.6200850421482992e-6,2.130324992946271e-5,4.903437564337814e-13,4.903243792681438e-13,4.903379590968193e-13
0.5771543086172345,10.0,10.0,3.3318270444172913,5.3789292078190485,0.0988137520333908,0.11241427770705731,2.9989092346101867,100.0,1.3880709992330298e-6,2.624245713976995e-6,2.130524476005915e-5,4.903508440030283e-13,4.903264037692868e-13,4.903509827313181e-13
0.5791583166332666,10.0,10.0,3.331827044446944,5.3789292078190485,0.10009008898301783,0.1130384493564466,2.9990790767197604,100.0,1.3934915596071503e-6,2.6309559923235114e-6,2.1355981558131403e-5,4.903547718161701e-13,4.903491133114191e-13,4.90366654293007e-13
0.5811623246492986,10.0,10.0,3.3318270444478935,5.3789292078190485,0.10014371390601734,0.11318457455349072,2.999085338514033,100.0,1.3952577594274126e-6,2.6324164995916307e-6,2.1412187806317502e-5,4.903654408026549e-13,4.903671575130246e-13,4.903955083595359e-13
0.5831663326653307,10.0,10.0,3.3318270444579454,5.3789292078190485,0.10057381701828252,0.11356264365659731,2.9992288249210084,100.0,1.402242508733131e-6,2.6552507343140104e-6,2.173708227817943e-5,4.903955083595359e-13,4.903917357531772e-13,4.904022479917539e-13
0.5851703406813628,10.0,10.0,3.3318270444747435,5.3789292078190485,0.10149387197785928,0.11363125312342712,2.9992524770852023,100.0,1.4029348261202148e-6,2.6575855168750284e-6,2.1757894969931798e-5,4.904022479917539e-13,4.904008736449698e-13,4.904777095661785e-13
0.5871743486973948,10.0,10.0,3.331827044500806,5.3789292078190485,0.10183433870197568,0.11657544159092925,2.9993168606024017,100.0,1.405313424868009e-6,2.658499099341904e-6,2.2039876314871593e-5,4.904854532551638e-13,4.904776035877053e-13,4.904860237925152e-13
0.5891783567134269,10.0,10.0,3.3318270445065514,5.3789292078190485,0.10192375743007133,0.1174155789307401,2.999429387321162,100.0,1.4114082341975617e-6,2.660661391439303e-6,2.2070753101317602e-5,4.904860237925152e-13,4.904860963992666e-13,4.905138563971226e-13
0.591182364729459,10.0,10.0,3.331827044512169,5.3789292078190485,0.1025990068066398,0.11765625104457478,2.999556818991311,100.0,1.4261507152513846e-6,2.6616142725398664e-6,2.2093252895486738e-5,4.905125195043826e-13,4.905117117021951e-13,4.905932179071774e-13
0.593186372745491,10.0,10.0,3.3318270445252387,5.3789292078190485,0.10357016052961011,0.1178667624975913,2.9995860346482233,100.0,1.4505385265286787e-6,2.6894044939561136e-6,2.209856317136821e-5,4.906035456698154e-13,4.905935852730608e-13,4.906036428165521e-13
0.5951903807615231,10.0,10.0,3.3318270445311144,5.3789292078190485,0.10423585469203199,0.11807955888649195,2.9996097595047484,100.0,1.454434358787278e-6,2.6899696992910388e-6,2.2121841638242857e-5,4.90619830369697e-13,4.906019751963944e-13,4.906238066416582e-13
0.5971943887775552,10.0,10.0,3.331827044548145,5.3789292078190485,0.10428208958130722,0.1188796212836858,2.9997935461717775,100.0,1.4632040942520464e-6,2.6902858030216935e-6,2.2220572675493206e-5,4.906314671116939e-13,4.906206514237082e-13,4.906244043404497e-13
0.5991983967935872,10.0,10.0,3.331827044559615,5.3789292078190485,0.1043211398484306,0.11946862180822332,2.9998053067454427,100.0,1.4733951203962757e-6,2.6921538741649618e-6,2.227512276818004e-5,4.906376151806334e-13,4.906251331736491e-13,4.906487065559794e-13
0.6012024048096193,10.0,10.0,3.3318270445696196,5.3789292078190485,0.10449914945980197,0.1199563901097653,2.999956976308409,100.0,1.4815892237888654e-6,2.7002559440879403e-6,2.233302105163958e-5,4.906380436561046e-13,4.906311084860949e-13,4.906679555381627e-13
0.6032064128256514,10.0,10.0,3.3318270445897515,5.3789292078190485,0.10450779958329862,0.12062689755206327,2.9999807003130434,100.0,1.4884403921441176e-6,2.7012628378508743e-6,2.2532522244735962e-5,4.906487065559794e-13,4.906448498427955e-13,4.906834232864224e-13
0.6052104208416834,10.0,10.0,3.3318270445987306,5.3789292078190485,0.10520133559889315,0.12089626255417198,3.000062417727849,100.0,1.4960661500291235e-6,2.715651246655425e-6,2.2687495680562613e-5,4.90683361960217e-13,4.906833781217515e-13,4.907165584911773e-13
0.6072144288577155,10.0,10.0,3.33182704460113,5.3789292078190485,0.10556067098233966,0.12154622148781784,3.000171175370612,100.0,1.4961205746850286e-6,2.7184366434320416e-6,2.2747535515530853e-5,4.907165584911773e-13,4.907156101941238e-13,4.907351032118153e-13
0.6092184368737475,10.0,10.0,3.3318270446028477,5.3789292078190485,0.10841726866699794,0.12303086819074233,3.000328246605289,100.0,1.4977552595061684e-6,2.7218758903801125e-6,2.281611942749321e-5,4.907252308178082e-13,4.907305850166861e-13,4.907463969980604e-13
0.6112224448897795,10.0,10.0,3.3318270446086258,5.3789292078190485,0.10842947381993573,0.12309522266885517,3.0003412730713985,100.0,1.5497817324398227e-6,2.732695403875401e-6,2.2868172552560855e-5,4.907560401067438e-13,4.907454790008814e-13,4.907661536287384e-13
0.6132264529058116,10.0,10.0,3.33182704462632,5.3789292078190485,0.10877673921188423,0.12425624519150605,3.00036492523414,100.0,1.5503810846140917e-6,2.7348287354844815e-6,2.3200380163020053e-5,4.907632551080259e-13,4.907632315375012e-13,4.907751000789348e-13
0.6152304609218436,10.0,10.0,3.331827044637456,5.3789292078190485,0.10885444411065805,0.12452753445087072,3.000561904237214,100.0,1.5705577599765265e-6,2.7519645272130265e-6,2.325679585638381e-5,4.907661276869768e-13,4.907710654550315e-13,4.908970460124621e-13
0.6172344689378757,10.0,10.0,3.3318270446429086,5.3789292078190485,0.11078159293457476,0.1249023935107663,3.000602888853586,100.0,1.5714655241700033e-6,2.7555370674158733e-6,2.326477819809075e-5,4.908979643237604e-13,4.908973623124963e-13,4.908979643237604e-13
0.6192384769539078,10.0,10.0,3.3318270446536693,5.3789292078190485,0.11142739831898288,0.12512915251562107,3.000738555330341,100.0,1.6031330006618417e-6,2.7608981580129672e-6,2.3464562826649074e-5,4.909342340243426e-13,4.909319662020207e-13,4.90932106733096e-13
0.6212424849699398,10.0,10.0,3.3318270446584606,5.3789292078190485,0.1118639884978206,0.1256472501955139,3.0007620671608604,100.0,1.6275428561262777e-6,2.764957792856491e-6,2.3503852744307992e-5,4.909354925081778e-13,4.909354717794853e-13,4.909354925081778e-13
0.6232464929859719,10.0,10.0,3.3318270446692413,5.3789292078190485,0.1127627592291799,0.12666461668597268,3.0008864407629914,100.0,1.6286468752712874e-6,2.7767242050807354e-6,2.3719246319205268e-5,4.909370292786563e-13,4.909413758364765e-13,4.909421828857998e-13
0.625250501002004,10.0,10.0,3.33182704467304,5.3789292078190485,0.11282168389715326,0.1275931319258798,3.000965369200834,100.0,1.636914831737519e-6,2.778653375703939e-6,2.3864667508051048e-5,4.909421560583598e-13,4.90942231438083e-13,4.909483078004105e-13
0.627254509018036,10.0,10.0,3.33182704467507,5.3789292078190485,0.11295508860397896,0.12774735604626436,3.0011484605837726,100.0,1.6380143503029572e-6,2.7798523297276865e-6,2.4014147010031892e-5,4.909483078004105e-13,4.909520261157063e-13,4.909493581951724e-13
0.6292585170340681,10.0,10.0,3.3318270446867086,5.3789292078190485,0.11358835394938224,0.12811594007402138,3.001171766008498,100.0,1.6610014295998417e-6,2.784510631727191e-6,2.4178497829705497e-5,4.909604961572497e-13,4.909685459740933e-13,4.909636463368934e-13
0.6312625250501002,10.0,10.0,3.3318270446970533,5.3789292078190485,0.11444466239538421,0.1284555221046795,3.001178999443568,100.0,1.668229028357823e-6,2.795463639605252e-6,2.4184796965366393e-5,4.909686629698929e-13,4.909770232555668e-13,4.909686629698929e-13
0.6332665330661322,10.0,10.0,3.331827044698307,5.3789292078190485,0.11481824716891703,0.129089300644044,3.0013815068764376,100.0,1.6725055021186133e-6,2.8061003298453176e-6,2.4496166232748402e-5,4.910462965969621e-13,4.910454747861285e-13,4.910462965969621e-13
0.6352705410821643,10.0,10.0,3.3318270446995233,5.3789292078190485,0.11504580761337661,0.13101655174105906,3.0014806628305846,100.0,1.6865806288983065e-6,2.8135668012944187e-6,2.4544246182584786e-5,4.910983782938744e-13,4.910979991685753e-13,4.910958630325314e-13
0.6372745490981964,10.0,10.0,3.3318270447115363,5.3789292078190485,0.11608793764545132,0.1315551201140292,3.0015706333192096,100.0,1.6881254551820599e-6,2.818852469752032e-6,2.4624294805570635e-5,4.911586714875404e-13,4.911570240787926e-13,4.911586714875404e-13
0.6392785571142284,10.0,10.0,3.3318270447213885,5.3789292078190485,0.11628819566312662,0.13207717049728007,3.0015939484780185,100.0,1.7006580566814335e-6,2.8222345820710933e-6,2.466175094474887e-5,4.911814869295004e-13,4.911918110522767e-13,4.911926003147972e-13
0.6412825651302605,10.0,10.0,3.331827044722799,5.378929207819049,0.11679493172176018,0.1321764690906923,3.0016798078735065,100.0,1.7021660987111983e-6,2.8309012944650055e-6,2.5542586618927923e-5,4.911840127718916e-13,4.912024337946556e-13,4.91206454053926e-13
0.6432865731462926,10.0,10.0,3.3318270447292364,5.378929207819049,0.11749730398839421,0.132750705535849,3.001791529689923,100.0,1.723983049967395e-6,2.838013772439272e-6,2.563008179774859e-5,4.912187340228952e-13,4.912197005356361e-13,4.912187340228952e-13
0.6452905811623246,10.0,10.0,3.3318270447333576,5.378929207819049,0.11753638567073584,0.13307390923450738,3.001809354724223,100.0,1.742537798840962e-6,2.8429825300442245e-6,2.573269720020038e-5,4.913147689543456e-13,4.912945322632052e-13,4.912958658903293e-13
0.6472945891783567,10.0,10.0,3.331827044734575,5.378929207819049,0.11861708536268704,0.13323015136306413,3.0019894069511803,100.0,1.7458584998728056e-6,2.8603795481018897e-6,2.5756876001265462e-5,4.913161120038262e-13,4.913095179355872e-13,4.913097972509642e-13
0.6492985971943888,10.0,10.0,3.331827044742682,5.378929207819049,0.11868125863880151,0.1333269619270306,3.002004724898264,100.0,1.753619810227348e-6,2.8609981243337502e-6,2.651787567689481e-5,4.913254970431588e-13,4.913134006486068e-13,4.913128462215847e-13
0.6513026052104208,10.0,10.0,3.331827044743256,5.378929207819049,0.11977248464332567,0.13412993294160783,3.002027682946115,100.0,1.7748109448067417e-6,2.8630863753137926e-6,2.68953355759033e-5,4.913265532739482e-13,4.913196517181213e-13,4.913136677853054e-13
0.6533066132264529,10.0,10.0,3.331827044752536,5.378929207819049,0.12241075538774693,0.13579696901253213,3.002248890890494,100.0,1.794600376953987e-6,2.873611609120663e-6,2.7242264289949783e-5,4.913883938602971e-13,4.913862075812715e-13,4.913858612704161e-13
0.655310621242485,10.0,10.0,3.331827044761236,5.378929207819049,0.12267944528526654,0.13648645985084293,3.002308119481839,100.0,1.7969016544823962e-6,2.885872486363811e-6,2.7387383048670034e-5,4.914907120644196e-13,4.914913608418628e-13,4.914894478833958e-13
0.657314629258517,10.0,10.0,3.331827044761314,5.378929207819049,0.12297755779808658,0.13712482789144376,3.002450393443276,100.0,1.8036807857918594e-6,2.8959216402176127e-6,2.749922199889903e-5,4.915286823551162e-13,4.914991057813613e-13,4.914994887327691e-13
0.6593186372745491,10.0,10.0,3.3318270447693923,5.378929207819049,0.12391488094676177,0.13749003614390087,3.0024729367164396,100.0,1.8138454578330846e-6,2.9067749165411163e-6,2.7576842728429495e-5,4.9153889900901e-13,4.915286598101126e-13,4.915264885543955e-13
0.6613226452905812,10.0,10.0,3.331827044777039,5.378929207819049,0.12402355343590714,0.138704825964275,3.00263604149422,100.0,1.8163306436492598e-6,2.9229188318656895e-6,2.763621957253633e-5,4.915411401595843e-13,4.915468883241749e-13,4.915489389505682e-13
0.6633266533066132,10.0,10.0,3.331827044777617,5.378929207819049,0.12429168454991853,0.13904686700211566,3.0026997789918846,100.0,1.8268776035064029e-6,2.9235656487791667e-6,2.810692723708166e-5,4.915614722564616e-13,4.91557190465578e-13,4.915614722564616e-13
0.6653306613226453,10.0,10.0,3.3318270447842075,5.378929207819049,0.12457183942776713,0.13994153599184173,3.002907303725449,100.0,1.8320685700635204e-6,2.9288600540134447e-6,2.829982319199793e-5,4.915958885356839e-13,4.915967221057455e-13,4.915837156052344e-13
0.6673346693386774,10.0,10.0,3.331827044790928,5.378929207819049,0.12601911034875832,0.14030042930503972,3.0029293766902074,100.0,1.8459851518209494e-6,2.946722959524052e-6,2.8455684877237592e-5,4.916110207292933e-13,4.916128566512641e-13,4.915958885356839e-13
0.6693386773547094,10.0,10.0,3.3318270447918814,5.378929207819049,0.12744031568855563,0.1408283007977397,3.002973269794607,100.0,1.8485912455717261e-6,2.968716834680254e-6,2.8648426952787948e-5,4.916215658635904e-13,4.916281810582116e-13,4.916270802899174e-13
0.6713426853707415,10.0,10.0,3.3318270447972287,5.378929207819049,0.12876376240080928,0.14084703234491347,3.0031616891868484,100.0,1.8533379316052696e-6,2.9805093683920007e-6,2.8684105476117344e-5,4.916300774963332e-13,4.916283044856644e-13,4.916325738868e-13
0.6733466933867736,10.0,10.0,3.3318270448031355,5.378929207819049,0.1287834332069461,0.14132560694404445,3.0033199019715218,100.0,1.8586356562771183e-6,2.980945515625867e-6,2.883223539144598e-5,4.916658894497819e-13,4.916471948550945e-13,4.916469429285346e-13
0.6753507014028056,10.0,10.0,3.3318270448043634,5.378929207819049,0.1295870941096383,0.1417601159575946,3.0033751270544857,100.0,1.8605130835404364e-6,2.989940819729047e-6,2.8956337295709292e-5,4.91673103929746e-13,4.916497055028441e-13,4.916490827257653e-13
0.6773547094188377,10.0,10.0,3.331827044808673,5.378929207819049,0.13058574643387896,0.14312760221860543,3.003396676255948,100.0,1.8705271475591085e-6,2.995649967350171e-6,2.9034399366180937e-5,4.916779110913577e-13,4.916764363501213e-13,4.916777555976217e-13
0.6793587174348698,10.0,10.0,3.3318270448138643,5.37892920781905,0.13178611556799188,0.14333656056616825,3.0036342980670128,100.0,1.8713289606697485e-6,3.00479054304175e-6,2.907847570509544e-5,4.916963629283816e-13,4.91678420495605e-13,4.916806337580116e-13
0.6813627254509018,10.0,10.0,3.331827044815285,5.37892920781905,0.13249940360099954,0.14422894470587005,3.0036760364004325,100.0,1.873817323140582e-6,3.0049078984802985e-6,2.9219032841347344e-5,4.917021250506325e-13,4.916968390940702e-13,4.916963629283816e-13
0.6833667334669339,10.0,10.0,3.3318270448187315,5.37892920781905,0.13267747852715986,0.14787763895560155,3.0038535411697174,100.0,1.8744841626358015e-6,3.009858302911407e-6,2.9422689078267693e-5,4.91739849957489e-13,4.917395703845112e-13,4.9175259110062e-13
0.685370741482966,10.0,10.0,3.331827044823294,5.37892920781905,0.13273014354722537,0.14844166794985672,3.003874515181596,100.0,1.8820506760543223e-6,3.042858970708118e-6,2.9424764311315187e-5,4.91820819276821e-13,4.918201414194801e-13,4.918207178846194e-13
0.687374749498998,10.0,10.0,3.3318270448248413,5.37892920781905,0.13359413522889266,0.14859940375423147,3.0040417722484665,100.0,1.8835913015185965e-6,3.059138051738617e-6,2.9658245533403433e-5,4.919222472858071e-13,4.919298504333308e-13,4.919223750882708e-13
0.6893787575150301,10.0,10.0,3.331827044827572,5.37892920781905,0.13364157166800736,0.1493274973138924,3.0041172885500114,100.0,1.8919462933180608e-6,3.066661101246574e-6,2.966474404919741e-5,4.920260080757278e-13,4.92016711637811e-13,4.920166032043127e-13
0.6913827655310621,10.0,10.0,3.331827044831582,5.37892920781905,0.13387031904163607,0.14988130659780527,3.0043422301327087,100.0,1.9063926499792751e-6,3.0704751817069144e-6,2.9986367674794565e-5,4.920743726611357e-13,4.920718161082348e-13,4.920743726611357e-13
0.6933867735470942,10.0,10.0,3.3318270448332035,5.378929207819051,0.13450109524794968,0.1504360017914135,3.004362579508058,100.0,1.922828103230304e-6,3.071860116891586e-6,3.002679174859976e-5,4.921721299199228e-13,4.921718659767566e-13,4.921720312275577e-13
0.6953907815631263,10.0,10.0,3.3318270448353418,5.378929207819051,0.13534716599042315,0.15283556005756377,3.004417209479131,100.0,1.932274351754344e-6,3.077005412585624e-6,3.016332798041028e-5,4.92204988023936e-13,4.922008450823836e-13,4.921958005390534e-13
0.6973947895791583,10.0,10.0,3.3318270448388665,5.378929207819051,0.1381805471301248,0.15345763696536033,3.0046103497737784,100.0,1.9337086575008817e-6,3.0905209128209654e-6,3.0246918495366737e-5,4.922622451035911e-13,4.922900413907486e-13,4.922895725474748e-13
0.6993987975951904,10.0,10.0,3.33182704484052,5.378929207819051,0.13935446753042113,0.15377212366663665,3.004802448857048,100.0,1.939750636129591e-6,3.097135445757869e-6,3.0755082516699494e-5,4.922923012742931e-13,4.922900445665525e-13,4.922902391315316e-13
0.7014028056112225,10.0,10.0,3.331827044842171,5.378929207819051,0.13986550241773718,0.15378281197437396,3.0048408842226046,100.0,1.9471600435211546e-6,3.099557252913456e-6,3.099450749147088e-5,4.922938399036285e-13,4.922918284127362e-13,4.922939423999936e-13
0.7034068136272545,10.0,10.0,3.3318270448452685,5.378929207819051,0.14109443725438497,0.1541334850788517,3.004860561444234,100.0,1.952534465371689e-6,3.1143841422386867e-6,3.099658626475544e-5,4.924360466956098e-13,4.923919994750474e-13,4.923922625388919e-13
0.7054108216432866,10.0,10.0,3.331827044846922,5.378929207819052,0.141282218640958,0.15562824636133168,3.0051131769923014,100.0,1.967998086019405e-6,3.121290845851747e-6,3.104735179967683e-5,4.924537342773905e-13,4.924538967188143e-13,4.92442301260309e-13
0.7074148296593187,10.0,10.0,3.331827044848173,5.378929207819052,0.14131053207709127,0.15564617916010784,3.005197591952691,100.0,1.971527011792566e-6,3.1220027771517592e-6,3.130072185067716e-5,4.924640336915401e-13,4.924651383084316e-13,4.924635530666736e-13
0.7094188376753507,10.0,10.0,3.331827044850896,5.378929207819052,0.14290007102049088,0.15601358721325498,3.005349199826296,100.0,1.9755327879594656e-6,3.1276675155462665e-6,3.139201653221729e-5,4.925762729626126e-13,4.925647580340612e-13,4.925804491068533e-13
0.7114228456913828,10.0,10.0,3.331827044852524,5.378929207819052,0.14361848652278733,0.15607043887201666,3.0053681592634964,100.0,1.9823316372384672e-6,3.1352802501155993e-6,3.1435963932411125e-5,4.925985719350539e-13,4.925902486773335e-13,4.925915163867875e-13
0.7134268537074149,10.0,10.0,3.331827044853448,5.378929207819053,0.1437713459160318,0.15705006106305816,3.005602572492535,100.0,1.9925315325089703e-6,3.1424606919647436e-6,3.151984406400265e-5,4.926007310679883e-13,4.926007841714339e-13,4.925948244802227e-13
0.7154308617234469,10.0,10.0,3.331827044855841,5.378929207819053,0.14484855194470905,0.1594321213904825,3.0056254714728157,100.0,2.03528229887461e-6,3.1466888440260476e-6,3.194139697730904e-5,4.926100907730893e-13,4.926091564636067e-13,4.926100907730893e-13
0.717434869739479,10.0,10.0,3.3318270448574254,5.378929207819053,0.14631921167837258,0.16051366563103653,3.005866879344017,100.0,2.0444260202770647e-6,3.1528459145911142e-6,3.208221634683635e-5,4.926186936470904e-13,4.926189367480926e-13,4.926186936470904e-13
0.7194388777555111,10.0,10.0,3.3318270448580845,5.378929207819054,0.1474348348348055,0.1615098973739042,3.005885077201603,100.0,2.0502666037421882e-6,3.155902431214574e-6,3.216577508224357e-5,4.926268570008856e-13,4.926209643417634e-13,4.926192706813065e-13
0.7214428857715431,10.0,10.0,3.3318270448601877,5.378929207819054,0.14812367433612503,0.16204698213205931,3.0060178186552466,100.0,2.0796526319608818e-6,3.1616157345942085e-6,3.23462719773135e-5,4.926436882606911e-13,4.926442932124483e-13,4.926544455411354e-13
0.7234468937875751,10.0,10.0,3.3318270448617144,5.378929207819055,0.14900088014980234,0.16312041845598774,3.0061469403944376,100.0,2.08150262675663e-6,3.1645717908090906e-6,3.243528905848019e-5,4.926602816720846e-13,4.926533467662329e-13,4.926641292657355e-13
0.7254509018036072,10.0,10.0,3.33182704486216,5.378929207819055,0.14914278860848215,0.16327484656913197,3.0063936310816737,100.0,2.09130203156809e-6,3.192105322021017e-6,3.2650551191347224e-5,4.927125813681233e-13,4.927134433902836e-13,4.927125813681233e-13
0.7274549098196392,10.0,10.0,3.331827044865467,5.378929207819056,0.14948495405886494,0.1643850653998642,3.006411025356044,100.0,2.0963393886465215e-6,3.1992939404150407e-6,3.273154465776803e-5,4.927300045961367e-13,4.927528373047331e-13,4.927564057185728e-13
0.7294589178356713,10.0,10.0,3.3318270448687506,5.3789292078190565,0.1501863725996748,0.16531912008941904,3.006443277642778,100.0,2.1203966398415393e-6,3.2010273812915077e-6,3.303067583857344e-5,4.927564057185728e-13,4.927581411279902e-13,4.927767217175344e-13
0.7314629258517034,10.0,10.0,3.331827044871624,5.3789292078190565,0.1533371436715928,0.16617106566087614,3.0066772967482227,100.0,2.1274015988675877e-6,3.2029063947140466e-6,3.31089724281091e-5,4.927960862633172e-13,4.927918972623131e-13,4.928041894830274e-13
0.7334669338677354,10.0,10.0,3.3318270448741383,5.378929207819057,0.15346294358914692,0.16619081747294115,3.0068790542801302,100.0,2.135290925092903e-6,3.206272924926562e-6,3.311750360314128e-5,4.928041894830274e-13,4.928038326110843e-13,4.929323466911868e-13
0.7354709418837675,10.0,10.0,3.331827044876338,5.378929207819058,0.1536479942775887,0.16700623442452753,3.0069291691523476,100.0,2.137584438268224e-6,3.2166448659532774e-6,3.3379429976890586e-5,4.929318600509834e-13,4.929316028046319e-13,4.92966102915916e-13
0.7374749498997996,10.0,10.0,3.3318270448782625,5.378929207819059,0.15530606376563358,0.16746031967361058,3.0069457195868066,100.0,2.1582905155007842e-6,3.260941639667342e-6,3.421548501855338e-5,4.929662532716614e-13,4.929695711765703e-13,4.929681217660278e-13
0.7394789579158316,10.0,10.0,3.331827044879947,5.378929207819059,0.1565367935374129,0.1680650199957112,3.007216259238635,100.0,2.172419442627256e-6,3.2681199394639734e-6,3.4302383107954924e-5,4.929696648209485e-13,4.9297519688409e-13,4.929706099914838e-13
0.7414829659318637,10.0,10.0,3.4143006996259326,5.378929207819061,0.1570701759206831,0.1707025784768323,3.007325254221456,100.0,2.1854603162637475e-6,3.2793171058642974e-6,3.432587950999906e-5,4.93051219765416e-13,4.930310883731231e-13,4.930033544733079e-13
0.7434869739478958,10.0,10.0,3.444951386597484,5.378929207819062,0.15918240301340023,0.17188082385725054,3.00747321337759,100.0,2.186198006601519e-6,3.2881434872645472e-6,3.4685761154368406e-5,4.930943865922523e-13,4.930939401008132e-13,4.930944161129108e-13
0.7454909819639278,10.0,10.0,3.5544287745594074,5.378929207819063,0.15973374892321682,0.17320589354528262,3.0074888814185523,100.0,2.19414243370144e-6,3.3028205433446937e-6,3.4685934700617785e-5,4.930969257696173e-13,4.93094050734726e-13,4.93102024499003e-13
0.7474949899799599,10.0,10.0,3.619235379244568,5.378929207819063,0.1599880544350815,0.17348704793138814,3.0077635521864248,100.0,2.1992933455808344e-6,3.313887087504201e-6,3.4731360648825965e-5,4.931064910097944e-13,4.931104895184154e-13,4.931103417320762e-13
0.749498997995992,10.0,10.0,3.783371200734608,5.3789292078190645,0.1612213576932024,0.17401281234232588,3.007781983954832,100.0,2.216393453721638e-6,3.3196328809331103e-6,3.4815180240143324e-5,4.93118874626565e-13,4.931165270438509e-13,4.93121701520918e-13
0.751503006012024,10.0,10.0,3.8909769915331633,5.378929207819066,0.1628452616130296,0.1743467488871522,3.0080254891901266,100.0,2.2177143660768456e-6,3.3245233736300414e-6,3.492008211586772e-5,4.931499027827306e-13,4.931421817115803e-13,4.931421023257547e-13
0.7535070140280561,10.0,10.0,3.9378203735422983,5.378929207819067,0.16388942023721986,0.17485444189560723,3.008040237944184,100.0,2.2452550913520982e-6,3.325832408610023e-6,3.516609962273398e-5,4.931682377109283e-13,4.931719261429019e-13,4.931785676388456e-13
0.7555110220440882,10.0,10.0,4.083063406632654,5.378929207819069,0.16501264229261564,0.17555082339911915,3.0082493508070325,100.0,2.2487263272254324e-6,3.3296436152802194e-6,3.551087168808791e-5,4.931959571553633e-13,4.931967938364887e-13,4.932523576460281e-13
0.7575150300601202,10.0,10.0,4.219580053871432,5.378929207819072,0.16508544223910815,0.17893446105787778,3.0083189054328896,100.0,2.2499590800412715e-6,3.333540072548944e-6,3.562547039589167e-5,4.932520108598076e-13,4.93255759344915e-13,4.933013537674552e-13
0.7595190380761523,10.0,10.0,4.347844100126158,5.3789292078190725,0.166442681641668,0.17922605109726805,3.0085857275379637,100.0,2.265662485286169e-6,3.3402182910907953e-6,3.56899996753596e-5,4.932980135239284e-13,4.932970703793893e-13,4.933105673701111e-13
0.7615230460921844,10.0,10.0,4.468316291051503,5.378929207819073,0.1672192144405383,0.17958091182136068,3.0085995217298085,100.0,2.2668399172314597e-6,3.344934674401514e-6,3.576876800000119e-5,4.933027910217647e-13,4.933112543677855e-13,4.933237082590935e-13
0.7635270541082164,10.0,10.0,4.581440829242266,5.378929207819075,0.16963381706504876,0.17988527251890074,3.0087274629483165,100.0,2.2719606726507323e-6,3.3717578760239504e-6,3.611005554244812e-5,4.935553450849655e-13,4.935561114464192e-13,4.935553450849655e-13
0.7655310621242485,10.0,10.0,4.687643339337482,5.378929207819079,0.1697210681247745,0.18070550565555532,3.008882054245524,100.0,2.3189330945540967e-6,3.3725817245980115e-6,3.615184199153567e-5,4.936208055738615e-13,4.936175146570258e-13,4.93617174722228e-13
0.7675350701402806,10.0,10.0,5.370419322612673,5.37892920781908,0.1698313898502627,0.18117548282435889,3.009153664789873,100.0,2.3191555128519747e-6,3.3727167127175445e-6,3.619953014237212e-5,4.936786731386621e-13,4.936784032489405e-13,4.936786731386621e-13
0.7695390781563126,10.0,10.0,5.370419322612673,5.378929207819082,0.17038113838395483,0.18281131938664183,3.0091664707210612,100.0,2.3246721377756835e-6,3.377976159580213e-6,3.688344886630045e-5,4.936802861413187e-13,4.936791020122899e-13,4.936802752492771e-13
0.7715430861723447,10.0,10.0,5.370419322612673,5.378929207819088,0.17300115543383154,0.18374337916768313,3.0092164293972137,100.0,2.3410411645219785e-6,3.3944038303264175e-6,3.709238987378985e-5,4.936973003898624e-13,4.936939651794372e-13,4.936975658099222e-13
0.7735470941883767,10.0,10.0,5.370419322612673,5.378929207819089,0.17307242092847622,0.18519330686988586,3.0094527392250323,100.0,2.347089553558258e-6,3.4045953242973403e-6,3.709568809403035e-5,4.937786784030587e-13,4.937923144568693e-13,4.937954297899228e-13
0.7755511022044088,10.0,10.0,5.370419322612673,5.378929207819092,0.173289531341266,0.1857031085572249,3.0097163600253216,100.0,2.3771929826545926e-6,3.4400741202119154e-6,3.7661436993473936e-5,4.937958877934822e-13,4.93828892095811e-13,4.938293846046168e-13
0.7775551102204409,10.0,10.0,5.370419322612673,5.378929207819093,0.1737916904483856,0.1857338738540554,3.009729042642259,100.0,2.400860611739305e-6,3.440290677954806e-6,3.7734444682129086e-5,4.938954789982798e-13,4.939141215892384e-13,4.939109828415732e-13
0.779559118236473,10.0,10.0,5.370419322612673,5.378929207819098,0.17822224343655454,0.1861383615128759,3.0097408281508065,100.0,2.403751542203854e-6,3.4660492434708944e-6,3.7862979309927474e-5,4.940587646676132e-13,4.940616715949478e-13,4.940586604629224e-13
0.781563126252505,10.0,10.0,5.370419322612673,5.378929207819102,0.17838479867806348,0.18664972870007457,3.010030706213698,100.0,2.407455272219548e-6,3.47611694403285e-6,3.794620412407726e-5,4.941641693047433e-13,4.941641333701637e-13,4.941861069245848e-13
0.7835671342685371,10.0,10.0,5.370419322612673,5.378929207819105,0.1790608451245892,0.18833069176399156,3.010227365562105,100.0,2.407667062946993e-6,3.479985107486339e-6,3.8500251667603926e-5,4.942587517031101e-13,4.942585333635855e-13,4.941953887721932e-13
0.7855711422845691,10.0,10.0,5.370419322612673,5.378929207819113,0.1794234739526556,0.1917041004067611,3.010311654240702,100.0,2.4366782579085255e-6,3.499061726169537e-6,3.876659097462205e-5,4.942744612565121e-13,4.942751917743728e-13,4.942741134484563e-13
0.7875751503006012,10.0,10.0,5.370419322612673,5.378929207819119,0.17965414314198205,0.1918229018261531,3.010322342448176,100.0,2.441587452745828e-6,3.5107397689299443e-6,3.886118095462485e-5,4.943004659704762e-13,4.942822163152044e-13,4.94288303247632e-13
0.7895791583166333,10.0,10.0,5.370419322612673,5.378929207819122,0.18118640689380502,0.19193887612375993,3.010615706205096,100.0,2.4448873676878616e-6,3.5232143232687415e-6,3.8945561570438704e-5,4.943853461578282e-13,4.9438890434194e-13,4.943853461578282e-13
0.7915831663326653,10.0,10.0,5.370419322612673,5.378929207819132,0.1825513259455459,0.19254940572217197,3.0107495575997025,100.0,2.445259567268733e-6,3.5825178546257386e-6,3.9089351656149503e-5,4.943896570995743e-13,4.943910066069644e-13,4.9438890434194e-13
0.7935871743486974,10.0,10.0,5.370419322612673,5.37892920781914,0.1835649559805283,0.19298396798854772,3.010901150853929,100.0,2.4531935555890323e-6,3.585463407789335e-6,3.917048056898234e-5,4.943996281114806e-13,4.943972952263213e-13,4.943935409748279e-13
0.7955911823647295,10.0,10.0,5.370419322612673,5.378929207819144,0.18561331282474602,0.193492274217822,3.0109107671489506,100.0,2.4893470593813585e-6,3.5999840160731513e-6,3.9328898762217915e-5,4.944024500666068e-13,4.944017981146659e-13,4.944024500666068e-13
0.7975951903807615,10.0,10.0,5.370419322612673,5.378929207819157,0.18627852749263643,0.19665698871975607,3.0112074952551398,100.0,2.503038235555281e-6,3.6023753870910156e-6,3.9679488295326696e-5,4.944906352529276e-13,4.944795003843638e-13,4.945064584326144e-13
0.7995991983967936,10.0,10.0,5.370419322612673,5.3789292078191675,0.18639350587232054,0.19769927841009766,3.0112830485977393,100.0,2.5111375523043155e-6,3.618821993805109e-6,3.972448480957291e-5,4.945855963768456e-13,4.944938357217969e-13,4.945238006941956e-13
0.8016032064128257,10.0,10.0,5.370419322612673,5.378929207819172,0.18738650854824332,0.19802087289815817,3.011497344725222,100.0,2.5129783414753528e-6,3.6316449236061153e-6,4.003638630524333e-5,4.946516860507219e-13,4.946444453764063e-13,4.946516860507219e-13
0.8036072144288577,10.0,10.0,5.370419322612673,5.37892920781919,0.18813957250101393,0.20040673595690198,3.0115058608072647,100.0,2.5316521278998e-6,3.658140986476754e-6,4.0082298453222775e-5,4.947635272906126e-13,4.947649214136144e-13,4.947632419824536e-13
0.8056112224448898,10.0,10.0,5.370419322612673,5.378929207819205,0.18874153943359828,0.20068224977828683,3.0118058343944396,100.0,2.5847793204484008e-6,3.693527850873505e-6,4.0260591148511534e-5,4.948231488942679e-13,4.948025086761967e-13,4.948028181787321e-13
0.8076152304609219,10.0,10.0,5.370419322612673,5.378929207819208,0.18934492247206225,0.20247307470297296,3.0118279518881432,100.0,2.599551298444265e-6,3.70300699233165e-6,4.039480365220542e-5,4.950408158251625e-13,4.950410059330498e-13,4.950408158251625e-13
0.8096192384769539,10.0,10.0,5.370419322612673,5.378929207819231,0.1918522710856936,0.20401202640141333,3.012099997931413,100.0,2.6241750926315893e-6,3.7356178745728997e-6,4.053847006633115e-5,4.951652532706666e-13,4.951596287683255e-13,4.951484602157819e-13
0.811623246492986,10.0,10.0,5.370419322612673,5.378929207819252,0.19284661283809604,0.2041106062114083,3.0121073869086232,100.0,2.6246036957680503e-6,3.7364525881320335e-6,4.057161037573704e-5,4.951759562341075e-13,4.951676394793107e-13,4.951639590192429e-13
0.8136272545090181,10.0,10.0,5.370419322612673,5.378929207819255,0.19321212138814117,0.20631823853988604,3.0123843816799676,100.0,2.6329646324322346e-6,3.738181128717686e-6,4.0960165790049814e-5,4.952854285347621e-13,4.95284788985541e-13,4.952854285347621e-13
0.8156312625250501,10.0,10.0,5.370419322612673,5.378929207819284,0.19459627875218893,0.20730208833967956,3.0124104895419737,100.0,2.6482388876318976e-6,3.7387762638990264e-6,4.102054420002716e-5,4.953635174896092e-13,4.953567672685933e-13,4.953572249034898e-13
0.8176352705410822,10.0,10.0,5.370419322612673,5.378929207819314,0.19560520266774392,0.20738785602706472,3.012708877432669,100.0,2.6779279246856603e-6,3.7416652640228427e-6,4.1274210126054867e-5,4.953711709244776e-13,4.953730847664898e-13,4.953711709244776e-13
0.8196392785571143,10.0,10.0,5.370419322612673,5.378929207819317,0.19662335756872926,0.2077056447034487,3.012715113784218,100.0,2.6879347221830693e-6,3.7425909167409345e-6,4.158998641764163e-5,4.954379384649015e-13,4.954146843591746e-13,4.955102687227935e-13
0.8216432865731463,10.0,10.0,5.370419322612673,5.378929207819354,0.19753638115937097,0.20973834558269366,3.0129524530642158,100.0,2.717501064034649e-6,3.757149364492791e-6,4.171885490994093e-5,4.955100602633301e-13,4.955010865741868e-13,4.956984591180521e-13
0.8236472945891784,10.0,10.0,5.370419322612673,5.378929207819396,0.19762853242671485,0.21038680150484343,3.0130212314200477,100.0,2.7454119859087636e-6,3.7615203427016645e-6,4.175751412466333e-5,4.957025926215917e-13,4.956985093527033e-13,4.957859686850662e-13
0.8256513026052105,10.0,10.0,5.370419322612673,5.378929207819444,0.19808232637319342,0.2121833079450508,3.0133237549872836,100.0,2.7720026024011482e-6,3.791716967591237e-6,4.192037230127865e-5,4.957829705761361e-13,4.957846772553992e-13,4.958811371992868e-13
0.8276553106212425,10.0,10.0,5.370419322612673,5.378929207819498,0.2001037752113828,0.214430864859286,3.0133288145265285,100.0,2.781113981888569e-6,3.8345843328200795e-6,4.1925500483334466e-5,4.958928570825126e-13,4.958960522417259e-13,4.960436691163337e-13
0.8296593186372746,10.0,10.0,5.370419322612673,5.37892920781956,0.2022854068334981,0.21605350769323367,3.0135322820186756,100.0,2.7920844249482286e-6,3.84208480250794e-6,4.1941178746917506e-5,4.960481894754766e-13,4.960479682278618e-13,4.961498783249984e-13
0.8316633266533067,10.0,10.0,5.370419322612673,5.37892920781963,0.2026942793825415,0.21653155577654556,3.0136378354705338,100.0,2.8017734048839374e-6,3.847734765565559e-6,4.198075043628892e-5,4.961498783249984e-13,4.961568145695386e-13,4.963020635330289e-13
0.8336673346693386,10.0,10.0,5.370419322612673,5.378929207819711,0.20310783556858905,0.21711395816797457,3.0139444070677577,100.0,2.810655332988348e-6,3.848904719406069e-6,4.207780540497097e-5,4.963020635330289e-13,4.96297311537599e-13,4.964688371178137e-13
0.8356713426853707,10.0,10.0,5.370419322612673,5.378929207819802,0.20377766039107753,0.21886609214486424,3.014123985412752,100.0,2.829100514303714e-6,3.863205065049565e-6,4.2118269577238996e-5,4.964710613343892e-13,4.964761914431468e-13,4.965472794864576e-13
0.8376753507014028,10.0,10.0,5.370419322612673,5.378929207819906,0.20439251242035653,0.22060909340091356,3.0145706147781586,100.0,2.8868733842085415e-6,3.910410571438112e-6,4.2306336480214566e-5,4.965472794864576e-13,4.96547535887807e-13,4.965870535166319e-13
0.8396793587174348,10.0,10.0,5.370419322612673,5.378929207820024,0.20706299609697942,0.22153160246349568,3.014727681012309,100.0,2.9091565374503833e-6,3.959114878095475e-6,4.293708577919857e-5,4.965870535166319e-13,4.965870485142055e-13,4.966342103232405e-13
0.8416833667334669,10.0,10.0,5.370419322612673,5.378929207820158,0.20709037996950275,0.22209148015696398,3.015202163772729,100.0,2.91036222019527e-6,3.960808339777288e-6,4.3225097512626765e-5,4.966341844927593e-13,4.966319929420896e-13,4.967286031130862e-13
0.843687374749499,10.0,10.0,5.370419322612673,5.378929207820311,0.2099894121711261,0.22449900812967122,3.0153434874845138,100.0,2.9106667023461913e-6,3.961530853289434e-6,4.3692822681398144e-5,4.967311867700281e-13,4.967317514323166e-13,4.968594940900191e-13
0.845691382765531,10.0,10.0,5.370419322612673,5.378929207820485,0.21010899694723023,0.22534997189095388,3.015838844175755,100.0,2.9160810648261005e-6,3.964690777506825e-6,4.415695685273844e-5,4.968394666004902e-13,4.968600450794328e-13,4.968656720220303e-13
0.8476953907815631,10.0,10.0,5.370419322612673,5.378929207820683,0.21073680276518283,0.22598323145513083,3.015971524402684,100.0,2.9214341786461237e-6,3.968347545593128e-6,4.487870530666476e-5,4.968656720220303e-13,4.968653625128144e-13,4.970198831035387e-13
0.8496993987975952,10.0,10.0,5.370419322612673,5.378929207820907,0.2119482491063284,0.22711351352117862,3.016480450502653,100.0,2.923745968476956e-6,3.973121901748602e-6,4.489333702385938e-5,4.970198267942396e-13,4.970189190413874e-13,4.970633179044271e-13
0.8517034068136272,10.0,10.0,5.370419322612673,5.378929207821163,0.21408497359213785,0.22782878138768092,3.0166119122480146,100.0,2.9364317354496334e-6,3.976428181535689e-6,4.5074588284379444e-5,4.970553377762852e-13,4.970609937328568e-13,4.97103756608732e-13
0.8537074148296593,10.0,10.0,5.370419322612673,5.3789292078214554,0.21660421386371675,0.22853949084820577,3.017126781582288,100.0,2.9472786694421526e-6,3.998187280676519e-6,4.511053662840033e-5,4.971292197206331e-13,4.971030057811032e-13,4.971265002360119e-13
0.8557114228456913,10.0,10.0,5.370419322612673,5.378929207821787,0.2168562002912691,0.22868639271381516,3.0172647724264947,100.0,2.954817408746352e-6,4.0169496264585056e-6,4.535303314533476e-5,4.971458269966428e-13,4.971282176211689e-13,4.973275251947103e-13
0.8577154308617234,10.0,10.0,5.370419322612673,5.378929207822164,0.2171110393069264,0.23217787974096118,3.0177776404804897,100.0,2.95709729678224e-6,4.054224513372087e-6,4.5762609030479944e-5,4.973350846651409e-13,4.973286444654356e-13,4.973535808083157e-13
0.8597194388777555,10.0,10.0,5.370419322612673,5.378929207822593,0.21750431280471105,0.2327215689882588,3.0179302272563064,100.0,2.9626963624773676e-6,4.055577589198249e-6,4.5915725907843956e-5,4.974073663615363e-13,4.973524774063354e-13,4.974843357246386e-13
0.8617234468937875,10.0,10.0,5.370419322612673,5.378929207823082,0.2211908244851114,0.23318786894804516,3.0184328344247597,100.0,2.9689303587057824e-6,4.119565971002344e-6,4.595313953358847e-5,4.974843357246386e-13,4.974837179501316e-13,4.976232699225697e-13
0.8637274549098196,10.0,10.0,5.370419322612673,5.378929207823638,0.2218116376428012,0.2358919793642706,3.0186083999839277,100.0,2.9727618331336327e-6,4.134055708015165e-6,4.633844196696569e-5,4.976205840227006e-13,4.976239600026871e-13,4.976563794986707e-13
0.8657314629258517,10.0,10.0,5.370419322612673,5.378929207824269,0.2232026783869898,0.23608837913172073,3.019236280329181,100.0,3.007682466484627e-6,4.135639718785972e-6,4.6643818876026016e-5,4.976232699225697e-13,4.976554037877321e-13,4.977208353458468e-13
0.8677354709418837,10.0,10.0,5.370419322612673,5.378929207824989,0.22351152028713006,0.2370366450214898,3.019299414786282,100.0,3.0591623534340777e-6,4.197595767671945e-6,4.677326964746894e-5,4.977071515850625e-13,4.977206630281842e-13,4.978128313985378e-13
0.8697394789579158,10.0,10.0,5.370419322612673,5.3789292078258075,0.22514951502176545,0.23728249978507177,3.019883141608542,100.0,3.071504485324924e-6,4.20949433581656e-6,4.680940056809961e-5,4.978125954126213e-13,4.978138139737574e-13,4.978227483841847e-13
0.8717434869739479,10.0,10.0,5.370419322612673,5.378929207826738,0.22681216538399207,0.24117196974302352,3.0200033967756097,100.0,3.0925024100923936e-6,4.2336510635424685e-6,4.7200825591354445e-5,4.978175858537341e-13,4.978243426856034e-13,4.978301656031842e-13
0.87374749498998,10.0,10.0,5.370419322612673,5.378929207827798,0.2283144312297184,0.2414765128944344,3.0205342820462957,100.0,3.17492085303237e-6,4.238250625213297e-6,4.7601653118740494e-5,4.978227483841847e-13,4.978357780219222e-13,4.979047393534159e-13
0.875751503006012,10.0,10.0,5.370419322612673,5.378929207829003,0.229934953228861,0.242425643215619,3.02072047200434,100.0,3.1920513443300197e-6,4.260756053734849e-6,4.793861355132381e-5,4.979143247686356e-13,4.979050755990213e-13,4.979876202228562e-13
0.8777555110220441,10.0,10.0,5.370419322612673,5.378929207830375,0.22996883972430127,0.24287249107835437,3.0211895129050568,100.0,3.192429066789814e-6,4.296986026394971e-6,4.7938878637905e-5,4.979876202228562e-13,4.979867019688293e-13,4.980311328547783e-13
0.8797595190380761,10.0,10.0,5.370419322612673,5.378929207831936,0.23171326359867148,0.2460333666944491,3.021450767469967,100.0,3.1977602893576494e-6,4.3107839392454275e-6,4.8507828776501625e-5,4.980128762005663e-13,4.98031309622467e-13,4.980379748856557e-13
0.8817635270541082,10.0,10.0,5.370419322612673,5.378929207833711,0.23185557127915463,0.24760552928481244,3.0218486494942094,100.0,3.247970874984121e-6,4.321507865734253e-6,4.874932790351749e-5,4.9803106669679e-13,4.980381266808403e-13,4.980446411129665e-13
0.8837675350701403,10.0,10.0,5.370419322612673,5.378929207835732,0.2329545190603576,0.24929128765517314,3.0221944111199273,100.0,3.25279616345373e-6,4.351022533910919e-6,4.899524862626905e-5,4.980450464497366e-13,4.980445758459775e-13,4.98140384585233e-13
0.8857715430861723,10.0,10.0,5.370419322612673,5.378929207838031,0.23637840292686518,0.2501631686871388,3.0225115110992617,100.0,3.254697068605857e-6,4.353552948945659e-6,4.97016279212253e-5,4.981421263234682e-13,4.981422642673996e-13,4.98397256961671e-13
0.8877755511022044,10.0,10.0,5.370419322612673,5.378929207840645,0.23685469266508444,0.25069980289972793,3.0229515318564837,100.0,3.2585611720027632e-6,4.383450777261158e-6,5.013278168542368e-5,4.983979770596137e-13,4.98397703727733e-13,4.986199610805697e-13
0.8897795591182365,10.0,10.0,5.370419322612673,5.378929207843621,0.23693980229726727,0.25282056708247086,3.023177920910307,100.0,3.262981843578963e-6,4.407529411699365e-6,5.01585202017445e-5,4.986176467209804e-13,4.986194543293641e-13,4.986710715495404e-13
0.8917835671342685,10.0,10.0,5.370419322612673,5.378929207847007,0.2372301066140969,0.2554688647462226,3.0237222595416062,100.0,3.268964559424753e-6,4.41815849748317e-6,5.015915500847235e-5,4.986827516433358e-13,4.986840230951075e-13,4.988757901482775e-13
0.8937875751503006,10.0,10.0,5.370419322612673,5.378929207850859,0.24206298212056665,0.25749707537272937,3.023847705951611,100.0,3.3382441638702784e-6,4.444655172817739e-6,5.099047299106319e-5,4.988603734907986e-13,4.988820480583424e-13,4.990710519949099e-13
0.8957915831663327,10.0,10.0,5.370419322612673,5.383202087190883,0.24283924676526633,0.25753605565508814,3.024506725001863,100.0,3.3400084063801657e-6,4.463143319336205e-6,5.1341266570407954e-5,4.990709797743757e-13,4.99072136427011e-13,4.994472925197329e-13
0.8977955911823647,10.0,10.0,5.370419322612673,5.383202087190883,0.24287102083255252,0.25806928338190316,3.0253050600333076,100.0,3.364407146080527e-6,4.609341880015137e-6,5.164837030460923e-5,4.994472925197329e-13,4.994444421266246e-13,4.994957534015558e-13
0.8997995991983968,10.0,10.0,5.370419322612673,5.383202087190883,0.24384806758443148,0.2603338384001139,3.0261173974063733,100.0,3.366112050262828e-6,4.625701308587957e-6,5.193199315232498e-5,4.996332209479423e-13,4.996319595696745e-13,4.996327361273994e-13
0.9018036072144289,10.0,10.0,5.370419322612673,5.383202087190883,0.24722335863684583,0.2630309387147436,3.0269438708707677,100.0,3.392108616421753e-6,4.647904359001175e-6,5.2115565745321126e-5,5.000889010522133e-13,5.000871210251894e-13,5.000865131690216e-13
0.9038076152304609,10.0,10.0,5.370419322612673,5.383202087190883,0.24862912141461002,0.2648721421149474,3.0277846151603733,100.0,3.393494226269366e-6,4.664695033515015e-6,5.214282016448663e-5,5.000907436416564e-13,5.000899196964709e-13,5.000891566051752e-13
0.905811623246493,10.0,10.0,5.370419322612673,5.383202087190883,0.24931513626002047,0.26528854814439806,3.0286397659981454,100.0,3.4391017591901707e-6,4.674523912381284e-6,5.378530165725304e-5,5.000978161432476e-13,5.000968222636999e-13,5.000978161432476e-13
0.9078156312625251,10.0,10.0,5.370419322612673,5.383202087190883,0.25093801720340037,0.2657068535093429,3.0295094601010204,100.0,3.450126522585486e-6,4.697601791597047e-6,5.4226036896785654e-5,5.001776684477055e-13,5.001811637322752e-13,5.00178153566516e-13
0.9098196392785571,10.0,10.0,5.370419322612673,5.383202087190883,0.2524193136967881,0.2668052688116069,3.030393835184818,100.0,3.4904009559295715e-6,4.740472316532397e-6,5.4545684457246753e-5,5.003636712111103e-13,5.003639630010086e-13,5.003636712111103e-13
0.9118236472945892,10.0,10.0,5.370419322612673,5.383202087190883,0.2544979906769552,0.26833458236806257,3.0312930299691554,100.0,3.4920740493898844e-6,4.8043018867459795e-6,5.4554827708616585e-5,5.004410309250004e-13,5.004409438722455e-13,5.004410309250004e-13
0.9138276553106213,10.0,10.0,5.370419322612673,5.383202087190883,0.2553191289655276,0.2703271321514299,3.0322071841823575,100.0,3.518817343701639e-6,4.817836544627642e-6,5.481738010468189e-5,5.004430400317455e-13,5.004447449043819e-13,5.004430400317455e-13
0.9158316633266533,10.0,10.0,5.370419322612673,5.383202087190883,0.25764934832501285,0.27228651627076217,3.0331364385663764,100.0,3.58556030835384e-6,4.871014570679155e-6,5.515910702017293e-5,5.00566302674657e-13,5.005660600919399e-13,5.005666776331887e-13
0.9178356713426854,10.0,10.0,5.370419322612673,5.383202087190883,0.2602101659546785,0.2729914772310262,3.034080934881707,100.0,3.6433331026850793e-6,4.876723062567489e-6,5.5202732040927385e-5,5.008490646948091e-13,5.00826391377903e-13,5.008274171171897e-13
0.9198396793587175,10.0,10.0,5.370419322612673,5.383202087190883,0.26047164588326854,0.2736682373314099,3.0350408159123132,100.0,3.6444646913404106e-6,4.9212011571861536e-6,5.6196237981498564e-5,5.011444595694166e-13,5.011394694796154e-13,5.011382043727965e-13
0.9218436873747495,10.0,10.0,5.370419322612673,5.383202087190883,0.26291207295897184,0.27416859195562976,3.0360162254705534,100.0,3.6890619905090117e-6,4.9249726462121576e-6,5.6685291279439184e-5,5.015132994811611e-13,5.015152898904834e-13,5.015132994811611e-13
0.9238476953907816,10.0,10.0,5.370419322612673,5.383202087190883,0.2651896031324839,0.2754440825732824,3.03700730840211,100.0,3.708630040006008e-6,4.925419090761327e-6,5.6987482608946406e-5,5.015392107333333e-13,5.015351730095105e-13,5.015392107333333e-13
0.9258517034068137,10.0,10.0,5.370419322612673,5.383202087190883,0.26657558512698115,0.2790308029373437,3.0380142105909265,100.0,3.733846312713566e-6,4.958994426102719e-6,5.760179677903759e-5,5.017198906950426e-13,5.017123392130787e-13,5.017111966751929e-13
0.9278557114228457,10.0,10.0,5.370419322612673,5.383202087190883,0.2682061985387449,0.2792665590127484,3.039037078964144,100.0,3.7896495292733584e-6,4.9663111098309806e-6,5.82877110604772e-5,5.023166580713367e-13,5.023145782681904e-13,5.023166341965597e-13
0.9298597194388778,10.0,10.0,5.370419322612673,5.383202087190883,0.2702516318873649,0.28063422970232493,3.0400760614970443,100.0,3.845600206426564e-6,4.9991624695069726e-6,5.860540180614868e-5,5.027775728147186e-13,5.027856510247036e-13,5.027826750427085e-13
0.9318637274549099,10.0,10.0,5.370419322612673,5.383202087190883,0.27273302451594655,0.28442120323262904,3.041131307217999,100.0,3.861168273557962e-6,5.1265895615661525e-6,5.885006418040013e-5,5.028640627025248e-13,5.028652659654043e-13,5.02864220277789e-13
0.9338677354709419,10.0,10.0,5.370419322612673,5.383202087190883,0.27353052837861863,0.2856260916850838,3.042202966213423,100.0,3.868584162488798e-6,5.1914672741930115e-6,5.896813459376678e-5,5.032962589513049e-13,5.032812392067943e-13,5.03282194470922e-13
0.935871743486974,10.0,10.0,5.370419322612673,5.383202087190883,0.2753566263133187,0.2861563257515446,3.0432911896327295,100.0,3.962997604547801e-6,5.276964743603097e-6,6.005694291901814e-5,5.034180636301376e-13,5.03411132805552e-13,5.034090336205462e-13
0.9378757515030061,10.0,10.0,5.370419322612673,5.383202087190883,0.2789228500970994,0.28983858749688585,3.044396129693298,100.0,4.013548422612461e-6,5.294208518742773e-6,6.128756918137319e-5,5.034497507598651e-13,5.034523978992308e-13,5.034527418724312e-13
0.9398797595190381,10.0,10.0,5.370419322612673,5.383202087190883,0.278979955362627,0.291852223167433,3.045517939685443,100.0,4.0163276921702825e-6,5.298503969889088e-6,6.247784846134071e-5,5.036617412451138e-13,5.036602595462331e-13,5.038482819966884e-13
0.9418837675350702,10.0,10.0,5.370419322612673,5.383202087190883,0.2805600050216373,0.29528202186453906,3.046656773977389,100.0,4.0242335375171335e-6,5.302573573202939e-6,6.326074175180248e-5,5.038482819966884e-13,5.038486551304141e-13,5.042724156920611e-13
0.9438877755511023,10.0,10.0,5.370419322612673,5.383202087190883,0.28429515476471723,0.29835992725755284,3.0478127880202566,100.0,4.06250527587362e-6,5.329188560121841e-6,6.331224553292017e-5,5.041457392663993e-13,5.041152117405949e-13,5.046762553885315e-13
0.9458917835671342,10.0,10.0,5.370419322612673,5.383202087190883,0.28531192324942617,0.3007506812298167,3.048986138353051,100.0,4.121281706121341e-6,5.405741983522926e-6,6.341089788876851e-5,5.042578096045552e-13,5.042727667870248e-13,5.047499445803706e-13
0.9478957915831663,10.0,10.0,5.370419322612673,5.383202087190883,0.285831069329386,0.30494083433846836,3.0501769826076632,100.0,4.124717737968688e-6,5.44491854455175e-6,6.600698482104e-5,5.047657847963026e-13,5.047429029526808e-13,5.047734707207794e-13
0.9498997995991983,10.0,10.0,5.370419322612673,5.383202087190883,0.2896947433377173,0.3062437965109586,3.051385479513875,100.0,4.127257667823681e-6,5.453558184296186e-6,6.619820972044161e-5,5.047917154259156e-13,5.047888823415021e-13,5.047917154259156e-13
0.9519038076152304,10.0,10.0,5.370419322612673,5.383202087190883,0.2911653125851408,0.3115916313210956,3.0526117889043753,100.0,4.209126529618894e-6,5.455170228959418e-6,6.643416188393956e-5,5.048169455412926e-13,5.048181058962978e-13,5.048169455412926e-13
0.9539078156312625,10.0,10.0,5.370419322612673,5.383202087190883,0.2924283918362272,0.31176065038744716,3.0538560018457477,100.0,4.2160327369479714e-6,5.594167598774645e-6,6.691069028422469e-5,5.049095421738659e-13,5.049269871753399e-13,5.049295349492263e-13
0.9559118236472945,10.0,10.0,5.370419322612673,5.383202087190883,0.2964801672686981,0.3173005733686835,3.0551184108446146,100.0,4.282110325781068e-6,5.626567802591998e-6,6.703322240726546e-5,5.051913497847761e-13,5.051945983315745e-13,5.051913497847761e-13
0.9579158316633266,10.0,10.0,5.370419322612673,5.383202087190883,0.29655848782328237,0.3183092750041608,3.0563991180165146,100.0,4.365819468649826e-6,5.6363219614386005e-6,6.812745306763204e-5,5.052413876390567e-13,5.052415699956893e-13,5.052440493325631e-13
0.9599198396793587,10.0,10.0,5.370419322612673,5.383202087190883,0.3005932541731872,0.3228629402292443,3.057698287635905,100.0,4.461525267129627e-6,5.661594515231475e-6,6.825026837058752e-5,5.056279752508937e-13,5.056455834395614e-13,5.056446433432516e-13
0.9619238476953907,10.0,10.0,5.370419322612673,5.383202087190883,0.30200665066710136,0.3250909421240126,3.059016085104595,100.0,4.462051368914547e-6,5.6697669066332125e-6,6.990588640200686e-5,5.066394172964226e-13,5.066384770015098e-13,5.066394172964226e-13
0.9639278557114228,10.0,10.0,5.370419322612673,5.383202087190883,0.3047657349578628,0.3284471667293932,3.0603526769567995,100.0,4.46333688941714e-6,5.713199835017723e-6,6.99604337743853e-5,5.069928425991327e-13,5.070153479397781e-13,5.070141642651071e-13
0.9659318637274549,10.0,10.0,5.370419322612673,5.383202087190883,0.30750609843619914,0.33126473137432616,3.061708230864205,100.0,4.506429614927561e-6,5.735288941368427e-6,7.059285722278701e-5,5.076079231607858e-13,5.075539020284953e-13,5.075543029270722e-13
0.9679358717434869,10.0,10.0,5.370419322612673,5.383202087190883,0.30899576418114477,0.334052662513014,3.0630829156410493,100.0,4.546633826658627e-6,5.864144969556847e-6,7.073054324311253e-5,5.089697869928831e-13,5.089716129731678e-13,5.089697869928831e-13
0.969939879759519,10.0,10.0,5.370419322612673,5.383202087190883,0.3130533666587133,0.3358217489736562,3.0644769012492152,100.0,4.579977310998235e-6,5.876216331087933e-6,7.148975515989326e-5,5.090194352852554e-13,5.090180566310006e-13,5.090195578491282e-13
0.9719438877755511,10.0,10.0,5.370419322612673,5.383202087190883,0.31328156721969463,0.33967900053668004,3.065890358803343,100.0,4.601038259115798e-6,5.877331396642511e-6,7.191456191632998e-5,5.092435120754449e-13,5.09241529887501e-13,5.092435120754449e-13
0.9739478957915831,10.0,10.0,5.370419322612673,5.383202087190883,0.31762143874654225,0.34018004066344376,3.0673234605759494,100.0,4.60176139752239e-6,6.0371180949946165e-6,7.228132106387973e-5,5.092826034377318e-13,5.092835249303443e-13,5.092826034377318e-13
0.9759519038076152,10.0,10.0,5.370419322612673,5.383202087190883,0.31864521388331585,0.3448201840242828,3.0687763800025754,100.0,4.683139417920644e-6,6.124500341373093e-6,7.37961997609359e-5,5.097939721194659e-13,5.09793899489607e-13,5.097938910557184e-13
0.9779559118236473,10.0,10.0,5.370419322612673,5.383202087190883,0.3220137347251264,0.3495041753647525,3.0702492916869453,100.0,4.684576413568958e-6,6.211942851807041e-6,7.405324175571922e-5,5.106518770261933e-13,5.106516898276832e-13,5.106518770261933e-13
0.9799599198396793,10.0,10.0,5.370419322612673,5.383202087190883,0.32427860720335827,0.35423079885357917,3.0717423714061463,100.0,4.741841325324058e-6,6.219952697663106e-6,7.431189531412254e-5,5.109402530221621e-13,5.10940240950158e-13,5.109410211909156e-13
0.9819639278557114,10.0,10.0,5.370419322612673,5.383202087190883,0.32645689219244534,0.3589988905633455,3.073255796115829,100.0,4.754798322519544e-6,6.374921685409373e-6,7.674899618079045e-5,5.109846815498367e-13,5.109842547643165e-13,5.109848040192346e-13
0.9839679358717435,10.0,10.0,5.370419322612673,5.383202087190883,0.3299507085242509,0.3638072952875614,3.074789743955427,100.0,4.944241771218236e-6,6.526391918181839e-6,7.7830522110039e-5,5.112541251448353e-13,5.112405160291446e-13,5.112402818750512e-13
0.9859719438877755,10.0,10.0,5.370419322612673,5.383202087190883,0.3309494005859585,0.3686550252724906,3.0763443942534057,100.0,4.956185931927629e-6,6.576923408989079e-6,7.808046248141734e-5,5.11594375062565e-13,5.116292834193336e-13,5.116354262667299e-13
0.9879759519038076,10.0,10.0,5.370419322612673,5.383202087190883,0.33548981394416105,0.3735410233057218,3.077919927532526,100.0,5.002782723818538e-6,6.5929645989655506e-6,7.850325103454858e-5,5.117474682028963e-13,5.117447366705733e-13,5.11744254156344e-13
0.9899799599198397,10.0,10.0,5.370419322612673,5.383202087190883,0.34007674628820117,0.3784643134794756,3.079516525515139,100.0,5.052671859396885e-6,6.809806415526462e-6,7.903096842705027e-5,5.12036406575243e-13,5.120206245098909e-13,5.120243245549546e-13
0.9919839679358717,10.0,10.0,5.370419322612673,5.383202087190883,0.34474147271539507,0.3834239622119685,3.081134371128506,100.0,5.1118335210539575e-6,6.8468230516962875e-6,7.914005015069363e-5,5.125026628574671e-13,5.125026477834567e-13,5.125026628574671e-13
0.9939879759519038,10.0,10.0,5.370419322612673,5.383202087190883,0.34941025257767966,0.3884190764594707,3.0827736485101487,100.0,5.292685729946252e-6,6.939854140067644e-6,8.07028107035601e-5,5.133946579530679e-13,5.133962326864737e-13,5.133946579530679e-13
0.9959919839679359,10.0,10.0,5.370419322612673,5.383202087190883,0.35412179247831915,0.3934488020110024,3.0844345430132223,100.0,5.529979518063848e-6,7.008010343527411e-6,8.494088558474673e-5,5.155804193117977e-13,5.15572859228268e-13,5.155804154286477e-13
0.9979959919839679,10.0,10.0,5.370419322612673,5.383202087190883,0.35887492451215225,0.3985123218277836,3.086117241211927,100.0,5.657213753021745e-6,7.324993844083747e-6,8.639842867196725e-5,5.161482433871133e-13,5.161473536126389e-13,5.161461229129346e-13
1.0,10.0,10.0,5.370419322612673,5.383202087190883,0.3636685305873297,0.4036088194833531,3.0878219309069483,100.0,5.776316337969546e-6,7.527560953881352e-6,8.800633815727963e-5,5.185602369637464e-13,5.185607734539621e-13,5.185602369637464e-13


==> data/solve_pde-heat-01000/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,2.86528069485891974872342679481142124e-01,2.89618410139042660096329976280775850e-01,8.16687459056685025053113521585531148e-04,6.03089493591101152221889005844858324e-03,3.26451031107414373390045418330367169e-03,Inf,1.04925814285849444800553908234497304e-08,2.31341615485198935752383157734426727e-07,3.44252709067914956083929171763887702e-08,4.82534566333651209639119826144888980e-14,4.82542576598907715298079224998002928e-14,4.82568850246676210340600408915123860e-14
PDE,Inf,Inf,2.73164824018473318709947563353887424e-01,2.79532158134114273302107751044261501e-01,8.02523992702539145318162051891058394e-04,6.13920551104676193429825736329680765e-03,5.30471693990328541037062098172944702e-03,Inf,9.50404373238156373324989322030906196e-09,2.32024044422922368070262401354398892e-07,3.46876602327340530962420842872688942e-08,4.82542358653598898742329574049450892e-14,4.82544590945557831082341025080675741e-14,4.82549130723797279431024497604230722e-14
PDE,Inf,Inf,2.46804114414788307144008680864409270e-01,3.25520138100246557891714493315479198e-01,1.19560940658444619469863781216604256e-03,6.27284602142123716622747755512707793e-03,5.05872951307411618324910349975265924e-03,Inf,9.15779804895219911020519846954069598e-09,2.29869193159745709126350570849583445e-07,3.10635457818456123974913014620113111e-08,4.82594756493649667996754140613748371e-14,4.82565634545206749262885319821465773e-14,4.82565594281154855660714125543346421e-14
PDE,Inf,Inf,3.37435128405935684588634183887753361e-01,3.32109909273326981087799504017197556e-01,7.88792690140605073295589200232570658e-04,6.32069167242895226702222026857244013e-03,2.55149560001547029567887520908648160e-03,Inf,5.40842741290433758399363561213054291e-09,2.31464769083994921153559563949088190e-07,1.09112911019651129656507534548685864e-07,4.82542358653598898742282327060865353e-14,4.82546709220571033008057426785790213e-14,4.82549115718491063308784867069011215e-14
PDE,Inf,Inf,3.04563600149557612273026928222214269e-01,3.04005243168374216885946455446062927e-01,8.88726782851971728292018688405911406e-04,5.99606703521652809309442119373843659e-03,5.78378577336656761375189196210765692e-03,Inf,7.99638891163702063607346748692760409e-09,2.32850191575685512105579940893380609e-07,8.92606967058993059388911214647587496e-08,4.82568341643422243962728002784939288e-14,4.82575901304126143195745646889574166e-14,4.82575674641818258677250860635365033e-14
PDE,Inf,Inf,2.24595102282761416850048147779510988e-01,3.55046673379205500158830871461832974e-01,8.86330534074998328941411876557853676e-04,5.82790060592293574057924062469652025e-03,4.85085354460390222875160626751071345e-03,Inf,1.03285752321400963733556870511450285e-08,2.36646828400491175549988471916739780e-07,1.49768905403723839670128045853243547e-07,4.82609404495705198576935187108783087e-14,4.82557772414352340660424462435248390e-14,4.82594099197960335478693177634620396e-14
PDE,Inf,Inf,2.71402004061935109941785156652555249e-01,2.78241974930743574845488290534209396e-01,8.50577475585250301176289061225928878e-04,6.24713321399192783079483136297656703e-03,3.41004967490167597225161172038992671e-03,Inf,1.00233243760527269021244662950631846e-08,2.33407516885910332572767321612280280e-07,3.83707546778977938069888881329704820e-08,4.82519330030899918753395708336709109e-14,4.82523762703727536084311931662378111e-14,4.82542839001239505482097380873360145e-14
PDE,Inf,Inf,3.13665242186481451766315590865435493e-01,3.11563381461418053593482575734514571e-01,5.41971551945783518417461134601301237e-04,6.41840263364579067215714765968093669e-03,7.44736981979329121723391086528491325e-03,Inf,4.69368173501083971401061031927889573e-09,2.33971400279086417840241508623775957e-07,5.98291448986044979661476481363348477e-08,4.82616357718503267335715990738021424e-14,4.82621706446207697506348634888032006e-14,4.82557653502676130764801124572799780e-14
PDE,Inf,Inf,3.51283977443641701609906882352272383e-01,3.44549322852795450541845664868548074e-01,1.25940175105939952145386046290277609e-03,6.38907513849596758738893278711975801e-03,2.49088802014583601055937457253002412e-03,Inf,8.60186342032995848022903805485099258e-09,2.27056425573822848548723361806309716e-07,1.09076314727927492075285956650807089e-07,4.82541643481763927181141091075048212e-14,4.82543683043419081463854399990313905e-14,4.82582893637873608077412764013808997e-14
PDE,Inf,Inf,3.84545017053237283604334675748456561e-01,3.75573406232093438244144896711669438e-01,9.56240920059472458469183489104704173e-04,6.59185361399842930042841581770350495e-03,3.95947958712316472584151617475129946e-03,Inf,9.96035673935849756150815738410141554e-09,2.22684160696661651857484869596040665e-07,1.03462560903800258914354492603233764e-07,4.82571922756196574074923786001281105e-14,4.82572358702387790038421124746172896e-14,4.82572000624308756006144524661267360e-14
PDE,Inf,Inf,1.90586387208939713626346701222797235e-01,2.32962968790232889646989192188100727e-01,8.97509859757003247004004657851138985e-04,6.86888624703743033660382088803020492e-03,2.55961199487909771261784972378515462e-03,Inf,1.19595769858409150343203821954558150e-08,2.37309028932244726756314670275328499e-07,2.03334449706851510627570145244253230e-07,4.82546515005005057895231608258042501e-14,4.82547793199573347136424440607064567e-14,4.82626546547204744210419898658989891e-14
PDE,Inf,Inf,2.14759046371536768546240735973508725e-01,2.43102175556387375520907736840372321e-01,1.11308298344446025152848421129063390e-03,6.02173166131934665148619954986226524e-03,9.00887164574253825078942001502901418e-03,Inf,1.67091938818582772653736167393913705e-08,2.23257696967862763934025298029728363e-07,7.91076594595455660289116434545595562e-08,4.82540549677791504356806858435596127e-14,4.82495094425120193137231894499090654e-14,4.82564827040460367193400677407772227e-14
PDE,Inf,Inf,2.38271523717670595176387253860243563e-01,2.56033330744325404570961084298315104e-01,1.18752323144120331309768795095965197e-03,6.07915872587893871961006256886601801e-03,1.16389520669928335260187429152836905e-02,Inf,1.18566372000551224269289939977768267e-08,2.43057425637276129171103182433577274e-07,1.68613930762034470123620128309565236e-07,4.82596604292555268725574285334478552e-14,4.82591208137709313511975287186704388e-14,4.82591433737556918823233436964545382e-14
PDE,Inf,Inf,2.60859734510300551803443467976264921e-01,2.70739015728868089557283578976817401e-01,4.79097709302452011167165893607653110e-04,5.27611396178452055157279891674800136e-03,4.74583350800813188757800957724659931e-03,Inf,7.48803613153962285315337362727810784e-09,2.40679624125082031685234812010287478e-07,1.96137468087789832382376155349250266e-07,4.82579499604045658235227460249655277e-14,4.82544358461876340325367758681661024e-14,4.82593657914549946747645629507070578e-14
PDE,Inf,Inf,2.82400863146865319082694557724351437e-01,2.86447608713428785882343290844978127e-01,1.07257345918173280930267911261108676e-03,6.66050331686281400600893086574568982e-03,1.39601988347816846268926473374790357e-02,Inf,1.81238617416654311944948665892625294e-08,2.36883066470036095303289606991294196e-07,2.36970943113359586730080109327147438e-07,4.82553695722022082048038406376441431e-14,4.82535642893209306598058249747185889e-14,4.82544585997158345227946516850142809e-14
PDE,Inf,Inf,3.02847422662744199531151743105609996e-01,3.02601360504720993380169920366566529e-01,6.38850262050794481612740783552193309e-04,5.85788256687464605815214535738059013e-03,9.33021697828029720156043841132819335e-03,Inf,1.37596639694627622835552964996400847e-08,2.38999267741325037027017433003052174e-07,9.13210427055377008191043693687323619e-08,4.82479743840751500849490222528302221e-14,4.82479743455115945146807789013743517e-14,4.82539395367636962711136614913804612e-14
PDE,Inf,Inf,3.22195205142255857993626398853368569e-01,3.18809333621293381123533903669478871e-01,6.70894870298279822967414498386240070e-04,6.43079955493632383824391772955677198e-03,8.13650652390910641893996579129481454e-03,Inf,1.19977999701633315318937692506189326e-08,2.48093506170381323686774064198615511e-07,3.34524223370515973772074015312029370e-07,4.82523521256628215186512097957958867e-14,4.82527802427550557443851629365521440e-14,4.82583432097015336140559016976473895e-14
PDE,Inf,Inf,3.40464333916483917419508610983190838e-01,3.34803641546639564298076948846383333e-01,6.79920771876717776234595408951700451e-04,6.32419457948091441130472567152521292e-03,2.03006956227092224027200198853713422e-02,Inf,1.44546788398417047364946689636464541e-08,2.21823701287676979739208951702752819e-07,2.33621119629445390536476413394139624e-07,4.82596062378408219443890588726012151e-14,4.82595423769478770490918493675759256e-14,4.82644698909550582095739150609781961e-14
PDE,Inf,Inf,3.57688810203651916106443063168304379e-01,3.50404671462362270606724414314574577e-01,7.65339330594829114942509967097251364e-04,5.13147941479231806753794807249009729e-03,1.27066289786334952842745481789816339e-02,Inf,8.49487621952190993414794988302390803e-09,2.16956068672209928198543527379654346e-07,1.84253986837196743697673026549904046e-07,4.82587355066248966799628936506749096e-14,4.82586436193788769281640631377039954e-14,4.82582601501818867517938797090552029e-14
PDE,Inf,Inf,3.73910343358764247835229349868119678e-01,3.65495325766313675695444981553849186e-01,5.93292422272144292928084488517881625e-04,7.20237018083469465400166580293791139e-03,4.53081578271862167107872230138122890e-03,Inf,1.08344997070166830420648240774745757e-08,2.35260788121156275825329615480211991e-07,1.23479198699497753074772823394031218e-07,4.82534296967298187813767774570753080e-14,4.82534381237231915054800383184419427e-14,4.82534578975747019445196857263768614e-14
PDE,Inf,Inf,3.89174545619644037748136476473308376e-01,3.80002557209000913104945979237136794e-01,9.98130341002074623221436756485323139e-04,5.38865360671274390727372106677304516e-03,1.34193450074095267478050347171082233e-02,Inf,6.48212661288516310736220966995501789e-09,2.31865907639099382129709311708595598e-07,1.05293357878281760973411413958050019e-07,4.82565569834257596634853704300571303e-14,4.82563574842850551752348148990695143e-14,4.82587189411498367769214378459819117e-14
PDE,Inf,Inf,4.03528905657786324142158486766768501e-01,3.93884311315931151993591075323268038e-01,7.07864964204621464004562987258526848e-04,7.18900478580303685309196151808760178e-03,3.08748951464156731358044039547147240e-02,Inf,1.93845041028101923739083109942395067e-08,2.16174034267920241883722467975289335e-07,3.85225375112724851838631754327538427e-07,4.82601883508817323868489324459841541e-14,4.82607449405282836832553474233235253e-14,4.82601753521472007293034855541122497e-14
PDE,Inf,Inf,4.17020837518273007958853889293971370e-01,4.07120323985384138474834084942432948e-01,2.52032320959188095100902830748064376e-03,7.10274009696656231381669737052476845e-03,1.99977639641428589934049988845629012e-02,Inf,1.29357360098431488884940028037842348e-08,2.40069831324481176306834470582808870e-07,3.31071681354555505530055652856380254e-07,4.82554410000372494313271230631050099e-14,4.82533219408152142714332407351532406e-14,4.82530323544446336194670889351697930e-14
PDE,Inf,Inf,4.29697165330457169845382097758626783e-01,4.19705622733141933811244102415127802e-01,8.68359619487070015975966876347282909e-04,7.48157657098198888055862498948915000e-03,1.07332729781213730828800453913264756e-02,Inf,1.17319658082827541565377962695337353e-08,2.16258960960353427944442119207765831e-07,2.56229611681697007587879429279001251e-07,4.82548037273917893740135793614889740e-14,4.82570072454553295946171105825207191e-14,4.82569547495345960332688198947897756e-14
PDE,Inf,Inf,4.41603424559086834346218766593216034e-01,4.31645915261993310291669610397063422e-01,8.36425464594535453725994523840840853e-04,5.61284939804913910299188715551352050e-03,4.08787716267596390664381407450487320e-03,Inf,1.47243911384666662746080099417171814e-08,2.26897414654226024591802580954394537e-07,2.74304096069767114507521794559796160e-07,4.82577734214758787908179117955714354e-14,4.82574312254922448080447314854583690e-14,4.82574312254922448080447314854583690e-14
PDE,Inf,Inf,4.52783515719319004524622361377039324e-01,4.42954297982159481175247858908156991e-01,1.14844094610892845957173729693765501e-03,7.58227139107141635049215397472814558e-03,9.63185128467005501579750048702966595e-03,Inf,2.21614981995365800021617933772079774e-08,2.52641120103227874812318514857537478e-07,8.37330618325116569868060265324692710e-08,4.82546199352476916748426193709213835e-14,4.82544794363683197049607273304866864e-14,4.82546199352476916748426193709213835e-14
PDE,Inf,Inf,4.63279503268083617012163300848743417e-01,4.53648892711199727735820328459547128e-01,1.93042085249072580636350301944633700e-03,6.97965978564129805972763533993223596e-03,1.99843582321626085418876320509747417e-02,Inf,1.29369027372802255885186987198513902e-08,2.18864992684630715834109370224655222e-07,3.68712785165475813311285361253019745e-07,4.82554933859507698192479342043509253e-14,4.82566157353822591345849935763588286e-14,4.82565136266246233717489279700631937e-14
PDE,Inf,Inf,3.29283956345614742819463077388992013e-01,4.63751140844207085395103231252833860e-01,1.54391231080210056968959266525811278e-03,6.80851269978935339718883773246270318e-03,2.81241281969354846742042450944587327e-02,Inf,3.23912291458805759514522056675565320e-08,2.09665716341290734397931827257421072e-07,4.81760441380780950722531811408961601e-07,4.82563778374567353854351617743798010e-14,4.82575152499046778187949567361023397e-14,4.82576014958551060143399803021787448e-14
PDE,Inf,Inf,3.29284071031245893537281643863418735e-01,4.73284567036192362679890781154440648e-01,1.68340654072230549400849639679448064e-03,6.96877488364546153507646426470651452e-03,3.37727667852812999261392766505982979e-02,Inf,3.26475252504555731768505199737968758e-08,2.16668047382095551608950341012560323e-07,1.87237468317846133177715330221676436e-07,4.82497142635555791828162499271878698e-14,4.82510858832723148952752497506089820e-14,4.82491446123630293053301994749496160e-14
PDE,Inf,Inf,3.29284142709968579935556878767418724e-01,5.31599243184911429704619903543308203e-01,2.62665474928517005549705640709323348e-03,7.85994501816977075846429501665441861e-03,2.54766860218438056562783007752553066e-02,Inf,1.13280269963028340021362815987934186e-08,2.49265633345888982309422407471492842e-07,3.19753981253838679606287674515407076e-08,4.82610887018874292142055302082572006e-14,4.82601933399779715372981814391433548e-14,4.82606060821166810601617441341389522e-14
PDE,Inf,Inf,3.29284187509249640212054080018825116e-01,5.31599243184911258812671706376638787e-01,8.99884790153537244410242884716470943e-04,5.50088368002476222373339978289887164e-03,1.83478535916196414236784355190520475e-02,Inf,9.96182687895592049213629763901564093e-09,2.42802480372881008210513348639061945e-07,3.56744870870620792525429433459691142e-07,4.82764013433127670084641359180522224e-14,4.82765135845617178744802241213417224e-14,4.82766318239292715027098605092447087e-14
PDE,Inf,Inf,3.29284215508831312429392005901986188e-01,5.31599243184911221413957058669730243e-01,1.10223855887162212368468505414057241e-03,7.05363429186572085709099253668343557e-03,1.16344754964360816448643251405767995e-02,Inf,2.03982532122100639783162675480940997e-08,2.41025549652098917157517184305130799e-07,1.01668464084973711241646675349301008e-07,4.82548300312823318060742724948646508e-14,4.82548152981977630855596543458462432e-14,4.82548351475673720107190726976908293e-14
PDE,Inf,Inf,3.29284233008581982098381545853981607e-01,5.31599243184911194897570702657254739e-01,1.51555041597737269083393853246702640e-03,4.76972553730032840802343041147330747e-03,3.87257668316991251450260730761889224e-03,Inf,7.45327867997828960276029883107780059e-09,2.01009029872288293390750465172738027e-07,3.91604617442575564478193986221314006e-07,4.82605323414890372880879923622692649e-14,4.82597256156349523415429645955544342e-14,4.82604437768606704044327095451114522e-14
PDE,Inf,Inf,3.29284243945930891976557857695241752e-01,5.31599243184911183197546324301755924e-01,1.67261583527464222193508460809268735e-03,7.60681137035808121447272831324019744e-03,1.04537590123138579104302014385592083e-02,Inf,2.31517555598676263340081265410216599e-08,2.19673340338150597906063232740063687e-07,4.35156620132741701641015056766336408e-07,4.82612674867814528937396311483524991e-14,4.82613118015624778748278924658002274e-14,4.82787897663900490627835287999690714e-14
PDE,Inf,Inf,3.29284250781775787682431902725512415e-01,5.31599243184911184827967844051706828e-01,7.47945688971179982362328070218723667e-04,6.18494850158146875079190156447462462e-03,1.22749786883343372071144263296252831e-02,Inf,2.58309102385532073145924480147213149e-08,2.52036713528185406225959225786774504e-07,1.98207778847260053716464394812863778e-07,4.82569809106196287502639213336378309e-14,4.82566518215770540309318406754478121e-14,4.82571176766369114666990823157151594e-14
PDE,Inf,Inf,3.29284255054179564768591818517503919e-01,5.31599243184911183449746430568114918e-01,1.95750924727226139935071034464958907e-03,5.29498628970289939101381958513433459e-03,1.83826556580906980612379684900886080e-02,Inf,2.04068157873588134172030245820301881e-08,2.62418266962064934572963706363906177e-07,4.88968385813112298688800016406795560e-07,4.82591235890503039260639688542052516e-14,4.82584593888235345247259758204187876e-14,4.82584962634813336193753000371316199e-14
PDE,Inf,Inf,3.29284257724432223288892743535442913e-01,5.31599243184911563900588527783416383e-01,2.64213544879914387660939144402473069e-03,4.21002272383784065190904687960795491e-03,2.57286544870563559531635874214073243e-02,Inf,1.47871967326583848227197540532930652e-08,2.05551659833444061331595402497257119e-07,5.03273050937328040200865020365252308e-07,4.82572183320114199979691268992158984e-14,4.82556902175978717845807714784665396e-14,4.82553522229107343355588976174438214e-14
PDE,Inf,Inf,3.29284259393340252856463125410424277e-01,5.31599243184911350547919810039172445e-01,2.04903362547471426847754581548951160e-03,8.64899114002474893525259756019590863e-03,3.29378624455215785128843112231417609e-02,Inf,1.33163427017490354338707010751027829e-08,2.25245198816235089063476068207801459e-07,2.51223172918665920951290826188551755e-07,4.82502220226407977152870353243277120e-14,4.82512919077147199523190853016539977e-14,4.82514267305987346251661920265860316e-14
PDE,Inf,Inf,3.29284260436407785841723022727871904e-01,5.31599243184911263711647080578195006e-01,1.59373448986226875390137722742773229e-03,8.36259007209612169963192364929488715e-03,3.90649645378868158970630945796925638e-02,Inf,6.76832195193954262086611838912453018e-09,2.14225771775800323631905979131557930e-07,6.36462092644758069875164673054525572e-07,4.82644435821884233681459525072612118e-14,4.82643597369081932298998138810164986e-14,4.82644561685864444291167755137457043e-14
PDE,Inf,Inf,3.29284261088325032130216118907519637e-01,5.31599243184911221528952982940313426e-01,1.49110829242487702032841396423823212e-03,8.43673577125301980108915272465538140e-03,5.13743114732087750170375085436041993e-02,Inf,3.49027522678894314990646507343519752e-08,2.50753016697715504712728987834232679e-07,9.37770139608446403776674545279613489e-08,4.82792484150840469192186944141316083e-14,4.82792397416430413080789203569881286e-14,4.82768953937404565557783797581212680e-14
PDE,Inf,Inf,3.29284228366726216313574042932228130e-01,5.31599243184911187862351270499363802e-01,1.75687986389083978440553414531177032e-03,8.41136742474207983544482086765713376e-03,4.64909952629971818290555191000746206e-02,Inf,2.10103996981146432639984974699814600e-08,2.17473961528624655334074151376557014e-07,6.57258743419237930356438966517351631e-07,4.82592011913206362050001442618311348e-14,4.82590240931897322197108925193927799e-14,4.82592076373410332481977733652150061e-14
PDE,Inf,Inf,3.29284238931762356622132339674736999e-01,5.31599243184911217186952641369095860e-01,2.03684676205263773400086068916054154e-03,4.20740164601002649411055471723911598e-03,4.18524698624350993336384749210870969e-02,Inf,3.07767174856942234602318716052044707e-08,2.62739302678226887890230115200491148e-07,5.24164118664800452692475131122352866e-07,4.82497083876836084655643299725325995e-14,4.82499771386183391161020408790520988e-14,4.82492603051414711713083320527681598e-14
PDE,Inf,Inf,3.29284246195226659092618848388099601e-01,5.31599243184911169296195038565484610e-01,2.92208653741977130585398380632859903e-03,4.30725347215062000064811540012530209e-03,3.61905375351077716360640261030149155e-02,Inf,4.29674531666875495017851969029306394e-08,2.02458828977353700976402126114969199e-07,2.41244743963923857594535639139704223e-07,4.82491639118892262484548621860997946e-14,4.82479545418739937401094569304385111e-14,4.82477600564361825179740725355489221e-14
PDE,Inf,Inf,3.29284251188859300714532234896897266e-01,5.31599243184915481432168610531148472e-01,3.92702877262612582380941100551777976e-03,5.68553717505149243593290118216138120e-03,3.08783052097625751664978265108456007e-02,Inf,1.72597069795196211940211357337312842e-08,2.55271124092375260943046435326454409e-07,1.58058285346528328651812020950436142e-07,4.82593288949331894774681847181362194e-14,4.82590252058842192727439898376949372e-14,4.82588649700980744427561324329547877e-14
PDE,Inf,Inf,3.29284254621982203065355466439805466e-01,5.31599243184913597830824136299013315e-01,1.56491562204720487740339836695495564e-03,6.65306630968946837729653798144794859e-03,2.60552216017856815920553810007303696e-02,Inf,4.02095625633510372359818315235330457e-08,2.17608577383098452336629825685511098e-07,7.73345254929648902217250254550075593e-07,4.82553962238199053967358861585737402e-14,4.82572139987555619200290407576783727e-14,4.82575055548869775018516180696096590e-14
PDE,Inf,Inf,3.29284256982254376527976717167597445e-01,5.31599243184912546355590146408351299e-01,3.21665290152822667566371325477519186e-04,8.09773215347585763044557603275444405e-03,2.19349506921254930833024726224907019e-02,Inf,5.52931801530465180751465827737089353e-08,2.08704156119949700306528953780919655e-07,6.93487300992758486586760576577748568e-07,4.82834517498446955880739724306524859e-14,4.82826815959403316028300788885345043e-14,4.82828253571958620641719987537024396e-14
PDE,Inf,Inf,3.29284258604941610327804352638934336e-01,5.31599243184911961499537243836194052e-01,1.89524904992873910750014450058707848e-03,3.59795105456731691662990741680302301e-03,1.85895802958029851913098154322662058e-02,Inf,2.90386205442648771453247972231219822e-08,2.27246103813694057267043711747680790e-07,4.26473788075612597101803457478200268e-07,4.82553850454369761584364684373744773e-14,4.82554257119797487661604484877460636e-14,4.82553657655382305410778220915543818e-14
PDE,Inf,Inf,3.29284259720539117240273547716431745e-01,5.31599243184911600127571384223587137e-01,4.04965036053530913904001519523291483e-03,5.25993219449756361278007510869489654e-03,1.26318547030550707004363648507984272e-02,Inf,2.68773444329249420254203936769631063e-08,2.74732634982610017156477687933565881e-07,3.07550645619265688664521088329026812e-07,4.82706108739581743029540952798948162e-14,4.82709511106484736533836345030777823e-14,4.83057773068880071744002726542326046e-14
PDE,Inf,Inf,3.29284260487512450315507246151626507e-01,5.31599243184911424397504104664647798e-01,1.01052950355420231581936809172746541e-03,7.53526964903430071853344841207454304e-03,6.91110282317167845544635337899968817e-03,Inf,1.10922121859564565498929294431411312e-08,2.47948885644049249560605401032989574e-07,1.94486450848576706664727389955842681e-07,4.82927543242988947735192077998865787e-14,4.82928664059710594217700990705551309e-14,4.82927776331175153319615862159512758e-14
PDE,Inf,Inf,3.29284261014806594357491780510830603e-01,5.31599243184911312560678191753050340e-01,1.67363288424189024145557661530956902e-03,3.65556577684019240154007654253432855e-03,2.71943001542160256162244674845098696e-03,Inf,3.84208170120261744876643860094884141e-09,2.60017219103552888408333191291270507e-07,1.22669626460435340093213920288999306e-07,4.82751579008852501356861171596970789e-14,4.82732943719441678079205872326526637e-14,4.82766072096365605957295469782577855e-14
PDE,Inf,Inf,3.29284261377321342079595622303253800e-01,5.31599243184911257622956804921020857e-01,3.21447491490887167326809113076356594e-03,6.05619325201113916644738997189724330e-03,5.81764893252277109545664344736522948e-03,Inf,2.36881311572467463513442319678509856e-08,2.52417909050843701911981726655763564e-07,3.54233649992164833184900867275457525e-07,4.82736264304222176366828704288715554e-14,4.82736467532095833398559101235275570e-14,4.82736007848232488544217109849957441e-14
PDE,Inf,Inf,3.29284261626550228340363573337997186e-01,5.31599243184911216758903387480161351e-01,7.49951721031686814975243671833927298e-04,8.52726202560443265319398612429690675e-03,1.11913547778790024302725195558745904e-02,Inf,3.84348666085588383558624297265755774e-08,2.45067878515040457211906617420963393e-07,7.59584224000654475792643329887643426e-07,4.82780042288618316459661060240686150e-14,4.82809072595889179354897115610135328e-14,4.82807065702867415463770431476255751e-14
PDE,Inf,Inf,3.29284261797895088878402531574737316e-01,5.31599243184911221622582316249949658e-01,3.18773835788268570169404732320870305e-03,4.57812096695547924817117571462831098e-03,1.79498288521481539380204026179729768e-02,Inf,3.66979602564295044801500602151777457e-08,2.49425972826694098669906854444047163e-07,2.80314812591095463312052378113699523e-07,4.82720561594119389921911072574805356e-14,4.82725326341389310271697035927996697e-14,4.82723606120649993714424352019960191e-14
PDE,Inf,Inf,3.29284261915694686258736735811409899e-01,5.31599243184911209184668257632291761e-01,1.36923632024174213349228859481519927e-03,7.50363013645638557253975938527315612e-03,1.99993338708943054960417823062738588e-02,Inf,5.58183916906506895060227771252274698e-08,2.21788640026596210139103960270924577e-07,2.40161299910896129794198314932202585e-07,4.82717508509434406362725254952888277e-14,4.82745913774125230052278638795786543e-14,4.82737363142223857843972273992494906e-14
PDE,Inf,Inf,3.29284261996681908171559063418760886e-01,5.31599243184911200434421090644037185e-01,2.45175400126761733312488159473163379e-03,3.85831585358985544822193379537268952e-03,2.32584599423027711585209839077326590e-02,Inf,5.15125306789739063928009663890474355e-08,2.14758339309848340555106549798803069e-07,1.91573549146720072836196757740862877e-07,4.82649069272562412391646300599961593e-14,4.82648551154040762265306206509352275e-14,4.82649514570318897007569548728796805e-14
PDE,Inf,Inf,3.29284246169282398175364115204776869e-01,5.31599243184911175434328626791964836e-01,1.93050632041200139241899121593106315e-03,7.20980305753349818398260424921704326e-03,2.72559279979423631275799859250394431e-02,Inf,4.32035823773023817918733431888597052e-08,2.54827436898921638658329522651775475e-07,6.19933910628078447323216796667907736e-07,4.83083866828686863138535752024599979e-14,4.83078012416784693543897668942970728e-14,4.83082117602446480746145609318417759e-14
PDE,Inf,Inf,3.29284250170674508046226787467912821e-01,5.31599243184911161776097782102384341e-01,2.33085158579473079006426106976676194e-03,3.83670300525166540118132497446006344e-03,3.16742168033567048079406020258142227e-02,Inf,4.94148183317770097511402528536289901e-08,2.15419601184926296072883696835862605e-07,3.46754891773291983551947602666496449e-07,4.82548577192699771619070444127013351e-14,4.82548447312089188345590177291528672e-14,4.82566297615883384451943514883576041e-14
PDE,Inf,Inf,3.29284253171718940381619195283714177e-01,5.31599243184911178659613737329299200e-01,1.89797339198306026918922270377303159e-03,7.61428813673892401021556939173803751e-03,3.63149430036507201666502682700017911e-02,Inf,1.48567535867256752177292193481273690e-08,1.98641985125777164208948454166584220e-07,9.32948226157560302242425289865498002e-07,4.82628329483374102632046673195347627e-14,4.82620890096197050337409303859767834e-14,4.82625936468258586932182868152888462e-14
PDE,Inf,Inf,3.29284255422502408383687195143243723e-01,5.31599243184911170956114232981830104e-01,2.82213733772234801646078233455509852e-03,4.51751495531200209927783343847781507e-03,4.10861603128088648308641076311629983e-02,Inf,3.92523893133985701185994645909212363e-08,2.11494315998155569372429879162083941e-07,2.30281081703992769645949528311894115e-07,4.82569473276085073034622048115057987e-14,4.82584369174907383308036329874603724e-14,4.82584059155857791562072055402233761e-14
PDE,Inf,Inf,3.29284257110590119373558848072241197e-01,5.31599243184911186999055161082096660e-01,1.41718948517731480334322416858043705e-03,8.76754635396916931919730431239626068e-03,4.59230709251495269021552576370018248e-02,Inf,7.61043745497867985738883165148425365e-08,2.40478938537482895679192345161360772e-07,6.41976577335907546619605385948771935e-07,4.83017296456230790596552786747021803e-14,4.83001623429527400018311390673800124e-14,4.82997316213534104766028068527420321e-14
PDE,Inf,Inf,3.29284258376655962051423157538787664e-01,5.31599243184911167015901093385630585e-01,4.03707624166883409385425221036299941e-03,4.85304774107745569912017670610304426e-03,5.17447109256710225753579135837710302e-02,Inf,3.09484865309569757997718907315948506e-08,2.78587016425464867678559474909884457e-07,8.83859330520989964170164956509446124e-07,4.82818876084621771066505444465341704e-14,4.82861829527663389241085787655667649e-14,4.82819102211556444427316457332477663e-14
PDE,Inf,Inf,3.29284259326205387181692950225745054e-01,5.31599243184911180641905326907476626e-01,2.48832963198908288922654664151623058e-04,9.99272097289718397077837518496788692e-03,5.53017905979773090229639535732686985e-02,Inf,1.73249862849839639388527582787719762e-08,2.03779437041154078145664681389612018e-07,6.93747580196073863243889666125986552e-07,4.83031192314655675914619611336850003e-14,4.83048783551067690390751042418164799e-14,4.83046264545108143588881163879052381e-14
PDE,Inf,Inf,3.29284260038367457293882807108879025e-01,5.31599243184911187527185118613733810e-01,5.62067123797843955680756557810469349e-03,6.93456431422483230705724152146612076e-03,5.90814532695224138095327476385498336e-02,Inf,5.39583429449803070798268274567118661e-08,2.31079032779720072538035783560814356e-07,6.79387744020619033315872120084284167e-07,4.82607148910064848919069918298719012e-14,4.82616490236481383185815417875418086e-14,4.82619103050198128129343549946284526e-14
PDE,Inf,Inf,3.29284260572489032229424361873349990e-01,5.31599243184911182993214337720933563e-01,1.83520965671818212005215083359166806e-03,3.73526341485908517622977150518066677e-03,6.30279838574986076744709053630295924e-02,Inf,4.32730238893152711408757571149743912e-08,2.86203757808273162774709641738985567e-07,5.51917496809502916003530151353236441e-07,4.82777459794936991738304892761683979e-14,4.82764266667784553536914621680561681e-14,4.82765700114668570468854057264159768e-14
PDE,Inf,Inf,3.29284260973080224341987687031763398e-01,5.31599243184911198589825628595041818e-01,2.02494258510618862965131729709565169e-03,8.89488844945471866253103410186638300e-03,6.70977801799485688179402906077431253e-02,Inf,3.11540508798055753382316149945414656e-08,1.73293936450400446700394429043599147e-07,7.84567706022388716501098789830606202e-07,4.82507399081750779209148428407147213e-14,4.82496593630371297127015731703294174e-14,4.82497446212855747917351142430026630e-14
PDE,Inf,Inf,3.29284261273523598750394091512577030e-01,5.31599243184911194180589882418378030e-01,4.26185234498573162186763382413192772e-03,5.42380753697345124579148532614341580e-03,7.12557594531959177020384691465353310e-02,Inf,2.09693666906481389505181030896130819e-08,1.98319748192566708127731782361193928e-07,7.56460379852599269321242109008055869e-07,4.82695156504013495902364502217308829e-14,4.82696740682291121734832621070857160e-14,4.82698201190781843821133330168620636e-14
PDE,Inf,Inf,3.29284261498856149767060130905828613e-01,5.31599243184911166042978729542324741e-01,9.81699856353424710315966874208818200e-04,4.45005330560363354019429707123120244e-03,8.64344887183202311181371913721537554e-02,Inf,4.23226083686212875821085538417385434e-08,2.26899193125332978500361252246378851e-07,6.61309022954602942150198058206692777e-07,4.82738846574786785699913151937910943e-14,4.82747870633842738931359272947862761e-14,4.82747299489898294375531585280383109e-14
PDE,Inf,Inf,3.29284261667855573220564715381853867e-01,5.31599243184911166694856591529222854e-01,2.97172467974228284455718491724991741e-03,8.23108932722347186601660140893828739e-03,8.37657259953418038011687026957641445e-02,Inf,1.25059289671179079553249001521878064e-08,2.03688634703806864441915642643627307e-07,1.12090533262580170035391808236196886e-06,4.82546581008943663746702078310995191e-14,4.82546996097170249824028006447520625e-14,4.82597134991778948714202492214815424e-14
PDE,Inf,Inf,3.29284261794605119007948626193690851e-01,5.31599243184911164989291041343849011e-01,4.01936739928280670808300117987802927e-03,4.98760370864944925454828917213265185e-03,8.11802324228849643401605933724995200e-02,Inf,4.08845107845248736612055096304760744e-08,2.37049561800740500030670287365375744e-07,2.57056329474974725988728478359470354e-07,4.83080712192006045795134080043973682e-14,4.83079841720961293308262740183964136e-14,4.83630794843174551482666153608042645e-14
PDE,Inf,Inf,3.29284261889667288380450382453397373e-01,5.31599243184911212617580515818577492e-01,7.91813718680133959740854844580074384e-04,2.73512311935271619303145990905910379e-03,7.86799975248838711094106160940878468e-02,Inf,3.76776613899361569492257242778561254e-08,1.70419729836409918749556642716866557e-07,1.00751273683959107097310934506638704e-06,4.83268942563415995202893712941067732e-14,4.83264144039545659252547421685614082e-14,4.83262829515806756044379074379219931e-14
PDE,Inf,Inf,3.29284261960963911929421778301224462e-01,5.31599243184911183023176724804598895e-01,3.09342122068434496726238500164176481e-03,8.65501106402703468250921873866197352e-03,7.62686406471784686788608972379569015e-02,Inf,7.26482202683300904758392621141651057e-08,2.73260608818590693362834724580951249e-07,4.14190924788590374721714356967913565e-07,4.82649484558904492162868983459425791e-14,4.82663898763927707337607135779892479e-14,4.82668113773603416302802521452977669e-14
PDE,Inf,Inf,3.29284262014436383860218419316401276e-01,5.31599243184911172335628103452781973e-01,4.31821920181705401141710256346809218e-03,5.65197476289382762550618319462706386e-03,7.39405951884199373913514846911318699e-02,Inf,4.33012917992753464705699340617750714e-08,1.74329877676793145463645647981461420e-07,9.65982749565475133703650467884856464e-07,4.82869832095888343897510024120295387e-14,4.82907957583837501990499596352318556e-14,4.82917488397760021619135481633633455e-14
PDE,Inf,Inf,3.29284262054540754895383019059033574e-01,5.31599243184911229983470620783503339e-01,1.60708426097651763348612492087839575e-03,3.48590922509751355893321769018999623e-03,7.19126420740536774699160468202211590e-02,Inf,4.54757165552562116156973480422022982e-08,1.81098895973655705302309093491688720e-07,8.91490652110507469134912299473574312e-07,4.82736811772210262480528143233283117e-14,4.82739428473373153956949725143922317e-14,4.82736811772210262480528143233283117e-14
PDE,Inf,Inf,3.29284262084619011374005827422770070e-01,5.31599243184911205385081270423040328e-01,2.49219672456391580670280436873589696e-03,9.39319677486946171043239382426789940e-03,6.88255035929417637426624947010575409e-02,Inf,3.65194974859751902143678629175582779e-08,2.49003879976183626812491704708852107e-07,5.95196204751312229956309152108631503e-07,4.82887904713357142213384482161007783e-14,4.82881748610368685661949007463629147e-14,4.82889214776511183367506644945603795e-14
PDE,Inf,Inf,3.29284262107177701741217106058794686e-01,5.31599243184911193126711695715304642e-01,5.73714029883558275199242057417811896e-03,6.36930240132679190556309793785909095e-03,6.58030363960303127769301903708821278e-02,Inf,5.08919740673276912405243705120205196e-08,1.82488461179478428568524759291411285e-07,8.16979660671541069366307913181112243e-07,4.82557129677808453684434251944347092e-14,4.82558066546327303113009184021024324e-14,4.82553832647289596403517019145609168e-14
PDE,Inf,Inf,3.29284262124096716879583932768205587e-01,5.31599243184911192606368260527509385e-01,2.57360185694499747133515450379195379e-03,3.66575100340487181467215669426847509e-03,6.28479706272349805286926682943651799e-02,Inf,5.37628369978004060076202990313071141e-08,1.69125332943684740144470736815907708e-07,6.60735056612065743391628486228298694e-07,4.82645501636761916935088287954862493e-14,4.82628047252283153082562394487549232e-14,4.82631261786818363451104677378317337e-14
PDE,Inf,Inf,3.29284262136785987425227086114171076e-01,5.31599243184911161544007437661226298e-01,7.34647979721501298297185376147693885e-04,4.51797889840882730605824730938137604e-03,5.99636352924197011232417422111159419e-02,Inf,8.65053603700367807260954655107354316e-08,2.94606662191913948417737724008288999e-07,6.71538743576362652637658966961930167e-07,4.82558936925486840497350813208587496e-14,4.82573258873925559398620958096745075e-14,4.82573286595112552683484702094585378e-14
PDE,Inf,Inf,3.29284262146302946398107291168776787e-01,5.31599243184911202960472515026763206e-01,3.77630793083264132839999380731912146e-03,9.15236407121354472017521189076170898e-03,5.71514575642059572720695867532799762e-02,Inf,8.02493387382250469145054081812562246e-08,3.07794393463017756049374216496469427e-07,1.18683927084149438963527395933416659e-06,4.82724329695610746853620670989535672e-14,4.82724487298348746577029730348486212e-14,4.82724329695610746853620670989535672e-14
PDE,Inf,Inf,3.29284262153440640441019637747105349e-01,5.31599243184911191562115467744400516e-01,4.97523138481084722940689131036201373e-03,6.65913296573148865416847631857804925e-03,5.44143591247664261964534672656516508e-02,Inf,5.05180849792615339361412484312791029e-08,2.65793680929452520362713614400840096e-07,3.75737953721063595039414602822762227e-07,4.82863278569610357286104450070649810e-14,4.82856188450491752170119892547321980e-14,4.82856201521435422330226529920255125e-14
PDE,Inf,Inf,3.29284262158793931282824518081837882e-01,5.31599243184911183777159423638197966e-01,1.96998102019461954755055751869941843e-03,4.88170951638975146660648761930659610e-03,5.17625991253729081170855952461152088e-02,Inf,4.84181665854618166301997776478225593e-08,2.66866129079384003254887828956357244e-07,8.68470449283612245811439362209539151e-07,4.82587901029695020581912631080028900e-14,4.82587566264135558342308764993710882e-14,4.82587901029695020581912631080028900e-14
PDE,Inf,Inf,3.29284254294722949194304686821191014e-01,5.31599243184911169900613765541147288e-01,1.09017487846315940738679969373442879e-03,4.68765197068780834219957777744611147e-03,4.92029771350624988195587813234582746e-02,Inf,5.37203904868100668468949512799954911e-08,2.77326723221839268368349497984373329e-07,5.14806662437450638917163715598333076e-07,4.83105536875831359620635146420964569e-14,4.83105697846825073179207828860322773e-14,4.83107344214654743280512560700827645e-14
PDE,Inf,Inf,3.29284255772247357082436420817927278e-01,5.31599243184911168921202810656344848e-01,4.04744063832441533388396537075073114e-03,8.74285506332565747152863541786819624e-03,4.67435311479261765883061459247738115e-02,Inf,6.08013257172742533708616215377857192e-08,2.85210600550214381058600389273020747e-07,6.72056126444617607630348098501008937e-07,4.83318799634666726011858436075298394e-14,4.83314769096757806073575222746584504e-14,4.83316286596576397422923014491890583e-14
PDE,Inf,Inf,3.29284256972735964756007390340224936e-01,5.31599243184911193190933644112784409e-01,5.47041058703302971375174634324935203e-03,6.13238179407476455356469396174231885e-03,4.43937174454191937422136219874303940e-02,Inf,6.41068030332505637037047415555371594e-08,1.87910663342029966838390676534767781e-07,8.38653456728672839147990890569977528e-07,4.82613841393010092660265573314866682e-14,4.82608118754773003524408132269800062e-14,4.82613549003346093383992758214940826e-14
PDE,Inf,Inf,3.29284257948132993723835209159387744e-01,5.31599243184911183507634222002233554e-01,2.66141159894536119587566468086892613e-03,3.97717445234513328606526968736047730e-03,4.21645772265867099303839973164719321e-02,Inf,1.57631088127910491883995359125975858e-08,2.20970227077505358242492395164742238e-07,7.63098401930476863818076598395250606e-07,4.82884962771013580821044436510386410e-14,4.82880320126089056864879735962530736e-14,4.82886666237309867945251292214371013e-14
PDE,Inf,Inf,3.29284258740643110061506869864965089e-01,5.31599243184911193935905322335327509e-01,9.20956528614890225637651558200330126e-04,3.30431488387395252167901689820219018e-03,4.00715799519493535965701002381492597e-02,Inf,9.38031877157123277454850499211486781e-09,2.43221833513238280274548045433364918e-07,1.35197470171334900676190687940209900e-06,4.83214091216964201839836476572133805e-14,4.83218624889450439357057270217696238e-14,4.83218525123902972018549658502367307e-14
PDE,Inf,Inf,3.29284259384557577014693303108354175e-01,5.31599243184911191134447437802374747e-01,3.32752317719084728776876480954516363e-03,1.05144530497492489378409484364054218e-02,3.81134076413061434670467305692531589e-02,Inf,7.83786157225620539946463331224784303e-08,2.96963264786642345531207798046985874e-07,1.46322621695358809554066349541527067e-06,4.82565110023877989029451611168054720e-14,4.82583259622383644374123806998440932e-14,4.82578559073927133175122482543327602e-14
PDE,Inf,Inf,3.29284259907738097550204728030007661e-01,5.31599243184911184057082329673080726e-01,7.31338675695068720955148754317535642e-03,8.17527722641166388513873936120896674e-03,3.63194786046256557587306683006364388e-02,Inf,4.75060836762837640052700809094140638e-08,2.01361597798970252362489606803621053e-07,1.04324124964867967945283345745822513e-06,4.83690919611330735834936823784730472e-14,4.83694955630606231486029093221124602e-14,4.83680712641958789097640936568074972e-14
PDE,Inf,Inf,3.29284260332822268377131393761207735e-01,5.31599243184937434550935243839741205e-01,4.44327220884617871423452374111627400e-03,6.24358713575173502717916777196436381e-03,3.83749241489737661462710723550721682e-02,Inf,8.45783180057435401888977482610854595e-08,3.08547342683469305331245359882738071e-07,4.06086933879216277593418027850722937e-07,4.83890236492859343101890717128369324e-14,4.83890092826791791581139754071816584e-14,4.83890236492859343101890717128369324e-14
PDE,Inf,Inf,3.29284260678203189089586788727672950e-01,5.31599243184931283157297486423147140e-01,1.72577033290351613592966953724425930e-03,3.15166119246857895267274588956273700e-03,3.51899609236693871880012005158045786e-02,Inf,2.12806666613860275618617399311323573e-08,2.60161560947143160748657056544295807e-07,6.22602867678876291552235811139873264e-07,4.83893900212083797668398583319137148e-14,4.83891486817521794310711293435793475e-14,4.83892175475326531357673364396976771e-14
PDE,Inf,Inf,3.29284260958825157722790542061142518e-01,5.31599243184926591728716664842415363e-01,1.15206573468747825648751189654262365e-03,3.24410275510394175169873525619807009e-03,3.20337329587111710407270571648414298e-02,Inf,1.80848323117954207031944604945969441e-08,2.66965640328122002853903191693345953e-07,2.33217385707940794502060378731748163e-07,4.83203581072607149474342370527282014e-14,4.83204916514111646228041807012895887e-14,4.83202519877957706335187418794894036e-14
PDE,Inf,Inf,3.29284261186830534554682806381574578e-01,5.31599243184922954474510808066231936e-01,3.84088136930073794896914601707455858e-03,1.07099185580771725458319254151226676e-02,2.89064322362199744250489752807414885e-02,Inf,4.62464696234619300701613700590963488e-08,2.82691135027802012848123021871523734e-07,8.82915033567200044936323876538133613e-07,4.82923900689114371065401115811656109e-14,4.82928008416769190015640443007398233e-14,4.82926169042017449215915945064993740e-14
PDE,Inf,Inf,3.29284261372084903421259166737747785e-01,5.31599243184920212645044880818501004e-01,7.51610911839549540307262955154201176e-03,8.59912153563239288108743620966245250e-03,2.58085452526192108774431579721619319e-02,Inf,2.98159873336150736727557902435022763e-08,2.29014288256411805549127213382146722e-07,2.12790168328505759712809355795499709e-07,4.82616520570143358807330214247572396e-14,4.82612628319812957273211928413222458e-14,4.82614178470850279497980485524045640e-14
PDE,Inf,Inf,3.29284261522604057141630817748905484e-01,5.31599243184918092491355519596095007e-01,4.91051826771076688983000210631624084e-03,5.53389094682040935103336607028237435e-03,2.27410378206659686762305323598013379e-02,Inf,1.13536190647619949569507760206701320e-08,2.65849540137983026355137581032428807e-07,6.74510781837727527971611189402671310e-07,4.83282629330172949075246199192309013e-14,4.83282520299543591323523215545528956e-14,4.83282629330172949075246199192309013e-14
PDE,Inf,Inf,3.29284261644900881540962106292702734e-01,5.31599243184916458798514238407888250e-01,2.42529596586794402554943844762563351e-03,3.99378005734456747640291874439937980e-03,1.97166073449549660276835507497661272e-02,Inf,8.37300842653029728456830994729714452e-08,3.22988092858910716615844876790829807e-07,9.61856217758307385153687606209812927e-07,4.83478060937802354627152339615086595e-14,4.83468259056327433090361847599021903e-14,4.84062861353270904775734751468825943e-14
PDE,Inf,Inf,3.29284261744267046741053262139906553e-01,5.31599243184915223094806124580613657e-01,1.32142095058314917938025635658866718e-03,3.93854664793715475428339813519370371e-03,1.66942285801642072456373037275790920e-02,Inf,2.69669042674390413653276149581939161e-08,2.74423482615910352939832122147553580e-07,4.14077441336683707207344118080844856e-07,4.82858864526068937768417059737778994e-14,4.82842590656929787779250865196974888e-14,4.82843568583368654587941140050308201e-14
PDE,Inf,Inf,3.29284261825002066745801971562785156e-01,5.31599243184914288616632882453960930e-01,2.79122578453728427375909854292217761e-03,1.26952513586729253186604226310985675e-02,1.37066814959935061165159860110792271e-02,Inf,2.84184654271592451928826507385936920e-08,2.75193014683064801595269152051761435e-07,4.98263859138177907570220928650091216e-07,4.83585314252557979753046207084097809e-14,4.83585085935763993757487101359216703e-14,4.83585314252557979753046207084097809e-14
PDE,Inf,Inf,3.29284261890599256578824248595759339e-01,5.31599243184913554573174110361434666e-01,5.30172291874524821196940965470769598e-03,9.82984338953356017243677498981305560e-03,1.07619312607178286370862984349209898e-02,Inf,1.21345161235857863620279488040849033e-08,2.72859395356385769394239277016158366e-07,1.79507381075200899397747401311819035e-06,4.83180106759921253251887375069989626e-14,4.83182930791131849320572342973095779e-14,4.83184689622538548776359718065410709e-14
PDE,Inf,Inf,3.29284261943896992997681359264455756e-01,5.31599243184912977525368916945954338e-01,7.00793665845611750536531642409248027e-03,7.93490160162964194492754137822247745e-03,7.88005512838716588402452467490302421e-03,Inf,2.63152522818463709908143815248142213e-08,2.91224449074639189344414264026525057e-07,1.62396112255981176593014306821836862e-06,4.82576867230368686748786564760998175e-14,4.82577700501776914328768922141299657e-14,4.82577429974583047735391761627125186e-14
PDE,Inf,Inf,3.29284261987201381742979884669621501e-01,5.31599243184912560838217032251005388e-01,4.51159626568149345931596349961258222e-03,5.07160843235810966153433490372746309e-03,5.12578913326490501016401004947986369e-03,Inf,7.67215478786754059059512580856411731e-08,3.33325385534254813142255832573727503e-07,1.45146816358683998524809312888011456e-06,4.82611066182529678160398360309404648e-14,4.82609384202617370061048240365412454e-14,4.82611066182529678160398360309404648e-14
PDE,Inf,Inf,3.29284262022386216032311937344232569e-01,5.31599243184912252534178429260236025e-01,2.12370379633971228147616783706739514e-03,3.84141372311891043339215530543030169e-03,2.81758680627208811473291915161670141e-03,Inf,9.06785828465485859801152107152132809e-08,1.55704645704946044017148882439887811e-07,8.44073123219845083562116437451887207e-07,4.82846884088385584147959479125684284e-14,4.82846829071698891846428058676720331e-14,4.82846884088385584147959479125684284e-14
PDE,Inf,Inf,3.29284262050973886296377729699749149e-01,5.31599243184912004739619931009228298e-01,1.47131411329594920248316888493519465e-03,4.21623260613783511943423935662362213e-03,2.58585626647299902391004894687460708e-03,Inf,6.09394246725426166336318042625632064e-08,2.04764599273820582423905763141007161e-07,8.05206528648291896033675057323928174e-08,4.82863772684740879969713322652279885e-14,4.82875273435817346351554865119176793e-14,4.82873646427881741664378366773152356e-14
PDE,Inf,Inf,3.29284262074201360449834510220546716e-01,5.31599243184911798821678619112870180e-01,2.74152393337535779924667662360667216e-03,3.82623728139471364330108122626610694e-03,4.70357177952477629946037406947455937e-03,Inf,1.05958123191242050690462073221183759e-07,1.93395579650008785609101605977640926e-07,1.53754548012807462344253376291170871e-06,4.82592746875214708599529980689820092e-14,4.82581843758599768016238408969264683e-14,4.82592746875214708599529980689820092e-14
PDE,Inf,Inf,3.29284262093073700834547615788160108e-01,5.31599243184911654016010457467169760e-01,5.17876671204755425639260977097538513e-03,1.10688050682052196242822494225605106e-02,7.33950111725972322943748317751681252e-03,Inf,5.30221317956391359060537068524657046e-08,2.15348517892383649308873774710367315e-07,1.60668690499398406953603618233747691e-06,4.82728317678984689776872730164259324e-14,4.82725635545564465069576177441570384e-14,4.82728317678984689776872730164259324e-14
PDE,Inf,Inf,3.29284262108407456702327799644788668e-01,5.31599243184911561507694610328402735e-01,8.18144412455450696934829947659391119e-03,9.46703281734240038987657874585148202e-03,1.00771638266671190183333537813052553e-02,Inf,3.67851319132248273684955431336209672e-08,3.09859554520859805927549364030744172e-07,1.46911715296919236961327323671765328e-06,4.83505209680344269361950954998421588e-14,4.83505614845868731295881763383409952e-14,4.83504875790674438043302304101441560e-14
PDE,Inf,Inf,3.29284262120866158466610393160407778e-01,5.31599243184911479680966392211492248e-01,5.88915704020016125626344822434206051e-03,6.72436208571842105076602195630322927e-03,1.28697109823105738472833220004053744e-02,Inf,3.31106122213838031562190373662093898e-08,2.95495667543856017383898517647770631e-07,1.42441056336913156135158370887600586e-06,4.82649900303455671035112358244008778e-14,4.82650412811558954701121491843599592e-14,4.82649900303455671035112358244008778e-14
PDE,Inf,Inf,3.29284262130988835660818223019248948e-01,5.31599243184911394604651248392307011e-01,3.93141141518194410227588786293042313e-03,5.76773019779229441301160440184277597e-03,1.55969830806220776916038479962944265e-02,Inf,1.36451584916638354672679893521990131e-08,2.80971788801849563943691529665616712e-07,1.97087390250540602400618695451411572e-06,4.82671473267375335010506319359201677e-14,4.82671771771151911788529167771532784e-14,4.82671473267375335010506319359201677e-14
PDE,Inf,Inf,3.29284262139213521158127239138369462e-01,5.31599243184911329949453258994803405e-01,1.36118243867291342611511568661526806e-03,3.29423846620346171401569641359583128e-03,1.83262128482606764746303807512996823e-02,Inf,1.03839328834931516589557307468610864e-08,2.68387645886405871835160255936455603e-07,1.23208712057038809919066049007700238e-06,4.82940284454437241185216562349751316e-14,4.82939859918969425190447729766708936e-14,4.82941102212749169847538784884649162e-14
PDE,Inf,Inf,3.29284262145896060205730165824805336e-01,5.31599243184911303838340355668894914e-01,1.57020491050199961612602062448243063e-03,4.34162534312969167473171461188163353e-03,2.10486502451231290979244165175370518e-02,Inf,3.90990156093014132409920256224275259e-08,2.41083013330655253344449613546835429e-07,1.47195907332030383689255871693498596e-06,4.82646089984857291444724192277036410e-14,4.82646210295410001503313507753293274e-14,4.82646089984857291444724192277036410e-14
PDE,Inf,Inf,3.29284262151325637478640692588613383e-01,5.31599243184911275571693832672305401e-01,3.15970934130957226981288532977740993e-03,4.19634302278756076027342958126405603e-03,2.37597140126711401386897279612421181e-02,Inf,9.24692184993770032407283437472283934e-08,1.70675510350833059370247159109246424e-07,3.13044345192976268959588941433793652e-07,4.83170825454740088682209422220924937e-14,4.83186867589558605116743693428547712e-14,4.83187800075502204535486302125597686e-14
PDE,Inf,Inf,3.29284262155737171559323558752100018e-01,5.31599243184911280729931229416119163e-01,5.48820523960109490117750020412094305e-03,1.19481702016562739894199481080525887e-02,2.64568917237216720698359614636460517e-02,Inf,2.71982884538812225919366162624944252e-08,3.10569197147721213819158844503307930e-07,1.56410587200719418948338485979105766e-06,4.83381211859976440539750395139755534e-14,4.83379217080360251822041495143069196e-14,4.83374107487700492075806765267024865e-14
PDE,Inf,Inf,3.29284262159321535904235549269407600e-01,5.31599243184911239177005589354028009e-01,9.09673476747312258744320760965906804e-03,9.47257296003929539083592932715226045e-03,2.91387165073407977519776575516935973e-02,Inf,1.08384407523090178993447721997978922e-07,1.64395037241641612131879677392080913e-07,4.95473705507276625122578872532441654e-07,4.82791238585557484672776808216664624e-14,4.82770099541643972980522567991741271e-14,4.82771305789017341920027388543128961e-14
PDE,Inf,Inf,3.29284211389072027681711473825495558e-01,5.31599243184911213923065492694900877e-01,7.03462128913719320127296630087811211e-03,8.06208030225502910544718171556107626e-03,3.18043255116431827993938513590176433e-02,Inf,1.06567462744867181905241151189976559e-07,1.88410044692913254866244291083829570e-07,9.30386833922467746915264740833875512e-07,4.82607832391452595932039336433289180e-14,4.82607549875092910473098281137472462e-14,4.82607832391452595932039336433289180e-14
PDE,Inf,Inf,3.29284217737290451419158017194199747e-01,5.31599243184911197644620914229098317e-01,4.86794919204793411892142077933851404e-03,5.52415808417684687442023937923361979e-03,3.44532171023447015135590948127071571e-02,Inf,8.27011414464536552403400689735168141e-08,2.31418341846588107300432063141961318e-07,1.23541261818297094758601104179055595e-06,4.82911985772728842523243430292249386e-14,4.82930641789649309102585963504932144e-14,4.82929548156235094848469700991725429e-14
PDE,Inf,Inf,3.29284223291982586254568232757716233e-01,5.31599243184911200915523631397511679e-01,2.92319878461111888669433410240269693e-03,4.95279067419699025487827111342633507e-03,4.16215542835104261814109169703821579e-02,Inf,9.36141284973037269899715862744797258e-08,2.09125156850818270457577503829904901e-07,1.39567183902353170148940632446837130e-06,4.83781464466999286813965731192893579e-14,4.83784106410787273437318170586681880e-14,4.83771804836848796843593038573057671e-14
PDE,Inf,Inf,3.29284228152338974151025659725529644e-01,5.31599243184911216289572362627924888e-01,7.81463754590726644584441823379818480e-04,2.81269585776045101031088821459359818e-03,4.23834861010781948298803620631778925e-02,Inf,7.35125835243514191909770169453420983e-08,1.41943907053448711873156064898524074e-07,6.08858360398059876441314273220147057e-07,4.82661072541215968229586822651839526e-14,4.82661518391565335012369060205942942e-14,4.82661072541215968229586822651839526e-14
PDE,Inf,Inf,3.29284232405151399599877931010166558e-01,5.31599243184911202494944986422542265e-01,1.87543303824246734208345488037172623e-03,4.58862165627246156641389947170215892e-03,4.33096163226396438974167005979040818e-02,Inf,6.98575752336242906610760455278548280e-08,1.33244353379186975492620467559734414e-07,2.28164151950075389646095674668331944e-07,4.83330283563952403520292308589447883e-14,4.83331568107549475707024467080027200e-14,4.83330283563952403520292308589447883e-14
PDE,Inf,Inf,3.29284236126362727356132828697156421e-01,5.31599243184911208103957192641162769e-01,3.57586670285912661692509151993671121e-03,4.65166262749747644315130226568607624e-03,4.43863140828602124060375895271293259e-02,Inf,3.33805478108906285332458120826269454e-08,3.33845176344608226337316211018549819e-07,1.37769257525786734540345641359913757e-06,4.82598552310235313807072273795724045e-14,4.82647130444135409086454530323746583e-14,4.82649698032195381111291844401509361e-14
PDE,Inf,Inf,3.29284239382422985641935854028033142e-01,5.31599243184911185764226523326097516e-01,5.80972324969131541279922191943319300e-03,1.30015844395308239253806737762965262e-02,4.55997417960595234873428499130162905e-02,Inf,8.56623308436952859128736309293191261e-08,1.65341529936586736919840299322591488e-07,1.99572224689224054970150401523583299e-06,4.84526524680536778968587778922601100e-14,4.84530872784821000100355243799700022e-14,4.84526524680536778968587778922601100e-14
PDE,Inf,Inf,3.29284242231475967498522774037422209e-01,5.31599243184911190293762996431832209e-01,7.71975611359104093342392246887585259e-03,1.07021112451159906687792608895862982e-02,4.69362648845718114936768302096893323e-02,Inf,4.19845492032918781715092378706668773e-08,3.46966195701066838421237152847594749e-07,1.86346247712954934672594933432417322e-06,4.82559217078619463043148033464895234e-14,4.82553458846173303177445167433191777e-14,4.82546813661594933560412224776314902e-14
PDE,Inf,Inf,3.29284244724397538725231775049677397e-01,5.31599243184911199238615742877607290e-01,8.38178371729352021544105940046288427e-03,9.59508912326148321084114291173682850e-03,4.83875616079703624964148264245254444e-02,Inf,4.77081641885038576361894020096910628e-08,2.70072118897445478594766006967805352e-07,5.93516514192407745350560993225779697e-07,4.83387660394930174619080278871368967e-14,4.83384110250870615001562607773716882e-14,4.83387660394930174619080278871368967e-14
PDE,Inf,Inf,3.29284246905704058856139779629271316e-01,5.31599243184911161910362991168829971e-01,6.24658755548425493601468796727521581e-03,7.21697222666656233052218689437166356e-03,4.99235906327010272185412967670048481e-02,Inf,1.23237575103531979986807383712052383e-07,1.86805306085268355808777490796935906e-07,2.09191190172098236483117777347368589e-06,4.84613437909111563222934039981676083e-14,4.84611727467657256860250727101316556e-14,4.84613575014195123626425441285735894e-14
PDE,Inf,Inf,3.29284248814347385767585508920922477e-01,5.31599243184911178042893648604269285e-01,4.39214767436844401706138648620752411e-03,4.87930226477057216714837678765520865e-03,5.15470146139453478764714510083990978e-02,Inf,2.36196606473132705208014221558854669e-08,3.04100255907554673079037252091315331e-07,1.15655944514991569988946562595154699e-06,4.82551032731102843456946676608022412e-14,4.82552371404710340699179831436120064e-14,4.82539112869465319973694910043704875e-14
PDE,Inf,Inf,3.29284250484410386672851841425154752e-01,5.31599243184911175793617952163634994e-01,2.45273921992069385784643136595874803e-03,4.74896286350593109100481380846414716e-03,5.32473462859382137842041031297091177e-02,Inf,1.09719777263841857322818202766885460e-07,1.87421975683840805300634522380045229e-07,1.31832726140151987137751438238039014e-06,4.83934103005508264206522799141554451e-14,4.83935939575321583324222503596389533e-14,4.85153249019506941620508809192001498e-14
PDE,Inf,Inf,3.29284251945715593801129152986132041e-01,5.31599243184911191001193157865389405e-01,6.78756591733889844109423965193871642e-04,2.89802432359185886572530730762133550e-03,5.50150892891196113923040343577291606e-02,Inf,1.19735173396224552547249668348773964e-07,1.83864021225658973312304889054854359e-07,1.87889049389733465109128855177737408e-06,4.84192310373728083312440141075084967e-14,4.84199148559073124931742991518734326e-14,4.84199355695427393596721557205247286e-14
PDE,Inf,Inf,3.29284253224357689393254856597438729e-01,5.31599243184911182648418916439344277e-01,2.09747250930059929815425765493649230e-03,5.02983630573289157389964662677225379e-03,5.68417174815961875991327295102905093e-02,Inf,5.61993102558899625112046917329678576e-08,2.58942843765531504584721491829480434e-07,2.05363540399686555015000585005986294e-06,4.83027283718271710508069103462566044e-14,4.83035930493766656654875110137682708e-14,4.83035907931503018555345959480473027e-14
PDE,Inf,Inf,3.29284254343169560477865610231113241e-01,5.31599243184911184027713420746737961e-01,3.53401442698070443710462315354399351e-03,4.97255745682013926999413804975105957e-03,5.87195884497844987697888781525841997e-02,Inf,5.58989593799274835298356543716341414e-08,1.50800002581406519777194641319987351e-07,1.09869596641982067871064486035907564e-06,4.82678493687249986730806628060704597e-14,4.82658620797281808134915627768646759e-14,4.82662254537672047504501784594828747e-14
PDE,Inf,Inf,3.29284255322129988350151567511774908e-01,5.31599243184911200459047373139694656e-01,5.82682757838517005921093032785311175e-03,1.39199035545134723385350635919058872e-02,6.06419315051101882285045669471118052e-02,Inf,4.32257326675718759856459619659324823e-08,3.43544424043342830323276744310603921e-07,1.78863510287566664084491467553397111e-06,4.83002059527264680742163909193720046e-14,4.83001594794783966997647697634278866e-14,4.83082891918232552231271265303675537e-14
PDE,Inf,Inf,3.29284256178720376730804061972015005e-01,5.31599243184911181941560799050970322e-01,7.42742632114329561020119321177596384e-03,1.26100213902781716997833167830039132e-02,6.26027304325723148399427474921389313e-02,Inf,1.65305806644843576250053987039498630e-08,3.30579688394112647067031539884817148e-07,2.04076142972343018091986893857815712e-06,4.83569884015535218611559049996135864e-14,4.83579383515545438089537009496442839e-14,4.83579843997726772008643577466422873e-14
PDE,Inf,Inf,3.29284256928237001926289675572000176e-01,5.31599243184911176660581572320595384e-01,1.00731186857090776167537694053059721e-02,1.04897423587292455904245252818380520e-02,6.45966595914242790634393346559492988e-02,Inf,1.01482128880337842506599360394176846e-07,1.49827584735049187237179058505144179e-07,2.17819962230462871934036372410762739e-06,4.84255109364700028035040361938496737e-14,4.84257382601423007410790864836122855e-14,4.84255109364700028035040361938496737e-14
PDE,Inf,Inf,3.29284257584064064654644554045588194e-01,5.31599243184911177389183975017945899e-01,8.37697114781953324571687009320710287e-03,9.66922848422068793109823395447358575e-03,6.66190103563296175020574617736165897e-02,Inf,1.10826948839036367157545498247930358e-07,1.83637049822805902426083088704651143e-07,1.08462017446856827673619554187208976e-06,4.83299260295940909629841524303190617e-14,4.83312725571736848367091742143676973e-14,4.83319631791303724441658514119751200e-14
PDE,Inf,Inf,3.29284258157912742172636561606238445e-01,5.31599243184911185294009472295915079e-01,6.42354387969148095964703770281149683e-03,7.47822859196062787168184117313878120e-03,6.86656220738821218261623951535140856e-02,Inf,1.10295028730707237894960517571094919e-07,1.73662628680145790804186412379903343e-07,4.33625005530229614904847288062307078e-07,4.84014153467786843413487890334740663e-14,4.84018668612370691300217707276352942e-14,4.84014810041052163130612779304905208e-14
PDE,Inf,Inf,3.29284258660030351060616915687191582e-01,5.31599243184911177240888504677785509e-01,4.70736486957462761496187977818075299e-03,5.32449950965113222498683432502489518e-03,7.07328186501081485073099087476483672e-02,Inf,1.53164833415023758792326599474439262e-07,1.82515197902602559060260369724922149e-07,7.96908539914682378314111671696588956e-07,4.84287853889381963798908722839899125e-14,4.84270028994975260380600650002061073e-14,4.84278062214409642838864691707530384e-14
PDE,Inf,Inf,3.29284259099383253111270882536586338e-01,5.31599243184911207201684007969117122e-01,3.03655419590484021945058419149736172e-03,5.54104578298976338295844838222328169e-03,7.28173512073412656341420176275800903e-02,Inf,4.08146198150915672097258815143460393e-08,2.94563557787583137988123768179939688e-07,4.34952426592628628109063088078299831e-07,4.83745073738570007556359614444222540e-14,4.83745525550511013925009553838679427e-14,4.83745073738570007556359614444222540e-14
PDE,Inf,Inf,3.29284259483817049364875627345622942e-01,5.31599243184911191824065074777383955e-01,1.00022535628416877327675691041304577e-03,3.72483497286238118809210961028723929e-03,7.49163468030095293346773864280616495e-02,Inf,1.32933024376120281578729093812762753e-07,2.23942372854208692886021010556047048e-07,2.29925660017831555405314093662853611e-06,4.82696853312918541201985023367921737e-14,4.82706494849874207250326434928093363e-14,4.82710606939334254007504270222590178e-14
PDE,Inf,Inf,3.29284259820196628951911503944171326e-01,5.31599243184911183778853358340114721e-01,2.35942404095515656642777809665954955e-03,2.59067393034269990174054429533057501e-03,7.70272629429189771004409865427324404e-02,Inf,1.36989540589095437261758378592395754e-07,2.26543508382377342672053702387324456e-07,1.98710705303536877610041380532494910e-06,4.84114267950054122569139296821959209e-14,4.84133532497750572661868003516710283e-14,4.84134812077688132735184843683813042e-14
PDE,Inf,Inf,3.29284260114528786659009169913180172e-01,5.31599243184911180785144939840707339e-01,2.79975308596860836423625370902672836e-03,5.38318346982696112726841842842433185e-03,7.91478539041425803096722086342875900e-02,Inf,7.19371467670463992300802388277890175e-08,2.70282955929321839251178812356639026e-07,1.51734817253302440688299318386777127e-06,4.84348062645774808654617798000659527e-14,4.84321459347666411442076228237622048e-14,4.84337650537041193949591844168517023e-14
PDE,Inf,Inf,3.29284260372069394971443889042725916e-01,5.31599243184911196345774286811361806e-01,4.40163772270583610713434219210726986e-03,5.61222698073012268594972661740054380e-03,8.12761067899428263489215144713383877e-02,Inf,3.72093455008760693259147303633035266e-08,3.69880030396773730340872951311894667e-07,1.22378497399517648837818658065900640e-06,4.82745749313512738796716159798757771e-14,4.82745072117841570020256754048606994e-14,4.82745749313512738796716159798757771e-14
PDE,Inf,Inf,3.29284260597417437919614969101930126e-01,5.31599243184911197887209454656858938e-01,6.54157938642659656466479115295579568e-03,1.48675808158674087641732487714274212e-02,8.34190861071370521928200985689877617e-02,Inf,1.06883798925840859227558391484350237e-07,1.85393978958793970747339734317006285e-07,4.73946527462976480684588049356425474e-07,4.82785270104332915190770066407738560e-14,4.82783310570055266581881424352742680e-14,4.82785270104332915190770066407738560e-14
PDE,Inf,Inf,3.29284260794596975191563281317758565e-01,5.31599243184911176071006293289842333e-01,8.01086548048271906623916745649312308e-03,1.38304134055633964142148244354428283e-02,8.55523370667872173627719955976930493e-02,Inf,8.71119778491842061405824268432571698e-08,1.36395956151092645521059762321554706e-07,2.01322229150346896228642615361955562e-06,4.84907815287218217839710095696692541e-14,4.84904003699947658669975570330494979e-14,4.84907815287218217839710095696692541e-14
PDE,Inf,Inf,3.29284260967129072169296244994698089e-01,5.31599243184911189476906382181666678e-01,1.13105589542805474199779776907949923e-02,1.18552826657112667292829299298758661e-02,8.76890548191815315699795548350877023e-02,Inf,1.22578693635673574006743182626436367e-07,2.47674667931484169141096308566376812e-07,1.08620648110382920960620124896882872e-06,4.83498240635857153128131132183034827e-14,4.83488332668381587887607917547532754e-14,4.83487810256155948783352424080402821e-14
PDE,Inf,Inf,3.29284261118094662712994641740520304e-01,5.31599243184911157746518237478828743e-01,9.89189734572774581956877144097417676e-03,9.94474563629893719053970578617920508e-03,8.98279392789781696058841040685719257e-02,Inf,2.60785502373346022722241011546913576e-08,3.69788548195506903942188098709157811e-07,1.95827988403004855949639130524397606e-06,4.82647332161976935417778687022313096e-14,4.82647874827624751134099265985283334e-14,4.82647332161976935417778687022313096e-14
PDE,Inf,Inf,3.29284261250189549603411067760698547e-01,5.31599243184911183987663140018092649e-01,8.03383074827769280446962721300699402e-03,9.37417652902750396793368101417871820e-03,9.19678306162150494217253105015617035e-02,Inf,6.18344051468134657182202195797230742e-08,1.37304129489086890134429527906225275e-07,1.43271825816427065039503388775388083e-06,4.82661318969667390123656574478394810e-14,4.82668142690313931077154285880470668e-14,4.82664753696827326463805643331597494e-14
PDE,Inf,Inf,3.29284261365772568741303781086685997e-01,5.31599243184911214694484610822613335e-01,6.29229346013707633131999041572467432e-03,7.34214997297307396904707388662428121e-03,9.41076930940434586408547057289222461e-02,Inf,1.32225166095670366692668274216706497e-07,2.44385775018720971587404981777063671e-07,2.42095460400022850895512140046568673e-06,4.83978455928564835695237572885462438e-14,4.83977489193928436867673924751550156e-14,4.83979139030337435530917013292808866e-14
PDE,Inf,Inf,3.29284261466907734195256877228898835e-01,5.31599243184911180463244348799851221e-01,4.78720033181583885697464607546645899e-03,5.36478696946840757134448625144874806e-03,9.62466009253864348019268630840066286e-02,Inf,5.61803057828253158723737539659189837e-08,3.16357339456174721842302055485402929e-07,1.63080956151041836019306526629372595e-06,4.82713344507692971865009213361527457e-14,4.82716234826453550450545705077104411e-14,4.82712856067211190515247468445628443e-14
PDE,Inf,Inf,3.29284261555400985705999275870236087e-01,5.31599243188054979862367586412753480e-01,3.27425333317092932792021764688246025e-03,6.08640367077602397402567252856358062e-03,9.83837258861952055793310602362077278e-02,Inf,1.25787254246899936321256668340278762e-07,1.95321403323844616574099769982712848e-07,1.90071004098062098781575549294280273e-06,4.82616355338323871194749900761468727e-14,4.82635022019190229841410508414149886e-14,4.82636058357510453365805636573105164e-14
PDE,Inf,Inf,3.29284261632832587193449998831966693e-01,5.31599243187674268396220632451521540e-01,1.37024506965983917349604873487108049e-03,4.36699618997129525153449530350361808e-03,1.00518326456273356179583041389085529e-01,Inf,1.10208003128787880197174091567417563e-07,2.50544599697823647787255373122781112e-07,1.80894646483507438467239532951278632e-06,4.82579669713923467364560956546039118e-14,4.82579512852469119262899157973944887e-14,4.82580135091898963890866235872223623e-14
PDE,Inf,Inf,3.29284261700585242274662968070950483e-01,5.31599243187339668865567772831930427e-01,9.68132451307822881181416769551946866e-04,3.11827999719270153121020671733318156e-03,1.02649738286373768819366338293292585e-01,Inf,4.73074086922487285486918398939421497e-08,1.35376299965154761298364899099874374e-07,2.43731933091548199549515073925345363e-06,4.82681756101616741800763323487636733e-14,4.82678699752359538907204435881723511e-14,4.82681756101616741800763323487636733e-14
PDE,Inf,Inf,3.29284261759868806621740572012567105e-01,5.31599243187045583872567476534562649e-01,2.67977471234310867553820278625534209e-03,2.90267225274044766629178240648797969e-03,1.04777365822746892267701103439497684e-01,Inf,4.96654645811850183148441058227741678e-08,1.17107412312214949624790328980614464e-07,5.16865141832124599084594946439822701e-07,4.85352225589549582338466152893001584e-14,4.85351850900249459108043788617346929e-14,4.85349739758309495143019512732369446e-14
PDE,Inf,Inf,3.29284261811741936156935692633370475e-01,5.31599243186787140232711216537868449e-01,3.69509312822739390481007233527029301e-03,5.93522957352441751268996631375677126e-03,1.06900674932589361267198294909960117e-01,Inf,1.12183291459708569469525612006467059e-08,3.71318840893774483051027526066143060e-07,2.03330783961826346987022985101302761e-06,4.83970476034454080593986736725243378e-14,4.83967974510027871364944834260509337e-14,4.83968987172138230392848402624109027e-14
PDE,Inf,Inf,3.29284261857130918627055180801725741e-01,5.31599243186559978059447683951137806e-01,5.27395390321107108066414245970249159e-03,6.39826105076431366762313363083571004e-03,1.09019190282769279676639640558271158e-01,Inf,3.23809891262652526840214408200859484e-08,1.26038776692872349918449010247405861e-07,1.06677482718856111000681241268587935e-06,4.84001821902227826870879935040068887e-14,4.84013273399824658760183278031069881e-14,4.84013546410031101507668091271436131e-14
PDE,Inf,Inf,3.29284261896846268893410323533146831e-01,5.31599243186360322010810809552606205e-01,7.29062201299431027451998491677170473e-03,1.61364430565681018646624638886294041e-02,1.11132472098892855026440539219661713e-01,Inf,1.37893238654506449600904235683863313e-07,2.33896109367691373217606377550315748e-07,9.43479718343709870470900077115998498e-07,4.83756011093298253581679920464743698e-14,4.83756711057013462942260374759516666e-14,4.83756011093298253581679920464743698e-14
PDE,Inf,Inf,3.29284261931597221134536677255382161e-01,5.31599243186184827106260643997782924e-01,8.61618449668239649388102606130670506e-03,1.53807300277564825769290269959568272e-02,1.13240140609784521225377988356495162e-01,Inf,7.30542384422743726428241361987925415e-08,3.02334425732624432188865115118089902e-07,1.81633945861856866013352178605427236e-06,4.83656090033578974127034227078999145e-14,4.83657565555511773257236633002825141e-14,4.83659884848356563159437768244608684e-14
PDE,Inf,Inf,3.29284261962004283698139236085902085e-01,5.31599243186030599106912199586767611e-01,1.01398535401152449849627313311529060e-02,1.35881318261853172201774025092226368e-02,1.15341849493797715948967489554166668e-01,Inf,5.26694119662648794618353913739916877e-08,3.17900814505926275987630208649443578e-07,1.47349267171836812027659290653131584e-06,4.85471173082607170115736793663342859e-14,4.85472128286555336903592315969909259e-14,4.85471173082607170115736793663342859e-14
PDE,Inf,Inf,3.29284261988610449884364498862812127e-01,5.31599243185895022276993775136059318e-01,1.13699700992468072724496635373835880e-02,1.18070765544331361513473254684983199e-02,1.17437288069550542459620070160749985e-01,Inf,1.83221326007684500761532785503156161e-08,3.69503028490739391399691097779982412e-07,7.27746676254902887968734923781331109e-07,4.85023862518851998193106680235979543e-14,4.85021000256104278226830829164759389e-14,4.85023888157079003259891350382827439e-14
PDE,Inf,Inf,3.29284262011890896832606243864758496e-01,5.31599243185775922676855753534802337e-01,1.00306331328745225510087193194592185e-02,1.00906630127187106448573843873046525e-02,1.19526177756042266376829057753812212e-01,Inf,9.96057472886691823105599328607876837e-08,1.66704178390639790585813326831914137e-07,6.30224666049507372400723833564393804e-07,4.84019700893274886852200328844287102e-14,4.84021624286955844147823527672697051e-14,4.84019422387459034765192065319995707e-14
PDE,Inf,Inf,3.29284262032261257797729652064446865e-01,5.31599243185671187050366188632204480e-01,8.35433450033386775467473280007920961e-03,9.79550869318953334912399743885122223e-03,1.21608268922880491482759281585350991e-01,Inf,4.26813232821281667635855415092247411e-08,3.36475946758405279062642639333525634e-07,7.97618551912733002506875831655923689e-07,4.84112114969894787753384559641541854e-14,4.84089337205517928295179859202789397e-14,4.84087913560735980897720375389079777e-14
PDE,Inf,Inf,3.29284262050085323167153251382742406e-01,5.31599243185579184357025957904517641e-01,6.77505578909491153979037691935572603e-03,7.97300476517183037176652063980984558e-03,1.23683338083330239850750763080352411e-01,Inf,5.15687942943177569117820751761216783e-08,3.28562440792719853689106817224457604e-07,8.15849039210080809904116379729953664e-07,4.83627616729408951090692508918354544e-14,4.83626657630292289536582226954212921e-14,4.83627421177046406000361998134314191e-14
PDE,Inf,Inf,3.29284262065681380916835334754644322e-01,5.31599243185498259852493871867696882e-01,5.37315737330086354596533252401858301e-03,6.13527222709184763131608945680516734e-03,1.25751185388155335401978076745548667e-01,Inf,1.04616375362584352289895312798474874e-07,1.47653924674226150430883527307227110e-07,1.23674248491397127380473426924564088e-06,4.84253431310517905896516576852936887e-14,4.84228581247409347531950882914069484e-14,4.84226895879570436656877668817459775e-14
PDE,Inf,Inf,3.29284262079327926186352958016406617e-01,5.31599243185427182666051193103716484e-01,4.23773303454175069337785335152077579e-03,4.36798036144597667743448091826989813e-03,1.27811632386706554673264368055775806e-01,Inf,6.12873998906830867630022479382092802e-08,1.35192902778348924827275368501071086e-07,1.17329254338505880011970357046939654e-06,4.82535673741549952556539195510070508e-14,4.82535366561028720169101188112061596e-14,4.82535673741549952556539195510070508e-14
PDE,Inf,Inf,3.29284262091268655838962304261074889e-01,5.31599243185364694257678252196091042e-01,2.44403311838790596793100948778648993e-03,5.73604757281035526638529114801545536e-03,1.33042820186527274857514379540498634e-01,Inf,1.78257661260964919480891041633959148e-07,2.40489454812716015834912053518878982e-07,5.40816061061456752690295094360240994e-07,4.82745430850995610680227358672515116e-14,4.82744837758317483860514167070662292e-14,4.82884212632254085323621813718851862e-14
PDE,Inf,Inf,3.29284262101716793250757024613778877e-01,5.31599243185309773271854195224358155e-01,7.63823688422229592542827342015675824e-04,4.30259096769391027474200697712757318e-03,1.34528925967586069512926017594734074e-01,Inf,1.14929149686518028433616684993733836e-07,1.64037318575090525849061339397473262e-07,2.35854362383091244296027554637503826e-06,4.84879276970053758855134021091697424e-14,4.84880088417228713076928898107222386e-14,4.84926839044485461383114339330823607e-14
PDE,Inf,Inf,3.29284262110858918562422565479864417e-01,5.31599243185261496065928752511834067e-01,1.35570086379471990240621931004284999e-03,3.37822327339192117467608393589406021e-03,1.36029860400361713156784913226168235e-01,Inf,1.84943326228566813886639254865204733e-07,2.31005854973562844200930899698006498e-07,1.68390724188098354363282622594438165e-06,4.82631833300395019226506910771739634e-14,4.82629253441660416653203196668240821e-14,4.82674636587716298474382887862072549e-14
PDE,Inf,Inf,3.29284262118858281499303435752304694e-01,5.31599243185219079686572243784942646e-01,3.05382566257177264785586104780459733e-03,3.21871554932800756992106054600035289e-03,1.37544625286694694387560492510520207e-01,Inf,9.56412528816764571868251357765099516e-09,1.24331515219556114389609367346147274e-07,3.85139678448793682505782981771002078e-07,4.82505613444886871839462495855877999e-14,4.82517719421536305003327740868255738e-14,4.82518066833977077111409089429902972e-14
PDE,Inf,Inf,3.29284262125857732822716424040385523e-01,5.31599243185181789692756849026528720e-01,3.89215642024977218922030331792392818e-03,6.64975616450662024685206665582648218e-03,1.39078796919388782851540368609765410e-01,Inf,8.56094936861212936415145239079811251e-08,3.12754435688238750546488123536902919e-07,7.98763578388388246881991215825403912e-07,4.85197831250156805337334877569467908e-14,4.85197905747890922258988427355535422e-14,4.85197857763699334674945447667703042e-14
PDE,Inf,Inf,3.29284262131982232809196599255832007e-01,5.31599243185149035182589045369930418e-01,5.22675900906551574310423899625402608e-03,6.88375179687340426820797224402432436e-03,1.40615317871853089418102439800373957e-01,Inf,1.32455659226656116606198344703670226e-07,2.82958650594875876747610019032989893e-07,1.76607829716224040354943552369532120e-06,4.83644131725354538136145217271776096e-14,4.83643438794089924332600491317258472e-14,4.83644131725354538136145217271776096e-14
PDE,Inf,Inf,3.29284262137341186439616597225373723e-01,5.31599243185120221052904289863028788e-01,6.77677946785193288447154950249072366e-03,7.59098698607044049432702370703959280e-03,1.42163164515274379892661444889165887e-01,Inf,1.88408668489089495133228965465918479e-07,2.18124763303524569858875471414960447e-07,2.84948805259262550762752216523356642e-06,4.84181627563387953632029722814732655e-14,4.84182960359777451506571372922788504e-14,4.84181627563387953632029722814732655e-14
PDE,Inf,Inf,3.29284262142030249859804559251227912e-01,5.31599243185094924418613472390852789e-01,8.52450234433948980546478601610840374e-03,1.72306784825188541815848345627587109e-02,1.43721491168107679120561652122693514e-01,Inf,7.71899653709706244865684671443400314e-08,1.60302580195715957944370572330165315e-07,6.94664368969482681257730054804347662e-07,4.84447471224951603694662377006300869e-14,4.84449105769173618586128263499332431e-14,4.84447471224951603694662377006300869e-14
PDE,Inf,Inf,3.29284262146133189579259044683528204e-01,5.31599243185072683677119905639266504e-01,9.76575704340058877342164188614665611e-03,1.57566667632180840682346970572278253e-02,1.45289506954563788867457806141177187e-01,Inf,1.77360245013321131966614023486043700e-07,2.57841635331307582020231321253767850e-07,2.54316088355427840999285752660758808e-06,4.83481897148886314465395770958064926e-14,4.83485140695475206860093509636989269e-14,4.83481897148886314465395770958064926e-14
PDE,Inf,Inf,3.29284262149723270533370230471485267e-01,5.31599243185053112560793399998000663e-01,1.11443365676827057306002924053542469e-02,1.51047290119078593984333455203562809e-02,1.46866453541272553854588673235326884e-01,Inf,1.31845487005642525054062964841582728e-07,1.94766874910220731955662690582751807e-07,9.44349138476309564587800142058728671e-07,4.82646369813224908855738503450281186e-14,4.82665609754170491712718563714048999e-14,4.82633489805322018224425625482854276e-14
PDE,Inf,Inf,3.29284262152864590866861190995508026e-01,5.31599243185035946770001916092260611e-01,1.29057812982695206705175333512336635e-02,1.34889484427913873439568820820595059e-02,1.48451609151672227506324657504357800e-01,Inf,1.47861504490484699356063596798213860e-07,1.91522013676601690206416988848809629e-07,1.00736947568361617158933835585572178e-06,4.85436858091569409486386121951066728e-14,4.85444565127283510655820102831363120e-14,4.85445345154947684182513938166734125e-14
PDE,Inf,Inf,3.29284262155613243285121139056535793e-01,5.31599243185020805054228107252014923e-01,1.16161137756611574286339639553817415e-02,1.19215488750447732392643067607825417e-02,1.50044286969260420715430780960440635e-01,Inf,1.68224970972759167195372663887117445e-07,2.27697874063702770525568937541848946e-07,2.93176483209777672043793909104158091e-06,4.85789806869445213601068004447704225e-14,4.85795487776979079453507114660804416e-14,4.85797514409783911084234245839110517e-14
PDE,Inf,Inf,3.29284262158018308656639710774823882e-01,5.31599243185007545346395500422064508e-01,1.03284994129766359172821305503969834e-02,1.03693521030211235186479276095776686e-02,1.51643833581993606491510439930088299e-01,Inf,9.55254093873737011466510980832922760e-08,1.40091122385689258726904599375266654e-07,8.98062090489176975812705611783894898e-07,4.82684074035368885345635020790791994e-14,4.82684176244314254839373751430439640e-14,4.82684074035368885345635020790791994e-14
PDE,Inf,Inf,3.29284262160122747683927937993341125e-01,5.31599243184995873374229472962455867e-01,8.83024164338558401942785268064009785e-03,1.04288440522996092682852268664672152e-02,1.53249627470771898743466765160509711e-01,Inf,1.90966555485624809737735872744451202e-07,2.31699796315599655676748656033764129e-07,1.40391656533691728520325464793994033e-06,4.86691723075472951158179523369634479e-14,4.86691883616232310687151158308915321e-14,4.86680423831714519278680150386775401e-14
PDE,Inf,Inf,3.29284262161964123196898852756554889e-01,5.31599243184985613941356410775130919e-01,7.41478831147796153071003816613501980e-03,8.75826865155966912877123536090973725e-03,1.54861077545302971811503754403930110e-01,Inf,1.18624687606878290685477431795596510e-08,1.30635758783780595087813750248682037e-07,1.60128326803963481228749629485769638e-06,4.82583667844710736968965494660308812e-14,4.82599571321883914470402060133483786e-14,4.82595962889075199162875675756328251e-14
PDE,Inf,Inf,3.29284262163575337434354482277426273e-01,5.31599243184976626750358843409544612e-01,6.11770591495315816462226901306206358e-03,7.13432991161147708806446511132381387e-03,1.56477621729553032355098053033603759e-01,Inf,1.72214903616578501308926442099172198e-07,2.00633227021304876581688220627317024e-07,1.51797489789768491897521265904111253e-06,4.82593029685569721322105172559249283e-14,4.82603933718453280187076930204537077e-14,4.82637502772330149312534483089770222e-14
PDE,Inf,Inf,3.29284262164985142408462490485224620e-01,5.31599243184968673047040554651646374e-01,5.40091002814338343020431992840134895e-03,5.48712436891999073961993003711420245e-03,1.58098725598244293227951806559303913e-01,Inf,1.64870972394465481402550670901468829e-07,2.21040544206674747534228178375542496e-07,2.18347482648793762353323265291627699e-06,4.82661377926004512808457870475970865e-14,4.82669743417471569656396694795195069e-14,4.82660484348452404429598892156721227e-14
PDE,Inf,Inf,3.29284262166218713377927887669402674e-01,5.31599243184961699431815194338262355e-01,3.75824920009338005978873628173711432e-03,3.93009314382362075924029158857859470e-03,1.59723881065226059665964772569906112e-01,Inf,1.44608370751329348690774516055790439e-07,3.06089705849393860116212861227737747e-07,3.10681438435099399148484082646802177e-06,4.86836999913321713607010428203513316e-14,4.86837052395424302575979052051567332e-14,4.86827893049551434388156795484263701e-14
PDE,Inf,Inf,3.29284262167298105042344199706936052e-01,5.31599243184955604091048116170625458e-01,2.15007568274090154694648066184441682e-03,5.92850000214503065865854126584351247e-03,1.61352605124013783648159184583694573e-01,Inf,9.07085058294851390535935536050763749e-08,3.40003716367632120692695230242915174e-07,1.58005337334914193105020554284007218e-06,4.85190001908804037790897076493058991e-14,4.85187760621396435169984229608532973e-14,4.85187899508171794269090707637037877e-14
PDE,Inf,Inf,3.29284262168242553685927981668411153e-01,5.31599243184950219849797794263408890e-01,6.48211755626269292579078079657480895e-04,4.75537445114019299955156800191491865e-03,1.62984438640346960984930243582658531e-01,Inf,1.96921768958048186220879830032753461e-07,2.22289809237675712396622907533250674e-07,2.31900130274610501335468978351200997e-06,4.83356098419313000353020374029637141e-14,4.83354822557613665002340809796936565e-14,4.83356412077587410980622770828053674e-14
PDE,Inf,Inf,3.29284262169068961857913340991945635e-01,5.31599243184945500750883566464764523e-01,1.27059091114803431050249014997653585e-03,3.85760124905605658328873879584825822e-03,1.64618945196251468582209957961294028e-01,Inf,1.36868386463155980342831203292210889e-07,1.76073736991811277866937732893517136e-07,1.59577382375407438520388666456503610e-06,4.83146079012725429350573699961790354e-14,4.83173870661180150289025328209385405e-14,4.83178138278940874699335060260183533e-14
PDE,Inf,Inf,3.29284262169792067369483522338471766e-01,5.31599243184941353072584633077744671e-01,3.41537721047075256469506015988053981e-03,3.54372811361597844188277499532638563e-03,1.66255709984917958856828454291364114e-01,Inf,2.49130701856268608498380335273511631e-08,4.24670865027779713915428167655517807e-07,2.53301940963356005396236265520408061e-06,4.85858869793561533628085530369919344e-14,4.85860684234117418946994224016989583e-14,4.85831884156227478946270966536606450e-14
PDE,Inf,Inf,3.29284262170424771520814335633255333e-01,5.31599243184937705728433610433872510e-01,3.86378365948231798630350908513267122e-03,4.01709962774739554901640536188416071e-03,1.67894338754543506470434089146701375e-01,Inf,2.92535621554303087520953243242305073e-08,4.14848131863656950064564533212628059e-07,1.65326213293275608536940819362467394e-06,4.85638847795690725505099967582506444e-14,4.85636687097472679712452180327253680e-14,4.85636344838667036583551934130813433e-14
PDE,Inf,Inf,3.29284262170978411016557888725378326e-01,5.31599243184934472165222394755293614e-01,4.84295227515178878173382185604714402e-03,7.50600884502764021736572494475789119e-03,1.69534456802040582853417324031572421e-01,Inf,4.67745920206461248835423763225254861e-08,3.92990152911980344451144326175818644e-07,2.19605783252481209432991220202987886e-06,4.82703948969598748808740783855731360e-14,4.82703999206384332834617139608489110e-14,4.82704309491338932446605294721556985e-14
PDE,Inf,Inf,3.29284262171462827099144497009117209e-01,5.31599243184931661705392347215727548e-01,6.08643976895887591682073378555786511e-03,7.84919203065609335119379544637962563e-03,1.71175708012162908473346177073696075e-01,Inf,1.68075931271595466517095264244549798e-07,1.96498192975900912782768593877075399e-07,5.32416175836346888627119816018948380e-07,4.84606433268778654293096754413880432e-14,4.84589283641118281730012552964412285e-14,4.84593417967425121480075523285903816e-14
PDE,Inf,Inf,3.29284262171886705440056384291870034e-01,5.31599243184929175571292208219831945e-01,7.47326717698322619989610942002119562e-03,8.45374447067961341398027309489125975e-03,1.72817759292612266847918258674296488e-01,Inf,2.51085929276994580021725051374658999e-08,1.63123262585310605204450119788828350e-07,8.87623560235229708927855537084560533e-07,4.82684519911702055777768798987273835e-14,4.82690173334289771979014443807007777e-14,4.82684519911702055777768798987273835e-14
PDE,Inf,Inf,3.29284262172257584103895433898635922e-01,5.31599243184926982164152172244997878e-01,9.25642981936452732264102636423391538e-03,9.30188557710685715234963744589909306e-03,1.74460276859150541763127414835027207e-01,Inf,6.83836745688617124989874221361226748e-08,1.47215847954161917107068734769797523e-07,1.40012685061897637340413652511899990e-06,4.85577730782190307104767081809903287e-14,4.85546084436943226884471469648305820e-14,4.85547402459810790990321872758349620e-14
PDE,Inf,Inf,3.29284262172582111887575690277995131e-01,5.31599243184925090984811061411912809e-01,1.03016231160781384133591766857198898e-02,1.83026431416559790282028521077069018e-02,1.76102961980772261519096500337323790e-01,Inf,2.05531941865092610150360501782412416e-07,2.42435454209811117742574437000552089e-07,1.51230094091280768541823933194245956e-06,4.85913096516315005424926246555451575e-14,4.85897101931497966203449144050881726e-14,4.85896486441293617822134135109590082e-14
PDE,Inf,Inf,3.29284262172866073506348513222838793e-01,5.31599243184923381031666488546340859e-01,1.14729637462994352993453524145070192e-02,1.69869712632937162798212557887042562e-02,1.77745524167653102725157571891881285e-01,Inf,1.83165273931300637142043104079409070e-07,2.78921270378196911868408068374524056e-07,1.56687806829931173670538128297273687e-06,4.85777494828942118141251615123250135e-14,4.85777472547728974841009320644374486e-14,4.85775326697037544756715603862405706e-14
PDE,Inf,Inf,3.29284262173114544524530578672056725e-01,5.31599243184921910487623689411021670e-01,1.27276587927665824547074290380399395e-02,1.66098556020599347791940158325909372e-02,1.79387687368484288146957937351275260e-01,Inf,7.34793216363112775885250504094334324e-08,3.95140603343422306583412924658261491e-07,1.71640133594266389943149074022863324e-06,4.84657579665210993950442067313387252e-14,4.84653851200664150508263363245003434e-14,4.84657579665210993950442067313387252e-14
PDE,Inf,Inf,3.29284262173331951290648155481793631e-01,5.31599243184920622551753428805095369e-01,1.44607187018871017896694365954415861e-02,1.51662088344916446685833355303026369e-02,1.81029189258993179413180413487865431e-01,Inf,9.36488771579953200829054020346849674e-08,3.65967953579016861131855952172499416e-07,2.11616520556269249370123139907280909e-06,4.84890777555020941566601195864304852e-14,4.84890423125561775591431311586619524e-14,4.84883206717190385705948107050698787e-14
PDE,Inf,Inf,3.29284262173522180097052973257671378e-01,5.31599243184919457142800123556964710e-01,1.32927349810470005862979437843259769e-02,1.37419933242676587097001944329489317e-02,1.82669780566166295752344049448932087e-01,Inf,2.28153211232313222377837462188301025e-08,1.52156069622427124874647271967676162e-07,3.06339071644724443628830655553854274e-06,4.82660455549356919666297997444590619e-14,4.82637461725594852375561701163045639e-14,4.82636664259665984765109188004130486e-14
PDE,Inf,Inf,3.29284262173688627099242705688367342e-01,5.31599243184918476827654151236502140e-01,1.23114272382855756486083282978869904e-02,1.23665064565228287588878134183868265e-02,1.84309224426558129903942445074793243e-01,Inf,9.85070623143026313958130225213716357e-08,3.80271390517198563557361889245528194e-07,2.29846770583776807621323373790206442e-06,4.83963387298367282646641365021664317e-14,4.83969655634971144736700908336513078e-14,4.84037475916216901119172023671283566e-14
PDE,Inf,Inf,3.29283643741650913266646202814932155e-01,5.31599243184917562274521123069409581e-01,1.09485380244885354008733891858992285e-02,1.09963614434040005966141456278202831e-02,1.85947295777104555884118699168236252e-01,Inf,1.08298170017293484984083811968432155e-07,3.69190885067655923596568616229320939e-07,3.46874474557573072430556485122243347e-07,4.83171860269295088570818486704020427e-14,4.83174085193998543008607915817594440e-14,4.83171935683115969250681124291527734e-14
PDE,Inf,Inf,3.29283682393385172169531914915051809e-01,5.31599243184916826797329976916728739e-01,9.62039593378963806434063793187747661e-03,9.66681005453585993902080125807714120e-03,1.87583780776901787412836642420027579e-01,Inf,1.55218126940219403968996359264907085e-07,1.88898764890238782943807114785940106e-07,2.96355087525843002154817330696775894e-06,4.84746472150307505130930273786935670e-14,4.84738714328780348810836192687625396e-14,4.84738819067240228847336401625067383e-14
PDE,Inf,Inf,3.29283718629427300019222678648530848e-01,5.31599243184916130826527835336528691e-01,8.35492221010959684497896764685692815e-03,9.94902617805789283266047732086047526e-03,1.89218476258631666173778998501837120e-01,Inf,1.60002861854239894778635579914805380e-08,1.66260923944111917697179040693038651e-07,2.29289214632820452814909316541648517e-06,4.85869291543309530907610252240446744e-14,4.85875951319365741496763292163743130e-14,4.85874741447461048639744634479267711e-14
PDE,Inf,Inf,3.29283752600753095921636281830820311e-01,5.31599243184915529605501986243431533e-01,7.16668892292987070310096313115106940e-03,8.46605466031072321548217113641203427e-03,1.90851189207080143499112609423089025e-01,Inf,5.79097945982669219396785191024337719e-08,1.57223717999078823930390202838530623e-07,1.85672781066111327266713780380954418e-06,4.85215956758623475802365890209116706e-14,4.85232290479737746931848984423894006e-14,4.85204949117544549595702213573599837e-14
PDE,Inf,Inf,3.29283784448902933531516319318072901e-01,5.31599243184915012215260748536958751e-01,6.11215300312692953276410930867604293e-03,6.99016971128034010838823763656798452e-03,1.92481736266273915657438706482219214e-01,Inf,9.86084797054191852326181470722250743e-08,1.42825755298781559567950396986943958e-07,3.27215771120908760977416612767552696e-06,4.83615445848040065013610441957259830e-14,4.83623436495535688141841034998426576e-14,4.83620923025325919731216048075300498e-14
PDE,Inf,Inf,3.29283814306571411554984826600893677e-01,5.31599243184914528518505667496796649e-01,5.46851915450309719563517149043126725e-03,5.57633118872201524422633559317913168e-03,1.94109943269802213233136770257842093e-01,Inf,1.60849960492144852582089024869930742e-07,3.10987065156207467073576416923623844e-07,8.50490108240288222029776288195593918e-07,4.82661126940687657641095148453839802e-14,4.82661809023717287466855471878467679e-14,4.82661764673612233786705982988631501e-14
PDE,Inf,Inf,3.29283842298160277782442481310589374e-01,5.31599243184914145463763462853766178e-01,4.00356642196915758001170587658984812e-03,4.12902629958232669601314568056889653e-03,1.95735644796269842213026590177392402e-01,Inf,6.55961090668641778672701889970248128e-08,4.07136451852115909176134889111547571e-07,2.39018199843206013855734577493204932e-06,4.82805836703110461800973519213428439e-14,4.82783491975884919900069914483948971e-14,4.82785049101081143779102958156409076e-14
PDE,Inf,Inf,3.29283868540296453879744620017535189e-01,5.31599243184913772306585034637576118e-01,2.56384138058832825093469587173427672e-03,2.71052976736144272906612447395408478e-03,2.96059912199379905036395278621684789e-01,Inf,1.22141321501073213616525939409462827e-07,1.98037701215307117149610297842113432e-07,1.70363029550576066591377253894412727e-06,4.82704741535442324167064191440330749e-14,4.82705992847121423203906152956140048e-14,4.82715152440247228477093137618215429e-14
PDE,Inf,Inf,3.29283893142318175028307855820287518e-01,5.31599243184913470867578448675850764e-01,1.14195194613799525956141532996595062e-03,5.76614876396009283604920587904163163e-03,2.96056718108317176953266432621164524e-01,Inf,1.16087794367422199752277185729226350e-07,1.92347892825149171004166447941360723e-07,1.50876954599216825665094909368835647e-06,4.84333541897845979430076466453160975e-14,4.84334085867883328833466396239214203e-14,4.84332504957826798249270029602315874e-14
PDE,Inf,Inf,3.29283916206730247096109764618799826e-01,5.31599243184913177880288776749046002e-01,5.68496060195084201295468527027840454e-04,4.82820870472385928482570387300075769e-03,2.96055850288383198104799948228633938e-01,Inf,1.01036294348711405008242754591905684e-07,1.68936574336266129182077190174892445e-07,3.86567585897976869397505501676193346e-07,4.82593049329136495556801298034785964e-14,4.82592757394899550852040748150575913e-14,4.82593235543759301774305027149092729e-14
PDE,Inf,Inf,3.29283937829631277580586711285030264e-01,5.31599243184912938174558111276810492e-01,1.87904615441194312845038773456174267e-03,4.20553843749823982419519737844950156e-03,2.96057253549406858662831594968348197e-01,Inf,2.16061814695819193603776783876820111e-07,2.88871888600434056709908249506204007e-07,1.71008497749449034396613495927514198e-06,4.82726481223842069315437260874347840e-14,4.82727551990885744364282902186657952e-14,4.82726481223842069315437260874347840e-14
PDE,Inf,Inf,3.29283958101113905045227435942075850e-01,5.31599243184912724880107889642339663e-01,3.96282136341685117171492471895314306e-03,4.11523828961155866530292505085607028e-03,2.96060873694754331925086180458077361e-01,Inf,1.90032983324270321981738674368797573e-07,3.12462288834110401957713472734251649e-07,1.14024893557345182373549209999412057e-06,4.83697018250443706196650176100977473e-14,4.83696899307448884053624811730589231e-14,4.83696713931202358074139342233174055e-14
PDE,Inf,Inf,3.29283977105640237982769941428095851e-01,5.31599243184912535838627351170013690e-01,4.32863594660775892591264449340715178e-03,4.44002882699939860379275225471916297e-03,2.96066657506507629522919399899284142e-01,Inf,1.12966517523858675454840407639277409e-07,3.91830145992828113705387487747188994e-07,6.24653596055971676004844869950247785e-07,4.82714829783410162905531887859146236e-14,4.82738527590364709975638255976473122e-14,4.82736184372227012296191247565408440e-14
PDE,Inf,Inf,3.29283994922393651273149689866478713e-01,5.31599243184912373254678257638342669e-01,5.09212444546908743813145651988515262e-03,5.16350687647938346482954956144208271e-03,2.96074552730788100782758527805016869e-01,Inf,1.85189250938700932022238109133115381e-07,2.45509931453873873848593525175880071e-07,3.52086305077833556220266092327854025e-06,4.85566084346366052453384935183904009e-14,4.85564732050644999323178586790938289e-14,4.85564996061680073336862780762586761e-14
PDE,Inf,Inf,3.29284011625608735842756081660953462e-01,5.31599243184912244286172410013118760e-01,6.10204358457373916608721421520399069e-03,8.68929671066644169890744612593216257e-03,2.96084508063226131640427970221548007e-01,Inf,7.13194169641700771256568561096281518e-08,4.36646332901886563125054059901966644e-07,3.72207750454939213373300447252763054e-06,4.85843914655912932766584191902241057e-14,4.85844738472692779699077439515992093e-14,4.85843914655912932766584191902241057e-14
PDE,Inf,Inf,3.29284027284880602525318870270283438e-01,5.31599243184912118914912037533158730e-01,7.24214011274298214403299794471622974e-03,9.04473784993767063268872846548068265e-03,2.96096473134578122437891566844234431e-01,Inf,2.29747204573393226859196327712372623e-07,2.66065402006600481340854673694241239e-07,5.64028119133798327565205212602525035e-07,4.83181314446298992252111760474167346e-14,4.83167924223389366229934213730961792e-14,4.83167146851381217403655958080226033e-14
PDE,Inf,Inf,3.29284041965454730422564875446266551e-01,5.31599243184912024971447362517201934e-01,8.47334829675344891201045595463243629e-03,9.60484039339716284656135692574878266e-03,2.96110398496492138451784103980776103e-01,Inf,1.80550201330729036532548764153879709e-07,3.11897643412065331598501961079702571e-07,9.72300473366004885322938144868950119e-07,4.85411813315812153537344813373710493e-14,4.85410185182758662689427369106431370e-14,4.85411813315812153537344813373710493e-14
PDE,Inf,Inf,3.29284055728498944435863093205492832e-01,5.31599243184911893063906702515577304e-01,9.74730437204652536758681511431359997e-03,1.03655875944416926242203669564620308e-02,2.96126235607422801651690409637014942e-01,Inf,1.86002952701396781703896836999985700e-07,3.28691812639378361708436696758287472e-07,2.18399964072709723889108846676449667e-06,4.84143894373766307692484725007356808e-14,4.84153136465231356214163911325523979e-14,4.84102214220328519036059266901658695e-14
PDE,Inf,Inf,3.29284068631358123269752340283173358e-01,5.31599243184911808490829239737028473e-01,1.10555111115133217486729312960551190e-02,1.12233890965080297282288701976320702e-02,2.96143940088792990856095195222662567e-01,Inf,1.04402677614870587767744410183432166e-07,4.08725019358172805929262089166291710e-07,5.83746598738197850952139516469305460e-07,4.84505808746958914446186700306425237e-14,4.84452503936845718704207758028126802e-14,4.84451688658127361588844392775462775e-14
PDE,Inf,Inf,3.29284080727793230538151250693558205e-01,5.31599243184911725481333147436705097e-01,1.21538644827598481361827008636865608e-02,2.01624960369361080892996283713986348e-02,2.96163457836045261862724356955722346e-01,Inf,2.22241484782009752009186366215699626e-07,2.62953001873384766102675765773800164e-07,2.20717109863173357193014143371647344e-06,4.82716668840747759652708599298837298e-14,4.82715024845081660680725597491930482e-14,4.82716668840747759652708599298837298e-14
PDE,Inf,Inf,3.29284092068205155770504290000958033e-01,5.31599243184911668324978213329059217e-01,1.32077883184412325200805960846831197e-02,1.90296459393474254093271618649249476e-02,2.96184747066908480891319269793490705e-01,Inf,4.38702887222636317621213010465923078e-08,1.35659979134555301677753546268102206e-07,9.96932319632830518639719830368889056e-07,4.84214640446164834282717739122699572e-14,4.84218298669328663577361338051112916e-14,4.84208492560261278663987739580637614e-14
PDE,Inf,Inf,3.29284102699844892245430028325707971e-01,5.31599243184911614356895147092275088e-01,1.43153734907507292465080947605055706e-02,1.79055618380486597449506238495443192e-02,2.96207762725670827770229233481186963e-01,Inf,2.17356026242707486969396678800868144e-07,3.08476982556822548279600485303436669e-07,1.27722325647298306295414407911929362e-06,4.87845138920851518309834454018646316e-14,4.87841886509764400079014140633111958e-14,4.87841550552412610227703356319237695e-14
PDE,Inf,Inf,3.29284112667010293879358893581553160e-01,5.31599243184911556667669860485452877e-01,1.67844258262784007403437012767169196e-02,1.76840817945317247106411950584762941e-02,2.96232460595842572789687584451456036e-01,Inf,1.94497129948556882297123043231230693e-07,3.16875756211397058582524176782877388e-07,1.21406089980802986549630511734114416e-06,4.83438232255735079985578823925395680e-14,4.83453243884360678351367919976886556e-14,4.83453208480557064587244053261528185e-14
PDE,Inf,Inf,3.29284122011230591189875015631191335e-01,5.31599243184911513235104152829832856e-01,1.57319871113510699424717811147224865e-02,1.64226762114924729237738199618555884e-02,2.96258797286426690578980730071789241e-01,Inf,1.94845893465938929664058419750461574e-07,2.26899305623866687164559857202715050e-07,1.68231401691776910026671431989948651e-06,4.83165062472210437862316535589280820e-14,4.83164083292780491049066124385512808e-14,4.83165062472210437862316535589280820e-14
PDE,Inf,Inf,3.29284130771439510485646545353063635e-01,5.31599243184911470712590126060146633e-01,1.47257478321854906609984651322535124e-02,1.51972895358600873963329496599143229e-02,2.96286730219034998037857222883150725e-01,Inf,1.07710545460236397680599142944363898e-07,1.54013289091998033997899180528582088e-07,2.10539888188511068059768051478924357e-06,4.87379745981649193753891777258817911e-14,4.87372115251774345435051864879109111e-14,4.87372036794811559313790835530491636e-14
PDE,Inf,Inf,3.29284138984137525540765025050018308e-01,5.31599243184911440484193798237446193e-01,1.37723934655844034391901408331665487e-02,1.39672010527470844468304649216088950e-02,2.96316217615010689527901042561289920e-01,Inf,1.58437535976074929827666223862800512e-07,1.92797932807975750639449921899071742e-07,3.25063623698737094852092479202565242e-07,4.82694445645445656474485086596519472e-14,4.82697302000390530340648019715094487e-14,4.82694898337011673588575655607300591e-14
PDE,Inf,Inf,3.29284146683543757531222701049694955e-01,5.31599243184911401291200242167564373e-01,1.27257147282044450698861762789576767e-02,1.27578876527857469317539230042550358e-02,2.96347218482704739403506951390295699e-01,Inf,2.86816214155158329280848805300573204e-08,1.11469270536324525999876712376056547e-07,3.99221596352302911892599180318983455e-06,4.85013892969504413997253678439998087e-14,4.85003455435068249066924391268263628e-14,4.85004362691116363994444186067674660e-14
PDE,Inf,Inf,3.29284153901738755701515208466531226e-01,5.31599243184911366641948078295532899e-01,1.15428359274308903601335771383986277e-02,1.16041744529684533296286564812470642e-02,2.96379692604905531441205083047887975e-01,Inf,1.92968861269862440852820781416013535e-07,3.35468722035315303832503662952331934e-07,2.20144901483407828205108840558535146e-06,4.84409837235892883939656074645388236e-14,4.84410218746763557330954752431480678e-14,4.84409837235892883939656074645388236e-14
PDE,Inf,Inf,3.29284160668797997745137430799695891e-01,5.31599243184911377429983203911148511e-01,1.03970415347944118231436346243220351e-02,1.04529154802121345944165913629840012e-02,2.96413600526421931833500819270288497e-01,Inf,1.84864083088097074328368219895673844e-07,2.36994245781675534381881115746080195e-07,2.34417165667040543276836887929116912e-06,4.84094808770488025967201305733441340e-14,4.84090113271843227099760582162472405e-14,4.84093318736217417563445427241747316e-14
PDE,Inf,Inf,3.29284167012917295980265641056523196e-01,5.31599243184911325627381468145560017e-01,9.29507429624504588337392526090839482e-03,1.11098961602583061417861406747844956e-02,2.96448903541819409724746645074189844e-01,Inf,2.46022016959817269581245707602631824e-07,2.89459059220331582211498047285544812e-07,3.84064812653050784247113113331275740e-06,4.84983444168175286235884961526839686e-14,4.84988735719637271471858738128009990e-14,4.84993201049107996989674298169478751e-14
PDE,Inf,Inf,3.29284172960530252944544175141258157e-01,5.31599243184911301102817942344560958e-01,8.24481870607827967060839546094949815e-03,9.80665289070359240724763174753050012e-03,2.96485563683308893248254294375224273e-01,Inf,1.83688847735183952844203350131005404e-07,2.15637553790404103272902312603213451e-07,5.26755522930163585672056892066856669e-07,4.84540095081562161637392875462399377e-14,4.84530722438534156613656463589951660e-14,4.84600703764220274483929781143634410e-14
PDE,Inf,Inf,3.29284178536418375724925092756702146e-01,5.31599243184911273704862995073334323e-01,7.28025182927211351873090720306226071e-03,8.54780941940327887046911141415970398e-03,2.96523543708788044670683397675445247e-01,Inf,7.27772414886840469309350615247786618e-08,1.60008799303900008374986883074138422e-07,3.17068347076980665839214938746239913e-06,4.82875873239840710235591246838694598e-14,4.82878718640477262964078716869812604e-14,4.82872268604327945492930821755428047e-14
PDE,Inf,Inf,3.29284183763814363302743555299747870e-01,5.31599243184911278031301144577559635e-01,6.43128045684038968841236482820271949e-03,7.25629843906653934320613326798555928e-03,2.96562807090034563249593322568109844e-01,Inf,5.78542546870843319499399418559120427e-08,1.28672249278204554307175833335083695e-07,3.56875457104478424287883760067272623e-06,4.85154156585998869635193938216347337e-14,4.85153561618636391060573596528503582e-14,4.85154156585998869635193938216347337e-14
PDE,Inf,Inf,3.29284188664498846570494724648827164e-01,5.31599243184911283325261074405832363e-01,5.90214666244970467388697356156301669e-03,5.97098860799219777306998251090984998e-03,2.96603318001051040628486324898879584e-01,Inf,2.59389422025193771161086726204049693e-07,2.87276386440615865589721523497996867e-07,3.39010241538787039213967350114639838e-06,4.82757828593284371816925498908451590e-14,4.82773972859141962772589068549526323e-14,4.82771421935753400840571219637428810e-14
PDE,Inf,Inf,3.29284193258891201480233379150463623e-01,5.31599243184911255098796300460094536e-01,4.61451696654954367472552989996105531e-03,4.77165904706299865493295914290195422e-03,2.96645041306560474179544380569589671e-01,Inf,2.11030670957508987423822919288038798e-07,3.45812055452429748604017852160567107e-07,4.00641450640574858762071188810259303e-06,4.84043443318209666665355710152933416e-14,4.84043894155998356538293269523237714e-14,4.84043443318209666665355710152933416e-14
PDE,Inf,Inf,3.29284197566134645096753798582411057e-01,5.31599243184911245662947694386173682e-01,3.34514921016955020898162151287308511e-03,3.52260260961434048184100413696661740e-03,2.96687942550652497838954105596867421e-01,Inf,2.02627722501402222951801892938015906e-07,3.43926714399832553085176915301843553e-07,1.90496396793227626450624235718975596e-06,4.85739968813971565173318534519196048e-14,4.85740610000320161432408225550775935e-14,4.85738719424642387656290225244643996e-14
PDE,Inf,Inf,3.29284201604175855712375329544216800e-01,5.31599243184911260170255481564513973e-01,2.09448725408508320830685580737174246e-03,2.31478589637711791084951143146968644e-03,2.96731987945578928393425113196630513e-01,Inf,1.05981290991686431222901854453742434e-07,4.33216171044416093447373099549206779e-07,1.19705745406242882845903956534129975e-06,4.84192286121082119930501180864847616e-14,4.84187119989673497596387930430181234e-14,4.84186560509671382618451240618098728e-14
PDE,Inf,Inf,3.29284205389839953116890665240015089e-01,5.31599243184911240108967854918355809e-01,8.52584012973594713693665802826557073e-04,6.31874299737802931136231915989167685e-03,2.96777144360698385256323662482891639e-01,Inf,2.01146824571814804668528855099813348e-07,2.26916569206928291039442482170816414e-07,3.39242456335852412114001578188608591e-06,4.85203911013046474081763069398136970e-14,4.85197060157348794144863649978753165e-14,4.85203911013046474081763069398136970e-14
PDE,Inf,Inf,3.29284208938900445674905924528739434e-01,5.31599243184911201610437910999620023e-01,6.16579426117326536880244908353822963e-04,5.60374487067281875201178510618621520e-03,2.96823379311569059462917059702332758e-01,Inf,2.19176574566737891368647853356473992e-07,3.27511257288282664168275492320470144e-07,1.41167467791114074110963720416597418e-06,4.84773221707783808703289275953466494e-14,4.84772423357378153048895916030929827e-14,4.84774542958057556495915962174735438e-14
PDE,Inf,Inf,3.29284212266145014629428304729159415e-01,5.31599243184911196656116578972996215e-01,1.79912486591666583569659040151044435e-03,5.03677681355007209890058677651757989e-03,2.96870660949188729564162219423589691e-01,Inf,1.91108307834446716794981188636412429e-07,3.54060019501104740520741626045510574e-07,2.03385169736471681977907131615260210e-06,4.87201616914738808958629671760814622e-14,4.87201524366057401252058131416897252e-14,4.87202551026198274435944547862796768e-14
PDE,Inf,Inf,3.29284215385437085660015079599505631e-01,5.31599243184911218604305181362111067e-01,3.04380170878428396458657770545094529e-03,4.75549937809002930437354165441544953e-03,2.96918958049381355127373070220982382e-01,Inf,1.27002915895738083166427149327318829e-07,4.39264997697529899276237671623100259e-07,3.88687264872335326693536470593681038e-06,4.89712288169897396668933910665735035e-14,4.89703419478429578660766026832644792e-14,4.89712494190257074470029273616017508e-14
PDE,Inf,Inf,3.29284218309773689909398110862519786e-01,5.31599243184911215655398770972474331e-01,4.71988795902837167517962972829903205e-03,4.80687958380460620241325075127164202e-03,2.96968240002453812082281089089389108e-01,Inf,9.47725479239169586702610882268783510e-08,1.43626154092446352868705314152477507e-07,1.50800130081073079966254041870178866e-06,4.87397866379923929739741515098723357e-14,4.87401511654977617077011924094936651e-14,4.87408075441338998303303119781879465e-14
PDE,Inf,Inf,3.29284221051339471909075797791946155e-01,5.31599243184911211160302136337804696e-01,5.11535526390623492237207146480101693e-03,5.25018748242379634187510079299853635e-03,2.97018476802341134469384278324069238e-01,Inf,4.56406842232697244373598203911034922e-08,1.07696721189360668082076991719050241e-07,8.65925443566514808592347595767183385e-07,4.82516120493481161773531012126728040e-14,4.82511435146936366232600991996025118e-14,4.82514620875437326087443450490811913e-14
PDE,Inf,Inf,3.29284223621557593883824996803604279e-01,5.31599243184911210664925119719645229e-01,5.76472153568854462197067900690391277e-03,5.86315978070150141129835138326723332e-03,2.97069639037276805649241096788849251e-01,Inf,1.61776192266089965855887406796353345e-07,3.96994884824498296500837370495371909e-07,2.54555047297825344676951033809844961e-06,4.88604994411413395226151701494374607e-14,4.88604250461505911451661501191831694e-14,4.88604250461505911451661501191831694e-14
PDE,Inf,Inf,3.29284226031137299891842366692924999e-01,5.31599243184911201767932745451531653e-01,6.59102289545884697141609750572589347e-03,6.65895041343649516266840888707444743e-03,2.97121697879151470633596835690868353e-01,Inf,1.34296952978992667315887042877484987e-07,1.96393895265855826032802744262070684e-07,4.24346954996315579971028320347197994e-06,4.86532178937678890202122054622395418e-14,4.86529945496160095027493079528379225e-14,4.86530140923254534814313218664677434e-14
PDE,Inf,Inf,3.29284228290118415904949948643808886e-01,5.31599243184911194565635045645874336e-01,7.52433515842303901059966233309874588e-03,7.57815274745925478922988743086245873e-03,2.97174625073778439246134700385483123e-01,Inf,6.04911325860129725497380280226862113e-08,1.85124824997093352470111225138938312e-07,2.24813753763477557996774401803490404e-06,4.86533699564106029232368350761483968e-14,4.86531711608892771145115010350285871e-14,4.86533800861200595268561913953487710e-14
PDE,Inf,Inf,3.29284230407913353386423314110726323e-01,5.31599243184911185220589907235831184e-01,8.54267914524834454727509500453415786e-03,1.05665549297280205029977072203214234e-02,2.97228392931138870038004961736026195e-01,Inf,7.68444739107150351351911730593397176e-08,1.15334219351329747761230385744421718e-07,2.09769170541494225696688152870730163e-07,4.86834866043568996237393327256587071e-14,4.86826640173076801549742375216753090e-14,4.86831162436261251520957762050946769e-14
PDE,Inf,Inf,3.29284232393346224638790752551007300e-01,5.31599243184911193706489323731567500e-01,9.61215633789679477982794844321847681e-03,1.10502888056746110189895324662236628e-02,2.97282974315765965756276744723979986e-01,Inf,1.95241784078441575851102248983400814e-07,2.32428012715179799690638333683813824e-07,2.42570634248904090687640691202197998e-06,4.83291261985401756354597834190820675e-14,4.83287103808855798532542141944886065e-14,4.83285785167411499613848258318889446e-14
PDE,Inf,Inf,3.29284234254689652295461680949825697e-01,5.31599243184911181560441760782297239e-01,1.07160782368777853827511840663246604e-02,1.16487648971644667920535191898436251e-02,2.97338342637267631617669349570898554e-01,Inf,2.59347063203546118253198722676159168e-07,3.16186023600837537546727733006668883e-07,3.57759734025891086277934704528051292e-06,4.82925162890272991881265623248240312e-14,4.82926454646600961788257514173555712e-14,4.82925162890272991881265623248240312e-14
PDE,Inf,Inf,3.29284235999699221510697845426342131e-01,5.31599243184911162661304351017043567e-01,1.18371072997602208724972970848733971e-02,1.23440958780026784082902449822552726e-02,2.97394471840985838189310130565244302e-01,Inf,2.13303719064671207992897249006332156e-07,3.55786199164018537768823163845242316e-07,2.36421292638552702873389873328294910e-07,4.82627502660521052613778743726884993e-14,4.82616598996536785375465821298266856e-14,4.82608576685835754207609446361587835e-14
PDE,Inf,Inf,3.29284237635645772171640798601495298e-01,5.31599243184911195252104487490599400e-01,1.30949079185414310502884995142091902e-02,1.31197440733253029670973005776913579e-02,2.97451336398792139854099505489423432e-01,Inf,1.25888713187486714648037096756093285e-07,4.61982911107919667892634425414594171e-07,3.80497750726586217019373795127978788e-06,4.82748257624077579640950195692194225e-14,4.82759055322991963864217589200212525e-14,4.82760064411237939353356902897678898e-14
PDE,Inf,Inf,3.29284239169345734119831590690231051e-01,5.31599243184911188096118210533316591e-01,1.39443545665186310886369013489063091e-02,2.33326000068445575412135586027486101e-02,2.97508915867276808610464696231802675e-01,Inf,1.18714696272631135397369948621604034e-07,2.05434201033026960476070966737240632e-07,7.35661181227245378205271943737773471e-07,4.88974490091550655246945498148568163e-14,4.88975867902456982777269353138857861e-14,4.88974208121672451828799351002736843e-14
PDE,Inf,Inf,3.29284240607189524493160850644728047e-01,5.31599243184911149710654791315882639e-01,1.48429099781824165665077268537250829e-02,2.23339088827193061023408171163244942e-02,2.97567175781349675028210841270501104e-01,Inf,4.74068355223134481881023407754305729e-08,1.12777088936744391926413757139444534e-07,3.87121618841740003441576735849699694e-06,4.89641010240814354741956077684114140e-14,4.89618028222409317926551579178414367e-14,4.90079023277753533779408778934626801e-14
PDE,Inf,Inf,3.29284241955168130227187995793624763e-01,5.31599243184911178696157436056453510e-01,1.57864765937494503160487260981026573e-02,2.13525548933069703864422538939904300e-02,2.97626097585025780812262152320502091e-01,Inf,2.37276906775013449193606084680318430e-07,3.48199055140067017259313129529849764e-07,2.62076002417302600259921431585988435e-06,4.86674242449264354280393449658260056e-14,4.86630710608240479371478088304129802e-14,4.86630970594076394858520003180082597e-14
PDE,Inf,Inf,3.29284243218898122473059484539065016e-01,5.31599243184911185582228673220673802e-01,1.67648997200524637122862128879456809e-02,2.03904188409123728395127139389470738e-02,2.97685657764373111346331961293865593e-01,Inf,7.13490655732025358617379292977630020e-08,1.23864677709552513873173010651222827e-07,1.06734544184858876703260887264421578e-06,4.82951905492780410798537479633325415e-14,4.82951709089152594947389622909602262e-14,4.82951905492780410798537479633325415e-14
PDE,Inf,Inf,3.29284244403645017712736935701519755e-01,5.31599243184911198636031004186592614e-01,1.94322743500826805680708995483253627e-02,2.05275361068298846856050858082517942e-02,2.97745833288079189322458633170606334e-01,Inf,7.80242201927990955347266014027216870e-08,1.32981694291924846045688903161173942e-07,8.02777008057936928454777421714252681e-07,4.82847271992683467244717961720111619e-14,4.82841855076606267646962356513104039e-14,4.82842226938072761628168512589533018e-14
PDE,Inf,Inf,3.29284245514345286182137840962540167e-01,5.31599243184911182834973335645831323e-01,1.85193971288012069710378915254955384e-02,1.94355981146727221165079219447868629e-02,2.97806601599030208878530817410313065e-01,Inf,2.64659452293451237388554642243654733e-07,3.24094708126420681048243200666193056e-07,1.44860571122748439321425568956304518e-06,4.83901562066330147998037306477677175e-14,4.83898843932408321538094625929357140e-14,4.83896327118901832813158240322686866e-14
PDE,Inf,Inf,3.29284246555626818288784945689250846e-01,5.31599243184911181479926259627144087e-01,1.76297586953000506189498291056791182e-02,1.83530268110989368135745413904804739e-02,2.97867940606017280556195085330143005e-01,Inf,1.38887039452288126829747464209648983e-07,2.17647842026925560193297291782774860e-07,3.57288432324119416881771638597354045e-06,4.84627863917215688949531728791398861e-14,4.84629560541019539669864752974937542e-14,4.84629063208985383347914524984643296e-14
PDE,Inf,Inf,3.29284247531828277301415591799287885e-01,5.31599243184911174009332904410721718e-01,1.67735227369253889838734541232165175e-02,1.72808537513572379483333980160682412e-02,2.97929828675568667242352961844204958e-01,Inf,2.37928656665170543970023721045479535e-07,2.82752268878798114410398159518321398e-07,2.18630025017833877435900630666462103e-06,4.83957828469314677763374223692351050e-14,4.83948312551822304415298310854103032e-14,4.83952105873318345172137999880479824e-14
PDE,Inf,Inf,3.29284248447017183355476072882178357e-01,5.31599243184911168704441807253883527e-01,1.61971813344323985403431209907097188e-02,1.62461659154094051822639120481249681e-02,2.97992244623906493831479381104120264e-01,Inf,1.24872745959840737579529178330463948e-07,1.79814905272971274469822809450694740e-07,3.03952291586228116828440355274183586e-06,4.82908653285107143895863715393973140e-14,4.82906127686061508969343412050569113e-14,4.82905223282321382592107389802410088e-14
PDE,Inf,Inf,3.29284249305006799182937369205463332e-01,5.31599243184911167516478539333372630e-01,1.51543004896704176157911345896505198e-02,1.51983458606571889097907666060132473e-02,2.98055167709026694171842860191909622e-01,Inf,1.25095643051075279479613668571212319e-07,4.86362008058774973675430352199459646e-07,7.03606860926714497992724365123421025e-07,4.87902329399596292308476577717547694e-14,4.87902753255139147687910582578237117e-14,4.87902329399596292308476577717547694e-14
PDE,Inf,Inf,3.29284250109372094805100968616194842e-01,5.31599243184911197740833290433589294e-01,1.41228052407040626286268939047449903e-02,1.41659434756901104202545254860797339e-02,2.98118577622900604822325761042478059e-01,Inf,1.86155212621391468890533040767634231e-07,2.13821306354917802383631109752315386e-07,7.13783829145855514270707978834389511e-07,4.85567411681342668291628257401066875e-14,4.85570909978806053612506860293574099e-14,4.85561170814968347469418900589671592e-14
PDE,Inf,Inf,3.29284250863464579202251665325717963e-01,5.31599243184911219482203057573886488e-01,1.31125070525548384598175711236511776e-02,1.31516862750095329946226349235515084e-02,2.98182454483797283865926678790796027e-01,Inf,3.87841138709463567374135829324757588e-08,1.24917656465728948382724286346707492e-07,5.83913960362565275172617836406482868e-07,4.87780444359887585130683738769806331e-14,4.87781201754441520334266341310110441e-14,4.87780444359887585130683738769806331e-14
PDE,Inf,Inf,3.29284251570426289832669462763097249e-01,5.31599243184911187776879322188267114e-01,1.21244020414306858708859159605352106e-02,1.21591331455911957312777220264712884e-02,2.98246778828724741031734218781777422e-01,Inf,1.12227652961023191630340183597583028e-07,5.06660531446784761234363048151826526e-07,3.42799164416427031521793279148686452e-06,4.88617637692872977847816349891090428e-14,4.88616993369170302429562236144030555e-14,4.88617637692872977847816349891090428e-14
PDE,Inf,Inf,3.29284252233202912601865072947219691e-01,5.31599243184911194359219528525759537e-01,1.11633444679794393517429113246400921e-02,1.12301697659001880060496701370635002e-02,2.98311531605988836280145197803460099e-01,Inf,5.01670592960979976841246591587431116e-08,1.24277701530798979745354517075070787e-07,1.33006795189759015211782610280168594e-06,4.88600733910333838102669563847688142e-14,4.88606328128738031617374605453976038e-14,4.88600733910333838102669563847688142e-14
PDE,Inf,Inf,3.29284252854555995914157102546606560e-01,5.31599243184911186653624431373685485e-01,1.02358326028991089170421046369771166e-02,1.23070485801405272032383626248645484e-02,2.98390936115367660412798661144902450e-01,Inf,6.50293237860652984799897250246157401e-08,1.27174068485429144872642648314663607e-07,3.66583861266717861534176755964824018e-06,4.88491146430478991079519374650942716e-14,4.88491868400831995374567626953378955e-14,4.88490802691991106154534794825781488e-14
PDE,Inf,Inf,3.29284253437074536385147277759904837e-01,5.31599243184911204797613870754143507e-01,9.34251950264044146146511475753103195e-03,1.11860245502725258426618427478091731e-02,2.98454865375870656028218793077538544e-01,Inf,2.29201996871065493712819015633811754e-07,2.55408828569109923426265854116124548e-07,3.95679359914009160169917382203559071e-06,4.82703293891166390272790259132836607e-14,4.82703246291356758992089943380981034e-14,4.82695971487548238701764752329192862e-14
PDE,Inf,Inf,3.29284253983185685976039747203073923e-01,5.31599243184911164295592310073383436e-01,8.50810707985002797789320943162011277e-03,1.00684878449362913600716665606335176e-02,2.98519217545334778239429764016520699e-01,Inf,1.73310138121134858492785588447676666e-07,4.30261370508597867764089168719454621e-07,2.02128138403681981743710230940876693e-06,4.83082825792174516063420816727334682e-14,4.83084067006515089427100745202650205e-14,4.83082825792174516063420816727334682e-14
PDE,Inf,Inf,3.29284254495164870801147818096554755e-01,5.31599243184911205715943749157595398e-01,7.74339513136656756620564126467512995e-03,8.95445681770336227030663238969270785e-03,2.98583973970855774576390135604985739e-01,Inf,3.42162897967687936767087630741456074e-08,1.69568983695013848455968984715499293e-07,2.43361754298140131020557798763831817e-06,4.89490284770543333439304226961636964e-14,4.89489652704440994701726706897380120e-14,4.89490284770543333439304226961636964e-14
PDE,Inf,Inf,3.29284254975145369589457391630816675e-01,5.31599243184911187263546690461801499e-01,7.06947783347130007031265601168922358e-03,7.89756492658700770524315584511821435e-03,2.98649116399471442882310170421603193e-01,Inf,2.42448968400906032744551566817727550e-07,2.74614142430093977085410014004757422e-07,4.50203903326841668963192434513458244e-07,4.90776679940546184349806465204455044e-14,4.90776674996651282246249883116886501e-14,4.90776679940546184349806465204455044e-14
PDE,Inf,Inf,3.29284255425127095996429994765268945e-01,5.31599243184911185213917566570246604e-01,6.69485596929654659310477368257515956e-03,6.79403211552201442974956433506115156e-03,2.98714626971179625573243669232423608e-01,Inf,3.25034314396057020666523982454939506e-08,1.25725043085804976633326756272502824e-07,5.73888952604756952194977449673008784e-07,4.90090606031146154991296179087060974e-14,4.90093763805033797918288282206709517e-14,4.93651346250022649453996563964742668e-14
PDE,Inf,Inf,3.29284255846984976554370131207107958e-01,5.31599243184911179621342050098047221e-01,5.59454003471506836189059174078623117e-03,5.69579302771374001175589316207700870e-03,2.98780488211868168076865922314521197e-01,Inf,3.54201837811391617972021730156285758e-08,1.01864074515999041977471476783932454e-07,1.91736863987752775309111935786453892e-06,4.83279345020918998461770201438202137e-14,4.83276736521567007032055549066477507e-14,4.83279379814610600016048031041990721e-14
PDE,Inf,Inf,3.29284256242476742229466443380872251e-01,5.31599243184911184119306067246344016e-01,4.49944937036027040448435340118227022e-03,4.60427961015040525835530270033937898e-03,2.98846683026355799695260637469125530e-01,Inf,2.55453581458736232364146996597181837e-07,3.65031130611005366134633150057803064e-07,2.70669338431234381049705953202253151e-06,4.82706587700549873238044749816475467e-14,4.82709210692298579871320692986920648e-14,4.82713589038136474459421056943486245e-14
PDE,Inf,Inf,3.29284256613250291720405071045087300e-01,5.31599243184911195437557261188750064e-01,3.41147340811126685955155530243623865e-03,3.52269309311819874812861210608803926e-03,3.05169251748800071442159447846551077e-01,Inf,1.60959070636427035962170230900441485e-07,4.57157776174163502136939425443678560e-07,4.45471879124490311566468795677362785e-06,4.88614848756355365184542347724014296e-14,4.88612543167385452250164487799201489e-14,4.88608832842940717562827451906495015e-14
PDE,Inf,Inf,3.29284256960850478592830690745813634e-01,5.31599243184911183889675779695892702e-01,2.33601102836345283311873745932259557e-03,2.63040372173739794344069752868372974e-03,3.05000777370959013225734141355952881e-01,Inf,2.09558669661062198644378097849161338e-07,4.18866048937069335652999720946449737e-07,3.27300084671345381949755921848610061e-06,4.91328915427590343117405264420876810e-14,4.91311512092626824763763342897976660e-14,4.91309814801931086272199325004687748e-14
PDE,Inf,Inf,3.29284257286725649679189577358903094e-01,5.31599243184911184074994309011185662e-01,1.29627543891282604113890991158786173e-03,1.70148985894572742224766883595187992e-03,3.04834476411347973179445855772122787e-01,Inf,2.88196112503950710279804319772588279e-07,3.15475572886547923045856546357083584e-07,1.00682594531420226779337344605367947e-06,4.83340680669717247360468399067796351e-14,4.83338541612290267226721665578590776e-14,4.83337954279711155218515336369852626e-14
PDE,Inf,Inf,3.29284257592233649535703114389991100e-01,5.31599243184911176753287651515325380e-01,3.33078103153023195759375695967633808e-04,6.98594707013167794397735378988429158e-03,3.04670330309636802045798578997102051e-01,Inf,1.82438599156892389297281675436245262e-07,2.53908809514854448742467057847761053e-07,1.78674009447811342193590718350044666e-06,4.84425394497483546713016792385839531e-14,4.84408683411255061616594484109253981e-14,4.84410822353912682270910820476716077e-14
PDE,Inf,Inf,3.29284257878647384161534196190317473e-01,5.31599243184911183151082383689617140e-01,1.01846973233114159648193240285492249e-03,6.38616272565329286323590532581216313e-03,3.04508320626708718899776190062130239e-01,Inf,1.55307841219697398341430209545826628e-07,1.87492817641699971256643731655968619e-07,1.15350006844255671555607746301848837e-06,4.82995016868267715604898457696237832e-14,4.83006181461807573910831152792899228e-14,4.83007081233566410453420223567981106e-14
PDE,Inf,Inf,3.29284258147160251042951391141268175e-01,5.31599243184911164812705697928756222e-01,2.07553765601358732637142544656871382e-03,5.93273090548886495875808323025049531e-03,3.04348429044122742358605385685372102e-01,Inf,2.92249744188577612399796803236302059e-07,3.33312044666693599496577657021337349e-07,2.79686978762688246055733192983675584e-06,4.89982005264396754959401388959094891e-14,4.89983691974464128298602429612669977e-14,4.89984968293610634475118264574342154e-14
PDE,Inf,Inf,3.29284258398891092794125237364406884e-01,5.31599243184911181653237126681923827e-01,3.14682232848612354911311000098926354e-03,5.65907287632056269016332343359477875e-03,3.04190637363579010057416704211625632e-01,Inf,3.47869111228567307737611300142061918e-08,1.05271296988833643085058127013462725e-07,7.49547532867870919579791399819786862e-07,4.84942065201937704502481475970015111e-14,4.84942081174372301422474243796231970e-14,4.84942125810588836193575296855797432e-14
PDE,Inf,Inf,3.29284258634888752559892054479773221e-01,5.31599243184911187404141989771425111e-01,4.21914551774581723146501407259326131e-03,5.66400560879054061683354230733828950e-03,3.04034927506387466700360556113102178e-01,Inf,9.72662594015085751691591316166406183e-08,1.82540175641999278954854496349990191e-07,8.59219866365893704554754236247958801e-07,4.83307643438089456680967864986773222e-14,4.83306923719040527081266339072433634e-14,4.83307573979298093875028811759825902e-14
PDE,Inf,Inf,3.29284258856136560133110282608412098e-01,5.31599243184911193865882477849676503e-01,5.69115729126961364768330528879285859e-03,5.79669114601167269354134571248599554e-03,3.03881281512939308698329448317580818e-01,Inf,1.16192508236612859388886299037571212e-07,1.44085604209321987398952442723316900e-07,4.95461973434883506065430160643960700e-06,4.83465105657039757219423303431796665e-14,4.83464945234721975724771026162555865e-14,4.83461147872697116680908218534383342e-14
PDE,Inf,Inf,3.29284259063556379293630456996335613e-01,5.31599243184911175198542853143016478e-01,6.03781721853736460346088313868656023e-03,6.12185356435664752607512088131497706e-03,3.03729681542181132271266014454019726e-01,Inf,1.40946387580857022556017885169771697e-07,1.92180589057015466568647053137968687e-07,2.65806436280493855747294719284961002e-06,4.84102243204719694711155357437940958e-14,4.84103106060326786909161590778619450e-14,4.84095958815686290654059934922080024e-14
PDE,Inf,Inf,3.29284259258012450953941292294003113e-01,5.31599243184911154295357026172874049e-01,6.54605744998167545918752662596148697e-03,6.60966118960512590329321479138237272e-03,3.03580109871091841548395427297631154e-01,Inf,2.87661011392661767873223510296889986e-07,3.16543042237297764847687924989103441e-07,4.07912765131224762884656719598206498e-06,4.88704791058342323414870329309272954e-14,4.88707954079759813410281102538418115e-14,4.88720429097106695693167447150226507e-14
PDE,Inf,Inf,3.29284259440315038045054067755047810e-01,5.31599243184911183543651529384957827e-01,7.18028722502519578598328544104739979e-03,7.22590210017130103096609971340693460e-03,3.03432548894162027760002271165934572e-01,Inf,2.37562617255237012290327722100376505e-07,4.21090259055361665712171407010600429e-07,1.06229428174894822759543175427731839e-06,4.83120797310490517170478015777414052e-14,4.83115541533802487568062253091612757e-14,4.83115979481834505329642946098583888e-14
PDE,Inf,Inf,3.29284259611223691376318545353625073e-01,5.31599243184911209663057434503141669e-01,7.90126431225298011524299275155180532e-03,7.99551782105377932588700623673462872e-03,3.03286981122875687259564638204030460e-01,Inf,9.83323429309728252429532400396110848e-08,1.26502506468733329433811386653057869e-07,2.04960060907332077921272009110231279e-06,4.85943213436495426107940871572426242e-14,4.85943684030752915032669441677840486e-14,4.85943213436495426107940871572426242e-14
PDE,Inf,Inf,3.29284259771450568534181170676732404e-01,5.31599243184911163459364157053595892e-01,8.69780364826338538367918087301629594e-03,8.77221697629000666752476134668602566e-03,3.03143389185194047415725420145436464e-01,Inf,1.47102472521754695226982679500435424e-07,1.90735690013801469710986137587131474e-07,1.03067614026473458991968560850816773e-06,4.84097841370791223874438370934833783e-14,4.84097275464659320737491714878026322e-14,4.84088547943733674320016325507174828e-14
PDE,Inf,Inf,3.29284259921663261506136208481195169e-01,5.31599243184911174116349862274537172e-01,9.54607087372025319094105445377108180e-03,9.60388815735072964852025283264375570e-03,3.03001755825041809175303225242385721e-01,Inf,8.72218482222494954355595541222955273e-08,1.18690659360360778994206543538893836e-07,2.72541767282459642767396128928106691e-06,4.83073244367996858623042222243076638e-14,4.83074695321654161525935188791768393e-14,4.83073567776331486093252671175971447e-14
PDE,Inf,Inf,3.29284260062487678949294710867553406e-01,5.31599243184911177283315419406061801e-01,1.04325546286667115645216871120459235e-02,1.26252633506218989495840626559003368e-02,3.02862063901795090041979625640359463e-01,Inf,8.12282963195908184806137277139958585e-08,1.46540342516157775349923068354043567e-07,2.14827450625876731763624408790141829e-06,4.84003865106965274865287242144305529e-14,4.84003638093545385936869602048426570e-14,4.83998296296541081812768406551818574e-14
PDE,Inf,Inf,3.29284260194510549395614758993808998e-01,5.31599243184911164147039404406238162e-01,1.13474803144997455641273856451473009e-02,1.30531786468383206678837036610447041e-02,3.02724296389771568998264652948675234e-01,Inf,2.29180015284349204099485295135504501e-07,2.83998858805451189378213650528875472e-07,2.81227358840464437872087512102928712e-06,4.82602056663325338298732850720424026e-14,4.82602120880292972992442011540594638e-14,4.82603648919857674145181869868049346e-14
PDE,Inf,Inf,3.29284260318281989098435146550526100e-01,5.31599243184911177239660728922906309e-01,1.22837395489175151468277530394289077e-02,1.35520383170294664937994403617798068e-02,3.02588436377721966543380782820513280e-01,Inf,2.56913495136635269085394283634876954e-07,3.05435991965565806091000901457258758e-07,1.55219326633818696579288662321465805e-06,4.87530845334368357408827515782869279e-14,4.87539209654041771599095226733450788e-14,4.87538530694662215304413248303263413e-14
PDE,Inf,Inf,3.29284260434317719509440205099420353e-01,5.31599243184911193798026737310728801e-01,1.32303954073251685423839534175869472e-02,1.41452921350366409857211613534273386e-02,3.02454467068323835728830261798095001e-01,Inf,8.10119615129958466972940510008751379e-08,1.72553825038069955860173836051043588e-07,4.62259936601023458789132175792253046e-06,4.84664240439591903567222910707399968e-14,4.84662882173509507156842721309565135e-14,4.84664240439591903567222910707399968e-14
PDE,Inf,Inf,3.29284260543101235829291717639466031e-01,5.31599243184911170411953738089510538e-01,1.41938062006642594412322937229497476e-02,1.47580273864486476389986185849243335e-02,3.02322371777676372518847029084625037e-01,Inf,2.79599830038977382608890157248270198e-07,4.16024066622468518377508260647039693e-07,1.79389983374597893811933840701270684e-06,4.89567460036649259176340329619112313e-14,4.89560788797365919281619619391699665e-14,4.89561241077653026861293437611263627e-14
PDE,Inf,Inf,3.29284260645085773015338795553687143e-01,5.31599243184911179339794147359672453e-01,1.51667332877944911831668268313100192e-02,1.54188132404808436016037495968944119e-02,3.02192133934797113753922296074875076e-01,Inf,8.05222218442711811664939062732204930e-08,1.74020522207572969848028797059018439e-07,3.29888701414114457795277657374573268e-06,4.82568298151625531228150653848082957e-14,4.82580805423697373176163193318294495e-14,4.82583761496060075787007312460713470e-14
PDE,Inf,Inf,3.29284260740696278805578905275806115e-01,5.31599243184911172896506990997332103e-01,1.60939872017456048342530131935489372e-02,1.61211809356324691801520649396353076e-02,3.02063737081119836627857889575409072e-01,Inf,1.46425371974067587823038965153691914e-07,2.09316426826294524912090008157715401e-07,1.38211585194975735597188145140826277e-06,4.89902567781296144052788996333144173e-14,4.89898532289162015781234109082445977e-14,4.89898482642287111343865771784789088e-14
PDE,Inf,Inf,3.29284260830331110682485792308579830e-01,5.31599243184911174009888343272719357e-01,1.68387574400925259345450642915324843e-02,2.70960651009907432467566668113421867e-02,3.01937164869993864882880049887838259e-01,Inf,2.88953634460915136839551804315925684e-07,3.80387016983386699079951633303159142e-07,1.13951155320985132872852636954841551e-06,4.83345527353358648340151017740501892e-14,4.83333631590378289313497798715958711e-14,4.83327284600584595779654207412546983e-14
PDE,Inf,Inf,3.29284260914363764094673451184181440e-01,5.31599243184911188318364453099011603e-01,1.76136933707673785516164436630790374e-02,2.62597920101428698160685431246205586e-02,3.01812401066184753579331488846285834e-01,Inf,4.14172173191339724441789700995833769e-08,1.08199159898149698687688036945061039e-07,4.00968976114854676155063669845101918e-06,4.90244120939692876782022526666387012e-14,4.90243902280810957254466238309178352e-14,4.90239653471528772965608275576367715e-14
PDE,Inf,Inf,3.29284260993144399986300487922204530e-01,5.31599243184911183985746503550017670e-01,1.84098954291380771238930263120993559e-02,2.54522725601332429856913457140780365e-02,3.01689435577620076398700886940137551e-01,Inf,1.39489389083927964786499640970554385e-07,1.93536892737400310054140349542199278e-07,3.23485654785140305255483867920014244e-06,4.84617319764426692828533005664658908e-14,4.84587282827882233714712520260729402e-14,4.84588806887102524253738880410461844e-14
PDE,Inf,Inf,3.29284261067001238728921810255485942e-01,5.31599243184911186123600227192652619e-01,1.92319382751660288799822248077915418e-02,2.46374426451719554630004268468697536e-02,3.01568239495888234011312354967219481e-01,Inf,9.81395808431859859381071969024053130e-08,1.52859595479283920391881318603550307e-07,3.50953726752580815108642239088866837e-06,4.82486008720392346713455219840026011e-14,4.82515265312012482285736164102676385e-14,4.82514400653543852196001301231313598e-14
PDE,Inf,Inf,3.29284261136242013310218806713204608e-01,5.31599243184911180059753351094569909e-01,2.00731349124718916892954798603331170e-02,2.38350109546782092674632287845821250e-02,3.01448803820884451670201812613642270e-01,Inf,2.21898422753883721611141913853639420e-07,2.35843176431999340297405779064108318e-07,5.15057816118746664901440035205582176e-06,4.89248534179909970653731270969770441e-14,4.89248722063418277208417428281483931e-14,4.89248534179909970653731270969770441e-14
PDE,Inf,Inf,3.29284261201155260975333707618088034e-01,5.31599243184911165630835103945281364e-01,2.30228808085025649477427632123006863e-02,2.30459427635682062482247262685635386e-02,3.01331112756353865449718095594290373e-01,Inf,2.11257338723737061226734539466464604e-07,2.21579722576863470881384033369324908e-07,1.89728637964061063701367044666959425e-06,4.88798641078776561553630966300092725e-14,4.88693786474580731002432255496064499e-14,4.88737568443574193406576842071611522e-14
PDE,Inf,Inf,3.29284261262011421905566374771015323e-01,5.31599243184911194668581462188187798e-01,2.22515127388244197380823604463542155e-02,2.22713238788923860838625781922992518e-02,3.01215150615041845930437326768954398e-01,Inf,8.15826373248649292027895961885917914e-08,1.55647721928924358149678809674969771e-07,4.18113263549105360050725399408497886e-06,4.86502474442637436490298748893435625e-14,4.86529948634805173152009291784265204e-14,4.86529482138640604734047058400831935e-14
PDE,Inf,Inf,3.29284261319064064327945751894825459e-01,5.31599243184911192611782800293088338e-01,2.14959378733523388906252449369923012e-02,2.25163044691823937239431061124436684e-02,3.01100901818198387819467326793777076e-01,Inf,1.00863794497430466171639718460238714e-07,2.00292399802798078386750577335304010e-07,1.46456728630053438377742504401198689e-06,4.86846250104123340191820923862444014e-14,4.86845326726635720183149737708079837e-14,4.86846250104123340191820923862444014e-14
PDE,Inf,Inf,3.29284261372550926274397062565500983e-01,5.31599243184911197207044257475991711e-01,2.07532407053702098930039501683718899e-02,2.16305224418865299281941873612285490e-02,3.00988350895083148787045465892842560e-01,Inf,9.66359652317218596811711288720578290e-08,1.67844073346907388508733579210918930e-07,3.97895175002754239407809448455523269e-06,4.87480659331500071885267590688388103e-14,4.87484363957029018045889372329177860e-14,4.87481002060108820704466572758671985e-14
PDE,Inf,Inf,3.29284261422694852325701936572151007e-01,5.31599243184911160546978518331705100e-01,2.00322631800092785852829090312301630e-02,2.07284278098582760123620246018120171e-02,3.00877482482471476787746367712740221e-01,Inf,4.88412912472479580526105681205677975e-08,1.64253399622223223634844822043060062e-07,1.36203713192330178491656003300966227e-06,4.83806507472220337873077640165282938e-14,4.83805168781835649679249161016836263e-14,4.83805438701160912594456191922895380e-14
PDE,Inf,Inf,3.29284261469704771018881522207489610e-01,5.31599243184911180360884044383946255e-01,1.93316501637628405623599958231260415e-02,1.98334144178183556769974380208715599e-02,3.00768281324161167521305644055005475e-01,Inf,1.66837335035281285299704137352539861e-07,5.52871240141109455866745371398406676e-07,4.27193373188550590363619347281766878e-06,4.84580203790613686013556192179175743e-14,4.84580674321952412794525789705686099e-14,4.84580203790613686013556192179175743e-14
PDE,Inf,Inf,3.29284261513776604963004792708980402e-01,5.31599243184911172303881727181952975e-01,1.86533147479622430183791604192724167e-02,1.89461044669518845048311781678006835e-02,3.00660732270479911127007835836894178e-01,Inf,3.05631823219179063926648645899219612e-07,3.91517850876535329952657416871603659e-07,1.90055761868974752696659658660656694e-06,4.84896853687777173239559959646659089e-14,4.84884517727942211175015502323649388e-14,4.84883797422538890410740901922173926e-14
PDE,Inf,Inf,3.29284261555093930899482138997277407e-01,5.31599243184911188760260900457095529e-01,1.80415363291984955697036979698471020e-02,1.80672314650107911512519597958248884e-02,3.00554820277793441929439025572200400e-01,Inf,2.93419204971584629188406013227509638e-07,3.03454873590959336963331501518499166e-07,4.53784837090140746587845500350677989e-06,4.87526123736191545664423482284436490e-14,4.87525191627022970366092872829037839e-14,4.87529424896817156791772761832387469e-14
PDE,Inf,Inf,3.29284261593828910903115575914848055e-01,5.31599243184911142402807909386245271e-01,1.71758220911124016140437989673402927e-02,1.71976755543071562209997086884543059e-02,3.00450530408014495197809019742663159e-01,Inf,3.21661511356560636146839818369377239e-07,3.58915244710594034456200999922676503e-07,1.76473224800437119337702659451528566e-06,4.86413413661975217660380253102459225e-14,4.86413152807106231669721430091863362e-14,4.86413316124371314490698797569639440e-14
PDE,Inf,Inf,3.29284261630142967446538693274990123e-01,5.31599243184911201091280450463685514e-01,1.63153841154082259882788268028938346e-02,1.63384784829997857380710915008342007e-02,3.00347847828111899925071536609436867e-01,Inf,1.81063224236691526571724015328665101e-07,5.34249148160635388248485597999077930e-07,4.31815898158315236562951723916904901e-06,4.85920226582431674109813431765894153e-14,4.85923520011441430336142381290139953e-14,4.85927668307080951194494521298373648e-14
PDE,Inf,Inf,3.29284261664187396092617667021640865e-01,5.31599243184911180422103410030850528e-01,1.54705216893571744266962351655164986e-02,1.55212478873870306704699552863549789e-02,3.00246757809620925468835552943075833e-01,Inf,2.41664852822590164059408811372109069e-07,2.47936492193874040361182106314347906e-07,1.15937213261022548658844012050957613e-06,4.83609772945609313693022088313427505e-14,4.83609907404116168137958141043961528e-14,4.83609772945609313693022088313427505e-14
PDE,Inf,Inf,3.29284261696104039347750205202079171e-01,5.31599243184911167592083604254183794e-01,1.46390536355059004597593504045866140e-02,1.46860699446736370232058140076752022e-02,3.00147245728153466219515528515557783e-01,Inf,2.37949587929753747892579043113994321e-07,2.49424486443887200353621733253925293e-07,3.26441966407498267783319078162648599e-06,4.88277973624171154400195041272860461e-14,4.88280846538670254196241929240916539e-14,4.88277870638739253443867881357059502e-14
PDE,Inf,Inf,3.29284261726025907799390632360713410e-01,5.31599243184911187702286481127589033e-01,1.38228990121053331672310887459957852e-02,1.38658828096601902129869895127114053e-02,3.00049297062909235651182153918192919e-01,Inf,1.37718685234766350735057625626996977e-07,1.68474616662666897809946861956791580e-07,1.08588784148537738667688879531833431e-06,4.84863182811164297817853982263107142e-14,4.84861630713247078559230285013999925e-14,4.84863278821224501014070569545504468e-14
PDE,Inf,Inf,3.29284261754077643426593922317876079e-01,5.31599243184911187855893506273332774e-01,1.30244137060560682751913619038236696e-02,1.30629923207254091696754163069594246e-02,2.99952897396187103245179377518604361e-01,Inf,1.34756562168680223118861630787630817e-07,2.03795449638320842115670515296293923e-07,8.49249551250742733089937235390909731e-07,4.83054942249137981738603649329645461e-14,4.83055000516725968894432735180415126e-14,4.83055020054989284095574878511300121e-14
PDE,Inf,Inf,3.29284261780376151032205951490209237e-01,5.31599243184911175178874645768134736e-01,1.22465000719643143002014137458766029e-02,1.22802370793026248955034437668386223e-02,2.99858032412897122668541051612303138e-01,Inf,3.15507568562160733199518569418019091e-07,3.56022538214813814082737329536060540e-07,3.92596839348287393277674619428877595e-06,4.83162106016818868117873461522899403e-14,4.83163856381862783000679049590630566e-14,4.83159277938741208832140302299258475e-14
PDE,Inf,Inf,3.29284261805030996630525678174393193e-01,5.31599243184911196859456538363386038e-01,1.14927552338845757615331282263229734e-02,1.15211437312839931742560191729846487e-02,2.99764687900072740036078954335575027e-01,Inf,1.79262235174390533411997143653833718e-07,5.64635188736946135413435151360177450e-07,3.38151428255040422570340892033376365e-06,4.89033414085818153918084659016700437e-14,4.89013015370977459895121768876579611e-14,4.89013321252143112721004331020901955e-14
PDE,Inf,Inf,3.29284261828144919741419931959403032e-01,5.31599243184911163807620546559631789e-01,1.07580780246042452776248928807504989e-02,1.29483577603140616551027851573462486e-02,2.99672849746383601767927742386992624e-01,Inf,1.19144439226691821746607275386871250e-07,1.48917746608949154059244960931583492e-07,2.25491568144095391741484017747686866e-06,4.83072425476697836628698918645972855e-14,4.83066867972279918250335406483091410e-14,4.83065507318606986933003030910930093e-14
PDE,Inf,Inf,3.29284261849814231278804243832752681e-01,5.31599243184911197650980221414791082e-01,1.00642814383043154035295153514866403e-02,1.20124056031419722532537241988323461e-02,2.99582503941648675991473989590299655e-01,Inf,1.91705436211167567303697832611166701e-07,5.57037353213675302940672024246481409e-07,1.72776278714717234485536966206522412e-06,4.82665999162141492446851831284998841e-14,4.82670003792229185793365627489921995e-14,4.82657261117703068337060256539931465e-14
PDE,Inf,Inf,3.29284261870129201908094606586808297e-01,5.31599243184911191401308244232567104e-01,9.41118179052331487459999719390711576e-03,1.10788768866027813548595482062049799e-02,2.99493636576349516015284165210574360e-01,Inf,3.21473645017147170015774797067384372e-07,4.08568471670998641602572197766546867e-07,5.39165027117780651864552403234677694e-06,4.82915633597336327446267184034183977e-14,4.82914391040486097040842028302117484e-14,4.82910644028844712789674211924716407e-14
PDE,Inf,Inf,3.29284261889174507416447090981242942e-01,5.31599243184911197978928935057656717e-01,8.80710478978713184600277043603724281e-03,1.01477941521838072102097131069161234e-02,2.99406233841144343829417549304598508e-01,Inf,2.34937836446457186361983480422560702e-07,2.96059902252542743697958466569437446e-07,4.12307186798949036452793827758330256e-06,4.91052038438278046960567008513414743e-14,4.91051732550510107101926637209586999e-14,4.91052038438278046960567008513414743e-14
PDE,Inf,Inf,3.29284261907029445364938769529454578e-01,5.31599243184911157560243757529015988e-01,8.26203412470303682194550168284381211e-03,9.21916440742966826523025760660211020e-03,2.99320282026381918325724951076317882e-01,Inf,1.02362768207040157878667109395349180e-07,1.91462597298976716064137996056419659e-07,4.43680574030184295323847958539457425e-06,4.88018172570950935618532529213825719e-14,4.88050790702668188723496519809156588e-14,4.88051277448818408088640619622738231e-14
PDE,Inf,Inf,3.29284261923768453012950946424171969e-01,5.31599243184911164253672579692981298e-01,8.23681966922150877984500705259115326e-03,8.29303695627040652081885000122797563e-03,2.99235767521616192467752989969675100e-01,Inf,3.82783480203065037459310098464388003e-08,9.84494025614418173070552017885739804e-08,3.66616457557094025400417079627195048e-06,4.84897277149822095286048217066803629e-14,4.84853338957170381406397158480421653e-14,4.84852975889693572196158077697184231e-14
PDE,Inf,Inf,3.29284261939461312182309922851429421e-01,5.31599243184911191561093676201434288e-01,7.31486147358274757720025119433411950e-03,7.36947758620572437518635947741436044e-03,2.99152676815120812450154353901552150e-01,Inf,8.00605162752877375391876211325451964e-08,1.45297751052913766053650049829993623e-07,4.95716347033572247706588586616337520e-06,4.86701901980150141741966937378514425e-14,4.86702993672345410071274688597784875e-14,4.86701426978889853395368331491445299e-14
PDE,Inf,Inf,3.29284261954173342218172495649253154e-01,5.31599243184911180782481844586695920e-01,6.39581887731426321443587224531785330e-03,6.44860877305941592478685604634787132e-03,2.99070996493404379805700531779167028e-01,Inf,3.03556599604297818355632851237648289e-07,3.39982313979205215608680678761699343e-07,3.73793851175473289505799437116011861e-07,4.85948908138376282502041054926380487e-14,4.85925480941204120155167260097122701e-14,4.85924823822935622260632710982399795e-14
PDE,Inf,Inf,3.29284261967965859776238347249511592e-01,5.31599243184911141799755531350314043e-01,5.48000773868298412195417419040231050e-03,5.61892077961515047455462760232459791e-03,2.98990713240725628598767524942811716e-01,Inf,1.96918167126159956500868854226028487e-08,1.12068558072385082979119070459181775e-07,7.53422524030982204897130225828625839e-07,4.89575023921628254244326704275069286e-14,4.89576915370513227771202121315521555e-14,4.89575023921628254244326704275069286e-14
PDE,Inf,Inf,3.29284261980896367441909430179496579e-01,5.31599243184911181783810579428126423e-01,4.56799040895857188343227567664693154e-03,4.71341752651644841841020518463628327e-03,2.98911813838609129473900107693369105e-01,Inf,1.90855634714713480679169041078759913e-08,1.37652526484884633402829648381742448e-07,3.74199591930389211770581481890334814e-06,4.92217613460698820628142012576335635e-14,4.92217148363292809539734398732617454e-14,4.92217212866617871678003405151428993e-14
PDE,Inf,Inf,3.29284261993018695058116342223418387e-01,5.31599243184911170167677740073800022e-01,3.66091296707891912699865340211924888e-03,3.81637892102496728344867446897194075e-03,2.98834285165361126714567190575935601e-01,Inf,2.65648423475409600958201411391898226e-07,3.00725565154392714417181237621801501e-07,1.48193189954551126184092133270703304e-06,4.87920738700515024587448653134323553e-14,4.87917442514100557718104921097320818e-14,4.87921001014997125637153347416284434e-14
PDE,Inf,Inf,3.29284262004383384862977094832898206e-01,5.31599243184911180108893550434652299e-01,2.76141455303358356244912392920924796e-03,2.93349051885276464811212300299529305e-03,2.98758114195585718432475659665017546e-01,Inf,1.70381138925209075362191031703741283e-07,2.29292360728537754214343899909937059e-07,3.53502514418980797493318450012444871e-06,4.86862820156755116038348433403293912e-14,4.86856996445364475835953235283136426e-14,4.86855322601775300811214814406481958e-14
PDE,Inf,Inf,3.29284262015037787065115626532268716e-01,5.31599243184911180460586138295565217e-01,1.83985547370196113658976067483873587e-03,2.07977960759046679888814658256648016e-03,2.98683287999701243879365974914585078e-01,Inf,2.68570463224361589136987271004297411e-07,4.76146489749232916869818206020167630e-07,1.39931385795155859325045153916889740e-06,4.86879454480481611910896235336722657e-14,4.86880052353931549357213222268324079e-14,4.86899656313210108382507708781825444e-14
PDE,Inf,Inf,3.29284262025026290164312193069021503e-01,5.31599243184911176997187058296627783e-01,9.48857157370775830557266668813287536e-04,1.30885941272205145546425672973645989e-03,2.98609793743457144926056503305471919e-01,Inf,2.60215732882108632242241740408222839e-07,4.86734744087535023301188807906039975e-07,1.47778392946301259008575544598179450e-06,4.83934085232851270668182532629159683e-14,4.83925459660423721609031557784453245e-14,4.83925481079937023057210054280513349e-14
PDE,Inf,Inf,3.29284262034390494634350956021377047e-01,5.31599243184911168869381489673418100e-01,2.60640602900197585755566920424228457e-04,8.69581364213493701761335282607914515e-04,2.98537618687450776268544609143514946e-01,Inf,2.48175570036818412024089391281255196e-07,3.03591746650184809761831847542687704e-07,3.45114957039507511290941754890548671e-06,4.87327388832132630382522390742002857e-14,4.87324438097487683775626206440938576e-14,4.87332427903252493843713150822766053e-14
PDE,Inf,Inf,3.29284262043169460501791621424453619e-01,5.31599243184911191671015117212395641e-01,9.35927213640011125451752143814604563e-04,1.57751114206289386405251749335948337e-03,2.98466750186644785316686310837385190e-01,Inf,2.06683251312658558850430572567300107e-07,5.60342715092759339946481751701042819e-07,1.00195827704568535861034683877521770e-06,4.84079349362796813410761876412252509e-14,4.84081186554260796737184137113752960e-14,4.84079714317823759041408717582941117e-14
PDE,Inf,Inf,3.29284262051399722922502220577982831e-01,5.31599243184911177184682474266850179e-01,1.82006258113479668471382232142501152e-03,7.52653218805166753068696498788830947e-03,2.98397175689884645273023881351374162e-01,Inf,8.38555805795733422511918239499731508e-08,1.84131200066879019748570188486395488e-07,3.06840787114503413179803287407080182e-06,4.84747036012021441259873437594505271e-14,4.84747107769229217249815530471972065e-14,4.84747036012021441259873437594505271e-14
PDE,Inf,Inf,3.29284262059115629619393884633413434e-01,5.31599243184911182558597963592838371e-01,2.71406170133492062268431628733884155e-03,7.19741247893574118848183171030272198e-03,2.98328882739416535232381545829078639e-01,Inf,6.35372417928470531077452961622891339e-08,1.27993356815868657120956083682938925e-07,2.18125117321234857619359328670546674e-06,4.82813213789066183238466223137125738e-14,4.82824476306992757288241730421184133e-14,4.82822107784122360760696221239900854e-14
PDE,Inf,Inf,3.29284262066349244738490449992111477e-01,5.31599243184911181366090918367546807e-01,3.60900505406246245791937422937005350e-03,6.97400102785545173444730774086661085e-03,2.98261858970405409382354627179015445e-01,Inf,1.31447956553651638763820222179210510e-07,1.94573639583886857670730822148737593e-07,2.96754598398937508217178810578760535e-06,4.82546261439561942865640799185959086e-14,4.82537880202786841836074400747350110e-14,4.82546623938127240143606520494907393e-14
PDE,Inf,Inf,3.29284262073130775727976659635863036e-01,5.31599243184911160354467855330573014e-01,4.50305188618930883989345749225229523e-03,6.86576190086145207160500348720644924e-03,2.98196092110453512681097067695383581e-01,Inf,2.40816762545664657123199407342911152e-07,5.39134138620781458018472312317011441e-07,1.06990048615943238813759000740956441e-06,4.86895853738768434916555917888671395e-14,4.86888999975575327647577176452427421e-14,4.86890085894136538701271851161312317e-14
PDE,Inf,Inf,3.29284262079488476580820817933332397e-01,5.31599243184911160314148843010079112e-01,5.37924523264386283440459128081042388e-03,6.87729322477154643295631736665028125e-03,2.98131569979119091158555499516772745e-01,Inf,3.44956112061638988539198298513901367e-07,4.18411474539689259793116226629761853e-07,2.83132227589127562905386172184784567e-06,4.82653723014831188780877468938275361e-14,4.82651925223784442807392824912385156e-14,4.82653723014831188780877468938275361e-14
PDE,Inf,Inf,3.29284262085448803881647661433217994e-01,5.31599243184911169008072319129698643e-01,6.26874057516999079464489094507957432e-03,7.00714833212892668208435254865438931e-03,2.98068280487703630057191269967672252e-01,Inf,3.54360705016157204167178889670774666e-07,3.91446444910513464018230382233616123e-07,2.03378263757566198731049321818584848e-06,4.91800771977994165712140913606996249e-14,4.91801453983750222480552454071957354e-14,4.91800771977994165712140913606996249e-14
PDE,Inf,Inf,3.29284262091036614434468889613468390e-01,5.31599243184911184441349998857316828e-01,7.20421696341563481615156468215069328e-03,7.24818841600667079504529274074258298e-03,2.98006211637660736741843910273468343e-01,Inf,3.81599023286876768454615004321499765e-07,3.86465636561452225292903167698227113e-07,3.42800879572943585905256298533797785e-06,4.85986191640648410313305632446016110e-14,4.85985915338846231529426248899816644e-14,4.85998783704578021782014518802121114e-14
PDE,Inf,Inf,3.29284262096275178947145809505701367e-01,5.31599243184911184059668065189446994e-01,7.55504990164662923284472956406228389e-03,7.65856185580587451644631920296160131e-03,2.97945351521841303831722336708598813e-01,Inf,2.31962716398098938795845565886852473e-07,5.38120965280525476602459490123855660e-07,1.13082749642940974358501120959337479e-06,4.83403806041360962164823323294172646e-14,4.83392623911918548983071991492657319e-14,4.83392869862233193923243584424444770e-14
PDE,Inf,Inf,3.29284262101186349434939201937066999e-01,5.31599243184911202808987448791682180e-01,7.99151315098369241953629618759006631e-03,8.07757823088421605348797062464802747e-03,2.97885688322821664845042633833229707e-01,Inf,9.69767481603167442417285179890120200e-08,1.29719831628215559840977738552909586e-07,2.98930109685012376050558469742435243e-06,4.86166454808179822862800990681936953e-14,4.86173968994206865397285265799893650e-14,4.86166581115276176481788587078600197e-14
PDE,Inf,Inf,3.29284262105790559817325735291131772e-01,5.31599243184911191484891869345733094e-01,8.49976907573512799502131675388939124e-03,8.56980340177993438473723556923174349e-03,2.97827210312733023783968279549044521e-01,Inf,1.47856125705084872096029631069000047e-07,1.95222846802752332937608597895160273e-07,2.98103985139188388011422674064808627e-06,4.83090595497697618151461481769591055e-14,4.83094958414876397815625300670423759e-14,4.83090595497697618151461481769591055e-14
PDE,Inf,Inf,3.29284262110107020170640981386048904e-01,5.31599243184911207706100434423385477e-01,9.06713670297419154499873251802655173e-03,9.12279358910587786316087308974137384e-03,2.97769905852782258012132541258796916e-01,Inf,1.48023060290940401265910824895090873e-07,1.64263700986530484280309261478027013e-07,4.45827156387620633608489744408537662e-06,4.83810131263877981753897150855608901e-14,4.83808749605725553853804041993273025e-14,4.83809699080578463604921661033953787e-14
PDE,Inf,Inf,3.29284262114153694698443719378045759e-01,5.31599243184911177298189656550663992e-01,9.68266452136422551675526910724237869e-03,9.72561896843052221605877897559395405e-03,2.97713763392773215706183238121487244e-01,Inf,1.53224067353588976480292771740942472e-07,1.94805751043726670558206081475241940e-07,1.76865181177881159013514678589161699e-06,4.82918390862846552155431442224943569e-14,4.82934836294576702626844918877368353e-14,4.82936894440402846282047080856998537e-14
PDE,Inf,Inf,3.29284262117947446007420300990426306e-01,5.31599243184911193044357094721923616e-01,1.03276445218028327774105383188401656e-02,1.03690608327169683423740462877300052e-02,2.97658771470628322841405137472570488e-01,Inf,4.67034146001230206435970817339634779e-09,1.31521362050654913283811165806133321e-07,5.39074664420659020107857789950816957e-06,4.84974873313093328097855479783503320e-14,4.84973936111697894532773997218189748e-14,4.84974873313093328097855479783503320e-14
PDE,Inf,Inf,3.29284262121504079339296239133704125e-01,5.31599243184911174931809513639513144e-01,1.10123629309582174463184260713677834e-02,1.10455366005097784033294641558302798e-02,2.97604918711910714132300149657321440e-01,Inf,2.16846961938083810713775030795921659e-07,2.59354042706774323306893145445376127e-07,4.48223747974844482404910828010764388e-06,4.86445887305987023267117643873933977e-14,4.86441792839395715273870096952898494e-14,4.86436807320321325601321099188870590e-14
PDE,Inf,Inf,3.29284262124838437333047728008307765e-01,5.31599243184911188048685409902446801e-01,1.17229192598300722033264979414993649e-02,1.17488656687749822934892319896824715e-02,2.97552193829346732338532175455037899e-01,Inf,7.72359739213483252809430280628545221e-08,1.90043383914174134863993148150987012e-07,4.73777023244195327845786237353633213e-06,4.83720986679153531551327529519632101e-14,4.83722274019418378604768085480790073e-14,4.83721008985024919229585098063943518e-14
PDE,Inf,Inf,3.29284262127964416267944958295391320e-01,5.31599243184911186657928813524022352e-01,1.24544609345022963756413081615823818e-02,1.25182562861561909313818537666278035e-02,2.97500585622348872072430595274585907e-01,Inf,3.45121463785544763865637009458896252e-07,3.71750824401651341760586493027553899e-07,2.90804764934466366379735969348430387e-06,4.88001164540966966883773619825309372e-14,4.88014641044571458292391085203590046e-14,4.88017719926314486243698977125543490e-14
PDE,Inf,Inf,3.29284262130895002003944831180823353e-01,5.31599243184911180089431365598062282e-01,1.32031001780775136711153161856399336e-02,1.32560530331114754599682150160852169e-02,2.97450082976539276697505459355027487e-01,Inf,3.35241886186110715737947045109149387e-07,3.74735154984530310400679779580031048e-07,2.00120748948846495192784935625406327e-06,4.83656120831102766679643519287612576e-14,4.83655590698386276861073494073937819e-14,4.83656146809227820003719354048447053e-14
PDE,Inf,Inf,3.29284262133642417858713808426098438e-01,5.31599243184911185845990325785290222e-01,1.39657112045721413551758137115472741e-02,1.60150932896790621218057465351264816e-02,2.97400674863273769321003946724110873e-01,Inf,7.14725817531043906198924999655508697e-08,1.84165260218651343851581465759427904e-07,5.41759830835253119513720657493740496e-06,4.84073351523690054515491518378436894e-14,4.84098582570870545162592903360003595e-14,4.84098750344816424666634078809038307e-14
PDE,Inf,Inf,3.29284262136218128783511920237179596e-01,5.31599243184911169337854639301780627e-01,1.47397726364394804081744507498515829e-02,1.64246282818655173248404490518202242e-02,2.97352350339166109981825238567759572e-01,Inf,3.40975792288273206133613068312156540e-07,3.79713005015287287595592850589876471e-07,4.52802035464297788355191293356356679e-07,4.94246364487793699179111428944845964e-14,4.94245382237247188354729194877008761e-14,4.94246364487793699179111428944845964e-14
PDE,Inf,Inf,3.29284262138632861376466953894849812e-01,5.31599243184911172095548035377257650e-01,1.55232358375304629582914169008051915e-02,1.68705253447257673961818257083123939e-02,2.97305098545613099783022914491254400e-01,Inf,3.60070386730971420689205295659386757e-07,4.68500587839010049450980885691843245e-07,1.07813839667027562475468232031146623e-06,4.90823259455300749527379704594653714e-14,4.90821093547120091927659290408935807e-14,4.90823284983549354825884701339235334e-14
PDE,Inf,Inf,3.29284262140896661234790246869929220e-01,5.31599243184911175382392669496954814e-01,1.63081893011684209444982187533196451e-02,1.73496770925710947572724312477654493e-02,2.97258908708320119683939837075664250e-01,Inf,3.66523679035253780452578461512428187e-07,3.81800319264873234109995613904625834e-07,2.86946790579689025638203461270238996e-06,4.82991361201268068607752757508652657e-14,4.82991361017244369443699616763132234e-14,4.82991361201268068607752757508652657e-14
PDE,Inf,Inf,3.29284262143018990665818801441969305e-01,5.31599243184911186649153414500240424e-01,1.71047367286439791506237988885894754e-02,1.78591140233261701028122026299280639e-02,2.97213770136827197065250120271156884e-01,Inf,1.83874393756288627971069492064595415e-07,2.05961278926734754269751862969963580e-07,2.69235130630256499353000634370866761e-06,4.82587193969182773366082728702101347e-14,4.82603218817090899160595242255956224e-14,4.82604949313105432129865089960321899e-14
PDE,Inf,Inf,3.29284262145008658844940912488054410e-01,5.31599243184911195166524353901473268e-01,1.79066414631609622237296196751048123e-02,1.83960428339686434699257108591324879e-02,2.97169672224035723237165231731487340e-01,Inf,1.01749235047149481297581276702108400e-07,2.01035519956672778157306026448609885e-07,3.92152139074402528320828859880852762e-06,4.91987882243510765118115605681472044e-14,4.91989086546733078287429615626299296e-14,4.91988115468247097289480697341394563e-14
PDE,Inf,Inf,3.29284262146873985338579030244138979e-01,5.31599243184911174480400319601042609e-01,1.87129470565882383656387813636539927e-02,1.89578456039325070220064095995130760e-02,2.97126604445735655473337370692226855e-01,Inf,3.80060432168616136539337496060694558e-07,3.92663393483724888807611116154880229e-07,1.37530467860329236757510687124276862e-06,4.92847857111795001674454336756895177e-14,4.92849113686799975204357707766808846e-14,4.92836313682272072460882328473187461e-14
PDE,Inf,Inf,3.29284262148622714110499831292045002e-01,5.31599243184911202852140737639042692e-01,1.95316157195502122476275630451109894e-02,1.95703907042417557604748201874481463e-02,2.97084556360133557971856023232100788e-01,Inf,4.83270322099738654117665310408478271e-08,1.70256096175381651719248702276732788e-07,5.55387074761605229295575221229833453e-06,4.93231542735215962814292606622378666e-14,4.93232685854304826563855969051486936e-14,4.93231614110725595029155533618300023e-14
PDE,Inf,Inf,3.29284262150262161095698320188964274e-01,5.31599243184911202088784443331666736e-01,2.01393336585315616687824698135296443e-02,2.01722386735022225296487346269225155e-02,2.97043517607381021874067289259000345e-01,Inf,2.87511761888777429877063329382882579e-07,5.26683378028529212389118991650228484e-07,3.52724047550416260161496480642153547e-06,4.87030069332859844515925144676180909e-14,4.87025929345740794170164291711216140e-14,4.87010931364158343113444521591195987e-14
PDE,Inf,Inf,3.29284262151799139360615864940173726e-01,5.31599243184911168758257330743778810e-01,2.07650592614465703627435515411351753e-02,2.07925146688101455081450853192158876e-02,2.97003493405505969620944964182154151e-01,Inf,2.41301937969866885815483117536493783e-07,2.69002827043341246359655501826436072e-07,5.45137115841846623431555011843159354e-06,4.92088421303568141240963302706494351e-14,4.92079280354919946253039734653883404e-14,4.92078948043594739996879555222416823e-14
PDE,Inf,Inf,3.29284262153240051033058950990731904e-01,5.31599243184911195350135314400068047e-01,2.14069811503063193404307452109761690e-02,3.21287178400077969010845954772567019e-02,2.96964441437636901464822312688116351e-01,Inf,7.71515264966783019391308790340894970e-08,2.00262304495059926210125044338397945e-07,1.68063921882685401256605074453413760e-06,4.83814149856134502540702856050700606e-14,4.83814110454027722571932911283918146e-14,4.83810624260800631741648120960994571e-14
PDE,Inf,Inf,3.29284262154590912069403819952414386e-01,5.31599243184911166405015941669404166e-01,2.20591069938023482395840649477979217e-02,3.14584860951458884151764719489415507e-02,2.96926368253582343825646276750400800e-01,Inf,5.24315882916590175517963833663086078e-08,8.96762064111679951152898393179110509e-08,4.84219741199044007130652225517103807e-06,4.86854752319213934209334485971697330e-14,4.86854992575785076952229532033368818e-14,4.86854752319213934209334485971697330e-14
PDE,Inf,Inf,3.29284262155857359479592609787293592e-01,5.31599243184911181130891521755816261e-01,2.27278063031283018691225636121299722e-02,3.07945817826086920278234617165811801e-02,2.96889263815138606330636442349770638e-01,Inf,7.80374606440686418309384293268987311e-08,1.20526265574378752329636165491374344e-07,4.14895498677040375351340425377210988e-06,4.83197268794852972770701365111525650e-14,4.83194303723888631637373945306879529e-14,4.83197358163793590774761300139918472e-14
PDE,Inf,Inf,3.29284262157044631844935910029544475e-01,5.31599243184911185544705820287772937e-01,2.34083347262727897206455761224473719e-02,3.01372839253694322768015303096365281e-02,2.96853118163744335768175155497536761e-01,Inf,3.39886215599157657478823463942178478e-07,3.57647955346064172594245453014673256e-07,5.31419980452123565635724309722596009e-07,4.83659396046933111907061828087106500e-14,4.83658296272033209005033370517493034e-14,4.83658552560074938844700751423534157e-14
PDE,Inf,Inf,3.29284262158157701453823185424796434e-01,5.31599243184911187431774450109906281e-01,2.40994895399537463196654644888423630e-02,2.94868932828230574451227383792102054e-02,2.96817921420012156665851139137751577e-01,Inf,2.24837644007188915627373570979601749e-08,1.52868905999692149771608626859117965e-07,4.11033580281185155870596871534291202e-06,4.91663463395525040135021234722915457e-14,4.91662852849359309346459112419692228e-14,4.91663463395525040135021234722915457e-14
PDE,Inf,Inf,3.29284262159201195394397917874137492e-01,5.31599243184911179001336407483782647e-01,2.48001888252658107915306885309999921e-02,2.88437372873602041459557580112236429e-02,2.96783663783261028164178529339041371e-01,Inf,6.64356123993568487013576014308783428e-08,1.11324482439158193399591595444873073e-07,4.91200883431858267162529151613643988e-06,4.94237553708800977578567097561166414e-14,4.94235794509186650774229787958425647e-14,4.94237806271636218770598836454172863e-14
PDE,Inf,Inf,3.29284262160179485584302696666299789e-01,5.31599243184911173520262108726560178e-01,2.81973598482296253725087039413569024e-02,2.82284090954265190785623535435658190e-02,2.96750335531049508553010766192318014e-01,Inf,1.66684659948555529505853665969601830e-07,1.98937256131519505016125155044912294e-07,1.89744807313657942121783246233728716e-06,4.87198245282674099866932028431613316e-14,4.87207084249343322593946840219585740e-14,4.87200091914508645106131065693919908e-14
PDE,Inf,Inf,3.29284262161096626109329552768374456e-01,5.31599243184911173137542986448691423e-01,2.75715718509456004267963651093795274e-02,2.75998968720812380801587966542733874e-02,2.96717927018709905951039151155846856e-01,Inf,1.36519783555266481477304565654515502e-07,1.43082817245162339668168529153017934e-07,5.03938531339781334560090870319822817e-06,4.82642640031396879685668644272005949e-14,4.82627983240058726613309079629664158e-14,4.82628547055595817578738414051452207e-14
PDE,Inf,Inf,3.29284262161956449917257310303634671e-01,5.31599243184911174012189601767804852e-01,2.69541880591127522770815549463740706e-02,2.69797309250675041294531895846076356e-02,2.96686428678883211107415146557850139e-01,Inf,5.72978778927328065241150393676329665e-08,1.61993278846029289877111660672400541e-07,2.52437226648548089634899651458364590e-06,4.87282217616257426401401987403989634e-14,4.87262321773620817433798795907449019e-14,4.87234912377470211938266763754685809e-14
PDE,Inf,Inf,3.29284262162762532569590005891453820e-01,5.31599243184911196575934407733082998e-01,2.63456487025484811861092526361775345e-02,2.63683483269907345519905425380245502e-02,2.96655831021055138227586740030067263e-01,Inf,3.96933419096998264032777751228336003e-07,4.00678759608397455204158346614648156e-07,3.72929284993436897502790432072497876e-06,4.90662044938089008871700547290696630e-14,4.90667115021422688535950447910994854e-14,4.90659846746213683904014691422462217e-14
PDE,Inf,Inf,3.29284262163518233565745498346085451e-01,5.31599243184911180337242095685325809e-01,2.57423967620530664925669861411598449e-02,2.69100596766698655853163746771930697e-02,2.96666872481308573131588347525942306e-01,Inf,3.96658744057327304892399354734362595e-07,4.61011523613347553184683270496976367e-07,4.57962537305725782596730954579976844e-06,4.84101508376543002273126956933606618e-14,4.84101458613214593660996422157429714e-14,4.84098172525151914372691697521553535e-14
PDE,Inf,Inf,3.29284262164226715314735730198094319e-01,5.31599243184911181522261402583390483e-01,2.51520207849705656522593130670211206e-02,2.61772975343104948099053315802298895e-02,2.96636149528696504092518876704147764e-01,Inf,8.84043447414465902531005432130736990e-08,1.64743749516234350844880405964218346e-07,4.14298781939632559384475369353546000e-06,4.89371515630860564639591006018805522e-14,4.89373873919397699960537038289902203e-14,4.89370236522973627950640498603837172e-14
PDE,Inf,Inf,3.29284262164890912556302289059792729e-01,5.31599243184911174877674205512251318e-01,2.45720007962935108396551738126088346e-02,2.54484201412222594221921845956772883e-02,2.96606336154688632072304024521476908e-01,Inf,2.24537733713122609248611915871531598e-07,2.80480726792979394503226024255724019e-07,3.15676630112985814832458760844170587e-06,4.91312502466911767459348047095972164e-14,4.91286595246577342930853892351940940e-14,4.91287337289061643311833275413552090e-14
PDE,Inf,Inf,3.29284262165513585094983951238916265e-01,5.31599243184911187349069757975924533e-01,2.40029280694848454202089904729722468e-02,2.47236105940020807958266794262814601e-02,2.96577422598258903452372524631427978e-01,Inf,3.51490526440492486336319496521738515e-08,1.40950581010157095500602130085960731e-07,5.81614822783081368117859056529891151e-06,4.86990853074864471474231331939960980e-14,4.86987326413658690764272893368658569e-14,4.86990853074864471474231331939960980e-14
PDE,Inf,Inf,3.29284262166097360039013270801549268e-01,5.31599243184911187104138934245310568e-01,2.34454368637922775303660609750750043e-02,2.40030733737871244320098216711374791e-02,2.96549399180470795804151222973313479e-01,Inf,3.91662809813298220933583399190021914e-07,4.35595861006810429037555624863061633e-07,1.37784121249364448085312133147958907e-06,4.95280761542930836225190119578062379e-14,4.95275829840245666418497948131450425e-14,4.95274579535953686866397499765262771e-14
PDE,Inf,Inf,3.29284262166644619295414925492536621e-01,5.31599243184911180566275927653757703e-01,2.29002076074735739571137006920748755e-02,2.33131898298921594025653171560976686e-02,2.96522256303942703627645433858891966e-01,Inf,3.64589769905517161946204837217934366e-07,4.86778866174904705630212778911224793e-07,4.73779643093248852572793092227344712e-06,4.83783275220416991659773348613731695e-14,4.83775247827750817611011664811394710e-14,4.83770866469467585790338031903513970e-14
PDE,Inf,Inf,3.29284262167157705085607748366164193e-01,5.31599243184911162246875369758569761e-01,2.25643012132378275102817611934760440e-02,2.26010621438617795074800494035680864e-02,2.96495984452314936298062538115099068e-01,Inf,3.32504151573969212885848093438322077e-07,3.54351128339319707657270047359411279e-07,4.54154595723544483244749705524861169e-06,4.91997916419070033469960074715832776e-14,4.91999492066182747841089062022492460e-14,4.91997916419070033469960074715832776e-14
PDE,Inf,Inf,3.29284262167638696645390254582661048e-01,5.31599243184911169913452664853815670e-01,2.18602755962664821280711857880994446e-02,2.18939546629364480896427296729736038e-02,2.96470574189717887525085378325799072e-01,Inf,3.31795134994104227229076771677098402e-08,1.69520149702841483493372765705379935e-07,1.01998426492429228296773371845727565e-06,4.97559079410326779283200048883192874e-14,4.97561695576535782488819546385267608e-14,4.97562035525038497145895017278132444e-14
PDE,Inf,Inf,3.29284262168089640083141900695831269e-01,5.31599243184911180238509304417913749e-01,2.11580047890213369711010972780868979e-02,2.11921892017057327902347767481407917e-02,2.96446016160241460077502920047141460e-01,Inf,2.91279369851708171162707490153975462e-07,3.06329052901810591302361327993620618e-07,6.56568413798581623589865131475652949e-06,4.98246924423793741215831747889730287e-14,4.98216754088794135239030290450927700e-14,4.98867311034546545937792075525822167e-14
PDE,Inf,Inf,3.29284262168512413090366986930249214e-01,5.31599243184911187197100908496399770e-01,2.04640231845299794627428025068981138e-02,2.04961290714643900911674503186722443e-02,2.96422301087406035799752591966080296e-01,Inf,4.01497146857742485826581672832493885e-07,4.59352102282584050798308411855250545e-07,3.86319822294582260281351534374328359e-06,4.97407383550215706872120557339418965e-14,4.97392539545942412957099122114601439e-14,4.97393483632893129515083223968624773e-14
PDE,Inf,Inf,3.29284262168908742670802588515276384e-01,5.31599243184911171933294290210146442e-01,1.97762438119065178677935619197231383e-02,1.98061854037755110103494464936099371e-02,2.96399419773634781640690788429864714e-01,Inf,3.60182221568265082477420984213222203e-07,5.13072391800304914076799848830762574e-07,4.62617018267666671371994515437472691e-06,4.83726763076237472447856967944692783e-14,4.83698789335879965018950796579408829e-14,4.83697677532008519041814549813886550e-14
PDE,Inf,Inf,3.29284262169280306045893293273477624e-01,5.31599243184911194907817601700078145e-01,1.90951420879050052828867061262975721e-02,1.91228295748527692191493296227789605e-02,2.96377363099727300986608272607025625e-01,Inf,4.16670256404636500721980263482885188e-07,4.64263696493155730041392535860077328e-07,4.70446845358898698335644914350537013e-06,4.91798117504803409309454442932216885e-14,4.91832529857194525317720581324049658e-14,4.91833494151715723862636930466849274e-14
PDE,Inf,Inf,3.29284262169628651382417622813118766e-01,5.31599243184911161252883116163386071e-01,1.84212587353392151066802023601905720e-02,1.84465812216665583587855117319364116e-02,2.96356122024334904592158858074955209e-01,Inf,3.15470238274662486943034709136348180e-07,3.42549433815256522300725602657181883e-07,3.10247106548949602556427874210631682e-06,4.97768589476673875896383809032199570e-14,4.97767125114580276870147712564829464e-14,4.98771233181404678318614694210590461e-14
PDE,Inf,Inf,3.29284262169955223325388511725251875e-01,5.31599243184911193897823768974073519e-01,1.77552079306941841394650828709039402e-02,1.77780504328169441923758658521087375e-02,2.96335687583437427474145848767441382e-01,Inf,1.64156669253200516978135227112494336e-07,1.81326847333685898455567008123893059e-07,7.97391368752740257137110016782149197e-07,4.82632072829695632403773501616360322e-14,4.82631912748159670989979993069534870e-14,4.82631973304393405096295114414805060e-14
PDE,Inf,Inf,3.29284262170261380887040481834921209e-01,5.31599243184911182834765235791928343e-01,1.70976935641860348655497875774032600e-02,1.71179278191638255830927224237000036e-02,2.96316050889821375306456896260829408e-01,Inf,5.70199140432845339675545252995356874e-08,2.01520541130494081895327471085919629e-07,1.84519934601222657933100419941917827e-06,4.87425261489831162202851263132017608e-14,4.87426088381273372531235742096907304e-14,4.87551517827171030468215627311077047e-14
PDE,Inf,Inf,3.29284262170548416050961103660474769e-01,5.31599243184911178644359950758435660e-01,1.64495200021889542702502263070682242e-02,1.65052158891003075720245298841338416e-02,2.96297203132559898018925513291745089e-01,Inf,1.77587680130087961012347859431740922e-07,2.53965170084305195960671330750064024e-07,6.26689514306004684397330091744157733e-06,4.83212693810507888099724079328204735e-14,4.83215898684732488958166108738511795e-14,4.83216258257962035406489414208019670e-14
PDE,Inf,Inf,3.29284262170817512600597321017847467e-01,5.31599243184911213682609214209274017e-01,1.58116095918652258518486714634928589e-02,1.58635557140735352910510315224510280e-02,2.96279135576494168182554294486670143e-01,Inf,2.93797869353924289980795396905010412e-07,5.80746099029576108472673739700938958e-07,1.14674418217228390911500815635535750e-06,4.90737371290957875081567594056729210e-14,4.90737624692253988729962334084022950e-14,4.90737371290957875081567594056729210e-14
PDE,Inf,Inf,3.29284262171069754303218061851893276e-01,5.31599243184911187611841697099059277e-01,1.51850218359656617150509166552274283e-02,1.52330028620311204286719187794095405e-02,2.96261839562240239455669310795694717e-01,Inf,3.30092825628179977235299528651580426e-07,5.56073350294056716569592892031178004e-07,2.38955945524164501594652369764021048e-06,4.86066213569205363616023706022213942e-14,4.86065543643211790217420499545016429e-14,4.86066113363354743965525262826996306e-14
PDE,Inf,Inf,3.29284262171306258692385651670389396e-01,5.31599243184911174449342399440233235e-01,1.45709756699054165303812323256910546e-02,1.46147379739625460029847164269136078e-02,2.96245306503529172025620530176391151e-01,Inf,2.75941532201847178149196165907045529e-07,6.14717543022716773097883681510215902e-07,1.49357020705576932069085126540467194e-06,4.94585563445765562768475015239096389e-14,4.94585477411581396320561954599985505e-14,4.94585563445765562768475015239096389e-14
PDE,Inf,Inf,3.29284262171527980955458007338145998e-01,5.31599243184911190427770084505173991e-01,1.39629129894183636443428823020411057e-02,1.40101435518646622783487548755933813e-02,2.96229527889987841743304048796111555e-01,Inf,9.90449978727129926046101941810096280e-08,1.56861748466754302002964191688591837e-07,2.71774642089328743900337694160298221e-06,4.86269001533118841272379713093812209e-14,4.86259813869236423337630271765621365e-14,4.86259706704476758627874494885557751e-14
PDE,Inf,Inf,3.29284262171735836094278060764870929e-01,5.31599243184911167565757854277118969e-01,1.33763521005521218438267871763060453e-02,1.34208061055960693640406096501076598e-02,2.96214495284377290915422761618875096e-01,Inf,2.41628068360876599390905555302082312e-07,3.09107188431017589868654695506131385e-07,3.84898745760794827783371016568293129e-06,4.97952947586864350988198370349896655e-14,4.97953316354696336889868160451356224e-14,4.97952947586864350988198370349896655e-14
PDE,Inf,Inf,3.29284262171930727161063015968046617e-01,5.31599243184911180505883286614972292e-01,1.28070845504113308514553526678067234e-02,1.54244318864239040075144764676364567e-02,2.96200200322658983026476340468426798e-01,Inf,1.33048841587344866356169866389355859e-07,1.67461279981010585530844630922455432e-07,6.90879445884080813985451453476943209e-06,4.85877703584720561088410405425753941e-14,4.85875829336090014131968131417091294e-14,4.85880170765885461251950919413893794e-14
PDE,Inf,Inf,5.30758211752721297442323748064552391e-01,5.31599243184911184525728185173046200e-01,1.22572401673908756610271011900258108e-02,1.46704809248168797853746498590369600e-02,2.96186634713486544132951980576125681e-01,Inf,2.87630919440390371778518106483062678e-07,6.13925930448801071580002036291921455e-07,6.74516983049908787074095930247472741e-06,4.94509108888049554314088422840542446e-14,4.94509397263826744977994093438962364e-14,4.94509108888049554314088422840542446e-14
PDE,Inf,Inf,5.30758211752721297442323748064550176e-01,5.31599243184911179129064150464381827e-01,1.17292615007663462393584486774622773e-02,1.39180523168569537900005243400850185e-02,2.96173790237699287711056617997453125e-01,Inf,2.23915284242776062022066138037255642e-07,2.37472226216718645095471101843703369e-07,3.44078212446128194746841994244823766e-06,4.82722781660182875951923914056110871e-14,4.82723416762764635969687689786830980e-14,4.82722781660182875951923914056110871e-14
PDE,Inf,Inf,5.30758211752721297442323748064548057e-01,5.31599243184911180219743942885812137e-01,1.12259300431645992455881517555387987e-02,1.31671276749769519738730132092606846e-02,2.96161658747817480153665718467278211e-01,Inf,1.24360317152712817871973607814525962e-07,1.25593272125510191303882214109356295e-07,3.43249823940036605910699280720911638e-06,4.92203797279449224596878912724244906e-14,4.92210774657349288926918305824700008e-14,4.92210624638261641273979556885438419e-14
PDE,Inf,Inf,5.30758211752721297442323748064554894e-01,5.31599243184911189504809250611873885e-01,1.07503984542317869315075821157716078e-02,1.24177100184002593359188517219081213e-02,2.96150232167539589880628144094399860e-01,Inf,1.79507845935939911025639237248968464e-07,1.76962772788385563000451460058235087e-07,9.00422921648212141591975671754702649e-07,4.82562906629779636827256636468320172e-14,4.82558610359196522907303632820571574e-14,4.82558610359196522907303632820571574e-14
PDE,Inf,Inf,5.30758211752721297442323748064557783e-01,5.31599243184911175957516221189057823e-01,1.03061925073450325333331474651429005e-02,1.16697955512075856208207385679902802e-02,2.96139502491241185494487314998556592e-01,Inf,1.25485042510419091212666241010059208e-07,2.00242311296944411995756291229581510e-07,2.04763768446874902542388671293223038e-06,4.83379875896811530746545991548106566e-14,4.83378505249792190841714021591132613e-14,4.83379151182121194646903563119662080e-14
PDE,Inf,Inf,5.30758211752721297442323748064541413e-01,5.31599243184911172349219081452632818e-01,9.89719709357364669333733861561629706e-03,1.09779514346520099399892855406721312e-02,2.96129461783476102086898950504141073e-01,Inf,2.47375115060046669588069714165758099e-07,3.03077928253360134501347670842834931e-07,1.00905854918133282111672949818977365e-06,4.83084997402410242454780358451310848e-14,4.83078276190084339766621320497700374e-14,4.83084997402410242454780358451310848e-14
PDE,Inf,Inf,5.30758211752721297442323748064543146e-01,5.31599243184911183372433102731158605e-01,9.52760353197476245468500489411096317e-03,1.02334114566896887777106606698317667e-02,2.96120102178479060798265713248324036e-01,Inf,8.89776924338659111116303630259098444e-08,1.74008288888223408820912243716286232e-07,6.17468192546392932982370411013708600e-06,4.82707974245392004285925374183425855e-14,4.82707356377141190909195733471087863e-14,4.82707974245392004285925374183425855e-14
PDE,Inf,Inf,5.30758211752721297442323748064539776e-01,5.31599243184911189971494477715188776e-01,9.41516341477681968599718895919399914e-03,9.49048002751153954690937943860396896e-03,2.96111415879670584879126780093604524e-01,Inf,3.23071566597750153887366816209632149e-07,3.30113568521238431534432523654190967e-07,9.02262351434183698352540458257153576e-07,4.83807832345421399360880016931824818e-14,4.83825606734073274689984859183294732e-14,4.83831788141429421879373917914767678e-14
PDE,Inf,Inf,5.30758211752721297442323748064557687e-01,5.31599243184911194157978942986479885e-01,8.67503297364338188952869794495377858e-03,8.74919856626543417073035597641359800e-03,2.96103395159163776538864904031924075e-01,Inf,6.49540616493571386461028207233940709e-08,1.80924738850263081463930995803311618e-07,2.15033142330614483078508683756375555e-06,4.91026139636267869454296401911412655e-14,4.91046477334365528639555727283434836e-14,4.91045932791866452701821900905869622e-14
PDE,Inf,Inf,5.30758211752721297442323748064545168e-01,5.31599243184911175649481376472296550e-01,7.93666265425929446600861578273374934e-03,8.00961028828842537865272522108149326e-03,2.96096032357272953476014432322150180e-01,Inf,2.50203024282724161791745186729504620e-07,2.62649013379146290847920599548749637e-07,1.32627217057530950433802551507476524e-06,4.85191245667605325393708828229084358e-14,4.85191225181451246174458631921703718e-14,4.85191245667605325393708828229084358e-14
PDE,Inf,Inf,5.30758211752721297442323748064552294e-01,5.31599243184911170249052293266517849e-01,7.20013850326165636368806433122489120e-03,7.27177806131670996969539725636731250e-03,2.96089319882024499390619841711208947e-01,Inf,4.40323876988747722982665020196262389e-08,1.95839338743795141938026892567524808e-07,2.73128588268019692827981493129072871e-06,4.83932173956093651046066963122532979e-14,4.83931281431083755226147661681870901e-14,4.83930674269160863754407281905844815e-14
PDE,Inf,Inf,5.30758211752721297442323748064543243e-01,5.31599243184911181832657596951925476e-01,6.46558780979555766822151448150777897e-03,6.53579533568529986911830200701190722e-03,2.96083250208669556404301457622570811e-01,Inf,2.19046028879815463159775875118279656e-07,2.79777801031697179203444257450058564e-07,4.79402573817978491260449605633588115e-06,4.90344619967208447860189339719530857e-14,4.90351475053426733174668351337046329e-14,4.90344619967208447860189339719530857e-14
PDE,Inf,Inf,5.30758211752721297442323748064553546e-01,5.31599243184911184188952420825856497e-01,5.73320513411155680160454768421943493e-03,5.80180525829602313601905865182603083e-03,2.96077815879198813763730662548986525e-01,Inf,7.57899797529868134991932999194341365e-08,2.12334179173828956130320492736442339e-07,5.45568261653977481775543487621112069e-06,4.82886421747082844383888883134766763e-14,4.82889647451393265070696298855684633e-14,4.82889306470383698345651445140648677e-14
PDE,Inf,Inf,5.30758211752721297442323748064545457e-01,5.31599243184911181027609952716041963e-01,5.00330327445437213257086334275662399e-03,5.07005534049555415902069610140097327e-03,2.96073009501859430648793161101275562e-01,Inf,4.31473669897437057527630827073153649e-07,4.55540974853259890401942319461729371e-07,4.14504411914068784756446901620295589e-06,4.83714710423460811843498831229679710e-14,4.83710786540312510578220709275716632e-14,4.83715070386307402198949419870975520e-14
PDE,Inf,Inf,5.30758211752721297442323748064559131e-01,5.31599243184911178696915780025204577e-01,4.27639859866717749059134818409374261e-03,4.34089134405929612584820096013785533e-03,2.96068823750673861691287785517204182e-01,Inf,4.49343541792147737101223887012837426e-07,4.90820221907590560798511376212806274e-07,5.93542397943071754858555007621241227e-06,4.83530596621449725824197546802137455e-14,4.83525027278640752008883680857832760e-14,4.83529151882769944722775204709268856e-14
PDE,Inf,Inf,5.30758211752721297442323748064555376e-01,5.31599243184911160081898096359426056e-01,3.55344647797885131799815627713095192e-03,3.61502832288427573598039162052689394e-03,2.96065251364961007620565497414208795e-01,Inf,1.65293616033543603942232066539933317e-07,2.13608968337664708641648874275004049e-07,3.96133109390454948770843065249574210e-06,4.83167936094038914831780381216715744e-14,4.83166673886353851764135713930345676e-14,4.83167936094038914831780381216715744e-14
PDE,Inf,Inf,5.30758211752721297442323748064548057e-01,5.31599243184911178308533620688365194e-01,2.83636154596390253108733129184277191e-03,3.10304456160201346196281837831921881e-03,2.96062285148859162100789740031119817e-01,Inf,4.40984262689141376792082224017940921e-07,4.81402070797215120078485697495387381e-07,4.12689255580569667488206449112425367e-06,4.99280300656794334800055500343735327e-14,4.99283511193599606472188978972698821e-14,4.99280300656794334800055500343735327e-14
PDE,Inf,Inf,5.30758211752721297442323748064547094e-01,5.31599243184911175372044403846445187e-01,2.12960939529708056374806949815783807e-03,2.43622981399835404105463618116849353e-03,2.96059917970851449176175190085018102e-01,Inf,4.07645600664930192287742861276034975e-07,5.23650821860759066081295719947434142e-07,8.39079024445635063704459907115884417e-07,4.98910277172953442643659164363005617e-14,4.98911423951092347371041631955302403e-14,4.98910277172953442643659164363005617e-14
PDE,Inf,Inf,5.30758211752721297442323748064549309e-01,5.31599243184911186469986428327378667e-01,1.36260600665689524305018126628896566e-03,1.81970058850587960944102555258115442e-03,2.96058142763293091824441077060344259e-01,Inf,2.85309519222724660415690358196761204e-07,3.26417551408808581461539111475334082e-07,2.92717885187582865644792254452280012e-07,4.88382144962297480572692788673689949e-14,4.88382109448174606520399286351005832e-14,4.88403825898510721335361592429862643e-14
PDE,Inf,Inf,5.30758211752721297442323748064554317e-01,5.31599243184911209726874698959289077e-01,6.54525605110372949078165509438505239e-04,1.32331619888866009078051705162949840e-03,2.96056952521940993110882669566869763e-01,Inf,1.85255154645049983806560967360412495e-07,2.72329559102003020895892821881829704e-07,2.03444265126394306276804063855006828e-06,5.01668598639820676349325255316431263e-14,5.01615209587962762588237152170219877e-14,5.01615605795780025730752034173005369e-14
PDE,Inf,Inf,5.30758211752721297442323748064555280e-01,5.31599243184911166349475063894411259e-01,2.34322438268465716282033165296379785e-04,1.11721175910155231735288685241066683e-03,2.96056340305485444068681592369024083e-01,Inf,7.52887717247864986700572448868098922e-08,1.31792533765955263039536763147422747e-07,7.31867733367907287844610775279197752e-06,4.98859715040107558829551919002124471e-14,4.98837100928112304197383470674552585e-14,4.98844060164432550440068395555957710e-14
PDE,Inf,Inf,5.30758211752721297442323748064545554e-01,5.31599243184911165211657938010281973e-01,8.54501741050582142217573170069428180e-04,1.34030381450777137793699036341596954e-03,2.96056299235083961132294421054312564e-01,Inf,1.26101498564401349274080203097178931e-07,1.26765521892533438371728586463425184e-07,1.06406965393641840285915296928893210e-06,5.00711424889016887085929618613987839e-14,5.00710495596132115203207252663452379e-14,5.00711424889016887085929618613987839e-14
PDE,Inf,Inf,5.30758211752721297442323748064553065e-01,5.31599243184911189695801766457709009e-01,1.56465863630318241033249751990998412e-03,1.84115144882350298192689384194188851e-03,2.96056822493897424083095855541830932e-01,Inf,5.40874431761404972132433391286527209e-08,5.52008155102776137643226177760295139e-08,2.83484838216021306099270442097055018e-06,4.86812827982803304762176096327369930e-14,4.86801447785989451724614577948699636e-14,4.86816955263591056320684607221293520e-14
PDE,Inf,Inf,5.30758211752721297442323748064545554e-01,5.31599243184911185871298874303937302e-01,2.28097643453763162275542120338039138e-03,2.45405662022192033320956004258590212e-03,2.96057903326628366077551606404522868e-01,Inf,2.92024422994042771432868634831931535e-07,6.51582286314578140373196179086128550e-07,3.64518898573210081206805351664837377e-06,4.84028911347930045892554711582534024e-14,4.84029127302182562282604979730781210e-14,4.84029703664556112593186720925814805e-14
PDE,Inf,Inf,5.30758211752721297442323748064551043e-01,5.31599243184911207830360410558085773e-01,2.99804964034495720743706690928664847e-03,3.11256823058740352977688657974555654e-03,2.96059535039061431681399538716301148e-01,Inf,2.48357495117513647940212545004913950e-07,2.53831479348463844301556531432493917e-07,1.56700337493585632759616106532460272e-06,4.83721702820196370470948973888429387e-14,4.83761560735754937204573710495290293e-14,4.83761686262068328283988204649748903e-14
PDE,Inf,Inf,5.30758211752721297442323748064546228e-01,5.31599243184911196589287565145315814e-01,3.71464403279832365776497014864576381e-03,9.01944569550411117219404826306344220e-03,2.96061710997606078817006075142833762e-01,Inf,2.76899093493706050762133851508780351e-07,6.76671101603610300763260884019565825e-07,4.16254599502279545655799694893036473e-06,4.85787591941709375493917917556964651e-14,4.85748264319268801031129170466265236e-14,4.85748642789909907701013922041930567e-14
PDE,Inf,Inf,5.30758211752721297442323748064545650e-01,5.31599243184911202881553097086683784e-01,4.43032838502962606208974682530379098e-03,8.85154661300045217326823318243863508e-03,2.96064424628841626369312360209382149e-01,Inf,5.88743945379237734404903793315055773e-08,1.87555855026970421766644076110340759e-07,2.87382396766423210217904657383204271e-06,4.94325282471236745542743381867254216e-14,4.94328736858829800319572621244356561e-14,4.94325761913859067228984496767591786e-14
PDE,Inf,Inf,5.30758211752721297442323748064551139e-01,5.31599243184911172342357882981660313e-01,5.14491478030474051386515225407425575e-03,8.74186095760128337151394846987979161e-03,2.96067669419064450728291921545894679e-01,Inf,3.22480295158224790613949578949576906e-07,3.61533848976464723758638163062466632e-07,6.99029524378919086667551130298379440e-06,4.97527763039482321373827261692771936e-14,4.97520913309801974471092768198135747e-14,4.97518838686550195570664917932859086e-14
PDE,Inf,Inf,5.30758211752721297442323748064554509e-01,5.31599243184911187941741218362960715e-01,5.85830857770410081587398782645569352e-03,8.76624957919288619782038100303455088e-03,2.96071438913837416712525429839319692e-01,Inf,3.97714753306977012101625185238434501e-07,5.59535038152549902073491582244692198e-07,7.06532811088677420727817872693816705e-06,4.88516846873315247172192320301049714e-14,4.88498810750220729190227062229091777e-14,4.88504826461799790872861620260132439e-14
PDE,Inf,Inf,5.30758211752721297442323748064540546e-01,5.31599243184911193409458783946177043e-01,6.55338079619738943614140107545435076e-03,8.77309782517632905741743615345528041e-03,2.96075726717541623634194333191055911e-01,Inf,2.15988908805053086563478434573218440e-07,2.14284721290492873669234158883092350e-07,6.52346625510064148745378579297224625e-06,4.83248356048984924577954516391161389e-14,4.83245605832589566081396115770677547e-14,4.83262265228642294357802686781292352e-14
PDE,Inf,Inf,5.30758211752721297442323748064558554e-01,5.31599243184911167610687892781656872e-01,7.26283288313858412086191097406197698e-03,8.83979038388091376941097364909346296e-03,2.96080526492930509222918011130691330e-01,Inf,3.57191022704041732711947102623453876e-08,1.95875820449256992484249698517331260e-07,1.91341789281461016733540334323000875e-06,4.86947541496236208615324414874091814e-14,4.86948393432207715059241533673344518e-14,4.86947541496236208615324414874091814e-14
PDE,Inf,Inf,5.30758211752721297442323748064557398e-01,5.31599243184911184063303628357991102e-01,7.97131193827927679662633471177485631e-03,8.96466357833084897602923967999875379e-03,2.96085831960686103866349771506027375e-01,Inf,2.05714776737112538026828159200557557e-07,2.68662926478733937723730081682364916e-07,5.63206940554112007401034778222419083e-06,4.93023400674530751829817357156092152e-14,4.93044821636319710036838950041910193e-14,4.93038636947646707927982067677118000e-14
PDE,Inf,Inf,5.30758211752721297442323748064545168e-01,5.31599243184911185237094931439301170e-01,9.07892774867083803450852482971190203e-03,9.14502744771634271653405451820213846e-03,2.96091636898977607017860673554085392e-01,Inf,4.54720328509863913210054955095786600e-07,4.90097114504185233525188322597769054e-07,1.10526065379524605909992886411006744e-06,4.83535207417064945028397685795103798e-14,4.83528219364425537341301446998415051e-14,4.83532889674087264561064577648764594e-14
PDE,Inf,Inf,5.30758211752721297442323748064554798e-01,5.31599243184911168220450437157065183e-01,9.31970702433368579422754793296440113e-03,9.37734485092611209826075903481250801e-03,2.96097935143022332340761177298238098e-01,Inf,2.07181093003278646371153613241321264e-07,2.07456746720106282491076345275252652e-07,2.10559603087041600865277193020005318e-06,4.87164254483805512541580118990631665e-14,4.87164000247394366486611642664424534e-14,4.87164735430019556867712800319042849e-14
PDE,Inf,Inf,5.30758211752721297442323748064550754e-01,5.31599243184911207213725210922661064e-01,9.60810882815869153824994178446228872e-03,9.65758218854127484747145692774929578e-03,2.96104720584648875260492582014406021e-01,Inf,1.95913713935036778961809373823330754e-07,2.76275499778818025431833408921204295e-07,1.16015334842491202581873070987483266e-06,4.94587549044727567097370817923556146e-14,4.94589233969306758912235919617405983e-14,4.94587549044727567097370817923556146e-14
PDE,Inf,Inf,5.30758211752721297442323748064549502e-01,5.31599243184911192789335716175093518e-01,9.93970415773788176583273218092118042e-03,9.98141704846446234167592897280526274e-03,2.96111987171862706423288532722510924e-01,Inf,2.88725160413945560011874778995145054e-07,2.88935813476259518887424936421405424e-07,2.37331667382925836112725816826131226e-06,4.92783513957024681898055387702847139e-14,4.92785300415279874241551349293324389e-14,4.92785801237185091626575818097060535e-14
PDE,Inf,Inf,5.30758211752721297442323748064553450e-01,5.31599243184911194362260255478047602e-01,1.03100518428460049631549569905385736e-02,1.03444805979114543661964900675112172e-02,2.96119728908413943443304482120860908e-01,Inf,3.20996762054109813137848928500035658e-07,3.69444211317326280354111615319714154e-07,7.10731173652983626365267565214575260e-06,5.03829069482809616346755625458905410e-14,5.03828997702764669261327951337273359e-14,5.03828989367557781968569890179023957e-14
PDE,Inf,Inf,5.30758211752721297442323748064556050e-01,5.31599243184911205715872640496399708e-01,1.07148720023626985209985773507484497e-02,1.07425328921123087713996414722796731e-02,2.96127939853367606917811922915981872e-01,Inf,1.32128573775018992981390417444759270e-07,1.28020085114373173632252326357329695e-07,1.83712637558495400747886676033295820e-06,4.92566414565637480224207675909233240e-14,4.92566144431907760159542429366382456e-14,4.92565702893283128426537619541395023e-14
PDE,Inf,Inf,5.30758211752721297442323748064541317e-01,5.31599243184911167865426235341019432e-01,1.11501600889988121254001156890929409e-02,1.11715830060250231107217173649997430e-02,2.96136614120676059069061098523985764e-01,Inf,8.66885876478476558153804328175488962e-08,9.40660172136063689972006761162707590e-08,2.32288432289478388179606002224912857e-06,4.96894766360052763846851629424364393e-14,4.96902750050018582995733667222387599e-14,4.96899808888840868244962525606352343e-14
PDE,Inf,Inf,5.30758211752721297442323748064560576e-01,5.31599243184911192550694135527580030e-01,1.16122513353960950426260630940547850e-02,1.16279600631944154105143551489795629e-02,2.96145745878753865607367105608944947e-01,Inf,1.61884857618369565749874052512667430e-07,1.62558709823931609057530957972039290e-07,3.17894157545714870991805402351052346e-06,4.85021023550839330371229881633697310e-14,4.85028742511987183302171035420636145e-14,4.85032729928312384662639435170908903e-14
PDE,Inf,Inf,5.30758211752721297442323748064553931e-01,5.31599243184911153659170318202247888e-01,1.20978474353642538122709624938262416e-02,1.21654932947098373317321694958427047e-02,2.96155329350054948006897214142620893e-01,Inf,4.62976399182779494339212156992404969e-07,4.94066919766332885226285309543668734e-07,1.95221536914363568431071672968185096e-06,4.85924977497299374609974435457261943e-14,4.85894620659869362850685026021217929e-14,4.85894371681004960985871572631523230e-14
PDE,Inf,Inf,5.30758211752721297442323748064550176e-01,5.31599243184911201717639396513424728e-01,1.25949185709308189650438095008240454e-02,1.26616904874432676913519457803258603e-02,2.96165358810652206054733394054104627e-01,Inf,5.79786716087466271053429524800665540e-08,1.14534516451157027225391904801706704e-07,2.88771522080568136970275526433715812e-06,4.91239484986697889108292416019375008e-14,4.91245074765103168924014611305574187e-14,4.91247371742438376717526879399244214e-14
PDE,Inf,Inf,5.30758211752721297442323748064546613e-01,5.31599243184911191187508561581097348e-01,1.31177119332527375736717358012827355e-02,1.31766954570667563872485518770476639e-02,2.96175828589819290011927780619299065e-01,Inf,1.92437707488521101455092556694167276e-07,1.93208606358373572723023141260653051e-07,5.69278203723434357699567620930618295e-06,4.94239374738815677193364841507170982e-14,4.94238560434295028846719817179500073e-14,4.94235193765309490868078702043027719e-14
PDE,Inf,Inf,5.30758211752721297442323748064544687e-01,5.31599243184911178314697161806864272e-01,1.36563749845362199272926211445860908e-02,1.37081894295092068748579761821584676e-02,2.96186733069614899615515720417876528e-01,Inf,1.37182971585973229429348994163759157e-07,2.23858603510849267805576169818737294e-07,4.04809066887639153809653343470381631e-06,4.92160859155949423291433183470183625e-14,4.92159951646058733288418172499730644e-14,4.92160859155949423291433183470183625e-14
PDE,Inf,Inf,5.30758211752721297442323748064542665e-01,5.31599243184911175565215537455763898e-01,1.42089132851085655324657039781500505e-02,1.42541377453983099142474826293202655e-02,2.96198066684469310891268998349044916e-01,Inf,1.86980935947691240350622740990029445e-07,2.48094814347109721630274518644422315e-07,1.14105961475976640839102116831816260e-06,4.83515234369929214971427634073342156e-14,4.83519632680776805553958180153776671e-14,4.83517716711569062783594780995348592e-14
PDE,Inf,Inf,5.30758211752721297442323748064554220e-01,5.31599243184911170235775234191869586e-01,1.47735888268818298505223763026426164e-02,1.48127603239576423898358263100927656e-02,2.96209823920773381526714958738165478e-01,Inf,1.75404456649859806537615340047277672e-07,2.57845687886779636414474322570010559e-07,2.56662369974928776636396081677200782e-07,4.93787205341670958319027577172277651e-14,4.93785958722303820253177194349917325e-14,4.93786726193826351820592166887022592e-14
PDE,Inf,Inf,5.30758211752721297442323748064559806e-01,5.31599243184911178482708628360837124e-01,1.53488887416150905530126226864119956e-02,1.53825023251579318887245317674375536e-02,2.96221999316469793675902177687407627e-01,Inf,2.31364954481191727933454546342546020e-07,2.45940510216748255006299554925175296e-07,2.22688778929023072554251311991606934e-06,4.90495024514818711306957139620555882e-14,4.90490328120654440175073585183481263e-14,4.90495024514818711306957139620555882e-14
PDE,Inf,Inf,5.30758211752721297442323748064541028e-01,5.31599243184911176752154515209858296e-01,1.59334968771043610949354306551376977e-02,1.59620132360233327628018252944325250e-02,2.96234587460646763504527199020985880e-01,Inf,1.03940304956757971860989895052462294e-07,1.04494822521399544299005658131440265e-07,6.91418537230216225655964015982869797e-06,5.05759708462045082325727646978203181e-14,5.05757008890328192633021920532379110e-14,5.05756532021811709594770334628469954e-14
PDE,Inf,Inf,5.30758211752721297442323748064560480e-01,5.31599243184911198091862277027134327e-01,1.65262646909994394048431608120559370e-02,1.65500931063730484666455918434482832e-02,2.96247582993134001614886122895146052e-01,Inf,2.90207368031547061902943426669803407e-07,3.22278661930967578890927723576736467e-07,1.95267628767294567222939247973238257e-06,4.95670893875736779797411637231921185e-14,4.95666903395762996705345458437202640e-14,4.95670893875736779797411637231921185e-14
PDE,Inf,Inf,5.30758211752721297442323748064541124e-01,5.31599243184911198571483369702838076e-01,1.71261937374030548291084063496761018e-02,1.71457142898715193299244634158109094e-02,2.96260980604101214258363428106576626e-01,Inf,2.73956846913131474573680000042075926e-07,2.96974863017425043405580836649636442e-07,7.75847147734483210930879869432121588e-06,4.85576686909950016269385653462145516e-14,4.85560894767752829361919244774778946e-14,4.85564184110759547516800717749503171e-14
PDE,Inf,Inf,5.30758211752721297442323748064549020e-01,5.31599243184911178421317798451328127e-01,1.77324109088828961758720817150920540e-02,1.77479704837757226727194719403212751e-02,2.96274775033658717090793064939612923e-01,Inf,1.43741658334065002316014081442177842e-07,2.50028193933027557757141059335141629e-07,4.81789308206764131073244942899846447e-06,4.82928299566379226537858792764787441e-14,4.82929618048670005614137141691754065e-14,4.82928299566379226537858792764787441e-14
PDE,Inf,Inf,5.30758211752721297442323748064540161e-01,5.31599243184911190181593292762402771e-01,1.83441523043741377372554872649203391e-02,1.83560673434948036945993935361873076e-02,2.96288961071460681982824544316961663e-01,Inf,7.98844387406473383417253836591283662e-08,8.19439447945167627136556445249130298e-08,4.05405786342544934858767754705650818e-06,5.06045266077942419676343977432380016e-14,5.06029668672449767336554395616355980e-14,5.06033325424713304975696467879028358e-14
PDE,Inf,Inf,5.30758211752721297442323748064546517e-01,5.31599243184911189641142847015494714e-01,1.89607481660487612354068286830059264e-02,1.89693073366407676637854273108244350e-02,2.96303533556310568486717022917407902e-01,Inf,2.22363317667071997782843330774528580e-07,2.23107098074661005765481252677813664e-07,5.76057090353378780547465576215524728e-06,4.92185819623205718407344399848634012e-14,4.92204037362746649679024775682108148e-14,4.92203862663348605763285839012880446e-14
PDE,Inf,Inf,5.30758211752721297442323748064560961e-01,5.31599243184911165655158418562723008e-01,1.95764641474044454366874647976187560e-02,2.13998003560145265529182948124965469e-02,2.96318487375768857402642764944841891e-01,Inf,9.01236418286228777361493393262414348e-08,2.10925803340302833209411192202801048e-07,6.05704669734275927105703277909522310e-06,4.87349080873971093266266499593984634e-14,4.87346760759416909812630960473152413e-14,4.87351874691923513175010287396926923e-14
PDE,Inf,Inf,5.30758211752721297442323748064541702e-01,5.31599243184911180883557867491929192e-01,2.02000994468152749968112395763149122e-02,2.18027831489505399736726285590162778e-02,2.96333817465763533793325995084220171e-01,Inf,8.21739324714452160815871934102769290e-08,1.55439477252279855777718860652337908e-07,1.47758996964300118384741051941630671e-06,4.99001790368044225228641628541407520e-14,4.99019031252284697966644737088743646e-14,4.99021549215651496643944200279192166e-14
PDE,Inf,Inf,5.30758211752721297442323748064547287e-01,5.31599243184911183064718902668149719e-01,2.08271052718691580557467811455976115e-02,2.21872231826389299933767538648073425e-02,2.96349518810202390519622172135807056e-01,Inf,2.92803099507280423881999636159115289e-07,2.93398102405258337062764564486233859e-07,5.79196826041298075823659457285116887e-06,4.94709369438997609605938021595841617e-14,4.94709129694647295591549157042808165e-14,4.94709740010284110161459527742204484e-14
PDE,Inf,Inf,5.30758211752721297442323748064552294e-01,5.31599243184911175286446999777131352e-01,2.14570706777247977009445991968456250e-02,2.25865438415076814427991171037482778e-02,2.96365586440588141811409170493708960e-01,Inf,1.43356633471265857146099310239335371e-07,2.35100165691091652675307231074393515e-07,6.25714533679170044434252933539431545e-06,4.99329753037441893414507762634849333e-14,4.99329933260389989915629714992411092e-14,4.99332383587499231323411412905045741e-14
PDE,Inf,Inf,5.30758211752721297442323748064539102e-01,5.31599243184911185602403460498291734e-01,2.20896298198212717543787521725423927e-02,2.29998583671869989615753291286132613e-02,2.96382015435635608860212527883450415e-01,Inf,4.89819551197384859415558547152079967e-07,5.38974820345741015654294232754190294e-07,4.66485469367997699467640003925606528e-06,4.85224028014541936890238017502044710e-14,4.85223912387665108652498521903690140e-14,4.85224028014541936890238017502044710e-14
PDE,Inf,Inf,5.30758211752721297442323748064555569e-01,5.31599243184911167919092139629424043e-01,2.27244573028655646178236726991586145e-02,2.34263170664791274395595945656846716e-02,2.96398800920891485761350878018687571e-01,Inf,3.02336827467693975424445570503168676e-07,3.29453560592985518424051535070354618e-07,5.35915589544194500043928960076423501e-06,4.85300753280484609194416220136117109e-14,4.85299941085342604414098674034030449e-14,4.85300753280484609194416220136117109e-14
PDE,Inf,Inf,5.30758211752721297442323748064552198e-01,5.31599243184911176036589560996387728e-01,2.33612630407027250001085762471787838e-02,2.38651089356242729656620129991057146e-02,2.96415938068356271741418420901322182e-01,Inf,4.45370162016482982375680119346899718e-07,4.74808860342212756201585386337463006e-07,7.58509857791055984265701132699871350e-06,4.94988822969815276894457379540792605e-14,4.94966414944644985954085863039533573e-14,4.94967428682151897400857084193572368e-14
PDE,Inf,Inf,5.30758211752721297442323748064536020e-01,5.31599243184911183587658489784525830e-01,2.39997878403668098130771336263642436e-02,2.43154625167553971985645054276107657e-02,2.96433422096108690893598356660440221e-01,Inf,2.71328897918632033916089566893641441e-07,2.71976485173214321263353245778543118e-07,1.79305027202342581749753647611527583e-06,4.98885342265425114020072786996118521e-14,4.98882542329839564123684806833630136e-14,4.98885342265425114020072786996118521e-14
PDE,Inf,Inf,5.30758211752721297442323748064538813e-01,5.31599243184911175763615276357819724e-01,2.46397996013240141389705075265405070e-02,2.47766461202672046458703109352154855e-02,2.96451248267932381216211747019237454e-01,Inf,3.82331935134358422529105749432011381e-07,6.73012749724852386872115201973551773e-07,6.61277941051319101615647629707907875e-06,4.87038077739921692593778932204157940e-14,4.87037725043599553058954026646231657e-14,4.87038077739921692593778932204157940e-14
PDE,Inf,Inf,5.30758211752721297442323748064544013e-01,5.31599243184911162865144956857636554e-01,2.52331738315882278623997886977317139e-02,2.52479722095961480145434113046674700e-02,2.96469411892944977461337479083461175e-01,Inf,1.38651962684159285303711948570005546e-07,1.42963783795076875079269293950184114e-07,1.57972548108907039188461901176919126e-06,4.83094791445075451111102828737871818e-14,4.83111737451086409907873131568568152e-14,4.83119120206576761806710198939335480e-14
PDE,Inf,Inf,5.30758211752721297442323748064538620e-01,5.31599243184911183413261394381444272e-01,2.57165547167730438590111106497614286e-02,2.57287772569583131673882848159534510e-02,2.96487908325229552149136915057099319e-01,Inf,2.14700080064650332659729351572675658e-07,2.15118304684193298505556396476564321e-07,2.26006008859380212013899230570478485e-06,5.01060714898578581754823918058764219e-14,5.01082956912913583975485868582437140e-14,5.01081787087963300820200229230035957e-14
PDE,Inf,Inf,5.30758211752721297442323748064555761e-01,5.32021531590749562214842926097290208e-01,2.62086721871722187123139390227976831e-02,2.62184509166215737812113397214946845e-02,2.96506732963468345930305513911577579e-01,Inf,1.00158122945691963261201848250838902e-07,1.25330258461304153478410957888157949e-07,3.06318527141122884789464095235574203e-06,4.91992814293396948544081257518980367e-14,4.92010793602041972952076133988746700e-14,4.92005246852050877041857777283001523e-14
PDE,Inf,Inf,5.30758211752721297442323748064559517e-01,5.32021531590749562214842926097293867e-01,2.67089521780602337415437986306758852e-02,2.67164138645198497259860778141078433e-02,2.96525881250578854366353318165522854e-01,Inf,3.22043400457907729266877144341322096e-07,3.24967018858008974705976958399070899e-07,1.34570906086136343160086627711640022e-06,4.82866485293421912858249684427255638e-14,4.82863662076292009846573299223052031e-14,4.82866485293421912858249684427255638e-14
PDE,Inf,Inf,5.30758211752721297442323748064560191e-01,5.32021531590749562214842926097294541e-01,2.72134784635810268001994589389779621e-02,2.72221217603808587449294171267914308e-02,2.96545348673352351153746158621554201e-01,Inf,3.47764501919553667086933314893860603e-07,4.00812484009178470124042377982144455e-07,2.86175303616747566347211138739581295e-06,4.90919126746337665667967040765296494e-14,4.90919684801730520555384499315897338e-14,4.90916573319769108020227374413279935e-14
PDE,Inf,Inf,5.30758211752721297442323748064560672e-01,5.32021531590749562214842926097294926e-01,2.77277280616842507369145563581158046e-02,2.77350636823170423288591846381822011e-02,2.96565130762800502324392993379662899e-01,Inf,9.89379283773421329835429084983966131e-08,1.03454496353843662021121914621047236e-07,7.29327388912454653497240769794396122e-06,4.95849459770903732509494886876766711e-14,4.95841996645917493997317638163354584e-14,4.95840867476426905712980467080549333e-14
PDE,Inf,Inf,5.30758211752721297442323748064559324e-01,5.32021531590749562214842926097293963e-01,2.82486670234212784204816357660728240e-02,2.82808120956429354636920198300586088e-02,2.96585223090922380971069933903833625e-01,Inf,4.69916426130683307454430998704228622e-07,4.81966240699870471025718998254605158e-07,1.79439768757990508179342266445547753e-06,5.04961938194792019119551043900434872e-14,5.04961926264037740644328329806288180e-14,5.04962697375499213388521776964842327e-14
PDE,Inf,Inf,5.30758211752721297442323748064546902e-01,5.32021531590749562214842926097281637e-01,2.87758499567086998950417867827516503e-02,3.98886348361333283258237465764220367e-02,2.96605621274745044565295968876923506e-01,Inf,4.54791796234165483527070308168039674e-07,5.96648010472391263658867082292705093e-07,3.75022102257387348141421859410962501e-06,4.95645285801132082975999458465977058e-14,4.95647252921442606337866201085414126e-14,4.95645285801132082975999458465977058e-14
PDE,Inf,Inf,5.30758211752721297442323748064539872e-01,5.32021531590749562214842926097274415e-01,2.93088571341952661350690299835235914e-02,3.93849482859076675648068173094906923e-02,2.96626349951839235330411440428709727e-01,Inf,4.15987716358547287901640656615385559e-07,4.30011289746156206321136212487155527e-07,6.73303200165245569857990993020959400e-06,4.82906179934154345624705051057515928e-14,4.82902454163958894642723551682723400e-14,4.82902454163958894642723551682723400e-14
PDE,Inf,Inf,5.30758211752721297442323748064556724e-01,5.32021531590749562214842926097291171e-01,2.98472987333730745309627157405756221e-02,3.88845209334636503408069223578616424e-02,2.96647345542273353138932099228896336e-01,Inf,7.07331604601458634837028483525742695e-08,1.18643398554034632948340990826729418e-07,7.34424004896716578190599747843812492e-06,4.87903923529131013491176808448243533e-14,4.87902062667750268843711928918846506e-14,4.87903912764532985869144649697103818e-14
PDE,Inf,Inf,5.30758211752721297442323748064541509e-01,5.32021531590749562214842926097276052e-01,3.03908088185657962835608770394694334e-02,3.83874334661782846563287128951757944e-02,2.96668634128353489247339597714318588e-01,Inf,3.13777232872029806217334835679604025e-07,3.28079113699901703531867923467207328e-07,5.60220385500932267144064338109204350e-06,5.05005846881400675927898277351034762e-14,5.05005425089533311104056880509282159e-14,5.05005967917831457448139781814715506e-14
PDE,Inf,Inf,5.30758211752721297442323748064540161e-01,5.32021531590749562214842926097274993e-01,3.09390449962320739879804556953881157e-02,3.78937666319439992496420901038969715e-02,2.96690211493111357623432926793980389e-01,Inf,4.07306017848529955806558514725830243e-07,4.26034511907194264981881099106937332e-07,1.77453191239330415805042468307949574e-06,5.04676936375123363355413594624864316e-14,5.04676751366950866211470660918392751e-14,5.04676936375123363355413594624864316e-14
PDE,Inf,Inf,5.30758211752721297442323748064541606e-01,5.32021531590749562214842926097276341e-01,3.14916869139362947089826618238795855e-02,3.74036048523794707265216536824021476e-02,2.96712073460665661501796381450186765e-01,Inf,2.74857323988167615532586181460698757e-07,3.29068473960474109070761026922374515e-07,5.15327171375937385477433172578817298e-06,5.03014527828499095047389986464985956e-14,5.03016332443692797820657495436233808e-14,5.03014527828499095047389986464985956e-14
PDE,Inf,Inf,5.30758211752721297442323748064540450e-01,5.32021531590749562214842926097275282e-01,3.20484348297006920907240351002570848e-02,3.69170363869416399011384976533603007e-02,2.96734215895880864650734695938567955e-01,Inf,1.12101184650723285967397914598388459e-07,1.14323870127293177476082616420433601e-07,3.09344841772105279453891944440990073e-06,4.82595639279519233801898698875600526e-14,4.82596016978867853080439277782994324e-14,4.82594584415492230430751783502308659e-14
PDE,Inf,Inf,5.30758211752721297442323748064557013e-01,5.32021531590749562214842926097291748e-01,3.26090082548113099387187278404468089e-02,3.64341535014608306484980300339322201e-02,2.96756634704028351423716142632886849e-01,Inf,4.40932268082055797675601502341748993e-07,4.41092180082236061588496050579624801e-07,7.97585382431583374450368085883515429e-06,4.87336842153123812421035556919351957e-14,4.87340793876737672987569871906117198e-14,4.87340647819589529887763223465717984e-14
PDE,Inf,Inf,5.30758211752721297442323748064538043e-01,5.32021531590749562214842926097272874e-01,3.59413385380432425678196670014348008e-02,3.59550526448429247378557321997702197e-02,2.96779325830449580157744217791678211e-01,Inf,2.97249073402853103418563942016797066e-07,2.97464111183251612752988584175691162e-07,4.60980575422060008107288769545243839e-06,4.96980244263041500680012687107743811e-14,4.96981433447006090033420755472651158e-14,4.96980399994578329561507234758332389e-14
PDE,Inf,Inf,5.30758211752721297442323748064544398e-01,5.32021531590749562214842926097278941e-01,3.54675867441013117653761691308358852e-02,3.54798383013255949904094473498561341e-02,2.96802285260221777555762598486351537e-01,Inf,1.36825225458609035127641055258872623e-07,2.06315207804422674197578064250575480e-07,3.47546346548598503014066962986582484e-06,4.82719202280111640058326255539991973e-14,4.82718753953511584727270776505726949e-14,4.82720895705544390517860414475239309e-14
PDE,Inf,Inf,5.30758211752721297442323748064536406e-01,5.32021531590749562214842926097271237e-01,3.49978349971791546629047084554047896e-02,3.50086080905499139944692196380505215e-02,2.96825509017825827774460721392750932e-01,Inf,1.38583540999322361571729793498308136e-07,1.97864558867652159327839168627564434e-07,4.36402933322527773592476738820022953e-06,4.85809901068299249832345868465670480e-14,4.85805669376999217689131962931682925e-14,4.85809901068299249832345868465670480e-14
PDE,Inf,Inf,5.30758211752721297442323748064539102e-01,5.32021531590749562214842926097273741e-01,3.45321937982255429293599009966880276e-02,3.45414761815023386743350739581592508e-02,2.96848993166816390152611768131515485e-01,Inf,2.77776893902654334163054003866337329e-07,2.78064634136493821662226621062265978e-07,7.69198571906081636671996468456602527e-06,4.96439244602305179828388433296097286e-14,4.96437189134133278948880487403431696e-14,4.96439221006877738032015762274484500e-14
PDE,Inf,Inf,5.30758211752721297442323748064557206e-01,5.32021531590749562214842926097291748e-01,3.40707785712358224902798944094225234e-02,3.40785576050580228921996465324521012e-02,2.96872733809494314286835235504781924e-01,Inf,5.23075805564619035329196088191469708e-07,5.23226302687835324391271430351233786e-07,3.83129980461742636541684975294274386e-06,4.99711817336742436244656087491646989e-14,4.99729219498786108698990528010591016e-14,4.99728290402180642493631944184306574e-14
PDE,Inf,Inf,5.30758211752721297442323748064558361e-01,5.32021531590749562214842926097292904e-01,3.36097639449871214438607441442856535e-02,3.36199725217470475906210154165216153e-02,2.96896727086581382383163913738318491e-01,Inf,1.45615549239135971567289845569931486e-07,2.10759088969061107891523243209747002e-07,4.14349463731388087289175022436004906e-06,4.93603452390286281938547847340531189e-14,4.93600635348528250246504457732839080e-14,4.93603452390286281938547847340531189e-14
PDE,Inf,Inf,5.30758211752721297442323748064549694e-01,5.32021531590749562214842926097284526e-01,3.31564377031976680952342520812396308e-02,3.31892428217721386522779268047724811e-02,2.96920969176897085775634559601821529e-01,Inf,3.35378825922233273508092139114765376e-07,3.92191544158164778483918822496886225e-07,3.20557762517255921790327311878931817e-06,5.09547811688417289291204797420493963e-14,5.09540340062508981134773128802649569e-14,5.09547807850702621612074041775768403e-14
PDE,Inf,Inf,5.30758211752721297442323748064540835e-01,5.32021531590749562214842926097275571e-01,3.27077089299209187709748937788374345e-02,3.27388730523647440149098091262838467e-02,2.96945456297037894041073154484301582e-01,Inf,1.72543088295567280144451192617072881e-07,2.65880780650265593436860600584889943e-07,7.71668731061047529274071280001681956e-06,4.98357683470149194694181486208872475e-14,4.98372465644395767199084680135790566e-14,4.98372118657458907230369658079771191e-14
PDE,Inf,Inf,5.30758211752721297442323748064541220e-01,5.32021531590749562214842926097275763e-01,3.22637146013616498313355898364105749e-02,3.35704547567975308123955664729953173e-02,2.96970184701058679762190801058438847e-01,Inf,4.62834380991130241898241486627326082e-07,6.30033118562044230355693487935384478e-07,6.97668774285837535732256694588089286e-06,5.03063595205351956969191281503792266e-14,5.03062232682198774987128837913208573e-14,5.03063716335152147676000250397290605e-14
PDE,Inf,Inf,5.30758211752721297442323748064558554e-01,5.32021531590749562214842926097293289e-01,3.18245976218065630692602758346478756e-02,3.30144041155406103082808093552610373e-02,2.96995150680156202377353419247261131e-01,Inf,1.16980849027515356232796067131845879e-07,1.17670085094209713709982058760731690e-07,6.62488925270624868762123635412824319e-06,4.89382093363054487072595991684544488e-14,4.89365956938652001262131344006866414e-14,4.89354919065033942814919767024915909e-14
PDE,Inf,Inf,5.30758211752721297442323748064539294e-01,5.32021531590749562214842926097274030e-01,3.13905072800587485092714028898020404e-02,3.24604133115870412432564979440909844e-02,2.97020350562355006577417053253430956e-01,Inf,2.61725286585204555250459022391372921e-07,3.11595568061928484186866658036791212e-07,8.39470250448154382447256872368868647e-06,4.85434361803085839529560099812095707e-14,4.85455063577051197909539246547268829e-14,4.85459036796818462244819406741940020e-14
PDE,Inf,Inf,5.30758211752721297442323748064539006e-01,5.32021531590749562214842926097273645e-01,3.09615980436556629365611687400714015e-02,3.19085245496124344720796252425328651e-02,2.97045780712195505931090155140999078e-01,Inf,5.05202192869417754778865564729180924e-07,5.79553087110994224084245875397924641e-07,5.07405422129545298913665017337666292e-06,4.91204389504956333562176670297850161e-14,4.91203492373370129741494958055061799e-14,4.91204445155402013921824311859156730e-14
PDE,Inf,Inf,5.30758211752721297442323748064555954e-01,5.32021531590749562214842926097290400e-01,3.05380323926296481013178505062887420e-02,3.13587961744755016616820515670803254e-02,2.97071437530424183006576661352401166e-01,Inf,2.10250969331296849431562144156321024e-07,2.37591103841715905058053339085506978e-07,1.50429368592252546353021609554202515e-06,5.06506066875246588534835050141958805e-14,5.06506051977611295326815680405215597e-14,5.06506066875246588534835050141958805e-14
PDE,Inf,Inf,5.30758211752721297442323748064537368e-01,5.32021531590749562214842926097272296e-01,3.01199788643404193114544441059642274e-02,3.08112859265534956963411105157228187e-02,2.97097317453685938189167952314995794e-01,Inf,1.00223708106110531177411181448273326e-07,2.21462756958059448689730696284409228e-07,7.82140629487532478322109010226971988e-06,4.88116598497474188817101326804135197e-14,4.88135022958666577778892756519101466e-14,4.88131920936277125977099618049127809e-14
PDE,Inf,Inf,5.30758211752721297442323748064548154e-01,5.32021531590749562214842926097282696e-01,2.97076128447034955801436498741603724e-02,3.02660555968365927975975581810564457e-02,2.97123416954218928383084468762522241e-01,Inf,4.23200700449911573589756218502288721e-07,4.27094356903321660233320389810374209e-07,2.90784255419005982768973410183531052e-06,4.83682843803731620326415161908447829e-14,4.83682950410062447882940582853480973e-14,4.83682843803731620326415161908447829e-14
PDE,Inf,Inf,5.30758211752721297442323748064555280e-01,5.32021531590749562214842926097289534e-01,2.93011167185968773635938222988515960e-02,2.97231713510395532327642499067228188e-02,2.97149732539551105274333366410628976e-01,Inf,3.29918465649303968499770693509771579e-07,3.91279080196527970819001179745413758e-07,2.24220380443306926237120956957390497e-06,4.85192764456925119270693512472469726e-14,4.85207585821769224610469629008862195e-14,4.85219070079230275426154733790345798e-14
PDE,Inf,Inf,5.30758211752721297442323748064553161e-01,5.32021531590749562214842926097287704e-01,2.89006800015035021325690712074241373e-02,2.91827040819050686580678189704957876e-02,2.97176260752199343493988756013239666e-01,Inf,5.66623482919647174274551100427007549e-08,1.80937583227425971364236007910309676e-07,4.43535968859031478461364830310580174e-06,5.03323684128782080161049680814138327e-14,5.03324594839364923338960134121135970e-14,5.03323684128782080161049680814138327e-14
PDE,Inf,Inf,5.30758211752721297442323748064541798e-01,5.32021531590749562214842926097276534e-01,2.86305136883218705282139133160909331e-02,2.86447297977362539152615889613824894e-02,2.97202998169370497240947858394561548e-01,Inf,4.94424709277555151298051639347631975e-07,5.24053020506274119105128158848144857e-07,4.95722620824564051681188634108812284e-06,4.83142854704236539601479060596568822e-14,4.83143995343734296389588973952181459e-14,4.83142919429112673173692172384944212e-14
PDE,Inf,Inf,5.30758211752721297442323748064552294e-01,5.32021531590749562214842926097286837e-01,2.80968726813452125324366768951712383e-02,2.81093300436858669637088055228243439e-02,2.97229941402664697796968328113510666e-01,Inf,1.00045857550545287876201769074270745e-07,1.01109160236865761237081817251784833e-07,3.19678007250911189522434177083807961e-06,4.83231869311693058851770108439470604e-14,4.83231719203904661425108618675054820e-14,4.83229810005962830252922278775305384e-14
PDE,Inf,Inf,5.30758211752721297442323748064558457e-01,5.32021531590749562214842926097293097e-01,2.75659281410614481398010865138249914e-02,2.75765971136313258570838419440986788e-02,2.97257087097780700125781323754066221e-01,Inf,4.99355249482108677571632654104546711e-07,5.21522101450054131843504837024743285e-07,7.19946473814670124081300942997877512e-07,4.88475620688502111784712860381605674e-14,4.88475404903684045555171514743651263e-14,4.88412999142800297779286387198292775e-14
PDE,Inf,Inf,5.30758211752721297442323748064541413e-01,5.32021531590749562214842926097276245e-01,2.70330053168705318346213299194747180e-02,2.70466150842155240185198297993978698e-02,2.97284431934223479440655720931569962e-01,Inf,9.33593033401214780804396595629830452e-08,1.73486011158980737934800030779673346e-07,6.54236500016168951089798426259952617e-06,4.86316800223167416002865169969513141e-14,4.86314273583506031163047749214331127e-14,4.86316800223167416002865169969513141e-14
PDE,Inf,Inf,5.30758211752721297442323748064560191e-01,5.32021531590749562214842926097294541e-01,2.65068021258656550418028777258296880e-02,2.65194902918305894611282143737082269e-02,2.97311972625013860509927765017309213e-01,Inf,2.24031649769600297563619756793825295e-07,2.24397141480421027066429454824968663e-07,3.11510425260348748856017976417951226e-06,4.83409238711908297877182942127931747e-14,4.83408455583564568452511530982680733e-14,4.83409238711908297877182942127931747e-14
PDE,Inf,Inf,5.30758211752721297442323748064557687e-01,5.32021531590749562214842926097292134e-01,2.59835840200311032859923648109157678e-02,2.59953315153721847466808658747448663e-02,2.97339705916400291137978815142933880e-01,Inf,4.07896621776473080472456222307229584e-07,7.23928691641566867458195814855262882e-07,7.14355852055241953330959704285857436e-06,4.83877158510542553511144680530136893e-14,4.83885750562744095093381506640879030e-14,4.83885560027058552522658037968618497e-14
PDE,Inf,Inf,5.30758211752721297442323748064546420e-01,5.32021531590749562214842926097280867e-01,2.54634692677424152043974295359408698e-02,2.55049714236185698438528394369535394e-02,2.97367628587572694763637380386419608e-01,Inf,4.68635886893792621072545594953626635e-07,6.49996936494602509187650975189300262e-07,2.11061034550717059100027042764941712e-06,4.91515958665107399294956714154513917e-14,4.91509593819694768423785560184592605e-14,4.91508487645124539420605496359887362e-14
PDE,Inf,Inf,5.30758211752721297442323748064557494e-01,5.32021531590749562214842926097292037e-01,2.49465852667123216266824658123059790e-02,2.49862411141706340307246569955820490e-02,2.97395737450378535506818122209496210e-01,Inf,3.74530830182575636770967344182594711e-07,7.43948386659308770282541465857046103e-07,1.85444101187198245900410369911403253e-06,4.91587394621252812672642889400988911e-14,4.91533147900545650219198953076853054e-14,4.91534238392045008932856122465906658e-14
PDE,Inf,Inf,5.30758211752721297442323748064559806e-01,5.32021531590749562214842926097294252e-01,2.44330693473220959081904742697805948e-02,2.44708392489841612684859544024749788e-02,2.97424029349040734593646713773067542e-01,Inf,1.14598088602558535596184749097908318e-07,2.07315903339172241631921360134163315e-07,3.22685196854040606391931066295824974e-06,4.83991064950539658722693996130026301e-14,4.83988537576764846615658329450297200e-14,4.83991064950539658722693996130026301e-14
PDE,Inf,Inf,5.30758211752721297442323748064543820e-01,5.32021531590749562214842926097278556e-01,2.39230696532165319805383476054792720e-02,2.39589114269625377037991318920971627e-02,2.97452501159877894094598163397233005e-01,Inf,3.16034452961046643225626705050772314e-07,3.78971734056784697315291192525499752e-07,2.77780589225197054645058005554440402e-06,5.12492763643357222338074285959454761e-14,5.12493293856307725891894984708906817e-14,5.12492763643357222338074285959454761e-14
PDE,Inf,Inf,5.30758211752721297442323748064551524e-01,5.32021531590749562214842926097286163e-01,2.34167461059931939227906608853882204e-02,2.34506148776612470594428451647913354e-02,2.97481149791026443815361370925902038e-01,Inf,1.82696159242191126822057152906553628e-07,2.63047175054018606137846509815516907e-07,7.79421355327393145912896562074473544e-07,4.88863957462870059291532631216629074e-14,4.88856801508891765643986485772708944e-14,4.88863957462870059291532631216629074e-14
PDE,Inf,Inf,5.30758211752721297442323748064539198e-01,5.32021531590749562214842926097273934e-01,2.29142718667938625909671127137035276e-02,2.29461255922750243611985197025608106e-02,2.97509972182164907575584686033591322e-01,Inf,4.88639110528196977775599765366157271e-07,6.45002912362236969526815535778908572e-07,5.10440526448139830726830717680793230e-06,5.10108991873241356511732590753137914e-14,5.10108112509674908595234596275895529e-14,5.10106896209913152039887987902395505e-14
PDE,Inf,Inf,5.30758211752721297442323748064549502e-01,5.32021531590749562214842926097284045e-01,2.24158323719878331505722240139085911e-02,2.24456145898743735795289284631119555e-02,2.97538965304240197174405388290898166e-01,Inf,5.46527536067490149039100316182066959e-07,5.80856300889837393029174694938508447e-07,6.25205522126768039676633658809529647e-06,4.83012603104138149875163740018930269e-14,4.83032046094273575934876088758334701e-14,4.83032653162309790321530634456443082e-14
PDE,Inf,Inf,5.30758211752721297442323748064557013e-01,5.32021531590749562214842926097291652e-01,2.19216305225048495178441700943664052e-02,2.19492873409890266736480093109262809e-02,2.97568126159195941293176387441786384e-01,Inf,4.41111310601444043199541230144359649e-07,6.85865358352517008828682790074832207e-07,2.93112258418105755087369023720853607e-06,4.92313557440272276652609692547682620e-14,4.92313693770174958200057274169673823e-14,4.92311836081444282744489123459885481e-14
PDE,Inf,Inf,5.30758211752721297442323748064542376e-01,5.32021531590749562214842926097277015e-01,2.14318849534619662607392935439743043e-02,2.14573591485828857694428801172948478e-02,2.97597451779702789562580063028313720e-01,Inf,9.79550299294651771782810795532564052e-08,9.97158284301348607297465371642119427e-08,4.52271583931738404368783748115095227e-06,4.86964760861778959044114998298281540e-14,4.86992568178925613171846853844854916e-14,4.87198096686183208880135761083140475e-14
PDE,Inf,Inf,5.30758211752721297442323748064543243e-01,5.32021531590749562214842926097277882e-01,2.09468324393462750395469094361807623e-02,2.09700632899377090425806490252963690e-02,2.97626939228890925759129521894495498e-01,Inf,5.70872988846472332945484875080993652e-07,5.66818253760667953671231995200343993e-07,8.53875139825569907589628330358082247e-06,4.83004615425828954878970810270877061e-14,4.83016467468090498401824350102083569e-14,4.83002778231442198181697504777848177e-14
PDE,Inf,Inf,5.30758211752721297442323748064539872e-01,5.32021531590749562214842926097274608e-01,2.04667295309692860588607749149441391e-02,2.04876526561887641984152476511165196e-02,2.97656585600084237870496007458669339e-01,Inf,3.32672647149574977719074967448067447e-07,3.33230623762727563174841699735087613e-07,5.31559805879299269042675385726723520e-06,5.07387625080282548946268970952692963e-14,5.07389181388340081350499730698265942e-14,5.07387625080282548946268970952692963e-14
PDE,Inf,Inf,5.30758211752721297442323748064547480e-01,5.32021531590749562214842926097282311e-01,1.99918543311040732027487859667573319e-02,2.00104015351159689383365448172519918e-02,2.97686388016536871060921857737992479e-01,Inf,3.69015801717923767250931050789544352e-07,3.69273379757429248925755788287923308e-07,4.15854692336323233734621669125962196e-06,4.83734546742727934494619805630900818e-14,4.83734546742727934494619805630900818e-14,4.83734546742727934494619805630900818e-14
PDE,Inf,Inf,5.30758211752721297442323748064556628e-01,5.32021531590749562214842926097291171e-01,1.95225084154594019574934508502382265e-02,1.95386075407420589109052336904717020e-02,2.97716343631171494710619834114061687e-01,Inf,4.52638876301164413983946522730541448e-07,6.92601231753658077675277601103091576e-07,5.13243569309839353251979381985645421e-06,4.91883672173507833484845435929902743e-14,4.91897025524444963473032415801699104e-14,4.91897195825885121857353252719398677e-14
PDE,Inf,Inf,5.30758211752721297442323748064557494e-01,5.32021531590749562214842926097291941e-01,1.90590189003569767966851604843974474e-02,1.90725937014384871150679745546979255e-02,2.97746449626319674042478062034099366e-01,Inf,2.02050497996326993366402398052019927e-07,2.09019102493652311227817114168331406e-07,7.81062575482846449446221838960373599e-06,5.03285050159447403685869486605575905e-14,5.03283091164320170018808210343792012e-14,5.03285050159447403685869486605575905e-14
PDE,Inf,Inf,5.30758211752721297442323748064561635e-01,5.32021531590749562214842926097295793e-01,1.85938223929933374717873492236186849e-02,1.86127106980130923851954795753118673e-02,2.97776703213464110128404833400952148e-01,Inf,4.54253799336351903650170427445843065e-08,1.51905612174826532152757987783450407e-07,5.82781711953085615989957489035310632e-06,5.05608406605499566969039667070634292e-14,5.05642906513050006852869966530524035e-14,5.05648977485358333180963936259290362e-14
PDE,Inf,Inf,5.30758211752721297442323748064535443e-01,5.32021531590749562214842926097270274e-01,1.81417133232892225269783514629575426e-02,1.81593468759153248049755657639409686e-02,2.97807101632982997239691028941467971e-01,Inf,1.21364860196046767141690055957910981e-07,1.22489640034580120617623434937478049e-07,1.38328197843738907857462567234939487e-06,5.05272137820820500120409820617917321e-14,5.05258687940143405361999041972655222e-14,5.05258456525796701315972805166766694e-14
PDE,Inf,Inf,5.30758211752721297442323748064537754e-01,5.32021531590749562214842926097272585e-01,1.76965723240811298870670401438557284e-02,1.77128996202124936255419308788071350e-02,2.97837642153896088479621085088652538e-01,Inf,5.59102087692469430877179404202538433e-07,6.05283992514146041207569858511530649e-07,8.69766099391637067322012961635878859e-06,4.87324879364702647934693377270775145e-14,4.87324547436915709564591979776198348e-14,4.87324908539951381195892053919455521e-14


==> data/solve_pde-heat-01000/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0,1.0,0.19058638720893972,0.2329629687902329,0.0002343224382684657,0.0008695813642134937,0.002490888020145836,10.0,3.842081701202617e-9,5.520081551027761e-8,3.106354578184561e-8,4.824797438407515e-14,4.8247954541873994e-14,4.8247760056436184e-14
0.002004008016032064,1.0,1.0,0.21475904637153675,0.24310217555638738,0.00024883296319890827,0.0011172117591015523,0.0025514956000154704,10.0,4.670341460012302e-9,8.194394479451676e-8,3.1975398125383866e-8,4.8248600872039234e-14,4.824797434551159e-14,4.824914461236303e-14
0.004008016032064128,1.0,1.0,0.22459510228276142,0.2560333307443254,0.00026064060290019756,0.0013088594127220515,0.0025596119948790978,10.0,4.69368173501084e-9,8.9676206411168e-8,3.44252709067915e-8,4.8249163911889224e-14,4.824950944251202e-14,4.8249260305141474e-14
0.006012024048096192,1.0,1.0,0.2382715237176706,0.2707390157288681,0.00032166529015282267,0.00132331619888866,0.002585856266472999,10.0,5.408427412904338e-9,9.406601721360637e-8,3.468766023273405e-8,4.824970838768361e-14,4.824965936303713e-14,4.8249744621285573e-14
0.008016032064128256,1.0,1.0,0.2468041144147883,0.2782419749307436,0.0003330781031530232,0.0013403038145077713,0.0027194300154216025,10.0,6.482126612885163e-9,9.844940256144181e-8,3.837075467789779e-8,4.824971426355558e-14,4.824997713861834e-14,4.8251426730598736e-14
0.01002004008016032,1.0,1.0,0.26085973451030053,0.27953215813411425,0.000479097709302452,0.0015775111420628938,0.002817586806272088,10.0,6.768321951939542e-9,9.971582843013486e-8,5.98291448986045e-8,4.82502220226408e-14,4.825108588327232e-14,4.825144006535438e-14
0.012024048096192385,1.0,1.0,0.2714020040619351,0.2864476087134288,0.0005419715519457835,0.0017014898589457275,0.003264510311074144,10.0,7.45327867997829e-9,1.0110916023686576e-7,7.910765945954557e-8,4.825056134448869e-14,4.8251143514693634e-14,4.825146208754373e-14
0.014028056112224449,1.0,1.0,0.2731648240184733,0.28961841013904266,0.0005684960601950842,0.0018197005885058797,0.003410049674901676,10.0,7.488036131539623e-9,1.0186407451599905e-7,8.05206528648292e-8,4.825073990817508e-14,4.825129190771472e-14,4.8251806683397705e-14
0.01603206412825651,1.0,1.0,0.2824008631468653,0.302601360504721,0.0005932924222721443,0.001841151448823503,0.0038725766831699125,10.0,7.996388911637021e-9,1.0345449635384367e-7,8.373306183251166e-8,4.825161204934812e-14,4.825152653120125e-14,4.825303235444463e-14
0.018036072144288578,1.0,1.0,0.286528069485892,0.30400524316837424,0.0006165794261173266,0.002079779607590467,0.0039594795871231644,10.0,8.49487621952191e-9,1.0449482252139955e-7,8.92606967058993e-8,4.825193300308999e-14,4.825177194215363e-14,4.82534578975747e-14
0.02004008016032064,1.0,1.0,0.3028474226627442,0.31156338146141804,0.0006388502620507945,0.002314785896377118,0.004087877162675964,10.0,8.601863420329958e-9,1.0527129698883364e-7,9.13210427055377e-8,4.8252352125662824e-14,4.825237627037275e-14,4.8253567374154996e-14
0.022044088176352707,1.0,1.0,0.30456360014955763,0.3188093336212934,0.0006482117556262693,0.0024362298139983542,0.004530815782718621,10.0,9.1577980489522e-9,1.0769672118936067e-7,9.377701396084464e-8,4.825342969672982e-14,4.8252780242755056e-14,4.825391128694653e-14
0.02404809619238477,1.0,1.0,0.31366524218648145,0.32552013810024655,0.0006545256051103729,0.0024540566202219203,0.0047035717795247765,10.0,9.380318771571233e-9,1.081991598981497e-7,1.016684640849737e-7,4.8253456633365123e-14,4.8253321940815216e-14,4.82539395367637e-14
0.026052104208416832,1.0,1.0,0.32219520514225586,0.332109909273327,0.0006708948702982798,0.0025906739303427,0.004745833508008132,10.0,9.504043732381564e-9,1.113244824391582e-7,1.0346256090380026e-7,4.8253567374154996e-14,4.825343812372319e-14,4.825428390012395e-14
0.028056112224448898,1.0,1.0,0.3292836437416509,0.33480364154663955,0.0006787565917338898,0.002630403721737398,0.004850853544603902,10.0,9.564125288167645e-9,1.1146927053632452e-7,1.0529335787828177e-7,4.825405496777915e-14,4.825353665610287e-14,4.8254458599715835e-14
0.03006012024048096,1.0,1.0,0.3292836823933852,0.34454932285279544,0.0006799207718767178,0.0027105297673614428,0.005058729513074116,10.0,9.960356739358498e-9,1.1206855807238509e-7,1.0907631472792749e-7,4.825416434817639e-14,4.825356428932093e-14,4.8254619935247694e-14
0.03206412825651302,1.0,1.0,0.3292837186294273,0.35040467146236226,0.0007078649642046214,0.0027351231193527164,0.005125789133264905,10.0,9.961826878955921e-9,1.127770889367444e-7,1.0911291101965113e-7,4.825423586535989e-14,4.825378802027868e-14,4.8254662393812727e-14
0.03406813627254509,1.0,1.0,0.3292837526007531,0.3550466733792055,0.0007346479797215012,0.002812695857760451,0.0053047169399032855,10.0,1.0023324376052727e-8,1.1432387012729317e-7,1.2266962646043535e-7,4.825423586535989e-14,4.8254257659890774e-14,4.8254681366159495e-14
0.036072144288577156,1.0,1.0,0.32928378444890294,0.36549532576631366,0.00074794568897118,0.002898024323591859,0.0057837857733665675,10.0,1.0328575232140096e-8,1.1453451645115703e-7,1.2347919869949775e-7,4.8254619935247694e-14,4.825436830434191e-14,4.825483514756737e-14
0.03807615230460922,1.0,1.0,0.3292838143065714,0.37557340623209345,0.0007499517210316868,0.0029026722527404477,0.005817648932522771,10.0,1.0383932883493152e-8,1.1533421935132975e-7,1.4976890540372385e-7,4.8254626143956194e-14,4.8254435846187635e-14,4.825491157184911e-14
0.04008016032064128,1.0,1.0,0.32928384229816027,0.3800025572090009,0.0007638236884222295,0.0029334905188527645,0.006911102823171678,10.0,1.0492581428584944e-8,1.1710741231221494e-7,1.5805828534652833e-7,4.8254651500500505e-14,4.8254459094555785e-14,4.8254913072379725e-14
0.04208416833667335,1.0,1.0,0.32928386854029645,0.39388431131593116,0.0007653393305948292,0.0031030445616020133,0.007339501117259724,10.0,1.0834499707016684e-8,1.1767008509420972e-7,1.6861393076203448e-7,4.8254658100894367e-14,4.825447943636832e-14,4.8255352222910734e-14
0.04408817635270541,1.0,1.0,0.32928389314231815,0.4071203239853841,0.0007814637545907266,0.0031125682305874034,0.007447369819793291,10.0,1.1092212185956456e-8,1.1864339855403463e-7,1.8425398683719676e-7,4.8254803727391787e-14,4.8254670922057104e-14,4.825536576553823e-14
0.04609218436873747,1.0,1.0,0.32928391620673025,0.41970562273314194,0.0007887926901406051,0.0031182799971927015,0.007880055128387166,10.0,1.1218329145970858e-8,1.1869065936036078e-7,1.8723746831784612e-7,4.8254830031282334e-14,4.8254699609717027e-14,4.825538326472896e-14
0.04809619238476954,1.0,1.0,0.3292839378296313,0.4316459152619933,0.000791813718680134,0.003151661192468579,0.008136506523909107,10.0,1.1328026996302834e-8,1.2052626557437874e-7,1.9157354914672008e-7,4.8254857719269974e-14,4.825477931995733e-14,4.8255765350267614e-14
0.050100200400801605,1.0,1.0,0.32928395634561475,0.44295429798215946,0.0008025239927025392,0.0032187155493280076,0.009008871645742537,10.0,1.1353619064761995e-8,1.2248964003458012e-7,1.944864508485767e-7,4.8255103273110283e-14,4.8254815298197766e-14,4.825586103591965e-14
0.052104208416833664,1.0,1.0,0.3292839581011139,0.45364889271119974,0.000816687459056685,0.0032441027551039416,0.009330216978280298,10.0,1.1731965808282754e-8,1.238646777095525e-7,1.9613746808778984e-7,4.825536957220221e-14,4.825484473120892e-14,4.8256482704046036e-14
0.05410821643286573,1.0,1.0,0.3292839771056402,0.4637511408442071,0.0008364254645945355,0.003294238466203462,0.009631851284670055,10.0,1.1856637200055122e-8,1.24277701530799e-7,1.9820777884726004e-7,4.8255385045436973e-14,4.8255237140471035e-14,4.825651362662462e-14
0.056112224448897796,1.0,1.0,0.32928399492239363,0.47328456703619237,0.0008505774755852503,0.0033043148838739524,0.010077163826667119,10.0,1.1862468760687829e-8,1.2433151521955612e-7,2.033344497068515e-7,4.8255396223819904e-14,4.825534588461733e-14,4.8256559428115484e-14
0.05811623246492986,1.0,1.0,0.3292840116256087,0.5315992431849111,0.0008525840129735947,0.003378223273391921,0.010453759012313858,10.0,1.1959576985840915e-8,1.2491765646572895e-7,2.0976917054149423e-7,4.825544100003725e-14,4.825542571197975e-14,4.825662976158834e-14
0.06012024048096192,1.0,1.0,0.3292840272848806,0.5315992431849111,0.0008545017410505821,0.0034859092250975137,0.010733272978121372,10.0,1.1997799970163332e-8,1.2533025846130416e-7,2.1279016832850576e-7,4.825549338595077e-14,4.825569021759787e-14,4.8256885024667624e-14
0.06212424849699399,1.0,1.0,0.32928404196545474,0.5315992431849111,0.00086835961948707,0.0035226026096143405,0.010761931260717828,10.0,1.2134516123585787e-8,1.255932721255102e-7,2.281641519500754e-7,4.825571296778085e-14,4.825577724143523e-14,4.82569547495346e-14
0.06412825651302605,1.0,1.0,0.32928405572849895,0.5315992431849111,0.0008863305340749984,0.003522693093118199,0.011191354777879003,10.0,1.2505928967117908e-8,1.2572504308580499e-7,2.3028108170399277e-7,4.8255893692548684e-14,4.825580665463273e-14,4.825711767663691e-14
0.06613226452905811,1.0,1.0,0.3292840686313581,0.5315992431849111,0.0008887267828519718,0.0035437281136159785,0.011634475496436082,10.0,1.293573600984315e-8,1.2603877669287236e-7,2.332173857079408e-7,4.8255921707861945e-14,4.825586103591965e-14,4.8257200062430875e-14
0.06813627254509018,1.0,1.0,0.3292840710312459,0.5315992431849111,0.0008975098597570032,0.003597951054567317,0.011638952066992834,10.0,1.2936902737280225e-8,1.2650250646873333e-7,2.3362111962944538e-7,4.8256290662977965e-14,4.8256357484285055e-14,4.825732865951125e-14
0.07014028056112225,1.0,1.0,0.32928408072779325,0.5315992431849111,0.0008998847901535372,0.003615028322884276,0.012274978688334338,10.0,1.3316342701749035e-8,1.2676552189253343e-7,2.364212926385527e-7,4.8256377837456734e-14,4.825656345452068e-14,4.8257431225492245e-14
0.07214428857715431,1.0,1.0,0.32928409206820514,0.5315992431849111,0.0009209565286148903,0.0036555657768401924,0.01263185470305507,10.0,1.3645158491663836e-8,1.2717406848542914e-7,2.3697094311335957e-7,4.82565110023878e-14,4.825661573538226e-14,4.825750555488698e-14
0.07414829659318638,1.0,1.0,0.32928410269984487,0.5315992431849111,0.0009359272136400111,0.003665751003404872,0.012706628978633495,10.0,1.3759663969462762e-8,1.2799335681586867e-7,2.401612999108961e-7,4.825655698342576e-14,4.8256651821577054e-14,4.825756746418183e-14
0.07615230460921844,1.0,1.0,0.3292841126670103,0.5315992431849111,0.0009488571573707758,0.003724834972862381,0.012869710982310574,10.0,1.4454678839841705e-8,1.2802008511437319e-7,2.4124474396392387e-7,4.8256829815162554e-14,4.825700724545533e-14,4.8257601495855104e-14
0.0781563126252505,1.0,1.0,0.3292841220112306,0.5315992431849111,0.0009562409200594724,0.003735263414859085,0.013419345007409527,10.0,1.4724391138466667e-8,1.2867224927820456e-7,2.512231729186659e-7,4.825683416434222e-14,4.825721399875556e-14,4.8257742997458306e-14
0.08016032064128256,1.0,1.0,0.32928413077143953,0.5315992431849111,0.0009681324513078228,0.0038163789210249673,0.013706681495993507,10.0,1.4787196732658384e-8,1.2971983162821556e-7,2.56229611681697e-7,4.825694732760851e-14,4.825723587023878e-14,4.825785590739271e-14
0.08216432865731463,1.0,1.0,0.32928413898413755,0.5315992431849111,0.0009816998563534247,0.0038262372813947136,0.013960198834781685,10.0,1.4856753586725675e-8,1.306357587837806e-7,2.5666236997492877e-7,4.825698091061963e-14,4.825732588739256e-14,4.82580135091899e-14
0.0841683366733467,1.0,1.0,0.3292841427099686,0.5315992431849111,0.0009981303410020745,0.0038367030052516653,0.015596983080622078,10.0,1.576310881279105e-8,1.3152136205065492e-7,2.570563294749747e-7,4.825719227561966e-14,4.8257431225492245e-14,4.8258260150181886e-14
0.08617234468937876,1.0,1.0,0.3292841466835438,0.5315992431849111,0.0010002253562841688,0.0038414137231189104,0.016694228580164207,10.0,1.600028618542399e-8,1.3179253376595527e-7,2.7430409606976714e-7,4.825721833201142e-14,4.825751524990468e-14,4.825828936378736e-14
0.08817635270541083,1.0,1.0,0.32928415390173876,0.5315992431849111,0.0010105295035542023,0.0038576012490560566,0.017949828852148155,10.0,1.6530580664484356e-8,1.3298169429192484e-7,2.8031481259109547e-7,4.825768672303687e-14,4.8257590130412616e-14,4.8258343209701534e-14
0.09018036072144289,1.0,1.0,0.329284160668798,0.5315992431849111,0.0010184697323311416,0.0038583158535898557,0.018326212848260675,10.0,1.6709193881858276e-8,1.3324435337918699e-7,2.9271788518758285e-7,4.825777342147588e-14,4.825777005017769e-14,4.825837614960601e-14
0.09218436873747494,1.0,1.0,0.3292841670129173,0.5315992431849111,0.0010725734591817328,0.0039300931438236205,0.018347853591619643,10.0,1.725970697951962e-8,1.3519290277834893e-7,3.0755064561926566e-7,4.8257949960404563e-14,4.8257951285246913e-14,4.825840591558578e-14
0.09418837675350701,1.0,1.0,0.32928417296053025,0.5315992431849111,0.0010901748784631594,0.003938546647937155,0.018382655658090698,10.0,1.7324986284983964e-8,1.3537629996515477e-7,3.130443451929763e-7,4.8257966971392345e-14,4.8258080542369734e-14,4.8258496263481335e-14
0.09619238476953908,1.0,1.0,0.3292841785364184,0.5315992431849111,0.0011022385588716221,0.0039771744523451336,0.018589580295802984,10.0,1.808483231179542e-8,1.356599791345553e-7,3.250636236987371e-7,4.8258366784471076e-14,4.825818437585998e-14,4.825871894114984e-14
0.09819639278557114,1.0,1.0,0.32928418376381435,0.5315992431849111,0.0011130829834444602,0.003993780057344567,0.019716607344954964,10.0,1.8123861741665433e-8,1.3639595615109265e-7,3.310716813545555e-7,4.825871939691828e-14,4.8258325962238364e-14,4.82587901029695e-14
0.10020040080160321,1.0,1.0,0.32928418750924965,0.5315992431849111,0.0011419519461379952,0.004017099627747395,0.01998435823216261,10.0,1.832213260076845e-8,1.373041294890869e-7,3.3452422337051595e-7,4.8258735506624896e-14,4.825843691749074e-14,4.825886497009807e-14
0.10220440881763528,1.0,1.0,0.3292841886644988,0.5315992431849111,0.0011484409461089285,0.004115238289611559,0.019997763964142858,10.0,1.908556347147135e-8,1.3765252648488464e-7,3.4675489177329196e-7,4.82587901029695e-14,4.825845938882353e-14,4.825914337375569e-14
0.10420841683366733,1.0,1.0,0.3292841932588912,0.5315992431849111,0.0011520657346874782,0.004129026299582327,0.019999333870894306,10.0,1.938450410281019e-8,1.4009112238568925e-7,3.4687447455757305e-7,4.82591235890503e-14,4.825864361937888e-14,4.825920763734103e-14
0.1062124248496994,1.0,1.0,0.32928419756613464,0.5315992431849111,0.0011875232314412032,0.004196343022787561,0.02030069562270922,10.0,1.9691816712615995e-8,1.409505810101571e-7,3.542336499921648e-7,4.8259201191320636e-14,4.8258756626413553e-14,4.825927468752147e-14
0.10821643286573146,1.0,1.0,0.3292842016041759,0.5315992431849111,0.0011956094065844463,0.00420553843749824,0.02104865024512313,10.0,2.0398253212210062e-8,1.419439070534487e-7,3.567448708706208e-7,4.825927468752147e-14,4.8259024093189735e-14,4.825932355437593e-14
0.11022044088176353,1.0,1.0,0.32928420538983993,0.5315992431849111,0.0012594017510593996,0.004207401646010026,0.021934950692125494,10.0,2.0406815787358814e-8,1.4282575529878155e-7,3.687127851654758e-7,4.825930296855697e-14,4.825902520588422e-14,4.8259365791455e-14
0.11222444889779559,1.0,1.0,0.3292842089389004,0.5315992431849111,0.0012705909111480342,0.00421002272383784,0.022741037820665968,10.0,2.0969366690648138e-8,1.4296378379507686e-7,3.737938511754733e-7,4.8259304932913646e-14,4.825912081377093e-14,4.825940991979603e-14
0.11422845691382766,1.0,1.0,0.32928421138907205,0.5315992431849111,0.001296275438912826,0.0042162326061378355,0.023258459942302773,10.0,2.1010399698114645e-8,1.4308281724516234e-7,3.7573795372106357e-7,4.825932889493319e-14,4.8259275739489956e-14,4.8259458441549226e-14
0.11623246492985972,1.0,1.0,0.329284212266145,0.5315992431849111,0.001321420950583149,0.0043025909676939105,0.02375971401267114,10.0,2.1280666661386026e-8,1.4362615409244636e-7,3.851396784487937e-7,4.8259475649364966e-14,4.8259542376947876e-14,4.825959628890752e-14
0.11823647294589178,1.0,1.0,0.32928421538543706,0.5315992431849111,0.0013557008637947198,0.00430725347215062,0.025476686021843806,10.0,2.216149819953658e-8,1.44085604209322e-7,3.8522537511272486e-7,4.8259563927951924e-14,4.8259601697886787e-14,4.825971349917789e-14
0.12024048096192384,1.0,1.0,0.3292842155088313,0.5315992431849111,0.0013611824386729134,0.004340891344059296,0.025728654487056357,10.0,2.2483764400718892e-8,1.4529775105291376e-7,3.8656758589797687e-7,4.825960623784082e-14,4.825972561563495e-14,4.82601753521472e-14
0.12224448897795591,1.0,1.0,0.32928421773729044,0.5315992431849111,0.0013626060066568952,0.004341625343129691,0.025808545252619212,10.0,2.2815321123231322e-8,1.4654034251615777e-7,3.9160461744257557e-7,4.8259660429255524e-14,4.825995713218839e-14,4.826036489198577e-14
0.12424849699398798,1.0,1.0,0.32928421830977367,0.5315992431849111,0.0013692363202417422,0.004366996189971295,0.02605522160178568,10.0,2.3151755559867628e-8,1.4721584795416193e-7,4.060869338792163e-7,4.8259855231023535e-14,4.826019333997797e-14,4.826044377686067e-14
0.12625250501002003,1.0,1.0,0.3292842210513395,0.5315992431849111,0.0013702450696598393,0.004367980361445977,0.026456891723721673,10.0,2.3619660647313272e-8,1.4765392467422615e-7,4.1407744133668373e-7,4.826018835088173e-14,4.82602120880293e-14,4.826049493131054e-14
0.1282565130260521,1.0,1.0,0.3292842232919826,0.5315992431849111,0.001417189485177315,0.004440028826999399,0.027255927997942363,10.0,2.3688131157246745e-8,1.4891774660894915e-7,4.1419092478859037e-7,4.826020566633253e-14,4.826032188170909e-14,4.8260606082116683e-14
0.13026052104208416,1.0,1.0,0.32928422362155757,0.5315992431849111,0.0014713141132959493,0.004450053305603633,0.028124128196935484,10.0,2.4913070185626862e-8,1.498275847350492e-7,4.264737880756126e-7,4.826053234148904e-14,4.8260393371845327e-14,4.826078323914526e-14
0.13226452905811623,1.0,1.0,0.3292842260311373,0.5315992431849111,0.001491108292424877,0.0045175149553120025,0.028906432236219973,10.0,2.5108592927699457e-8,1.5080000258140652e-7,4.3362500553022964e-7,4.826071489100648e-14,4.8260744940528287e-14,4.826085766858358e-14
0.1342685370741483,1.0,1.0,0.329284228152339,0.5315992431849111,0.0015155504159773726,0.004517978898408827,0.029138716507340796,10.0,2.5830910238553207e-8,1.5190561217482652e-7,4.3495242659262864e-7,4.826078323914526e-14,4.8260754987509294e-14,4.826110661825297e-14
0.13627254509018036,1.0,1.0,0.32928422829011844,0.5315992431849111,0.0015439123108021006,0.004578120966955479,0.030874895146415674,10.0,2.6078550237334602e-8,1.5215606962242711e-7,4.351566201327417e-7,4.826094044957052e-14,4.82608118754773e-14,4.826135490033461e-14
0.13827655310621242,1.0,1.0,0.3292842283667262,0.5315992431849111,0.0015646586363031825,0.004588621656272462,0.030878305209762574,10.0,2.631525228184637e-8,1.5285959547928393e-7,4.5020390332684166e-7,4.826108870188743e-14,4.826093842026174e-14,4.826141784708503e-14
0.1402805611222445,1.0,1.0,0.3292842304079134,0.5315992431849111,0.0015649156220472048,0.004604279610150405,0.031674216803356706,10.0,2.6877344432924942e-8,1.5286890599969215e-7,4.528020354642978e-7,4.826110661825297e-14,4.826126283198129e-14,4.826191030501981e-14
0.14228456913827656,1.0,1.0,0.3292842323933462,0.5315992431849111,0.0015702049105019997,0.004651662627497477,0.03180432551164318,10.0,2.696690426743904e-8,1.5401328909199803e-7,4.739465274629765e-7,4.826126748678145e-14,4.826131180156248e-14,4.8262593646825857e-14
0.14428857715430862,1.0,1.0,0.3292842324051514,0.5315992431849111,0.0015937344898622687,0.004687651970687808,0.03203373295871117,10.0,2.7198288453881224e-8,1.5543947725227985e-7,4.81760441380781e-7,4.826138413930101e-14,4.826164902364814e-14,4.8262654654720475e-14
0.1462925851703407,1.0,1.0,0.329284233008582,0.5315992431849111,0.0016070842609765177,0.004713417526516449,0.032937862445521576,10.0,2.8418465427159244e-8,1.5564772192892437e-7,4.889683858131123e-7,4.826163553383239e-14,4.826165989965368e-14,4.8262854705559584e-14
0.14829659318637275,1.0,1.0,0.32928423425468967,0.5315992431849111,0.0016726158352746423,0.0047489628635059315,0.0337727667852813,10.0,2.8681621415515834e-8,1.5570464570494604e-7,4.954737055072767e-7,4.826163577185033e-14,4.826208900961971e-14,4.8263126178681835e-14
0.15030060120240482,1.0,1.0,0.32928423599969925,0.5315992431849111,0.0016736328842418902,0.004755374451140193,0.0344532171023447,10.0,2.9038620544264876e-8,1.568617484667543e-7,4.982638591381779e-7,4.8261652057014335e-14,4.826217064462077e-14,4.826319733043934e-14
0.1523046092184369,1.0,1.0,0.3292842361263627,0.5315992431849111,0.0016834065407223054,0.00475549937809003,0.03518996092366939,10.0,2.925356215543031e-8,1.5722371799907881e-7,5.03273050937328e-7,4.8262750266052104e-14,4.8262798324005875e-14,4.8263348980532204e-14
0.15430861723446893,1.0,1.0,0.3292842376356458,0.5315992431849111,0.0017257703329035161,0.004769725537300328,0.03619053753510777,10.0,2.9815987333615076e-8,1.6000879930390002e-7,5.148066624374506e-7,4.826283294833741e-14,4.826280472522832e-14,4.8263605835751045e-14
0.156312625250501,1.0,1.0,0.32928423893176234,0.5315992431849111,0.0017568798638908398,0.004771659047062999,0.03631494300365072,10.0,3.077671748569422e-8,1.6030258019571595e-7,5.168651418321246e-7,4.82631833300395e-14,4.826292534416604e-14,4.82636664259666e-14
0.15831663326653306,1.0,1.0,0.32928423916934574,0.5315992431849111,0.0017991248659166659,0.004806879583804606,0.03631947860462566,10.0,3.0948486530956975e-8,1.6199327884602928e-7,5.241641186648004e-7,4.826320728296956e-14,4.8263191274815966e-14,4.826375027723302e-14
0.16032064128256512,1.0,1.0,0.32928423938242296,0.5315992431849111,0.0018200625811347966,0.00482820870472386,0.03811340764130614,10.0,3.115405087980558e-8,1.625587098239316e-7,5.267555229301636e-7,4.826426400313969e-14,4.826350220191902e-14,4.826445616858644e-14
0.1623246492985972,1.0,1.0,0.3292842406071895,0.5315992431849111,0.0018352096567181822,0.004853047741077456,0.03837492414897377,10.0,3.238098912626525e-8,1.6312326258531061e-7,5.314199804521236e-7,4.8264443582188426e-14,4.826374617255949e-14,4.826446989095506e-14
0.16432865731462926,1.0,1.0,0.32928424195516814,0.5315992431849111,0.0018398554737019612,0.004879302264770572,0.03906496453788682,10.0,3.239122914588058e-8,1.6403731857509052e-7,5.324161758363469e-7,4.8264550163676195e-14,4.826435973690819e-14,4.826460899848573e-14
0.16633266533066132,1.0,1.0,0.32928424223147595,0.5315992431849111,0.0018754330382424673,0.004881709516389752,0.040071579951949356,10.0,3.2503431439605704e-8,1.6425339962222323e-7,5.408160610614568e-7,4.826460899848573e-14,4.8264621029541e-14,4.8264733216197694e-14
0.1683366733466934,1.0,1.0,0.3292842432188981,0.5315992431849111,0.0018790461544119432,0.00495279067419699,0.041086160312808866,10.0,3.264752525045557e-8,1.6426370098653048e-7,5.519174968095029e-7,4.826463698132249e-14,4.826471304441354e-14,4.826495145703189e-14
0.17034068136272545,1.0,1.0,0.32928424394593087,0.5315992431849111,0.0018952490499287392,0.004972557456820139,0.04162155428351043,10.0,3.31106122213838e-8,1.6439503724164162e-7,5.640281191337983e-7,4.8264733216197694e-14,4.8264787482762474e-14,4.826496980321954e-14
0.17234468937875752,1.0,1.0,0.329284244403645,0.5315992431849111,0.0018979733919830602,0.004987603708649449,0.0418524698624351,10.0,3.3179513499410424e-8,1.6474374951623434e-7,5.738889526047569e-7,4.826490692725624e-14,4.8264855115404075e-14,4.8264990030345565e-14
0.1743486973947896,1.0,1.0,0.32928424472439755,0.5315992431849111,0.0019304208524907258,0.0050298363057328915,0.04216457722658671,10.0,3.338054781089063e-8,1.6534152993658673e-7,5.837465987381979e-7,4.826494845589045e-14,4.82650412811559e-14,4.826537230148312e-14
0.17635270541082165,1.0,1.0,0.32928424551434526,0.5315992431849111,0.0019305063204120014,0.005036776813550072,0.04238348610107819,10.0,3.421628979676879e-8,1.6626092394411192e-7,5.839139603625653e-7,4.8264990030345565e-14,4.826519252237845e-14,4.8265726111770305e-14
0.17835671342685372,1.0,1.0,0.3292842461692824,0.5315992431849111,0.0019575092472722613,0.005070055340495554,0.043309616322639646,10.0,3.478691112285673e-8,1.6670417839063978e-7,5.935165141924078e-7,4.826537230148312e-14,4.826586207972818e-14,4.826604843484524e-14
0.18036072144288579,1.0,1.0,0.32928424619522667,0.5315992431849111,0.0019699810201946194,0.005071608432358109,0.044386314082860215,10.0,3.4902752267889435e-8,1.6746127998101058e-7,5.951962047513122e-7,4.8266045554935694e-14,4.8266151839156535e-14,4.8266107254121594e-14
0.18236472945891782,1.0,1.0,0.3292842465556268,0.5315992431849111,0.002024942585106189,0.005131479414792318,0.044393717445419194,10.0,3.5149052644049246e-8,1.6784407334690738e-7,6.088583603980599e-7,4.8266107254121594e-14,4.826618090237173e-14,4.8266176467361224e-14
0.1843687374749499,1.0,1.0,0.32928424690570407,0.5315992431849111,0.0020368467620526377,0.005163506876479384,0.04559974179605952,10.0,3.542018378113916e-8,1.684746166626669e-7,6.199339106280785e-7,4.8266112694068765e-14,4.826638987639277e-14,4.8266225453767204e-14
0.18637274549098196,1.0,1.0,0.3292842475318283,0.5315992431849111,0.002049033625474714,0.005250187482423796,0.04592307092514953,10.0,3.5719102270404174e-8,1.6893657433626614e-7,6.226028676788763e-7,4.826613189696674e-14,4.826656097541705e-14,4.8266475369682734e-14
0.18837675350701402,1.0,1.0,0.3292842484470172,0.5315992431849111,0.0020755376560135873,0.005259932194497564,0.04649099526299718,10.0,3.651949748597519e-8,1.6912533294368474e-7,6.246535960559717e-7,4.8266137792600453e-14,4.826681426903139e-14,4.826681137736034e-14
0.1903807615230461,1.0,1.0,0.32928424881434737,0.5315992431849111,0.002094487254085083,0.005276113961784521,0.046743531147926176,10.0,3.6697960256429506e-8,1.6952014970284148e-7,6.302246660495074e-7,4.826659991621415e-14,4.8266974341747154e-14,4.8267147326737536e-14
0.19238476953907815,1.0,1.0,0.3292842493050068,0.5315992431849111,0.0020974725093005995,0.0052949862897028995,0.04693626488457181,10.0,3.678513191322483e-8,1.6956898369501385e-7,6.364620926447581e-7,4.8267147326737536e-14,4.826700037922292e-14,4.826746365877163e-14
0.19438877755511022,1.0,1.0,0.32928425010937207,0.5315992431849111,0.0021237037963397123,0.005324499509651132,0.048387561607970364,10.0,3.720934550087607e-8,1.7025609617538166e-7,6.419765773359075e-7,4.8267849368725e-14,4.826717717711519e-14,4.8268175610161676e-14
0.1963927855711423,1.0,1.0,0.32928425017067453,0.5315992431849111,0.0021296093952970804,0.005364786969468407,0.0492029771350625,10.0,3.767766138993616e-8,1.7041972983640992e-7,6.572587434192379e-7,4.8268175610161676e-14,4.8267869975235956e-14,4.826840740353689e-14
0.19839679358717435,1.0,1.0,0.3292842504844104,0.5315992431849111,0.0021500756827409016,0.005383183469826961,0.04992359063270103,10.0,3.82783480203065e-8,1.7067551035083306e-7,6.607350566120658e-7,4.826840740353689e-14,4.8268417624431426e-14,4.8268451991170204e-14
0.20040080160320642,1.0,1.0,0.3292842507817758,0.5315992431849111,0.0022809764345376317,0.005388653606712744,0.05137431147320878,10.0,3.843486660855884e-8,1.7255382503806995e-7,6.61309022954603e-7,4.8268451991170204e-14,4.8269017333428974e-14,4.826948983370117e-14
0.20240480961923848,1.0,1.0,0.3292842508634646,0.5315992431849111,0.002330851585794731,0.005423807536973451,0.05154701461394535,10.0,3.878411387094636e-8,1.7329393645040045e-7,6.715387435763627e-7,4.826944456454456e-14,4.826967406822911e-14,4.826959714875482e-14
0.20440881763527055,1.0,1.0,0.3292842511888593,0.5315992431849111,0.002336011028363453,0.00548712436891999,0.051744710925671025,10.0,3.909901560930141e-8,1.7348601115898073e-7,6.720561264446176e-7,4.826951565040135e-14,4.8269730200039055e-14,4.826982011907819e-14
0.20641282565130262,1.0,1.0,0.3292842515704263,0.5315992431849111,0.0023594240409551565,0.005500883680024762,0.051762599125372906,10.0,3.925238931339857e-8,1.736626286801458e-7,6.745107818377275e-7,4.8269685331291855e-14,4.827032462913568e-14,4.827043094913389e-14
0.20841683366733466,1.0,1.0,0.3292842519457156,0.5315992431849111,0.002425295965867944,0.005524158084176847,0.05324734628593821,10.0,4.020956256335104e-8,1.740082888882234e-7,6.79387744020619e-7,4.827032938911664e-14,4.827039992063843e-14,4.82707974245392e-14
0.21042084168336672,1.0,1.0,0.3292842522332029,0.5315992431849111,0.002444033118387906,0.005533890946820409,0.05441435912476643,10.0,4.0814619815091566e-8,1.7402052220757297e-7,6.934873009927585e-7,4.8270394896959876e-14,4.827059928471214e-14,4.8271060693933427e-14
0.2124248496993988,1.0,1.0,0.329284252854556,0.5315992431849111,0.0024517540012676175,0.005541045782989763,0.05501508928911961,10.0,4.0884510784524875e-8,1.7432987767679315e-7,6.937475801960739e-7,4.827047415354423e-14,4.827064948498742e-14,4.827128560672112e-14
0.21442885771543085,1.0,1.0,0.32928425317171894,0.5315992431849111,0.002452739219920694,0.005576331188722015,0.05530179059797731,10.0,4.1417217319133976e-8,1.7607373699181127e-7,6.946643689694827e-7,4.8270610873958174e-14,4.827073563771412e-14,4.827135890381365e-14
0.21643286573146292,1.0,1.0,0.32928425322435767,0.5315992431849111,0.0024921967245639157,0.0056037448706728185,0.056841717481596186,10.0,4.198454920329188e-8,1.7696277278838557e-7,7.036068609267145e-7,4.8270658770054986e-14,4.8270921069229856e-14,4.827151524402472e-14
0.218436873747495,1.0,1.0,0.3292842534370745,0.5315992431849111,0.002520323209591881,0.005612226980730123,0.057151457564205956,10.0,4.232260836862129e-8,1.7981490527297127e-7,7.137838291458555e-7,4.82707974245392e-14,4.8270951110648475e-14,4.827166688407478e-14
0.22044088176352705,1.0,1.0,0.32928425398318567,0.5315992431849111,0.002563841380588328,0.005612849398049139,0.0587195884497845,10.0,4.268132328212817e-8,1.8092473885026307e-7,7.199464738146701e-7,4.8271334450769294e-14,4.8271502484508163e-14,4.8272089570554437e-14
0.22244488977955912,1.0,1.0,0.32928425429472297,0.5315992431849111,0.0025736018569449976,0.0056189207796151506,0.05908145326952241,10.0,4.2967453166687547e-8,1.8093758322742596e-7,7.277466762549029e-7,4.827148297834101e-14,4.827162348264536e-14,4.827227816601829e-14
0.22444889779559118,1.0,1.0,0.32928425434316955,0.5315992431849111,0.00262665474928517,0.005651974762893828,0.0599636352924197,10.0,4.320358237730238e-8,1.810988959736557e-7,7.356611812272454e-7,4.827166688407478e-14,4.8271875395351157e-14,4.8272360612065e-14
0.22645290581162325,1.0,1.0,0.32928425449516485,0.5315992431849111,0.002642135448799144,0.005659072876320562,0.060641931505110186,10.0,4.322573266757188e-8,1.813268473336859e-7,7.495475328678709e-7,4.827175085094344e-14,4.8272341676276463e-14,4.827243296956107e-14
0.22845691382765532,1.0,1.0,0.3292842546219822,0.5315992431849111,0.002661411598945361,0.00566400560879054,0.06260273043257232,10.0,4.3273023889315274e-8,1.8248846117947844e-7,7.534225240309822e-7,4.8271920228011164e-14,4.8272448729834874e-14,4.8272648122384205e-14
0.23046092184368738,1.0,1.0,0.32928425497514535,0.5315992431849111,0.0026797747123431088,0.0056855371750514925,0.06284797062723498,10.0,4.3301291799275346e-8,1.8251519790260256e-7,7.564603798525993e-7,4.827205615941194e-14,4.827253263413893e-14,4.827283176789847e-14
0.23246492985971945,1.0,1.0,0.3292842550541796,0.5315992431849111,0.0027140617013349205,0.00569579302771374,0.06302798385749861,10.0,4.387028872226363e-8,1.8254017564199927e-7,7.595842240006545e-7,4.827227816601829e-14,4.827256355455645e-14,4.827360078482325e-14
0.23446893787575152,1.0,1.0,0.32928425532213,0.5315992431849111,0.002741523933375358,0.005736047572810355,0.06459665959142429,10.0,4.403238769887477e-8,1.836370498228059e-7,7.630984019304769e-7,4.827243296956107e-14,4.827275519908858e-14,4.82736184372227e-14
0.23647294589178355,1.0,1.0,0.3292842554225024,0.5315992431849111,0.0027614145530335836,0.005766148763960093,0.06580303639603031,10.0,4.542537993363519e-8,1.8386402122565898e-7,7.733452549296489e-7,4.8272648122384205e-14,4.827329437194417e-14,4.827368117722103e-14
0.23847695390781562,1.0,1.0,0.32928425542512707,0.5315992431849111,0.002791225784537284,0.005767730197792294,0.06661901035632961,10.0,4.5475716555256214e-8,1.8413120006687903e-7,7.794213553273931e-7,4.827283176789847e-14,4.8273646753209585e-14,4.8273736314222384e-14
0.24048096192384769,1.0,1.0,0.32928425577224735,0.5315992431849111,0.0027997530859686084,0.005796691146011673,0.06709778017994857,10.0,4.564068422326972e-8,1.8416526021865134e-7,7.845677060223887e-7,4.8273626430422215e-14,4.827385275903647e-14,4.8274574931351275e-14
0.24248496993987975,1.0,1.0,0.32928425584698495,0.5315992431849111,0.002822137337722348,0.005801805258296023,0.06866562207388212,10.0,4.624646962346193e-8,1.8512482499709337e-7,7.969085399146824e-7,4.827368117722103e-14,4.827394284733732e-14,4.827472994898983e-14
0.24448897795591182,1.0,1.0,0.32928425617872037,0.5315992431849111,0.0028363615459639025,0.0058279006059229355,0.06882550359294176,10.0,4.6774592020646126e-8,1.8539397895879397e-7,7.973913687527403e-7,4.827388465747868e-14,4.827448377583175e-14,4.8276006441123795e-14
0.24649298597194388,1.0,1.0,0.32928425624247676,0.5315992431849111,0.0029220865374197714,0.005857882566874646,0.07073281865010815,10.0,4.7307408692248726e-8,1.8680530608526835e-7,7.97618551912733e-7,4.827454308509956e-14,4.827450721178416e-14,4.827657001146686e-14
0.24849699398797595,1.0,1.0,0.3292842566132503,0.5315992431849111,0.002923198784611119,0.0058631597807015014,0.07125575945319591,10.0,4.740683552231345e-8,1.874219756838408e-7,7.987635783883882e-7,4.8274574931351275e-14,4.8274591377412526e-14,4.827660720963656e-14
0.250501002004008,1.0,1.0,0.329284256928237,0.5315992431849111,0.0029717246797422827,0.00592850000214503,0.07191264207405368,10.0,4.750608367628376e-8,1.8749281764169998e-7,8.027770080579369e-7,4.8274825762407756e-14,4.8274787063384275e-14,4.827663182392927e-14
0.25250501002004005,1.0,1.0,0.32928425696085045,0.5315992431849111,0.002998049640344957,0.005932730905488865,0.07281735120734127,10.0,4.770816418850386e-8,1.8755585502697042e-7,8.158490392100808e-7,4.827515790088525e-14,4.8275905532299196e-14,4.827689539374046e-14
0.2545090180360721,1.0,1.0,0.32928425697273594,0.5315992431849111,0.0030365541959048404,0.005935229573524417,0.07394059518841994,10.0,4.8327032209973866e-8,1.8791066334202996e-7,8.16979660671541e-7,4.8275782859328436e-14,4.8276426666778455e-14,4.8277130578901735e-14
0.2565130260521042,1.0,1.0,0.3292842569822544,0.5315992431849111,0.003043801708784284,0.005970988607992197,0.07491634680300953,10.0,4.841816658546182e-8,1.8841004469291324e-7,8.386534567286729e-7,4.8276401343312766e-14,4.827651358456172e-14,4.827714219357534e-14
0.25851703406813625,1.0,1.0,0.3292842571105901,0.5315992431849111,0.0030538256625717726,0.005996067035216528,0.07626864064717846,10.0,4.8841291247247955e-8,1.888987648902388e-7,8.39079024445635e-7,4.82777459794937e-14,4.82770099541644e-14,4.8278504910108115e-14
0.2605210420841683,1.0,1.0,0.32928425728672567,0.5315992431849111,0.0030934212206843448,0.006021731661319346,0.07702726294291898,10.0,4.941481833177701e-8,1.9004338391417414e-7,8.440731232198451e-7,4.827800422886183e-14,4.8277397285914196e-14,4.827852701043329e-14
0.2625250501002004,1.0,1.0,0.32928425758406404,0.5315992431849111,0.0031468223284861234,0.006030894935911011,0.07867999752488387,10.0,4.966546458118502e-8,1.9073569001380146e-7,8.492495512507427e-7,4.827852701043329e-14,4.8278331057005526e-14,4.827878976639005e-14
0.26452905811623245,1.0,1.0,0.3292842575922337,0.5315992431849111,0.0031597093413095723,0.006056193252011139,0.07914785390414258,10.0,5.0167059296098e-8,1.914625972989767e-7,8.504901082402883e-7,4.827912385855575e-14,4.8278349197588494e-14,4.828070657028674e-14
0.2665330661322645,1.0,1.0,0.3292842577244322,0.5315992431849111,0.0031877383578826856,0.006079158725878939,0.08118023242288497,10.0,5.0518084979261537e-8,1.915220136766017e-7,8.592198663658937e-7,4.827924841508405e-14,4.8279239741643044e-14,4.828191022115565e-14
0.2685370741482966,1.0,1.0,0.3292842578786474,0.5315992431849111,0.0032144749149088715,0.006086403670776024,0.08127610678994282,10.0,5.089197406732769e-8,1.9218058905701547e-7,8.659254435665148e-7,4.8280583670311046e-14,4.8280907259588916e-14,4.828221077841224e-14
0.27054108216432865,1.0,1.0,0.329284257948133,0.5315992431849111,0.003274253333170929,0.006121853564356647,0.08341908610713705,10.0,5.151253067897391e-8,1.9234789282514916e-7,8.684704492836122e-7,4.8281321378906616e-14,4.828244763069928e-14,4.8282825357195864e-14
0.2725450901803607,1.0,1.0,0.3292842581471602,0.5315992431849111,0.0033275231771908473,0.006132381794074764,0.08376572599534181,10.0,5.1568794294317755e-8,1.9279793280797575e-7,8.829150335672e-7,4.828188760846218e-14,4.828268159594033e-14,4.8284222693807275e-14
0.2745490981963928,1.0,1.0,0.32928425815791273,0.5315992431849111,0.00334514921016955,0.006135272227091848,0.08555233706678722,10.0,5.243158829165902e-8,1.9320860635837357e-7,8.838593305209899e-7,4.82834517498447e-14,4.8284185507660626e-14,4.8284356858336865e-14
0.27655310621242485,1.0,1.0,0.329284258376656,0.5315992431849111,0.003411473408111267,0.006139205511046762,0.08643448871832023,10.0,5.266941196626488e-8,1.933955796500088e-7,8.876235602352297e-7,4.828468840883856e-14,4.828425906569298e-14,4.828468840883856e-14
0.2785571142284569,1.0,1.0,0.3292842583988911,0.5315992431849111,0.0034153772104707526,0.006184948501581469,0.08768905481918153,10.0,5.302213179563914e-8,1.935368927374003e-7,8.914906521105074e-7,4.8284727199268345e-14,4.828468290716989e-14,4.828562015214354e-14
0.280561122244489,1.0,1.0,0.3292842586049416,0.5315992431849111,0.0035340144269807045,0.006243587135751735,0.08982793927897817,10.0,5.372039048681007e-8,1.9457363958388686e-7,8.980620904891769e-7,4.828588645260689e-14,4.828561884504917e-14,4.828664852934219e-14
0.28256513026052105,1.0,1.0,0.32928425863488875,0.5315992431849111,0.0035534464779788514,0.006247133213991928,0.09196783061621505,10.0,5.376283699780041e-8,1.9476687491022074e-7,9.004229216482121e-7,4.8286327856961033e-14,4.8286182952766336e-14,4.8287226860432794e-14
0.2845691382765531,1.0,1.0,0.32928425866003036,0.5315992431849111,0.003575866702859127,0.0062728460214212375,0.09410769309404346,10.0,5.3958342944980306e-8,1.9480575104372667e-7,9.022623514341837e-7,4.828637726847409e-14,4.82863662076292e-14,4.828736464278817e-14
0.2865731462925852,1.0,1.0,0.3292842587406431,0.5315992431849111,0.0036090050540624626,0.00631874299737803,0.09624660092538644,10.0,5.40874431761405e-8,1.9522284680275234e-7,9.303868339224677e-7,4.828664852934219e-14,4.8287527343581733e-14,4.828842126322541e-14
0.28857715430861725,1.0,1.0,0.32928425885613655,0.5315992431849111,0.0036609129670789192,0.006320691672428953,0.0983837258861952,10.0,5.529318015304652e-8,1.953214033238446e-7,9.329482261575603e-7,4.8286983209588834e-14,4.8287871864047724e-14,4.828866662373099e-14
0.2905811623246493,1.0,1.0,0.3292842590635564,0.5315992431849111,0.003695093128227394,0.006324194579480915,0.10051832645627336,10.0,5.5818391690650687e-8,1.9583933874379514e-7,9.434797183437098e-7,4.828758732398407e-14,4.82880320126089e-14,4.828892147765112e-14
0.2925851703406814,1.0,1.0,0.32928425909938325,0.5315992431849111,0.0037146440327983235,0.0063693024013267915,0.10264973828637376,10.0,5.589895937992748e-8,1.95875820449257e-7,9.443491384763096e-7,4.828849627710136e-14,4.828817486103687e-14,4.828893064703837e-14
0.29458917835671344,1.0,1.0,0.32928425925801247,0.5315992431849111,0.00375824920009338,0.006386162725653293,0.1047773658227469,10.0,5.6180305782825314e-8,1.9639389526585582e-7,9.618562177583075e-7,4.8288642174708286e-14,4.8288964745139323e-14,4.829024541639589e-14
0.2965931863727455,1.0,1.0,0.32928425932620536,0.5315992431849111,0.0037763079308326414,0.0063890751384959674,0.10690067493258937,10.0,5.619931025588996e-8,1.964981929759009e-7,9.659827495654751e-7,4.828879047133571e-14,4.829024541639589e-14,4.829052232823214e-14
0.2985971943887776,1.0,1.0,0.3292842593845576,0.5315992431849111,0.003840881369300738,0.0063982610507643135,0.10901919028276928,10.0,5.666234829196472e-8,1.9786455886765215e-7,9.72300473366005e-7,4.829061799341543e-14,4.829061276860615e-14,4.829106440288447e-14
0.30060120240480964,1.0,1.0,0.3292842593933403,0.5315992431849111,0.003863783659482318,0.0064184026336457905,0.11113247209889285,10.0,5.701991404328453e-8,1.980377012153071e-7,9.969323196328306e-7,4.8290865328510715e-14,4.829079575838375e-14,4.8291748839776004e-14
0.3026052104208417,1.0,1.0,0.32928425944031503,0.5315992431849111,0.0038921564202497724,0.0064307995549363235,0.11324014060978452,10.0,5.729787789273281e-8,1.983197481925667e-7,1.0019582770456854e-6,4.8291198577272886e-14,4.829143910404861e-14,4.82925162890273e-14
0.3046092184368738,1.0,1.0,0.32928425948381707,0.5315992431849111,0.003927028772626126,0.006448608773059416,0.11534184949379772,10.0,5.785425468708433e-8,1.9864198512577715e-7,1.0068259453142022e-6,4.8291563359733634e-14,4.8292645464660094e-14,4.8292616904201745e-14
0.3066132264529058,1.0,1.0,0.3292842596112237,0.5315992431849111,0.0039314114151819445,0.0065357953356852995,0.11743728806955055,10.0,5.790979459826692e-8,1.989372561315195e-7,1.0073694756836162e-6,4.829183908628466e-14,4.829280084167692e-14,4.829277763311752e-14
0.30861723446893785,1.0,1.0,0.3292842597205391,0.5315992431849111,0.003962821363416851,0.006591853613998429,0.11952617775604227,10.0,5.797867160874663e-8,2.002423112969444e-7,1.007512736839591e-6,4.829239006891144e-14,4.829286640597106e-14,4.829282995663792e-14
0.3106212424849699,1.0,1.0,0.3292842597714506,0.5315992431849111,0.004003566421969158,0.006609661189605126,0.12160826892288049,10.0,5.887439453792377e-8,2.0026230449505993e-7,1.009058549181333e-6,4.82925162890273e-14,4.8292961804867e-14,4.829295481562351e-14
0.312625250501002,1.0,1.0,0.32928425982019666,0.5315992431849111,0.004019367399282807,0.00664975616450662,0.12368333808333024,10.0,6.049113258601297e-8,2.0029239980279808e-7,1.0199842649242924e-6,4.829275432429889e-14,4.829306417896493e-14,4.829368944404029e-14
0.31462925851703405,1.0,1.0,0.3292842599077381,0.5315992431849111,0.004037076241668834,0.0066530663096894685,0.12575118538815533,10.0,6.080132571727425e-8,2.006332270213049e-7,1.0306761402647346e-6,4.829282995663792e-14,4.829348362945767e-14,4.8294110221274916e-14
0.3166332665330661,1.0,1.0,0.32928425992166327,0.5315992431849111,0.004047440638324415,0.006658950413436495,0.12781163238670656,10.0,6.093942467254262e-8,2.010090298722883e-7,1.0432412496486797e-6,4.829402844544372e-14,4.8293985991896944e-14,4.8295190549278044e-14
0.3186372745490982,1.0,1.0,0.32928426003836747,0.5315992431849111,0.004049650360535309,0.006659132965731489,0.13304282018652727,10.0,6.128739989068309e-8,2.010355199566728e-7,1.0622942817489483e-6,4.8295190549278044e-14,4.829517090891526e-14,4.829913612012681e-14
0.32064128256513025,1.0,1.0,0.3292842600624877,0.5315992431849111,0.004219145517745817,0.006660503316862814,0.13452892596758606,10.0,6.183440514681346e-8,2.0136159779897025e-7,1.0640696539364185e-6,4.829913612012681e-14,4.829913610172444e-14,4.829973162135341e-14
0.3226452905811623,1.0,1.0,0.32928426011452877,0.5315992431849111,0.004237733034541751,0.006724362085718421,0.13602986040036172,10.0,6.353724179284705e-8,2.0152054113049408e-7,1.0667748271885611e-6,4.829950168682677e-14,4.8300159479478395e-14,4.830027782314422e-14
0.3246492985971944,1.0,1.0,0.32928426019451057,0.5315992431849111,0.004261852344985732,0.006794032115522014,0.1375446252866947,10.0,6.410680303325056e-8,2.024588289773537e-7,1.0673454418485889e-6,4.830020595272647e-14,4.830016234295274e-14,4.830070812335664e-14
0.32665330661322645,1.0,1.0,0.329284260318282,0.5315992431849111,0.004276398598667177,0.006808512699789353,0.1390787969193888,10.0,6.495406164935713e-8,2.0368863470380686e-7,1.0699004861594323e-6,4.8300461542582897e-14,4.8300618146180756e-14,4.830326531623098e-14
0.3286573146292585,1.0,1.0,0.32928426033282227,0.5315992431849111,0.004318219201817054,0.006865761900861452,0.14061531787185308,10.0,6.50293237860653e-8,2.0377943704115409e-7,1.0781383966702756e-6,4.830126031041381e-14,4.830164674680905e-14,4.83035907931503e-14
0.3306613226452906,1.0,1.0,0.32928426037206937,0.5315992431849111,0.004328635946607759,0.006868886247037431,0.1421631645152744,10.0,6.559610906686418e-8,2.0379544963832085e-7,1.0846201744685683e-6,4.830172964562308e-14,4.830320460942736e-14,4.830462645451081e-14
0.33266533066132264,1.0,1.0,0.32928426043431774,0.5315992431849111,0.004392147674368444,0.0068772932247715465,0.14372149116810767,10.0,6.643561239935685e-8,2.0476459927382057e-7,1.0858878414853773e-6,4.830272837182717e-14,4.830359304937666e-14,4.830550200549893e-14
0.3346693386773547,1.0,1.0,0.3292842604364078,0.5315992431849111,0.004401637722705836,0.0068837517968734045,0.1452895069545638,10.0,6.838367456886171e-8,2.0543420103302695e-7,1.0862064811038293e-6,4.8303119231465566e-14,4.830487835510677e-14,4.830577730688801e-14
0.3366733466933868,1.0,1.0,0.32928426048751247,0.5315992431849111,0.004430328385029626,0.006934564314224833,0.14686645354127256,10.0,6.98575752336243e-8,2.0555165983344407e-7,1.0986959664198206e-6,4.83054942249138e-14,4.83055000516726e-14,4.83065507318607e-14
0.33867735470941884,1.0,1.0,0.3292842605431012,0.5315992431849111,0.004443272208846179,0.006968774883645461,0.14845160915167221,10.0,7.073316046014586e-8,2.0596127892673475e-7,1.1052606537952461e-6,4.8307242547669785e-14,4.8306686797227995e-14,4.830735677763315e-14
0.3406813627254509,1.0,1.0,0.32928426057248905,0.5315992431849111,0.00449944937036027,0.006974001027855452,0.15004428696926042,10.0,7.131941696417008e-8,2.0631520780442268e-7,1.1209053326258017e-6,4.8307324436799686e-14,4.8307469532165415e-14,4.8308211760244646e-14
0.342685370741483,1.0,1.0,0.32928426059741744,0.5315992431849111,0.004503051886189309,0.006979659785641298,0.1516438335819936,10.0,7.134906557320253e-8,2.0731590333917224e-7,1.1308274964294097e-6,4.830807121920061e-14,4.830780124167847e-14,4.830828257921745e-14
0.34468937875751504,1.0,1.0,0.32928426064508576,0.5315992431849111,0.004511596265681494,0.0069859470701316775,0.1532496274707719,10.0,7.147258175310439e-8,2.0745674672010629e-7,1.1395115532098513e-6,4.830828257921745e-14,4.8307827619008435e-14,4.830828919182326e-14
0.3466933867735471,1.0,1.0,0.3292842606782032,0.5315992431849111,0.004567990408958572,0.00699016971128034,0.15486107754530298,10.0,7.19371467670464e-8,2.087041561199497e-7,1.1402489355734517e-6,4.830838668286869e-14,4.830798417209613e-14,4.8308499740241025e-14
0.3486973947895792,1.0,1.0,0.3292842607406963,0.5315992431849111,0.0046145169665495435,0.007007148332128926,0.15647762172955304,10.0,7.264822026833009e-8,2.090191024936523e-7,1.1410596147597663e-6,4.8308499740241025e-14,4.830840670065151e-14,4.8309059549769765e-14
0.35070140280561124,1.0,1.0,0.329284260794597,0.5315992431849111,0.004707364869574628,0.00705363429186572,0.15809872559824428,10.0,7.277724148868404e-8,2.0912515685081828e-7,1.1467441821722839e-6,4.8309059549769765e-14,4.830949584148764e-14,4.831073442146547e-14
0.3527054108216433,1.0,1.0,0.32928426083033113,0.5315992431849111,0.004719887959028371,0.007102740096966562,0.15972388106522606,10.0,7.305423844227438e-8,2.0931642682629451e-7,1.1535000684425568e-6,4.8309479144507545e-14,4.831056978468251e-14,4.831159794818345e-14
0.35470941883767537,1.0,1.0,0.32928426091436375,0.5315992431849111,0.004787200331815839,0.007134329911611477,0.16135260512401378,10.0,7.347932163631127e-8,2.0966571634129075e-7,1.1565594451499158e-6,4.8310553687583136e-14,4.831117374510864e-14,4.8311912020657674e-14
0.35671342685370744,1.0,1.0,0.3292842609588252,0.5315992431849111,0.004842952275151789,0.007189004785803037,0.16298443864034695,10.0,7.351258352435142e-8,2.107590889690611e-7,1.1593721326102254e-6,4.8312079731049053e-14,4.831155415338025e-14,4.831429194291127e-14
0.3587174348697395,1.0,1.0,0.3292842609671291,0.5315992431849111,0.004867949192047934,0.007197412478935741,0.16461894519625148,10.0,7.52887717247865e-8,2.1092580334030284e-7,1.160153348424912e-6,4.8314285470423654e-14,4.831439953437343e-14,4.831592779387412e-14
0.36072144288577157,1.0,1.0,0.3292842609730802,0.5315992431849111,0.004910518267710767,0.007202370180834695,0.16625570998491795,10.0,7.578997975298681e-8,2.1149431599815557e-7,1.1732925433850589e-6,4.8314607901272545e-14,4.831638563818628e-14,4.8316506247221044e-14
0.3627254509018036,1.0,1.0,0.3292842609931444,0.5315992431849111,0.004975231384810847,0.007209803057533498,0.16789433875454352,10.0,7.61043745497868e-8,2.1233417917382896e-7,1.1868392708414944e-6,4.8316210601681886e-14,4.831640832927805e-14,4.8316714685138123e-14
0.36472945891783565,1.0,1.0,0.32928426101480657,0.5315992431849111,0.005003303274454372,0.007216972226666563,0.16953445680204057,10.0,7.67215478786754e-8,2.1360896833766471e-7,1.1970574540624288e-6,4.8316506247221044e-14,4.831666738863538e-14,4.831679360940389e-14
0.3667334669338677,1.0,1.0,0.32928426106700126,0.5315992431849111,0.005092124445469088,0.007225902100171301,0.17117570801216292,10.0,7.684447391071503e-8,2.138213063549178e-7,1.21406089980803e-6,4.831679360940389e-14,4.831679242233894e-14,4.83171935683116e-14
0.3687374749498998,1.0,1.0,0.32928426108832504,0.5315992431849111,0.005115355263906235,0.007248188416006671,0.17281775929261226,10.0,7.71515264966783e-8,2.1422577177580033e-7,1.2237849739951765e-6,4.831708254547401e-14,4.8317387066118017e-14,4.831781382789409e-14
0.37074148296593185,1.0,1.0,0.32928426111809467,0.5315992431849111,0.0051449147803047405,0.00725629843906654,0.17446027685915055,10.0,7.718996537097062e-8,2.1428472129049287e-7,1.232087120570388e-6,4.831718602692951e-14,4.8317408519399856e-14,4.831846896225385e-14
0.3727454909819639,1.0,1.0,0.32928426113624204,0.5315992431849111,0.005178766712047554,0.00727177806131671,0.17610296198077227,10.0,7.723597392134832e-8,2.1475833930984834e-7,1.2354126181829709e-6,4.831801067599213e-14,4.831829307911318e-14,4.831878000755022e-14
0.374749498997996,1.0,1.0,0.3292842611868305,0.5315992431849111,0.005226759009065516,0.007342149972973074,0.1777455241676531,10.0,7.80242201927991e-8,2.151183046841933e-7,1.2367424849139713e-6,4.83181314446299e-14,4.831868675895586e-14,4.831973581637936e-14
0.37675350701402804,1.0,1.0,0.3292842612011553,0.5315992431849111,0.005273953903211071,0.007369477586205725,0.1793876873684843,10.0,7.803746064406865e-8,2.1534851789238365e-7,1.277223256472983e-6,4.83197268794853e-14,4.831943037238886e-14,4.832025198779577e-14
0.3787575150300601,1.0,1.0,0.32928426125018956,0.5315992431849111,0.005301722918745248,0.007478228591960628,0.18102918925899317,10.0,7.837861572256205e-8,2.1541960118492629e-7,1.31832726140152e-6,4.832035810726072e-14,4.8320491651411166e-14,4.8321625825796206e-14
0.3807615230460922,1.0,1.0,0.32928426126201144,0.5315992431849111,0.005373157373300863,0.0074815765709819885,0.18266978056616628,10.0,7.988443874064733e-8,2.156375537904041e-7,1.3262721705753096e-6,4.8321269381050786e-14,4.832158986847325e-14,4.83218525123903e-14
0.38276553106212424,1.0,1.0,0.3292842612735236,0.5315992431849111,0.005379245232643863,0.007503630136456386,0.18430922442655814,10.0,8.006051627528774e-8,2.1617403426792023e-7,1.33006795189759e-6,4.832140912169642e-14,4.832186248894505e-14,4.832298100059628e-14
0.3847695390781563,1.0,1.0,0.3292842613190641,0.5315992431849111,0.0054009100281433835,0.0075060088450276405,0.18594729577710456,10.0,8.024933873822504e-8,2.1625896096035343e-7,1.3457090608613634e-6,4.832318693116931e-14,4.8323171920390467e-14,4.8326226522864226e-14
0.3867735470941884,1.0,1.0,0.32928426136577255,0.5315992431849111,0.005468519154503098,0.007526532188051668,0.1875837807769018,10.0,8.052222184427118e-8,2.1666804738209556e-7,1.351974701713349e-6,4.8324835604898495e-14,4.8324560583258954e-14,4.832628295158068e-14
0.38877755511022044,1.0,1.0,0.3292842613720849,0.5315992431849111,0.00547041058703303,0.007535269649034301,0.18921847625863167,10.0,8.101196151299584e-8,2.1695606867220994e-7,1.3620371319233019e-6,4.83268942563416e-14,4.832641440395457e-14,4.832793798146106e-14
0.3907815631262525,1.0,1.0,0.3292842613725509,0.5315992431849111,0.005480007738682984,0.0075781527474592545,0.19085118920708014,10.0,8.122829631959082e-8,2.1747396152862466e-7,1.3753046786032925e-6,4.83279345020919e-14,4.83276736521567e-14,4.8328262933017295e-14
0.3927855711422846,1.0,1.0,0.32928426137732136,0.5315992431849111,0.0054882052396010945,0.007582271391071416,0.1924817362662739,10.0,8.158263732486493e-8,2.1760857738309844e-7,1.3776925752578673e-6,4.8328262933017295e-14,4.832825202995436e-14,4.832857851674115e-14
0.39478957915831664,1.0,1.0,0.32928426142269485,0.5315992431849111,0.005594540034715069,0.007590986986070441,0.19410994326980222,10.0,8.217393247144522e-8,2.1764784202692556e-7,1.3778412124936444e-6,4.832912619854018e-14,4.832871038088558e-14,4.833075739792981e-14
0.3967935871743487,1.0,1.0,0.32928426146690776,0.5315992431849111,0.00562067123797844,0.007606811370358081,0.19573564479626984,10.0,8.270114144645365e-8,2.1812476330352456e-7,1.3821158519497574e-6,4.832992602959409e-14,4.833069237190405e-14,4.833162865965764e-14
0.39879759519038077,1.0,1.0,0.3292842614697048,0.5315992431849111,0.005691157291269614,0.007614288136738924,0.2960558502883832,10.0,8.373008426530297e-8,2.188649926846307e-7,1.383281978437389e-6,4.833076434380895e-14,4.833127255717369e-14,4.833196317913037e-14
0.40080160320641284,1.0,1.0,0.32928426149885615,0.5315992431849111,0.005733205134111557,0.0076585618558058744,0.296056299235084,10.0,8.385558057957334e-8,2.196733403381506e-7,1.3956718390235317e-6,4.8331879963466674e-14,4.833147690967578e-14,4.833272846005846e-14
0.4028056112224449,1.0,1.0,0.3292842615137766,0.5315992431849111,0.005737140298835583,0.007849192030656094,0.29605634030548544,10.0,8.457831800574354e-8,2.2097022707750537e-7,1.3993138579515586e-6,4.833302835639524e-14,4.8333156810754945e-14,4.833302835639524e-14
0.40480961923847697,1.0,1.0,0.32928426152260404,0.5315992431849111,0.005764721535688544,0.007859945018169771,0.2960567181083172,10.0,8.560949368612129e-8,2.2104054420667476e-7,1.4001268506189765e-6,4.833406806697172e-14,4.833336315903783e-14,4.8333795427971113e-14
0.40681362725450904,1.0,1.0,0.32928426155509394,0.5315992431849111,0.0058097232496913155,0.007897564926587008,0.2960568224938974,10.0,8.566233084369529e-8,2.2146275695805945e-7,1.4039165653369174e-6,4.833455273533587e-14,4.833385416122903e-14,4.833564120775874e-14
0.4088176352705411,1.0,1.0,0.32928426155540097,0.5315992431849111,0.00582682757838517,0.007934901601629641,0.296056952521941,10.0,8.650536037003679e-8,2.2157972257686348e-7,1.4116746779111408e-6,4.83356098419313e-14,4.8335482255761363e-14,4.833741074877005e-14
0.41082164328657317,1.0,1.0,0.3292842615938289,0.5315992431849111,0.005858308577704101,0.007973004765171831,0.2960572535494069,10.0,8.668858764784766e-8,2.2178864002659622e-7,1.4244105633691316e-6,4.833798758968115e-14,4.833785052497922e-14,4.833791511821212e-14
0.41282565130260523,1.0,1.0,0.3292842616265502,0.5315992431849111,0.005889157040200162,0.00799551782105378,0.29605790332662835,10.0,8.71119778491842e-8,2.2182370128767697e-7,1.4327182581642706e-6,4.8338121185997646e-14,4.833792170803602e-14,4.8338766039493015e-14
0.4148296593186373,1.0,1.0,0.32928426163014296,0.5315992431849111,0.005902146662449705,0.008009610288288425,0.2960581427632931,10.0,8.72218482222495e-8,2.222898092376757e-7,1.4486057112274843e-6,4.8338766039493015e-14,4.833841102508706e-14,4.833928698622332e-14
0.4168336673346693,1.0,1.0,0.3292842616328326,0.5315992431849111,0.006037817218537364,0.00806208030225503,0.2960595350390614,10.0,8.840434474144659e-8,2.2268416069666166e-7,1.45146816358684e-6,4.83403806041361e-14,4.8339262391191856e-14,4.834092387119083e-14
0.4188376753507014,1.0,1.0,0.3292842616449009,0.5315992431849111,0.006086439768958876,0.008077578230884216,0.2960599121993799,10.0,8.89776924338659e-8,2.23107098074661e-7,1.463226216953588e-6,4.834092387119083e-14,4.8340845558356454e-14,4.834532084805571e-14
0.42084168336673344,1.0,1.0,0.3292842616641874,0.5315992431849111,0.006102043584573739,0.008097732153475857,0.29605991797085146,10.0,9.012364182862287e-8,2.2325769696786276e-7,1.4645672863005343e-6,4.8343823225573506e-14,4.834532438843607e-14,4.834611478726971e-14
0.4228456913827655,1.0,1.0,0.32928426166785557,0.5315992431849111,0.00611215300312693,0.008175277226411664,0.2960608736947543,10.0,9.067858284654858e-8,2.2385860351084926e-7,1.4691171529691925e-6,4.8346510565703976e-14,4.83464945234722e-14,4.834818971488863e-14
0.4248496993987976,1.0,1.0,0.32928426169610403,0.5315992431849111,0.006117705914953159,0.008231089327223471,0.2960617109976061,10.0,9.070850582948514e-8,2.239423728542087e-7,1.4719590733203037e-6,4.8347806093780233e-14,4.834682590563274e-14,4.8348781025615597e-14
0.42685370741482964,1.0,1.0,0.3292842617005852,0.5315992431849111,0.006246587555484255,0.008293036956270407,0.2960622851488592,10.0,9.2469218499377e-8,2.2439714148042102e-7,1.4734926717183682e-6,4.834818971488863e-14,4.8348514069547523e-14,4.835048757906744e-14
0.4288577154308617,1.0,1.0,0.32928426172602593,0.5315992431849111,0.006268740575169991,0.008362590072096122,0.29606442462884164,10.0,9.335930334012148e-8,2.252451988162351e-7,1.4775899696430011e-6,4.8349824063585714e-14,4.834883326683816e-14,4.835177167115691e-14
0.4308617234468938,1.0,1.0,0.32928426174426706,0.5315992431849111,0.006292293460137076,0.00841136742474208,0.29606525136496104,10.0,9.361412849730373e-8,2.2654350838237734e-7,1.4777839294630127e-6,4.8350520968034426e-14,4.8350561484586876e-14,4.835291518827699e-14
0.43286573146292584,1.0,1.0,0.32928426175407766,0.5315992431849111,0.006395818877314263,0.00843673577125302,0.2960666575065076,10.0,9.364887715799532e-8,2.2689741465422603e-7,1.4819318995455112e-6,4.835152343699292e-14,4.8351963268077684e-14,4.835328896740873e-14
0.4348697394789579,1.0,1.0,0.3292842617598688,0.5315992431849111,0.0064235438796914806,0.008453744470679614,0.2960676694190644,10.0,9.477254792391696e-8,2.26899193125333e-7,1.4935702070557693e-6,4.8353059662144974e-14,4.8352502727864073e-14,4.8357984399772674e-14
0.43687374749499,1.0,1.0,0.3292842617803762,0.5315992431849111,0.0064312804568403895,0.008466054660310723,0.29606882375067384,10.0,9.55254093873737e-8,2.2689930562386668e-7,1.5042936859225254e-6,4.835352074170649e-14,4.8352821936442556e-14,4.83585314252558e-14
0.43887775551102204,1.0,1.0,0.3292842617946051,0.5315992431849111,0.006465587809795558,0.008527262025604432,0.2960714389138374,10.0,9.663596523172186e-8,2.269165692069283e-7,1.5080013008107309e-6,4.835698840155352e-14,4.8357938351554544e-14,4.836097729456093e-14
0.4408817635270541,1.0,1.0,0.3292842617978951,0.5315992431849111,0.006541579386426597,0.00854780941940328,0.29607300950185944,10.0,9.697674816031674e-8,2.2705642557382284e-7,1.5087695459921683e-6,4.83585314252558e-14,4.83585085935764e-14,4.836209230253259e-14
0.44288577154308617,1.0,1.0,0.329284261805031,0.5315992431849111,0.006546057449981675,0.008569803401779935,0.2960745527307881,10.0,9.726625940150858e-8,2.2724610381369405e-7,1.5123009409128077e-6,4.836097729456093e-14,4.836099074041162e-14,4.836274211770464e-14
0.44488977955911824,1.0,1.0,0.3292842618117419,0.5315992431849111,0.006553380796197389,0.008599121535632392,0.2960757267175416,10.0,9.795502992946518e-8,2.2769787406370278e-7,1.5173481725330244e-6,4.836154458480401e-14,4.836234364955357e-14,4.836307948431746e-14
0.4468937875751503,1.0,1.0,0.3292842618250021,0.5315992431849111,0.006591022895458847,0.008648991140024749,0.2960778158791988,10.0,9.813958084318599e-8,2.290142882564118e-7,1.5179748978976849e-6,4.83627616729409e-14,4.836266576302923e-14,4.8364413172535456e-14
0.44889779559118237,1.0,1.0,0.3292842618281449,0.5315992431849111,0.006694855969296546,0.008655011064027034,0.2960805264929305,10.0,9.833234293097282e-8,2.2929236072853774e-7,1.5375454801280747e-6,4.8364413172535456e-14,4.8364343879408994e-14,4.8365614680922785e-14
0.45090180360721444,1.0,1.0,0.32928426184981424,0.5315992431849111,0.006775055789094911,0.008689296710666441,0.29608325020866955,10.0,9.850706231430264e-8,2.2986919315974572e-7,1.5521932663381869e-6,4.83656090033579e-14,4.836555906983863e-14,4.836585525600749e-14
0.4529058116232465,1.0,1.0,0.32928426185713094,0.5315992431849111,0.006776779467851933,0.008741860957601284,0.2960845080632261,10.0,9.860847970541919e-8,2.3100585497356283e-7,1.5641058720071942e-6,4.836561208311028e-14,4.836575655555118e-14,4.836598848483566e-14
0.45490981963927857,1.0,1.0,0.3292842618701292,0.5315992431849111,0.007007936658456117,0.008742855063325658,0.2960858319606861,10.0,9.893792837734214e-8,2.3107903277972007e-7,1.5668780682993118e-6,4.836593960469331e-14,4.836582962720332e-14,4.836807126419588e-14
0.45691382765531063,1.0,1.0,0.32928426188917453,0.5315992431849111,0.007034621289137193,0.008749198566265434,0.2960893198820245,10.0,9.904499787271299e-8,2.3134161548519894e-7,1.5670033749358564e-6,4.836828438037316e-14,4.8368295041006243e-14,4.836828438037316e-14
0.4589178356713427,1.0,1.0,0.3292842618896673,0.5315992431849111,0.0070694778334713,0.008758268651559669,0.2960916368989776,10.0,9.960574728866918e-8,2.314183418465881e-7,1.5797254810890705e-6,4.8369091961133075e-14,4.8369495563060625e-14,4.836967139312023e-14
0.46092184368737477,1.0,1.0,0.3292842618905993,0.5315992431849111,0.007166688922929871,0.008766249579192887,0.29609603235727294,10.0,1.0004585755054528e-7,2.314647690839949e-7,1.580053373349142e-6,4.836970182504437e-14,4.836968993074489e-14,4.836976775320085e-14
0.46292585170340683,1.0,1.0,0.3292842618968463,0.5315992431849111,0.007180287225025196,0.00876754635396917,0.2960964731345781,10.0,1.0015812294569197e-7,2.3169979631559965e-7,1.5957738237540743e-6,4.837147104234608e-14,4.8369878933588e-14,4.837150703863074e-14
0.4649298597194389,1.0,1.0,0.3292842619070294,0.5315992431849111,0.007200138503261656,0.008772216976290007,0.29609793514302235,10.0,1.0022370810611053e-7,2.3186590763909938e-7,1.6012832680396349e-6,4.837209866791535e-14,4.837107865403125e-14,4.837210089850249e-14
0.46693386773547096,1.0,1.0,0.3292842619156947,0.5315992431849111,0.007204216963415635,0.008773097825176329,0.2961033951591638,10.0,1.0086379449743046e-7,2.3202404442292237e-7,1.606686904993984e-6,4.8372170282019636e-14,4.837222740194184e-14,4.837345467427279e-14
0.46893787575150303,1.0,1.0,0.3292842619237685,0.5315992431849111,0.007242140112742982,0.008839790383880913,0.2961047205846489,10.0,1.0103629434871141e-7,2.324280127151798e-7,1.6239611225598117e-6,4.837267630762375e-14,4.837345467427279e-14,4.8374507373857e-14
0.4709418837675351,1.0,1.0,0.3292842619315972,0.5315992431849111,0.007262832883138584,0.008851546613000453,0.2961103984964921,10.0,1.0148212888033784e-7,2.3285019157568552e-7,1.6308095615104184e-6,4.837345467427279e-14,4.8374552555051104e-14,4.8375601109329824e-14
0.4729458917835671,1.0,1.0,0.3292842619394613,0.5315992431849111,0.007280251829272113,0.008894888449454718,0.2961114158796706,10.0,1.0174923504714948e-7,2.3340751688591034e-7,1.653262132932756e-6,4.8374507373857e-14,4.837567110570135e-14,4.837616862620683e-14
0.4749498997995992,1.0,1.0,0.329284261943897,0.5315992431849111,0.0072906220129943106,0.008954456817703363,0.2961119871718627,10.0,1.0236276820704016e-7,2.3389610936769138e-7,1.680639218826854e-6,4.8375601109329824e-14,4.8376156073575494e-14,4.837708664694676e-14
0.47695390781563124,1.0,1.0,0.3292842619541733,0.5315992431849111,0.007313386756950687,0.00896466357833085,0.2961197289084139,10.0,1.0394030495675797e-7,2.3397140027908642e-7,1.682314016917769e-6,4.837814644669993e-14,4.837752478277508e-14,4.837718048368488e-14
0.4789579158316633,1.0,1.0,0.3292842619609639,0.5315992431849111,0.007314861473582747,0.009019445695504112,0.29612010217847906,10.0,1.0440267761487059e-7,2.3510016569109166e-7,1.6839072418809835e-6,4.83783275220417e-14,4.8378410641078726e-14,4.838054387011609e-14
0.48096192384769537,1.0,1.0,0.3292842619620043,0.5315992431849111,0.007414788311477962,0.009044737849937671,0.2961262356074228,10.0,1.0461637536258435e-7,2.352607881211563e-7,1.7036302955057606e-6,4.838065074722203e-14,4.838051687818356e-14,4.8380969908057845e-14
0.48296593186372744,1.0,1.0,0.32928426196796584,0.5315992431849111,0.007427426321143296,0.009122793589105877,0.2961279398533676,10.0,1.0595812319124205e-7,2.3584317643199933e-7,1.7100849774944904e-6,4.838078323454214e-14,4.8380874960572554e-14,4.8381062426080066e-14
0.4849699398797595,1.0,1.0,0.3292842619808964,0.5315992431849111,0.007473267176983226,0.009145027447716343,0.2961294617834761,10.0,1.0598129099168644e-7,2.3664682840049118e-7,1.7164013359426639e-6,4.8381013126387797e-14,4.838141104540277e-14,4.8383178814142944e-14
0.48697394789579157,1.0,1.0,0.3292842619872014,0.5315992431849111,0.007516109118395496,0.009152364071213545,0.29613661412067604,10.0,1.0656746274486718e-7,2.368830664700361e-7,1.7277627871471724e-6,4.838141498561345e-14,4.838256067340733e-14,4.8388556002705854e-14
0.48897795591182364,1.0,1.0,0.32928426198861044,0.5315992431849111,0.007524335158423039,0.009219164407429668,0.29613950249124116,10.0,1.0688379892584085e-7,2.3699424578167554e-7,1.7647322480043712e-6,4.8387715851054255e-14,4.838857505627441e-14,4.8389023649285936e-14
0.4909819639278557,1.0,1.0,0.3292842619930187,0.5315992431849111,0.007555049901646629,0.009301885577106856,0.29614394008879297,10.0,1.0771054546023639e-7,2.370495618007405e-7,1.7660782971622403e-6,4.8389023649285936e-14,4.838900928267918e-14,4.838921754753265e-14
0.49298597194388777,1.0,1.0,0.3292842619966819,0.5315992431849111,0.007719756113591041,0.009374176529027504,0.29614574587875386,10.0,1.0829817001729349e-7,2.3730902893224472e-7,1.7686518117788115e-6,4.838939002120838e-14,4.838914868175218e-14,4.838963271189018e-14
0.49498997995991983,1.0,1.0,0.3292842620043834,0.5315992431849111,0.007743395131366568,0.009377344850926112,0.2961502321675396,10.0,1.0838440752309018e-7,2.3747222621671864e-7,1.7745319123933041e-6,4.8390156206633014e-14,4.838988439324083e-14,4.83925481079937e-14
0.4969939879759519,1.0,1.0,0.32928426201189087,0.5315992431849111,0.00790126431225298,0.009393196774869461,0.29615532935005495,10.0,1.0971977726384186e-7,2.375911038417159e-7,1.7867400944781134e-6,4.839321739560937e-14,4.839254596604237e-14,4.8393067426916085e-14
0.49899799599198397,1.0,1.0,0.3292842620144364,0.5315992431849111,0.007936662654259295,0.0094670328173424,0.29616165874781747,10.0,1.1020800312878788e-7,2.3899926774132503e-7,1.7886351028756667e-6,4.839340852328513e-14,4.8393128143108375e-14,4.839521058733183e-14
0.501002004008016,1.0,1.0,0.3292842620150378,0.5315992431849111,0.007971311938279277,0.009472572960039295,0.29616345783604525,10.0,1.1029502873070724e-7,2.400698313244812e-7,1.7930502720234258e-6,4.8393410300550824e-14,4.839359395753216e-14,4.839689871721382e-14
0.503006012024048,1.0,1.0,0.3292842620223862,0.5315992431849111,0.007991513150983693,0.009490480027511539,0.2961653588106522,10.0,1.1082694883903636e-7,2.404789385374829e-7,1.793899833745979e-6,4.8395782846931465e-14,4.839483125518223e-14,4.8397913903033745e-14
0.5050100200400801,1.0,1.0,0.3292842620250263,0.5315992431849111,0.008010865480482719,0.009595089123261484,0.2961737902376993,10.0,1.1210118465072329e-7,2.40489454812716e-7,1.7943976875799051e-6,4.8396338729836727e-14,4.839679745100279e-14,4.839910649505396e-14
0.5070140280561122,1.0,1.0,0.32928426203226124,0.5315992431849111,0.008033830748277692,0.00960388815735073,0.2961758285898193,10.0,1.1222765296102319e-7,2.40679624125082e-7,1.795073810752009e-6,4.8397047603445406e-14,4.839696556349711e-14,4.839982962965411e-14
0.5090180360721442,1.0,1.0,0.3292842620343905,0.5315992431849111,0.008181444124554507,0.009604840393397164,0.2961847470669085,10.0,1.1296651752385867e-7,2.4102554965209894e-7,1.8089464648350745e-6,4.8397845592856483e-14,4.8397748919392844e-14,4.840135464100311e-14
0.5110220440881763,1.0,1.0,0.32928426204316946,0.5315992431849111,0.00823681966922151,0.009657582188541274,0.29618663471348655,10.0,1.1459808860255853e-7,2.4108301333065526e-7,1.8163394586185687e-6,4.839910649505396e-14,4.839885375767648e-14,4.840148100410522e-14
0.5130260521042084,1.0,1.0,0.3292842620500853,0.5315992431849111,0.00824481870607828,0.00966681005453586,0.2961867330696149,10.0,1.1492914968651803e-7,2.4243545420981114e-7,1.837126375584954e-6,4.840018219022278e-14,4.840036380935454e-14,4.8401942238745905e-14
0.5150300601202404,1.0,1.0,0.3292842620509739,0.5315992431849111,0.008262034124703038,0.009669228484220688,0.2961980666844693,10.0,1.160877943674222e-7,2.4280248037288103e-7,1.8451993460122266e-6,4.840038651069653e-14,4.8401327339982467e-14,4.840297036645561e-14
0.5170340681362725,1.0,1.0,0.3292842620513997,0.5315992431849111,0.008354334500333868,0.009725618968430522,0.296200200322659,10.0,1.1619250823661286e-7,2.4305742563727613e-7,1.8544410118719825e-6,4.8401415346778683e-14,4.840186686123707e-14,4.840374759162169e-14
0.5190380761523046,1.0,1.0,0.32928426205454076,0.5315992431849111,0.008354922210109597,0.009795508693189533,0.29620776272567084,10.0,1.1698084902751535e-7,2.432218335132383e-7,1.8567278106611133e-6,4.840197008932749e-14,4.840216242869558e-14,4.840434433182097e-14
0.5210420841683366,1.0,1.0,0.32928426205911565,0.5315992431849111,0.008376971147819533,0.009806652890703593,0.2962098239207734,10.0,1.1871469627263113e-7,2.4438577501872097e-7,1.8634624771295494e-6,4.840289113479301e-14,4.8402912730218254e-14,4.840628613532709e-14
0.5230460921843687,1.0,1.0,0.3292842620656814,0.5315992431849111,0.00838178371729352,0.00982984338953356,0.29621449528437727,10.0,1.1914443922669183e-7,2.4506787851504044e-7,1.8788904938973347e-6,4.840434433182097e-14,4.840438941559984e-14,4.840797143178238e-14
0.5250501002004008,1.0,1.0,0.32928426206634925,0.5315992431849111,0.008473348296753449,0.009944745636298937,0.2962219993164698,10.0,1.1973517339622454e-7,2.4550993145387386e-7,1.8972863796406107e-6,4.8407335152369007e-14,4.840811865542608e-14,4.8408791356073595e-14
0.5270541082164328,1.0,1.0,0.3292842620731308,0.5315992431849111,0.008499769075735127,0.009949026178057893,0.29622952788998785,10.0,1.2136486019604678e-7,2.4594051021674825e-7,1.8974480731365794e-6,4.840793493627968e-14,4.8408933720551794e-14,4.840885479437337e-14
0.5290581162324649,1.0,1.0,0.32928426207420136,0.5315992431849111,0.008508107079850028,0.009981417048464463,0.2962324605958426,10.0,1.221413215010732e-7,2.476746679314842e-7,1.9005576186897475e-6,4.84094808770488e-14,4.840901132718432e-14,4.8409331873621743e-14
0.531062124248497,1.0,1.0,0.3292842620793279,0.5315992431849111,0.008524502344339489,0.009992720972897185,0.29623458746064674,10.0,1.2257869363567358e-7,2.4793649219387405e-7,1.900710040980621e-6,4.840978413707912e-14,4.8409727546465934e-14,4.840959588156863e-14
0.533066132264529,1.0,1.0,0.32928426207948847,0.5315992431849111,0.008542679145248344,0.010068487844936292,0.29624530650352915,10.0,1.23237575103532e-7,2.4794888564404926e-7,1.9049639679322762e-6,4.8410150837654303e-14,4.8409858257087055e-14,4.840981725251519e-14
0.5350701402805611,1.0,1.0,0.32928426208461903,0.5315992431849111,0.008616184496682397,0.010090663012718711,0.29624758299313403,10.0,1.243603171527128e-7,2.480935061703813e-7,1.91341789281461e-6,4.841022432047197e-14,4.8410145861321457e-14,4.840987503448164e-14
0.5370741482965932,1.0,1.0,0.3292842620854488,0.5315992431849113,0.008675032973643382,0.010147794152183807,0.2962587972864267,10.0,1.2487274595984073e-7,2.4809481434710975e-7,1.9173686398775277e-6,4.841121149698948e-14,4.841031060603268e-14,4.841022142203285e-14
0.5390781563126252,1.0,1.0,0.3292842620910366,0.5315992431849113,0.008697803648263386,0.010233411456689689,0.2962609806041012,10.0,1.250956430510753e-7,2.490038799761836e-7,1.9522153691436355e-6,4.8411426795005413e-14,4.8413353249775054e-14,4.841348120776881e-14
0.5410821643286573,1.0,1.0,0.32928426209126865,0.5315992431849113,0.008807104789787131,0.010344480597911454,0.2962618395622402,10.0,1.254850425104191e-7,2.4926563334588897e-7,1.9526762876729457e-6,4.841438943737663e-14,4.8415313646523137e-14,4.8418162756338795e-14
0.5430861723446894,1.0,1.0,0.3292842620930737,0.5315992431849113,0.008830241643385583,0.010365587594441693,0.29627477503365873,10.0,1.2578725424689995e-7,2.494244864438872e-7,1.9582798840300487e-6,4.8418162756338795e-14,4.8418296035977744e-14,4.841865605096714e-14
0.5450901803607214,1.0,1.0,0.3292842620962752,0.5315992431849113,0.009067136702974191,0.010369060832716968,0.29627913557649416,10.0,1.258887131874867e-7,2.494259728266941e-7,1.970873902505406e-6,4.841922861210821e-14,4.841871199896735e-14,4.841993556954274e-14
0.5470941883767535,1.0,1.0,0.32928426210118633,0.5315992431849113,0.009078927748670838,0.010369352103021123,0.296286730219035,10.0,1.2610149856440135e-7,2.500281939330276e-7,1.9871070530353688e-6,4.8419231037372806e-14,4.841991485590731e-14,4.842084925602613e-14
0.5490981963927856,1.0,1.0,0.3292842621017168,0.5315992431849113,0.009096734767473122,0.010428844052299609,0.2962889610714607,10.0,1.2700291589573808e-7,2.5054459969782367e-7,1.9957222468922406e-6,4.842146404461648e-14,4.842182986693287e-14,4.8422689587957046e-14
0.5511022044088176,1.0,1.0,0.32928426210579054,0.5315992431849113,0.009256429819364528,0.010452915480212134,0.2962972031325599,10.0,1.3144795655365165e-7,2.507530166977155e-7,2.001207489488465e-6,4.842534313105179e-14,4.8422858124740934e-14,4.8425510936470004e-14
0.5531062124248497,1.0,1.0,0.3292842621071777,0.5315992431849113,0.009295074296245046,0.010489742358729246,0.29630353355631056,10.0,1.3184548700564253e-7,2.520367135281854e-7,2.013222291503469e-6,4.8425510936470004e-14,4.84257382601423e-14,4.842780622144097e-14
0.5551102204408818,1.0,1.0,0.32928426210840744,0.5315992431849113,0.009319707024333686,0.010514453049749248,0.2963160508898214,10.0,1.32128573775019e-7,2.524179090508437e-7,2.02128138403682e-6,4.8428785388938194e-14,4.842700289949753e-14,4.843325049578268e-14
0.5571142284569138,1.0,1.0,0.32928426211010703,0.5315992431849113,0.009342519502640442,0.01056655492972802,0.2963162176150107,10.0,1.3222516609567036e-7,2.5264112010322786e-7,2.0333078396182636e-6,4.8433354189784596e-14,4.8432145934766643e-14,4.843376505370412e-14
0.5591182364729459,1.0,1.0,0.3292842621108589,0.5315992431849113,0.009411181790523315,0.01070211124511599,0.2963184873757689,10.0,1.3245565922665613e-7,2.5383147934846386e-7,2.033782637575662e-6,4.843480626457748e-14,4.8433408586788334e-14,4.844098372358929e-14
0.561122244488978,1.0,1.0,0.3292842621141537,0.5315992431849113,0.00941516341477682,0.010709918558077172,0.29633381746576354,10.0,1.329330243761203e-7,2.5390880951485447e-7,2.033851697364717e-6,4.844098372358929e-14,4.844086834112551e-14,4.844108223539127e-14
0.56312625250501,1.0,1.0,0.3292842621179474,0.5315992431849113,0.009527603531974762,0.010742532892112308,0.2963356875834374,10.0,1.3304884158734487e-7,2.539651700843052e-7,2.034442651263943e-6,4.8442539449748355e-14,4.8441021874676355e-14,4.844474712249516e-14
0.5651302605210421,1.0,1.0,0.3292842621188583,0.5315992431849113,0.009546070873720253,0.01097795143465201,0.29634721848270473,10.0,1.3429695297899267e-7,2.5482743689892163e-7,2.0407614297234303e-6,4.844474712249516e-14,4.844491057691736e-14,4.844516886581274e-14
0.5671342685370742,1.0,1.0,0.32928426212086614,0.5315992431849113,0.009608108828158692,0.010996361443404,0.2963495188102024,10.0,1.3475656216868023e-7,2.552711240923753e-7,2.047637684468749e-6,4.845058087469589e-14,4.844525039368457e-14,4.845265246805368e-14
0.5691382765531062,1.0,1.0,0.3292842621215041,0.5315992431849113,0.009612156337896794,0.011045536600509779,0.2963561220243349,10.0,1.3651978355526648e-7,2.554088285691099e-7,2.0496006090733207e-6,4.845265246805368e-14,4.8453072243853415e-14,4.845802037906137e-14
0.5711422845691383,1.0,1.0,0.3292842621240967,0.5315992431849113,0.009620395933789638,0.01105028880567461,0.29636558644058814,10.0,1.3682522545860903e-7,2.578416353313076e-7,2.0536354039968654e-6,4.8454009508156215e-14,4.84530872784821e-14,4.845888068871025e-14
0.5731462925851704,1.0,1.0,0.3292842621248384,0.5315992431849113,0.009682664521364225,0.01106880506820522,0.2963773630997273,10.0,1.3686838646315598e-7,2.578456878867796e-7,2.0919119017209823e-6,4.845802037906137e-14,4.845806743219524e-14,4.845934179674251e-14
0.5751503006012024,1.0,1.0,0.3292842621258577,0.5315992431849113,0.009747304372046526,0.011078876886602782,0.29637969260490554,10.0,1.3698954058909544e-7,2.589428437655315e-7,2.1053988818851107e-6,4.8460643326877864e-14,4.8458728282788224e-14,4.846007037642203e-14
0.5771543086172345,1.0,1.0,0.3292842621279644,0.5315992431849113,0.009765757043400589,0.011109896160258306,0.2963820154356356,10.0,1.3718297158597323e-7,2.593540427067743e-7,2.105596030870416e-6,4.8461343790911155e-14,4.845892836411183e-14,4.8461357501419515e-14
0.5791583166332666,1.0,1.0,0.329284262130895,0.5315992431849113,0.009891897345727745,0.011171583006025023,0.2963988009208915,10.0,1.3771868523476634e-7,2.600172191035529e-7,2.1106103455071706e-6,4.846173197644267e-14,4.846117274676573e-14,4.846290632089854e-14
0.5811623246492986,1.0,1.0,0.3292842621309888,0.5315992431849113,0.009897197093573647,0.011186024550272526,0.29639941977363476,10.0,1.3789323865450645e-7,2.6016156094714315e-7,2.1161652055626925e-6,4.846278639172157e-14,4.8462956054101956e-14,4.84657579665211e-14
0.5831663326653307,1.0,1.0,0.32928426213198225,0.5315992431849113,0.009939704157737882,0.01122338909650803,0.2964136005264219,10.0,1.3858354099932237e-7,2.6241826696206494e-7,2.148274506258767e-6,4.84657579665211e-14,4.8465385120066414e-14,4.846642404395919e-14
0.5851703406813628,1.0,1.0,0.3292842621336424,0.5315992431849113,0.010030633132874523,0.011230169765900189,0.29641593806835626,10.0,1.386519626841593e-7,2.626490133791463e-7,2.150331423306145e-6,4.846642404395919e-14,4.846628821735095e-14,4.847388190672402e-14
0.5871743486973948,1.0,1.0,0.32928426213621814,0.5315992431849113,0.010064281438304316,0.011521143731283993,0.296422301087406,10.0,1.3888703945228812e-7,2.627393026782269e-7,2.178199622304629e-6,4.847464721503075e-14,4.8473871432878035e-14,4.847470360120214e-14
0.5891783567134269,1.0,1.0,0.32928426213678597,0.5315992431849113,0.010073118685709077,0.011604174452968453,0.2964334220961087,10.0,1.3948938908392796e-7,2.6295300187338477e-7,2.1812511732123486e-6,4.847470360120214e-14,4.847471077692292e-14,4.847745429580576e-14
0.591182364729459,1.0,1.0,0.3292842621373412,0.5315992431849113,0.010139853540115245,0.011627960063194415,0.29644601616024147,10.0,1.4094638758085702e-7,2.630471750540186e-7,2.1834748264879374e-6,4.847732217077838e-14,4.8477242335737816e-14,4.8485297588969356e-14
0.593186372745491,1.0,1.0,0.3292842621386329,0.5315992431849113,0.01023583260289911,0.011648764897164467,0.2964489035418194,10.0,1.4335663347126586e-7,2.6579368092945254e-7,2.183999640727097e-6,4.848631828111643e-14,4.8485333895717035e-14,4.848632788212245e-14
0.5951903807615231,1.0,1.0,0.3292842621392135,0.5315992431849113,0.010301623116078138,0.011669795551207585,0.2964512482679324,10.0,1.43741658334065e-7,2.6584954013798303e-7,2.186300250178339e-6,4.848792769700538e-14,4.848616307132471e-14,4.848832067171904e-14
0.5971943887775552,1.0,1.0,0.3292842621408967,0.5315992431849113,0.010306192507345033,0.011748865668774982,0.29646941189294496,10.0,1.4460837075132935e-7,2.6588078065026557e-7,2.1960578325248123e-6,4.84890777555021e-14,4.8488008841722874e-14,4.848837974225389e-14
0.5991983967935872,1.0,1.0,0.32928426214203027,0.5315992431849113,0.010310051842846005,0.011807076554433136,0.2964705741897179,10.0,1.4561554923913596e-7,2.660654020066005e-7,2.2014490148340784e-6,4.8489685368777715e-14,4.8488451772794224e-14,4.8490781528721824e-14
0.6012024048096193,1.0,1.0,0.329284262143019,0.5315992431849113,0.010327644521802832,0.011855282665711267,0.2964855636833089,10.0,1.464253719740676e-7,2.6686612907938403e-7,2.2071710986317335e-6,4.848972771498221e-14,4.8489042312556175e-14,4.849268390444855e-14
0.6032064128256514,1.0,1.0,0.32928426214500867,0.5315992431849113,0.010328499412976635,0.011921548875044773,0.29648790832522953,10.0,1.471024725217547e-7,2.66965640328122e-7,2.2268877892902306e-6,4.8490781528721824e-14,4.849040036999477e-14,4.8494212581058884e-14
0.6052104208416834,1.0,1.0,0.32928426214589607,0.5315992431849113,0.010397041534794411,0.011948170201656274,0.29649598445231495,10.0,1.4785612570508486e-7,2.6838764588640586e-7,2.2422038044330695e-6,4.849420652019377e-14,4.849420811743723e-14,4.849748733130933e-14
0.6072144288577155,1.0,1.0,0.3292842621461332,0.5315992431849113,0.01043255462866671,0.012012405603141972,0.29650673296346836,10.0,1.478615044904847e-7,2.686629264787339e-7,2.2481375376347756e-6,4.849748733130933e-14,4.849739361116979e-14,4.84993201049108e-14
0.6092184368737475,1.0,1.0,0.32928426214630296,0.5315992431849113,0.010714872002362699,0.012159133145591196,0.2965222563039427,10.0,1.480230602909404e-7,2.6900282704334127e-7,2.2549156814409537e-6,4.8498344416817527e-14,4.849887357196373e-14,4.8500436269111636e-14
0.6112224448897795,1.0,1.0,0.329284262146874,0.5315992431849113,0.010716078236877785,0.012165493294709838,0.29652354370878803,10.0,1.5316483341502376e-7,2.700721188974455e-7,2.260060088593802e-6,4.850138929695044e-14,4.850034554350683e-14,4.85023888157079e-14
0.6132264529058116,1.0,1.0,0.3292842621486227,0.5315992431849113,0.010750398454231787,0.012280237079302625,0.2965258812505788,10.0,1.5322406735358898e-7,2.7028295592932186e-7,2.2928921463282047e-6,4.8502102355083934e-14,4.850210002561043e-14,4.850327299283124e-14
0.6152304609218436,1.0,1.0,0.3292842621497233,0.5315992431849113,0.010758078024604245,0.012307048580140527,0.29654534867335236,10.0,1.552181269402194e-7,2.719764851732143e-7,2.2984677058377683e-6,4.85023862518852e-14,4.8502874251198715e-14,4.851532490195069e-14
0.6172344689378757,1.0,1.0,0.3292842621502622,0.5315992431849113,0.010948538024488535,0.012344095878002679,0.2965493991804708,10.0,1.553078412196974e-7,2.7232955910200304e-7,2.2992566001783155e-6,4.8515415658599885e-14,4.851535616186364e-14,4.8515415658599885e-14
0.6192384769539078,1.0,1.0,0.3292842621513256,0.5315992431849113,0.011012362930958218,0.01236650645652283,0.2965628070900346,10.0,1.5843753597607494e-7,2.728593953563858e-7,2.319001302746105e-6,4.8519000190880403e-14,4.8518776062139644e-14,4.851878995081718e-14
0.6212424849699398,1.0,1.0,0.3292842621517991,0.5315992431849113,0.011055511111513322,0.012417710018400259,0.2965651307628005,10.0,1.6084996049214486e-7,2.732606088185907e-7,2.322884322894784e-6,4.851912456676053e-14,4.851912251814513e-14,4.851912456676053e-14
0.6232464929859719,1.0,1.0,0.3292842621528646,0.5315992431849113,0.011144336567682706,0.012518256286156191,0.2965774225982589,10.0,1.6095907063642704e-7,2.7442348261591034e-7,2.3441716566704054e-6,4.851927644569251e-14,4.851970601573488e-14,4.8519785776369935e-14
0.625250501002004,1.0,1.0,0.32928426215324,0.5315992431849113,0.011150160088998813,0.012610021390278172,0.2965852230909224,10.0,1.6177619226608996e-7,2.74614142430094e-7,2.3585436238309125e-6,4.851978312501568e-14,4.8519790574789095e-14,4.852039110130465e-14
0.627254509018036,1.0,1.0,0.32928426215344064,0.5315992431849113,0.011163344467979439,0.012625263350621899,0.29660331800105105,10.0,1.6188485761836955e-7,2.7473263498261e-7,2.3733166738292584e-6,4.852039110130465e-14,4.8520758582176925e-14,4.852049491175446e-14
0.6292585170340681,1.0,1.0,0.3292842621545909,0.5315992431849113,0.011225930043164599,0.012661690487443268,0.29660562127474505,10.0,1.641566692532005e-7,2.751930146830648e-7,2.389559455241645e-6,4.852159567586235e-14,4.852239123876651e-14,4.852190700792303e-14
0.6312625250501002,1.0,1.0,0.32928426215561324,0.5315992431849113,0.011310558954280547,0.012695251358672926,0.2966063361546886,10.0,1.648709723944655e-7,2.76275499778818e-7,2.39018199843206e-6,4.8522402801454193e-14,4.852322904797377e-14,4.8522402801454193e-14
0.6332665330661322,1.0,1.0,0.3292842621557372,0.5315992431849113,0.011347480314499746,0.012757887652785746,0.29662634995183923,10.0,1.652936160335436e-7,2.773267232218393e-7,2.4209546040002285e-6,4.853007532804846e-14,4.852999410853426e-14,4.853007532804846e-14
0.6352705410821643,1.0,1.0,0.3292842621558574,0.5315992431849113,0.011369970099246807,0.012948357760314062,0.2966361495286965,10.0,1.6668465994855553e-7,2.780646341364938e-7,2.425706342489041e-6,4.853522255895496e-14,4.853518509002495e-14,4.853497397583095e-14
0.6372745490981964,1.0,1.0,0.32928426215704465,0.5315992431849113,0.011472963746299435,0.013001584439530823,0.2966450413065605,10.0,1.6683733503528128e-7,2.7858701642546484e-7,2.4336175429814014e-6,4.854118133158121e-14,4.8541018518275866e-14,4.854118133158121e-14
0.6392785571142284,1.0,1.0,0.3292842621580183,0.5315992431849113,0.011492755233884575,0.013053178646838321,0.29664734554227334,10.0,1.6807593127159547e-7,2.789212703781969e-7,2.437319330915482e-6,4.854343618030859e-14,4.854445651272835e-14,4.854453451549477e-14
0.6412825651302605,1.0,1.0,0.3292842621581577,0.5315992431849113,0.01154283592743089,0.013062992320725409,0.29665583102105514,10.0,1.6822497097275917e-7,2.797778010316972e-7,2.524372266485481e-6,4.854368580915694e-14,4.854550635770512e-14,4.854590367968185e-14
0.6432865731462926,1.0,1.0,0.3292842621587939,0.5315992431849113,0.011612251335396095,0.013119744073325303,0.2966668724813086,10.0,1.7038113892520908e-7,2.804807267929794e-7,2.53301940963356e-6,4.8547117308260715e-14,4.854721282865553e-14,4.8547117308260715e-14
0.6452905811623246,1.0,1.0,0.3292842621592012,0.5315992431849113,0.011616113775661158,0.013151686275009533,0.2966686341283535,10.0,1.722149036165785e-7,2.8097178880184954e-7,2.5431608835542786e-6,4.8556608434636606e-14,4.855460844369432e-14,4.855474024598108e-14
0.6472945891783567,1.0,1.0,0.32928426215932155,0.5315992431849113,0.011722919259830072,0.013167127674976952,0.29668642867888323,10.0,1.725430882955673e-7,2.82691135027802e-7,2.5455504729782533e-6,4.855674116813427e-14,4.855608947677528e-14,4.855611708149684e-14
0.6492985971943888,1.0,1.0,0.32928426216012274,0.5315992431849113,0.011729261500766346,0.013176695457066756,0.2966879425506525,10.0,1.7331013812113485e-7,2.827522688787981e-7,2.620760024173026e-6,4.8557668690995005e-14,4.85564732050645e-14,4.855641841107595e-14
0.6513026052104208,1.0,1.0,0.3292842621601795,0.5315992431849113,0.011837107299760221,0.013256053033111476,0.29669021149311137,10.0,1.754044566498598e-7,2.8295865059487586e-7,2.6580643628049385e-6,4.855777307821903e-14,4.8557090997880605e-14,4.8556499606168005e-14
0.6533066132264529,1.0,1.0,0.32928426216109663,0.5315992431849113,0.012097847435364253,0.013420806105596069,0.29671207346066564,10.0,1.7736024501332114e-7,2.839988588054512e-7,2.692351306302565e-6,4.8563884779569075e-14,4.856366870974727e-14,4.8563634483866705e-14
0.655310621242485,1.0,1.0,0.32928426216195644,0.5315992431849113,0.012124402041430686,0.013488948442791387,0.2967179270187099,10.0,1.7758768013008797e-7,2.852106005502144e-7,2.706693384312344e-6,4.8573996881397156e-14,4.857406100003202e-14,4.857387194246424e-14
0.657314629258517,1.0,1.0,0.3292842621619641,0.5315992431849113,0.012153864482759848,0.013552038317029466,0.2967319879455789,10.0,1.7825766126096492e-7,2.862037578082732e-7,2.7177464208932874e-6,4.857774948289421e-14,4.857482643192688e-14,4.857486427899099e-14
0.6593186372745491,1.0,1.0,0.3292842621627625,0.5315992431849113,0.012246500071964315,0.013588131826185318,0.29673421589588084,10.0,1.7926223517439054e-7,2.872763864406159e-7,2.7254176728245962e-6,4.857875919417094e-14,4.85777472547729e-14,4.857753266970375e-14
0.6613226452905812,1.0,1.0,0.32928426216351825,0.5315992431849113,0.012257240167390876,0.013708189429509207,0.2967503355310495,10.0,1.7950784593593992e-7,2.8887188860043406e-7,2.731285882680197e-6,4.857898068694452e-14,4.857954877769791e-14,4.857975144097839e-14
0.6633266533066132,1.0,1.0,0.3292842621635753,0.5315992431849113,0.012283739548917516,0.013741993324267659,0.29675663470402835,10.0,1.8055020133072904e-7,2.889358134762595e-7,2.7778058922519704e-6,4.858099010682993e-14,4.8580566937699923e-14,4.858099010682993e-14
0.6653306613226453,1.0,1.0,0.32928426216422674,0.5315992431849113,0.012311427238285575,0.013830413405563397,0.2967771443606984,10.0,1.8106322423669153e-7,2.8945905922033156e-7,2.7968697876268824e-6,4.8584391465591296e-14,4.858447384726928e-14,4.8583188415622747e-14
0.6673346693386774,1.0,1.0,0.32928426216489093,0.5315992431849113,0.012454460934502296,0.01386588280966019,0.2967793258304496,10.0,1.8243859915689238e-7,2.912244490746392e-7,2.8122735884046442e-6,4.8585886979356154e-14,4.8586068423411743e-14,4.8584391465591296e-14
0.6693386773547094,1.0,1.0,0.32928426216498513,0.5315992431849113,0.012594918570930818,0.013918052316856954,0.29678366378326104,10.0,1.8269615924219113e-7,2.933981024052583e-7,2.8313222758912755e-6,4.858692915433095e-14,4.8587582933609003e-14,4.8587474144746104e-14
0.6713426853707415,1.0,1.0,0.3292842621655136,0.5315992431849113,0.012725714728204445,0.013919903554513472,0.2968022852602218,10.0,1.8316527393130063e-7,2.9456355778758314e-7,2.8348483821602132e-6,4.8587770358472054e-14,4.858759513193657e-14,4.8588017076588544e-14
0.6733466933867736,1.0,1.0,0.32928426216609735,0.5315992431849113,0.012727658792766583,0.013967201052747085,0.2968179214200122,10.0,1.8368884773518397e-7,2.946066621919139e-7,2.8494880525926256e-6,4.8591309651631504e-14,4.8589462065986934e-14,4.8589437168100495e-14
0.6753507014028056,1.0,1.0,0.3292842621662187,0.5315992431849113,0.012807084550411331,0.014010143551864663,0.29682337931156905,10.0,1.8387439375628863e-7,2.95495667543856e-7,2.8617530361674755e-6,4.8592022658243166e-14,4.8589710193149797e-14,4.858964864412936e-14
0.6773547094188377,1.0,1.0,0.32928426216664464,0.5315992431849113,0.01290578129826952,0.01414529213503664,0.29682550901782584,10.0,1.8486408308809708e-7,2.9605990225254275e-7,2.8694679057968905e-6,4.8592497749729936e-14,4.859235200114414e-14,4.859248238229356e-14
0.6793587174348698,1.0,1.0,0.3292842621671577,0.5315992431849114,0.013024413706056068,0.01416594347569011,0.2968489931668164,10.0,1.8494332622856682e-7,2.9696326478664237e-7,2.873823967664232e-6,4.859432134364954e-14,4.8592548094120414e-14,4.8592766830708094e-14
0.6813627254509018,1.0,1.0,0.3292842621672981,0.5315992431849114,0.013094907918541432,0.014254137745398309,0.2968531181637443,10.0,1.8518925093870093e-7,2.9697486301742506e-7,2.8877152208056813e-6,4.859489081383763e-14,4.859436840307529e-14,4.859432134364954e-14
0.6833667334669339,1.0,1.0,0.3292842621676387,0.5315992431849114,0.013112507052554838,0.014614737973962545,0.29687066094918874,10.0,1.8525515464504998e-7,2.974641111832516e-7,2.9078425541900597e-6,4.859861916406484e-14,4.8598591533884624e-14,4.85998783704578e-14
0.685370741482966,1.0,1.0,0.32928426216808965,0.5315992431849114,0.013117711933252738,0.014670480924816879,0.2968727338094943,10.0,1.860029527013968e-7,3.007255651543927e-7,2.9080476493446635e-6,4.8606621356920536e-14,4.860655436432118e-14,4.860661133633547e-14
0.687374749498998,1.0,1.0,0.3292842621682426,0.5315992431849114,0.013203100178077513,0.014686069944673637,0.2968892638151386,10.0,1.8615521262139146e-7,3.023344257326244e-7,2.9311225841810575e-6,4.861664548081798e-14,4.861739689942069e-14,4.8616658111527616e-14
0.6893787575150301,1.0,1.0,0.3292842621685124,0.5315992431849114,0.013207788318441233,0.014758027386448647,0.2968967270865814,10.0,1.8698093594769125e-7,3.0307792825336014e-7,2.9317648320977768e-6,4.8626900153311886e-14,4.862598138692364e-14,4.8625970670447674e-14
0.6913827655310621,1.0,1.0,0.32928426216890877,0.5315992431849114,0.013230395407325169,0.014812760323957643,0.29691895804938134,10.0,1.884086684890895e-7,3.0345487359095935e-7,2.96355087525843e-6,4.863168002231674e-14,4.8631427358350604e-14,4.863168002231674e-14
0.6933867735470942,1.0,1.0,0.329284262169069,0.5315992431849114,0.013292734981047001,0.014867580815867408,0.2969209691768971,10.0,1.9003298332427032e-7,3.0359174665018483e-7,2.967545983989375e-6,4.8641341366197525e-14,4.864131528071062e-14,4.864133161243713e-14
0.6953907815631263,1.0,1.0,0.3292842621692803,0.5315992431849115,0.013376352100552122,0.01510472901190786,0.2969263682535823,10.0,1.909665554856248e-7,3.0410025590755467e-7,2.9810398513918838e-6,4.86445887305987e-14,4.864417928393957e-14,4.864368073203213e-14
0.6973947895791583,1.0,1.0,0.32928426216962864,0.5315992431849115,0.01365637498453622,0.015166208834491645,0.2969454562970379,10.0,1.9110830783444672e-7,3.054359919655658e-7,2.989301096850124e-6,4.865024744426374e-14,4.865299454961601e-14,4.865294821386406e-14
0.6993987975951904,1.0,1.0,0.32928426216979206,0.5315992431849115,0.013772393465584403,0.015197289535860088,0.2969644414376369,10.0,1.9170543621116757e-7,3.0608970584939384e-7,3.0395229158622813e-6,4.865321789376789e-14,4.865299486348052e-14,4.865301409232545e-14
0.7014028056112225,1.0,1.0,0.3292842621699552,0.5315992431849115,0.013822899012105334,0.015198345860657188,0.2969682400024538,10.0,1.924377074885211e-7,3.063290529018106e-7,3.0631852714112288e-6,4.8653369956410606e-14,4.8653171160889276e-14,4.865338008612006e-14
0.7034068136272545,1.0,1.0,0.32928426217026135,0.5315992431849115,0.013944354566518631,0.01523300286203112,0.2969701847010587,10.0,1.9296886126986243e-7,3.077943934630178e-7,3.0633907164472444e-6,4.8667424244926435e-14,4.866307106082405e-14,4.866309705940764e-14
0.7054108216432866,1.0,1.0,0.3292842621704248,0.5315992431849115,0.013962912989418364,0.015380730027756483,0.2969951506801562,10.0,1.9449712994855688e-7,3.0847698255682255e-7,3.068407871145034e-6,4.8669172307547294e-14,4.866918836162323e-14,4.866804238317145e-14
0.7074148296593187,1.0,1.0,0.3292842621705484,0.5315992431849116,0.013965711204572141,0.015382502325157931,0.29700349340550597,10.0,1.9484589346593893e-7,3.085473426834693e-7,3.093448417721053e-6,4.867019019801501e-14,4.867029936723454e-14,4.867014269788899e-14
0.7094188376753507,1.0,1.0,0.3292842621708175,0.5315992431849116,0.014122805240704063,0.015418813240480844,0.2970184768023411,10.0,1.9524178407844158e-7,3.091071884310176e-7,3.102471065489496e-6,4.868128279828033e-14,4.868014477859895e-14,4.868169552635911e-14
0.7114228456913828,1.0,1.0,0.3292842621709784,0.5315992431849116,0.01419380620066426,0.015424431886423904,0.297020350562355,10.0,1.9591371393503677e-7,3.098595545208598e-7,3.106814384350994e-6,4.86834866043569e-14,4.868266401730768e-14,4.8682789304955145e-14
0.7134268537074149,1.0,1.0,0.32928426217106976,0.5315992431849116,0.014208913285108565,0.01552124788738703,0.297043517607381,10.0,1.9692176895804818e-7,3.1056919714772123e-7,3.1151042526034875e-6,4.868369999133217e-14,4.868370523954243e-14,4.8683116243626123e-14
0.7154308617234469,1.0,1.0,0.32928426217130624,0.5315992431849116,0.01431537349075073,0.015756666763218085,0.2970457807121955,10.0,2.011468245718148e-7,3.109870651562075e-7,3.1567663011298582e-6,4.8684625010412334e-14,4.8684532672663573e-14,4.8684625010412334e-14
0.717434869739479,1.0,1.0,0.32928426217146284,0.5315992431849117,0.014460718701887101,0.015863555714073534,0.2970696390372768,10.0,2.02050497996327e-7,3.1159556806192846e-7,3.1706834707698068e-6,4.8685475231921395e-14,4.868549925757851e-14,4.8685475231921395e-14
0.7194388777555111,1.0,1.0,0.329284262171528,0.5315992431849117,0.014570975669905416,0.015962013236023333,0.2970714375304242,10.0,2.0262772250140222e-7,3.1189764341206534e-7,3.1789415754571487e-6,4.868628201567551e-14,4.8685699644536446e-14,4.868553226017753e-14
0.7214428857715431,1.0,1.0,0.32928426217173584,0.5315992431849117,0.0146390536355059,0.016015093289679063,0.29708455636013353,10.0,2.055319418650926e-7,3.124622888341104e-7,3.196780072509112e-6,4.8687945448048164e-14,4.868800523539316e-14,4.868900858941365e-14
0.7234468937875751,1.0,1.0,0.3292842621718867,0.5315992431849118,0.014725747832185491,0.01612118093563247,0.29709731745368595,10.0,2.0571477673711255e-7,3.1275443568823877e-7,3.205577625172559e-6,4.8689585373876844e-14,4.868889999755753e-14,4.868996563132101e-14
0.7254509018036072,1.0,1.0,0.32928426217193074,0.5315992431849118,0.014739772636439481,0.0161364430565681,0.2971216978791515,10.0,2.0668325131265856e-7,3.1547557288654793e-7,3.226851968540406e-6,4.869475414962362e-14,4.869483934322077e-14,4.869475414962362e-14
0.7274549098196392,1.0,1.0,0.3292842621722576,0.5315992431849119,0.01477358882688183,0.016246165915409404,0.29712341695421896,10.0,2.0718109300327865e-7,3.1618602360083753e-7,3.234856547851403e-6,4.86964760861779e-14,4.869873264136587e-14,4.869908530748645e-14
0.7294589178356713,1.0,1.0,0.3292842621725821,0.5315992431849119,0.014842909978182417,0.016338478482999786,0.29712660444573563,10.0,2.095586696610622e-7,3.163573394561747e-7,3.2644196640749825e-6,4.869908530748645e-14,4.869925681789256e-14,4.870109313641583e-14
0.7314629258517034,1.0,1.0,0.32928426217286605,0.531599243184912,0.015154300489670418,0.016422676211492473,0.2971497325395511,10.0,2.1025096933129686e-7,3.165430422372978e-7,3.2721577112090878e-6,4.870300693328599e-14,4.870259293457408e-14,4.870380777399217e-14
0.7334669338677354,1.0,1.0,0.3292842621731145,0.531599243184912,0.015166733287794491,0.016424628281865517,0.29716967222403573,10.0,2.11030670957509e-7,3.1687575621139706e-7,3.273000846713454e-6,4.870380777399217e-14,4.8703772504359955e-14,4.871647354300196e-14
0.7354709418837675,1.0,1.0,0.32928426217333195,0.5315992431849121,0.015185021835965661,0.016505215889100307,0.29717462507377845,10.0,2.1125733872373706e-7,3.1790081450592626e-7,3.2988870141411445e-6,4.871642544838055e-14,4.871640002473944e-14,4.8719809668618324e-14
0.7374749498997996,1.0,1.0,0.3292842621735222,0.5315992431849123,0.01534888874161509,0.016550093106373048,0.29717626075219933,10.0,2.133037190646712e-7,3.2227866193096757e-7,3.381514282550404e-6,4.871982452826741e-14,4.872015243660574e-14,4.8720009191450866e-14
0.7394789579158316,1.0,1.0,0.3292842621736886,0.5315992431849123,0.015470521689357175,0.016609855602059936,0.2972029981693705,10.0,2.1470008006465033e-7,3.229880928589107e-7,3.3901024153878703e-6,4.872016169147388e-14,4.872070842493433e-14,4.872025510261983e-14
0.7414829659318637,1.0,1.0,0.3374351284059357,0.5315992431849124,0.015523235837530463,0.016870525344725766,0.2972137701368272,10.0,2.159889088050531e-7,3.240947081264207e-7,3.3924245633585242e-6,4.8728221761625744e-14,4.8726232177362085e-14,4.872349123774702e-14
0.7434869739478958,1.0,1.0,0.3404643339164839,0.5315992431849126,0.01573198711135107,0.016986971263293717,0.2972283929311389,10.0,2.160618146958192e-7,3.2496701885800897e-7,3.4279916441642704e-6,4.8732487936470265e-14,4.873244380974877e-14,4.873249085399514e-14
0.7454909819639278,1.0,1.0,0.3512839774436417,0.5315992431849126,0.01578647659374945,0.017117927819163825,0.2972299414026647,10.0,2.168469619380838e-7,3.264175514088086e-7,3.428008795729436e-6,4.873273888321326e-14,4.8732454743691573e-14,4.8733242790325247e-14
0.7474949899799599,1.0,1.0,0.3576888102036519,0.5315992431849126,0.015811609591865224,0.01714571428987152,0.2972570870977807,10.0,2.173560262427075e-7,3.2751125728828264e-7,3.432498239400366e-6,4.873368421531238e-14,4.8734079387673766e-14,4.873406478195895e-14
0.749498997995992,1.0,1.0,0.3739103433587643,0.5315992431849127,0.01593349687710436,0.017197675554307155,0.2972589087083201,10.0,2.1904602887981546e-7,3.280791136999017e-7,3.440782124461282e-6,4.873490808739711e-14,4.873467607594169e-14,4.873518746919235e-14
0.751503006012024,1.0,1.0,0.3845450170532373,0.5315992431849129,0.016093987201745603,0.017230678482518854,0.29728297431576595,10.0,2.1917657456673788e-7,3.2856244079271985e-7,3.451149570395075e-6,4.873797459816492e-14,4.873721152517743e-14,4.873720367948116e-14
0.7535070140280561,1.0,1.0,0.38917454561964404,0.531599243184913,0.0161971813344324,0.01728085375135724,0.2972844319342235,10.0,2.2189842275388372e-7,3.2869181263937834e-7,3.475463465485985e-6,4.8739786637992396e-14,4.874015116549776e-14,4.87408075441339e-14
0.7555110220440882,1.0,1.0,0.4035289056577863,0.5315992431849131,0.01630818930116842,0.017349677092571094,0.2973050985456131,10.0,2.2224148478200974e-7,3.290684739604741e-7,3.509537267525808e-6,4.874252614898312e-14,4.874260883812734e-14,4.874810020601088e-14
0.7575150300601202,1.0,1.0,0.417020837518273,0.5315992431849135,0.016315384115408227,0.017684081794531726,0.29731197262501385,10.0,2.2236331766707199e-7,3.294535605929855e-7,3.5208630507783357e-6,4.874806593315001e-14,4.87484363957029e-14,4.8752942489681716e-14
0.7595190380761523,1.0,1.0,0.42969716533045715,0.5315992431849136,0.016449520002188953,0.017712899620212493,0.2973383426372676,10.0,2.2391528424277606e-7,3.301135685212384e-7,3.5272404755041627e-6,4.875261237361916e-14,4.87525191627023e-14,4.875385306946622e-14
0.7615230460921844,1.0,1.0,0.44160342455908685,0.5315992431849136,0.01652626469099944,0.017747970483775723,0.2973397059164003,10.0,2.240316497696003e-7,3.3057968839411264e-7,3.535025144189808e-6,4.875308453343684e-14,4.875392096540418e-14,4.8755151782717106e-14
0.7635270541082164,1.0,1.0,0.452783515719319,0.5315992431849138,0.016764899720052465,0.017778050432816946,0.2973523503391661,10.0,2.245377337131226e-7,3.3323062376272756e-7,3.5687545710447844e-6,4.8778044435988756e-14,4.8778120175444154e-14,4.8778044435988756e-14
0.7655310621242485,1.0,1.0,0.4632795032680836,0.5315992431849141,0.016773522736925388,0.01785911402332617,0.2973676285875727,10.0,2.291800152843492e-7,3.333120446666936e-7,3.572884323241194e-6,4.878451389208515e-14,4.878418865097644e-14,4.8784155055241264e-14
0.7675350701402806,1.0,1.0,0.5307582117527213,0.5315992431849142,0.016784425826278402,0.01790556183804866,0.29739447184098583,10.0,2.292019968710655e-7,3.3332538553425483e-7,3.577597340258911e-6,4.879023293995963e-14,4.8790206266775025e-14,4.879023293995963e-14
0.7695390781563126,1.0,1.0,0.5307582117527213,0.5315992431849146,0.016838757440092524,0.01806723146501079,0.29739573745037856,10.0,2.2974720457339323e-7,3.338451763446082e-7,3.6451889857321008e-6,4.87903923529131e-14,4.879027532551392e-14,4.87903912764533e-14
0.7715430861723447,1.0,1.0,0.5307582117527213,0.531599243184915,0.017097693564186035,0.018159346875915326,0.29740067486327376,10.0,2.3136495448119174e-7,3.354687220353153e-7,3.6658386126671786e-6,4.8792073870051503e-14,4.8791744251410054e-14,4.879210010149971e-14
0.7735470941883767,1.0,1.0,0.5307582117527213,0.5315992431849152,0.01710473672864398,0.01830264314165598,0.2974240293490407,10.0,2.3196271639809895e-7,3.3647594675840526e-7,3.66616457557094e-6,4.8800116454096694e-14,4.880146410445715e-14,4.8801771992631447e-14
0.7755511022044088,1.0,1.0,0.5307582117527213,0.5315992431849155,0.017126193737403053,0.018353026811098936,0.2974500829765393,10.0,2.349378364464572e-7,3.399823139792052e-7,3.722077504549392e-6,4.8801817257095094e-14,4.880507907026682e-14,4.880512774488184e-14
0.7775551102204409,1.0,1.0,0.5307582117527213,0.5315992431849156,0.017175822091112403,0.018356067343494802,0.2974513363987921,10.0,2.3727690677501346e-7,3.400037163676321e-7,3.729292849934369e-6,4.881165984974742e-14,4.881350229586666e-14,4.881319209362771e-14
0.779559118236473,1.0,1.0,0.5307582117527213,0.5315992431849161,0.01761369337076738,0.018396042833968642,0.29745250115987787,10.0,2.37562617255237e-7,3.425494338152565e-7,3.741995919303892e-6,4.882779736241712e-14,4.882808465386702e-14,4.882778706387393e-14
0.781563126252505,1.0,1.0,0.5307582117527213,0.5315992431849165,0.01762975869530005,0.018446581221666557,0.29748114979102647,10.0,2.3792865666517054e-7,3.435444240433428e-7,3.7502210225738736e-6,4.883821449622975e-14,4.883821094481746e-14,4.8840382589851075e-14
0.7835671342685371,1.0,1.0,0.5307582117527213,0.5315992431849168,0.01769657232408113,0.018612710698013093,0.2975005856223489,10.0,2.3794958792975376e-7,3.4392671439983256e-7,3.8049775072658623e-6,4.8847562068850213e-14,4.8847540490368405e-14,4.884129991428003e-14
0.7855711422845691,1.0,1.0,0.5307582117527213,0.5315992431849176,0.017732410908882897,0.018946104466951885,0.2975089158672768,10.0,2.408167625456647e-7,3.4581205545242977e-7,3.831299804617427e-6,4.8849114643047896e-14,4.88491868400832e-14,4.884908026919911e-14
0.7875751503006012,1.0,1.0,0.5307582117527213,0.5315992431849181,0.017755207930694183,0.018957845603932506,0.2975099721821649,10.0,2.4130193796986687e-7,3.4696619570106683e-7,3.840648126530508e-6,4.885168468733152e-14,4.884988107502207e-14,4.885048264617998e-14
0.7895791583166333,1.0,1.0,0.5307582117527213,0.5315992431849185,0.017906641463160962,0.01896930733664077,0.2975389653042402,10.0,2.416280683608766e-7,3.4819905514006703e-7,3.848987457607948e-6,4.886007339103338e-14,4.886042504615059e-14,4.886007339103338e-14
0.7915831663326653,1.0,1.0,0.5307582117527213,0.5315992431849195,0.018041536329198495,0.019029645939347424,0.2975521938293467,10.0,2.4166485282259015e-7,3.5406001950110474e-7,3.863198222945823e-6,4.886049944114134e-14,4.8860632812873805e-14,4.886042504615059e-14
0.7935871743486974,1.0,1.0,0.5307582117527213,0.5315992431849202,0.018141713323289222,0.019072593701438486,0.29756717578134967,10.0,2.42448968400906e-7,3.543511283393197e-7,3.8712161884174e-6,4.886148487563554e-14,4.886125431673855e-14,4.886088328429407e-14
0.7955911823647295,1.0,1.0,0.5307582117527213,0.5315992431849206,0.01834415230437414,0.01912282957485277,0.2975681261591959,10.0,2.4602201695981727e-7,3.557861991640185e-7,3.886872648723353e-6,4.8861763769287295e-14,4.886169933691703e-14,4.8861763769287295e-14
0.7975951903807615,1.0,1.0,0.5307582117527213,0.5315992431849219,0.01840989542913808,0.01943559811467272,0.2975974517797028,10.0,2.473751150600467e-7,3.5602253821481383e-7,3.921521390744026e-6,4.8870479105834235e-14,4.886937864745807e-14,4.887204290971067e-14
0.7995991983967936,1.0,1.0,0.5307582117527213,0.5315992431849229,0.018421258735339216,0.01953860754074206,0.2976049187119107,10.0,2.481755700368184e-7,3.576479553460642e-7,3.925968393482874e-6,4.887986410787766e-14,4.887079540797598e-14,4.887375684435742e-14
0.8016032064128257,1.0,1.0,0.5307582117527213,0.5315992431849234,0.018519397128801206,0.019570390704241755,0.2976260975850258,10.0,2.4835749511751365e-7,3.5891524471059404e-7,3.956793599140092e-6,4.8886395746287e-14,4.8885680150889176e-14,4.8886395746287e-14
0.8036072144288577,1.0,1.0,0.5307582117527213,0.5315992431849251,0.01859382239299334,0.01980618540377551,0.29762693922889094,10.0,2.5020302428272415e-7,3.6153384897646473e-7,3.9613310939045496e-6,4.889744900915506e-14,4.88975867902457e-14,4.889742081216725e-14
0.8056112224448898,1.0,1.0,0.5307582117527213,0.5315992431849266,0.01865331474796224,0.019833414417818357,0.29765658560008423,10.0,2.5545358145873626e-7,3.6503113061100537e-7,3.978951750027542e-6,4.890334140858181e-14,4.8901301537097744e-14,4.890133212521431e-14
0.8076152304609219,1.0,1.0,0.5307582117527213,0.531599243184927,0.018712947056588238,0.02001040153511597,0.2976587714706283,10.0,2.5691349513663527e-7,3.6596795357901687e-7,3.992215963523029e-6,4.8924853417991e-14,4.892487220634183e-14,4.8924853417991e-14
0.8096192384769539,1.0,1.0,0.5307582117527213,0.5315992431849291,0.01896074816604876,0.02016249603693611,0.2976856577643731,10.0,2.5934706320354614e-7,3.6919088506765593e-7,4.0064145064057485e-6,4.8937151563086055e-14,4.89365956938652e-14,4.893549190650339e-14
0.811623246492986,1.0,1.0,0.5307582117527213,0.5315992431849312,0.019059018900356977,0.02017223867350222,0.29768638801653685,10.0,2.593894220251938e-7,3.6927337975742925e-7,4.009689761148547e-6,4.893820933630545e-14,4.893738739193977e-14,4.893702365229736e-14
0.8136272545090181,1.0,1.0,0.5307582117527213,0.5315992431849317,0.019095142087905005,0.02039041884091237,0.2977137633927732,10.0,2.6021573288210865e-7,3.6944421131732626e-7,4.048090668876392e-6,4.894902847705433e-14,4.89489652704441e-14,4.894902847705433e-14
0.8156312625250501,1.0,1.0,0.5307582117527213,0.5315992431849345,0.01923193827516603,0.020487652656188765,0.2977163436311715,10.0,2.6172528658520453e-7,3.695030284907394e-7,4.054057863425449e-6,4.895674600366493e-14,4.895607887973659e-14,4.89561241077653e-14
0.8176352705410822,1.0,1.0,0.5307582117527213,0.5315992431849375,0.01933165016376284,0.020496129071464392,0.2977458332880792,10.0,2.6465945229345124e-7,3.697885481955069e-7,4.079127651312248e-6,4.8957502392162827e-14,4.895769153705132e-14,4.8957502392162827e-14
0.8196392785571143,1.0,1.0,0.5307582117527213,0.5315992431849377,0.01943227435008268,0.020527536106829884,0.2977464496263197,10.0,2.656484234754096e-7,3.698800303967737e-7,4.110335802811852e-6,4.896410102408144e-14,4.8961802822240934e-14,4.897124941902571e-14
0.8216432865731463,1.0,1.0,0.5307582117527213,0.5315992431849413,0.0195225084154594,0.020728427809858275,0.29776990585278224,10.0,2.6857046322436157e-7,3.713188408937745e-7,4.12307186798949e-6,4.897122881698974e-14,4.897034194784296e-14,4.898984826422871e-14
0.8236472945891784,1.0,1.0,0.5307582117527213,0.5315992431849454,0.019531615719550213,0.020792514668810144,0.2977767032134641,10.0,2.71328897918632e-7,3.717508244016513e-7,4.1268925558056965e-6,4.8990256778129613e-14,4.8989853228916204e-14,4.899849682936106e-14
0.8256513026052105,1.0,1.0,0.5307582117527213,0.5315992431849502,0.019576464147404445,0.02097006328993771,0.2978066015990302,10.0,2.739568469131315e-7,3.747351549845303e-7,4.142987819396326e-6,4.8998200526439675e-14,4.8998369197446416e-14,4.900790232777535e-14
0.8276553106212425,1.0,1.0,0.5307582117527213,0.5315992431849555,0.019776243811906517,0.021192189201705732,0.297807101632983,10.0,2.7485732398816763e-7,3.789717340567847e-7,4.143494637313881e-6,4.9009060603114615e-14,4.900937638050338e-14,4.902396534715288e-14
0.8296593186372746,1.0,1.0,0.5307582117527213,0.5315992431849617,0.019991854331104075,0.02135255489330697,0.297827210312733,10.0,2.759415322018472e-7,3.797130050152873e-7,4.145044119140688e-6,4.902441209396929e-14,4.9024390228081095e-14,4.903446199672084e-14
0.8316633266533067,1.0,1.0,0.5307582117527213,0.5315992431849687,0.02003226318000928,0.021399800356014527,0.2978376421538961,10.0,2.7689909349370606e-7,3.8027139051719855e-7,4.148954986770404e-6,4.903446199672084e-14,4.9035147505342675e-14,4.904950245148187e-14
0.8336673346693386,1.0,1.0,0.5307582117527213,0.5315992431849766,0.020073134912471893,0.021457359148582884,0.2978679406060173,10.0,2.777768939026543e-7,3.803870169833867e-7,4.1585469233632324e-6,4.904950245148187e-14,4.9049032812065445e-14,4.9065984674621366e-14
0.8356713426853707,1.0,1.0,0.5307582117527213,0.5315992431849856,0.02013933365853156,0.02163052244188653,0.29788568832282164,10.0,2.795998300389774e-7,3.818003192648732e-7,4.162545995022796e-6,4.90662044938089e-14,4.906671150214227e-14,4.907373712909579e-14
0.8376753507014028,1.0,1.0,0.5307582117527213,0.5315992431849959,0.020200099446815275,0.02180278314895054,0.29792982867556866,10.0,2.853095192227247e-7,3.8646563656145223e-7,4.181132635491053e-6,4.907373712909579e-14,4.90737624692254e-14,4.907766799405462e-14
0.8396793587174348,1.0,1.0,0.5307582117527213,0.5315992431850075,0.02046402318452998,0.02189395466293645,0.2979453515218413,10.0,2.875117618887774e-7,3.91279080196528e-7,4.243469549963156e-6,4.907766799405462e-14,4.907766749966513e-14,4.908232849835493e-14
0.8416833667334669,1.0,1.0,0.5307582117527213,0.5315992431850208,0.020466729530969285,0.021949287340989027,0.2979922446239065,10.0,2.8763091944039036e-7,3.9144644491051345e-7,4.271933731885506e-6,4.908232594553008e-14,4.908210935471201e-14,4.909165733197691e-14
0.843687374749499,1.0,1.0,0.5307582117527213,0.5315992431850359,0.02075324070537021,0.02218722318263893,0.2980062116376607,10.0,2.8766101139266175e-7,3.9151785087653535e-7,4.318158981583152e-6,4.909191267463377e-14,4.909196848017305e-14,4.9104593279186647e-14
0.845691382765531,1.0,1.0,0.5307582117527213,0.5315992431850531,0.02076505926144657,0.022271323878892385,0.2980551677090267,10.0,2.881961125039507e-7,3.918301459928281e-7,4.364029333225277e-6,4.910261396362679e-14,4.910464773343655e-14,4.91052038438278e-14
0.8476953907815631,1.0,1.0,0.5307582117527213,0.5315992431850727,0.020827105271869158,0.022333908882719307,0.2980682804877036,10.0,2.8872516041394557e-7,3.921915441581648e-7,4.4353596885903144e-6,4.91052038438278e-14,4.910517325505101e-14,4.91204445155402e-14
0.8496993987975952,1.0,1.0,0.5307582117527213,0.5315992431850949,0.020946832439346277,0.022445614589874374,0.2981185776229006,10.0,2.8895363446091515e-7,3.926633934837249e-7,4.436805740301843e-6,4.912043895049563e-14,4.912034923733701e-14,4.912473717424384e-14
0.8517034068136272,1.0,1.0,0.5307582117527213,0.5315992431851202,0.021158004789021335,0.022516304469182395,0.2981315699791191,10.0,2.9020736803154704e-7,3.9299015291198036e-7,4.4547187912449035e-6,4.912394849866979e-14,4.912450747651032e-14,4.9128733728906166e-14
0.8537074148296593,1.0,1.0,0.5307582117527213,0.5315992431851491,0.021406981150306318,0.02258654384150768,0.29818245448379727,10.0,2.912793698517082e-7,3.951406033434223e-7,4.458271563876206e-6,4.913125024669118e-14,4.9128659524657734e-14,4.913098148019311e-14
0.8557114228456913,1.0,1.0,0.5307582117527213,0.5315992431851818,0.021431884953461967,0.02260106214386178,0.2981960921104535,10.0,2.9202442299404276e-7,3.969948848244983e-7,4.482237479748444e-6,4.913289154275903e-14,4.913115120926268e-14,4.915084876451245e-14
0.8577154308617234,1.0,1.0,0.5307582117527213,0.5315992431852191,0.021457070677724798,0.022946125592275025,0.29824677882872475,10.0,2.922497441885776e-7,4.0067875960839747e-7,4.522715839317384e-6,4.915159586651074e-14,4.9150959381969475e-14,4.91534238392045e-14
0.8597194388777555,1.0,1.0,0.5307582117527213,0.5315992431852615,0.021495937873352338,0.022999858367186998,0.2982618589704054,10.0,2.928030995072804e-7,4.0081248400917846e-7,4.537848370901407e-6,4.915873946212528e-14,4.9153314790054566e-14,4.9166346339552506e-14
0.8617234468937875,1.0,1.0,0.5307582117527213,0.5315992431853098,0.021860275596266483,0.023045942763568205,0.29831153160598883,10.0,2.934192049715846e-7,4.071364518521159e-7,4.541545957235445e-6,4.9166346339552506e-14,4.916628528493593e-14,4.9180077197799416e-14
0.8637274549098196,1.0,1.0,0.5307582117527213,0.5315992431853647,0.02192163052250485,0.02331318982989216,0.29832888273941655,10.0,2.937978693539243e-7,4.0856847167099867e-7,4.5796253730572575e-6,4.917981175048034e-14,4.918014539837502e-14,4.918334941517157e-14
0.8657314629258517,1.0,1.0,0.5307582117527213,0.5315992431854272,0.022059106993802348,0.023332600006844558,0.29839093611536766,10.0,2.972490734028531e-7,4.087250193581728e-7,4.6098057542206e-6,4.9180077197799416e-14,4.918325298571945e-14,4.918971958258851e-14
0.8677354709418837,1.0,1.0,0.5307582117527213,0.5315992431854982,0.022089629819821273,0.023426317066479126,0.29839717568988466,10.0,3.02336827467694e-7,4.1484813186365696e-7,4.622599366010235e-6,4.918836721735078e-14,4.91897025524445e-14,4.919881154682471e-14
0.8697394789579158,1.0,1.0,0.5307582117527213,0.5315992431855792,0.02225151273882442,0.023450614877661247,0.2984548653758707,10.0,3.035565996042978e-7,4.160240666224685e-7,4.626170182676667e-6,4.9198788224351074e-14,4.919890865467331e-14,4.9199791641907006e-14
0.8717434869739479,1.0,1.0,0.5307582117527213,0.5315992431856712,0.022415832371987833,0.023835010954678208,0.29846675018664476,10.0,3.0563182321917905e-7,4.1841147453968927e-7,4.664854693679977e-6,4.91992814293397e-14,4.9199949206618276e-14,4.920052468520509e-14
0.87374749498998,1.0,1.0,0.5307582117527213,0.5315992431857759,0.02256430121323783,0.023865108935624272,0.2985192175453348,10.0,3.137772328720298e-7,4.188660489370693e-7,4.704468453588987e-6,4.9199791641907006e-14,4.92010793602042e-14,4.920789480435947e-14
0.875751503006012,1.0,1.0,0.5307582117527213,0.531599243185895,0.022724457302865566,0.023958911426962538,0.29853761868745077,10.0,3.1547023827466247e-7,4.2109025905536166e-7,4.737770232441953e-6,4.9208842130356816e-14,4.9207928035491994e-14,4.921608591559494e-14
0.8777555110220441,1.0,1.0,0.5307582117527213,0.5315992431860306,0.022727806303128303,0.024003073373787126,0.2985839739708558,10.0,3.1550756856216075e-7,4.2467086502777973e-7,4.737796430932488e-6,4.921608591559494e-14,4.9215995164605874e-14,4.922038626633486e-14
0.8797595190380761,1.0,1.0,0.5307582117527213,0.5315992431861848,0.022900207607473574,0.0243154625167554,0.29860979374345714,10.0,3.1603445296104666e-7,4.2603451190719427e-7,4.794025738179785e-6,4.921858196232057e-14,4.922040373627467e-14,4.9221062463826163e-14
0.8817635270541082,1.0,1.0,0.5307582117527213,0.5315992431863603,0.022914271866793862,0.02447083924898416,0.29864911639947145,10.0,3.209967620541098e-7,4.2709435690332164e-7,4.817893082067642e-6,4.922037972794492e-14,4.9221077465734926e-14,4.922172128666179e-14
0.8837675350701403,1.0,1.0,0.5307582117527213,0.5315992431865599,0.023022880808502566,0.024637442645171957,0.29868328799970123,10.0,3.214736450171472e-7,4.300112897461562e-7,4.84219741199044e-6,4.922176134606988e-14,4.922171483632928e-14,4.923118360814443e-14
0.8857715430861723,1.0,1.0,0.5307582117527213,0.5315992431867871,0.023361263040702726,0.02472361059400208,0.2987146269711796,10.0,3.2166151135656065e-7,4.3026137050859785e-7,4.912008834318583e-6,4.923135574402723e-14,4.92313693770175e-14,4.9256570289328314e-14
0.8877755511022044,1.0,1.0,0.5307582117527213,0.5315992431870455,0.02340833472627279,0.024776646120267205,0.29875811419558573,10.0,3.2204340045790775e-7,4.3321617104441607e-7,4.954619734348835e-6,4.9256641456563746e-14,4.925661444319078e-14,4.927858012371851e-14
0.8897795591182365,1.0,1.0,0.5307582117527213,0.5315992431873396,0.023416746105993196,0.024986241114170634,0.29878048821186814,10.0,3.2248029515822477e-7,4.3559586100681044e-7,4.957163470335723e-6,4.927835139570247e-14,4.9278530041527985e-14,4.928363136822721e-14
0.8917835671342685,1.0,1.0,0.5307582117527213,0.5315992431876743,0.023445436863792277,0.025247972209596146,0.29883428516536115,10.0,3.2307156659775015e-7,4.3664633290188655e-7,4.95722620824564e-6,4.92847857111795e-14,4.928491136868e-14,4.930386369476467e-14
0.8937875751503006,1.0,1.0,0.5307582117527213,0.531599243188055,0.02392306965321653,0.02544842014122226,0.2988466830263558,10.0,3.29918465649304e-7,4.392649976975299e-7,5.039385313397813e-6,4.9302340067453076e-14,4.930448216363197e-14,4.932316141107256e-14
0.8957915831663327,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02399978784036681,0.025452272560133243,0.29891181383860915,10.0,3.3009282562817995e-7,4.4109218008223605e-7,5.074054221295453e-6,4.9323154273521595e-14,4.932326858543048e-14,4.9360345239028627e-14
0.8977955911823647,1.0,1.0,0.5307582117527213,0.5320215315907496,0.024002928069484845,0.02550497142361857,0.2989907132407256,10.0,3.3250415157396923e-7,4.555409748532599e-7,5.104405264481399e-6,4.9360345239028627e-14,4.9360063534852823e-14,4.9365134625002266e-14
0.8997995991983968,1.0,1.0,0.5307582117527213,0.5320215315907496,0.024099489539953747,0.025728777256958314,0.2990709964934044,10.0,3.32672647149575e-7,4.571577761741635e-7,5.132435693098394e-6,4.9378720534167093e-14,4.9378595872230383e-14,4.9378672619382634e-14
0.9018036072144289,1.0,1.0,0.5307582117527213,0.5320215315907496,0.024433069347322096,0.025995331515372186,0.2991526768151208,10.0,3.352418861861107e-7,4.5935210228258406e-7,5.150578161187466e-6,4.94237553708801e-14,4.9423579450918666e-14,4.942351937653095e-14
0.9038076152304609,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02457200079629351,0.026177297534310494,0.2992357675216162,10.0,3.353788259222333e-7,4.6101152361334756e-7,5.153271713759374e-6,4.9423937473881567e-14,4.9423856043429506e-14,4.9423780627163624e-14
0.905811623246493,1.0,1.0,0.5307582117527213,0.5320215315907496,0.024639799601324015,0.026218450916621575,0.29932028202638195,10.0,3.3988621559915764e-7,4.6198291110791966e-7,5.315598058792993e-6,4.942463644877937e-14,4.9424538223724717e-14,4.942463644877937e-14
0.9078156312625251,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02480018882526581,0.02625979201014287,0.29940623384114434,10.0,3.409757922882732e-7,4.6426369649315573e-7,5.359155895441945e-6,4.9432528247123676e-14,4.943287368588298e-14,4.9432576191385905e-14
0.9098196392785571,1.0,1.0,0.5307582117527213,0.5320215315907496,0.024946585266712323,0.026368348326990733,0.29949363657634953,10.0,3.44956112061639e-7,4.6850058783901007e-7,5.390746644206591e-6,4.9450910888804956e-14,4.9450939726382675e-14,4.9450910888804956e-14
0.9118236472945892,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025152020784970565,0.02651949029183059,0.2995825039416487,10.0,3.451214637855448e-7,4.7480886034221274e-7,5.391650271177807e-6,4.945855634457656e-14,4.945854774115814e-14,4.945855634457656e-14
0.9138276553106213,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025233173831588226,0.02671641386451985,0.2996728497463836,10.0,3.477645019195537e-7,4.7614648974923294e-7,5.4175983083525315e-6,4.945875490447276e-14,4.945892339693068e-14,4.945875490447276e-14
0.9158316633266533,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025463469267742414,0.026910059676669866,0.2997646879000727,10.0,3.5436070501615723e-7,4.814020707972151e-7,5.451371158418466e-6,4.9470936943899764e-14,4.947091296946473e-14,4.9470974001028414e-14
0.9178356713426854,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025716554716773043,0.026979730925067506,0.2998580324128971,10.0,3.600703867309714e-7,4.819662406998704e-7,5.455682616539775e-6,4.949888229698153e-14,4.94966414944645e-14,4.949674286821519e-14
0.9198396793587175,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025742396762053067,0.027046615084215523,0.2999528973961871,10.0,3.601822215682651e-7,4.863620080587749e-7,5.553870747616052e-6,4.952807615429308e-14,4.952758298402457e-14,4.9527457953595366e-14
0.9218436873747495,1.0,1.0,0.5307582117527213,0.5320215315907496,0.025983584020031102,0.027096065100990743,0.3000492970629092,10.0,3.6458976990551715e-7,4.86734744087535e-7,5.602203855009323e-6,4.9564528580113206e-14,4.956472529214426e-14,4.9564528580113206e-14
0.9238476953907816,1.0,1.0,0.5307582117527213,0.5320215315907496,0.026208672187172218,0.027222121760380857,0.3001472457281535,10.0,3.6652367903525376e-7,4.867788661749047e-7,5.63206940554112e-6,4.956708938757368e-14,4.95666903395763e-14,4.956708938757368e-14
0.9258517034068137,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02634564870254848,0.027576597113631324,0.3002467578096209,10.0,3.6901580171792376e-7,4.900971145041852e-7,5.692782037234343e-6,4.9584945977090376e-14,4.958419966459175e-14,4.958408674764269e-14
0.9278557114228457,1.0,1.0,0.5307582117527213,0.5320215315907496,0.026506802125865654,0.02759989687208124,0.3003478478281119,10.0,3.745308301825756e-7,4.908202219075905e-7,5.760570903533788e-6,4.964392446023052e-14,4.964371891341333e-14,4.9643922100687774e-14
0.9298597194388778,1.0,1.0,0.5307582117527213,0.5320215315907496,0.026708952178060234,0.027735063682317044,0.3004505304080145,10.0,3.8006043216861616e-7,4.940669197663329e-7,5.7919682604129805e-6,4.968947663600528e-14,4.969027500500186e-14,4.9689980888884086e-14
0.9318637274549099,1.0,1.0,0.5307582117527213,0.5320215315907496,0.026954188059112753,0.028109330043685866,0.30055482027779346,10.0,3.8159902328687675e-7,5.066605314467847e-7,5.816148227830814e-6,4.969802442630415e-14,4.969814334470061e-14,4.969803999945783e-14
0.9338677354709419,1.0,1.0,0.5307582117527213,0.5320215315907496,0.027033005316870532,0.02822840909542652,0.3006607322704799,10.0,3.823319351343584e-7,5.130723918003049e-7,5.827817119530856e-6,4.974073835502157e-14,4.973925395459424e-14,4.973934836328931e-14
0.935871743486974,1.0,1.0,0.5307582117527213,0.5320215315907496,0.027213478463581027,0.028280812095642937,0.30076828132416117,10.0,3.9166280981329825e-7,5.215221014500541e-7,5.935423979430718e-6,4.9752776303948234e-14,4.97520913309802e-14,4.975188386865502e-14
0.9378757515030061,1.0,1.0,0.5307582117527213,0.5320215315907496,0.027565928141061447,0.028644729797736253,0.3008774824824715,10.0,3.966587440573273e-7,5.232263026878354e-7,6.05704669734276e-6,4.975590794103268e-14,4.9756169557653577e-14,4.975620355250385e-14
0.9398797595190381,1.0,1.0,0.5307582117527213,0.5320215315907496,0.027571571850945602,0.028843737287360203,0.30098835089508313,10.0,3.9693341909699825e-7,5.236508218607591e-7,6.174681925463929e-6,4.9776858947667385e-14,4.977671251145803e-14,4.9795294758686434e-14
0.9418837675350702,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02772772806168425,0.02918270408190507,0.3011009018181984,10.0,3.9771475330697704e-7,5.240530205062742e-7,6.25205522126768e-6,4.9795294758686434e-14,4.9795331635469636e-14,4.983721186574589e-14
0.9438877755511023,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02809687268134521,0.029486893282823057,0.30121515061504184,10.0,4.0149714685774247e-7,5.266833780285293e-7,6.2571453367917004e-6,4.982469244237937e-14,4.9821675408879416e-14,4.987712331814047e-14
0.9458917835671342,1.0,1.0,0.5307582117527213,0.5320215315907496,0.028197359848229624,0.029723171351039555,0.3013311127563539,10.0,4.0730601784852994e-7,5.342491481606353e-7,6.266895143060047e-6,4.983576834701492e-14,4.983724656443958e-14,4.9884406016443256e-14
0.9478957915831663,1.0,1.0,0.5307582117527213,0.5320215315907496,0.028248667023421277,0.03013728392536943,0.30144880382088446,10.0,4.076456006649302e-7,5.381209652805255e-7,6.5234662551006415e-6,4.988597150401076e-14,4.988371009281123e-14,4.9886731103454656e-14
0.9498997995991983,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02863051368832187,0.030266055596836594,0.30156823949588824,10.0,4.0789662177647306e-7,5.38974820345741e-7,6.54236500016169e-6,4.9888534226542514e-14,4.9888254232983954e-14,4.9888534226542514e-14
0.9519038076152304,1.0,1.0,0.5307582117527213,0.5320215315907496,0.0287758499567087,0.03079458178260869,0.30168943557762007,10.0,4.159877163585473e-7,5.391341386207815e-7,6.565684137985816e-6,4.9891027717295344e-14,4.989114239510924e-14,4.9891027717295344e-14
0.9539078156312625,1.0,1.0,0.5307582117527213,0.5320215315907496,0.028900680001503504,0.030811285926553494,0.30181240106618473,10.0,4.166702564046365e-7,5.528712401411094e-7,6.612779410513191e-6,4.9900179036804425e-14,4.990190312522847e-14,4.990215492156515e-14
0.9559118236472945,1.0,1.0,0.5307582117527213,0.5320215315907496,0.02930111671859688,0.031358796174475505,0.3019371648699939,10.0,4.232007004499116e-7,5.560733502940568e-7,6.624889252706249e-6,4.992803006567943e-14,4.992835111935996e-14,4.992803006567943e-14
0.9579158316633266,1.0,1.0,0.5307582117527213,0.5320215315907496,0.029308857134195267,0.031458486095145885,0.30206373708111983,10.0,4.314736698974371e-7,5.570373532136753e-7,6.733032001652456e-6,4.993297530374419e-14,4.9932993326039e-14,4.9933238358749926e-14
0.9599198396793587,1.0,1.0,0.5307582117527213,0.5320215315907496,0.029707612844703496,0.03190852454961243,0.3021921339347971,10.0,4.409322680820558e-7,5.595350381525499e-7,6.745169830499088e-6,4.9971181733674244e-14,4.997292194987861e-14,4.997282904021806e-14
0.9619238476953907,1.0,1.0,0.5307582117527213,0.5320215315907496,0.029847298733373075,0.032128717840007794,0.30232237177767635,10.0,4.4098426268914137e-7,5.603427150927593e-7,6.908794458840808e-6,5.007114248890169e-14,5.0071049559613214e-14,5.007114248890169e-14
0.9639278557114228,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03011997886434042,0.03246041331158704,0.30245446706832385,10.0,4.4111131060144405e-7,5.646351887369461e-7,6.914185372302163e-6,5.010607148985786e-14,5.0108295691291356e-14,5.010817870879633e-14
0.9659318637274549,1.0,1.0,0.5307582117527213,0.5320215315907496,0.030390808818565797,0.032738873052364746,0.302588436377722,10.0,4.4537016201648297e-7,5.668182537606679e-7,6.976687742858375e-6,5.0166859863982065e-14,5.0161520958796276e-14,5.0161560579578e-14
0.9679358717434869,1.0,1.0,0.5307582117527213,0.5320215315907496,0.030538032392629647,0.03301440411554061,0.30272429638977155,10.0,4.4934354179214776e-7,5.795530871109942e-7,6.990295243789191e-6,5.0301452782849906e-14,5.030163324436928e-14,5.0301452782849906e-14
0.969939879759519,1.0,1.0,0.5307582117527213,0.5320215315907496,0.030939044996232075,0.03318924282177214,0.3028620639017951,10.0,4.526388763011644e-7,5.807460990295761e-7,7.0653281108867745e-6,5.0306359520535196e-14,5.030622326821988e-14,5.0306371633515215e-14
0.9719438877755511,1.0,1.0,0.5307582117527213,0.5320215315907496,0.030961598043655662,0.033570454756797534,0.3030017558250418,10.0,4.547203285098639e-7,5.808563008898374e-7,7.107311736529836e-6,5.0328505015944743e-14,5.032830911643202e-14,5.0328505015944743e-14
0.9739478957915831,1.0,1.0,0.5307582117527213,0.5320215315907496,0.031390507280058745,0.033619972521747046,0.30314338918519407,10.0,4.547917962341655e-7,5.966480104723912e-7,7.14355852055242e-6,5.0332368412878206e-14,5.033245948393649e-14,5.0332368412878206e-14
0.9759519038076152,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03149168691393629,0.03407855760505802,0.30328698112287567,10.0,4.628343809911302e-7,6.05283992514146e-7,7.293273889124547e-6,5.038290694828096e-14,5.038289977027647e-14,5.0382898936755776e-14
0.9779559118236473,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03182459762180656,0.034541476181502336,0.30343254889416205,10.0,4.629763991827795e-7,6.13925930448801e-7,7.318677333679073e-6,5.0467693637512334e-14,5.0467675136695087e-14,5.0467693637512334e-14
0.9799599198396793,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03204843482970069,0.03500860809054991,0.30358010987109185,10.0,4.686358868937926e-7,6.147175430227168e-7,7.3442400489671654e-6,5.04961938194792e-14,5.049619262640377e-14,5.049626973754992e-14
0.9819639278557114,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03226371460136165,0.035479838301325596,0.3037296815421811,10.0,4.699164261306833e-7,6.300331185620442e-7,7.58509857791056e-6,5.050058468814007e-14,5.050054250895333e-14,5.050059679178315e-14
0.9839679358717435,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03260900825481131,0.03595505264484292,0.3038812815129393,10.0,4.88639110528197e-7,6.45002912362237e-7,7.691985719060817e-6,5.052721378208205e-14,5.052586879401434e-14,5.052584565257967e-14
0.9859719438877755,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03270770892992092,0.03643415350146083,0.30403492750638744,10.0,4.898195511973849e-7,6.499969364946025e-7,7.716687310610475e-6,5.0560840660549954e-14,5.0564290651305e-14,5.0564897748535834e-14
0.9879759519038076,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03315643770319767,0.03691703638694164,0.304190637363579,10.0,4.944247092775552e-7,6.515822863145781e-7,7.758471477344832e-6,5.057597084620451e-14,5.057570088903282e-14,5.057565320218117e-14
0.9899799599198397,1.0,1.0,0.5307582117527213,0.5320215315907496,0.033609763944987124,0.03740360485237947,0.30434842904412274,10.0,4.993552494821087e-7,6.730127497248524e-7,7.810625754828464e-6,5.060452660779424e-14,5.0602966867244974e-14,5.060333254247133e-14
0.9919839679358717,1.0,1.0,0.5307582117527213,0.5320215315907496,0.034070778571235825,0.037893766631944,0.30450832062670874,10.0,5.052021928694178e-7,6.766711016036103e-7,7.821406294875324e-6,5.0650606687524656e-14,5.0650605197761127e-14,5.0650606687524656e-14
0.9939879759519038,1.0,1.0,0.5307582117527213,0.5320215315907496,0.034532193798225544,0.03838743346617828,0.3046703303096368,10.0,5.230758055646191e-7,6.85865358352517e-7,7.975853824315834e-6,5.0738762508028255e-14,5.073891813883401e-14,5.0738762508028255e-14
0.9959919839679359,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03499783499717916,0.03888452093346365,0.304834476411348,10.0,5.465275360674901e-7,6.926012317536581e-7,8.394702504481544e-6,5.095478116884173e-14,5.0954034006250895e-14,5.095478078507026e-14
0.9979959919839679,1.0,1.0,0.5307582117527213,0.5320215315907496,0.03546758674410131,0.03938494828590767,0.305000777370959,10.0,5.591020876924695e-7,7.239286916415669e-7,8.5387513982557e-6,5.101089918732413e-14,5.101081125096749e-14,5.1010689620991315e-14
1.0,1.0,1.0,0.5307582117527213,0.5320215315907496,0.035941338538043245,0.03988863483613333,0.30516925174880005,10.0,5.708729888464724e-7,7.439483866593088e-7,8.69766099391637e-6,5.1249276364335725e-14,5.1249329385630776e-14,5.1249276364335725e-14


==> data/solve_pde-heat-05000/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,3.26329366661748393742075960072989104e+00,4.86613875433802892952684975621280568e+00,1.48614914403104316919171727261708491e-02,1.66222502948975833161986406510004172e+00,1.45706533501828209702793094150687221e-02,Inf,7.68088913921403325017425924289807325e-07,3.63144727660964585790468904694674784e-05,1.08618856058648753563289605209187598e-06,4.24528983504149530596764190355547346e-12,4.24528731169945909029065389199533259e-12,4.24529027977852846932861111090600844e-12
PDE,Inf,Inf,2.95551902445468426336209190227581859e+00,4.81219333717810396136515372303017412e+00,1.34758797264403696826050438522305695e-02,1.66429803352838265039818006381982231e+00,3.87866599062585447267304684077771324e-02,Inf,8.44908852244696362673772048199245511e-07,3.63143643755327663684309493851282248e-05,1.06076662212651793441236035530742151e-06,4.24529346078573615394560625163545000e-12,4.24529517335203994047881077271329755e-12,4.24530117047138931870300636525717234e-12
PDE,Inf,Inf,2.35569366908671667122531389159927165e+00,5.21965545137404449009063305431024863e+00,1.34398462561246684956367333131781397e-02,1.66208424415642352104656158530379773e+00,6.51159109198006872145429602306673491e-02,Inf,7.86002071455156508799245152478845175e-07,3.62680139737437509898198390364645999e-05,1.20575077012902776909109188477708851e-06,4.24526422230269314776480380822292070e-12,4.24525338419598076725921267235148120e-12,4.24526819231671828258879925880462676e-12
PDE,Inf,Inf,4.44219381016502236284874098287471687e+00,5.30489586870273398202838604574055479e+00,9.60944598046837667450161296617455705e-03,1.66735223612256796904073433277944710e+00,7.80777972669504086314305268195466877e-02,Inf,8.91454104707615310543950684769842011e-07,3.63150731595589167592075357633526545e-05,1.04221734632316597313475340519486810e-06,4.24523898257016844725110226403953604e-12,4.24523506504321859078517275576864426e-12,4.24524099583099494096318332435658505e-12
PDE,Inf,Inf,3.68035354198568694324812131401187680e+00,4.98175048895518478808932471229843536e+00,1.40412009770555051619892956128240398e-02,1.66099692193351949964639769554682997e+00,1.51782806556075891884541448161840406e-01,Inf,7.43029356043519578205612119311826403e-07,3.63308349660476470419245800592101216e-05,1.58064845294043142221413610846154958e-06,4.24523432722874062011833614446086124e-12,4.24523537433798328425402694171919966e-12,4.24523798788955882231275677572399819e-12
PDE,Inf,Inf,1.86853311487371642805922911253186447e+00,5.63663123416159201266679245379058284e+00,1.33692267243734748198630650362492513e-02,1.65482095329692335129142849100560494e+00,1.21072046761805658081623565807986667e-01,Inf,7.57673705299568843173851729609775557e-07,3.62749298147472916002726851031428716e-05,1.04753861979806172878407524838458473e-06,4.24529290678259559117522442768663951e-12,4.24528618307132298677127350831185315e-12,4.24529580555364319992396479008231398e-12
PDE,Inf,Inf,2.91504408854979836554614464591514502e+00,4.80719394375314663399646144066103461e+00,1.24790480109032144907953917294580509e-02,1.67165297611732895048845246124145195e+00,3.24315093001947694370039992982786968e-02,Inf,9.99477782752551399605924145159636833e-07,3.62329822144427342789305383211394478e-05,1.26614596905536314895263962135165194e-06,4.24531594403193663824129768144675015e-12,4.24531477429347607600552394315202821e-12,4.24531539978726849239911972970573707e-12
PDE,Inf,Inf,3.89119450722960225021535819622245088e+00,5.05749772350160329442377024691561515e+00,2.39858349405895738066492291657442716e-02,1.66792629030397834400018076801652884e+00,1.61086738685738442257727362370363871e-01,Inf,9.23237846041003064171851160689677977e-07,3.62721296509808978851388895479035762e-05,2.35159986187165792992420517256728031e-06,4.24526842058815949836181144868154389e-12,4.24526357712605626743639143797682398e-12,4.24526729291654304964354955948555362e-12
PDE,Inf,Inf,4.76318172267033424047733304306683937e+00,5.47865660204560225981233573712472825e+00,1.04545134949354377363153210497004727e-02,1.67362185422669867128346168042639796e+00,1.44782571549368992054422624554222838e-01,Inf,9.00636922007841560676604058605259216e-07,3.61797152581702384346188451195289504e-05,1.71165563338575766478223412402366888e-06,4.24532610593458716614767430349503632e-12,4.24532400842909405594527336751418202e-12,4.24532887551246654635335842024288797e-12
PDE,Inf,Inf,5.53335175165329798634642438855794840e+00,5.97006101320280959814204657428602100e+00,8.87356118239558000971975329130868756e-03,1.65604599038298870123864190313089136e+00,1.51405116704296811334966465002385472e-01,Inf,6.62099919938476173887895204726442804e-07,3.63472600672089827332212113261545242e-05,1.29911632925976693813408174414636136e-06,4.24524892974855093276956701510337878e-12,4.24525055492187998631206959539138687e-12,4.24525015676491281870527044724458840e-12
PDE,Inf,Inf,1.23512864446841819557746623362823177e+00,5.15479606491531337605003257841213354e+00,1.36319654025136621178617813144861006e-02,1.66428832635421820894376605117736207e+00,1.44278164260021208106193493971865054e-01,Inf,8.69937297703522760915940487182535213e-07,3.63828317643687574613581638648831391e-05,1.78882333413305306153047811428926549e-06,4.24528042654002591334550873439496213e-12,4.24527705967539019868094336749287420e-12,4.24528053808661952802632514910361779e-12
PDE,Inf,Inf,1.66445813092372323196257387467379060e+00,4.92836732789834039813235716601714011e+00,4.87295753931208414860263538575846610e-03,1.66920398558465833719687054466751413e+00,7.04542194245277162035059819891482705e-02,Inf,7.20704924459928267767507268589877840e-07,3.65388191049144144007292997938198639e-05,1.05400437921458208111472023907661532e-06,4.24527347629249101037013701681931265e-12,4.24527333942744720947566205197922097e-12,4.24527142197168920093866909042048283e-12
PDE,Inf,Inf,2.16552382809971242430587858421159513e+00,4.81002466595123830925662749646865608e+00,1.13056652523072803717014801843924761e-02,1.64688239011417840439143543523404937e+00,8.22923531583189834674895704203763827e-02,Inf,7.12069849777363588036740665573774651e-07,3.64537227416726676048455824131502731e-05,3.76351084778498224670477747338786681e-06,4.24531483529464640998529848652269198e-12,4.24531998150704772732209897789097529e-12,4.24527048159577481160128290491021517e-12
PDE,Inf,Inf,2.67386220334755464745757408333082326e+00,4.78792437569677674663178471076375921e+00,1.19504154027696986913360257459833692e-02,1.65247595454559623986617964480693182e+00,1.84263607292736564488124569115823003e-01,Inf,6.59346036673406277937153204078535214e-07,3.64778368151711425319349419725885177e-05,2.99042233031417318373829112586896353e-06,4.24531864757819397807758152438751207e-12,4.24531658751840373929353787248161783e-12,4.24531859644970329279393790386440398e-12
PDE,Inf,Inf,3.16808597036520137737070196551200914e+00,4.84649688795129087986920678672755895e+00,5.87134205668170400038189806508015504e-03,1.67702528962963479229669423887732706e+00,2.95412568041422816690766482055813758e-01,Inf,1.05530700973418372938245274461462382e-06,3.60637337728128345610836517475770749e-05,1.26200198568657610665153169099710003e-06,4.24532180114068695079615786358240809e-12,4.24532457548360919693945059510663433e-12,4.24530841775152175974814407215926812e-12
PDE,Inf,Inf,3.64061768728977131704606219153188170e+00,4.96873543242367562605793835995758537e+00,1.98440121814801675544123708062134101e-02,1.66565740512943280095648611721927013e+00,7.17004198884254194328740968965931963e-02,Inf,1.10840977141747952231468196455479625e-06,3.61891911910935132345234565411076413e-05,2.99898507661949456744064762508992576e-06,4.24532906964560392462803266772527863e-12,4.24532440148728702627141109948519609e-12,4.24532906964560392462803266772527863e-12
PDE,Inf,Inf,4.08889626304597780765503134244063055e+00,5.13835348355808070471659998767903299e+00,2.86550267799980617243446468460781053e-02,1.64889361807297154787984704363519321e+00,2.59266609965272298922256390248238690e-01,Inf,1.00797753098724953702336813420022299e-06,3.66011095080818396060208234572151998e-05,2.11944583260558336821339929839756060e-06,4.24528829976788627132865358252973152e-12,4.24528683056944816814817267251403699e-12,4.24528939957307140715812583064812716e-12
PDE,Inf,Inf,4.51241402770301576037907255310672335e+00,5.34116265385379423968712987512043534e+00,1.28359100405252491768243287587166186e-02,1.67427122710687198693067431620811947e+00,1.42639413294524365853710380227280294e-01,Inf,5.61972163239127704375439927219618040e-07,3.65455975834882018606783324834602385e-05,6.08443821426205112468783478381883397e-06,4.24531486193111650334540526852183193e-12,4.24531297323112526075032171352198563e-12,4.24531497465001405115047564344498822e-12
PDE,Inf,Inf,4.91158301992506001521749937561623734e+00,5.56560207104098367247271027988535891e+00,5.99574158081046439236848121961309922e-03,1.68579237708741095675224745279214456e+00,3.13869272610950939896952393550320875e-01,Inf,6.68204210885139828233635022167004533e-07,3.61246975788124745657613563381916184e-05,2.63347479859934764442216197536358322e-06,4.24525429170181217793139113593144234e-12,4.24525943106055084484207445763389841e-12,4.24533526703159763277434113662762431e-12
PDE,Inf,Inf,5.28724547718439652781626172775989680e+00,5.80267988375911971820563482362850170e+00,1.97300770344294702116214341466656118e-02,1.67082455073426971991004680908923412e+00,6.22215887743837734013118078610266720e-02,Inf,9.22616170080669441230976410758691154e-07,3.63967044329944344742816275429240463e-05,4.96056666539236628435790817682758097e-06,4.24533876920167994939913117584248504e-12,4.24534375423382905298513419436094139e-12,4.24534235268228027161277935485598558e-12
PDE,Inf,Inf,5.64044167948034328060362351987446058e+00,6.04562641994314861620526155338873475e+00,3.64018225098987577210335011524766766e-02,1.68685027845176161520060264677838584e+00,3.78876762492899029283126462937880737e-01,Inf,9.51076949916915127149936585207863889e-07,3.62998731284148007408594637626716984e-05,6.94476564823359151553021024523129944e-06,4.24533452302191599663243258560566100e-12,4.24535478662781283926967390377160143e-12,4.24534469591742648687490984478807358e-12
PDE,Inf,Inf,5.97229692579199354816212829826905026e+00,6.28946609153362663296468516169035526e+00,5.42030907056709697255828442981641416e-03,1.66633469529020421552208062046905896e+00,2.39235800420797150860226785213984796e-01,Inf,5.65190444466574438223171391922793437e-07,3.64912296022439683564159473662300478e-05,2.71375006776075284604291771124704012e-06,4.24528041821312377646741014614776092e-12,4.24527850679906738931973806917509751e-12,4.24528138704568133480266153718709393e-12
PDE,Inf,Inf,6.28395270563164474103573337389068875e+00,6.53061467298876055133592735997095231e+00,5.79177993234973033263622573306269183e-03,1.66986906342327822512299580505982934e+00,7.53939320623353240381186270345282359e-02,Inf,4.58394272464671755739566746805465837e-07,3.59893608660405976684466885407847890e-05,6.31146605610974307753255230993473266e-06,4.24525429170181217793141521860076782e-12,4.24526406279014982188755249374134842e-12,4.24525429170181217793141521860076782e-12
PDE,Inf,Inf,6.57653822707571593422340449190913866e+00,6.76654195173733579726173936177961233e+00,3.96626250483622246627316512522454616e-02,1.69698677543854284080791821363257023e+00,3.66838666335171237045520314021471766e-01,Inf,5.98671454785616678774828375158468506e-07,3.65324308809371635310680902907346597e-05,6.82066417068986317472700196904557750e-06,4.24526491814754305745968076869000215e-12,4.24525638602606401081443694103786232e-12,4.24526491814754305745968076869000215e-12
PDE,Inf,Inf,6.85114994727538062548950153942375725e+00,6.99550545770632055421431700880581371e+00,1.37783919464456480115151509837289631e-02,1.67125873498948939901205677401628406e+00,4.31995081343961026220179636216522189e-01,Inf,4.80940439287626341485919414765346149e-07,3.66955510331189664395872476855746332e-05,1.19670273925393426303368752274895544e-06,4.24533493659503426623475270937854151e-12,4.24533699366416448555092721744187776e-12,4.24533493659503426623475270937854151e-12
PDE,Inf,Inf,7.10884146288134360660153861203059123e+00,7.21634692346038132696242021601575520e+00,2.29156576373542154204334037595344720e-02,1.66623967840674430993910883650912674e+00,1.66571410136127868226416254760283715e-01,Inf,9.96407802827140714066919510454995770e-07,3.64573704940444324883420040769908569e-05,5.53044949392515428462618629013070847e-06,4.24531528407706577880882577074455722e-12,4.24531849935776926934379498561043605e-12,4.24531528407706577880882577074455722e-12
PDE,Inf,Inf,7.35061836942739087080796056650996699e+00,7.42833931176188932955535816708112434e+00,2.22174362021876177852134618106901614e-02,1.67360211234722889811412563192346058e+00,9.78005237297967291078277146446853618e-02,Inf,1.19954108495073502004678168504372013e-06,3.67807472360773197243339576790387652e-05,1.36112420916528476370492970199708755e-06,4.24525891348700789119202534538141063e-12,4.24525891348700789119202534538141063e-12,4.24525970230901428542857921819789719e-12
PDE,Inf,Inf,1.00528809049185300274619164838675538e+01,7.63107278308775528873808156818874794e+00,2.87607364081731338272998187969298772e-02,1.70530123786434241117962912185390996e+00,3.50885888373760278225699069882143164e-01,Inf,3.29272083513747494995549017685854531e-07,3.59626084581616964412780553395781573e-05,6.34179474841681015430074646393460133e-06,4.24531254744555208395946385015539620e-12,4.24531254744555208395946385015539620e-12,4.24531765644082498359750831328546150e-12
PDE,Inf,Inf,1.00528816407690721264619288683562403e+01,7.82436994289600377527983451191941054e+00,2.03307900185167500133203476748051395e-02,1.66504955899450910027268193936059455e+00,6.00343261070814031910466889474414770e-01,Inf,7.60067145547971951982728341284906438e-07,3.63723612313640769890710138927934281e-05,3.48972109843225152328007523968148569e-06,4.24526755843581679399940160110356451e-12,4.24526211656063416412180078857468201e-12,4.24526755843581679399940160110356451e-12
PDE,Inf,Inf,1.00528821006793742528579831916956003e+01,1.49049348096298757395336459102150840e+01,2.82455475928757759941433208522817745e-02,1.63903470500098110639211103369595903e+00,4.45256445844827333560991698773330209e-01,Inf,6.75409527417016047777528966223190788e-07,3.62279652783247281825538434243627650e-05,1.12687601204938172175793331781617552e-06,4.24534470694009570004769575368746556e-12,4.24533540193275569856639623256141114e-12,4.24534201640907476274389322396958726e-12
PDE,Inf,Inf,1.00528823881247638821862574079925137e+01,1.49049348096298757395336459102150825e+01,3.38779996435288356194838064530894096e-02,1.62233907191786680153890404919272367e+00,2.21533386355636371411522863533704893e-01,Inf,6.41538792954077559206752391065937651e-07,3.60158566761715310707860695071944852e-05,8.62051214615629001023068841621600656e-06,4.24527995253987907739362275212484893e-12,4.24527087724798537521433922317824511e-12,4.24528068369279941187987487410878729e-12
PDE,Inf,Inf,1.00528825677786988844557535647204335e+01,1.49049348096298757395336459102150809e+01,9.76430359707262326159390865063368703e-03,1.61936455310412746071118857958844906e+00,5.60441084724721874729657164455666146e-02,Inf,3.10592214031089921050092288703388720e-07,3.66712629536684473432994047120004369e-05,3.33899363451534120557498468973651765e-06,4.24529958964471859285095651846082367e-12,4.24529958964471859285095651846082367e-12,4.24529034510282833770837223733486661e-12
PDE,Inf,Inf,1.00528826800626297169085350063151168e+01,1.49049348096298757395336459102150979e+01,3.06338345496027626144069043178329257e-02,1.62494323865495659531618825869577818e+00,2.11228246621866659696617251197543594e-01,Inf,9.57658782109902841344396136965792112e-07,3.57231436575187102254346110304147439e-05,8.01344359366989975046168919372137174e-06,4.24533796332860127380285111019628754e-12,4.24534296036776322020212786450532605e-12,4.24534260742398649590579219293975531e-12
PDE,Inf,Inf,1.00528827502401728554367244286320570e+01,1.49049348096298757395336459102150979e+01,5.59928472307918465489841380824379171e-02,1.64394316354336677543911039522844129e+00,4.22451882570887310905364195938703928e-01,Inf,1.38281560441896852211771517476824525e-06,3.57077333019352501322557985798539826e-05,1.20778502534889838914338389731441230e-06,4.24520458606902720539080154489668932e-12,4.24521218418656290820670102217118589e-12,4.24520458606902720539080154489668932e-12
PDE,Inf,Inf,1.00528827941011708958694039079765185e+01,1.49049348096298757395336459102150856e+01,2.57271323284494420536865461701130928e-02,1.67640695009969029523509104520622600e+00,6.25938278785237946096873244572827273e-01,Inf,8.56451425423567356948550400143725723e-07,3.60561460944453681298353146058378467e-05,4.96172581147685401173291008601028938e-06,4.24526509608877170767198300064407665e-12,4.24526228483139960287471199973888567e-12,4.24526500051872041004580064607770568e-12
PDE,Inf,Inf,1.00528828215143084104901624166507997e+01,1.49049348096298757395336459102150840e+01,2.42224435979259965767347862060726976e-02,1.71704295809350721118193330974631436e+00,7.31199277768721658298394280679448602e-01,Inf,3.18043245013447776877786656786333193e-07,3.63184126659429360566094136931337994e-05,2.13086089277190622676609990500869632e-06,4.24528447574337048752596522800210178e-12,4.24528197422896727476670268021420369e-12,4.24528447574337048752596522800210178e-12
PDE,Inf,Inf,1.00528828386475239863766755249636538e+01,1.49049348096298757395336459102150856e+01,6.68946577202308038213003245928785481e-02,1.66468550618775562893613442476776706e+00,5.47371620471564919962369126732364409e-01,Inf,1.37819495360753996229491533137132506e-06,3.69093801875382636332962378879901957e-05,1.08041113263720187209347274626648694e-05,4.24534741920252792264050641608783721e-12,4.24534741920252792264050641608783721e-12,4.24534741920252792264050641608783721e-12
PDE,Inf,Inf,1.00528828493557861513049307715036625e+01,1.49049348096298757395336459102150856e+01,4.90970632462959317523122973125491145e-02,1.61443881919192866752073382526209384e+00,3.75018275004377931745697292833827962e-01,Inf,9.36700906377130870108393753280090380e-07,3.58746876132979768439949162005624746e-05,2.43075769544405330502428978568811062e-06,4.24534058972679028926773979761602758e-12,4.24534043768647494175881827962747515e-12,4.24534144503585506988016531142449479e-12
PDE,Inf,Inf,1.00528828560484504086172763710221003e+01,1.49049348096298757395336459102150886e+01,2.25571497909680596309171709514132912e-02,1.68235633247702254918742978988355903e+00,1.91340199457277527075236997520987221e-01,Inf,7.46830252029032707351941461687350641e-07,3.64504156105356889326053416960288720e-05,7.39526565574830475839661039299243587e-06,4.24530955336632603325376567104649346e-12,4.24530382219776458837887315194853781e-12,4.24531013089065289535030668768148216e-12
PDE,Inf,Inf,1.00528828602313661663222623618001426e+01,1.49049348096298757395336459102150840e+01,1.93782386476238711546550713399164759e-02,1.64898295536973063684672265020892098e+00,5.20658555544959916984336770475208846e-02,Inf,4.11021797133581845152487165098206494e-07,3.69609358228551759781060845763738662e-05,7.82853918727844449119918662334974644e-06,4.24528805498207857180220690395088129e-12,4.24528805498207857180220690395088129e-12,4.24527594340313782525298013830741259e-12
PDE,Inf,Inf,1.00528826502790052962519643034376942e+01,1.49049348096298757395336459102150948e+01,4.19629166044247121276374884517316229e-02,1.62295064583038984239038528150928451e+00,1.61645420329107730533350930448106731e-01,Inf,5.74940717824915423276259459203816367e-07,3.63242499771313243624525327397720948e-05,1.29121165493942479947597354046591456e-05,4.24527773794531136635980691910656112e-12,4.24526996695294718534424826773029235e-12,4.24527731092451077039169608215170336e-12
PDE,Inf,Inf,1.00528827180676519031031177423413496e+01,1.49049348096298757395336459102150840e+01,1.64383208541901631444828517403381309e-02,1.72380930042577883766581785412261732e+00,3.22959099853113838054257937360109381e-01,Inf,1.35942764986330206547217112700007869e-06,3.62450890684072909245517192257811999e-05,8.99405277557910743470247592469862007e-06,4.24529192306501908758849751053071282e-12,4.24529192306501908758849751053071282e-12,4.24529868837931347711991269066665324e-12
PDE,Inf,Inf,1.00528827646723822347427321254465225e+01,1.49049348096298757395336459102150902e+01,3.14246520341584349964219050442112138e-02,1.70823031125681146506671686885434535e+00,4.92528422188408729428896544313779094e-01,Inf,1.35019381967713134783472631318932446e-06,3.69194055196853757855220944228409040e-05,1.08599882774927013493762704859227632e-06,4.24529705060563416396393184860056959e-12,4.24528847367304031347440199727487092e-12,4.24529628008677823483701741174989396e-12
PDE,Inf,Inf,1.00528827967131516621357903413641559e+01,1.49049348096298757395336459102150779e+01,7.34021691634977540263874652780240453e-02,1.69952719868965468613009312964886767e+00,6.53829696241726763087646633614967715e-01,Inf,6.18711326151945400281933540805815066e-07,3.69514534773454555768698368460627761e-05,1.16907986085459344207661972354841850e-05,4.24531936623104353624353004041163213e-12,4.24531936623104353624353004041163213e-12,4.24532077698972991033692291360634891e-12
PDE,Inf,Inf,1.00528828187411883784753852814038760e+01,1.49049348096298757395336459102150902e+01,1.23516545551835997194550622127117960e-02,1.69768019002524486162303934610766648e+00,8.12766869410594087853315827837232489e-01,Inf,1.51658621059656165871681900423970712e-06,3.67874292191789433604855936224663144e-05,5.50532303777527029737893824322911190e-06,4.24532355107361064986673113717956473e-12,4.24532355107361064986673113717956473e-12,4.24532006481535101081055983172099549e-12
PDE,Inf,Inf,1.00528828338854674472008471741906092e+01,1.49049348096298757395336459102150948e+01,1.72239153499095559512622108441625035e-02,1.70268596585577735714317728018246487e+00,1.02266554684939823920108214010612599e+00,Inf,1.35123000325080284625610680999992988e-06,3.55386134727134373115529422520541820e-05,3.54555532471603355169131127354205185e-06,4.24535707970058021985171416406502350e-12,4.24534571717956627640835381756382775e-12,4.24535707970058021985171416406502350e-12
PDE,Inf,Inf,1.00528828442971612362177334355850345e+01,1.49049348096298757395336459102150840e+01,4.10068978950185151305330761905898126e-02,1.70772096524770296354871953074899446e+00,8.84137196094753714249552812282632363e-01,Inf,2.84506592199080410261640261844752058e-07,3.69943367313921346510521204641579672e-05,1.13173277101827145979174825567337627e-05,4.24532625688321126067043367288511073e-12,4.24533415442112018993968959283232714e-12,4.24532667514079242956223699786036529e-12
PDE,Inf,Inf,1.00528828514552015475267704377082247e+01,1.49049348096298757395336459102150917e+01,5.83024938326477828442284324182266469e-02,1.72626900073884520619511475328387557e+00,7.42944735322339964328073492855499248e-01,Inf,2.81669363412863328839526610018342417e-07,3.57808641561757544388820186953452172e-05,1.09058025537910781170113392415744357e-06,4.24537932034949491102835761719647257e-12,4.24535670619148418028402723333792817e-12,4.24538005793719968044381250941947334e-12
PDE,Inf,Inf,1.00528828563763546739964126277766793e+01,1.49049348096298757395336459102150825e+01,7.08259025058351606198519359398171163e-02,1.60473726012659832968535305472133945e+00,6.06162382966555875749535050353766967e-01,Inf,8.24523442203347234952916456615030677e-07,3.69883887027826000643984790967433384e-05,1.31217452151830888362577214902621757e-05,4.24532761207644958492235021429078000e-12,4.24534863106691255417386805848305340e-12,4.24532650005424043892974052252597865e-12
PDE,Inf,Inf,1.00528828597596475689312413620950467e+01,1.49049348096298757395336459102150933e+01,5.72442343663610135154104567166906493e-02,1.62633018764382847738370345637184219e+00,4.75446259452727180303424244143337587e-01,Inf,6.82333405743468580402645470523793966e-07,3.55584390022831603717937367123816237e-05,1.70406567700087126015742886203388299e-06,4.24528323622557560665104811284488069e-12,4.24528323622557560665104811284488069e-12,4.24528265698746243980311930799288933e-12
PDE,Inf,Inf,1.00528828620856616923598445390755920e+01,1.49049348096298757395336459102150809e+01,8.06842643644655232941777135672077193e-02,1.65461195309002133880561057687565424e+00,3.44752464979349562203870133381565997e-01,Inf,5.64002562997326479062989609210244506e-07,3.60687061000496488731554659547309653e-05,7.14008848639029213030875515777857663e-06,4.24533978965131371303429004209432757e-12,4.24533978965131371303429004209432757e-12,4.24533459609874375587434899867211653e-12
PDE,Inf,Inf,1.00528828636847962961714476344769207e+01,1.49049348096298757395336459102150840e+01,7.63105853072054915880981081814762484e-02,1.68961813235510458932348425761937425e+00,2.06522250360016121770172695424718660e-01,Inf,3.52418725120205154117624025535817049e-07,3.59428135262209215023853370486900542e-05,1.73357810791267935712084391927276123e-05,4.24534084391244475927575305941041667e-12,4.24534084391244475927575305941041667e-12,4.24534127086430931086486837237759396e-12
PDE,Inf,Inf,1.00528828647842013208664081437285084e+01,1.49049348096298757395336459102150963e+01,6.74981325563516864922886961968318756e-02,1.73139672381267104890841923038753012e+00,7.60081076580927618390454373065001975e-02,Inf,9.50148420610116772209412597766374204e-07,3.56194373680468574915617731206957503e-05,1.00005805262296643340716560967855173e-05,4.24536455606894094243695645060242676e-12,4.24538435271360313260105600203695935e-12,4.24536154646056846590841204933853538e-12
PDE,Inf,Inf,1.00528828655400424157854351871542190e+01,1.49049348096298757395336459102150840e+01,5.40334116037221386512829451920424187e-02,1.62520961035732245501494739854107816e+00,8.04548837617996698051211972607469099e-02,Inf,1.72254235609507932403408182121863890e-06,3.69042106884562070443121191425523375e-05,2.45123029926064249424854632679104462e-06,4.24529412944385863546153540897014482e-12,4.24529412944385863546153540897014482e-12,4.24529749818494871529117351415804511e-12
PDE,Inf,Inf,1.00528828660596832170749208833546164e+01,1.49049348096298757395336459102150686e+01,3.36282882638171717772151892957587275e-02,1.67672282138752606418008574608087570e+00,2.07491487675061691550958418484025962e-01,Inf,6.19143201979542970134253084491240998e-07,3.64661332365296260195230304265495666e-05,3.39523351565609430404872478912179736e-06,4.24551398208707948207602553663381116e-12,4.24551191445858818463719993931201776e-12,4.24551461403124301169130675771915510e-12
PDE,Inf,Inf,1.00528827645059153611765863450825331e+01,1.49049348096298757395336459102150963e+01,9.60645968058576895444684091574565867e-03,1.72709324404886243392911587186470942e+00,3.15415535299172447701995616919767569e-01,Inf,1.57593926058896041362762733795703864e-06,3.57839958807914214003253114965048477e-05,5.38957463663950806957344577989144367e-06,4.24531352274884398592397191468732213e-12,4.24531352274884398592397191468732213e-12,4.24530450533265160806483706082553328e-12
PDE,Inf,Inf,1.00528827901801464516540354130394452e+01,1.49049348096298757395336459102150994e+01,2.25527450770768143746961215255015046e-02,1.62917420568065164828024404677579250e+00,4.34075698248684297696878615033126679e-01,Inf,3.15374035777046789727718287274006140e-07,3.68705888713634259081615093420364286e-05,2.67597061617240735780317621379537984e-06,4.24534255600037850816403158196981557e-12,4.24534255600037850816403158196981557e-12,4.24533677296283919462692727266505138e-12
PDE,Inf,Inf,1.00528828094358252989096454829606501e+01,1.49049348096298757395336459102151010e+01,5.80059077550100688470768350617540094e-02,1.68876734054787372947738393378949314e+00,5.56961065134507933310579910773956678e-01,Inf,1.58352948539519225977715197613587451e-06,3.68181490472050023953175773654117860e-05,1.61490002695908452085979595183016591e-05,4.24537193492832892114582146247816098e-12,4.24537193492832892114582146247816098e-12,4.24537206391880272030120438188255275e-12
PDE,Inf,Inf,1.00528828238775881199783816855988571e+01,1.49049348096298757395336459102150732e+01,6.05787825849233564440309763182208563e-02,1.58717833461307917641194303814559907e+00,6.80706132037101215394344707370370242e-01,Inf,2.27817029954218097865794412151749562e-07,3.59484598032483158342185960950832093e-05,1.48008046800393528523728697155772098e-06,4.24540181176819348177395189785362219e-12,4.24540957505432196619196866024293311e-12,4.24540079415810447943787619592744264e-12
PDE,Inf,Inf,1.00528828347089117060955677734225919e+01,1.49049348096298757395336459102150732e+01,1.68984799285641012976515427253273071e-02,1.66500797968291973692301395185320187e+00,8.04031545320288356194907207270408622e-01,Inf,3.79563885347958071032120582846144863e-07,3.65751765037852316495617280418188678e-05,1.12369730946063025183280654437238273e-06,4.24531330630610834768219349936240922e-12,4.24531330630610834768219349936240922e-12,4.24529366306041112999056465968829538e-12
PDE,Inf,Inf,1.00528828428324057022883644708536804e+01,1.49049348096298757395336459102150886e+01,3.44483353321349647650566769952891530e-02,1.74117691358456462701812928755944107e+00,9.22012619850085117143492072264217896e-01,Inf,8.73224100968065874423188075184582343e-07,3.53988009811442318783378988970694548e-05,1.60946497291551202857992008444280296e-05,4.24526600991027473817452317897640087e-12,4.24526600991027473817452317897640087e-12,4.24526656710519457330041954841825491e-12
PDE,Inf,Inf,1.00528828489250266522454277090086365e+01,1.49049348096298757395336459102150825e+01,8.03153206763476116394237048631099123e-02,1.64643201220979099992105129825643735e+00,1.03622597657008933723269660739392016e+00,Inf,5.62961369677789778417797371351253735e-07,3.56464337433488022155695747569981635e-05,7.03904724923050992238654650399652106e-06,4.24530331031606027645249558117494133e-12,4.24530331031606027645249558117494133e-12,4.24530387851283199741155389346312425e-12
PDE,Inf,Inf,1.00528828534944927377268730147234147e+01,1.49049348096298757395336459102151118e+01,2.31546566056656658686034901037643004e-02,1.73217749679672293194100460542725944e+00,1.15106193200694742687983668247487424e+00,Inf,1.13105312922791315050781117735967293e-06,3.66880522641007226098387847133402548e-05,1.44052334041728239384171842842898149e-05,4.24533769903442249645844152708673805e-12,4.24533414828739634777146508910665329e-12,4.24533778222319110285167630969278140e-12
PDE,Inf,Inf,1.00528828569215924409878984673877443e+01,1.49049348096298757395336459102150933e+01,4.01357433670740016961404155178804871e-02,1.64150794665473922616241990930116328e+00,1.26585705610496988348812158387352492e+00,Inf,9.68519416452757214373748442910902807e-07,3.70101983447534654542704159853840137e-05,2.08473137839456006718772266571595141e-06,4.24543901551253369181687662875215485e-12,4.24543901551253369181687662875215485e-12,4.24557097011782978219906315455422310e-12
PDE,Inf,Inf,1.00528828594919173409258135511676092e+01,1.49049348096298757395336459102151025e+01,6.77438099823747218658627020273838570e-02,1.73687246972167686094494022404986361e+00,1.41676546272351418996129762134626640e+00,Inf,1.07003140179514499552818691642959440e-06,3.50728259743287798144822618375010090e-05,1.75550560074569754212664379561096502e-05,4.24533596066982044431360465420775001e-12,4.24533596066982044431360465420775001e-12,4.24533597188474057426415663871955561e-12
PDE,Inf,Inf,1.00528828614196611386511370857701927e+01,1.49049348096298757395336459102150886e+01,4.08755824111003270979957429227403657e-03,1.65021685999773006642713775152203530e+00,1.32214160294559376679737578157683684e+00,Inf,5.22419526435570191545646034279928600e-07,3.75417846243478886841126283540296730e-05,6.18953413440767154317434020454632794e-06,4.24535810737559520933913694941511410e-12,4.24535810737559520933913694941511410e-12,4.24535891022793285833601336067906767e-12
PDE,Inf,Inf,1.00528828628654689160766682281913326e+01,1.49049348096298757395336459102150779e+01,1.01662604291716753238124344054214159e-01,1.75528122335535939378891298199959682e+00,1.22934359755130000944197209991813950e+00,Inf,2.09975861673587898894508917542669346e-07,3.75406142346227714184517834933993209e-05,1.16239321750953830071248103208200633e-06,4.24570671098332866391373614488540793e-12,4.24570671098332866391373614488540793e-12,4.24570709475951816621184107673573623e-12
PDE,Inf,Inf,1.00528828639498247501182389169186901e+01,1.49049348096298757395336459102150671e+01,2.51029406223877941184780478987207669e-02,1.66251858268602325904786711184221157e+00,1.13182037233357257638898783344791113e+00,Inf,5.67252183191441454064331272980643076e-07,3.50620842591510610894473668504271243e-05,1.65248043352509388989000974183001996e-05,4.24529950868028206160791083437201730e-12,4.24529950868028206160791083437201730e-12,4.24530583180532096251243731273931590e-12
PDE,Inf,Inf,1.00528828647630917727729404886775506e+01,1.49049348096298757395336459102150994e+01,6.20669552925936410678741762150906617e-02,1.58131106791244177120547225772310769e+00,1.03543871820962295436890408299381973e+00,Inf,3.13930398687133341102187374380474761e-07,3.56989672478956178015952837033503810e-05,1.14002817825582180193746230958594013e-05,4.24539440349454969968350296219317800e-12,4.24538496706763581438572955247567298e-12,4.24539440349454969968350296219317800e-12
PDE,Inf,Inf,1.00528828653730420078331618355463499e+01,1.49049348096298757395336459102150886e+01,3.85963788510825925196162410516424670e-02,1.69821206140473040685350451823877988e+00,9.40707033687761006255196890725646851e-01,Inf,1.63338976120092520890003072666552148e-06,3.51627963503892305448688362810459584e-05,2.20001422616101704997865716664915597e-05,4.24546221156245412295828861652140401e-12,4.24548044499412212397126074775138477e-12,4.24546004495777839325085204070198978e-12
PDE,Inf,Inf,1.00528828658305047178456940998366609e+01,1.49049348096298757395336459102151118e+01,5.38458544729803881898678885065801352e-02,1.61007392178109550320778574793047771e+00,8.47781167270969644740713021484096584e-01,Inf,1.86507018395746684683385729590282677e-06,3.58202467338002741212250541686140134e-05,1.26406594948790501952039896731401692e-05,4.24548627539392648543358100584121500e-12,4.24549606418475763204925277152374621e-12,4.24548755852404659967426973783936911e-12
PDE,Inf,Inf,1.00528828661736017275295817435235861e+01,1.49049348096298757395336459102150886e+01,4.31323360812326625041126218852126354e-02,1.73726792587031427915786529880063350e+00,7.56898923263957132952661482202457605e-01,Inf,1.82341284481472560578311324815188258e-06,3.62647427324058047783264586211040287e-05,2.18088068149865769982023119264448183e-05,4.24528259860562167797330248310929093e-12,4.24528157253789395055371795247082174e-12,4.24528257004279446430036420975469030e-12
PDE,Inf,Inf,1.00528828664309242540533897444209439e+01,1.49049348096298757395336459102150871e+01,5.83384988713731078072126125749011176e-02,1.65219349488078298546586534802596160e+00,6.68425064346680106966504836868254554e-01,Inf,7.88235375108036421165470275903391062e-07,3.70791812208666375961112874078196636e-05,1.44840791433062876534614687143931379e-05,4.24538567274125073287724237549090833e-12,4.24538567274125073287724237549090833e-12,4.24538992612836374887839544792974298e-12
PDE,Inf,Inf,1.00528828666239164278201923287596369e+01,1.49049348096298757395336459102151118e+01,3.77551268409972239249529899948943792e-02,1.57947436511455856413749679580858505e+00,5.82953858667709100962876384175834518e-01,Inf,8.26122381585867623408280730085775880e-07,3.60901360317834752171923348474317389e-05,1.31182473694746375562415591224749810e-05,4.24541281330283040472712440293904602e-12,4.24541768405569316277271842933993166e-12,4.24541214515538601337720616330250033e-12
PDE,Inf,Inf,1.00528828667686603761073844666107606e+01,1.49049348096298757395336459102151087e+01,7.18251527375577764951734688775692475e-02,1.70778324686983803327033328391431419e+00,5.04209886814729130917127127329211643e-01,Inf,1.18017770027592313985149114807319439e-06,3.69034079616921882765498012915155756e-05,2.02782678709244951472074147103983068e-05,4.24537620952401087063725084628528517e-12,4.24537620952401087063725084628528517e-12,4.24537689335098489611277496970711790e-12
PDE,Inf,Inf,1.00528828668772185169613843288292022e+01,1.49049348096298757395336459102150871e+01,1.99214602740070838196635824985543419e-02,1.63798464196343032383873525765780789e+00,4.09371615191674413647997400077983756e-01,Inf,2.01425270332708923979738914535554174e-06,3.51354861107172302449774019922633455e-05,1.47182296668571759640583674665417184e-05,4.24541617076141839172701049420804713e-12,4.24541617076141839172701049420804713e-12,4.24544084237922946906165049100140943e-12
PDE,Inf,Inf,1.00528828669586370191448202158000485e+01,1.49049348096298757395336459102150655e+01,1.11316204719577739363056793617392147e-01,1.55845952786905063754800721833579287e+00,3.15617528047254022881207196562569213e-01,Inf,6.13440980167566625555243411505051104e-07,3.61071045766350493252240283556146159e-05,1.56067945573873571140148756379480574e-05,4.24528226916885254740600411451829228e-12,4.24526931547718471181573954031648692e-12,4.24528048925011095494529039869489570e-12
PDE,Inf,Inf,1.00528828670197009207300451809978073e+01,1.49049348096298757395336459102150886e+01,1.13265473458297129858209263079848824e-02,1.69882408394182865921201466461591910e+00,2.23054002412610249951073882788400436e-01,Inf,6.24294058607317455687814710984929799e-07,3.76110114419474965353630587603365784e-05,2.32041929298766516931664144733229366e-05,4.24534869311896718877576987252846701e-12,4.24534851445333601657955207318522585e-12,4.24534906753262307795027079557965050e-12
PDE,Inf,Inf,1.00528828670654989458616469357956254e+01,1.49049348096298757395336459102150671e+01,8.03911707982809157722000123124235145e-02,1.63338819729178559019116328613141072e+00,1.32094935739786206842923423143168584e-01,Inf,1.44948434796736542729724744368549769e-06,3.57987497569269996509284154081196510e-05,2.43663581196539967827253952682481787e-05,4.24534207479042620903014546265207715e-12,4.24534207479042620903014546265207715e-12,4.24534207479042620903014546265207715e-12
PDE,Inf,Inf,1.00528828670998473021811148210278596e+01,1.49049348096298757395336459102151071e+01,4.67860622945720468086502311329000352e-02,1.55779755411669097220373572073283617e+00,4.66392691088428690285438768632127782e-02,Inf,2.97015448282864358037226271857178787e-07,3.47928773946922090448495300492676398e-05,1.97244194389452106783107298027758637e-06,4.24540631791679882705840520711796779e-12,4.24540631791679882705840520711796779e-12,4.24540696374245240755523765500990030e-12
PDE,Inf,Inf,1.00528828166413860610431904427376923e+01,1.49049348096298757395336459102150994e+01,3.97303001617519370133195828193766587e-02,1.71032606636082386261824737955318877e+00,5.82943195101364432458199038072457664e-02,Inf,3.53915818616188323510216615552642317e-07,3.49108339560277318481993631031861562e-05,2.01360002794609476185944280667957551e-05,4.24538894974620196111644554001758730e-12,4.24539861775436833550581748234513734e-12,4.24538828673723578859822392058368006e-12
PDE,Inf,Inf,1.00528828261216658247533777613347544e+01,1.49049348096298757395336459102151148e+01,1.24792658035037618638530158897998545e-01,1.63695673611671373782923463391594271e+00,1.43663376978427641611838924108018807e-01,Inf,4.07739640179915518999877006711526497e-07,3.57435086764840975723389386637864886e-05,9.96237754505101910254526875914311732e-06,4.24550864200611626934469678411667793e-12,4.24551236347807087936686921171129554e-12,4.24550933279065307291657354315243547e-12
PDE,Inf,Inf,1.00528828338243940978342129968466118e+01,1.49049348096298757395336459102150917e+01,1.28861473391798793744582120289879306e-02,1.56464933520655444275693586981803739e+00,2.31126292358756724658211688799439545e-01,Inf,4.68674948874504104706740448719266336e-07,3.63624445312726571249303821404656583e-05,1.66824897244037234856229440711684120e-06,4.24541863830226414008310139435271155e-12,4.24541863830226414008310139435271155e-12,4.24541863830226414008310139435271155e-12
PDE,Inf,Inf,1.00528828400828615624787856202910835e+01,1.49049348096298757395336459102150609e+01,7.17144590275125109796661701249288092e-02,1.74236479963120358883547802623115090e+00,3.18239523971196078679278240975430084e-01,Inf,9.13595498312034918732189704440843507e-07,3.55304765596119397308674023158885344e-05,2.49713820476259273614666724396610958e-05,4.24546126656483991866485060941335976e-12,4.24546126656483991866485060941335976e-12,4.24546126656483991866485060941335976e-12
PDE,Inf,Inf,1.00528828451678667066077037884179591e+01,1.49049348096298757395336459102150748e+01,7.50102104825590404815348534511884436e-02,1.67271366228284150923467725441569518e+00,4.04684070011829156628115829532264030e-01,Inf,2.02219939500659928304950047665711087e-06,3.53235020478067188545245508419188807e-05,1.54655088891995217691466506050233256e-05,4.24542909820736955599768445446085851e-12,4.24542909820736955599768445446085851e-12,4.24542916946543456122919414788169653e-12
PDE,Inf,Inf,1.00528828492994333922155706233259500e+01,1.49049348096298757395336459102151041e+01,1.00697465116682526660717508746331053e-02,1.60412632461454927930611887428945293e+00,4.81406787782730840178950258189287252e-01,Inf,9.24839302862838461381839062532897239e-07,3.46644992065307168583048418437709893e-05,1.32805508531760884758089570521289679e-05,4.24541671240969724733792855035559287e-12,4.24541671240969724733792855035559287e-12,4.24541671240969724733792855035559287e-12
PDE,Inf,Inf,1.00528828526563316218924530976293489e+01,1.49049348096298757395336459102150625e+01,8.59386377793251361755633361333524095e-02,1.78283301553492185216137025973667803e+00,5.53833224501055798795912216016717313e-01,Inf,2.00915538501956797851399186774306321e-06,3.59978222421759361238298357570426992e-05,8.60807269678643466550530626893822099e-06,4.24544139676945013339231679908845757e-12,4.24544139676945013339231679908845757e-12,4.24544139676945013339231679908845757e-12
PDE,Inf,Inf,1.00528828553838115910317627102680351e+01,1.49049348096298757395336459102150994e+01,7.04700627174588259284743020268204956e-02,1.71628455533917747094589276676531789e+00,6.29360491218136282891853489561425660e-01,Inf,1.43335262423552772908370334008174214e-06,3.58384286007141355003955240680993781e-05,5.35914904124383738896242457116203360e-06,4.24536102846567337067857283800404866e-12,4.24536102846567337067857283800404866e-12,4.24536439642783069336441090685902408e-12
PDE,Inf,Inf,1.00528828575998892238574195994697153e+01,1.49049348096298757395336459102151087e+01,1.05563807021530280537608799116975896e-02,1.65074942650473131662485733540710260e+00,7.06685154690149632891661000512740826e-01,Inf,5.46101252695879466101734570793911437e-07,3.78417058715295379890056573276143825e-05,2.59068743076175500852414578554216431e-05,4.24538529922696843120601362933972226e-12,4.24538529922696843120601362933972226e-12,4.24538529922696843120601362933972226e-12
PDE,Inf,Inf,1.00528828594004522642621207107816227e+01,1.49049348096298757395336459102151041e+01,8.58613562893802258496013727616992696e-02,1.58629660093637535581189800306303422e+00,7.85005872376871989181003505303351530e-01,Inf,1.35665689830141609815946455781200889e-06,3.63685992135388896310697724932827568e-05,1.62690291936734910431672326403973948e-05,4.24532392373820250301208024977616569e-12,4.24531956363948097318242033851647562e-12,4.24532392373820250301208024977616569e-12
PDE,Inf,Inf,1.00528828608634097890237911228721818e+01,1.49049348096298757395336459102151179e+01,8.21616148926230705033974594004011991e-02,1.78011871612587720728340389511686098e+00,8.63815467355310088242144803580388303e-01,Inf,1.74624828498111392026678948334230716e-06,3.71129245190023615417198155912739548e-05,1.31949525595946601642283880498418699e-05,4.24530054057947232531056683327907574e-12,4.24530466123892368127809394658033587e-12,4.24530054057947232531056683327907574e-12
PDE,Inf,Inf,1.00528828620520628037474902682535653e+01,1.49049348096298757395336459102150917e+01,7.00654721716819376503265985934167858e-03,1.71755796494822419424572967170488847e+00,9.42771596081993783998467854542907924e-01,Inf,6.73840111889075033611388762564264996e-07,3.64515315097628326415082669419065895e-05,1.98467324365656955964159388159611045e-05,4.24555873032111881181769996499098774e-12,4.24555015919244000126914699515458972e-12,4.24555901086726278202120324431759554e-12
PDE,Inf,Inf,1.00528828630178433188513187941412541e+01,1.49049348096298757395336459102150871e+01,6.82916602457312336294561978981528953e-02,1.65603137362931600893391321852368287e+00,1.02165799357687806472063997427133150e+00,Inf,7.65408660736525712342859397564201693e-07,3.54943993233501322701304571943301381e-05,3.12592624309562794292845797386301161e-05,4.24548800134713993607406212686830600e-12,4.24546067604481121118485972523610339e-12,4.24548800134713993607406212686830600e-12
PDE,Inf,Inf,1.00528828638025400229900562842113564e+01,1.49049348096298757395336459102150655e+01,1.10254474198713691941111758678339038e-01,1.59561589288727276792596185229391930e+00,1.10031929144304427503443447495757027e+00,Inf,2.42741789833075574077724140273958595e-07,3.67950405103171823065358004834082599e-05,2.66399541359895552336986107447137521e-05,4.24536216979734312286205915864242926e-12,4.24535092394846795774790694414999918e-12,4.24536245389636555995417199073639287e-12
PDE,Inf,Inf,1.00528828644401061687701991111704412e+01,1.49049348096298757395336459102150717e+01,3.86837533101428019531956628533288247e-02,1.53640054389743930096141249634831956e+00,1.17864630725593927048570163874037816e+00,Inf,3.51256977832409039811965636751281894e-07,3.71779385025715999727595049827276327e-05,2.39023282664726931190300608428431926e-05,4.24572369633260108927001139107156800e-12,4.24572369633260108927001139107156800e-12,4.24572369633260108927001139107156800e-12
PDE,Inf,Inf,1.00528828649581287246951674040200883e+01,1.49049348096298757395336459102150917e+01,3.76643804717238666197927102702605617e-02,1.74619151600051747769364250140629271e+00,1.25656118735669037575745629328086934e+00,Inf,1.78429816435666075696854623253491317e-06,3.52266165132009018199254571924663510e-05,1.79120202449298119502191631675390727e-05,4.24559823076218971666231261605781842e-12,4.24559823076218971666231261605781842e-12,4.24559783980287344617100890815182892e-12
PDE,Inf,Inf,1.00528828653790218930765166913064795e+01,1.49049348096298757395336459102151179e+01,1.08207192324508891043411143328951686e-01,1.67454829360464888501018700826434530e+00,1.33400784142243267205708954212670085e+00,Inf,1.03070201418613849550919525457607805e-06,3.47491752479296408101716953351890412e-05,2.10997954338449064972188657983211742e-05,4.24543836095931236978026439140801593e-12,4.24543836095931236978026439140801593e-12,4.24543836095931236978026439140801593e-12
PDE,Inf,Inf,1.00528828657209976259840739310256729e+01,1.49049348096298757395336459102150825e+01,8.54050897389824210332885480959434707e-02,1.61728951426830567589794809581319848e+00,1.41094513857740129155746168794707140e+00,Inf,3.03661931176664291496573228012387693e-07,3.81834166715096008605530993206965901e-05,3.76571341523304091377485179399115547e-06,4.24579900838805198946568249080801372e-12,4.24579900838805198946568249080801372e-12,4.24579988048599878003781348732552022e-12
PDE,Inf,Inf,1.00528828659988530992389905161971778e+01,1.49049348096298757395336459102151164e+01,1.46982401731724651528047155397790437e-02,1.56119521631736474244828939313584365e+00,1.48733769301296072763791221661466619e+00,Inf,2.26985770332431766823146546923669449e-07,3.45024660861305642143762867357604231e-05,1.66016818729262212361455954973897356e-05,4.24553555414226832419925056124375992e-12,4.24553555414226832419925056124375992e-12,4.24553639011140566466295389858033899e-12
PDE,Inf,Inf,1.00528828662246104043461888207303323e+01,1.49049348096298757395336459102150871e+01,5.59501786819908959535878587799484727e-02,1.78825762414546041270314462311787302e+00,1.55806203470337332014009726807816191e+00,Inf,1.07606338086827557156585211438880068e-06,3.76739441081009452388356117784522025e-05,5.10857234180897223463465896497288074e-06,4.24539439349542978182317481378393638e-12,4.24539439349542978182317481378393638e-12,4.24539458789927228857026066887250369e-12
PDE,Inf,Inf,1.00528828664080382739552399094729687e+01,1.49049348096298757395336459102150671e+01,1.24934485327907505813122373461093295e-01,1.73377601497178981890412242846433125e+00,1.62894202674375122976406298866273792e+00,Inf,2.20325259261118208966180897005944226e-06,3.71653872868172768824948564287784650e-05,2.66953294222152448011191050394314937e-05,4.24564156512921996430554975068870766e-12,4.24564156512921996430554975068870766e-12,4.24564156512921996430554975068870766e-12
PDE,Inf,Inf,1.00528828665570734521831815287306329e+01,1.49049348096298757395336459102150702e+01,7.93854818889271016086721583880962652e-02,1.66562921255696718194167203433016021e+00,1.69986074173160895134103618474478853e+00,Inf,9.00157410498278467295912387728716147e-07,3.62291665041906536743533914730275935e-05,7.64867369438270784647161987960012567e-06,4.24559495114744385948020464064188608e-12,4.24559495114744385948020464064188608e-12,4.24559316081552176172749954497431625e-12
PDE,Inf,Inf,1.00528828666781645982095092744106953e+01,1.49049348096298757395336459102150871e+01,1.34642152074951969220575012355583474e-02,1.61253255745826886031699270586084107e+00,1.77072261396679978030164903244199921e+00,Inf,1.12442890046331199684414030344671474e-06,3.67858940460262547161313506986268081e-05,2.66459940578293224290551183372879922e-05,4.24532838181327553037621610477190275e-12,4.24532963342727987322710119862621486e-12,4.24532838181327553037621610477190275e-12
PDE,Inf,Inf,1.00528828667765510198746003459226474e+01,1.49049348096298757395336459102150625e+01,5.54172549199695051429306513423225416e-02,1.56066526563191028290526904662627950e+00,1.84144924052695986494793737400744210e+00,Inf,9.49567011806412802034700680947505618e-07,3.51611256198693593434086924533375541e-05,2.21518528720544751353056658631214391e-05,4.24529831419805553335227407722989122e-12,4.24529831419805553335227407722989122e-12,4.24529831419805553335227407722989122e-12
PDE,Inf,Inf,1.00528828668564901269421029606455366e+01,1.49049348096298757395336459102150655e+01,1.22225723198596636058805034059171562e-01,1.80597696264269010869957313890846292e+00,1.91197705232121166461885096935925908e+00,Inf,2.38359008055588074613279254249449767e-06,3.44832633252212160511921052789522397e-05,1.98330847248878365779047619893921650e-05,4.24535033788296885758318978164112583e-12,4.24535033788296885758318978164112583e-12,4.24534922586671248490219012842515532e-12
PDE,Inf,Inf,1.00528828669214405808885469324065248e+01,1.49049348096298757395336459102150809e+01,9.70838698413841808584708840452345501e-02,1.74086788536210867224658731042251412e+00,1.98224844439374546980712689749137859e+00,Inf,3.43968712635284381070417740412728452e-07,3.64896800659989137394538232333790313e-05,1.74003356370177578993025974294613349e-05,4.24534059568468323360138371362885414e-12,4.24534059568468323360138371362885414e-12,4.24534059568468323360138371362885414e-12
PDE,Inf,Inf,1.00528828669742128923266596888868411e+01,1.49049348096298757395336459102150717e+01,3.31880407068442204828978141186155060e-02,1.69069331033032139277699252069942100e+00,2.05222319631739579098779086423402896e+00,Inf,8.22971530432155525857161625974158930e-07,3.77468290635300038195703339222643260e-05,2.97458588207880960113705359384965233e-05,4.24547719800799915470582648653926826e-12,4.24547719800799915470582648653926826e-12,4.24547719800799915470582648653926826e-12
PDE,Inf,Inf,1.00528828670170902503197092455024094e+01,1.49049348096298757395336459102150625e+01,3.35046591640361675983623980179202325e-02,1.64171867024985584191407258074320620e+00,2.54040452486719120284959980408352004e+00,Inf,3.92106237105447849089326910725663828e-07,3.72370383820604152976522447873225906e-05,1.78607667377825525542910276320909715e-05,4.24572251677294984544216292514335522e-12,4.24572251677294984544216292514335522e-12,4.24572143426464375941291348054519556e-12
PDE,Inf,Inf,1.00528828670519281555942047189044580e+01,1.49049348096298757395336459102150563e+01,9.67009145434268674460226168335132307e-02,1.59405093150916049085599217816569757e+00,2.48809092886507737897288116856300868e+00,Inf,5.25510177500382214512259220613757710e-07,3.71733053707425476108343743119238871e-05,1.77200748524183346187366137788847574e-05,4.24559730429189053403972725274622946e-12,4.24559730429189053403972725274622946e-12,4.24559766788258958091555084387825266e-12
PDE,Inf,Inf,1.00528828670802340455487681730607218e+01,1.49049348096298757395336459102150933e+01,1.35009202895681692275586899317176718e-01,1.53005773404871588833535346461786206e+00,2.43615795378876385602261184545917800e+00,Inf,1.08602916973126340483299194679072432e-06,3.46353688600291434233093799636486589e-05,2.13663466249772156480401268030260638e-06,4.24554851778022271168983023454453813e-12,4.24554851778022271168983023454453813e-12,4.24554851778022271168983023454453813e-12
PDE,Inf,Inf,1.00528828671032324588635100266076879e+01,1.49049348096298757395336459102150547e+01,7.29693388634894688774716386324625935e-02,1.79612559205212640289253632231963783e+00,2.38460427485769689348852909497846247e+00,Inf,4.99079046371438565352931132716587308e-07,3.79244755054851201044228256338924969e-05,1.03508863165296599919336790928328353e-06,4.24531226403670342855105648304480484e-12,4.24531226403670342855105648304480484e-12,4.24531170494310251108010004236345867e-12
PDE,Inf,Inf,1.00528825413450373142771632600159122e+01,1.49049348096298757395336459102150671e+01,1.45291111654214200301791293681208133e-02,1.75002182206307758173118364097367509e+00,2.33342905690270643854865630449907186e+00,Inf,1.07700530988880457065716368111531609e-06,3.74113341164071744803969471302925710e-05,2.85392418419733004376539614331816267e-05,4.24586089648218854506055217001275317e-12,4.24586089648218854506055217001275317e-12,4.24586132674899627052439990698672992e-12
PDE,Inf,Inf,1.00528825820771907754868952957817053e+01,1.49049348096298757395336459102150825e+01,5.17566102586167063111049822768291963e-02,1.68856244071653839060692666178573901e+00,2.28263446711353251956546256704173040e+00,Inf,1.14170854586658038698467450741202796e-06,3.53656575304082797121843239902869737e-05,1.98915904011792558829610855702583087e-05,4.24543208041682678172112456389141051e-12,4.24543208041682678172112456389141051e-12,4.24543982168154872990529994353425760e-12
PDE,Inf,Inf,1.00528826177178434346721070946183082e+01,1.49049348096298757395336459102150686e+01,1.11839058738319257493709958046235121e-01,1.64391017895344369085851591790370427e+00,2.23221348914859435035974807769057319e+00,Inf,2.90507037758413998856933078909649271e-06,3.73496168988446038102389940160040643e-05,2.66114050337174356610122464023294305e-05,4.24569914517031166385084536049075272e-12,4.24569914517031166385084536049075272e-12,4.24569974961872534693563769723770926e-12
PDE,Inf,Inf,1.00528826489034287599177978372773336e+01,1.49049348096298757395336459102150902e+01,1.72498354336960501460794354361523578e-01,1.58303594608642949742427650689308035e+00,2.18217182313133445455871357787136098e+00,Inf,2.38402177277891534943656684596894844e-07,3.48574721431614541676097902703003611e-05,1.90870727329018447829517717300113347e-05,4.24551849558833813556254186154557513e-12,4.24551849558833813556254186154557513e-12,4.24551865964887684042785138572074151e-12
PDE,Inf,Inf,1.00528826761908265459645610284390740e+01,1.49049348096298757395336459102150671e+01,7.66532663421779937691636589042014978e-02,1.53998849142695873420875173777271557e+00,2.13251082839324939944226760240974816e+00,Inf,9.76970290064952610441453828471060302e-07,3.60993300758675253647142963230027840e-05,2.49264223362261089728119942059356357e-05,4.24550256010159382399340677265227185e-12,4.24550256010159382399340677265227185e-12,4.24550065357086106902477804037399072e-12
PDE,Inf,Inf,1.00528827000673077500538035104453501e+01,1.49049348096298757395336459102151118e+01,2.16570619564915895245975838720946159e-02,1.82745606660597312127633562229872549e+00,2.08554962323932999784013770043013270e+00,Inf,5.00756865710044759468250106834508688e-07,3.50485373212526047878495367241812225e-05,6.00282369646838837668111630071680458e-06,4.24577906649275533712129396729968838e-12,4.24577906649275533712129396729968838e-12,4.24577906649275533712129396729968838e-12
PDE,Inf,Inf,1.00528827209592352649749348000610521e+01,1.49049348096298757395336459102150779e+01,4.21658782132362763171238356754012247e-02,1.76906086925045445578902485111814088e+00,2.03270954832489969010689400363343174e+00,Inf,2.73829267727960127487399779282535545e-06,3.83749549932721933150065605521235896e-05,3.20804584429907399893670582790846905e-05,4.24529969475876902023811189283275527e-12,4.24529969475876902023811189283275527e-12,4.24529713453371932446057623083972842e-12
PDE,Inf,Inf,1.00528827392396765169599426199616594e+01,1.49049348096298757395336459102150609e+01,1.00245165418754576159217805991892347e-01,1.72734580139554757115378781693930326e+00,1.98024863123053703250227488298481546e+00,Inf,2.30265597133972880619245959587187403e-06,3.81702344520394266840543599499995001e-05,7.82389593819249374818164461832901892e-06,4.24598867650808046609083215054929116e-12,4.24598867650808046609083215054929116e-12,4.24598867650808046609083215054929116e-12
PDE,Inf,Inf,1.00528827552350664608981125711052332e+01,1.49049348096298757395336459102150609e+01,1.58726444575414272426434722778914146e-01,1.66943979225460719568589627433380534e+00,1.92816610155119193331554508544261833e+00,Inf,1.42198866182905667377975588185010241e-06,3.49339280583343947635844844994696598e-05,2.33686023904603621633435144168107329e-05,4.24528438112818875684207780749079701e-12,4.24531675605300348060787093177408653e-12,4.24528438112818875684207780749079701e-12
PDE,Inf,Inf,1.00528827692310355144142741085457892e+01,1.49049348096298757395336459102150886e+01,1.07357124464889359719389490750185882e-01,1.62925929498993355366042197096603842e+00,1.87646171219653242332519668931617016e+00,Inf,1.23459057921949240200296490987204579e-06,3.77254358444331596544739527133479860e-05,2.62203944686696258405790425342434172e-05,4.24533455381340569112435628702918333e-12,4.24532058038285471084877565482288893e-12,4.24533571814956571866817477284102750e-12
PDE,Inf,Inf,1.00528827814775105689941092529708343e+01,1.49049348096298757395336459102150563e+01,5.03014252757539704669200295181571171e-02,1.57184770472783549346416180009271299e+00,1.82513578407584339191273505295038889e+00,Inf,8.86568802296944443896118184225296188e-07,3.59454129368797126563517942093742881e-05,4.07044302458091394203226353269612473e-05,4.24539789770419759320362201818250889e-12,4.24539789770419759320362201818250889e-12,4.24539789770419759320362201818250889e-12
PDE,Inf,Inf,1.00528827921931779659894581859845494e+01,1.49049348096298757395336459102151225e+01,2.08703246038786927148149266774648200e-02,1.53337811071637475866160988438431518e+00,1.77419327833109975373653231190766766e+00,Inf,5.29363177833104428317035878025881110e-07,3.76242796994324559820137966000357837e-05,6.40376880291942854620636215486111804e-06,4.24528187587632410105244008495256589e-12,4.24528187587632410105244008495256589e-12,4.24528035655999633885078898503748680e-12
PDE,Inf,Inf,1.00528828015693879776684505465940458e+01,1.49049348096298757395336459102150717e+01,6.31059056575882491851297174279833926e-02,1.82862217453700319571934926251390359e+00,1.72362485736047059214798567633679068e+00,Inf,2.62199587271105662270090004941769476e-06,3.49861705104475461799922221906791026e-05,2.83334589651968503403616140665712462e-05,4.24532007514678744856789448819175567e-12,4.24532007514678744856789448819175567e-12,4.24532002075190927330795329628595397e-12
PDE,Inf,Inf,1.00528828097735730887270428708575470e+01,1.49049348096298757395336459102151256e+01,1.17946868862301027524655907119208973e-01,1.78988815967548401971430263823913512e+00,1.67344000909002991434340055101086498e+00,Inf,2.12040650676454170853210150762117172e-06,3.47665505559147094423664052225536434e-05,3.36330720508283039322017222376781669e-05,4.24541360657621818993447043749804252e-12,4.24541360657621818993447043749804252e-12,4.24541421049386636700144522884545074e-12
PDE,Inf,Inf,1.00528828169522355338722960034098149e+01,1.49049348096298757395336459102151210e+01,1.73661005144930971827912124189186016e-01,1.75257637999250765518629335416750750e+00,1.62364192446737569717070669457456441e+00,Inf,2.82829497505963371377016629804378326e-07,3.78608604864035983458070309485759488e-05,5.34740592766639364725031919327891469e-06,4.24545064212181926993201438721267477e-12,4.24545064212181926993201438721267477e-12,4.24545064212181926993201438721267477e-12
PDE,Inf,Inf,1.00528828232335658188789604244737330e+01,1.49049348096298757395336459102150655e+01,1.10829650189432209397446603444979403e-01,1.69791635812842082973223937296090253e+00,1.57423472406250875732787354975735502e+00,Inf,1.53191554332632382776935463799905697e-06,3.46083733286196752200901388535062011e-05,3.02245512114363469008464441690738596e-06,4.24563554326362524858778489778076769e-12,4.24563554326362524858778489778076769e-12,4.24563383392684942893636521821409146e-12
PDE,Inf,Inf,1.00528828287297300991347011710702566e+01,1.49049348096298757395336459102151010e+01,5.65335667640517949720121595172990130e-02,1.64358728410839408966994660746678249e+00,1.52522357036598317715367148372284403e+00,Inf,1.35733625942288752127469118168120109e-06,3.47970985273801484766434027228023190e-05,2.47312143733290792007023911346656965e-05,4.24535109312892448776743720795180364e-12,4.24535109312892448776743720795180364e-12,4.24535068611863523677769828226251587e-12
PDE,Inf,Inf,1.00528828335388744564698493001099189e+01,1.49049348096298757395336459102150578e+01,1.64457337822596503262256057704138779e-02,1.60800273339566886699051374533038843e+00,1.47661479954059391891150967157420277e+00,Inf,1.56242728524660708426784625361738621e-06,3.72478356869212200236783581225950642e-05,3.04531927371194011175292648717765677e-05,4.24531649143160473042610715812166394e-12,4.24531517926935434428709521700061203e-12,4.24531649143160473042610715812166394e-12
PDE,Inf,Inf,1.00528828377468758941049131326925142e+01,1.49049348096298757395336459102150979e+01,5.09021975292227412924988893041223935e-02,1.55408253176496065307191516665131838e+00,1.42841607666828694468735806018558669e+00,Inf,1.80034442586298189767064096453560171e-06,3.56245384834160700038194540966581063e-05,1.80230344155263394953608690765226253e-05,4.24536637607492373578836300688989303e-12,4.24536637607492373578836300688989303e-12,4.24536635964164453053242050551540726e-12
PDE,Inf,Inf,1.00528828414288772362962567314456522e+01,1.49049348096298757395336459102151395e+01,1.04087908599099708807503130102987003e-01,1.52036229300544352585723657309801809e+00,1.38063657853592193985574144460142975e+00,Inf,1.53805570255231679084942270692965122e-06,3.78761490905460936589204092709210307e-05,4.16920607561071786958335442213031339e-05,4.24531803546028118176669155092324255e-12,4.24531803546028118176669155092324255e-12,4.24531924043105686851185306123576207e-12
PDE,Inf,Inf,1.00528828446506286786880383998499377e+01,1.49049348096298757395336459102150655e+01,1.57080701971177536212630446536426982e-01,1.84152830154681068406034029618685463e+00,1.33328721011085679620455069597781679e+00,Inf,1.83705835704261210905796495016957633e-06,3.60464706890745069224232560583786329e-05,3.45241957411883931408200750985108698e-05,4.24551708018191959757173581740359215e-12,4.24551708018191959757173581740359215e-12,4.24551656070348472769484844549411989e-12
PDE,Inf,Inf,1.00528828474696613194339871552471780e+01,1.49049348096298757395336459102150640e+01,1.46526676565473645105035872978922076e-01,1.80718757792644419509280682985319674e+00,1.28638086127368277758246186895085787e+00,Inf,3.02530913236807342511170596976657640e-06,3.74350767207924821668412451734078246e-05,1.42649348887591945503221771418085153e-05,4.24537870018958863615398785984357065e-12,4.24537870018958863615398785984357065e-12,4.24536986845630327980995424526221390e-12
PDE,Inf,Inf,1.00528828499363151178610320484434373e+01,1.49049348096298757395336459102150963e+01,9.62341708379479931530836631131297917e-02,1.75578374302973480351239231284577518e+00,1.23993271225908923806881358537013019e+00,Inf,3.56863526054104470129812361236736324e-06,3.82604312709114620995932340373456404e-05,2.49969265415556062341904665912359338e-06,4.24535691492841284121350986918358267e-12,4.24536573210212521823805619066912935e-12,4.24535695971629371067177367888382388e-12
PDE,Inf,Inf,1.00528828520946368934603009643361028e+01,1.49049348096298757395336459102150532e+01,4.39436148859330380122285673479289750e-02,1.72306482882534621578131000823344750e+00,1.19396059810312195421194554189959858e+00,Inf,1.24494832389510415901706119427979938e-06,3.39396435328874007822960081211757255e-05,4.73685457974716874365177531313425034e-06,4.24526877567467877061615302005149529e-12,4.24526877567467877061615302005149529e-12,4.24526725635366264627972041525937802e-12
PDE,Inf,Inf,1.00528828539831687676017781934942103e+01,1.49049348096298757395336459102150994e+01,1.98889578460031732886369632393198972e-02,1.67198203277738433883027726481923963e+00,1.14848824696681214161929744108903147e+00,Inf,5.05502242050237435987329767971716531e-07,3.54727781955555724064522302912808454e-05,3.85989213465306833351294809175339709e-05,4.24600854331239992681396590906012972e-12,4.24600854331239992681396590906012972e-12,4.24600825570419798952004658874490977e-12
PDE,Inf,Inf,1.00528828556356341625704871378873430e+01,1.49049348096298757395336459102150809e+01,5.80118569819630156337314375848265342e-02,1.64107870767672098596657586992946417e+00,1.10353040879902990317724286853257558e+00,Inf,2.38578908343252173849969160406027103e-06,3.77388505490669079399630717529092464e-05,2.57070187128585670699064549799091909e-05,4.24567549776968545672459839759532287e-12,4.24567549776968545672459839759532287e-12,4.24567549776968545672459839759532287e-12
PDE,Inf,Inf,1.00528828570815412785726992604594149e+01,1.49049348096298757395336459102150886e+01,1.08724019815733534776539599949076563e-01,1.59032885344715349148095414693382698e+00,1.05912297390086470240967714344620225e+00,Inf,1.10532887232018121043043230290692327e-06,3.47480875841328874548028382373721017e-05,2.92568134472308311873751252219614975e-05,4.24562289289326317879258470575049581e-12,4.24562289289326317879258470575049581e-12,4.24562313973985407875511553497750078e-12
PDE,Inf,Inf,1.00528828583467101469565619200117049e+01,1.49049348096298757395336459102150655e+01,1.58681254071691843925777959956158030e-01,1.53986494696419277748578252777880214e+00,1.01529971041976361846584972962736148e+00,Inf,3.51462970181083103722741299984307057e-07,3.63749829547609912929541492782561603e-05,3.38503018156943247991913357865148414e-05,4.24565579731616279532844114666852763e-12,4.24565579731616279532844114666852763e-12,4.24565623451872457877275966119174325e-12
PDE,Inf,Inf,1.00528828594537328502351261886925219e+01,1.49049348096298757395336459102151272e+01,1.66555750037439846305794587340155429e-01,1.51107847250268832832502206390932075e+00,9.72100305234399390787667990023753901e-01,Inf,7.98772493924407789510242902182140143e-07,3.55098347825197689855610107504424760e-05,2.35952142651342472749100873088926496e-05,4.24529353328860036485192921634948550e-12,4.24529353328860036485192921634948550e-12,4.24529353328860036485192921634948550e-12
PDE,Inf,Inf,1.00528828604223779711860793247471766e+01,1.49049348096298757395336459102151225e+01,1.17831093510984359457242188077088026e-01,1.46097075593931668677455785649243266e+00,9.29571471294342773590408567853558588e-01,Inf,4.94965860084706087217705728087721261e-07,3.60899171532035535897424328500388554e-05,1.71171893519051967694751693517558819e-05,4.24530315663536277946091495241878676e-12,4.24530315663536277946091495241878676e-12,4.24530315663536277946091495241878676e-12
PDE,Inf,Inf,1.00528828612699421995236787391443928e+01,1.49049348096298757395336459102150794e+01,6.93773400084725693896440291076096514e-02,1.83124166199569318014802345243003514e+00,8.87768285821479593173300321329225197e-01,Inf,1.08327366576075283156619022792936780e-06,3.57299917680599130078388124484067009e-05,1.12521545415045036625036476565663714e-05,4.24592848597055188674662529212125235e-12,4.24592848597055188674662529212125235e-12,4.24592848597055188674662529212125235e-12
PDE,Inf,Inf,1.00528828620115608238097425799963188e+01,1.49049348096298757395336459102150794e+01,2.23322916880160104456088549543354032e-02,1.78314060740406898043662002700842286e+00,8.63763935191884397559303163762238289e-01,Inf,3.29804502810980655617710570096830945e-07,3.72402291018388393954055048390492113e-05,2.90165494880840893591111234236743146e-05,4.24535137545137517377923067910677482e-12,4.24532585889004883261385399386587667e-12,4.24535158014664711042187617371640567e-12
PDE,Inf,Inf,1.00528828626604774295450565017696665e+01,1.49049348096298757395336459102150856e+01,2.87628594081785130906388115868009571e-02,1.75513318862133088859231557947565258e+00,8.14243040878984638011409947067248088e-01,Inf,4.86487891337796345760199780165989005e-07,3.76424464649743953876881804232757171e-05,6.64758738122308761405324396358659675e-06,4.24563837252479781446444186226519883e-12,4.24563837252479781446444186226519883e-12,4.24563916270827076710041591843806344e-12
PDE,Inf,Inf,1.00528828632282792738434310495386103e+01,1.49049348096298757395336459102150470e+01,7.60149193121846350429576850590643448e-02,1.70727935649982339516350902420330333e+00,7.64995684607468788422713598266262059e-01,Inf,1.68187003862936943652873094794809964e-06,3.89396383108224065758922070707342134e-05,3.74564814755112750876112168709443273e-05,4.24542061515498037104195260029816623e-12,4.24542061515498037104195260029816623e-12,4.24541969699022655379511076828678540e-12
PDE,Inf,Inf,1.00528828637251058913973039579442696e+01,1.49049348096298757395336459102151318e+01,1.23659286884353383176705378683613204e-01,1.65967931110667878460254146961094747e+00,7.16019188315131030156699868734901034e-01,Inf,3.42891485304157387285891438099443307e-07,3.73823320613892270402223213173519800e-05,1.80404023711672122511266628999764380e-05,4.24611107325085563525834820369617506e-12,4.24613315241890554584172543371821243e-12,4.24611015149081993076256060558660716e-12
PDE,Inf,Inf,1.00528828641598292524529172186520601e+01,1.49049348096298757395336459102151010e+01,1.70989694934188585294613163591356292e-01,1.63370523935574410606593180913042428e+00,6.67310993499687899092719611495333853e-01,Inf,2.29707974818131415898042963399204488e-06,3.43462510363012415544856492358566695e-05,4.46024653717779317620181553925348264e-05,4.24582148859646215695299102046250552e-12,4.24582148859646215695299102046250552e-12,4.24582148859646215695299102046250552e-12
PDE,Inf,Inf,1.00528828645402121123874690207797503e+01,1.49049348096298757395336459102150856e+01,1.79431389435718020637564151357998774e-01,1.58636558791279324865429385736845355e+00,6.18868684694257711384128833327714668e-01,Inf,1.72561793402609043245638948068673832e-06,3.65376356679734813042939391434398937e-05,4.70582080643801154104177439017971849e-05,4.24567262161866386950242004815336261e-12,4.24567262161866386950242004815336261e-12,4.24567262161866386950242004815336261e-12
PDE,Inf,Inf,1.00528828648730470478947917305857107e+01,1.49049348096298757395336459102150825e+01,1.31996389003402607527041933845584843e-01,1.53927414378824137129697858674899928e+00,5.70690025030357635346309734225060996e-01,Inf,6.72500670689326662533249860875772986e-07,3.89556337111347798319137850686296921e-05,3.40328345268128769332600059161817694e-06,4.24597224137191196314729212422296327e-12,4.24597224137191196314729212422296327e-12,4.24597277007827933462332972989828533e-12
PDE,Inf,Inf,1.00528828651642779341936627032787339e+01,1.49049348096298757395336459102150717e+01,8.81835011090690438391094632843983051e-02,1.51565076860438165056097927240666928e+00,5.22788029341592353488343370256038759e-01,Inf,2.27134360931675648405048817468302005e-06,3.65099941812797283789730163907829564e-05,1.64734339380436006109797580514244685e-05,4.24530795627642379805176912081083314e-12,4.24530795627642379805176912081083314e-12,4.24530912061987857686005918210842548e-12
PDE,Inf,Inf,1.00528828654191046444377022803227968e+01,1.49049348096298757395336459102150424e+01,4.02493713194271936207180805570278986e-02,1.46884734068664380094269083671962236e+00,4.75121707571149798386393332147205963e-01,Inf,1.90074297021294064507806054375825304e-06,3.47747322549042680126247917272982954e-05,9.03525074800930736030610781364830546e-06,4.24635079019443489893021262726323799e-12,4.24635724686374869747657531874644864e-12,4.24635079019443489893021262726323799e-12
PDE,Inf,Inf,1.00528828656420781839005888616739244e+01,1.49049348096298757395336459102150840e+01,1.72135971824585159634231869316819043e-02,1.85271732093838948590340835246221905e+00,4.27713190826892790409304127608569200e-01,Inf,6.71969415552256713266102882062651229e-07,3.36587037779654621035886847032118565e-05,1.17441650003226742441859659374319772e-05,4.24557132496269421155667974682782136e-12,4.24557132496269421155667974682782136e-12,4.24557132496269421155667974682782136e-12
PDE,Inf,Inf,1.00528828658371798895800366271080428e+01,1.49049348096298757395336459102151379e+01,5.08818926164816739681076777769829186e-02,1.82757259108426069103549267288630683e+00,3.80561559315872852107955022907063433e-01,Inf,5.29463706100665831237621445834036349e-07,3.88550181530979766245607721525821529e-05,3.17782382798444250234355200083169213e-05,4.24546278299367980850159445422481326e-12,4.24546278299367980850159445422481326e-12,4.24546575377378303660884885317526922e-12
PDE,Inf,Inf,1.00528828660078940914021828714455127e+01,1.49049348096298757395336459102151164e+01,9.67277484083742088575488276762087376e-02,1.78293047655263291734754368255977766e+00,3.33666846358715172518747539065105744e-01,Inf,4.00538381570608762276016316636198415e-06,3.72754380830660266694785831175726337e-05,4.01016139931596758729294644900845142e-05,4.24549457446961313789971913454268207e-12,4.24549457446961313789971913454268207e-12,4.24549457446961313789971913454268207e-12
PDE,Inf,Inf,1.00528828661572689199991046672111674e+01,1.49049348096298757395336459102150794e+01,1.41207492265849882784825424325788847e-01,1.73851172047793530310145442498767003e+00,2.87030759399773569226334031461473939e-01,Inf,4.31293295256891099142198392894571730e-07,3.40627254106139277381561317770287195e-05,2.50871568188136552521280360326465829e-05,4.24552139219591010990287650976205432e-12,4.24550170834896134379152742650452171e-12,4.24552133876560222535476170647214097e-12
PDE,Inf,Inf,1.00528828662879718406972749457681343e+01,1.49049348096298757395336459102150871e+01,1.85929990687666442313964996289413084e-01,1.71537594079433138865369546552725037e+00,2.40658221475337127070609342734584710e-01,Inf,2.44858018231141852408729307187888558e-07,3.38437354631612088671444474140677984e-05,2.57386095736762965930747762648232092e-05,4.24531389186739649045922281732996423e-12,4.24530451913058709073311691476270717e-12,4.24531048138423080575003543858102389e-12
PDE,Inf,Inf,1.00528828664023368570579147173239377e+01,1.49049348096298757395336459102150409e+01,1.90298465477642721406851252094747656e-01,1.67113024962141874984339753465459331e+00,1.94561073593510858323513742194233620e-01,Inf,9.16008910987874625425664071160860420e-07,3.47702885489630523889044268073084074e-05,2.03865605052459211934146117680154304e-05,4.24546696282928466178209597517718577e-12,4.24546696282928466178209597517718577e-12,4.24546496263840656820230732489735815e-12
PDE,Inf,Inf,1.00528828665024064987849010474331727e+01,1.49049348096298757395336459102151025e+01,1.46317265270436526474998934135889285e-01,1.62710156855465530923282029493479169e+00,1.48768531711807803896582218452987774e-01,Inf,9.30544449634073701515864252736016916e-07,3.52132778139437114438152284331338530e-05,3.12747481324863953539049520061603222e-05,4.24539706659819670936305278644411632e-12,4.24539706659819670936305278644411632e-12,4.24539575566200165515110225742993744e-12
PDE,Inf,Inf,1.00528828665899672189341396970391379e+01,1.49049348096298757395336459102150455e+01,1.04125354551038093433778877067322538e-01,1.60628017874982895661226875153639539e+00,1.03364941523366552430854572177600844e-01,Inf,1.96099674052627838237570368165172424e-06,3.88291014924833879091484396810874922e-05,1.51954918931249191899754187138238956e-05,4.24593619584117452721431498200142589e-12,4.24592208802754641357645693239931791e-12,4.24593619584117452721431498200142589e-12
PDE,Inf,Inf,1.00528828666665828513282796888212345e+01,1.49049348096298757395336459102151333e+01,6.02118058973414962460007930846774230e-02,1.56244316460226342596604121618012862e+00,5.86995547429243626410914858425674638e-02,Inf,2.56572085351229659755776142979004582e-06,3.71819188432590518537742725004539212e-05,2.36290000256392305139490531967699832e-05,4.24567578590130549057439345721549769e-12,4.24567578590130549057439345721549769e-12,4.24567578590130549057439345721549769e-12
PDE,Inf,Inf,1.00528828667336215134856114200390587e+01,1.49049348096298757395336459102150809e+01,1.87918528759243631095987271044673943e-02,1.51881917075765672272366804872618973e+00,1.87651525250550016004201524622702145e-02,Inf,1.55373833447320886583619438357845206e-06,3.35470948817942062768747480226714074e-05,4.75831503650606476616784600807314215e-05,4.24607240138960064236885162603569110e-12,4.24607240138960064236885162603569110e-12,4.24607240138960064236885162603569110e-12
PDE,Inf,Inf,1.00528828667922804486718280822991470e+01,1.49049348096298757395336459102150378e+01,3.41350396003147934699035362226442743e-02,1.50069039596886331423661525566677742e+00,3.66195515425924136061459684236090151e-02,Inf,2.51419613982804621902575021756615373e-06,3.73901524000196419946131974685213809e-05,2.94583914506533636501241471229816121e-05,4.24556246821158887152419180520210393e-12,4.24556246821158887152419180520210393e-12,4.24556246821158887152419180520210393e-12
PDE,Inf,Inf,1.00528828668436069448476941926885437e+01,1.49049348096298757395336459102150686e+01,6.85736055297673591963361271957634264e-02,1.45729189591179198473373359575391696e+00,7.96901386929366189220434197759090160e-02,Inf,2.18472957357670511859994758304260935e-06,3.33079027987429548981440305829372554e-05,4.90389785367227227298901462854040922e-06,4.24534881590731831707564929206590866e-12,4.24534881590731831707564929206590866e-12,4.24534769935268185091306623288848250e-12
PDE,Inf,Inf,1.00528828668885176330654104411104629e+01,1.49049348096298757395336459102151241e+01,1.11908176484596498068521951977438650e-01,1.87838690334125671328504993050746304e+00,1.23774313389439840000805167645462930e-01,Inf,8.59023648277756288912044730526184983e-07,3.62514313028643318921108586650253706e-05,7.24623153513549006766497471384637327e-06,4.24560973944813466178235880507577780e-12,4.24560973944813466178235880507577780e-12,4.24561079627442120062432241113204938e-12
PDE,Inf,Inf,1.00528828669278145268635709349469351e+01,1.49049348096298757395336459102150486e+01,1.53601043208920795591869471804106955e-01,1.85813434885473042763294109238703984e+00,1.67899058660734670204217647771036653e-01,Inf,9.08468103307107126643426968623853437e-07,3.65174287530004264974073929412542302e-05,7.98123356001125600803284397517640514e-06,4.24572046272387136326100688932229423e-12,4.24572046272387136326100688932229423e-12,4.24572043776971107754349517433866965e-12
PDE,Inf,Inf,1.00528828669621993453720259932440059e+01,1.49049348096298757395336459102150424e+01,1.95527202032806502436616040841853308e-01,1.81679299128216470870092056439281277e+00,2.11900902790055662644359307817426663e-01,Inf,5.38348723153559239772222472560811287e-07,3.63659687830542194406368565346503236e-05,5.37496672618583276583401993972666020e-05,4.24549928426166664618107020843399802e-12,4.24549928426166664618107020843399802e-12,4.24550012184362428725822879564901592e-12
PDE,Inf,Inf,1.00528828669922859294368893958160192e+01,1.49049348096298757395336459102151333e+01,2.10518003630465503846740084072980854e-01,1.77564358320587977074544662481569263e+00,2.55730730832561935784823242122190288e-01,Inf,2.08256290325259181026530507907018566e-06,3.80796186497205246039725237980427603e-05,3.65963536910774818041431278903419434e-05,4.24622494460816262777925043542064493e-12,4.24622494460816262777925043542064493e-12,4.24622460543294863825154967792739899e-12
PDE,Inf,Inf,1.00528828670186118841539162648923318e+01,1.49049348096298757395336459102150809e+01,1.68954016297167777206153302770332624e-01,1.75769163538955757915898415552688582e+00,2.99404289167489887295370039642205896e-01,Inf,9.92681004956817779911094178247230627e-07,3.70577754304801692811394453714776763e-05,4.03115762336413330065878264031545621e-05,4.24532714809917680571633876840124778e-12,4.24532714809917680571633876840124778e-12,4.24532714809917680571633876840124778e-12
PDE,Inf,Inf,1.00528828670416469001081375102701864e+01,1.49049348096298757395336459102150625e+01,1.28458886637690739732548903895878836e-01,1.71665145539867011723896057940562284e+00,3.42824277429096042149333544100773207e-01,Inf,1.16633942297361965196345645224416006e-06,3.52942606357578064414357000796704974e-05,5.45219743994109188512763214822432967e-05,4.24528570434167132679109958178924778e-12,4.24527352990830577096088773793781448e-12,4.24528621379211864878903572596674288e-12
PDE,Inf,Inf,1.00528828670618025648984433303760170e+01,1.49049348096298757395336459102151010e+01,9.03155317499785598968603734170581528e-02,1.67579803111725465244710216971477310e+00,3.86046954398132172611673618288627734e-01,Inf,2.26228212074443400280355192095800534e-06,3.44289858069503327795250984761247017e-05,2.44944655421936044758079593310941134e-06,4.24583621976065265281302328878744717e-12,4.24581905651180664516215861231006906e-12,4.24583628754769219680124172645372137e-12
PDE,Inf,Inf,1.00528828670794389147435440651953285e+01,1.49049348096298757395336459102151071e+01,4.73764407369960652231926819868885069e-02,1.63512966327758976415157689158899045e+00,4.29069164987639769425056020782775221e-01,Inf,8.95997916027161850465002960468094156e-07,3.59122104509701997821608045433959745e-05,2.03591336560954016689925871550533459e-05,4.24578078755464762542054446698489968e-12,4.24578078755464762542054446698489968e-12,4.24577014044460458733481576892883527e-12
PDE,Inf,Inf,1.00528828670948706507525479399946865e+01,1.49049348096298757395336459102150671e+01,1.27351435287077175747800410666086014e-02,1.61978126224497206988177071085006846e+00,4.71889591089421227787612897044049648e-01,Inf,2.69302812156165199712600139729046472e-06,3.45560534898018557854202517496212681e-05,1.86472901804282171512122486188786722e-05,4.24524615788332799569637191369393541e-12,4.24526697515670676881706481340824405e-12,4.24524668851006551356388813358584683e-12
PDE,Inf,Inf,1.00528828671083734215891147560221980e+01,1.49049348096298757395336459102151410e+01,4.06948445477033496245855373655751429e-02,1.57924438613758477665240293917033335e+00,5.14507958267665269833647407640005573e-01,Inf,7.10948963897912494200134658834027860e-07,3.78509083166969593332018089291383767e-05,1.99169830793498258878557849750848902e-06,4.24598325503374978004287390193531069e-12,4.24598325503374978004287390193531069e-12,4.24598325503374978004287390193531069e-12
PDE,Inf,Inf,1.00528828671201881747835176697531888e+01,1.49049348096298757395336459102150717e+01,7.30628052115887418127005969349629764e-02,1.53888869036484480900183965757728426e+00,5.56924615527831829010148487055439682e-01,Inf,2.98926196971405044694556935610078452e-06,3.34425518545780530074930637861451366e-05,2.55147347612995847106279658841644708e-05,4.24610618451521708002693907388939138e-12,4.24610618451521708002693907388939138e-12,4.24611176419074953961521080833239005e-12
PDE,Inf,Inf,1.00528828671305264157888395558783667e+01,1.49049348096298757395336459102150671e+01,1.13394130561547740352020324099195701e-01,1.49871372123752199455251801309748924e+00,5.99140298085238679829608429640713225e-01,Inf,1.99803505772754737659561445177441013e-06,3.57864721882888963261178228412348557e-05,5.19720895760611518368235327176584518e-05,4.24577030239047041211578047699948214e-12,4.24577030239047041211578047699948214e-12,4.24576996257919522544243754245333650e-12
PDE,Inf,Inf,1.00528828671395721221533735581350861e+01,1.49049348096298757395336459102151364e+01,1.53236552770498491810870673360852335e-01,1.48647528273376010721383436910219207e+00,6.41155987812597126558546030540026885e-01,Inf,6.85559312854707380270836003619597642e-07,3.84717386110574138589707503725759907e-05,4.41971973204024263738135459611657846e-05,4.24607171073489105996885712831630023e-12,4.24607171073489105996885712831630023e-12,4.24607171073489105996885712831630023e-12
PDE,Inf,Inf,1.00528828671474871165663662998903417e+01,1.49049348096298757395336459102150563e+01,1.91996290785952372823366108992914729e-01,1.44647099137401138939256059468121059e+00,6.82972825827418939249486650767353281e-01,Inf,4.27915885946892303141972177989398372e-06,3.51011483706102304773889811812724538e-05,4.06940916959699398503776690960078252e-05,4.24619909206393583843721482671267689e-12,4.24619909206393583843721482671267689e-12,4.24619968705470092204118253232726713e-12
PDE,Inf,Inf,1.00528828671544128375195374706063084e+01,1.49049348096298757395336459102151010e+01,2.31597065074272027656299693034608933e-01,1.91049380674319939168386801697857838e+00,7.24592057280140469369118862343699888e-01,Inf,1.88709005192965230881399849207465404e-06,3.29878487984373936876385682281592720e-05,5.62645507495791257961720989106935817e-05,4.24529317440372155118625709364432449e-12,4.24529317440372155118625709364432449e-12,4.24529317440372155118625709364432449e-12
PDE,Inf,Inf,1.00528828671604727108640655070123761e+01,1.49049348096298757395336459102151133e+01,2.08476680437210678991956119469414019e-01,1.89540687824103005094030264454614911e+00,7.66014994832653746387193064115709666e-01,Inf,9.89718433723426241049124401375233296e-07,3.91854006626564724589029985526222801e-05,6.46384986216027006337513324279218525e-06,4.24565550686032564189593052692936745e-12,4.24565550686032564189593052692936745e-12,4.24565540016794975291980571088529348e-12
PDE,Inf,Inf,1.00528828671657752590146566249666159e+01,1.49049348096298757395336459102151534e+01,1.69750281065254647051702653333626243e-01,1.85736084949634707394170638994986277e+00,8.07242993998451173168202117656938748e-01,Inf,1.19482149190528034681281389992650950e-06,3.96426255323855175894218583830379626e-05,3.56110240681391631182622733547973292e-05,4.24573696586857529764477295801316002e-12,4.24573696586857529764477295801316002e-12,4.24574895889738044686626260068351117e-12
PDE,Inf,Inf,1.00528828671704148869873112595592009e+01,1.49049348096298757395336459102151056e+01,1.32040964148041149390350679319861794e-01,1.81947775654657190201942619214151834e+00,8.48277436137899530227049344998013842e-01,Inf,2.52598877355523084038776406910869794e-06,3.40157837698720056059727544049146490e-05,1.96256476941214403256150265391720754e-05,4.24535761871685660090565911910389011e-12,4.24537249825432482124657446630223915e-12,4.24535498275830041428639381765519749e-12
PDE,Inf,Inf,1.00528828671744746222121427512062745e+01,1.49049348096298757395336459102150686e+01,9.63252439953619362071531011728992738e-02,1.78175419493810576580399103346696698e+00,8.89119716523084609761119521390490397e-01,Inf,2.66287734401935410958265502395028622e-06,3.63483488065173679412911023884100828e-05,4.96554646482024097596635199078917552e-05,4.24531094649103051039351795328731232e-12,4.24531094649103051039351795328731232e-12,4.24531133986049865696687659144357102e-12
PDE,Inf,Inf,1.00528828671780269283068074385157858e+01,1.49049348096298757395336459102150933e+01,5.65957620062899908069129600752673203e-02,1.74418984328304270314834983707449364e+00,9.29771235837240075311693699466411454e-01,Inf,4.97907856644378784396106643370451341e-07,3.89256611120269231095345731679293366e-05,5.99988963480569340649261823792978687e-05,4.24611646641153364417159572662815351e-12,4.24611646641153364417159572662815351e-12,4.24611633544524985564180247190315153e-12
PDE,Inf,Inf,1.00528828671811351153998672861787712e+01,1.49049348096298757395336459102151102e+01,1.95405260365434525683287863748100161e-02,1.73158734279562456012997556529597290e+00,1.00746562204596480120533123109994633e+00,Inf,2.09199917451357290303552511038540995e-06,3.40370094801965049823714494094794756e-05,1.73257052104795159184437303418189349e-05,4.24533343182063003070146535464691758e-12,4.24533343182063003070146535464691758e-12,4.24533284588906025481655968364153560e-12
PDE,Inf,Inf,1.00528828671838547709308880933938652e+01,1.49049348096298757395336459102151272e+01,2.62488115767605564152249477410645277e-02,1.69407223038477607908369236588120438e+00,1.03799526661803647519745196074029763e+00,Inf,3.04985761877472616010956765722936360e-06,3.52828659248158663817101220664453924e-05,4.88366461947094425297475567151835207e-05,4.24555919789925189978674785464867277e-12,4.24555919789925189978674785464867277e-12,4.24555919789925189978674785464867277e-12
PDE,Inf,Inf,1.00528828671862344845923320964202154e+01,1.49049348096298757395336459102150409e+01,5.73206494397825983327557046316040519e-02,1.65671211322901766514851989619388552e+00,1.06921799453531127621030236686913094e+00,Inf,1.86805481477681200954467733503619251e-06,3.42910211060578633631119524546560459e-05,4.02070203852206306776096713261972004e-05,4.24673060631142817925081970826584724e-12,4.24673060631142817925081970826584724e-12,4.24673146717742962640186851581608242e-12
PDE,Inf,Inf,1.00528828671883168274331906409119356e+01,1.49049348096298757395336459102150470e+01,9.34375117767821623632387539386601489e-02,1.61950679826713957262831485504889146e+00,1.10105119347584837398348598795697016e+00,Inf,2.64090830151582036913219586531152594e-06,3.74751113369822248195488899320072912e-05,2.67819636900178424159290462189970324e-06,4.24573540338990752965419533440683555e-12,4.24573540338990752965419533440683555e-12,4.24573540338990752965419533440683555e-12
PDE,Inf,Inf,1.00528828671901387512749085047236558e+01,1.49049348096298757395336459102151133e+01,1.31194833301132089590078311893017985e-01,1.61000292786915844182570556586371498e+00,1.13342079257682436731910592678291810e+00,Inf,3.58695196903776637269602254738814788e-06,3.62786940924169953253706379272827028e-05,5.00373349554370813465182354346296368e-05,4.24559672429988581911891287052607262e-12,4.24559672429988581911891287052607262e-12,4.24559670129007415701275660553974708e-12
PDE,Inf,Inf,1.00528828671917329590176538314641098e+01,1.49049348096298757395336459102150532e+01,1.69377791765600004007148264256017124e-01,1.57287139393142707886472351478409198e+00,1.16626045827391691732828680312997840e+00,Inf,3.84110699303110383144170623136262405e-06,3.66594146382319388668723425433254202e-05,4.24592439864987407545566308135190262e-05,4.24575401717188611025544734751518919e-12,4.24576372885472490660006299241479479e-12,4.24575395390402975359009103639683276e-12
PDE,Inf,Inf,1.00528828671931278435436467372282727e+01,1.49049348096298757395336459102150378e+01,2.04317546075240795136919481381346122e-01,1.53589296553250685637273242813158055e+00,1.19952670722647003197189416996511730e+00,Inf,4.25284923715619326390200449519129545e-06,3.72024084707497072268166222785599520e-05,2.70855025705240393149349181475959381e-05,4.24585596755035527991401610928575520e-12,4.24585596755035527991401610928575520e-12,4.24585827235098693838907015226351676e-12
PDE,Inf,Inf,1.00528828671943486818687586034814486e+01,1.49049348096298757395336459102151118e+01,2.41075953814140217257087673660616873e-01,1.49906775186764901738522968964984982e+00,1.23312960902714683871758539695824566e+00,Inf,3.13255343044313658398184088256726304e-06,3.63225911101900776914796934381087670e-05,2.03177007175461582646537115452932941e-05,4.24583374704653531204303667689395510e-12,4.24583728066028140843176834601099481e-12,4.24583374704653531204303667689395510e-12
PDE,Inf,Inf,1.00528828671954165417955691840323369e+01,1.49049348096298757395336459102151056e+01,2.36735177161860097803301612461070894e-01,1.49326641353520239588393786981600712e+00,1.26704314993631653141020294850052524e+00,Inf,1.37037494391753931162883038139543540e-06,3.95257199547650895624928777365924456e-05,1.69353373361569004100265620455614418e-05,4.24628982347156343651781526374977346e-12,4.24628982347156343651781526374977346e-12,4.24628851948570013027671375259919370e-12
PDE,Inf,Inf,1.00528788992005455663297580507388397e+01,1.49049348096298757395336459102150625e+01,2.00823966908520426263260554889282481e-01,1.45655873359333655133514406789886105e+00,1.30122471933208809243026497432184822e+00,Inf,4.52636426348788341608180630203575827e-06,3.78788486500049937684489031556535373e-05,1.11467499868813227400746759980320373e-05,4.24539635107951317687529599243330110e-12,4.24539124910749807994118674682801217e-12,4.24539788512702342389045555192050539e-12
PDE,Inf,Inf,1.00528791471944625287991756660922394e+01,1.49049348096298757395336459102150809e+01,1.65114778167526441373645226676653988e-01,1.42000529143150361757036085867611394e+00,1.33563615036423568030682830487599588e+00,Inf,3.03105533996593845791319569520298225e-06,3.66651119483024871363323341174001349e-05,6.50230498504410077674395623233151504e-06,4.24551714592415907210763140746694428e-12,4.24551714592415907210763140746694428e-12,4.24551646589042978352865064959395280e-12
PDE,Inf,Inf,1.00528793796895140406076786736755521e+01,1.49049348096298757395336459102151302e+01,1.30405329122935149962235450394605452e-01,1.93509040405876176411400380369694405e+00,1.37024323113606209421768400301163329e+00,Inf,5.60863933009862562113575757021749940e-07,3.35259464612432221366437592415199959e-05,3.21604080620680046399947043821619998e-05,4.24585433439385960842052136034566251e-12,4.24585433439385960842052136034566251e-12,4.24585259550810439218936254720951707e-12
PDE,Inf,Inf,1.00528795976542880124886832753460645e+01,1.49049348096298757395336459102150239e+01,9.69487643465165876812634246776294404e-02,1.90055264668505237158526333331906688e+00,1.40501526836055561425366061307367374e+00,Inf,3.75087933306346045787370545685396881e-07,3.43825974600391722703578145477233738e-05,4.78433475825147708259060296755903885e-05,4.24633399584214900043966405103107969e-12,4.24633399584214900043966405103107969e-12,4.24633468882830005054246693996576757e-12
PDE,Inf,Inf,1.00528798019968459789401989525630715e+01,1.49049348096298757395336459102151549e+01,6.03655150280032655646267798544587627e-02,1.89076414627209506217054678740158540e+00,1.43992469922105935290110322893471150e+00,Inf,2.29379297334341388602808094480093867e-06,3.64393109862226522785070982760997992e-05,2.67286071486555655415321285360582561e-05,4.24568812608649867165891468472275351e-12,4.24568812608649867165891468472275351e-12,4.24568836466882576078882810946087086e-12
PDE,Inf,Inf,1.00528799935685064689443918160843084e+01,1.49049348096298757395336459102151395e+01,2.50126720846305973263722990323159843e-02,1.85620555856097285636327645402591176e+00,1.47494674697359461048714900408812941e+00,Inf,3.14688921980922236396721478766972566e-06,3.74089586722085696549132606950874508e-05,3.78145130221014958524673075786393502e-06,4.24552496713245656567059137009337439e-12,4.24552496713245656567059137009337439e-12,4.24552496713245656567059137009337439e-12
PDE,Inf,Inf,1.00528801731673883626777028441172710e+01,1.49049348096298757395336459102150886e+01,1.76301681776323474398744213753375855e-02,1.82178185067962530620910192359747915e+00,1.51005911588229793316303611595133208e+00,Inf,5.05121972901979180459113988973499208e-07,3.45938482979051575392383572455241885e-05,1.70312026728243295016716038501991109e-05,4.24532702646838343280484957301145432e-12,4.24532702646838343280484957301145432e-12,4.24532712270703934984116779834232531e-12
PDE,Inf,Inf,1.00528803415417356739684164051082441e+01,1.49049348096298757395336459102150409e+01,5.16295495836547949731224548966582450e-02,1.78748976913080627396696368628958311e+00,1.54524172128557574553447375989137969e+00,Inf,1.57031259707206265412735394180575771e-06,3.31064261093060263280447222204987970e-05,5.86372614681295350576391103640475377e-05,4.24574234643670126636191033105818476e-12,4.24574234643670126636191033105818476e-12,4.24574234643670126636191033105818476e-12
PDE,Inf,Inf,1.00528804993930341800497674733431814e+01,1.49049348096298757395336459102151241e+01,7.96640908690403969885183619076257192e-02,1.75332943166055023634501613170734788e+00,1.58047645088241373864618610254794074e+00,Inf,3.43962304074879006672664528544563562e-06,3.80421419786674958844883309241335359e-05,4.47967212122666992418075729518589126e-05,4.24563277395870463634604062208231025e-12,4.24563277395870463634604062208231025e-12,4.24563338156461061368170802779919143e-12
PDE,Inf,Inf,1.00528806473789319804826849429662170e+01,1.49049348096298757395336459102150224e+01,1.13844237336680190492871772963912361e-01,1.74654780949084453033812329435761181e+00,1.61574695374306962474919415649903230e+00,Inf,3.78209339551213441407761038496160680e-06,3.86204855549752925200053429788097854e-05,6.22198239777083162811049544978026200e-05,4.24535969609712667242674144733749869e-12,4.24535969609712667242674144733749869e-12,4.24536042981293054467257893483140485e-12
PDE,Inf,Inf,1.00528807861159800555435264961215750e+01,1.49049348096298757395336459102150886e+01,1.48915788524787329164846060103596211e-01,1.71238077861514745966819015374778088e+00,1.65103845326633192284857414415010494e+00,Inf,4.56825528769720480267749510455736192e-06,3.94811871843160653950805006249683507e-05,2.14855519400042189053773034557052653e-05,4.24577172060008217779973098722201071e-12,4.24577172060008217779973098722201071e-12,4.24577331005694920217256151952068551e-12
PDE,Inf,Inf,1.00528809161821984447323862883435416e+01,1.49049348096298757395336459102150424e+01,1.83408833948506284705491554303411217e-01,1.67834449037610151329582475502375561e+00,1.68633758269345980669830993474135871e+00,Inf,2.40946790269955740519309734362704029e-06,3.75293342867357898203856950283394306e-05,3.60168588993201864737403991636324176e-05,4.24573650788883482373175373099617412e-12,4.24573650788883482373175373099617412e-12,4.24573647454612040706517511073635287e-12
PDE,Inf,Inf,1.00528810381194857585377518571576252e+01,1.49049348096298757395336459102150840e+01,2.16677476923103906138699002276913688e-01,1.64443549096862998940726731341568232e+00,1.72163223839391794487163549999485694e+00,Inf,2.24457024121434395574469511911568662e-06,3.75059395804273188320446447966131147e-05,1.49974577267868679978681975290479086e-05,4.24535390772907147700443502403268231e-12,4.24535390772907147700443502403268231e-12,4.24535415583879696962300518498332405e-12
PDE,Inf,Inf,1.00528811524358750462922889585640145e+01,1.49049348096298757395336459102150363e+01,2.50586112651525689558391839532951948e-01,1.61065536086695089928364734147118452e+00,1.75691145046510195547960058712119817e+00,Inf,5.79627988437791096822569307338000487e-07,3.61139369737715575852541425971186931e-05,9.27829462716571044278521438959694857e-06,4.24527536219790210907838715116729260e-12,4.24527536219790210907838715116729260e-12,4.24527579309521323198153003271419046e-12
PDE,Inf,Inf,1.00528812596076502263333243258606127e+01,1.49049348096298757395336459102150363e+01,2.84850658768871953305101058405905443e-01,1.60752467757454588932980069983524490e+00,1.79216526783893841599660058684608010e+00,Inf,2.09309310280857817663999565733561681e-06,3.77255811522835565102121503077770643e-05,2.31906771086446079723972110203876282e-05,4.24593529851632394299985654638452974e-12,4.24593529851632394299985654638452974e-12,4.24593537613548804146722997647994274e-12
PDE,Inf,Inf,1.00528813600813303087147543221608591e+01,1.49049348096298757395336459102150547e+01,2.38116080349714440735539943890969052e-01,1.57376618069912127109314488666517442e+00,1.82738465627480874492995523464663644e+00,Inf,3.14500809700190121087500909578417367e-06,3.88442741636091328783850897949600393e-05,2.94190343289468897228723526649003699e-05,4.24620701720274987048307057892994563e-12,4.24620701720274987048307057892994563e-12,4.24620701720274987048307057892994563e-12
PDE,Inf,Inf,1.00528814542755292832828648127491251e+01,1.49049348096298757395336459102150332e+01,2.04293328111192459118821567575106386e-01,1.54013575083536212256947443080784995e+00,1.86256140768894148656142285106944962e+00,Inf,4.53835984066894241535891869809278646e-07,3.57813821695300133580207757343367989e-05,3.42204915571923988833091025983045516e-05,4.24552231241001680204927391248007697e-12,4.24552129317474459481751089015641480e-12,4.24552129317474459481751089015641480e-12
PDE,Inf,Inf,1.00528815425826996397150940861695037e+01,1.49049348096298757395336459102150840e+01,1.71386252502377021412733167046322813e-01,1.50662979750003663821344059298447558e+00,1.89768805946203125308047278844230716e+00,Inf,3.36892094414636074872913065654439504e-06,3.31501365555272329909390673110456273e-05,3.49152242049438191527393261342841607e-06,4.24554792510037589957447179463801576e-12,4.24555260242243360233424924906267184e-12,4.24554916354652841623231059462933849e-12
PDE,Inf,Inf,1.00528816253707676633009182654298559e+01,1.49049348096298757395336459102150609e+01,1.39313086860438626720703132093051010e-01,1.47325024611512885475005351466316595e+00,1.93275782253570962540890620622382344e+00,Inf,1.86550286085825963402713978882604402e-06,3.47202538974032670102875848207165967e-05,5.88280265014399839254419446127232161e-05,4.24686588812857171251183823140646670e-12,4.24686588812857171251183823140646670e-12,4.24686588812857171251183823140646670e-12
PDE,Inf,Inf,1.00528817029846651287396264063460708e+01,1.49049348096298757395336459102151041e+01,1.08692117604497803153375822452469375e-01,1.47459504186550969895195672000297084e+00,1.96776451725679336361807174512832160e+00,Inf,3.71582910907443830295586560302342784e-07,3.66272532332388268857454126222241405e-05,5.17464359792361158234299188438663545e-05,4.24562699324223679368189357670798738e-12,4.24562699324223679368189357670798738e-12,4.24562974760243750962468541108352503e-12
PDE,Inf,Inf,1.00528817757477680118902403545111148e+01,1.49049348096298757395336459102150424e+01,7.54146832028412813007835791815634753e-02,1.44129181052693638575887546861480003e+00,2.00270251605810130153635296451413805e+00,Inf,1.58222725782702162774767515228554707e-06,3.52485555457683955146494461832511370e-05,5.37423877712227123343980820175432289e-05,4.24594221374370533545394471027873538e-12,4.24594038262354010936591284930651605e-12,4.24594221374370533545394471027873538e-12
PDE,Inf,Inf,1.00528818439632419818072119852840363e+01,1.49049348096298757395336459102150255e+01,4.19237573635876008322207795794744141e-02,1.40811394878071740034413139241957783e+00,2.03756669217814800656287936724343776e+00,Inf,2.66389070596721648521941705027972056e-06,3.44136219321281286873329709834432027e-05,5.89150617837385068237852451495333380e-05,4.24581611309560642489404146825846494e-12,4.24579262366740647027748963238882094e-12,4.24581628828590907823924766290491412e-12
PDE,Inf,Inf,1.00528819079153059735919647895783146e+01,1.49049348096298757395336459102151472e+01,1.20226084905798365426571416446612378e-02,1.37506393816648052523929550245207946e+00,2.07235237372108981693928547462685329e+00,Inf,1.04957221082575077131454099130424357e-06,3.79018152062381615073137213019078375e-05,1.00640806587163144860474219242836120e-05,4.24532151478569854609693990230699119e-12,4.24532151478569854609693990230699119e-12,4.24532151478569854609693990230699119e-12
PDE,Inf,Inf,1.00528819678704160128845647661253493e+01,1.49049348096298757395336459102150470e+01,2.86831522664859491705398572688470519e-02,1.95194454025864706988784427197450213e+00,2.10705530244472297714518246328731059e+00,Inf,4.95186604856217611048053304640546033e-06,3.35075514809504958663554381943887676e-05,5.67300830837814282106327848003012387e-05,4.24671863039456808109596211499620461e-12,4.24671863039456808109596211499620461e-12,4.24671937933319898260163793382359649e-12
PDE,Inf,Inf,1.00528820240783757550163106968460597e+01,1.49049348096298757395336459102151071e+01,5.82396013814969337125489066746186783e-02,1.92083820086787742661650121335405399e+00,2.14167159673964211449532807746142881e+00,Inf,4.45690120714631754575522304371477986e-06,3.31791342901463542262916650140643535e-05,4.78710347696245535525172789832042258e-06,4.24523671502992787059526005820618300e-12,4.24523671502992787059526005820618300e-12,4.24523198729296964371896412353522246e-12
PDE,Inf,Inf,1.00528820767733767934569411258429243e+01,1.49049348096298757395336459102151441e+01,8.69729231279510158488052586255755662e-02,1.91680337637963730453197135180092017e+00,2.17619771832834714380644041681225962e+00,Inf,3.53640491424421249981748370463583399e-06,3.23669919701661761713243157002809607e-05,5.73216416857528385959188227584787967e-05,4.24601427088879598981307121372218292e-12,4.24601427088879598981307121372218292e-12,4.24601427088879598981307121372218292e-12
PDE,Inf,Inf,1.00528821261749744550031705839351444e+01,1.49049348096298757395336459102151626e+01,1.18220705620174212890783057443986619e-01,1.88562375938245406364730032436026174e+00,2.21063044227028222721122789686019409e+00,Inf,2.67664261440864731457239225082849987e-06,3.50686661439239709405260820542898213e-05,3.85239189921628402792263289173471540e-05,4.24587024391884516673249152473216601e-12,4.24587024391884516673249152473216601e-12,4.24587139655095412221252300527025105e-12
PDE,Inf,Inf,1.00528821724890020043189010780839829e+01,1.49049348096298757395336459102151457e+01,1.50341816783378056265733017295803793e-01,1.85455201323856723775309234839022695e+00,2.24496682990872402310090068267329687e+00,Inf,1.26719518934044997489607269027278723e-06,3.65753465137956763968978840284025859e-05,8.02900327025083894436113417366953540e-06,4.24671790217650773873979068229507445e-12,4.24669111198420517529068940607492526e-12,4.24671824005912258052665341332964024e-12
PDE,Inf,Inf,1.00528822159084293696355284448388726e+01,1.49049348096298757395336459102150455e+01,1.82807636732007379294433118295911110e-01,1.82358981069290691206621611258089573e+00,2.27921265822968202140493658219352777e+00,Inf,2.78148629956122557118615415769672279e-06,4.05432882023549208116653029829198509e-05,5.71560684749679696925279036097634460e-05,4.24657002651811074788703163607985697e-12,4.24657002651811074788703163607985697e-12,4.24656720143211555041009877874993601e-12
PDE,Inf,Inf,1.00528822566141652601683433081479935e+01,1.49049348096298757395336459102151102e+01,2.13790366660750956164536077873867934e-01,1.79273393639824889797861848392917472e+00,2.31334610549099186818286923986030023e+00,Inf,4.28025256718162714584146212706449856e-06,3.35666622144052998298413398342216878e-05,3.19628187270111876872732301399059166e-05,4.24527085820436679074138001870805739e-12,4.24527085820436679074138001870805739e-12,4.24527085820436679074138001870805739e-12
PDE,Inf,Inf,1.00528822947758132536768150521194554e+01,1.49049348096298757395336459102150239e+01,2.44589546490044073981234731682051116e-01,1.76198618535111725901956872371471082e+00,2.34737610185848760486200825540067359e+00,Inf,2.13460213503161112710977901266266292e-06,3.61361511282444731372151611731047406e-05,3.46537876090640451057358863283237396e-05,4.24542916897426418919514219947193121e-12,4.24542916897426418919514219947193121e-12,4.24542943288284343297346573998074174e-12
PDE,Inf,Inf,1.00528823305523760697189385245829429e+01,1.49049348096298757395336459102151056e+01,2.75831277811296806244884420333540020e-01,1.76153065905832530612098812909378457e+00,2.38130061497803607875946882595183675e+00,Inf,3.51597011570639060859383311550584423e-06,3.50072062569793932069597309043343855e-05,3.08456279627987468717565796148641035e-05,4.24666835399826033516080468757064475e-12,4.24666835399826033516080468757064475e-12,4.24666830180620615755675999725701889e-12
PDE,Inf,Inf,1.00528823640929194337754480015051727e+01,1.49049348096298757395336459102151595e+01,2.95438887690921632316721044606931796e-01,1.73072616788309225719342741264733524e+00,2.41511779896119725041043272198647647e+00,Inf,3.89931209803129708751719695986456325e-06,3.35707954373441999568224088506632881e-05,6.87177511380528948586696769489944656e-05,4.24578116953988208190447885411248124e-12,4.24578116953988208190447885411248124e-12,4.24578118962807049995051303079122897e-12
PDE,Inf,Inf,1.00528823955371926391348966167941135e+01,1.49049348096298757395336459102150671e+01,2.65988045834750588071284439749062787e-01,1.70002566671283700128417044298286995e+00,2.44882597931759519509607094498379818e+00,Inf,3.88718475078201910729475631311780326e-06,3.49098587421557137331887747140226781e-05,4.25379667740971221942623407546924041e-05,4.24649554939626840800622954434459073e-12,4.24649554939626840800622954434459073e-12,4.24649447981592639157532138451247668e-12
PDE,Inf,Inf,1.00528824250162108298464295140084099e+01,1.49049348096298757395336459102151302e+01,2.35520890815976521922100102290463866e-01,1.66943112182666911849614862743374448e+00,2.48242363924555373219102378977253989e+00,Inf,4.47056506723385633040247215049448445e-06,3.43943464060540652240059965094190292e-05,4.17633864018262903773523421989089671e-05,4.24620918981246973843821800187146660e-12,4.24620918981246973843821800187146660e-12,4.24620910933540297068855902163523774e-12
PDE,Inf,Inf,1.00528824526528009481267143226765676e+01,1.49049348096298757395336459102151626e+01,2.04994395289435868388462882646141338e-01,1.63893908108439617923296919372870702e+00,2.51590940714410892444783588531684853e+00,Inf,4.76407576009147310621373999546292588e-06,3.47300978489177102970351019784858852e-05,7.01718502960436074958118230558711766e-05,4.24556208177350131105422348124478742e-12,4.24556208177350131105422348124478742e-12,4.24556124748219735455760131442776238e-12
PDE,Inf,Inf,1.00528824785621138022876563962414681e+01,1.49049348096298757395336459102150332e+01,1.74963597454708770554804695853114905e-01,1.60855163089655394081426462242462136e+00,2.54928204522468453310860778330284326e+00,Inf,4.44246290566624901227864997716247665e-07,3.96795704193724963751173657500400267e-05,1.82036203992026951219171164802990895e-05,4.24542504420432620105504543946716654e-12,4.24542504420432620105504543946716654e-12,4.24542368092245076680280811897382187e-12
PDE,Inf,Inf,1.00528825028521027971629410098839105e+01,1.49049348096298757395336459102151272e+01,1.45659104185403228363576854281704970e-01,1.61253586989015256543300732805017417e+00,2.58254043911405790669065855521446829e+00,Inf,4.33007923845406048322316759956146424e-06,3.43802399660578333497856168144575852e-05,7.07258761506615856666070571359444359e-05,4.24640386561482234286293065262324116e-12,4.24640386561482234286293065262324116e-12,4.24640391147019911708596828028896479e-12
PDE,Inf,Inf,1.00528825256239745922619339286039066e+01,1.49049348096298757395336459102150594e+01,1.17538917755013694802505251372518062e-01,1.58212608285439675680083385842815908e+00,2.61568358835203131385327134920706532e+00,Inf,1.16957013051014118871005285495685206e-06,4.05216758750397444156817179843243401e-05,6.73570542343470832653156655457428826e-05,4.24590052075066426476391967968535350e-12,4.24590052075066426476391967968535350e-12,4.24587737904071702315953259275140128e-12
PDE,Inf,Inf,1.00528825469726106744806677186604813e+01,1.49049348096298757395336459102151364e+01,8.77673919183704043958214803263130868e-02,1.55181936425768189789718770758865895e+00,2.64871059769757442530073147127576289e+00,Inf,3.56896854217244899926970774350163309e-06,3.40302001515729112663097970097788406e-05,5.34598487232086372801586230517622472e-05,4.24546353937230257578352212016410724e-12,4.24546353937230257578352212016410724e-12,4.24546243952297469391762137747862646e-12
PDE,Inf,Inf,1.00528825669869628321914805351232383e+01,1.49049348096298757395336459102150440e+01,5.67918165730958145844708829685592878e-02,1.52161345420076667887256595429482847e+00,2.68162066916641506825957111051243073e+00,Inf,5.53970259133675237763689573965508383e-06,3.58694911016105639873446335011157457e-05,2.48186459992944588370285175179563171e-05,4.24668819323333323253995630486834331e-12,4.24668819323333323253995630486834331e-12,4.24668846109993985774795869751146288e-12
PDE,Inf,Inf,1.00528825857504226854372893040682487e+01,1.49049348096298757395336459102151749e+01,2.65444122897354621600926149383027065e-02,1.49151087628464098298602253473044480e+00,2.71441309473114069409403626940906585e+00,Inf,1.01897117966681902686109501647165150e-06,4.08458150952992841821521647877228803e-05,3.27466102726514165905307131350315368e-06,4.24555978935703363466921961572665425e-12,4.24555978935703363466921961572665425e-12,4.24556111670973251234150367059030712e-12
PDE,Inf,Inf,1.00528826033411708851058792784505228e+01,1.49049348096298757395336459102151102e+01,1.09433720643166728182087685743076040e-02,1.46150780647919521035643542990564622e+00,2.74708724962205510051739469735014185e+00,Inf,2.29999301274230027941425732441939650e-06,3.31547764364744615005164486521895333e-05,3.13630651417152679017966142815678406e-05,4.24735518569521833350715512584713447e-12,4.24735518569521833350715512584713447e-12,4.24735518569521833350715512584713447e-12
PDE,Inf,Inf,1.00528826198325007980755547954205720e+01,1.49049348096298757395336459102150655e+01,3.81009914421990723123444437635728871e-02,1.43160690552983917423451933535680307e+00,2.77964258617341991690308111193215417e+00,Inf,3.48064924817557085015255521871795230e-06,3.43367643860198323487955280103212550e-05,3.49447717783695532885753813201429027e-05,4.24537863325879105027704870178511129e-12,4.24537863325879105027704870178511129e-12,4.24537863325879105027704870178511129e-12
PDE,Inf,Inf,1.00528826352931262598411402699061261e+01,1.49049348096298757395336459102151225e+01,6.84119055642607240289708186929606037e-02,1.44108198043447288378877607437936866e+00,2.81207862816534554490059161288539023e+00,Inf,2.07272394489396223604552374657998938e-06,3.84441384857714422414150022263859563e-05,4.07166250148786008998691405312068907e-05,4.24759852044967406776626498900486307e-12,4.24759852044967406776626498900486307e-12,4.24759852044967406776626498900486307e-12
PDE,Inf,Inf,1.00528826497874653333498825424169696e+01,1.49049348096298757395336459102150748e+01,9.18926585660470200044693098546468594e-02,1.41122421308745567137616667145499628e+00,2.84439496561662643570701517053576120e+00,Inf,1.56636650394257654499180527844276209e-06,3.90713262994065738836164304245291497e-05,1.87538699234711782023739556903049162e-05,4.24565473595333477222137475035360279e-12,4.24565473595333477222137475035360279e-12,4.24565473595333477222137475035360279e-12
PDE,Inf,Inf,1.00528826633759109124769447221294144e+01,1.49049348096298757395336459102151056e+01,1.20076645755911039431724348812819426e-01,1.38146985482366566654769760163455168e+00,2.87659124998828132694717925567666164e+00,Inf,1.59592382670535158342100961792252937e-06,3.91812492128176649650043394762706865e-05,1.17164418083350689224706388527457875e-05,4.24664205192586841382611851765287361e-12,4.24664205192586841382611851765287361e-12,4.24664122276495531654567755748564089e-12
PDE,Inf,Inf,1.00528826761150806814787688174887456e+01,1.49049348096298757395336459102151503e+01,1.49177355587275132431473717586612727e-01,1.35181666904171607108912569697064011e+00,2.90866718976154874523457129218836893e+00,Inf,9.00448066799630576166653117070091774e-07,3.24508540523682931387845863634011845e-05,3.05055688427678219516013072453985862e-05,4.24690285367598499403371921722715015e-12,4.24690285367598499403371921722715015e-12,4.24690198614449565422245511189625953e-12
PDE,Inf,Inf,1.00528826880580545245140714732383766e+01,1.49049348096298757395336459102150809e+01,1.78694081184504623405436435795877119e-01,2.00239571357030398516183370236336558e+00,2.94062254635762287311135134476874135e+00,Inf,9.82668603985015390273639949227649244e-07,4.01173802172672368234312263919720718e-05,1.09945740129542307469945925035135320e-05,4.24553841972950853243288272869508447e-12,4.24553841972950853243288272869508447e-12,4.24553809737893850035493478640111493e-12
PDE,Inf,Inf,1.00528826992545941873077917450970870e+01,1.49049348096298757395336459102151611e+01,2.08402770118302049408754932699789273e-01,1.97462678446946493487190968781475808e+00,2.97245713042895816467519641334165083e+00,Inf,3.99420397499469041949304263805545397e-06,3.73542043421033898892413185266427354e-05,2.66595842091847197425043409311608677e-05,4.24527836228210712834085590031936447e-12,4.24527836228210712834085590031936447e-12,4.24528032202465671767508994241917674e-12
PDE,Inf,Inf,1.00528827097513515370042630392680788e+01,1.49049348096298757395336459102151472e+01,2.36644547522723264772108449310677928e-01,1.94694749706488004562586190506162504e+00,3.00417079810993559516871396956573385e+00,Inf,4.52017216443870387111778342324761992e-06,3.60886220752559275548439262083892550e-05,1.53682010850740593949499454802474975e-05,4.24692075629259758930342548448933330e-12,4.24692075629259758930342548448933330e-12,4.24692236828391104099259710820545608e-12
PDE,Inf,Inf,1.00528827195920632435154119470932539e+01,1.49049348096298757395336459102150979e+01,2.64741020438988363779082205184052597e-01,1.94915488239405882282892531020162474e+00,3.03576344824346789198640179439077632e+00,Inf,2.36617663304286258093437407133357095e-06,3.91486316109100658861045871726776846e-05,2.82438433460140008402966675391270353e-05,4.24616638247514522939438997823171337e-12,4.24616638247514522939438997823171337e-12,4.24616638247514522939438997823171337e-12
PDE,Inf,Inf,1.00528827288177313358097443391211648e+01,1.49049348096298757395336459102150886e+01,2.93196360457710686585784710898715572e-01,1.92135456141171896764173586892524322e+00,3.06723501906612611222349676763329551e+00,Inf,1.79613258198044035334643702664603246e-06,3.98238592966038299861643539066620455e-05,3.28150538542176971265819566964108597e-06,4.24757134965518033415896405473238967e-12,4.24758776328891767778931059214071983e-12,4.24757134965518033415896405473238967e-12
PDE,Inf,Inf,1.00528827374667965697280718680161644e+01,1.49049348096298757395336459102151457e+01,3.21888097807667435919190658784443331e-01,1.89364115839567655806103132544819080e+00,3.09858548553869973688745506894050071e+00,Inf,9.50678708684106211995184586525374858e-07,4.08268492461239951368590876134171026e-05,5.97184219286523680660628617859878060e-05,4.24715968208351890605274114957669395e-12,4.24717390860492220964322165954097184e-12,4.24716011315242600464324125432139241e-12
PDE,Inf,Inf,1.00528827455752958167294446834069744e+01,1.49049348096298757395336459102151379e+01,3.10201829705170234790165310475033594e-01,1.86601275629838170123292487638003440e+00,3.12981485678556814582956412586446454e+00,Inf,3.07408809649272724617974219381568987e-06,3.52315446263563586531181305098295108e-05,5.37213354158468629432606202384536658e-05,4.24728352769241248834501202229107584e-12,4.24728352769241248834501202229107584e-12,4.24728352769241248834501202229107584e-12
PDE,Inf,Inf,1.00528827531770147654221934022301444e+01,1.49049348096298757395336459102151395e+01,2.83489619412395566076518129345030194e-01,1.83847151467024831360794997840045963e+00,3.16092317371925047575354398854046768e+00,Inf,2.81122122689121781794918445250592609e-06,3.50494601700977159391348849121010536e-05,1.74877293956983092900919748057391296e-05,4.24621249644362597207439099437941494e-12,4.24621249644362597207439099437941494e-12,4.24621249644362597207439099437941494e-12
PDE,Inf,Inf,1.00528827603036269918189656659532210e+01,1.49049348096298757395336459102151564e+01,2.55627440758861783201064250368379955e-01,1.81101561066616763891731567629908654e+00,3.19191050683522237606532050064560177e+00,Inf,1.08923376031410942618669801982308649e-06,3.35548160519909099862354916972286443e-05,1.23002442237493218327338115912118759e-05,4.24757370499235531812061417414640653e-12,4.24757370499235531812061417414640653e-12,4.24757370499235531812061417414640653e-12
PDE,Inf,Inf,1.00528827669848265880228888339063431e+01,1.49049348096298757395336459102151349e+01,2.27767162922262076463327939906889440e-01,1.78364304265006886363969579580107559e+00,3.22277695416344116696033024851705801e+00,Inf,5.13393482551290595429782421583129559e-07,3.33185881560348107570278716269572815e-05,2.06384936873475260746089878097257387e-05,4.24598982963940117984058958458239958e-12,4.24598982963940117984058958458239958e-12,4.24599666276052994418952437642027532e-12
PDE,Inf,Inf,1.00528827732484515679397809786772549e+01,1.49049348096298757395336459102150625e+01,2.00262074284251553194816094664384664e-01,1.79028548690367260694705811759390935e+00,3.25352263936420692281369169954159393e+00,Inf,3.80735480360348061664748948796973593e-06,3.63028416159568084961049715176948311e-05,5.53163566743440862270105892485873115e-05,4.24597118383122633084102108001126309e-12,4.24599741935019027276460076276083796e-12,4.24597366504761339296488179898195815e-12
PDE,Inf,Inf,1.00528827791206007013792896431946585e+01,1.49049348096298757395336459102151826e+01,1.73234698118901359173675043544460502e-01,1.76281103477542873005737843955430736e+00,3.28414770995706771775037547627883919e+00,Inf,3.40869779201667217829850369587576754e-06,3.61830402018534153370349289865212527e-05,7.57914429362368363371608181046067504e-05,4.24680160906144297828912382671036788e-12,4.24680160906144297828912382671036788e-12,4.24680243450353264367993901347147414e-12
PDE,Inf,Inf,1.00528827846257408332416076775205897e+01,1.49049348096298757395336459102150116e+01,1.46892013685953662137182239393529807e-01,1.73542182209427863626269097524354026e+00,3.31465233567248384013422587456698621e+00,Inf,1.86001448653321785411347392261423776e-06,3.48389628600730048371058978690797682e-05,4.33627521866210264665862309240620270e-05,4.24823865660755759817659915594571995e-12,4.24823865660755759817659915594571995e-12,4.24791905993550956729373285266784418e-12
PDE,Inf,Inf,1.00528827897868102853965796326855693e+01,1.49049348096298757395336459102151318e+01,1.21618879045537837347846177159108081e-01,1.70811594229204258114647502204582509e+00,3.34503670691681975972361184977901234e+00,Inf,1.65275448327835840110129161642856773e-06,3.46822145332528067746991887297557063e-05,3.97054146741742133439322555816007261e-05,4.24600624833096084148744476367831589e-12,4.24600624833096084148744476367831589e-12,4.24600625862527949501167012509796378e-12
PDE,Inf,Inf,1.00528827946253129005815581585918716e+01,1.49049348096298757395336459102150917e+01,9.45145282754080637258199381228068031e-02,1.68089129625374762505993208161642501e+00,3.37530103334205976100161424986732263e+00,Inf,5.47600058529223898132868427659892640e-06,3.84411912451167294233115040743186366e-05,4.88533005419446149588806139445947414e-06,4.24565468944924883793065644289984237e-12,4.24565468944924883793065644289984237e-12,4.24565468944924883793065644289984237e-12
PDE,Inf,Inf,1.00528827991614095505379916359698308e+01,1.49049348096298757395336459102150717e+01,6.62483075012194010443719802091214559e-02,1.65375047637519879459172890500642642e+00,3.40544554251235368546340155318831404e+00,Inf,5.40434936426286444136363505788901838e-06,3.85930113959149804812550686103874269e-05,1.54017271961520292729800240653773829e-05,4.24555998331972222135479282378317441e-12,4.24555998331972222135479282378317441e-12,4.24552641801135206062172706333757490e-12
PDE,Inf,Inf,1.00528828034140006021221190658239294e+01,1.49049348096298757395336459102150717e+01,3.83079230660462902275051164550373416e-02,1.62669148494679880298372817053943789e+00,3.43547047866017763797235579453721323e+00,Inf,3.85884353823802779729248470182234186e-06,3.71835029428333697461889749490596658e-05,6.94890247090387982217445582900082895e-05,4.24562217078008384315967312796231819e-12,4.24561318672935847827412915904116355e-12,4.24562552546345850787948568347278564e-12
PDE,Inf,Inf,1.00528828074008045389720571419344593e+01,1.49049348096298757395336459102151611e+01,1.23792088066370024827053431811347059e-02,1.59971212125640359598603553977125302e+00,3.46537610152546759523063968963043437e+00,Inf,3.31440352138682154929399925799904322e-06,3.67889032855122847758892458573932090e-05,3.63028035821339999206559195655179520e-06,4.24566368425359688528560213876692859e-12,4.24566368425359688528560213876692859e-12,4.24566368425359688528560213876692859e-12
PDE,Inf,Inf,1.00528828111384337120843754222191146e+01,1.49049348096298757395336459102151780e+01,2.07341065941126369557929113078461152e-02,1.57281522000711075549411619359103426e+00,3.52387858324296739970233383294504580e+00,Inf,4.37415157218871309175415274061301913e-06,3.97159500952236954140151267467486967e-05,3.82410124515905829235322595401262254e-05,4.24780841664185455084155186146249880e-12,4.24780841664185455084155186146249880e-12,4.24780659167070406582355881106718688e-12
PDE,Inf,Inf,1.00528828146424610897919343490704615e+01,1.49049348096298757395336459102150378e+01,4.77885148873134341084540121535624679e-02,1.58475850783684431107543145524969043e+00,3.55074520027087920910199243671334851e+00,Inf,4.38793117125590120259709546101980991e-06,3.78810734355777453761670865554060112e-05,3.68984126030455709764764224967966052e-05,4.24619830217941526606050671758189105e-12,4.24619830217941526606050671758189105e-12,4.24619804484309697163493267802902134e-12
PDE,Inf,Inf,1.00528828179274870594118019108291578e+01,1.49049348096298757395336459102150933e+01,7.40201572941289857116164328054678804e-02,1.55780055816296915566963181451872994e+00,3.57758753429210002039537512598532834e+00,Inf,4.85275874171459702401590337450457834e-07,3.40127975684644806489417524881300631e-05,3.31022754578710548137314793615741603e-06,4.24598812274481559839844763486066271e-12,4.24598812274481559839844763486066271e-12,4.24598731341253816110463646359860141e-12
PDE,Inf,Inf,1.00528828210071989004062425451447327e+01,1.49049348096298757395336459102151071e+01,9.70888836945038374159128295231555256e-02,1.53092385011179284010093216503865265e+00,3.60441123610343791280035965105611730e+00,Inf,4.21478020592578263925140666712586235e-06,4.02069658066753224022442225951784251e-05,6.82942654266045976301176327854541576e-05,4.24678511011516471808244151107444756e-12,4.24678511011516471808244151107444756e-12,4.24678801296480226194122536738731828e-12
PDE,Inf,Inf,1.00528828238944289754490374242780935e+01,1.49049348096298757395336459102151025e+01,1.22180786536102696602610408942199736e-01,1.50412614466357416520833913403149891e+00,3.63119521720602650576770329261963294e+00,Inf,4.47101024881036262826131798038669335e-06,3.85433251156291909288139270523838287e-05,7.92781458388454412740599279816114192e-06,4.24640934818850001861254680404447640e-12,4.24640934818850001861254680404447640e-12,4.24641224015738083253734935189854672e-12
PDE,Inf,Inf,1.00528828266012072336679840101263815e+01,1.49049348096298757395336459102151549e+01,1.48219664864089624048770727258006853e-01,1.47741053066312433615374020226982945e+00,3.65794710177350250005147159572978514e+00,Inf,3.78703917629103372220937356438446863e-06,4.11175383687753492273322024287613522e-05,5.03593974245178546265944940817143187e-05,4.24665559654481877400223642896610508e-12,4.24665559654481877400223642896610508e-12,4.24665559654481877400223642896610508e-12
PDE,Inf,Inf,1.00528828291388118373466647361399598e+01,1.49049348096298757395336459102151118e+01,1.74741792030005529527954014877151749e-01,1.45077489016336213513188517409126491e+00,3.68466447285408518666149395767733465e+00,Inf,5.62943074160284110686437276444940731e-06,3.97594566084670864958992768012605498e-05,7.08575882488274307646873454510719439e-05,4.24583568682277975871800901999443619e-12,4.24583568682277975871800901999443619e-12,4.24583547446584903849194817491569409e-12
PDE,Inf,Inf,1.00528828315178164978382048969235201e+01,1.49049348096298757395336459102151842e+01,2.01521055521258051561290160767841070e-01,1.42421687541413704121125540828058536e+00,3.71134501985761080109959014474641611e+00,Inf,2.48300300690914314626135816112577807e-06,3.67884306598703936260318229245434334e-05,6.78595520713787262699901346629272576e-05,4.24700834500561028406346398933362077e-12,4.24700834500561028406346398933362077e-12,4.24700848491188933292458777320449268e-12
PDE,Inf,Inf,1.00528828337481331336500258762726067e+01,1.49049348096298757395336459102151102e+01,2.28435759566173416998905797177334421e-01,1.39773984733084693784387556592263294e+00,3.73798653408811386533625589215450886e+00,Inf,6.61933610812623677920992821454337508e-07,3.45591108750831548945538442740295426e-05,4.37092736284078614496883368832466548e-05,4.24763735185878137028742268987421126e-12,4.24763735185878137028742268987421126e-12,4.24763739193258238860486360195034741e-12
PDE,Inf,Inf,1.00528828358390551867485247122740172e+01,1.49049348096298757395336459102150255e+01,2.55413601398893704830411047406670489e-01,1.41684893382808271499947342786732284e+00,3.76458690447359334751472108662899500e+00,Inf,1.43297283590362384983749448483659684e-07,3.48007387023913331701427109470292434e-05,1.03001510433931916877716056515562925e-06,4.24571278072557992510896429527361286e-12,4.24571278072557992510896429527361286e-12,4.24571278072557992510896429527361286e-12
PDE,Inf,Inf,1.00528828377992945719416781598308518e+01,1.49049348096298757395336459102151503e+01,2.79877754077122040606949416022024961e-01,1.39038836930623633025003349964405702e+00,3.79114411348430735609919736245691614e+00,Inf,4.78444696792016865380219980835412328e-06,3.95270011794313566227032331940837673e-05,6.14121872141736768782561031336696997e-05,4.24632336474032934346888819403020295e-12,4.24632336474032934346888819403020295e-12,4.24632287233462990631697214965413132e-12
PDE,Inf,Inf,1.00528828396370191515213083883242626e+01,1.49049348096298757395336459102151056e+01,3.05479366617074825681190658700037762e-01,1.36401237987199524774957777716427887e+00,3.81765623325246938369006479150893555e+00,Inf,5.75494242513086618246178772888208131e-06,4.06060309467803342993675970239292701e-05,3.93181031442909189720437113779942465e-05,4.24629511320480616997516420623123592e-12,4.24629511320480616997516420623123592e-12,4.24629490077810076717286042687516385e-12
PDE,Inf,Inf,1.00528828413598857751915900992859235e+01,1.49049348096298757395336459102151564e+01,3.31306599085038665136016418674040933e-01,1.33771890565428323673440960481836111e+00,3.84412142173862674609629320122424580e+00,Inf,4.86480649319376418715571791228557550e-06,3.96501952917318922649658545512167719e-05,5.06486609863195822662574885564772673e-05,4.24530679621263692780253392183941940e-12,4.24530679621263692780253392183941940e-12,4.24530612398449588808988654374359180e-12
PDE,Inf,Inf,1.00528828429750736108625178233377791e+01,1.49049348096298757395336459102150363e+01,3.57292734788687891560486846890573217e-01,1.31150565007422649511610437007475304e+00,3.87053791935450140727843829265373601e+00,Inf,4.19864734973558116716226284619428574e-06,3.91122467576258296338850060117704717e-05,2.71511726401276012812959284489982154e-05,4.24789300026968958272413372518877090e-12,4.24789300026968958272413372518877090e-12,4.24789300026968958272413372518877090e-12
PDE,Inf,Inf,1.00528828444893119700390482538830247e+01,1.49049348096298757395336459102150486e+01,3.46732705311694527489289185921679912e-01,2.05494391663308120313910281148097695e+00,3.89690404540753549666722595748184353e+00,Inf,5.83252633563083114621408864595894455e-06,4.09196973463385965080261895196587803e-05,8.32339376865367361786036833552866405e-05,4.24538047096216062725151382235116144e-12,4.24538047096216062725151382235116144e-12,4.24538047096216062725151382235116144e-12
PDE,Inf,Inf,1.00528828459089106431653212808507590e+01,1.49049348096298757395336459102151056e+01,3.22484206803295552914903582587482382e-01,2.03055000533078329631217252380820571e+00,3.92321819488606433373685061584164175e+00,Inf,6.49764029818095823008448366614131042e-07,3.60109311116845651633867633329494262e-05,2.25511100275441294987807506740612955e-05,4.24652622931892276616661967463813341e-12,4.24652622931892276616661967463813341e-12,4.24652622931892276616661967463813341e-12
PDE,Inf,Inf,1.00528828472397842683066806907799126e+01,1.49049348096298757395336459102151056e+01,2.98602991070161260621815426440180242e-01,2.00622330953795594115727143742843929e+00,3.94947883534465466362823573639168948e+00,Inf,1.92897744831438248869998973452715853e-06,3.74698617096725712222064781742663960e-05,3.58044161107308116707385659755501698e-05,4.24644501994918440353045560182981936e-12,4.24644501994918440353045560182981936e-12,4.24644501994918440353045560182981936e-12
PDE,Inf,Inf,1.00528828484874782844125833868274145e+01,1.49049348096298757395336459102151225e+01,2.72876401251886223546181718688828285e-01,1.98196623778261822091309810057725745e+00,3.97568450392611251128347252757468670e+00,Inf,2.53699769931670758880268730691975081e-07,3.58648400169097863269443965441859086e-05,8.98755905936115561911366928376220392e-05,4.24711588180022688791445694224162810e-12,4.24711588180022688791445694224162810e-12,4.24711552440257778082167216019184011e-12
PDE,Inf,Inf,1.00528828496571916666758982042002122e+01,1.49049348096298757395336459102150825e+01,2.47768486504685181120390100218769358e-01,1.99108148330576837488534257026113211e+00,4.00183380451392543458087467421452985e+00,Inf,2.29731244708604160570861882357119923e-06,3.38792116277210624065560557455467754e-05,3.63916836176222191154939252893362707e-05,4.24559293301693234591499843194133643e-12,4.24559293301693234591499843194133643e-12,4.24559229374559342886891749679950325e-12
PDE,Inf,Inf,1.00528828507537978153420205699168915e+01,1.49049348096298757395336459102150594e+01,2.22927974460509090119547753578179978e-01,1.96665893638586064789908459235678278e+00,4.02792540500918649191791920484732350e+00,Inf,3.60536603561275200790845545810545623e-06,3.26400598795259853932878990544885850e-05,1.94343912528898797380730286112452400e-05,4.24621343674131451575709447901851639e-12,4.24621343674131451575709447901851639e-12,4.24621411468061854021571796505359033e-12
PDE,Inf,Inf,1.00528828517818662181588331552651673e+01,1.49049348096298757395336459102150239e+01,1.98425557505677408220471759742609911e-01,1.94230500100630787697757052473972280e+00,4.05395803472630511690695526877459884e+00,Inf,2.01987214473756076607240686209030453e-06,3.41824574428120311679003098454692691e-05,7.81646154690740330441965931750220682e-05,4.24706674665461684460144357399526396e-12,4.24706674665461684460144357399526396e-12,4.24706920753145644566567500123387071e-12
PDE,Inf,Inf,1.00528828527456800835743725193782159e+01,1.49049348096298757395336459102150578e+01,1.74370229349399304597044216662959723e-01,1.91801794059444620934345834941467148e+00,4.07993048190206702791846737655677630e+00,Inf,4.85577242232998945603124054844329690e-06,4.06740566469577070078430699114881267e-05,4.14044541103614693568001921189242844e-05,4.24528979881995723785247343122479807e-12,4.24528979881995723785247343122479807e-12,4.24525778171029457478417430323722323e-12
PDE,Inf,Inf,1.00528828536492559485716500312808595e+01,1.49049348096298757395336459102151441e+01,1.50934517187098545047145158356715544e-01,1.89379739565676730041001735661143995e+00,4.10584159131284295376950315245208774e+00,Inf,4.44786392393200199118623319887718493e-06,3.19486925451699552978012121413456752e-05,3.08107795743884300363289040601397714e-05,4.24890558189499350339039100291743301e-12,4.24890558189499350339039100291743301e-12,4.24787531022898789401629199013434834e-12
PDE,Inf,Inf,1.00528828544963581065362030855041657e+01,1.49049348096298757395336459102150255e+01,1.28418238478302486491142829517886732e-01,1.86964142413018721075518165404207041e+00,4.13169026199498751503144048835089135e+00,Inf,4.91128338319323103951563384809002348e-06,3.18115187404082785513517848573201499e-05,7.41787682575029445798604454551368106e-05,4.24801234370390204541334940710097809e-12,4.24801234370390204541334940710097809e-12,4.24801234370390204541334940710097809e-12
PDE,Inf,Inf,1.00528828552905164126527756112759665e+01,1.49049348096298757395336459102151734e+01,1.04125693130904375818512352482948642e-01,1.84555277162378775040069379119229133e+00,4.15747544506370708141213375331166709e+00,Inf,5.34377586488363052659794126816963359e-06,4.16248670855401471709147079188848566e-05,1.71006410689150603813458286379319447e-05,4.24635243116200242151817444448780013e-12,4.24635243116200242151817444448780013e-12,4.24635175166905861164469127614617689e-12
PDE,Inf,Inf,1.00528828560350399404488597490474401e+01,1.49049348096298757395336459102150547e+01,7.86078046641547378690579885693424945e-02,1.82152958321365738230895891874955577e+00,4.18319614162586545930851910464321371e+00,Inf,5.12098074344407236452337865229420052e-06,4.14558415075391587611907368236436766e-05,6.45020186371099035427175864882735436e-05,4.24648882294309691559077710223404029e-12,4.24650731832015328894755591429866669e-12,4.24648882294309691559077710223404029e-12
PDE,Inf,Inf,1.00528828567330305644264758232810621e+01,1.49049348096298757395336459102150024e+01,5.32411044402244389764262709360851156e-02,1.79756986670694409353404738011636684e+00,4.20885140078243078514666405335903262e+00,Inf,3.96991437347352765319007737119257428e-06,3.30955604430453135606471593609524473e-05,5.44929263099680099552025417411072727e-05,4.24550550446591730454366689740858888e-12,4.24549686578758138075860319327071750e-12,4.24550638164021700727353819431189629e-12
PDE,Inf,Inf,1.00528828573873969546384501031158604e+01,1.49049348096298757395336459102150979e+01,2.82664333290478766886593048056687446e-02,1.77367649991735417437871394733730375e+00,4.23444031771646100352329471897726019e+00,Inf,3.30678765604820694084040080541214703e-06,3.99425154223423762033986219334906402e-05,5.71482454121977793907025261466073718e-06,4.24588030010047820691428871829255734e-12,4.24588030010047820691428871829255734e-12,4.24588050916876168413783803056724647e-12
PDE,Inf,Inf,1.00528828580008654059776164689429642e+01,1.49049348096298757395336459102150101e+01,7.77769686524852343273870949204722567e-03,1.78812961257702377423772941121457778e+00,4.25996203186270616092278426857399488e+00,Inf,5.28391413938108200055236460584475875e-06,3.10141727325022122864417957052437219e-05,2.98713674633162866976817878416697487e-05,4.24716276310419478088887340639423182e-12,4.24716276310419478088887340639423182e-12,4.24716220077334211388074088846924418e-12
PDE,Inf,Inf,1.00528828585759922145788168608225865e+01,1.49049348096298757395336459102150686e+01,2.46406378103792192782825897538484491e-02,1.76409175739062170961731170629123617e+00,4.28541572515510140030670606694331128e+00,Inf,3.86270093850398734926348439497962544e-06,4.07442104944191992443636014816690748e-05,4.36965628102359764871851997977603781e-05,4.24595119606940608537110252335070785e-12,4.24595119606940608537110252335070785e-12,4.24595146535368562430733525963448667e-12
PDE,Inf,Inf,1.00528828591151734072337889357001374e+01,1.49049348096298757395336459102151703e+01,4.92876445448127384139180187797238668e-02,1.74011968832607849149943642576848060e+00,4.31080062034859503843452804032817921e+00,Inf,6.32157043843788202160882948398792479e-07,3.76691154022678392473303361585131093e-05,3.52391458437664658236563486431626750e-05,4.24536258532870716919805149549004560e-12,4.24536258532870716919805149549004560e-12,4.24536258532870716919805149549004560e-12
PDE,Inf,Inf,1.00528828596206558063857168214149362e+01,1.49049348096298757395336459102150933e+01,7.42673398012674001208139436786939798e-02,1.71621147570112971411705622141760455e+00,4.33611597941192164975269178226815229e+00,Inf,2.78036486206285038830229420454627768e-06,3.47135742498682329283891873242947495e-05,4.47148484478228450706275235600877817e-06,4.24554234810822791864499391029521062e-12,4.24554234810822791864499391029521062e-12,4.24554224992818836888191761320276923e-12
PDE,Inf,Inf,1.00528828600945455276109486394043635e+01,1.49049348096298757395336459102150039e+01,9.57416673304364766962123212926027555e-02,1.69236677908710029222177812247296642e+00,4.36136110198809750776813781273130528e+00,Inf,4.46794933412415069664418642523737899e-06,3.33821384774388524799356919239827276e-05,5.53670193606025394104176393408563497e-05,4.24868811770814322214224452431189194e-12,4.24868811770814322214224452431189194e-12,4.24868917366977255163233883701575999e-12
PDE,Inf,Inf,1.00528828605388172432492291375755725e+01,1.49049348096298757395336459102150686e+01,1.17228568961899327970133577580019861e-01,1.66858343564295628803762752069408399e+00,4.38653532391955452843484536701935478e+00,Inf,2.70953751384043168641336575892188003e-06,3.50996775437875757170935919232304575e-05,5.04694937151353384961547701725138237e-05,4.24907261382592742663182422780623119e-12,4.24907768085762170632588198531865163e-12,4.24907202874838643634741490469197208e-12
PDE,Inf,Inf,1.00528828609553218703281505189233664e+01,1.49049348096298757395336459102150856e+01,1.39893813737916741050006841194181427e-01,1.64486467125467835125691567022495618e+00,4.41163801583499260711665027769075577e+00,Inf,4.08246182229237858984975787121005876e-06,4.17331784116333608620425040501579522e-05,6.46036335794262258132492912025160150e-05,4.24581207793877716676987825878445250e-12,4.24581207793877716676987825878445250e-12,4.24581207793877716676987825878445250e-12
PDE,Inf,Inf,1.00528828613457951578541598177905610e+01,1.49049348096298757395336459102151503e+01,1.63214537171116827708651615679925131e-01,1.62120842115155350324230088703040644e+00,4.43666858179515254357636972679076006e+00,Inf,5.64442358787219451341366435343420217e-06,3.19762054329821594915899573287686123e-05,1.87993745570024155220526819783907631e-05,4.24542888211824183003379128164069040e-12,4.24542888211824183003379128164069040e-12,4.24542903280845414436929331287386214e-12
PDE,Inf,Inf,1.00528828617118637413254187723170159e+01,1.49049348096298757395336459102151611e+01,1.86915411467895609193366297248361811e-01,1.59761435632742624771603284828366715e+00,4.46162645799485489346693510018147369e+00,Inf,3.58101050537062692263230326251948824e-06,4.12848758290178291983283178171245172e-05,3.98255762132661603622645582726182583e-06,4.24867169560887351976036658068774860e-12,4.24867169560887351976036658068774860e-12,4.24867169403240586259585878850767315e-12
PDE,Inf,Inf,1.00528828620550529097743501012871241e+01,1.49049348096298757395336459102151164e+01,2.10845340591665099579880112965794060e-01,1.57408016375954709022205901425907145e+00,4.48651111151876737758028631924071631e+00,Inf,5.77513455241224015290308933368004690e-07,3.75128322131732011718168099871007636e-05,2.42268095082248353510940350671379263e-05,4.24557011216187308625706719223945575e-12,4.24557011216187308625706719223945575e-12,4.24557011216187308625706719223945575e-12
PDE,Inf,Inf,1.00528828623767929671085990668684802e+01,1.49049348096298757395336459102151765e+01,2.34911958287023151344123441784811922e-01,1.55060939818666204068846024688858399e+00,4.51132203914849792184556869105038384e+00,Inf,5.11737678386949478362653398969857364e-06,3.34998004116692317367670037457811481e-05,8.02272867999810073634558686934103511e-05,4.24842800213714583764684311952755568e-12,4.24842800213714583764684311952755568e-12,4.24842823827161496229324538677216597e-12
PDE,Inf,Inf,1.00528828626784241710832485312147223e+01,1.49049348096298757395336459102151873e+01,2.59057288304731253130978678053896108e-01,1.57201729714472423977711914219722142e+00,4.53605876621870403120160029411677487e+00,Inf,3.70533369933155452050825747864269129e-06,4.17600584275294939202480376904393295e-05,2.09012388415194693127023607978967578e-05,4.24633804957696227029727486294766166e-12,4.24633804957696227029727486294766166e-12,4.24633767742977401880715735213344769e-12
PDE,Inf,Inf,1.00528828629612032778628644716480383e+01,1.49049348096298757395336459102151873e+01,2.82848314849760999264130489492808611e-01,1.54845102459909771272109524088943400e+00,4.56072084562836976092400981093410867e+00,Inf,3.09561270235143431032552040047085544e-06,4.12159893724734131696972282230376699e-05,8.22383707536978113498737870113828466e-05,4.24546065043637080585487429566249513e-12,4.24545570086006191640462148156840666e-12,4.24546000750652602439558025602077856e-12
PDE,Inf,Inf,1.00528828632263090953399853227430635e+01,1.49049348096298757395336459102150131e+01,3.05421674736023990600352903522551898e-01,1.52494896967977154784058401595757156e+00,4.58530785633135488193323458366291834e+00,Inf,5.47092980227886189640885205444137284e-06,3.34054369568033494482474262427844276e-05,9.29871882077982949993505453799214430e-05,4.24554518732254173656103022767209770e-12,4.24554518732254173656103022767209770e-12,4.24554518732254173656103022767209770e-12
PDE,Inf,Inf,1.00528828634748454870944504145599938e+01,1.49049348096298757395336459102150779e+01,3.28252059760494477194785547903791694e-01,1.50150896138026128357510169291574016e+00,4.60981940305044265750577690578241875e+00,Inf,4.15176775887100661618660575206523509e-06,3.10179399694813109662933706215011727e-05,8.17741998062533936838273007478912829e-05,4.24584968281958056349542870386423334e-12,4.24584968281958056349542870386423334e-12,4.24584952014357103359053556791828376e-12
PDE,Inf,Inf,1.00528828637078485525182098158140511e+01,1.49049348096298757395336459102151287e+01,3.51274884990541801512174803732885907e-01,1.47813072784285301226743971659486328e+00,4.63425511479941229671044870467438049e+00,Inf,3.44731063782331580205974698097211071e-06,3.55301698142551077332982443602328764e-05,1.75547811916523789394160610052141474e-05,4.24535494930587336383287849635185627e-12,4.24535494930587336383287849635185627e-12,4.24535494930587336383287849635185627e-12
PDE,Inf,Inf,1.00528828639262886337175185278544004e+01,1.49049348096298757395336459102150116e+01,3.74440116373005002744923308609991884e-01,1.45481183089915786717308588186469483e+00,4.65861464408790885880211694408917196e+00,Inf,2.13715703633696917878415556029191551e-06,3.70424340839414127617362026265967708e-05,9.71219674072106785276547825357191101e-05,4.24753602369300591417231027067028603e-12,4.24753602369300591417231027067028603e-12,4.24753591937852472505661453056919973e-12
PDE,Inf,Inf,1.00528828641310763947011812245838372e+01,1.49049348096298757395336459102151934e+01,3.97711700061875579269133905605418115e-01,1.43155624116292279829851282394672298e+00,4.68289766602917074114040857954487146e+00,Inf,2.66076361746139933704341337891798517e-06,3.63914133172138001183996383733521490e-05,5.98723560156899198512595016994454934e-05,4.24756422090804586310093966219367575e-12,4.24755166875654099689648865082975357e-12,4.24756267726205094056980136162562194e-12
PDE,Inf,Inf,1.00528828643230649613163022459781748e+01,1.49049348096298757395336459102151734e+01,3.94429987210507799303859996237839375e-01,1.40836164046043984065552411683432452e+00,4.70710387748347846120929337120511414e+00,Inf,3.50631084495684650403890294875656276e-06,3.57720803734020483608250316350429084e-05,7.15948515875467644855684373742460475e-05,4.24812538078968055346116799346468412e-12,4.24812538078968055346116799346468412e-12,4.24812538078968055346116799346468412e-12
PDE,Inf,Inf,1.00528828645030541120263976682817193e+01,1.49049348096298757395336459102150193e+01,3.72664823753617764833522750820530888e-01,1.38522777605006215293555891419416694e+00,4.73123299623574512193894522780300018e+00,Inf,3.39364434972984001858533839690632829e-06,3.60835606156590138524079918677452628e-05,6.57523786881741796473672330381154615e-05,4.24722635941770181274260694600398016e-12,4.24722635941770181274260694600398016e-12,4.24722574266445468241382514824465416e-12
PDE,Inf,Inf,1.00528828646717939646927550882851090e+01,1.49049348096298757395336459102150917e+01,3.51140769883807308761963376897519983e-01,1.36215204121268333426372891582754171e+00,4.75528476020576903545752574155342308e+00,Inf,1.03946896250529686436061191953761242e-06,3.85453229640774292027916884101811263e-05,4.99040560240257953322076004623089448e-05,4.24536426428462721680117440145848668e-12,4.24536426428462721680117440145848668e-12,4.24536342079950935775707938317911776e-12
PDE,Inf,Inf,1.00528828648299877055484077236609370e+01,1.49049348096298757395336459102150563e+01,3.29893762126585984752152195893827134e-01,1.33913879432623116531760675799826443e+00,4.77925892668973688317094509662122269e+00,Inf,5.89750319564022026809193039410884825e-06,3.30791175634215067452797376289706832e-05,1.93455615549967045986780608141356301e-05,4.24534307000887177898955198275963412e-12,4.24534274220181451280210925553071002e-12,4.24534274220181451280210925553071002e-12
PDE,Inf,Inf,1.00528828649782942987738989921004484e+01,1.49049348096298757395336459102151287e+01,3.06894317128038403936692921321217581e-01,1.37013694202048381484343744140249271e+00,4.80315527163161316231563953954318373e+00,Inf,5.36866671793592313406723219777220437e-06,3.27769271185068819795901320301829580e-05,4.34212492881192544032494239939517549e-05,4.24624179252243318893270298246656158e-12,4.24624179252243318893270298246656158e-12,4.24624179252243318893270298246656158e-12
PDE,Inf,Inf,1.00528828651173316095646339465624542e+01,1.49049348096298757395336459102150440e+01,2.84448518138111274417054024746672138e-01,1.34713256835442908322516912733747850e+00,4.82697358892313760800931437084784867e+00,Inf,9.75321218352653976130163417142254678e-07,3.87874040218343063646750225673565701e-05,7.67765747544642932304133723283018618e-05,4.24961153007128111250329077208802539e-12,4.24961153007128111250329077208802539e-12,4.24998717254623732782029984468352949e-12
PDE,Inf,Inf,1.00528828652476791773036230837128275e+01,1.49049348096298757395336459102151549e+01,2.62181714974726207493893799892439813e-01,1.32419029754870007799684468317769583e+00,4.85071368973119899299570583399455496e+00,Inf,9.30812864232855004732867382278082935e-07,4.06870973394229163411153919792109900e-05,6.46269022521702770116092136686636374e-05,4.24738404783490085401744312716364264e-12,4.24738404783490085401744312716364264e-12,4.24738404783490085401744312716364264e-12
PDE,Inf,Inf,1.00528828653698800236013412563403163e+01,1.49049348096298757395336459102150702e+01,2.40128060818211050332921070358900315e-01,1.30131491411966382793535142867699837e+00,4.87437540185141119103748589524254944e+00,Inf,3.01942500747022495891211194988283502e-07,3.98180482386191348555347685454858566e-05,6.41085416800852636524408980163440912e-05,4.24746567451760897627182207116035193e-12,4.24746567451760897627182207116035193e-12,4.24746567451760897627182207116035193e-12
PDE,Inf,Inf,1.00528828654844433995244105464419357e+01,1.49049348096298757395336459102150054e+01,2.18332711182100248283058011262898342e-01,1.27850408462110710662587163865879386e+00,4.89795856908677842858895692590195020e+00,Inf,3.10446594746228781382405058908235301e-06,3.69795198585451572175102995935611810e-05,7.96131107305474114843105482683215825e-05,4.24854168863723042760962832602106641e-12,4.24854168863723042760962832602106641e-12,4.24852529997387953402069981086370368e-12
PDE,Inf,Inf,1.00528828655918462860660494139483539e+01,1.49049348096298757395336459102150470e+01,1.96860492735433731391004998552739998e-01,1.25575783399379206741200505787178624e+00,4.92146305065038045692139173878397491e+00,Inf,6.55657122692109891051186796018202488e-06,3.42570616475347075630982839721294608e-05,4.52619937705984478970255488389293577e-05,4.24531202973622268138343980731272765e-12,4.24531202973622268138343980731272765e-12,4.24531202973622268138343980731272765e-12
PDE,Inf,Inf,1.00528828656925368155019527007018810e+01,1.49049348096298757395336459102150039e+01,1.75804909261037928214336188591296159e-01,2.11945010164687609721937316097523909e+00,4.94488872059106279880225394952680757e+00,Inf,4.40525285828133950394396722346370603e-06,3.24166848226659115274767315476746365e-05,3.03170666435203354912294657928025973e-05,4.24786571693845776261183705212819329e-12,4.24786571693845776261183705212819329e-12,4.24786619169862812781150523094258714e-12
PDE,Inf,Inf,1.00528828657869340891073516703158668e+01,1.49049348096298757395336459102151518e+01,1.55311328395045405581778872862622745e-01,2.09844429429637599177716261843537458e+00,4.96823546724116160939158124556549562e+00,Inf,4.62159496821613941046876550895160285e-06,3.24296045507849922328172486942310174e-05,8.25901628845183455656597987659526314e-05,4.24533632559955955447468083863001296e-12,4.24533632559955955447468083863001296e-12,4.24533512873204501759421050669130370e-12
PDE,Inf,Inf,1.00528828658754314248751842034975000e+01,1.49049348096298757395336459102149947e+01,1.35605080075105437717732874053108854e-01,2.07748975375909475761012595900663900e+00,4.99150319268533872584846591539829577e+00,Inf,4.47630329278755813790974451322300360e-06,3.61381667707112560820820739033367130e-05,6.40996618144153120630222404437305539e-06,4.24531558570568606503451722548370867e-12,4.24531558570568606503451722548370867e-12,4.24531558570568606503451722548370867e-12
PDE,Inf,Inf,1.00528828659583978376131305349179340e+01,1.49049348096298757395336459102150825e+01,1.13768137029842969436030098376126823e-01,2.05658625530373148906152152161403707e+00,5.01469181224963801229402152955963402e+00,Inf,4.41781597663419156521167956557763883e-06,3.23044690829866252296154478374955013e-05,2.27496784733721230030809282131019221e-05,4.24775495368385191702988067645790801e-12,4.24775495368385191702988067645790801e-12,4.24771447320695348912724881416370566e-12
PDE,Inf,Inf,1.00528828660361787097667317211021450e+01,1.49049348096298757395336459102151503e+01,9.10291699366047614381706727836320348e-02,2.03573194622652733778842232396341402e+00,5.03781514626135875103720575626625639e+00,Inf,6.65767599970156124796882631076369545e-06,3.45411540649497693113401238992080174e-05,3.28929111753085435835777269321195451e-05,4.24726232449993041070004523129726406e-12,4.24726232449993041070004523129726406e-12,4.24726232449993041070004523129726406e-12
PDE,Inf,Inf,1.00528828661090983109849911931523019e+01,1.49049348096298757395336459102150224e+01,6.83769244229133805148629784606556480e-02,2.01492980220606473653421056831125116e+00,5.06084393883028034360276377933494747e+00,Inf,3.47300339514037142589298584791581861e-06,3.15597643649662628222054447939352866e-05,4.86424571947941265651196399913032512e-05,4.24531403722225194399121489416907338e-12,4.24531403722225194399121489416907338e-12,4.24531439880414833223289684277345342e-12
PDE,Inf,Inf,1.00528828661774605204173183707640338e+01,1.49049348096298757395336459102150840e+01,4.58673361817733924166169647763879766e-02,2.03169967790749211487665539847413380e+00,5.08379351294197559184009280602653485e+00,Inf,3.90611238532696012934293054836624113e-06,3.73809760306863586028368448926179269e-05,5.66849986913446657566374254858154655e-05,4.24914031364298830221268950386341440e-12,4.24914031364298830221268950386341440e-12,4.24914174316510849579059122396728822e-12
PDE,Inf,Inf,1.00528828662415499206595057766117649e+01,1.49049348096298757395336459102151657e+01,2.37331444356328483017879445386738083e-02,2.01069471587423705997218698002959577e+00,5.10666382939903912962035076456036837e+00,Inf,1.14003937500924846386093780337157022e-06,3.99713556334699226760742668190679726e-05,1.35478241841086080289545215276214482e-05,4.24672625078639215502768714048718655e-12,4.24672625078639215502768714048718655e-12,4.24672711165327652291354731981030225e-12
PDE,Inf,Inf,1.00528828663016338107799595390194610e+01,1.49049348096298757395336459102149947e+01,6.77615126059095566755000834577833680e-03,1.98973798634346210037185311011292254e+00,9.63215074577903987996615979826079799e+00,Inf,5.25351438078577112146070169023048334e-07,4.12540771115417016799058007926128548e-05,5.28102843644934404010541401041477298e-05,4.24536013358497790074131553391833718e-12,4.24536013358497790074131553391833718e-12,4.24535956390659189277338492734965642e-12
PDE,Inf,Inf,1.00528828663579625811466078887251947e+01,1.49049348096298757395336459102151857e+01,2.33099729066187632313379497730301716e-02,1.96883253770424637412776671843658655e+00,9.63215721495676531683865595822562540e+00,Inf,7.31592499258584231160942051861897012e-07,4.18774601501656085107194680737701235e-05,3.93991940783259350888800550403076566e-05,4.24947022355804780951791926725361165e-12,4.24947022355804780951791926725361165e-12,4.24946931116581923754998010859089147e-12
PDE,Inf,Inf,1.00528828664107706108301141650434773e+01,1.49049348096298757395336459102151549e+01,4.52619089647563905115649051393455333e-02,1.94797653825152440453802304088399159e+00,9.63216876900947560227450033540632202e+00,Inf,2.19989298146360926062718967144259598e-06,3.07790109670043425350264405704011311e-05,5.54708187593332023264926814079603155e-05,4.24743690322378172288716405274665115e-12,4.24743690322378172288716405274665115e-12,4.24743690322378172288716405274665115e-12
PDE,Inf,Inf,1.00528828664602784645086149843315713e+01,1.49049348096298757395336459102150085e+01,6.74837460178024822199821024467557027e-02,1.92716976061165431574011600233712156e+00,9.63218528786974974382561901152190644e+00,Inf,5.67951323639255943089817187686550303e-06,3.41235131354175459587256670006421591e-05,1.92094685768879980880535196216976806e-05,4.24890562188226792516335142527753656e-12,4.24890562188226792516335142527753656e-12,4.24890632164048109912347656245876378e-12
PDE,Inf,Inf,1.00528828665066916743893561231178011e+01,1.49049348096298757395336459102151025e+01,8.97331291960620332130596951633531956e-02,1.90641197975858597149004228470851122e+00,9.63220665366351029625943826031877444e+00,Inf,9.77539432043890869146279098049547151e-07,4.06987237711604603156438815870696321e-05,6.63012050321051698883083175421081096e-05,4.24547691774022444219440209442348149e-12,4.24547691774022444219440209442348149e-12,4.24547691774022444219440209442348149e-12
PDE,Inf,Inf,1.00528828665502043470914622928284462e+01,1.49049348096298757395336459102151657e+01,1.11960146185956685293338053717552833e-01,1.88570114499832963019088306936501472e+00,9.63223275067338681904714236009079043e+00,Inf,3.23873422929613613373481896784013976e-06,3.86186695991023245851568451375874568e-05,1.68292923787692919162055263787736403e-05,4.24543453246852637224195702696702915e-12,4.24543453246852637224195702696702915e-12,4.24543453246852637224195702696702915e-12
PDE,Inf,Inf,1.00528828665909972425777050006545541e+01,1.49049348096298757395336459102150902e+01,1.27863663306270512557474519882429125e-01,1.86504061673358462762881094718253052e+00,9.63226346530266137356869130218882634e+00,Inf,1.01832326983882253685186351287034870e-07,4.19091186435292516948417294550615454e-05,1.48727945454562505683619814122677232e-05,4.24693191576548203181627775549962536e-12,4.24693191576548203181627775549962536e-12,4.24693242472284597606367149671783075e-12
PDE,Inf,Inf,1.00528828666292407810158350550969490e+01,1.49049348096298757395336459102150116e+01,1.47608614816574420450485715383673678e-01,1.84442842636358495920219798273349931e+00,9.63229868603978997010373818222942835e+00,Inf,3.25598580895591541153915855875563700e-06,3.89186951355972585531816650544294642e-05,7.77911498337721545495807748860555143e-05,4.24646218639767202559063114635883611e-12,4.24646218639767202559063114635883611e-12,4.24646266970213180407705766337437528e-12
PDE,Inf,Inf,1.00528828666650939118282136543249838e+01,1.49049348096298757395336459102150131e+01,1.67950681981144719678696057933992060e-01,1.82386435826675140438373645222354152e+00,9.63233830342349223932283807605946021e+00,Inf,1.39213512967654920495141051300994735e-06,3.06433836933992782728086186035861172e-05,4.22594416700367939467772892542335585e-05,4.24552145504853018465423641235601344e-12,4.24552145504853018465423641235601344e-12,4.24552145504853018465423641235601344e-12
PDE,Inf,Inf,1.00528828666987063848056116562835222e+01,1.49049348096298757395336459102151765e+01,1.88677101656970519751690658133193356e-01,1.80334629224905675901454475940959563e+00,9.63238221000839551807266554250132273e+00,Inf,1.64430965894019615641936472258462046e-06,3.09551039098451384296109980705415850e-05,9.67111178639031282440580928960451307e-05,4.24533061554546520926450723072587320e-12,4.24533061554546520926450723072587320e-12,4.24533239312193558383162916109635253e-12
PDE,Inf,Inf,1.00528828667302180257561970272625491e+01,1.49049348096298757395336459102151225e+01,2.09656302280647205731929378859323979e-01,1.78287775016359652408800310689228067e+00,9.63243030033123258937028879393429101e+00,Inf,1.45610580323557780355856311553190615e-06,4.11652742148951991494856739061852913e-05,2.74035886805394341323697247407036509e-05,4.24564338286397841517235237145837788e-12,4.24564338286397841517235237145837788e-12,4.24564195870028327878417691089479389e-12
PDE,Inf,Inf,1.00528828667597601650046146780446714e+01,1.49049348096298757395336459102150486e+01,2.30801342062800205544462836561849343e-01,1.80662243903453507335161275971009060e+00,9.63248247087757626803852438829026699e+00,Inf,7.10130863352910366189253175438299490e-06,3.63605440824725128580627415155501486e-05,4.83525677587330495323846305055531509e-05,4.24940203292915567019778589269644833e-12,4.24940203292915567019778589269644833e-12,4.24940233579721525797275732703900717e-12
PDE,Inf,Inf,1.00528828667874559664600960819680681e+01,1.49049348096298757395336459102149854e+01,2.52058978298465672586791619596609163e-01,1.78597490575071477552557928896714959e+00,9.63253862004910969436651314619380630e+00,Inf,1.00282722605885700026735551132161139e-06,3.06515690967472964124801290526978389e-05,5.38385514008144415607601509873547754e-05,4.24736359797621120167620078643501993e-12,4.24736359797621120167620078643501993e-12,4.24736286334616861559073533696042212e-12
PDE,Inf,Inf,1.00528828668134206978281097033251323e+01,1.49049348096298757395336459102151148e+01,2.73388965434676791721430305670767254e-01,1.76537282473205257759208431929991758e+00,9.63259864813141863084265970661550568e+00,Inf,5.30223507190574248058303602571371416e-06,3.75700428365612052481384306884648266e-05,6.05917858369429007106215618206609254e-05,4.24631516108089813212610626616225805e-12,4.24631516108089813212610626616225805e-12,4.24634058557280339932709794055199057e-12
PDE,Inf,Inf,1.00528828668377627495437290097712216e+01,1.49049348096298757395336459102150085e+01,2.94763480775934956493308628278975747e-01,1.74481976242806217815353652423818016e+00,9.63266245726230255721192962457505006e+00,Inf,3.44549242972751808910700140719358211e-06,3.29100140225722162754891456149371018e-05,3.11976875594132681066438473250541027e-05,4.24656661606151051736802332908983094e-12,4.24658636778138467273919955356001195e-12,4.24656665646152190978518831692527813e-12
PDE,Inf,Inf,1.00528828668605833137552442605743495e+01,1.49049348096298757395336459102150686e+01,3.16162291364980794636092942718048368e-01,1.72431365540451268634914504424766583e+00,9.63272995140059137686416522140984971e+00,Inf,9.97560035082640107348990239664253979e-07,3.03852560978356038294749143335748733e-05,8.90150806360812135403157406077215409e-06,4.24550152512876099541458633239131146e-12,4.24550152512876099541458633239131146e-12,4.24550152512876099541458633239131146e-12
PDE,Inf,Inf,1.00528828668819776854103207198496384e+01,1.49049348096298757395336459102151071e+01,3.37568814014915095857316414361240010e-01,1.70385428885546392434397994784508602e+00,9.63280103629546471377338628830605589e+00,Inf,1.26908552061681906312942494897310944e-06,3.10916036044659181772852702440092924e-05,7.08933782471173078849275270960667993e-05,4.24944268797422022060290730732254070e-12,4.24944268797422022060290730732254070e-12,4.24944031894260607810376081541985825e-12
PDE,Inf,Inf,1.00528828669020348524436441889499237e+01,1.49049348096298757395336459102151549e+01,3.56369434125927140415690176858593642e-01,1.68344144959725860216280438554420798e+00,9.63287561945626375707150288500400329e+00,Inf,6.30898890098265054645474409024440210e-06,3.58096186433186572552392235783942497e-05,2.09911033984182692512193917514299503e-05,4.24904112324366204790142453171258760e-12,4.24904112324366204790142453171258760e-12,4.24904170832545861343043270373174401e-12
PDE,Inf,Inf,1.00528828669208385192835340501508328e+01,1.49049348096298757395336459102152073e+01,3.76601503453317093235976238037584331e-01,1.66307282581558079538772909240142636e+00,9.63295361012278704074029373677523563e+00,Inf,2.92147390629589703568884059395715849e-06,3.29735410055696909428737819040192971e-05,7.30197946795921574587463415671343406e-05,4.24878287459772543772267500378933616e-12,4.24878287459772543772267500378933616e-12,4.24878167294957510989719224974021991e-12
PDE,Inf,Inf,1.00528828669384668928101210434200435e+01,1.49049348096298757395336459102150316e+01,3.96958423993203878849263403732510828e-01,1.64275231565985962044056939777353462e+00,9.63303491928314272366001787539330521e+00,Inf,6.11247762347642945493923496286473729e-06,3.59865286329136466506663991415278777e-05,1.03410456916951564710349377334107899e-05,4.24536220787846653176956388934687129e-12,4.24536220787846653176956388934687129e-12,4.24536407508575096102401127485811629e-12
PDE,Inf,Inf,1.00528828669549934507846994866154584e+01,1.49049348096298757395336459102150702e+01,4.17413560846148947254396458905538337e-01,1.62247770446081294634283709971280905e+00,9.63311945944664770991419563965639128e+00,Inf,2.98478219063155325689958724684090068e-06,3.32252757158011096970445131520177089e-05,4.52416059480784670923993121741647732e-05,4.24887483475944214386271624045399362e-12,4.24887483475944214386271624045399362e-12,4.24887483475944214386271624045399362e-12
PDE,Inf,Inf,1.00528828669704872566883348338006526e+01,1.49049348096298757395336459102151641e+01,4.37944062971850678065186913206010274e-01,1.60224878516759261598579910097768645e+00,9.63320714492883747764911731633274770e+00,Inf,5.54310231651294988588113404264266776e-06,3.81853002174296895516448158469572897e-05,3.37643369953296133050597904483397669e-05,4.24641573878419712125291204761347872e-12,4.24641573878419712125291204761347872e-12,4.24641593257181727561990894933934742e-12
PDE,Inf,Inf,1.00528828669850125214528680652102930e+01,1.49049348096298757395336459102150840e+01,4.58533989228913335165347350689828755e-01,1.58206535221962254190660130128266191e+00,9.63329789160370512804806597236134390e+00,Inf,4.35280480256180755095836596823655154e-06,3.94782186327234089309967859786078837e-05,7.57765510861481066819499014989205167e-06,4.25030106673398030645979958373951323e-12,4.25030106673398030645979958373951323e-12,4.25030106673398030645979958373951323e-12
PDE,Inf,Inf,1.00528828669986300002497850261308831e+01,1.49049348096298757395336459102150116e+01,4.45229089119247539628399240631995887e-01,1.56192492550408342799346474957347504e+00,9.63339161693420668368583613349652516e+00,Inf,7.70803661377226507573092271851275752e-06,3.77008076107493626602235304681402663e-05,9.11088570254712601732259472390420372e-05,4.24809353852315218085715735779361315e-12,4.24809353852315218085715735779361315e-12,4.24809328430752870986235756700611393e-12
PDE,Inf,Inf,1.00528828670113964144841359871965619e+01,1.49049348096298757395336459102150486e+01,4.26068804455923104706705453477073132e-01,1.54183175507424366854358655719354827e+00,9.63348823994531257506496420175189636e+00,Inf,3.33440656899771868889817497792441889e-06,3.35911992282231353299142504644740468e-05,6.77816698833259180823281239807910720e-05,4.24556058804578306597277468786398900e-12,4.24556058804578306597277468786398900e-12,4.24556058804578306597277468786398900e-12
PDE,Inf,Inf,1.00528828670233648804559794870111441e+01,1.49049348096298757395336459102150547e+01,4.07072143853915553005422162965498241e-01,1.57508433009668028155258562600854314e+00,9.63358768119749719139345030768319338e+00,Inf,2.64541853003479017123039119044002819e-06,4.16459076659345911002761857039253194e-05,6.87219627027765139651240347640459745e-05,4.24835745102346250750395897119209281e-12,4.24835745102346250750395897119209281e-12,4.24835662133601841275395709552717428e-12
PDE,Inf,Inf,1.00528828670345852847616866181774079e+01,1.49049348096298757395336459102150363e+01,3.88254494799422435166835975767151790e-01,1.55487106932499305422446721406068355e+00,9.63368986276065559084494806035521625e+00,Inf,5.55409454774396428384138688443283532e-06,3.58796773172789855883107694181360691e-05,9.14228037070431020381328438416068096e-05,4.24930334165377972136660055691623547e-12,4.24930334165377972136660055691623547e-12,4.24930107697621874065861360429780230e-12
PDE,Inf,Inf,1.00528828670451046803363061023883032e+01,1.49049348096298757395336459102150193e+01,3.69184009425516451029120928096316396e-01,1.53470391724983632094751906986686017e+00,9.63379470818844151864549821312082851e+00,Inf,9.63080767529081782920512347276597630e-08,3.09751476298936487626018666289817793e-05,2.54091150823895245897728546716298434e-06,4.24791570163389040917057676304657824e-12,4.24791570163389040917057676304657824e-12,4.24791493318785233487774286595628361e-12
PDE,Inf,Inf,1.00528828670549663417246001746851163e+01,1.49049348096298757395336459102151734e+01,3.49318532473029988777344298081638405e-01,1.51458033008079606021990620339354772e+00,9.63390214249301954854457779887389703e+00,Inf,4.02717492984675445335956733273541522e-06,4.05229415880248375900203735201432919e-05,2.63053854289838801200952403245488950e-05,4.24584065372425585689138288757973544e-12,4.24584078919094216495537985720485796e-12,4.24584078919094216495537985720485796e-12
PDE,Inf,Inf,1.00528828670642119147487218764960476e+01,1.49049348096298757395336459102151903e+01,3.29561568486828338018888451067467158e-01,1.49450479954128355387299608108888060e+00,9.63401209212022756541363789922647045e+00,Inf,5.46206052227375943612590493897697979e-06,3.93295816107249635074016915789943078e-05,6.27933598458961705139517617206516815e-05,4.24684528360639329570763704098022461e-12,4.24684528360639329570763704098022461e-12,4.24684644175730933015922239357483297e-12
PDE,Inf,Inf,1.00528828670728792169808568300428562e+01,1.49049348096298757395336459102152104e+01,3.09924563537629133473870740258230945e-01,1.47447489352332238969360448855623432e+00,9.63412448492513933434806683807245174e+00,Inf,3.34873772610461725293184260796359182e-06,4.16021424331776434561843832716882111e-05,3.22496016718476655179514708610429308e-05,4.25078780658832580756566234676200164e-12,4.25078780658832580756566234676200164e-12,4.25113002942005049940248346119799070e-12
PDE,Inf,Inf,1.00528828670810050396875528118004398e+01,1.49049348096298757395336459102150070e+01,2.90420729129548323829951187903479437e-01,1.45449045583224497002684306596263131e+00,9.63423925014802456499116474914241243e+00,Inf,3.36534797444148044904411770076255172e-06,3.42259143470523978808742317161201990e-05,1.12455269044405593970454782736241745e-04,4.24888653506196482784965512005100097e-12,4.24888653506196482784965512005100097e-12,4.24888825020172488643575495032231892e-12
PDE,Inf,Inf,1.00528828670886231119619271095828850e+01,1.49049348096298757395336459102150578e+01,2.71070066359155178691042233844548769e-01,1.43455133340695570200458573947206477e+00,9.63435631839069683419006250264842088e+00,Inf,9.34570084451234331206935749192098661e-07,3.19070646893669543553365380717269169e-05,7.20456226327607563702912424958469750e-05,4.24646044955292381262634761130598153e-12,4.24646044955292381262634761130598153e-12,4.24646044955292381262634761130598153e-12
PDE,Inf,Inf,1.00528828670957648670156199585717653e+01,1.49049348096298757395336459102150054e+01,2.51896356331321530788881826955890848e-01,1.41465480596723929694111506306347001e+00,9.63447562159324552408834755293932633e+00,Inf,4.87698274010154538488426420360190350e-06,3.60023110534229435939111120568032502e-05,9.26652444763104432278370441577233727e-05,4.24576346821072685352498253100147592e-12,4.24576346821072685352498253100147592e-12,4.24576346821072685352498253100147592e-12
PDE,Inf,Inf,1.00528828671024603832347247816129653e+01,1.49049348096298757395336459102151934e+01,2.32931308249726559916395875124892515e-01,1.39480575282469311174295428185835664e+00,9.63459709301114680791953793942794954e+00,Inf,1.68415222808027315754228312791939760e-06,3.30154252262340563611032122158748294e-05,8.57979475011778174070869270234437320e-05,4.24853014192818392568465625560702666e-12,4.24853014192818392568465625560702666e-12,4.24853037140579569774851160035678260e-12
PDE,Inf,Inf,1.00528828671087373326832207437049030e+01,1.49049348096298757395336459102149885e+01,2.14217412101158060765420245265581053e-01,1.37500157678071967946981064111944967e+00,9.63472066719274358370283907390051126e+00,Inf,6.69808310101886331039071099839393452e-06,3.76176605659293889952019888518394449e-05,9.45789367384904362141670411178651565e-05,4.24863980112682710567072608969851706e-12,4.24863966885902643746364819745193018e-12,4.24864115059114970618488050069292820e-12
PDE,Inf,Inf,1.00528828671146219622413414105169009e+01,1.49049348096298757395336459102151611e+01,1.95811497763497249978373734541744588e-01,1.35524213817011383097342728812109830e+00,9.63484627995709308739962934709016906e+00,Inf,6.32839740036184122173132180432782076e-06,3.73913657431711224655728879025806623e-05,6.73198749672308314317267066624094266e-05,4.24598696778393682362136845219596243e-12,4.24598696778393682362136845219596243e-12,4.24598744444123977550216048812968691e-12
PDE,Inf,Inf,1.00528828671201388811001908617388592e+01,1.49049348096298757395336459102151888e+01,1.77794871010709223115425511262907963e-01,1.33552730098859657802472735925207714e+00,9.63497386837217320133958098230038895e+00,Inf,1.45150679848822836335940929114513650e-06,3.28569724895959557019735618666195652e-05,1.01479096921192690206266251660961862e-04,4.24743463662522434776187738254102577e-12,4.24743463662522434776187738254102577e-12,4.24743473311067119681951142919562348e-12
PDE,Inf,Inf,1.00528828671253111455634401772605989e+01,1.49049348096298757395336459102152181e+01,1.60282365500643748000699292134987555e-01,1.31585693316364212383309458208067722e+00,9.63510337073344436890786778654302091e+00,Inf,7.53556364636984901727729826306105924e-06,3.88461054263055407656965393226099970e-05,7.88304449552023929019204947533064736e-06,4.24926037896882260098246576336328598e-12,4.24926037896882260098246576336328598e-12,4.24926037896882260098246576336328598e-12
PDE,Inf,Inf,1.00528828671301599627131602340814405e+01,1.49049348096298757395336459102152057e+01,1.43440006948119746670493527112388902e-01,1.29622800243271154239078334076206295e+00,9.63523472654275981473982456855715368e+00,Inf,4.00515172074462653138437018638520956e-06,4.20537735145271333611459884870803022e-05,1.94077153050855603072167664416726436e-05,4.24551221261197900515514077503648548e-12,4.24551221261197900515514077503648548e-12,4.24551201001853250775757540503569552e-12
PDE,Inf,Inf,1.00528828671347057293836401772296260e+01,1.49049348096298757395336459102150933e+01,1.23436768594145900753868347373748348e-01,1.27664606671063223713165235117491729e+00,9.63536787648761737239618173957343428e+00,Inf,2.57106129776987778583583482580928531e-06,2.92836188375842968803977223485295463e-05,1.01616446595647938298661379531580216e-04,4.24860037083166458323947803586383055e-12,4.24860037083166458323947803586383055e-12,4.24860138814240798547332197680125929e-12
PDE,Inf,Inf,1.00528828671389674070784088056887798e+01,1.49049348096298757395336459102151118e+01,1.03500205394920690560656904509051710e-01,1.32339614602389362496798599900277346e+00,9.63550276242075260318422493553342895e+00,Inf,2.30962375950453637820367016690882350e-06,2.98945658522865723289554986955892093e-05,1.16903049010115448190032447368820672e-04,4.24555260137582525268589335255918974e-12,4.24555260137582525268589335255918974e-12,4.24555200543250678869716839367732392e-12
PDE,Inf,Inf,1.00528828671429628463568843367926040e+01,1.49049348096298757395336459102151980e+01,8.36227332560287035591902957976837494e-02,1.30383035517090883302030565568799778e+00,9.63563932734006130520096185414122329e+00,Inf,2.10027993758932728897329962579313961e-06,2.99250984592535828722070221058737582e-05,2.79243155112287841419423359358798175e-05,4.24926086251113272782043026738336069e-12,4.24926086251113272782043026738336069e-12,4.24926086251113272782043026738336069e-12
PDE,Inf,Inf,1.00528828671467083520064033392776819e+01,1.49049348096298757395336459102149931e+01,6.38082938106047656944530958744652737e-02,1.28431385907865417641508043557097122e+00,9.63577751536885105195534747754393824e+00,Inf,1.30219394464723476442694248979335156e-06,3.07578043605115104368887190145517825e-05,7.36904197452101340245128074271264473e-05,4.24534787898520581785924520184495692e-12,4.24534787898520581785924520184495692e-12,4.24534807282157062297255816273609140e-12
PDE,Inf,Inf,1.00528828671502199956910477922507814e+01,1.49049348096298757395336459102150224e+01,4.41020919332892067860311580645487712e-02,1.26484377442136381622866542717131338e+00,9.63591727173641448370873477822474428e+00,Inf,1.08353852857522276729857847089184473e-06,3.28516877829510535721608542445913259e-05,1.80240430994359200457079967474645645e-05,4.24689651665761760688442963502023590e-12,4.24689651665761760688442963502023590e-12,4.24689651665761760688442963502023590e-12
PDE,Inf,Inf,1.00528828671535119478427863361071816e+01,1.49049348096298757395336459102150979e+01,2.46441671670572178052905698397189496e-02,1.24542603549080961743873143979250951e+00,9.63605854275892002366937757043192548e+00,Inf,5.71730179472214837976926503120275462e-06,3.75720630291242886611837782810186238e-05,9.62497672579470355098299615330511742e-05,4.24797505622327036321174587287509671e-12,4.24797505622327036321174587287509671e-12,4.24797505622327036321174587287509671e-12
PDE,Inf,Inf,1.00528828671565983173078181086301416e+01,1.49049348096298757395336459102151626e+01,7.29871299915577283781464900467556965e-03,1.22605792727106085095729752906093988e+00,9.63620127582061256639851958830250350e+00,Inf,1.67793977436662878151333681437692929e-06,3.07220483750009519898855361563937996e-05,7.44170199299955317280667097474578619e-05,4.24866650803336245475353643553504432e-12,4.24866650803336245475353643553504432e-12,4.24866652952763334294059915505650456e-12
PDE,Inf,Inf,1.00528828671594915406893503397164078e+01,1.49049348096298757395336459102150763e+01,1.66611833343308904005487439101454389e-02,1.20673959734338853280550707980824141e+00,9.63634541935532588898969101443137195e+00,Inf,4.60672757874706158052454702880344874e-06,4.24841084011760546451937624686555515e-05,5.00483368488465973096818038965871925e-05,4.24731898812907803256953722059806725e-12,4.24731898812907803256953722059806725e-12,4.24731855843469677973319040419881249e-12
PDE,Inf,Inf,1.00528828671622041156062783491361620e+01,1.49049348096298757395336459102151657e+01,3.56993013383051685361862162444019088e-02,1.18747121349755953686462004055535753e+00,9.63649092282829241581670650547944165e+00,Inf,2.84616698267325832068401113328367453e-06,2.96323380141416254156362859075939274e-05,3.40777136348121966877093027981262334e-05,4.24538309499715585066208871187211193e-12,4.24538309499715585066208871187211193e-12,4.24538374157166842352918697096803639e-12
PDE,Inf,Inf,1.00528828671647472656746508542456561e+01,1.49049348096298757395336459102150902e+01,5.51319232925220937632698133158174296e-02,1.16825296507914716058923491582529483e+00,9.63663773671825347530416607096574694e+00,Inf,4.61977156415480002005106527036653955e-06,3.67283404680625411102561268368913160e-05,1.17187398704651656705675650317441437e-04,4.25178512245498031802613409816216630e-12,4.25178512245498031802613409816216630e-12,4.25178512245498031802613409816216630e-12
PDE,Inf,Inf,1.00528828671671313769036896450653540e+01,1.49049348096298757395336459102150979e+01,7.46166256441801478333852643889389154e-02,2.19495662500202480861930000955005467e+00,9.63678581249986152327244414950981507e+00,Inf,3.42682679532123620651339122328605034e-06,3.56377189709233580985095374255265415e-05,5.73693003506779545415898837379357687e-05,4.24549969858145988721532071357402271e-12,4.24549969858145988721532071357402271e-12,4.24549859588813519109848964184579018e-12
PDE,Inf,Inf,1.00528828671693665578138095350214193e+01,1.49049348096298757395336459102150363e+01,9.40942288968104238118923840431453072e-02,2.17737016737491230701297698783580081e+00,9.63693510262637037396652982735057120e+00,Inf,5.72162078292178133754563977156319233e-06,4.16245230374706969586502959346422658e-05,9.73160121285236976274231212712013107e-05,4.24536636099932343111951851627863421e-12,4.24536636099932343111951851627863421e-12,4.24536636099932343111951851627863421e-12
PDE,Inf,Inf,1.00528828671714616799925968443695347e+01,1.49049348096298757395336459102152165e+01,1.13546310961250132771359703226543194e-01,2.15982001800982066374625331675505219e+00,9.63708556051260935889966109137455695e+00,Inf,6.71237348081569007834764231030862113e-06,4.09270311015805320546852473424601474e-05,8.89749018503069329250056241787068217e-06,4.24538574199597735942277640146202441e-12,4.24538574199597735942277640146202441e-12,4.24538617288208517684180057190198926e-12
PDE,Inf,Inf,1.00528828671734261569945844201727971e+01,1.49049348096298757395336459102149577e+01,1.32965362494299315829920050192860245e-01,2.14230604433369815613184106792821488e+00,9.63723714051823691895138701530460419e+00,Inf,1.27922580255051872860676165862193796e-06,3.40234467633680343948167635722380480e-05,1.90448661560289501220577760790951449e-05,4.24532044959918540864865806417169453e-12,4.24532044959918540864865806417169453e-12,4.24532042606457424196232647168065790e-12
PDE,Inf,Inf,1.00528828671752678510333776584882158e+01,1.49049348096298757395336459102150301e+01,1.46298150904133934789362795014861551e-01,2.12482811549008095468133909558338272e+00,9.63738979793126801670637687822954665e+00,Inf,3.73075104234580389805535298962053718e-06,3.62671723335357624652646285785752856e-05,7.35321079238808160372081138628315728e-05,4.24530509633767502961399457557854589e-12,4.24530509633767502961399457557854589e-12,4.24530513731966346144426152723966667e-12
PDE,Inf,Inf,1.00528828671769943536593004010362379e+01,1.49049348096298757395336459102151041e+01,1.63333876690318316746293854608068484e-01,2.10738610242664303427986395701433878e+00,9.63754348895187229285063977871776103e+00,Inf,1.38302595474529694331979963079486581e-06,3.43532460921576965864466509134481644e-05,1.40717464380271674709294906503845392e-05,4.24570208482906455010719756919115032e-12,4.24570208482906455010719756919115032e-12,4.24570208482906455010719756919115032e-12
PDE,Inf,Inf,1.00528828671786129337241936718635451e+01,1.49049348096298757395336459102151749e+01,1.80835707387545770589939036402702573e-01,2.08997799281216114833212457697881957e+00,9.63769817067643930902596107126851662e+00,Inf,5.13708207352160930050126183855347426e-06,4.28974052039423027098441022145300125e-05,5.13979928370217706394330488930161350e-05,4.24613073625456372924205644799586953e-12,4.24613073625456372924205644799586953e-12,4.24613250958061914081981948327409516e-12
PDE,Inf,Inf,1.00528828671801305231349260093288401e+01,1.49049348096298757395336459102150547e+01,1.98666286484080650185409628258226718e-01,2.07260736487548550062689845695692351e+00,9.63785380108190376419143430365995700e+00,Inf,5.70138770204111092785022469807841498e-07,3.37088415232334089511098825611175519e-05,6.32807614553944724645127121915689921e-05,4.24537188874185494448983499483489672e-12,4.24537188874185494448983499483489672e-12,4.24537188874185494448983499483489672e-12
PDE,Inf,Inf,1.00528828671815531350509303754826838e+01,1.49049348096298757395336459102151996e+01,2.16733080915253799132751331181000190e-01,2.09836067860799436184922742526476004e+00,9.63801033901032945172060505868492304e+00,Inf,3.82273651308851009429256790277010450e-06,3.66070433307321980254319143055296348e-05,8.18078489506150704293686815315915932e-05,4.24658612097633924035544356520032453e-12,4.24658612097633924035544356520032453e-12,4.24658639903933146240322633021534242e-12
PDE,Inf,Inf,1.00528828671828868422683117761508160e+01,1.49049348096298757395336459102151410e+01,2.34971161834024954836923559822156997e-01,2.08075329084926971811717477288843034e+00,9.63816774415374726217553994732209542e+00,Inf,5.09294078925954857309411832610984884e-06,3.81122309094505482602979277637075567e-05,1.06467567410361608107173902433809332e-05,4.25090083624341422400358144921098904e-12,4.25090083624341422400358144921098904e-12,4.25090083624341422400358144921098904e-12
PDE,Inf,Inf,1.00528828671841372633630879747700669e+01,1.49049348096298757395336459102151441e+01,2.53332897771732573676393384878218633e-01,2.06318113743104910190336082486981550e+00,9.63832597703924139012092786221845035e+00,Inf,5.39763426802064161914733136366060815e-06,3.85671987209311055607278541093966202e-05,8.41290981551699732895947520366366135e-05,4.24574687525942920935167183850385384e-12,4.24574687525942920935167183850385384e-12,4.24574712432519183075180514974389150e-12
PDE,Inf,Inf,1.49181570875857048397533665968504046e+01,1.49049348096298757395336459102151102e+01,2.71785212314839187408922641924765662e-01,2.04564408089163130090473771583193392e+00,9.63848499901428266787566060630853227e+00,Inf,5.39685134208256840516148474998486527e-06,3.83500190885998467215465571458974144e-05,6.85059958696209743495293026208501493e-05,4.24600944661929236711437652872438809e-12,4.24600944661929236711437652872438809e-12,4.24600876220185257172751569627179486e-12
PDE,Inf,Inf,1.49181570875857048397533665968505001e+01,1.49049348096298757395336459102152027e+01,2.90302660753041249966652113722787055e-01,2.02814001315235540588642548232088660e+00,9.63864477223230182910610065915866985e+00,Inf,5.73913330337550138065219491842748142e-06,3.90176745063943980245499321138727316e-05,4.22658765612736696819544743841905857e-05,4.24801486563054857129784339142418184e-12,4.24801486563054857129784339142418184e-12,4.24801486563054857129784339142418184e-12
PDE,Inf,Inf,1.49181570875857048397533665968504770e+01,1.49049348096298757395336459102151811e+01,3.08865809405595580214172322113979703e-01,2.01067267355003496894575905229991418e+00,9.63880525963850227774369101745447790e+00,Inf,7.25179740102216367628550285181584055e-06,4.05624767831850051699595649818331533e-05,7.59317788711512459621633087712976160e-06,4.24557205911112286085520246118618607e-12,4.24557205911112286085520246118618607e-12,4.24557205911112286085520246118618607e-12
PDE,Inf,Inf,1.49181570875857048397533665968503491e+01,1.49049348096298757395336459102150625e+01,3.27459658888936650037708696974308903e-01,1.99324002750481779354901978271445839e+00,9.63896642495590601235420505944487693e+00,Inf,5.17390296943645500880656760073898962e-06,4.37828791149611848596643105807534172e-05,3.67292412375694159715435135549399945e-05,4.24676059960839206691604490021177594e-12,4.24676059960839206691604490021177594e-12,4.24676059960839206691604490021177594e-12
PDE,Inf,Inf,1.49181570875857048397533665968503167e+01,1.49049348096298757395336459102150347e+01,3.46072471867862119737321220197267651e-01,1.97584194232860466935758409435370839e+00,9.63912823267162979930691864346939803e+00,Inf,8.55100987113058064013389053861611703e-07,3.42544932923936603908503079179662410e-05,8.04574307718927972508511424165768816e-05,4.25118625124343444522434099290715871e-12,4.25118625124343444522434099290715871e-12,4.25257122602320510695662298003292869e-12
PDE,Inf,Inf,1.49181570875857048397533665968504169e+01,1.49049348096298757395336459102151210e+01,3.64694949501998936180487206121353893e-01,1.95847828659030990143563611919371471e+00,9.63929064802338814825149350412597645e+00,Inf,5.81109911044230893052718196693340963e-06,4.34238556702772347011753351827497955e-05,1.05806138656338672770702774987358349e-04,4.25108277239089351659063671309230106e-12,4.25108277239089351659063671309230106e-12,4.25108238109975810192574684585751101e-12
PDE,Inf,Inf,1.49181570875857048397533665968504554e+01,1.49049348096298757395336459102151626e+01,3.82566022744551955361937024674057219e-01,1.94114893006580875467294920027456109e+00,9.63945363698621945230346908055316264e+00,Inf,7.54595890636688055850531576517904373e-06,4.09384890874480305041400172930637474e-05,3.95515702110563762723403473441828219e-05,4.25209868335848764870231947264283503e-12,4.25209868335848764870231947264283503e-12,4.25243091176134280458017124297097527e-12
PDE,Inf,Inf,1.49181570875857048397533665968504708e+01,1.49049348096298757395336459102151780e+01,3.99959647814145526267378119344723649e-01,1.92385164395304431687205112078491207e+00,9.63961716625943117410638435206808111e+00,Inf,6.30258033228767608909822115996714473e-06,4.31320091670066236278477503502873339e-05,1.17883971674717923732860875112543463e-04,4.24926712690742764318530825288574930e-12,4.24924521883830684359830733345857007e-12,4.24926763958434974754623120272337624e-12
PDE,Inf,Inf,1.49181570875857048397533665968503260e+01,1.49049348096298757395336459102150424e+01,4.17467728697794786716312454821781280e-01,1.90659042535665619964879405126266001e+00,9.63978120325376113404366615458574375e+00,Inf,1.32748153675584490552233367999720978e-06,3.54652278080833801943365575136633020e-05,1.10537539657971170151194697648818571e-04,4.25217674662048939272909413329069792e-12,4.25217674662048939272909413329069792e-12,4.25175221261465758611620186215741003e-12
PDE,Inf,Inf,1.49181570875857048397533665968503830e+01,1.49049348096298757395336459102150917e+01,4.35071071715591433312138177771480389e-01,1.88936312441592155390749431948805396e+00,9.63994571607875238488059709627403882e+00,Inf,1.03106574567394858413562944333614546e-06,3.30980275347148379222566689146478510e-05,6.38178791725217290198922594660986376e-05,4.24534755716225025339751103872944048e-12,4.24534755716225025339751103872944048e-12,4.24534683224181066965497198458089259e-12
PDE,Inf,Inf,1.49181570875857048397533665968502936e+01,1.49049348096298757395336459102150147e+01,4.52753436384553169995882978618650597e-01,1.87216961580318548846042654238035043e+00,9.64011067362872625094448950438959970e+00,Inf,3.71635297383620042166751330629491661e-06,3.75944283020462607541932991026935844e-05,1.09009091167775079907795290309902026e-04,4.24521493527620206812305908094066558e-12,4.24521493527620206812305908094066558e-12,4.24521493527620206812305908094066558e-12
PDE,Inf,Inf,1.49181570875857048397533665968505001e+01,1.49049348096298757395336459102152027e+01,4.70501013211349907422679416959864336e-01,1.85500977545905934023294150696429854e+00,9.64027604516460589355600856167878135e+00,Inf,9.00498063343165090475692622765676988e-07,3.40155350593875655554821181356058378e-05,1.12997206343603200906220807798012032e-04,4.24624379533037546197660742718741538e-12,4.24624379533037546197660742718741538e-12,4.24624385171744111502064656719018587e-12
PDE,Inf,Inf,1.49181570875857048397533665968503121e+01,1.49049348096298757395336459102150332e+01,4.88302003936733360552271017293269513e-01,1.83788348055306713620251675838987522e+00,9.64044180093020387109697344085282870e+00,Inf,4.00141784475267581912909927784358540e-06,3.79064903449268918237384161983972205e-05,5.29504510624529028851182008188970882e-05,4.24887209149334809881623705052610956e-12,4.24887209149334809881623705052610956e-12,4.24887209149334809881623705052610956e-12
PDE,Inf,Inf,1.49181570875857048397533665968504354e+01,1.49049348096298757395336459102151410e+01,5.06145314436478512927317800868069930e-01,1.82078837996071644950743734924208700e+00,9.64060791170811323488520701177901112e+00,Inf,1.11084612287368515431478219629664667e-06,3.54930753158564427534214467082481059e-05,1.28488993169720805885400968687403896e-04,4.24866991042213869595619809127608609e-12,4.24866991042213869595619809127608609e-12,4.24866991042213869595619809127608609e-12
PDE,Inf,Inf,1.49181570875857048397533665968503090e+01,1.49049348096298757395336459102150270e+01,5.40815841758815071891382151233522829e-01,1.80372873133930768493009884836823855e+00,9.64077434891967237575560630295999251e+00,Inf,7.72312486685138209810358098561698638e-06,4.16561724002556506555553507088694835e-05,1.21745044843005787951437784088602559e-04,4.24823110728812595387031862081099149e-12,4.24823110728812595387031862081099149e-12,4.24823076094973974075693007120005824e-12
PDE,Inf,Inf,1.49181570875857048397533665968502551e+01,1.49049348096298757395336459102149777e+01,5.24107943279880846582893218395647968e-01,1.83897060439090272930303753691414654e+00,9.64094108461354550211380083193238680e+00,Inf,8.46376354291705937439484727226052534e-06,4.24390566771610767862223336356981398e-05,2.49402903022215035765046097841683009e-05,4.24693414701926264809593402478220095e-12,4.24693414701926264809593402478220095e-12,4.24693425779195469919902119394519016e-12
PDE,Inf,Inf,1.49181570875857048397533665968504646e+01,1.49049348096298757395336459102151703e+01,5.07495403510836380206457583369576482e-01,1.82170005576308251485921072168392536e+00,9.64110809145449056895912707736951484e+00,Inf,3.90041673857043358778537030837549669e-06,3.84369158394523495142132973991580195e-05,1.02041782640951993359894287890510373e-04,4.24720401481258805854938378661842838e-12,4.24720401481258805854938378661842838e-12,4.24720465069538206976997942111654501e-12
PDE,Inf,Inf,1.49181570875857048397533665968503491e+01,1.49049348096298757395336459102150625e+01,4.90984080660817124152569300152754929e-01,1.80446267258403974261382767429295430e+00,9.64127534271231548458214782464791055e+00,Inf,5.45322871023354595453889043723022978e-06,2.97259239639902020815955072807818136e-05,9.35445412806331138857871747331849827e-05,4.24570581722923488199189876428908048e-12,4.24574318970187932563601530530260028e-12,4.24570472330650461863257699500911327e-12
PDE,Inf,Inf,1.49181570875857048397533665968503737e+01,1.49049348096298757395336459102150794e+01,4.74580614158944156669860490783928767e-01,1.78725832713109662730763893081382235e+00,9.64144281225101767803234029439924978e+00,Inf,2.47350815170302016492180328577342236e-06,3.25986935611887616012221099178803720e-05,4.21723023288683927569257254804199330e-06,4.24537730052998785250185810046907730e-12,4.24537730052998785250185810046907730e-12,4.24537730052998785250185810046907730e-12
PDE,Inf,Inf,1.49181570875857048397533665968502813e+01,1.49049348096298757395336459102149977e+01,4.58292549896599997353679662273162684e-01,1.77008460078637237450812368471730935e+00,9.64161047451810408277344972251411247e+00,Inf,2.76903113336333510889525433142371565e-06,3.24740238626728515799867952899606364e-05,7.97344793499515789138903396516447736e-05,4.24627259594554122564085723468961410e-12,4.24627259594554122564085723468961410e-12,4.24627259594554122564085723468961410e-12
PDE,Inf,Inf,1.49181570875857048397533665968503784e+01,1.49049348096298757395336459102150886e+01,4.42127334940273766077989903956211390e-01,1.75294586431422474978184155709411221e+00,9.64177830453408976859443269837502714e+00,Inf,5.96246820254602290400834655792333590e-06,2.95035438575737642677092957681872421e-05,7.72317395872694532455417262900571281e-05,4.24606295507886115374746092806162144e-12,4.24606295507886115374746092806162144e-12,4.24605995401521876362390931157757170e-12
PDE,Inf,Inf,1.49181570875857048397533665968504153e+01,1.49049348096298757395336459102151210e+01,4.26096439232804742779583843421375154e-01,1.73583978875109925976394075335945761e+00,9.64194627788217135624048698008377582e+00,Inf,5.27049387131951084165566151400253529e-06,3.98525137739082702103812651327435724e-05,1.12105120919886819299614603205765194e-05,4.24970279428718810526913714236575224e-12,4.24970279428718810526913714236575224e-12,4.24970259841395632986652433636558284e-12
PDE,Inf,Inf,1.49181570875857048397533665968504492e+01,1.49049348096298757395336459102151595e+01,4.08685595331235573850661557306007566e-01,1.71876624942699717758676379009498640e+00,9.64211437069807091139598194214740451e+00,Inf,1.60395858406867879161210121643797493e-06,3.34447279058493521157501641016776782e-05,8.16251203913236888590506355994202863e-05,4.24703331658159878720404231798947893e-12,4.24703331658159878720404231798947893e-12,4.24703439421479951523641995541986863e-12
PDE,Inf,Inf,1.49181570875857048397533665968503491e+01,1.49049348096298757395336459102150578e+01,3.91619943831489927704025195879694228e-01,1.70172512245021803301929354158951201e+00,9.64228255966005383722623355419375553e+00,Inf,7.18444890770838634014025248619766995e-06,4.19407255416318053871811691068670605e-05,9.05259598546062183725160677775759022e-05,4.24532301448215112271055019970740743e-12,4.24533738144018236974406787291330347e-12,4.24532225744092231802917457060085366e-12
PDE,Inf,Inf,1.49181570875857048397533665968502351e+01,1.49049348096298757395336459102149577e+01,3.74630630244733454656173361376976103e-01,1.68471628464742223800494002488588098e+00,9.64245082197910765721353551967234184e+00,Inf,9.89938764979060514940603387292745243e-07,3.43197757850335583160854227525884806e-05,1.61054694380047005804882129816548960e-05,4.25226184530889356092026401622780426e-12,4.25226184530889356092026401622780426e-12,4.25225958555748466570632495768926817e-12
PDE,Inf,Inf,1.49181570875857048397533665968503260e+01,1.49049348096298757395336459102150440e+01,3.57723386994159775141841987557208626e-01,1.66773961364706953574861634905742552e+00,9.64261913538928942698996601645719143e+00,Inf,7.92456989146579926577792628197878850e-06,4.29649580507729254518006339567511474e-05,1.25164323834746485379445185286626370e-04,4.24533780986499372518606517481858020e-12,4.24533780986499372518606517481858020e-12,4.24533766223591616044620254565352433e-12
PDE,Inf,Inf,1.49181570875857048397533665968505016e+01,1.49049348096298757395336459102152057e+01,3.40905064811730264291056155571961813e-01,1.65079247753796755116805744517231215e+00,9.64278747813823244719360324450672364e+00,Inf,1.00455860405818355064279015830243512e-06,3.62961002940262164897908597150120957e-05,1.16427834404427083858593493643005602e-04,4.24713479282143581483364469702066759e-12,4.24713479282143581483364469702066759e-12,4.24713495892722229065827682841616297e-12
PDE,Inf,Inf,1.49181570875857048397533665968504076e+01,1.49049348096298757395336459102151133e+01,3.24182476909585574766469889019012215e-01,1.63387968191823701428934338654086591e+00,9.64297134368894134747885896425588037e+00,Inf,4.54010335795341446712970498939777460e-06,3.13639678432456949656507306481528829e-05,9.67737706719796816526006886638191326e-05,4.24533601438221574508093114787518902e-12,4.24533521732684335617416150516548682e-12,4.24533521732684335617416150516548682e-12
PDE,Inf,Inf,1.49181570875857048397533665968503214e+01,1.49049348096298757395336459102150363e+01,3.07567515527106165348672505201410903e-01,1.61699869198619284120211780902189543e+00,9.64313883445450272431644702591275070e+00,Inf,8.98089154275334100187159197628123903e-06,4.41615430325646608780131243336763457e-05,4.22479214863948132731488954134224374e-05,4.24745293179010394177653061058919475e-12,4.24745293179010394177653061058919475e-12,4.24745372088123794710272070265785844e-12
PDE,Inf,Inf,1.49181570875857048397533665968504847e+01,1.49049348096298757395336459102151903e+01,2.91071832753453497637481239640626402e-01,1.60014938829280588956486331986004769e+00,9.64330631712403292859391530640773553e+00,Inf,8.38741258456643008591983081632399555e-06,4.35392845286647971534542034116527600e-05,8.61669102410325983178584012150398216e-06,4.24543275463924621875270674526939091e-12,4.24543275463924621875270674526939091e-12,4.24543275463924621875270674526939091e-12
PDE,Inf,Inf,1.49181570875857048397533665968502967e+01,1.49049348096298757395336459102150162e+01,2.74710446051781415229647071086900965e-01,1.58333165210480508493979218167690639e+00,9.64347377128399034793781902114404435e+00,Inf,5.80283681078273594878261201030782541e-06,3.04367864950411326371570651826970239e-05,2.42734492067360332508423671569904096e-05,4.25102927745886186396856189086405911e-12,4.25102927745886186396856189086405911e-12,4.25102927745886186396856189086405911e-12
PDE,Inf,Inf,1.49181570875857048397533665968503029e+01,1.49049348096298757395336459102150239e+01,2.58502027729549879586387183927342005e-01,1.56654536541842654033244021167487848e+00,9.64364117700394706762797050403091436e+00,Inf,8.64901938394111751677235311997060483e-07,3.65440423811033312668730392578495538e-05,1.34759694609240876466188914783504154e-04,4.24556604905360165934001613121547838e-12,4.24556604905360165934001613121547838e-12,4.24556586753546463412523992227314085e-12
PDE,Inf,Inf,1.49181570875857048397533665968503691e+01,1.49049348096298757395336459102150763e+01,2.42470025522698584601092722771276888e-01,1.54979041096744430531224836804298145e+00,9.64380851482767816547703812789334458e+00,Inf,4.93569627919415596198722823771350688e-06,3.10664732210536086832542428319783874e-05,5.62005884533293089222621293013937614e-05,4.24605634376954726696881056620230668e-12,4.24605634376954726696881056620230668e-12,4.24605831331503360568601820459706637e-12
PDE,Inf,Inf,1.49181570875857048397533665968502366e+01,1.49049348096298757395336459102149592e+01,2.26644196835747795581840147973075156e-01,1.53306667216595429853618516248640673e+00,9.64397576576440438061022062030077665e+00,Inf,5.63810222006825611504575061508755791e-06,3.05495056583660784508866591311778873e-05,5.74378406130366646579465051423301422e-05,4.24742994474375110813423265110145990e-12,4.24742994474375110813423265110145990e-12,4.24743017405929424738362673673412707e-12
PDE,Inf,Inf,1.49181570875857048397533665968502628e+01,1.49049348096298757395336459102149823e+01,2.11062730372460160258442848148838770e-01,1.51637118522552784403253696115490909e+00,9.64414291128018150629210371345575420e+00,Inf,9.47947920419259536779192724323742571e-07,3.55875232926432190536593316333434971e-05,1.37135427148515737085070508390931787e-04,4.24657493410927357166722575696192570e-12,4.24657493410927357166722575696192570e-12,4.24657460229413992346060267169442137e-12
PDE,Inf,Inf,1.49181570875857048397533665968503907e+01,1.49049348096298757395336459102151010e+01,1.95772047926760805796651432171124253e-01,1.49970942858517661097894125536054707e+00,9.64430993328943823577157994889535979e+00,Inf,6.53479299126655217803964591386541011e-06,2.98160277474067468182442741576247658e-05,2.36663373022466143109629278675733844e-05,4.24723151487040277210435938026729497e-12,4.24723151487040277210435938026729497e-12,4.24723151487040277210435938026729497e-12
PDE,Inf,Inf,1.49181570875857048397533665968504462e+01,1.49049348096298757395336459102151549e+01,1.80841866175527283206765520465284672e-01,1.54836472240098819243820747815080063e+00,9.64447681414665662474172061000932934e+00,Inf,5.50406018243999054276232387281363204e-06,3.08013663855018637493427427266022706e-05,1.35688386328273007341160228452989621e-05,4.24554964689308567347196628574420744e-12,4.24554964689308567347196628574420744e-12,4.24555025451088845875686310949839432e-12
PDE,Inf,Inf,1.49181570875857048397533665968502844e+01,1.49049348096298757395336459102150024e+01,1.66357016260628794584835277534076189e-01,1.53156607342165303057212032537482152e+00,9.64464353663819457236972714367403718e+00,Inf,3.05195383764813337184575304719730859e-06,3.92436477722577770648049775263791896e-05,3.26486640428381984949665754706112807e-05,4.24539405349720934075137445673293166e-12,4.24539405349720934075137445673293166e-12,4.24539444541685704889000836852919236e-12
PDE,Inf,Inf,1.49181570875857048397533665968503799e+01,1.49049348096298757395336459102150871e+01,1.52433453521315818989784024269696291e-01,1.51479963389087189426033980184475977e+00,9.64481008397424787575760188156464815e+00,Inf,2.32238960159718199409793141030244370e-06,3.85496403888797637954656164337366980e-05,1.23200863162426239635600717813293724e-04,4.24770398640421404890781508346350366e-12,4.24770398640421404890781508346350366e-12,4.24770626544361085886993254576229873e-12
PDE,Inf,Inf,1.49181570875857048397533665968505032e+01,1.49049348096298757395336459102152073e+01,1.33128001993749186346208925328659849e-01,1.49806532047717142435197883074173021e+00,9.64497643978094899074310464301217187e+00,Inf,7.05602572162089217146922041010474749e-06,2.97414834430099425272708595304524064e-05,7.60907221983070900357524788517782262e-05,4.25277978705053427440526446751538645e-12,4.25277978705053427440526446751538645e-12,4.25278674903089587167869635593591467e-12
PDE,Inf,Inf,1.49181570875857048397533665968504616e+01,1.49049348096298757395336459102151657e+01,1.16010213551653119681445597857259827e-01,1.48136305163924762978274984621697960e+00,9.64514258809260109979469631188953834e+00,Inf,7.31080222083099681992188515278083186e-06,2.96387417709948809569916169745052163e-05,7.65992064778502701022891208151182974e-05,4.24556089416897503371060945131803235e-12,4.24556089416897503371060945131803235e-12,4.24555944106245077939712680960956807e-12
PDE,Inf,Inf,1.49181570875857048397533665968505093e+01,1.49049348096298757395336459102152104e+01,9.89312254012354980504236311863365015e-02,1.46468977268787249024929285174122789e+00,9.64530851334404339730053897747455309e+00,Inf,2.25060780171644341027839425087064576e-06,3.83978159673292793208487494353330871e-05,1.24133531123466018341220421763627210e-04,4.24536018259541550807715768503226260e-12,4.24536018259541550807715768503226260e-12,4.24536018259541550807715768503226260e-12
PDE,Inf,Inf,1.49181570875857048397533665968503121e+01,1.49049348096298757395336459102150286e+01,8.18945505925137861749012058404232747e-02,1.44805124700043032813117698554011954e+00,9.64547420036314871391435119598457631e+00,Inf,4.62306842453545155339905501330204353e-06,4.12004645497217053057286695072325727e-05,3.10239387176798063142156537902081826e-05,4.24537938146586356594087701746579733e-12,4.24537938146586356594087701746579733e-12,4.24537911345532333043272511029363989e-12
PDE,Inf,Inf,1.49181570875857048397533665968504893e+01,1.49049348096298757395336459102151934e+01,6.48967331589977343064426886437985561e-02,1.43144453370487096640436852418744792e+00,9.64563963436344771761885280103178438e+00,Inf,4.84958144825616788483094733274083100e-07,3.71529499847822520231555564345591293e-05,1.80923562339943354456383811339816437e-05,4.24747176855504289850065395651555059e-12,4.24747176855504289850065395651555059e-12,4.24747176855504289850065395651555059e-12
PDE,Inf,Inf,1.49181570875857048397533665968502382e+01,1.49049348096298757395336459102149623e+01,4.79677542340449116267492983134381614e-02,1.41486955887321497585489443277176882e+00,9.64580480093688013761240793145891439e+00,Inf,7.74708409313911730499731407634541026e-06,4.43211641412833871769170109271388841e-05,1.38424453036427651004019668848537133e-05,4.25200289500192545332635254528412227e-12,4.25200289500192545332635254528412227e-12,4.25200289500192545332635254528412227e-12
PDE,Inf,Inf,1.49181570875857048397533665968503291e+01,1.49049348096298757395336459102150440e+01,3.11526775285854230864929261769249872e-02,1.39832625068792200303436663617920448e+00,9.64596968604666979570821701727235287e+00,Inf,9.53419852424902730373206507357463826e-06,2.96418237259845106993960775028580024e-05,1.12903709061767264161368819713363266e-04,4.24561339845556088011575850342507530e-12,4.24561339845556088011575850342507530e-12,4.24561364744958307071776919084917257e-12
PDE,Inf,Inf,1.49181570875857048397533665968502690e+01,1.49049348096298757395336459102149885e+01,1.47317972316294770641707120918673440e-02,1.38181453945302437343675623161109243e+00,9.70728793053998447055270420091088277e+00,Inf,6.32676887205273588061515627494446857e-06,4.28021219846355850871814891031817690e-05,1.57499020308610764514935259245131262e-05,4.24655020550230647611625832848156268e-12,4.24655020550230647611625832848156268e-12,4.24654964286223539543636744984768023e-12
PDE,Inf,Inf,1.49181570875857048397533665968504523e+01,1.49049348096298757395336459102151611e+01,6.10124536022832145229693945972640245e-03,1.36533435778451555322021137230137986e+00,9.70626498640062704252150445745950586e+00,Inf,1.68862476208496600008469669823387976e-06,3.55391680406186247165912505366693343e-05,1.64804156339770023667356034821911227e-05,4.24707856534465033320255244993170520e-12,4.24707687872703516424267200321551663e-12,4.24707687872703516424267200321551663e-12
PDE,Inf,Inf,1.49181570875857048397533665968504878e+01,1.49049348096298757395336459102151934e+01,2.06837891256598770350839668856273896e-02,1.34888564062426560203470410292039753e+00,9.70525293656808126181041163776866285e+00,Inf,4.42068764479407585101025600818678683e-06,4.13934572019520339612992330173233029e-05,3.12490638062619569635200542159917313e-05,4.24571824895011919818857196654675388e-12,4.24571824895011919818857196654675388e-12,4.24571824895011919818857196654675388e-12
PDE,Inf,Inf,1.49181570875857048397533665968504307e+01,1.49049348096298757395336459102151395e+01,3.72231232056856692214456095402909007e-02,1.33246496329806551589765451915189504e+00,9.70425168659612097578152594388993954e+00,Inf,6.84255684462822228054149699098885530e-06,4.36814333088704450489446655364398093e-05,1.31157384973076061205544973537953213e-04,4.25092560584233201457872919157277033e-12,4.25092560584233201457872919157277033e-12,4.25092298895886153529371288683510332e-12
PDE,Inf,Inf,1.49181570875857048397533665968503306e+01,1.49049348096298757395336459102150486e+01,5.39107371671212381012778873270131729e-02,1.31607886773387928113800373066452591e+00,9.70326114277928217523499527153045688e+00,Inf,6.27347857783439448761603391794411074e-06,4.32872630021734984182757146253625354e-05,6.45969803595005244309516387004375047e-05,4.24685772797697318002024043115660355e-12,4.24686113779566275128686877426349159e-12,4.24686221547255351840520381527430455e-12
PDE,Inf,Inf,1.49181570875857048397533665968504323e+01,1.49049348096298757395336459102151379e+01,7.06272326898718342200237591496938758e-02,1.29972405757639426451054703307176619e+00,9.70228121214757728440304355680278201e+00,Inf,3.33717430527181894165858375195347780e-06,4.03315348370692863392779985037137166e-05,4.98810471766593394399246496908709127e-05,4.25121689758703045350286080387697148e-12,4.25121689758703045350286080387697148e-12,4.25121674276887439456524998069102867e-12
PDE,Inf,Inf,1.49181570875857048397533665968502274e+01,1.49049348096298757395336459102149515e+01,8.73361190725836106525493120895292253e-02,1.28340047810572627634257576048488996e+00,9.70131180246123958243508005180330600e+00,Inf,1.79377732837388183346013900355177240e-06,3.57934876904793963872274219478768967e-05,1.08557959635072074884229219874450953e-04,4.24951984466618520929592244598492923e-12,4.24951984466618520929592244598492923e-12,4.24951988517408373400966671542246944e-12
PDE,Inf,Inf,1.49181570875857048397533665968504770e+01,1.49049348096298757395336459102151811e+01,1.04025858653512829747556028869293435e-01,1.26710807750112331590632058127757765e+00,9.70035282220550065285157862985493156e+00,Inf,9.52513926497366993773490449254565204e-06,2.98810028840119180513327847805494329e-05,4.65765943538161188445428031114490461e-05,4.24984687524202526880602464010385226e-12,4.24984687524202526880602464010385226e-12,4.24984687524202526880602464010385226e-12
PDE,Inf,Inf,1.49181570875857048397533665968504230e+01,1.49049348096298757395336459102151272e+01,1.20691374237504301974052176973514950e-01,1.25084680697726915427596088196445673e+00,9.69940418058540185489713451766786878e+00,Inf,2.03897461278549898993215796834900791e-06,3.96719356609526294171947365076672912e-05,1.27652488991920483268890813371383728e-04,4.24936710227767150679554147258632863e-12,4.24936710227767150679554147258632863e-12,4.24936710227767150679554147258632863e-12
PDE,Inf,Inf,1.49181570875857048397533665968503506e+01,1.49049348096298757395336459102150563e+01,1.37330115943819656346325005055687432e-01,1.23461662094597598814359392858867828e+00,9.69846578752063378299772932642593871e+00,Inf,5.97722864206674345127496904456554217e-06,3.22339378190057069676676426326231028e-05,1.37607825697185365276723517278630994e-04,4.24550775141273632850940889334895435e-12,4.24550775141273632850940889334895435e-12,4.24550968254771922497185322391049073e-12
PDE,Inf,Inf,1.49181570875857048397533665968503691e+01,1.49049348096298757395336459102150763e+01,1.51826309624920343006484236107752735e-01,1.21841381264220173301518083850847646e+00,9.69753755364041190390322759375161683e+00,Inf,3.96059791905961280614972546916313085e-06,4.13140180879824364193929291914094479e-05,7.59542972108153607954104841500832407e-05,4.24648781929729008347288533277455230e-12,4.24648781929729008347288533277455230e-12,4.24648781929729008347288533277455230e-12
PDE,Inf,Inf,1.49181570875857048397533665968504354e+01,1.49049348096298757395336459102151457e+01,1.65592328083221010988348529236498670e-01,1.20224553136710173927561755578430099e+00,9.69661939027838162570790518464647507e+00,Inf,3.69839054601402997101685175965009628e-06,3.43485195358935111818508445569735598e-05,5.76854837872651872070459457663932842e-05,4.24829230902362693253186562171236277e-12,4.24829230902362693253186562171236277e-12,4.24829225589238830728638502220802378e-12
PDE,Inf,Inf,1.49181570875857048397533665968503691e+01,1.49049348096298757395336459102150779e+01,1.79839145859204966625936926497192768e-01,1.27186347073678974727072018089081595e+00,9.69571120946755471548490195079237358e+00,Inf,7.86318154252627743793392297013870286e-06,2.80981619777094774914101162801680877e-05,2.82651547064364379033515867418235040e-05,4.25255732153374018489432083002590823e-12,4.25255732153374018489432083002590823e-12,4.25255732153374018489432083002590823e-12
PDE,Inf,Inf,1.49181570875857048397533665968504292e+01,1.49049348096298757395336459102151410e+01,1.94449802348383900298150942958412260e-01,1.25574545263182434965475207818450132e+00,9.69481292393527833704334564952259283e+00,Inf,2.78652616931114854546044466174411460e-06,4.04466973280874608190162957206642735e-05,3.97222176221376534180446847486013867e-05,4.24799605570222043897394565716955673e-12,4.24799605570222043897394565716955673e-12,4.24799698830278133329156384320834410e-12
PDE,Inf,Inf,1.49181570875857048397533665968504369e+01,1.49049348096298757395336459102151457e+01,2.09345304569528819681199003314312565e-01,1.23966434694227696013259627988997090e+00,9.69392444709823538940276927777244319e+00,Inf,4.50740497025949816117247941455695130e-07,3.77652563493657250965387708884395877e-05,1.84233400335383428264406123375627308e-05,4.24840846427462924689542484707046818e-12,4.24840846427462924689542484707046818e-12,4.24840946604266900425977757733778138e-12
PDE,Inf,Inf,1.49181570875857048397533665968502998e+01,1.49049348096298757395336459102150209e+01,2.24460464452540285788706293154631470e-01,1.22362032494587984089125314273159290e+00,9.69304569305747480566866989973485152e+00,Inf,1.23908870785878504983124565261881241e-06,3.67717327097479755774985346639325400e-05,1.44477601118375905491665552106181900e-04,4.24646382673728122702703747165819362e-12,4.24646472849101346637366054926188819e-12,4.24646472849101346637366054926188819e-12
PDE,Inf,Inf,1.49181570875857048397533665968504431e+01,1.49049348096298757395336459102151518e+01,2.39747278739768200455456590755220488e-01,1.20761357148807444641587870545922434e+00,9.69217657659347381998398992690203946e+00,Inf,9.70258550603823098227087755249308968e-07,3.89001891358685921988786469162999677e-05,5.40212384876075838282642283221249601e-05,4.24611919048958207666066412658791315e-12,4.24611919048958207666066412658791315e-12,4.24612064309980451552738481583761770e-12
PDE,Inf,Inf,1.49181570875857048397533665968504384e+01,1.49049348096298757395336459102151457e+01,2.55168866145880055999189227777280393e-01,1.19164428580241182456126669413640008e+00,9.69131701316123125489469664790963383e+00,Inf,6.46985366651842645613964689974204205e-06,4.46532086638142434781951176548622978e-05,3.00225629624100823578716407728026147e-05,4.24888310818236415469556811196158370e-12,4.24888310818236415469556811196158370e-12,4.24888325473463729364392559914027992e-12
PDE,Inf,Inf,1.49181570875857048397533665968505170e+01,1.49049348096298757395336459102152211e+01,2.70696542964826792974405254906380375e-01,1.17570882849788703886022108928243768e+00,9.69046691888539102493551252809143627e+00,Inf,2.42025834067479436469243656923172866e-06,3.61749647470118773182019262295705950e-05,7.59730980746113013303011536543758460e-05,4.24560579436410736327927662671405056e-12,4.24560579436410736327927662671405056e-12,4.24560688837520692060542947327435520e-12
PDE,Inf,Inf,1.49181570875857048397533665968504616e+01,1.49049348096298757395336459102151688e+01,2.86307739757830576690377050205664135e-01,1.15981498955046248705550964441880987e+00,9.68962621055539628035648950520984580e+00,Inf,7.01859627631897993540192744027812379e-06,3.18699213679409294900653331141842266e-05,1.03236391745579075101140216516567418e-04,4.25202813295836893100848479177822523e-12,4.25202813295836893100848479177822523e-12,4.25202851639047648279177923558172798e-12
PDE,Inf,Inf,1.49181570875857048397533665968504092e+01,1.49049348096298757395336459102151148e+01,3.01984502359566477377035491242630192e-01,1.14395931180425662281973798649929493e+00,9.68879480562067435383929756933750926e+00,Inf,6.79813364020856370841887334074320579e-06,3.21246520267468123557974694903634592e-05,8.02342175217428184789800060322187908e-05,4.24604524864399288180168375179405547e-12,4.24604524864399288180168375179405547e-12,4.24604680073093683690421736536361437e-12
PDE,Inf,Inf,1.49181570875857048397533665968504924e+01,1.49049348096298757395336459102151950e+01,3.17712401065300588665384460847421489e-01,1.12814206116154175790911323948590514e+00,9.68797262218585212056867869905749311e+00,Inf,1.34337987062541279570751010975429846e-06,3.74707944593589028534466460165237260e-05,3.97302243915336803768577670890822888e-05,4.24537443119962938717090439224094539e-12,4.24539414126058155714871972015424232e-12,4.24537443119962938717090439224094539e-12
PDE,Inf,Inf,1.49181570875857048397533665968502243e+01,1.49049348096298757395336459102149500e+01,3.33477557573312861967574988854057448e-01,1.11236352287737315053870985829194286e+00,9.68715957900600050144757819161669808e+00,Inf,8.47550572736962727796541577269790436e-06,3.05335471658435115333161939521455867e-05,6.39840773983529261088512180081464708e-05,4.24557274347015075454341146183599264e-12,4.24557274347015075454341146183599264e-12,4.24557239716256252241903672864077614e-12
PDE,Inf,Inf,1.49181570875857048397533665968504015e+01,1.49049348096298757395336459102151102e+01,3.49274076159559797721762634886507373e-01,1.09662400279196764053352653162878620e+00,9.68635559548191065703255687462539018e+00,Inf,8.99313994942177043312666086290162758e-06,2.96349085763489941829847518715918847e-05,1.38619683144291069015068415211992427e-04,4.25059973641592589275851894213239721e-12,4.25059973641592589275851894213239721e-12,4.25059973641592589275851894213239721e-12
PDE,Inf,Inf,1.49181570875857048397533665968502736e+01,1.49049348096298757395336459102149916e+01,3.65092612087203926160633835518592074e-01,1.08092382867710177839479744123812988e+00,9.68556059165539840720189868306438892e+00,Inf,3.90603871968663441595221028038971918e-06,3.52469220956234165856395421059798045e-05,2.24085551677237013150854917878761267e-05,4.25053927718781664748314115105718910e-12,4.25053927718781664748314115105718910e-12,4.25054440124352740766249658552499911e-12
PDE,Inf,Inf,1.49181570875857048397533665968503260e+01,1.49049348096298757395336459102150440e+01,3.80926579012644104054587976085232861e-01,2.33639608092827050806189226587814780e+00,9.68477448820463993065907621294892889e+00,Inf,8.90691767585403230701907049197493997e-06,3.00090649718986812419150273779920695e-05,4.64202652370305708744991877736144064e-05,4.24530874989404390316947311499645613e-12,4.24530874989404390316947311499645613e-12,4.24530874989404390316947311499645613e-12
PDE,Inf,Inf,1.49181570875857048397533665968502397e+01,1.49049348096298757395336459102149638e+01,3.96770462459839797175348969826446477e-01,2.32218220219433273594495820670291024e+00,9.68399720643953563045646989840905198e+00,Inf,7.96703040349807569959960150632181908e-06,3.16145415156977607671647482619581457e-05,4.88856947025002841447399381341087295e-05,4.25031514541642214698858351365877775e-12,4.25028783538284694458244658415930091e-12,4.25031652801858079530447907389891814e-12
PDE,Inf,Inf,1.49181570875857048397533665968505186e+01,1.49049348096298757395336459102152181e+01,4.12619615741092489247929504548880755e-01,2.30799034395498811420757747857967027e+00,9.68322866829710467770142383068931349e+00,Inf,1.94080435136137575493424030600415807e-06,4.07999226079058044657732074276564698e-05,1.88751594073363787877899676573152773e-05,4.24878078235602067445061855568382416e-12,4.24878078235602067445061855568382416e-12,4.24878239187612096060470976780878196e-12
PDE,Inf,Inf,1.49181570875857048397533665968504770e+01,1.49049348096298757395336459102151811e+01,4.28470100203069422145346116526027281e-01,2.29382442868528176556241626462708172e+00,9.68246879633690798957676953828131000e+00,Inf,1.57369246384659582435167660062980494e-06,4.07947991404614365322874826125015496e-05,1.47835872496289701217263569148611527e-04,4.24563790688252386775397582845860382e-12,4.24563790688252386775397582845860382e-12,4.24563953250761122819705724959051059e-12
PDE,Inf,Inf,1.49181570875857048397533665968504184e+01,1.49049348096298757395336459102151225e+01,4.44318559098631301144996571406750133e-01,2.27968241917285000526530483279248098e+00,9.68171751373650112724869970463324606e+00,Inf,8.61459226654724778122101427790895448e-06,3.10787881122853570472970886651254180e-05,4.70715537918273512891398677419686811e-05,4.25017228175847455389927823413540610e-12,4.25017228175847455389927823413540610e-12,4.25017025133703848416022314815961026e-12
PDE,Inf,Inf,1.49181570875857048397533665968504523e+01,1.49049348096298757395336459102151595e+01,4.60161110526269453782048243932766909e-01,2.26556424496574331639266563088812746e+00,9.68097474428691625708042431457559083e+00,Inf,9.38577102821519665799130457812251594e-06,3.02167150102283681821271103601546453e-05,1.11819346196536199242070286588794084e-05,4.24537573469812587600563052047872318e-12,4.24537573469812587600563052047872318e-12,4.24537573469812587600563052047872318e-12
PDE,Inf,Inf,1.49181570875857048397533665968504046e+01,1.49049348096298757395336459102151102e+01,4.73838089982018184219413664906767888e-01,2.25146983639134757473149887281256670e+00,9.68024041238817165663324535008923281e+00,Inf,4.61908927879956880382231791381827017e-07,3.92521376106323421150822218068629149e-05,3.78366270783694152811865560325565782e-05,4.24645703528034203257407812229381344e-12,4.24645703528034203257407812229381344e-12,4.24645910096602943964878108240316443e-12
PDE,Inf,Inf,1.49181570875857048397533665968502197e+01,1.49049348096298757395336459102149454e+01,4.88718478797089403038554004395387060e-01,2.23739912457585546710823742730728509e+00,9.67951444304481223706071575902485597e+00,Inf,2.61372344926416742333663684046456701e-07,3.94117684720605964924011059341031212e-05,1.31643064522862205754640707658656681e-04,4.25339050665727309692036346092149665e-12,4.25339050665727309692036346092149665e-12,4.25339015111878269209956267299165492e-12
PDE,Inf,Inf,1.49181570875857048397533665968504138e+01,1.49049348096298757395336459102151164e+01,5.03657174802194066532550149883710065e-01,2.22335204146262843616736030096914313e+00,9.67879676186147662112074730651329470e+00,Inf,7.47146376832242954780797035498692980e-06,3.24609789332721214493154564880723493e-05,1.18369664656124548331177648300680252e-05,4.25138082728876067861131310916914630e-12,4.25138082728876067861131310916914630e-12,4.25138073969331125506886132522855089e-12
PDE,Inf,Inf,1.49181570875857048397533665968503938e+01,1.49049348096298757395336459102151010e+01,5.18646368256498451863416945182723985e-01,2.20932851976445247855082534294285584e+00,9.67808729503849391689753773362909127e+00,Inf,3.95911047350286057875695599754984295e-06,3.57862209673026237374634049070203733e-05,9.12804518992990524887433966862586349e-05,4.24730379846774084122021838455576661e-12,4.24732259957993079302797728068396513e-12,4.24730393156879037796440014451532843e-12
PDE,Inf,Inf,1.49181570875857048397533665968503214e+01,1.49049348096298757395336459102150363e+01,5.33679127327755837214542791294592475e-01,2.19532849305453023516294245542141573e+00,9.67738596936750937816060409821223765e+00,Inf,7.84192843723464373993261202273974413e-06,3.24955071280407615439296458083170300e-05,1.06484340829607156875071677751064251e-04,4.24647439301124649304946211582569123e-12,4.24647439301124649304946211582569123e-12,4.24647570653509343431154038074086786e-12
PDE,Inf,Inf,1.49181570875857048397533665968503691e+01,1.49049348096298757395336459102150763e+01,5.48749284017978918023019119610537593e-01,2.18134969874545252875115426615651442e+00,9.67669271222713613590290202756292228e+00,Inf,7.08834262027323839475404008853996098e-07,4.03318403620438194147928371049264892e-05,5.81247659355648389237911683588880550e-05,4.24692175080522969343540065248355789e-12,4.24692175080522969343540065248355789e-12,4.24692233440608536780771100173811978e-12
PDE,Inf,Inf,1.49181570875857048397533665968504338e+01,1.49049348096298757395336459102151441e+01,5.63851336702182411465605005961035676e-01,2.21842211526205971012348613430964677e+00,9.67600745174695229692902988224907881e+00,Inf,2.18906063921171675942545465330741915e-06,4.19017537952008712621400820034812656e-05,5.49187610801097050745868634063975572e-05,4.25030455059058288501369645559795048e-12,4.25030455059058288501369645559795048e-12,4.25030425650251282880647837610779303e-12
PDE,Inf,Inf,1.49181570875857048397533665968505432e+01,1.49049348096298757395336459102152566e+01,5.78980366604372962893766586392559835e-01,2.20417989259761717821014075746085043e+00,9.67533011611551727301052645565909911e+00,Inf,2.38195016062415171765761277851291180e-06,3.74765581229294890403482245818891741e-05,7.42185116104349770913786269389822749e-05,4.24661262725840805455290742477690839e-12,4.24661262725840805455290742477690839e-12,4.24661232395894989855271938652526982e-12
PDE,Inf,Inf,1.49181570875857048397533665968502921e+01,1.49049348096298757395336459102150116e+01,5.94131337181571329284557549799854764e-01,2.18996088438028077966177093734169126e+00,9.67466063463000068765538172030429844e+00,Inf,6.50698326795245027026576090103300104e-06,2.81609736802099406559010309210591493e-05,1.40645167765793611986275103439257318e-04,4.25041791029318215401066948217977971e-12,4.25041791029318215401066948217977971e-12,4.25041791029318215401066948217977971e-12
PDE,Inf,Inf,1.49181570875857048397533665968504862e+01,1.49049348096298757395336459102151919e+01,6.09301112728777950773709827296797520e-01,2.17576501683251048875155557725371403e+00,9.67399893697395128301787732268380869e+00,Inf,1.00651117426064146019139325143384136e-05,3.10769860224486735582791797358586643e-05,1.44642136819161866814810654290797959e-04,4.24561459076820428629241030341959435e-12,4.24561459076820428629241030341959435e-12,4.24561378225891508295830143312867993e-12
PDE,Inf,Inf,1.49181570875857048397533665968502767e+01,1.49049348096298757395336459102149962e+01,6.34590429427715595421840007759629840e-01,2.16159221675060930951372948999972064e+00,9.67334495339657130692040772255053616e+00,Inf,8.55412307973410698667674889350129147e-06,2.99917538848108093708907038445217736e-05,8.58512884477388436585310096622233758e-05,4.25196577317644718935015294782266440e-12,4.25196577317644718935015294782266440e-12,4.25196577317644718935015294782266440e-12
PDE,Inf,Inf,1.49181570875857048397533665968502936e+01,1.49049348096298757395336459102150131e+01,6.20551684175585469845793606928691182e-01,2.14744241145173372478316056067250414e+00,9.67269861470853686546237604797430167e+00,Inf,2.64715516290420459048012016093766184e-06,4.27789841749098919170800696447656629e-05,3.74036679743231545731877522255270900e-05,4.24839098607049725789829911793749737e-12,4.24834477405226449730191631826482977e-12,4.24839318740392174489256730109878404e-12
PDE,Inf,Inf,1.49181570875857048397533665968505355e+01,1.49049348096298757395336459102152443e+01,6.06572231983375307454538741949683073e-01,2.13331552878912534588855295944424768e+00,9.67205985227784438775378809734204547e+00,Inf,7.83806409291075436501376029919125580e-06,3.29457141226055388441654619108371356e-05,8.91336307228619395046888982096507326e-05,4.25231547445908335678438182933787061e-12,4.25231547445908335678438182933787061e-12,4.25231547445908335678438182933787061e-12
PDE,Inf,Inf,1.49181570875857048397533665968503630e+01,1.49049348096298757395336459102150686e+01,5.92654386382021214054026813126399710e-01,2.11921149716676946507245113655895077e+00,9.67142859802568461740857398539315638e+00,Inf,2.70797523559046461652224661590938081e-06,3.78956328689140446883723962969831642e-05,1.52496381587010006791346505050169787e-04,4.25154177609605455307748151503829234e-12,4.25154177609605455307748151503829234e-12,4.25154177609605455307748151503829234e-12
PDE,Inf,Inf,1.49181570875857048397533665968502366e+01,1.49049348096298757395336459102149608e+01,5.78800675947562219833327778740940428e-01,2.10512793096976582836169547587625485e+00,9.67080478442234313230018453336839765e+00,Inf,1.09249816062325019428818972228280837e-06,3.93354770600636127742840163255915928e-05,1.54654941867710652297875198478703535e-04,4.25223301338459640852261464948375923e-12,4.25223301338459640852261464948375923e-12,4.25222762949073133134404507549912820e-12
PDE,Inf,Inf,1.49181570875857048397533665968503260e+01,1.49049348096298757395336459102150440e+01,5.65013867901347714870695750103728329e-01,2.09106932178709361646530228227011472e+00,9.67018834448312946543700152949663941e+00,Inf,2.39352871919177313227103958973914219e-06,3.85337245987254757450771019023013922e-05,9.50612399505721657410061409054730924e-05,4.25223058710061854279183432611393693e-12,4.25223058710061854279183432611393693e-12,4.25223171147220438387144028386582977e-12
PDE,Inf,Inf,1.49181570875857048397533665968505386e+01,1.49049348096298757395336459102152473e+01,5.51296994645475815066175082283080256e-01,2.07703335346365601409863578773189250e+00,9.66957921176433066299708086861660041e+00,Inf,6.30500415933169350928153466560958965e-06,3.44577376064644786828603086648034318e-05,2.61420740098490478057355536176097749e-05,4.25133063908071259111909547594063067e-12,4.25133063908071259111909547594063067e-12,4.25133086195121475750049516516383986e-12
PDE,Inf,Inf,1.49181570875857048397533665968503953e+01,1.49049348096298757395336459102151056e+01,5.37653383811091968747681300704823511e-01,2.06301995652033428737812371854141672e+00,9.66897732035919262344540316639275442e+00,Inf,6.87193538831874325960305496815661546e-06,2.85567629299340218647934798642853843e-05,1.04799147999984405075599127948869457e-04,4.24593100004754690224059818718541394e-12,4.24593100004754690224059818718541394e-12,4.24593091993355652525729205511076178e-12
PDE,Inf,Inf,1.49181570875857048397533665968503784e+01,1.49049348096298757395336459102150871e+01,5.24086692223561223729993431058773323e-01,2.04902906202375738873221281703869463e+00,9.66838260489392854223871466141983355e+00,Inf,1.52229877406337803409104521438874028e-06,3.95448636181981569210962550297101454e-05,1.38115066290952426476960830256062580e-04,4.24778083775936410970245264933430380e-12,4.24778083775936410970245264933430380e-12,4.24778156649790535667336634045345665e-12
PDE,Inf,Inf,1.49181570875857048397533665968504631e+01,1.49049348096298757395336459102151672e+01,5.10599519940944007965195682025196581e-01,2.03506060160158259613773414389504459e+00,9.66779500052375156802787637927008756e+00,Inf,8.32476676727061178024703585793035388e-06,2.99835692736927875403926316983264463e-05,1.28878979977677201862178381278791223e-04,4.24929613931410672273378280290015214e-12,4.24929613931410672273378280290015214e-12,4.24929613931410672273378280290015214e-12
PDE,Inf,Inf,1.49181570875857048397533665968503707e+01,1.49049348096298757395336459102150779e+01,4.96592086244857727843633600140698906e-01,2.02111450738892686923708857154625335e+00,9.66721444292893693779653319252959252e+00,Inf,2.74138544479547085704843668535847530e-06,3.82384297611156442156135817767671436e-05,1.34853409144574736478555599057908097e-04,4.24552410392637404255824760737209007e-12,4.24552423939880127120256713296576371e-12,4.24552423939880127120256713296576371e-12
PDE,Inf,Inf,1.49181570875857048397533665968504323e+01,1.49049348096298757395336459102151410e+01,4.82217069534328586457813730332187934e-01,2.00719071211901776284215967948947610e+00,9.66664086831090610099698561101311913e+00,Inf,5.02554299540947160292319946199246911e-06,2.72518864241802495161506378676410232e-05,2.53658479395271133232934715620740144e-05,4.25328781719577236865873413445272839e-12,4.25328781719577236865873413445272839e-12,4.25328746393899453044056978215904909e-12
PDE,Inf,Inf,1.49181570875857048397533665968505401e+01,1.49049348096298757395336459102152458e+01,4.67887862631815755757965738890993857e-01,1.99328914906387954832783572898202701e+00,9.66607421338834063486781268545661185e+00,Inf,7.33477438530984097116532586126812161e-06,3.41515823739059675662858889906157475e-05,1.45156821195542232876107396256121270e-04,4.24945729333980302083477224655910294e-12,4.24945729333980302083477224655910294e-12,4.24945729333980302083477224655910294e-12
PDE,Inf,Inf,1.49181570875857048397533665968505417e+01,1.49049348096298757395336459102152535e+01,4.53606384869130111040971114337505862e-01,1.97940726860075977805447222179858683e+00,9.66551441539331963276377430445422681e+00,Inf,4.06226209648431069298302986057156123e-07,4.12094085088621843284589427752594644e-05,5.97878807007649863235583470461747604e-05,4.25158010228911970438072320545040645e-12,4.25158010228911970438072320545040645e-12,4.25158010228911970438072320545040645e-12
PDE,Inf,Inf,1.49181570875857048397533665968505386e+01,1.49049348096298757395336459102152489e+01,4.39374804789137931876598217355053952e-01,1.96554989871896603262666208891652950e+00,9.66496141206748310597541047957356200e+00,Inf,7.57758577626566318359300558632258909e-06,2.93667509678924833697333158568455579e-05,3.19154694569486916450748891286334171e-05,4.25185899050498721265654267753309460e-12,4.25185899050498721265654267753309460e-12,4.25185919466048515866747186655939844e-12
PDE,Inf,Inf,1.49181570875857048397533665968505093e+01,1.49049348096298757395336459102152104e+01,4.25195579367764663407729238419464832e-01,1.95171456566462580506788490843990968e+00,9.66441514165822224409126885534894751e+00,Inf,4.01921616248819811003080059330328450e-06,3.74785138615981144687292852675896196e-05,6.34492094313301734228734231068899069e-05,4.25242054789683288783309938942878854e-12,4.25242054789683288783309938942878854e-12,4.25242096131631574466714403581467070e-12
PDE,Inf,Inf,1.49181570875857048397533665968504878e+01,1.49049348096298757395336459102151950e+01,4.11071500774427713769393770905660184e-01,1.93790120489707183761156956411646029e+00,9.66387554291489323968190092832411476e+00,Inf,5.30126088356894258457867655801012225e-06,2.75280109731410785213281883001529402e-05,1.53553455988914227867991493003567396e-04,4.24773848922782485477851684413463066e-12,4.24773848922782485477851684413463066e-12,4.24773848922782485477851684413463066e-12
PDE,Inf,Inf,1.49181570875857048397533665968503059e+01,1.49049348096298757395336459102150239e+01,3.97005752271818280057763213871371723e-01,1.92410975249358813327034005982478847e+00,9.66334255508505639215060325933047977e+00,Inf,3.91494768093308530839432123730187960e-06,3.76777670889741045193639943438473961e-05,2.11563208292868740712190508329501201e-05,4.24724045996342007034445585502697856e-12,4.24724045996342007034445585502697856e-12,4.24724045996342007034445585502697856e-12
PDE,Inf,Inf,1.49181570875857048397533665968502474e+01,1.49049348096298757395336459102149746e+01,3.83000872044133021105788638634359910e-01,1.91034014509062331848750264678657018e+00,9.66281611791074345765409341115940083e+00,Inf,8.59323869127071360669769147615163214e-06,3.10427851777963565238365241017664164e-05,1.28599949948015642572510651818371655e-04,4.24740385324398093537531576383302766e-12,4.24740385324398093537531576383302766e-12,4.24740340298728982876580457290006350e-12
PDE,Inf,Inf,1.49181570875857048397533665968502382e+01,1.49049348096298757395336459102149592e+01,3.69062464942657941858618699726381360e-01,1.89659231990443655925529753428591046e+00,9.66229617162474580028425004608129408e+00,Inf,3.26719974999077023046703766973975601e-06,4.49153068823421714162355858818134104e-05,1.36711287073759742230444983146717514e-04,4.24674390523500149938515248360725057e-12,4.24674390523500149938515248360725057e-12,4.24674390523500149938515248360725057e-12
PDE,Inf,Inf,1.49181570875857048397533665968503506e+01,1.49049348096298757395336459102150640e+01,3.55194993093340196241345946643970632e-01,1.88286621473552205055952369617127685e+00,9.66178265694692988272910709955257745e+00,Inf,3.40474692540857584337594552366900940e-07,4.19976764813285481042940928153482452e-05,1.40451506901139892245060225354046972e-04,4.25371573508227540056725896084925551e-12,4.25371573508227540056725896084925551e-12,4.25371639043501383430622231477351559e-12
PDE,Inf,Inf,1.49181570875857048397533665968505525e+01,1.49049348096298757395336459102152612e+01,3.41404030021009312195848600060176572e-01,1.86916176798724462071341755821686885e+00,9.66127551508057729253002895722493685e+00,Inf,2.58648066279784638095949313359678572e-07,4.20735626910990214800640438179449533e-05,1.20854378965267353960237775909642187e-04,4.25244285055541202253350299440715168e-12,4.25244285055541202253350299440715168e-12,4.25244291395056187376544780173021567e-12
PDE,Inf,Inf,1.49181570875857048397533665968504477e+01,1.49049348096298757395336459102151564e+01,3.27696055037431256427645181683500432e-01,1.85547891861189180914557151804577087e+00,9.66077468770874849966249546497732977e+00,Inf,3.27843031385666409833801149148106082e-06,4.50692374076941956948118415002052175e-05,3.98884851403400411928197803370061675e-06,4.24596963494958482245161114078932205e-12,4.24598669229410310974123908629419379e-12,4.24596963494958482245161114078932205e-12
PDE,Inf,Inf,1.49181570875857048397533665968504955e+01,1.49049348096298757395336459102151996e+01,3.14078635332076178922444026789032274e-01,1.84181487432683948157587820340774429e+00,9.66028011699067226189743657408637171e+00,Inf,9.95959939672193329665618125773610627e-06,3.20700063595900789284951065972462200e-05,1.51213760991573316627917521561656239e-04,4.24887226451652346558615314053323649e-12,4.24887226451652346558615314053323649e-12,4.24887341604486757309780280970604725e-12
PDE,Inf,Inf,1.49181570875857048397533665968502351e+01,1.49049348096298757395336459102149592e+01,3.00560651932806997401572884910800837e-01,1.82817495910380533113994993275137567e+00,9.65979174555815807842054693107978582e+00,Inf,3.18098017818639068883254843077957797e-07,4.23774018077061526562220453585585129e-05,8.12365294889749169641725315574074053e-05,4.24788705936115116789813551549062056e-12,4.24790803423122666374155411477659284e-12,4.24788705936115116789813551549062056e-12
PDE,Inf,Inf,1.49181570875857048397533665968502227e+01,1.49049348096298757395336459102149484e+01,2.87152581472589938216322596519036725e-01,1.87837422228727136597284391189741253e+00,9.65930951651203449890021656318871089e+00,Inf,5.29947954785976438099918876221120765e-06,3.69330371025685789273461617505884916e-05,4.64943383002116096458330858483612684e-05,4.24539539373587926714798668825294010e-12,4.24539539373587926714798668825294010e-12,4.24538930734611779606383573109900403e-12
PDE,Inf,Inf,1.49181570875857048397533665968503707e+01,1.49049348096298757395336459102150809e+01,2.73866849455987505138297412385473110e-01,1.86449527523245444559782331644497578e+00,9.65883337341860925153034951943137124e+00,Inf,6.13160987232235932691062857387090483e-06,3.63483367138386036847136676712887600e-05,6.78167830053418956757221731937368993e-05,4.24861854544605356184009456165025458e-12,4.24861854544605356184009456165025458e-12,4.24861908593136726259416771499190414e-12
PDE,Inf,Inf,1.49181570875857048397533665968503352e+01,1.49049348096298757395336459102150501e+01,2.60718275371113182732648390195930203e-01,1.85063775399451923194830688634999164e+00,9.65836326030615640510791456451806910e+00,Inf,2.14189711337714277669578454021507437e-06,3.99878200625888841794828685451536732e-05,1.44265950880914800758406587991272775e-04,4.24836910787122674141409210872927482e-12,4.24836910787122674141409210872927482e-12,4.24836939096026437496814595963214006e-12
PDE,Inf,Inf,1.49181570875857048397533665968503506e+01,1.49049348096298757395336459102150609e+01,2.47724636193949894792799085579945728e-01,1.83680159214739038227598072110815962e+00,9.65789912166142412357368246691694485e+00,Inf,7.24939590181495209380437857893299576e-06,2.98941239608693805584732436769533168e-05,4.96958454746406027016063782005295695e-05,4.24539936834846452010254713323426216e-12,4.24539936834846452010254713323426216e-12,4.24540058406134650757844023498442083e-12
PDE,Inf,Inf,1.49181570875857048397533665968503968e+01,1.49049348096298757395336459102151056e+01,2.34905056388514633134625276591078117e-01,1.82298672364138130047598800554495370e+00,9.65744090242616863861563630247593449e+00,Inf,1.96196316051278588658090661490643665e-06,4.40169881849651260329710418368913262e-05,1.41281493022674777281144150444009158e-04,4.24942530193061478321269114613844287e-12,4.24942530193061478321269114613844287e-12,4.24942567680184173056292633324429164e-12


==> data/solve_pde-heat-05000/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,100.0,100.0,1.2351286444684182,4.787924375696777,0.004087558241110033,1.0809238286771017,0.014570653350182821,100.0,9.630807675290817e-8,2.725188642418025e-5,1.030015104339319e-6,4.245204586069027e-12,4.245212184186563e-12,4.245204586069027e-12
0.002004008016032064,100.0,100.0,1.6644581309237232,4.807193943753147,0.004872957539312084,1.0966240027919676,0.018765152525055003,100.0,1.0183232698388225e-7,2.7528010973141078e-5,1.035088631652966e-6,4.245214935276202e-12,4.245214935276202e-12,4.245214935276202e-12
0.004008016032064128,100.0,100.0,1.8685331148737165,4.8100246659512385,0.005420309070567097,1.1123635228773732,0.03243150930019477,100.0,1.4329728359036239e-7,2.809816197770948e-5,1.042217346323166e-6,4.2452343272287406e-12,4.245235065043219e-12,4.24523198729297e-12
0.006012024048096192,100.0,100.0,2.1655238280997122,4.812193337178104,0.00579177993234973,1.1281420611615418,0.036619551542592416,100.0,2.099758616735879e-7,2.816097368020994e-5,1.0475386197980617e-6,4.245236715029928e-12,4.245235374337983e-12,4.245237987889559e-12
0.008016032064128256,100.0,100.0,2.3556936690867167,4.846496887951291,0.005871342056681704,1.1439593118042566,0.03878665990625854,100.0,2.2698577033243177e-7,2.855676292993402e-5,1.0540043792145821e-6,4.245238982570168e-12,4.245236715029928e-12,4.245240995830995e-12
0.01002004008016032,100.0,100.0,2.6738622033475545,4.866138754338029,0.005995741580810465,1.1598149895504626,0.04663926910884287,100.0,2.278170299542181e-7,2.9283618837584296e-5,1.0607666221265178e-6,4.245246157883328e-12,4.24525055492188e-12,4.2452466885100655e-12
0.012024048096192385,100.0,100.0,2.9150440885497986,4.92836732789834,0.006101245360228321,1.168252965079147,0.05206585555449599,100.0,2.3840217727789153e-7,2.9366750967892485e-5,1.08599882774927e-6,4.245248929748551e-12,4.245253384195981e-12,4.245250156764913e-12
0.014028056112224449,100.0,100.0,2.9555190244546843,4.968735432423675,0.006776151260590955,1.175708828497887,0.05604410847247219,100.0,2.427417898330756e-7,2.9503543857573765e-5,1.0861885605864876e-6,4.2452542917018125e-12,4.245256386026064e-12,4.2452542917018125e-12
0.01603206412825651,100.0,100.0,3.1680859703652016,4.981750488955185,0.007006547217168194,1.1874712134975596,0.058294319510136444,100.0,2.4485801823114184e-7,2.9632338014141627e-5,1.0905802553791078e-6,4.2452542917018125e-12,4.245258913487008e-12,4.245257781710294e-12
0.018036072144288578,100.0,100.0,3.263293666617484,5.057497723501603,0.007298712999155773,1.1916442858024119,0.05869955474292436,100.0,2.5369976993167077e-7,2.9634908576348995e-5,1.1236973094606303e-6,4.245258913487008e-12,4.2452594310605505e-12,4.245259702309014e-12
0.02004008016032064,100.0,100.0,3.6406176872897715,5.138353483558081,0.007777696865248524,1.2022455313671017,0.062221588774383774,100.0,2.5864806627978465e-7,2.963874177099488e-5,1.1268760120493818e-6,4.245264222302693e-12,4.245262116560634e-12,4.245264918147543e-12
0.022044088176352707,100.0,100.0,3.6803535419856868,5.154796064915313,0.00887356118239558,1.2067395973433885,0.06511591091980069,100.0,2.6137234492641677e-7,2.964182372598451e-5,1.1623932175095383e-6,4.245264918147543e-12,4.2452622848313996e-12,4.245265000518721e-12
0.02404809619238477,100.0,100.0,3.8911945072296024,5.219655451374044,0.00960645968058577,1.2076135714880745,0.07045421942452772,100.0,2.816693634128633e-7,2.9725923963990202e-5,1.1967027392539343e-6,4.245265096088772e-12,4.245263577126056e-12,4.2452665671051946e-12
0.026052104208416832,100.0,100.0,4.088896263045978,5.304895868702734,0.009609445980468376,1.2184138126422017,0.07170041988842542,100.0,2.8282949750596335e-7,2.9741483443009944e-5,1.2057507701290278e-6,4.245266009910275e-12,4.24526406279015e-12,4.245267256353663e-12
0.028056112224448898,100.0,100.0,4.442193810165023,5.341162653853794,0.009764303597072622,1.22362032494588,0.07539393206233533,100.0,2.845065921990804e-7,2.9816027747406746e-5,1.2077850253488985e-6,4.2452675584358164e-12,4.245266009910275e-12,4.245267292916543e-12
0.03006012024048096,100.0,100.0,4.512414027703016,5.478656602045603,0.010069746511668252,1.2260579272710608,0.07600810765809277,100.0,2.970154482828644e-7,2.988100288401192e-5,1.2620019856865762e-6,4.245268420588159e-12,4.245266975156707e-12,4.2452675584358164e-12
0.03206412825651302,100.0,100.0,4.763181722670335,5.565602071040984,0.010454513494935438,1.234616620945976,0.07807779726695041,100.0,3.019425007470225e-7,2.989412396086938e-5,1.2661459690553632e-6,4.245268775674679e-12,4.245268775674679e-12,4.245268192316719e-12
0.03406813627254509,100.0,100.0,4.91158301992506,5.636631234161592,0.010556380702153027,1.239664346942277,0.07969013869293662,100.0,3.036619311766643e-7,2.9894565852286572e-5,1.299116329259767e-6,4.245270858204367e-12,4.245269315477184e-12,4.245270481595775e-12
0.036072144288577156,100.0,100.0,5.287245477184396,5.80267988375912,0.010943372064316673,1.2454260354908095,0.08045488376179967,100.0,3.1059221403108994e-7,2.9925098459253583e-5,1.3611242091652847e-6,4.245273476292491e-12,4.245269966952947e-12,4.245270858204367e-12
0.03807615230460922,100.0,100.0,5.533351751653298,5.97006101320281,0.01130566525230728,1.2508468069772691,0.08229235315831898,100.0,3.139303986871333e-7,2.998356927369279e-5,1.4800804680039352e-6,4.245275362197902e-12,4.245270858204367e-12,4.245271421971689e-12
0.04008016032064128,100.0,100.0,5.640441679480343,6.045626419943148,0.011326547345829713,1.2557454526318244,0.09780052372979672,100.0,3.1537403577704677e-7,2.999175388481081e-5,1.5806484529404314e-6,4.245277737945311e-12,4.2452708772479855e-12,4.245275793095213e-12
0.04208416833667335,100.0,100.0,5.972296925791993,6.289466091533627,0.011950415402769698,1.255757833993792,0.10336494152336655,100.0,3.180432450134478e-7,3.000906497189868e-5,1.6682489724403724e-6,4.2452783622821075e-12,4.245273339427448e-12,4.245275943403138e-12
0.04408817635270541,100.0,100.0,6.283952705631645,6.530614672988761,0.012022608490579836,1.2648437744213639,0.12107204676180566,100.0,3.1809801781863906e-7,3.021671501022837e-5,1.7040656770008712e-6,4.245279952539879e-12,4.245273529908306e-12,4.2452773109245105e-12
0.04609218436873747,100.0,100.0,6.576538227075716,6.766541951737336,0.0123516545551836,1.2671080775011234,0.12377431338943984,100.0,3.292720835137475e-7,3.0385256097835604e-5,1.7116556333857576e-6,4.245280418213124e-12,4.245275362197902e-12,4.2452803220246564e-12
0.04809619238476954,100.0,100.0,6.85114994727538,6.9955054577063205,0.012379208806637003,1.2718634707367897,0.1320949357397862,100.0,3.2980450281098066e-7,3.0436786495041133e-5,1.788823334133053e-6,4.245280426540026e-12,4.24527705967539e-12,4.245280356559996e-12
0.050100200400801605,100.0,100.0,7.108841462881344,7.216346923460382,0.012479048010903214,1.2766460667106323,0.14263941329452437,100.0,3.404746925408576e-7,3.053354716584351e-5,1.972441943894521e-6,4.2452818758763245e-12,4.2452783622821075e-12,4.245280489250111e-12
0.052104208416833664,100.0,100.0,7.350618369427391,7.428339311761889,0.012735143528707717,1.278504084621107,0.14366337697842765,100.0,3.4289148530415736e-7,3.054950565836608e-5,1.9916983079349827e-6,4.245282269168853e-12,4.245278506799067e-12,4.2452805380866195e-12
0.05410821643286573,100.0,100.0,10.052878899200545,7.631072783087755,0.012835910040525249,1.2834004781057262,0.1442781642600212,100.0,3.4396871263528436e-7,3.0643383693399276e-5,2.08473137839456e-6,4.245282598605622e-12,4.245281572537894e-12,4.245280683692799e-12
0.056112224448897796,100.0,100.0,10.052879147194462,7.824369942896004,0.01288614733917988,1.2843138590786543,0.144782571549369,100.0,3.5125697783240906e-7,3.0651569096747295e-5,2.1194458326055835e-6,4.245283236225575e-12,4.2452818758763245e-12,4.245281387045681e-12
0.05811623246492986,100.0,100.0,10.052879379689514,14.904934809629875,0.013369226724373474,1.2962280024327115,0.14876853171180782,100.0,3.514629701810831e-7,3.0722048375000954e-5,2.1308608927719064e-6,4.2452843811281885e-12,4.245281974228967e-12,4.245282570042794e-12
0.06012024048096192,100.0,100.0,10.052879597654288,14.904934809629875,0.013439846256124668,1.2997240575763942,0.15140511670429682,100.0,3.5241872512020515e-7,3.075780436051151e-5,2.1366346624977214e-6,4.2452844757433704e-12,4.245283236225575e-12,4.2452826569874626e-12
0.06212424849699399,100.0,100.0,10.052879801996847,14.904934809629875,0.013464215207495196,1.3013149141196638,0.1517828065560759,100.0,3.539158186161883e-7,3.077901096700434e-5,2.3515998618716578e-6,4.2452857043416714e-12,4.245286183071323e-12,4.2452843811281885e-12
0.06412825651302605,100.0,100.0,10.052879993568506,14.904934809629875,0.01347587972644037,1.3038303551709087,0.16108673868573845,100.0,3.7158291090744383e-7,3.0801366385501865e-5,2.4307576954440533e-6,4.245288054982079e-12,4.245286830569448e-12,4.2452844757433704e-12
0.06613226452905811,100.0,100.0,10.052880173167388,14.904934809629875,0.013631965402513662,1.3115056500742266,0.16164542032910773,100.0,3.7508793330634606e-7,3.0955103909845136e-5,2.4494465542193603e-6,4.245288299767886e-12,4.245287311699459e-12,4.245286213792119e-12
0.06813627254509018,100.0,100.0,10.052880341541735,14.904934809629875,0.013778391946445648,1.315856933163642,0.16657141013612786,100.0,3.7956388534795807e-7,3.097514762989365e-5,2.4512302992606425e-6,4.245289798819957e-12,4.245288054982079e-12,4.245289399573071e-12
0.07014028056112225,100.0,100.0,10.052880499393034,14.904934809629875,0.014041200977055504,1.3160788677338793,0.16789905866073468,100.0,3.9210623710544786e-7,3.101417273250221e-5,2.4996926541555608e-6,4.245289835041495e-12,4.245288473673041e-12,4.245290279778529e-12
0.07214428857715431,100.0,100.0,10.052880647378933,14.904934809629875,0.01452911116542142,1.3233961460238937,0.18426360729273655,100.0,4.0622620964843106e-7,3.101793996948131e-5,2.5409115082389526e-6,4.245291923065019e-12,4.245289798819957e-12,4.2452903451028284e-12
0.07414829659318638,100.0,100.0,10.05288078611598,14.904934809629875,0.014698240173172466,1.3241902975487,0.19134019945727754,100.0,4.077396401799155e-7,3.1042785177796355e-5,2.6334747985993475e-6,4.245292906782596e-12,4.245291923065019e-12,4.245293174403722e-12
0.07615230460921844,100.0,100.0,10.05288090491853,14.904934809629875,0.014731797231629477,1.3324649632980654,0.19456107359351085,100.0,4.1102179713358185e-7,3.106647322105361e-5,2.6759706161724072e-6,4.245293174403722e-12,4.245293174403722e-12,4.2452935332886006e-12
0.0781563126252505,100.0,100.0,10.052880916182199,14.904934809629875,0.014861491440310431,1.3355273009885966,0.20652225036001612,100.0,4.312932952568911e-7,3.107698602244867e-5,2.678196369001784e-6,4.245293460785736e-12,4.2452935332886006e-12,4.245293663060411e-12
0.08016032064128256,100.0,100.0,10.052881038119486,14.904934809629875,0.016438320854190162,1.3377189056542833,0.2074914876750617,100.0,4.442462905666249e-7,3.1078788112285356e-5,2.713750067760753e-6,4.2452935332886006e-12,4.245294129443859e-12,4.245295805553643e-12
0.08216432865731463,100.0,100.0,10.052881152435875,14.904934809629875,0.01644573378225965,1.3391387943262312,0.21122824662186665,100.0,4.5074049702594983e-7,3.109160360446592e-5,2.990422330314173e-6,4.245294129443859e-12,4.24529517335204e-12,4.245296280086778e-12
0.0841683366733467,100.0,100.0,10.05288125960765,14.904934809629875,0.01666118333433089,1.347132568354429,0.21190090279005566,100.0,4.5383598406689425e-7,3.1363967843245697e-5,2.9989850766194946e-6,4.245297050605634e-12,4.245298314198056e-12,4.2452971345337195e-12
0.08617234468937876,100.0,100.0,10.052881360081331,14.904934809629875,0.0168984799285641,1.3488856406242655,0.22153338635563638,100.0,4.5839427246467174e-7,3.155976436496626e-5,3.0224551211436348e-6,4.245298314198056e-12,4.245299508680282e-12,4.245297498184949e-12
0.08817635270541083,100.0,100.0,10.052881454275528,14.904934809629875,0.017213597182458518,1.3518166690417162,0.22305400241261025,100.0,4.6190892787995686e-7,3.161454151569776e-5,3.2746610272651416e-6,4.245299508680282e-12,4.245299589644719e-12,4.245298314198056e-12
0.09018036072144289,100.0,100.0,10.0528815425827,14.904934809629875,0.017223915349909556,1.3552421381701139,0.23112629235875673,100.0,4.686749488745041e-7,3.181151874040828e-5,3.2815053854217697e-6,4.245299589644719e-12,4.245299694758769e-12,4.245298688379314e-12
0.09218436873747494,100.0,100.0,10.052881625370768,14.904934809629875,0.017630168177632348,1.3621520412126833,0.23923580042079715,100.0,4.809404392876263e-7,3.186992136794093e-5,3.3102275457871053e-6,4.245299694758769e-12,4.245303156635363e-12,4.245300540579472e-12
0.09418837675350701,100.0,100.0,10.052881640769073,14.904934809629875,0.018791852875924362,1.3640123798719952,0.24065822147533714,100.0,4.849581448256168e-7,3.190706468936695e-5,3.3389936345153413e-6,4.245300540579472e-12,4.245303310316061e-12,4.24530117047139e-12
0.09619238476953908,100.0,100.0,10.052881702984665,14.904934809629875,0.01937823864762387,1.3653343577845156,0.2557307308325619,100.0,4.852758741714597e-7,3.1948692545169954e-5,3.395233515656094e-6,4.245303156635363e-12,4.245303822197765e-12,4.245303156635363e-12
0.09819639278557114,100.0,100.0,10.052881775747768,14.904934809629875,0.01954052603654345,1.3701369420204839,0.2592666099652723,100.0,4.864878913377964e-7,3.197620543298216e-5,3.403283452681288e-6,4.245303310316061e-12,4.245304519130587e-12,4.245303878512832e-12
0.10020040080160321,100.0,100.0,10.052881843963242,14.904934809629875,0.019730077034429472,1.3750015767807198,0.28703075939977357,100.0,4.949658600847061e-7,3.2070006359590076e-5,3.4897210984322514e-6,4.2453050963376754e-12,4.2453046612389235e-12,4.245304505332652e-12
0.10220440881763528,100.0,100.0,10.052881907915307,14.904934809629875,0.01984401218148017,1.3750639381664804,0.2954125680414228,100.0,4.979078566443788e-7,3.212465202674681e-5,3.4915224204943817e-6,4.245306796212637e-12,4.2453050963376754e-12,4.2453051373196636e-12
0.10420841683366733,100.0,100.0,10.052881967870416,14.904934809629875,0.019888957846003173,1.3814698548236657,0.2994042891674899,100.0,4.990790463714386e-7,3.223393781900571e-5,3.5455553247160335e-6,4.245307956276424e-12,4.245306796212637e-12,4.245305831805321e-12
0.1062124248496994,100.0,100.0,10.052882024078375,14.904934809629875,0.019921460274007083,1.3818145394530243,0.31386927261095093,100.0,5.007568657100448e-7,3.230446908298663e-5,3.6302803582134e-6,4.245308749894044e-12,4.245307956276424e-12,4.245306123984496e-12
0.10821643286573146,100.0,100.0,10.052882076773377,14.904934809629875,0.02033079001851675,1.3852277760500622,0.31541553529917243,100.0,5.051219729019791e-7,3.236699197016617e-5,3.7635108477849824e-6,4.245309553366326e-12,4.245308749894044e-12,4.2453084177515214e-12
0.11022044088176353,100.0,100.0,10.052882100679374,14.904934809629875,0.020683789125659876,1.3903883693062364,0.315617528047254,100.0,5.055022420502375e-7,3.241668482266591e-5,3.765713415233041e-6,4.24531094649103e-12,4.24531094649103e-12,4.245308749894044e-12
0.11222444889779559,100.0,100.0,10.052882126174975,14.904934809629875,0.020734106594112636,1.394805752824693,0.3182395239711961,100.0,5.133934825512905e-7,3.242960455078499e-5,3.7814513022101496e-6,4.245312029736223e-12,4.245312029736223e-12,4.245309120619879e-12
0.11422845691382766,100.0,100.0,10.052882172489001,14.904934809629875,0.020870324603878693,1.3977398473308469,0.32295909985311383,100.0,5.224195264355701e-7,3.245085405236829e-5,3.982557621326616e-6,4.245312264036703e-12,4.245312264036703e-12,4.245310130890653e-12
0.11623246492985972,100.0,100.0,10.05288221590843,14.904934809629875,0.02165706195649159,1.398326250687922,0.3336668463587152,100.0,5.253514380785771e-7,3.246097893327212e-5,3.988848514034004e-6,4.2453125474455524e-12,4.2453125474455524e-12,4.2453104813842305e-12
0.11823647294589178,100.0,100.0,10.052882256614165,14.904934809629875,0.022217436202187617,1.4081139487807175,0.34282427742909605,100.0,5.255101775003822e-7,3.247402386267285e-5,4.217230232886839e-6,4.245313306306108e-12,4.2453129732311255e-12,4.2453113398604986e-12
0.12024048096192384,100.0,100.0,10.052882294775813,14.904934809629875,0.02233229168801601,1.4083616404604398,0.3447524649793496,100.0,5.293631778331045e-7,3.249550712804076e-5,4.471484844782285e-6,4.245313522748844e-12,4.245313306306108e-12,4.2453117049431025e-12
0.12224448897795591,100.0,100.0,10.052882330552377,14.904934809629875,0.022552745077076813,1.4112242130874557,0.3508858883737603,100.0,5.294637061006659e-7,3.259869356118876e-5,4.736854579747169e-6,4.245313891867396e-12,4.245313522748844e-12,4.245312029736223e-12
0.12424849699398798,100.0,100.0,10.05288236409292,14.904934809629875,0.02255714979096806,1.4146548059672392,0.36683866633517126,100.0,5.383487231535593e-7,3.2640059879525986e-5,4.787103476962455e-6,4.245314037222252e-12,4.245314037222252e-12,4.245314398804148e-12
0.12625250501002003,100.0,100.0,10.052882388124765,14.904934809629875,0.022915657637354217,1.414869558873215,0.37501827500437795,100.0,5.461012526958794e-7,3.2776927118506884e-5,4.885330054194461e-6,4.245314835294646e-12,4.245314774293476e-12,4.2453149746500144e-12
0.1282565130260521,100.0,100.0,10.052882395537193,14.904934809629875,0.023154656605665666,1.4168489338280827,0.37887676249289903,100.0,5.608639330098626e-7,3.2851687782951056e-5,4.903897853672273e-6,4.2453148619311164e-12,4.2453151792693546e-12,4.245315284077066e-12
0.13026052104208416,100.0,100.0,10.052882425016211,14.904934809629875,0.023309972906618764,1.4200052914315036,0.3805615593158729,100.0,5.619721632391277e-7,3.285697248959596e-5,4.960566665392366e-6,4.245315284077066e-12,4.245315585705686e-12,4.2453153997872685e-12
0.13226452905811623,100.0,100.0,10.052882452652801,14.904934809629875,0.023733144435632847,1.424216875414137,0.3860469543981322,100.0,5.629613696777898e-7,3.2910014022572215e-5,4.961725811476854e-6,4.245315585705686e-12,4.2453165875184035e-12,4.245315585705686e-12
0.1342685370741483,100.0,100.0,10.052882478562113,14.904934809629875,0.023985834940589573,1.431444533704871,0.40468407001182916,100.0,5.640025629973264e-7,3.2945714122605536e-5,5.108572341808972e-6,4.245315944031937e-12,4.245316756053003e-12,4.245316491431605e-12
0.13627254509018036,100.0,100.0,10.052882502852103,14.904934809629875,0.024222443597925997,1.4315562411629228,0.4093716151916744,100.0,5.651904444665744e-7,3.297354100556969e-5,5.347405927666394e-6,4.245316491431605e-12,4.245318035460281e-12,4.245317656440825e-12
0.13827655310621242,100.0,100.0,10.052882525623975,14.904934809629875,0.02464063781037922,1.4316069055298393,0.42245188257088734,100.0,5.672521831914414e-7,3.2987848798437394e-5,5.3591490412438375e-6,4.245318035460281e-12,4.24531849935777e-12,4.245318596449703e-12
0.1402805611222445,100.0,100.0,10.052882541345037,14.904934809629875,0.024644167167057217,1.4345513334069557,0.4277131908268928,100.0,5.701387702041111e-7,3.3015425226234054e-5,5.389574636639508e-6,4.245318647578194e-12,4.245319366231044e-12,4.245319240431057e-12
0.14228456913827656,100.0,100.0,10.052882546972612,14.904934809629875,0.025012672084630597,1.4410819804344728,0.42906916498763975,100.0,5.749407178249154e-7,3.307911756342151e-5,5.505323037775271e-6,4.245319366231044e-12,4.245319563639481e-12,4.245320020751909e-12
0.14428857715430862,100.0,100.0,10.052882566986963,14.904934809629875,0.025102940622387795,1.4412918105269363,0.43199508134396103,100.0,5.77513455241224e-7,3.309556044304531e-5,5.530449493925154e-6,4.245320075146788e-12,4.245319981507048e-12,4.245320064815351e-12
0.1462925851703407,100.0,100.0,10.052882567778699,14.904934809629875,0.02572713232844944,1.4464709913740115,0.4340756982486843,100.0,5.796279884377911e-7,3.309802753471484e-5,5.714824541219778e-6,4.2453204495991855e-12,4.245320075146788e-12,4.245320426064574e-12
0.14829659318637275,100.0,100.0,10.05288258207719,14.904934809629875,0.026248811576760556,1.4480512470004303,0.4452564458448273,100.0,5.986714547856167e-7,3.310642610930603e-5,6.002823696468388e-6,4.245321514785699e-12,4.2453204495991855e-12,4.24532077698973e-12
0.15030060120240482,100.0,100.0,10.052882585750423,14.904934809629875,0.02654441228973546,1.4507748901633621,0.47188959108942125,100.0,6.134409801675666e-7,3.3150136555527234e-5,6.084438214262051e-6,4.245321801140687e-12,4.245320580382855e-12,4.245321514785699e-12
0.1523046092184369,100.0,100.0,10.052882603341171,14.904934809629875,0.028245547592875776,1.454490455832245,0.4751217075711498,100.0,6.187113261519454e-7,3.315477643647446e-5,6.189534134407671e-6,4.245323014482151e-12,4.245321514785699e-12,4.245322257440923e-12
0.15430861723446893,100.0,100.0,10.052882617717843,14.904934809629875,0.028266433329047876,1.4548118308991578,0.47544625945272717,100.0,6.191432019795429e-7,3.3179134290146354e-5,6.3114660561097434e-6,4.245323551073611e-12,4.245323551073611e-12,4.245323923738202e-12
0.156312625250501,100.0,100.0,10.0528826198325,14.904934809629875,0.028655026779998063,1.4565587335933365,0.4814067877827308,100.0,6.242940586073175e-7,3.322527571580111e-5,6.3417947484168105e-6,4.245323923738202e-12,4.245324008429094e-12,4.24532650005424e-12
0.15831663326653306,100.0,100.0,10.052882635293127,14.904934809629875,0.028683152266485948,1.457291895911792,0.49252842218840875,100.0,6.321570438437882e-7,3.3307902798742954e-5,6.4037688029194285e-6,4.245326105934587e-12,4.245324401487287e-12,4.245326675140792e-12
0.16032064128256512,100.0,100.0,10.052882648903429,14.904934809629875,0.028760736408173133,1.4609707559393166,0.5042098868147291,100.0,6.415387929540776e-7,3.331858815603481e-5,6.409966181441531e-6,4.245326256883211e-12,4.2453245754836096e-12,4.2453271227070396e-12
0.1623246492985972,100.0,100.0,10.052882649787465,14.904934809629875,0.028762859408178514,1.4615078064791953,0.5145079582676653,100.0,6.497640298180958e-7,3.338213847743885e-5,6.46384986216027e-6,4.245327026468383e-12,4.245325858890049e-12,4.2453271480991765e-12
0.16432865731462926,100.0,100.0,10.052882650279006,14.904934809629875,0.03063383454960276,1.4646897726878725,0.5227880293415924,100.0,6.593460366734062e-7,3.340543695680335e-5,6.502304985044101e-6,4.2453271480991765e-12,4.245327026468383e-12,4.245328381813275e-12
0.16633266533066132,100.0,100.0,10.052882663375911,14.904934809629875,0.031152677528585422,1.4688473406866438,0.547371620471565,100.0,6.619336108126236e-7,3.3442551854578056e-5,6.647587381223088e-6,4.24532761207645e-12,4.2453271480991765e-12,4.2453288755124665e-12
0.1683366733466934,100.0,100.0,10.05288267611508,14.904934809629875,0.03142465203415844,1.473250246115129,0.5538332245010558,100.0,6.620999199384762e-7,3.344472790584935e-5,6.8206641706898635e-6,4.245328381813275e-12,4.24532963342728e-12,4.245329069645604e-12
0.17034068136272545,100.0,100.0,10.052882676190826,14.904934809629875,0.03318804070684422,1.4744748935233223,0.5569246155278318,100.0,6.682042108851398e-7,3.3499800411669235e-5,6.944765648233591e-6,4.245329069645604e-12,4.245330615545465e-12,4.245332393121935e-12
0.17234468937875752,100.0,100.0,10.05288268006263,14.904934809629875,0.033504659164036166,1.4745950418655096,0.5569610651345079,100.0,6.719694155522567e-7,3.3507551480950495e-5,7.03904724923051e-6,4.245330615545465e-12,4.24533343182063e-12,4.24533284588906e-12
0.1743486973947896,100.0,100.0,10.052882688058055,14.904934809629875,0.03362828826381717,1.4774105306631244,0.5706900250303576,100.0,6.725006706893267e-7,3.352594646124322e-5,7.140088486390292e-6,4.24533343182063e-12,4.2453341482873965e-12,4.245334596098744e-12
0.17635270541082165,100.0,100.0,10.052882699254594,14.904934809629875,0.03387799964352883,1.478130727842853,0.5829538586677091,100.0,6.73840111889075e-7,3.35470948817942e-5,7.2462315351354904e-6,4.245334523021916e-12,4.24533415442112e-12,4.245334936595034e-12
0.17835671342685372,100.0,100.0,10.052882700067308,14.904934809629875,0.0341350396003148,1.4813630516392475,0.5991402980852387,100.0,6.754095274170161e-7,3.355481605199091e-5,7.395265655748305e-6,4.245334553813406e-12,4.2453352173268435e-12,4.245335128732045e-12
0.18036072144288579,100.0,100.0,10.052882709751351,14.904934809629875,0.03444833533213496,1.4864752827337602,0.600343261070814,100.0,6.823334057434686e-7,3.35666622144053e-5,7.577655108614811e-6,4.245334936595034e-12,4.2453354019327555e-12,4.2453352173268435e-12
0.18236472945891782,100.0,100.0,10.052882718067652,14.904934809629875,0.03569930133830517,1.491510876284641,0.6061623829665559,100.0,6.855593128547073e-7,3.35707954373442e-5,7.593177887115125e-6,4.24533596066982e-12,4.24533596066982e-12,4.245335267031597e-12
0.1843687374749499,100.0,100.0,10.052882719592063,14.904934809629875,0.036401822509898756,1.4932664135352023,0.6188686846942577,100.0,7.088342620273239e-7,3.3591199228223136e-5,7.648673694382707e-6,4.245336014382216e-12,4.24533632559956e-12,4.245335718149565e-12
0.18637274549098196,100.0,100.0,10.052882720959236,14.904934809629875,0.03722312320568567,1.4945047995412835,0.625938278785238,100.0,7.109489638979125e-7,3.365870377796546e-5,7.823895938192494e-6,4.24533632559956e-12,4.2453369936641645e-12,4.245335971884741e-12
0.18837675350701402,100.0,100.0,10.052882728817732,14.904934809629875,0.037664380471723866,1.4980653204771714,0.6293604912181363,100.0,7.120698497773636e-7,3.370884152323341e-5,7.828539187278444e-6,4.2453376990344226e-12,4.2453373814401825e-12,4.2453367729628395e-12
0.1903807615230461,100.0,100.0,10.052882737466797,14.904934809629875,0.03775512684099722,1.498713721237522,0.6411559878125971,100.0,7.207049244599283e-7,3.384373546316121e-5,7.88304449552024e-6,4.245337809864994e-12,4.245337809864994e-12,4.2453376622359166e-12
0.19238476953907815,100.0,100.0,10.052882739239676,14.904934809629875,0.03810099144219907,1.499067751867649,0.6538296962417267,100.0,7.315924992585842e-7,3.387921162772106e-5,7.927814583884544e-6,4.245337963328601e-12,4.2453397896513134e-12,4.245337782223191e-12
0.19438877755511022,100.0,100.0,10.052882745575296,14.904934809629875,0.03830792306604629,1.4997094285851766,0.6673109934996879,100.0,7.430293560435196e-7,3.39396435328874e-5,7.981233560011257e-6,4.24533876920168e-12,4.245340437686475e-12,4.245340595684683e-12
0.1963927855711423,100.0,100.0,10.052882750240173,14.904934809629875,0.038596378851082594,1.5006903959688633,0.6684250643466801,100.0,7.468302520290327e-7,3.401279756846448e-5,8.0134435936699e-6,4.2453397896513134e-12,4.245340595684683e-12,4.245341270864309e-12
0.19839679358717435,100.0,100.0,10.052882753177014,14.904934809629875,0.0386837533101428,1.5015089613802612,0.6807061320371012,100.0,7.576737052995688e-7,3.401553505938756e-5,8.02900327025084e-6,4.24534058972679e-12,4.2453408439124445e-12,4.245341445035855e-12
0.20040080160320642,100.0,100.0,10.052882755235066,14.904934809629875,0.039662625048362224,1.504126144663574,0.6829728258274189,100.0,7.600671455479719e-7,3.401578376987201e-5,8.608072696786434e-6,4.245340595684683e-12,4.245342074790426e-12,4.245342016409075e-12
0.20240480961923848,100.0,100.0,10.052882760303627,14.904934809629875,0.039730300161751934,1.5066297975000367,0.7066851546901496,100.0,7.654086607365257e-7,3.4023446763368036e-5,8.61669102410326e-6,4.2453408439124445e-12,4.245342556000378e-12,4.245342074790426e-12
0.20440881763527055,100.0,100.0,10.052882764505915,14.904934809629875,0.040135743367074005,1.5110784725026882,0.716019188315131,100.0,7.680889139214033e-7,3.403020015157291e-5,8.62051214615629e-6,4.245342074790426e-12,4.245342742201814e-12,4.2453423526822805e-12
0.20641282565130262,100.0,100.0,10.052882764672383,14.904934809629875,0.04024937131942719,1.514580330080796,0.7245920572801404,100.0,7.860020714551565e-7,3.403700948019651e-5,8.897490185030693e-6,4.245342556000378e-12,4.245342960367763e-12,4.245342607423987e-12
0.20841683366733466,100.0,100.0,10.052882766984826,14.904934809629875,0.04069484454770335,1.5147996338908718,0.7311992777687216,100.0,7.882353751080364e-7,3.406272541061393e-5,8.901508063608122e-6,4.245343070008872e-12,4.245343754233829e-12,4.245342742201814e-12
0.21042084168336672,100.0,100.0,10.052882769231035,14.904934809629875,0.04100689789501852,1.5156507686043816,0.74294473532234,100.0,7.987724939244078e-7,3.4123513135417544e-5,8.994052775579107e-6,4.2453447069400955e-12,4.245345717179566e-12,4.245344695917427e-12
0.2124248496993988,100.0,100.0,10.052882773248452,14.904934809629875,0.0419237573635876,1.516371185225528,0.7568989232639571,100.0,8.229715304321555e-7,3.415158237390597e-5,9.035250748009307e-6,4.245347419202528e-12,4.245347419202528e-12,4.245346832241811e-12
0.21442885771543085,100.0,100.0,10.052882779120601,14.904934809629875,0.041962916604424715,1.5188191707576568,0.7649956846074688,100.0,8.245234422033472e-7,3.418245744281203e-5,9.27829462716571e-6,4.24534755716225e-12,4.24534755716225e-12,4.245347419202528e-12
0.21643286573146292,100.0,100.0,10.05288278147751,14.904934809629875,0.04216587821323628,1.5203622930054435,0.7660149948326538,100.0,8.261223815858676e-7,3.4225914347052396e-5,9.96237754505102e-6,4.245347878985206e-12,4.245347878985206e-12,4.245347699352682e-12
0.218436873747495,100.0,100.0,10.05288278462574,14.904934809629875,0.04313233608123266,1.5216134542007667,0.785005872376872,100.0,8.449088522446964e-7,3.425449329239366e-5,1.0000580526229665e-5,4.245348693118967e-12,4.245348514453336e-12,4.245348072821571e-12
0.22044088176352705,100.0,100.0,10.05288278978681,14.904934809629875,0.04394361488593304,1.5249489696797716,0.8040315453202883,100.0,8.551009871130581e-7,3.425706164753471e-5,1.0064080658716314e-5,4.245348815907318e-12,4.2453486310669125e-12,4.245349067532623e-12
0.22244488977955912,100.0,100.0,10.052882790180146,14.904934809629875,0.044102091933289206,1.5300577340487158,0.8072429939984511,100.0,8.564514254235674e-7,3.429102110605786e-5,1.0341045691695156e-5,4.245350337882969e-12,4.245348815907318e-12,4.245349225866713e-12
0.22444889779559118,100.0,100.0,10.052882792193177,14.904934809629875,0.04526190896475639,1.5309238501117928,0.8127668694105941,100.0,8.590236482777563e-7,3.431977578503356e-5,1.0646756741036161e-5,4.2453510931289246e-12,4.245350337882969e-12,4.245350686118635e-12
0.22645290581162325,100.0,100.0,10.052882794101171,14.904934809629875,0.04586733618177339,1.531566073421653,0.8142430408789847,100.0,8.649019383941117e-7,3.433676438601983e-5,1.0804111326372019e-5,4.2453513754513755e-12,4.245350923948468e-12,4.2453515801466475e-12
0.22845691382765532,100.0,100.0,10.052882794625313,14.904934809629875,0.046786062294572044,1.5330666721659543,0.8477811672709696,100.0,8.699372977035228e-7,3.434625103630124e-5,1.099457401295423e-5,4.245353907729071e-12,4.2453510931289246e-12,4.245354155838797e-12
0.23046092184368738,100.0,100.0,10.05288279671315,14.904934809629875,0.04737644073699607,1.5333781107163749,0.8482774361378995,100.0,8.732241009680658e-7,3.434851953589351e-5,1.1146749986881323e-5,4.245354949305873e-12,4.245353907729071e-12,4.245354949305873e-12
0.23246492985971945,100.0,100.0,10.05288279916141,14.904934809629875,0.047788514887313435,1.5347039172498362,0.8637639351918844,100.0,8.865688022969445e-7,3.4353246092157694e-5,1.118193461965362e-5,4.245356914928413e-12,4.245354786627813e-12,4.2453549827583e-12
0.23446893787575152,100.0,100.0,10.052882801569387,14.904934809629875,0.04796775423404491,1.5358929655325069,0.8638154673553101,100.0,8.914541047076153e-7,3.4380239966057834e-5,1.1210512091988683e-5,4.2453570797005806e-12,4.245354949305873e-12,4.2453569597162935e-12
0.23647294589178355,100.0,100.0,10.052882803414,14.904934809629875,0.04909706324629593,1.5364005438974393,0.8841371960947537,100.0,8.959979160271618e-7,3.438259746003917e-5,1.1252154541504504e-5,4.245357618716857e-12,4.2453567061914846e-12,4.2453570797005806e-12
0.23847695390781562,100.0,100.0,10.052882807400804,14.904934809629875,0.049287644544812735,1.5388886903648449,0.8877682858214796,100.0,9.001574104982784e-7,3.4394346406054066e-5,1.1317327710182714e-5,4.245358107375595e-12,4.245358107375595e-12,4.2453589102279325e-12
0.24048096192384769,100.0,100.0,10.052882809435825,14.904934809629875,0.05030142527575397,1.5392741437882413,0.8891197165230846,100.0,9.004480667996306e-7,3.441362193212813e-5,1.1400281782558219e-5,4.245359696097127e-12,4.245359696097127e-12,4.245359563906592e-12
0.24248496993987975,100.0,100.0,10.052882809773573,14.904934809629875,0.050881892616481676,1.5398649469641927,0.9220126198500851,100.0,9.004980633431651e-7,3.4428985806950336e-5,1.1690798608545935e-5,4.245360133584978e-12,4.245360133584978e-12,4.245360182595416e-12
0.24448897795591182,100.0,100.0,10.052882811138433,14.904934809629875,0.05090219752922274,1.5399884914269588,0.9295714712943428,100.0,9.006369220078415e-7,3.445773760646448e-5,1.1716441808335069e-5,4.245360182595416e-12,4.245360182595416e-12,4.2453604298129304e-12
0.24649298597194388,100.0,100.0,10.05288281464246,14.904934809629875,0.051629549583654795,1.5401357508353621,0.9297712358372401,100.0,9.084681033071071e-7,3.4483263325221215e-5,1.1744165000322675e-5,4.245361028465673e-12,4.245361028465673e-12,4.2453615464605686e-12
0.24849699398797595,100.0,100.0,10.052882816641386,14.904934809629875,0.051756610258616706,1.5418317550742437,0.940707033687761,100.0,9.135954983120349e-7,3.450246608613056e-5,1.1836966465612455e-5,4.245362169797343e-12,4.245362207878467e-12,4.2453624538963654e-12
0.250501002004008,100.0,100.0,10.052882816952236,14.904934809629875,0.05324110444022444,1.5483647224009882,0.9427715960819938,100.0,9.160089109878746e-7,3.454115406494977e-5,1.2300244223749321e-5,4.245362207878467e-12,4.245362585328707e-12,4.245362585328707e-12
0.25250501002004005,100.0,100.0,10.052882817927488,14.904934809629875,0.05384585447298039,1.5484510245990977,0.9721003052343994,100.0,9.226161700806695e-7,3.4556053489801854e-5,1.264065949487905e-5,4.245362585328707e-12,4.245364264284627e-12,4.245363420799509e-12
0.2545090180360721,100.0,100.0,10.052882818741189,14.904934809629875,0.05391073716712124,1.5497904109674443,1.0074656220459648,100.0,9.23237846041003e-7,3.4559110875083155e-5,1.2912116549394248e-5,4.245364264284627e-12,4.245365732102125e-12,4.245364075085751e-12
0.2565130260521042,100.0,100.0,10.052882821007199,14.904934809629875,0.05403341160372214,1.550609398186662,1.0152997104197636,100.0,9.248393028628384e-7,3.459384829790516e-5,1.3118247369474638e-5,4.245364556068941e-12,4.245366360999323e-12,4.24536439642783e-12
0.25851703406813625,100.0,100.0,10.052882821514308,14.904934809629875,0.055131923292522096,1.5518193642576819,1.0216579935768781,100.0,9.305444496340737e-7,3.460837332861968e-5,1.3121745215183089e-5,4.245366360999323e-12,4.245366376074924e-12,4.245366359641644e-12
0.2605210420841683,100.0,100.0,10.052882823233565,14.904934809629875,0.0554172549199695,1.5540825317649607,1.0226655468493981,100.0,9.30812864232855e-7,3.4635368860029146e-5,1.319495255959466e-5,4.245366376074924e-12,4.245371888741855e-12,4.245366360999323e-12
0.2625250501002004,100.0,100.0,10.052882823877589,14.904934809629875,0.0559501786819909,1.554871069324993,1.035438718209623,100.0,9.345700844512344e-7,3.466449920653072e-5,1.3280550853176089e-5,4.245371888741855e-12,4.245371934928329e-12,4.2453698684563035e-12
0.26452905811623245,100.0,100.0,10.052882823894429,14.904934809629875,0.05599284723079185,1.557797554116691,1.0362259765700894,100.0,9.367009063771309e-7,3.468221453325281e-5,1.3547824184108608e-5,4.245371934928329e-12,4.245372498254325e-12,4.245371888741855e-12
0.2665330661322645,100.0,100.0,10.052882826121666,14.904934809629875,0.056533566764051794,1.5578005581629693,1.0379952666180365,100.0,9.479479204192595e-7,3.4713574249868236e-5,1.35688386328273e-5,4.245374431199629e-12,4.245375734698126e-12,4.245372063918803e-12
0.2685370741482966,100.0,100.0,10.052882826601207,14.904934809629875,0.05659576200628999,1.5584595278690507,1.0591229739008647,100.0,9.495670118064128e-7,3.4720253897403264e-5,1.3842445303642765e-5,4.245375734698126e-12,4.245376209524011e-12,4.245374431199629e-12
0.27054108216432865,100.0,100.0,10.05288282872973,14.904934809629875,0.056791816573095816,1.5606652656319102,1.0692179945353113,100.0,9.501484206101168e-7,3.473009784891771e-5,1.4071746438027168e-5,4.245376209524011e-12,4.245377300529988e-12,4.245375734698126e-12
0.2725450901803607,100.0,100.0,10.052882829138811,14.904934809629875,0.057244234366361016,1.5611952163173648,1.1003192914430442,100.0,9.506787086841062e-7,3.4748087584132885e-5,1.4264934888759194e-5,4.245377300529988e-12,4.245378633258791e-12,4.245376893350985e-12
0.2745490981963928,100.0,100.0,10.052882831517817,14.904934809629875,0.0573206494397826,1.5619249255040835,1.1010511934758485,100.0,9.510769499169151e-7,3.474917524792964e-5,1.4405233404172824e-5,4.245378633258791e-12,4.245378700189589e-12,4.245377300529988e-12
0.27655310621242485,100.0,100.0,10.052882833538874,14.904934809629875,0.05800590775501007,1.5624431646022634,1.1035304087990299,100.0,9.576587821099029e-7,3.4766550555914706e-5,1.4484079143306287e-5,4.245378700189589e-12,4.245379381465864e-12,4.245378633258791e-12
0.2785571142284569,100.0,100.0,10.052882833748134,14.904934809629875,0.05801185698196302,1.5646493352065545,1.1318203723335725,100.0,9.685194164527572e-7,3.477028854896305e-5,1.4718229666857176e-5,4.245379320349495e-12,4.24538047096216e-12,4.2453791134553235e-12
0.280561122244489,100.0,100.0,10.052882833824395,14.904934809629875,0.05823960138149693,1.5665453654184265,1.1334207925768243,100.0,9.702585506038231e-7,3.477473225490427e-5,1.4872794545456251e-5,4.245379381465864e-12,4.2453830949971555e-12,4.2453800579372e-12
0.28256513026052105,100.0,100.0,10.052882833885468,14.904934809629875,0.05830249383264778,1.5718477047278354,1.148488246966812,100.0,9.75321218352654e-7,3.479287739469221e-5,1.4997457726786868e-5,4.24538047096216e-12,4.2453843527136035e-12,4.24538047096216e-12
0.2845691382765531,100.0,100.0,10.052882834708912,14.904934809629875,0.05833849887137311,1.5720172971447242,1.1510619320069475,100.0,9.769702900649525e-7,3.479709852738015e-5,1.5195491893124918e-5,4.2453830949971555e-12,4.245384967067636e-12,4.2453837415716685e-12
0.2865731462925852,100.0,100.0,10.052882835839055,14.904934809629875,0.06021180589734149,1.5728152200071108,1.166260458273917,100.0,9.775394320438908e-7,3.4800738702391336e-5,1.536820108507406e-5,4.245385299226968e-12,4.245385299226968e-12,4.245385299226968e-12
0.28857715430861725,100.0,100.0,10.052882837746877,14.904934809629875,0.06036551502800327,1.5728713939314272,1.1786463072559392,100.0,9.826686039850153e-7,3.4838962860073005e-5,1.540172719615203e-5,4.24538567274125e-12,4.24538567274125e-12,4.245386172882085e-12
0.2905811623246493,100.0,100.0,10.052882837799295,14.904934809629875,0.06057878258492336,1.5737661806991212,1.193960598103122,100.0,9.897184337234261e-7,3.4857472143161456e-5,1.5465508889199523e-5,4.245385741995978e-12,4.245385741995978e-12,4.245388286737236e-12
0.2925851703406814,100.0,100.0,10.052882838647523,14.904934809629875,0.062066955292593644,1.5740801637595472,1.19952670722647,100.0,9.899387649790604e-7,3.4909858742155714e-5,1.5606794557387356e-5,4.245388949746202e-12,4.245391249107498e-12,4.2453893073461175e-12
0.29458917835671344,100.0,100.0,10.05288283963702,14.904934809629875,0.06310590565758825,1.5750843300966804,1.2293435975513,100.0,9.926810049568177e-7,3.491083395602773e-5,1.5749902030861075e-5,4.245394053497209e-12,4.245394053497209e-12,4.2453899261283635e-12
0.2965931863727455,100.0,100.0,10.052882840082862,14.904934809629875,0.06380829381060477,1.5792443861375847,1.2331296090271469,100.0,9.964078028271406e-7,3.49339280583344e-5,1.609464972915512e-5,4.24539439349543e-12,4.245394141260582e-12,4.245394403494549e-12
0.2985971943887776,100.0,100.0,10.052882841359885,14.904934809629875,0.06489673315899773,1.5794743651145586,1.2399327122590893,100.0,9.9756003508264e-7,3.4986170510447545e-5,1.61054694380047e-5,4.245394403494549e-12,4.24539439349543e-12,4.245394445416857e-12
0.30060120240480964,100.0,100.0,10.052882841428877,14.904934809629875,0.0662483075012194,1.5813110679124418,1.2565611873566904,100.0,9.994777827525513e-7,3.500720625697939e-5,1.6149000269590845e-5,4.245395393735879e-12,4.245395393735879e-12,4.245394587899272e-12
0.3026052104208417,100.0,100.0,10.052882842832405,14.904934809629875,0.0668946577202308,1.5820653522196226,1.2658570561049698,100.0,1.002827226058857e-6,3.50485373212526e-5,1.626902919367349e-5,4.2453963510795135e-12,4.245397066598197e-12,4.245395755662002e-12
0.3046092184368738,100.0,100.0,10.052882842975073,14.904934809629875,0.06748374601780248,1.5821260828543968,1.2670431499363166,100.0,1.0045586040581836e-6,3.5049460170097715e-5,1.64734339380436e-5,4.245397066598197e-12,4.2453978977041974e-12,4.245397885127024e-12
0.3066132264529058,100.0,100.0,10.05288284429716,14.904934809629875,0.06749813255635169,1.5830359460864294,1.2863808612736827,100.0,1.0079775309872494e-6,3.506208425915106e-5,1.6480415633977002e-5,4.2453978977041974e-12,4.2453986177543685e-12,4.2453978977041974e-12
0.30861723446893785,100.0,100.0,10.052882844489313,14.904934809629875,0.06774380998237473,1.583331652104805,1.301224719332088,100.0,1.0189711796668191e-6,3.506866614392397e-5,1.652480433525094e-5,4.245399368348465e-12,4.245399368348465e-12,4.245400584061347e-12
0.3106212424849699,100.0,100.0,10.052882844650629,14.904934809629875,0.06829166024573123,1.5847585078368442,1.3221416029455937,100.0,1.0307020141861385e-6,3.507282597432878e-5,1.660168187292622e-5,4.2454018117681935e-12,4.245406317916799e-12,4.245400794158104e-12
0.312625250501002,100.0,100.0,10.052882845167867,14.904934809629875,0.06837692442291338,1.5862966009363753,1.3332872101108568,100.0,1.0310657456739487e-6,3.509967754378758e-5,1.682929237876929e-5,4.245406317916799e-12,4.245409575054322e-12,4.245406963742453e-12
0.31462925851703405,100.0,100.0,10.052882845908911,14.904934809629875,0.06841190556426073,1.5863655879127931,1.3340078414224328,100.0,1.0394689625052969e-6,3.510114837061023e-5,1.6935337336156902e-5,4.245412813302831e-12,4.2454136065762186e-12,4.245412145155386e-12
0.3166332665330661,100.0,100.0,10.052882847239784,14.904934809629875,0.06857360552976736,1.5871783346130792,1.3356361503642358,100.0,1.0495722108257507e-6,3.513548611071723e-5,1.703120267282433e-5,4.2454136065762186e-12,4.2454161707614184e-12,4.245414210493867e-12
0.3186372745490982,100.0,100.0,10.052882847469661,14.904934809629875,0.06937734000847257,1.5903288534471536,1.3702432311360622,100.0,1.0553070097341838e-6,3.516112561986936e-5,1.710064106891506e-5,4.2454161707614184e-12,4.2454167124096976e-12,4.2454167124096976e-12
0.32064128256513025,100.0,100.0,10.052882848487478,14.904934809629875,0.07047006271745883,1.5940509315091604,1.380636578535922,100.0,1.070031401795145e-6,3.516279635038923e-5,1.7117189351905197e-5,4.2454167124096976e-12,4.245417684055693e-12,4.2454186383022645e-12
0.3226452905811623,100.0,100.0,10.052882848925027,14.904934809629875,0.07062723268987184,1.5956158928872728,1.4050152683605557,100.0,1.0760633808682756e-6,3.5213277813943714e-5,1.7325705210479515e-5,4.2454186383022645e-12,4.2454186383022645e-12,4.245419696990226e-12
0.3246492985971944,100.0,100.0,10.052882849299433,14.904934809629875,0.07082590250583516,1.5976143563274263,1.4109451385774012,100.0,1.0770053098888045e-6,3.52266165132009e-5,1.7335781079126795e-5,4.245420615154981e-12,4.245420615154981e-12,4.2454236809224504e-12
0.32665330661322645,100.0,100.0,10.052882849355786,14.904934809629875,0.07171445902751251,1.5997121212564036,1.4167654627235142,100.0,1.0832736657607528e-6,3.523154462635636e-5,1.7400335637017758e-5,4.245425044204326e-12,4.245425044204326e-12,4.245429032808454e-12
0.3286573146292585,100.0,100.0,10.052882849657191,14.904934809629875,0.07182515273755778,1.600149388292806,1.428416076668287,100.0,1.0835385285752227e-6,3.5246922095623416e-5,1.748772939569831e-5,4.2454288821182415e-12,4.2454288821182415e-12,4.245429169465434e-12
0.3306613226452906,100.0,100.0,10.052882849936315,14.904934809629875,0.07296933886348947,1.6022487851675926,1.4399246992210593,100.0,1.0860291697312633e-6,3.52485555457684e-5,1.755478119165238e-5,4.24542909820737e-12,4.24542909820737e-12,4.2454294328828435e-12
0.33266533066132264,100.0,100.0,10.052882850753798,14.904934809629875,0.07306280521158874,1.6041263246145492,1.4749467469735946,100.0,1.0892337603141094e-6,3.5282865924815866e-5,1.7555056007456977e-5,4.245429168974264e-12,4.245429168974264e-12,4.2454327546392465e-12
0.3346693386773547,100.0,100.0,10.052882851455202,14.904934809629875,0.07340216916349776,1.6047372601265983,1.4766147995405938,100.0,1.0924981606232502e-6,3.5294260635757806e-5,1.7720074852418334e-5,4.2454320804168266e-12,4.2454320804168266e-12,4.245434532468527e-12
0.3366733466933868,100.0,100.0,10.052882851781867,14.904934809629875,0.07402015729412899,1.6062801787498289,1.4873376930129607,100.0,1.1053288723201812e-6,3.5323502047806716e-5,1.7860766737782554e-5,4.2454327546392465e-12,4.2454327546392465e-12,4.245438360959313e-12
0.33867735470941884,100.0,100.0,10.052882852094637,14.904934809629875,0.0742673398012674,1.607524677574546,1.510059115882298,100.0,1.1084097714174795e-6,3.536565753040828e-5,1.791202024492981e-5,4.245434532468527e-12,4.245434532468527e-12,4.2454398216815485e-12
0.3406813627254509,100.0,100.0,10.052882852656332,14.904934809629875,0.07461662564418015,1.6080027333956688,1.525223570365983,100.0,1.110846122873685e-6,3.5398800981144233e-5,1.802303441552634e-5,4.245438360959313e-12,4.245438360959313e-12,4.245440842379229e-12
0.342685370741483,100.0,100.0,10.05288285274568,14.904934809629875,0.07501021048255904,1.608551630896554,1.5452417212855758,100.0,1.124428900463312e-6,3.546522780808338e-5,1.802404309943592e-5,4.245439015512534e-12,4.245439015512534e-12,4.24544139676945e-12
0.34468937875751504,100.0,100.0,10.052882853494493,14.904934809629875,0.07541468320284128,1.6100029278691586,1.5580620347033733,100.0,1.1310531292279132e-6,3.547277819555557e-5,1.804040237116721e-5,4.24544139676945e-12,4.24544139676945e-12,4.245450642121819e-12
0.3466933867735471,100.0,100.0,10.052882853649256,14.904934809629875,0.07601491931218464,1.6100739217810955,1.5742347240625088,100.0,1.1400393750092484e-6,3.5493075315856444e-5,1.8092356233994335e-5,4.245450642121819e-12,4.245450642121819e-12,4.245460007506526e-12
0.3486973947895792,100.0,100.0,10.052882853983169,14.904934809629875,0.0763105853072055,1.610655360866951,1.5804764508824138,100.0,1.1417085458665803e-6,3.549439932335013e-5,1.8203620399202695e-5,4.245460650436371e-12,4.245455700860062e-12,4.245460044957778e-12
0.35070140280561124,100.0,100.0,10.052882854496358,14.904934809629875,0.07665326634217799,1.612532557458269,1.6157469537430695,100.0,1.1663394229736197e-6,3.550983478251977e-5,1.8423340033538344e-5,4.24546126656484e-12,4.2454606760448115e-12,4.24546126656484e-12
0.3527054108216433,100.0,100.0,10.052882855290516,14.904934809629875,0.07860780466415473,1.6125358698901526,1.6236419244673757,100.0,1.1695701305101411e-6,3.5530169814255106e-5,1.8647290180428216e-5,4.245462211562454e-12,4.24546126656484e-12,4.245462439522975e-12
0.35470941883767537,100.0,100.0,10.052882855383812,14.904934809629875,0.0793854818889271,1.6144388191919288,1.6289420267437513,100.0,1.180177700275923e-6,3.5530476559611936e-5,1.8753869923471178e-5,4.24546278299368e-12,4.24546278299368e-12,4.245464962638407e-12
0.35671342685370744,100.0,100.0,10.052882855635634,14.904934809629875,0.0796640908690404,1.616998691986193,1.651038453266332,100.0,1.1948214919052803e-6,3.5538613472713436e-5,1.8799374557002416e-5,4.245463539372303e-12,4.245463539372303e-12,4.245465753773783e-12
0.3587174348697395,100.0,100.0,10.05288285603504,14.904934809629875,0.08031532067634761,1.6172895142683057,1.6734400090900299,100.0,1.199541084950735e-6,3.5539168040618624e-5,1.887515940733638e-5,4.245466962829285e-12,4.245466962829285e-12,4.245476917740225e-12
0.36072144288577157,100.0,100.0,10.05288285604845,14.904934809629875,0.08039117079828091,1.6193645531041274,1.68633758269346,100.0,1.2345905792194923e-6,3.555843900228316e-5,1.904486615602895e-5,4.245476917740225e-12,4.245476917740225e-12,4.2454771980079994e-12
0.3627254509018036,100.0,100.0,10.052882856376355,14.904934809629875,0.08068426436446552,1.6195067982671396,1.699860741731609,100.0,1.239088707858785e-6,3.5587523292643216e-5,1.9087072732901843e-5,4.2454771980079994e-12,4.2454771980079994e-12,4.245487558524046e-12
0.36472945891783565,100.0,100.0,10.05288285673303,14.904934809629875,0.08189455059251378,1.619781262244972,1.721632238393918,100.0,1.2449483238951042e-6,3.5619437368046855e-5,1.9209468576888e-5,4.245486275393926e-12,4.245480444994122e-12,4.24548800134714e-12
0.3667334669338677,100.0,100.0,10.052882856921592,14.904934809629875,0.08216161489262307,1.6212084211515536,1.7236248573604707,100.0,1.26719518934045e-6,3.562453848341607e-5,1.9345561554996705e-5,4.24548800134714e-12,4.245494574469613e-12,4.245494574469613e-12
0.3687374749498998,100.0,100.0,10.052882857081542,14.904934809629875,0.0836227332560287,1.6223390719178667,1.756911450465102,100.0,1.269085520616819e-6,3.5637718970923356e-5,1.9407715305085562e-5,4.245494574469613e-12,4.2454960641847575e-12,4.245498595888135e-12
0.37074148296593185,100.0,100.0,10.052882857387397,14.904934809629875,0.08540508973898242,1.622477704460813,1.7707226139667998,100.0,1.2792258025505187e-6,3.5646433743348805e-5,1.943439125288988e-5,4.245499284261666e-12,4.245496865787581e-12,4.245500121843624e-12
0.3727454909819639,100.0,100.0,10.05288285759989,14.904934809629875,0.08586135628938023,1.62295064583039,1.7741932783310999,100.0,1.3021939446472347e-6,3.569896724789562e-5,1.962564769412144e-5,4.24549969858146e-12,4.245499284261666e-12,4.245500653570861e-12
0.374749498997996,100.0,100.0,10.052882858000865,14.904934809629875,0.08593863777932513,1.6249432386549565,1.7921652678389384,100.0,1.327481536755845e-6,3.570773330193525e-5,1.9833084724887836e-5,4.245501525128761e-12,4.24549969858146e-12,4.245501525128761e-12
0.37675350701402804,100.0,100.0,10.05288285834671,14.904934809629875,0.08697292312795102,1.6252096103573224,1.8251357840758433,100.0,1.3433798706254129e-6,3.572314365751871e-5,1.9846732436565696e-5,4.245502560101594e-12,4.245501525128761e-12,4.245506381640217e-12
0.3787575150300601,100.0,100.0,10.052882858575993,14.904934809629875,0.08733611907258361,1.6263301876438285,1.8273846562748088,100.0,1.3501938196771314e-6,3.572999176805991e-5,1.9891590401179256e-5,4.2455055044659174e-12,4.245501708348961e-12,4.245509332790653e-12
0.3807615230460922,100.0,100.0,10.052882859115174,14.904934809629875,0.08776739191837041,1.6266914849467988,1.8414492405269598,100.0,1.3512300032508028e-6,3.57435086764841e-5,2.013600027946095e-5,4.245507751412736e-12,4.245502560101594e-12,4.245509682547719e-12
0.38276553106212424,100.0,100.0,10.052882859400452,14.904934809629875,0.08818350110906904,1.6271015685546553,1.8625614076889414,100.0,1.356656898301416e-6,3.577208037340205e-5,2.0278267870924496e-5,4.245508642006116e-12,4.245507751412736e-12,4.2455120100185326e-12
0.3847695390781563,100.0,100.0,10.052882859453733,14.904934809629875,0.08973312919606204,1.6291742056806517,1.8764617121965323,100.0,1.3573362594228876e-6,3.5780864156175755e-5,2.0317700717546157e-5,4.245512212611979e-12,4.2455119144585884e-12,4.245514614031243e-12
0.3867735470941884,100.0,100.0,10.052882859491918,14.904934809629875,0.09031553174997856,1.6292592949899336,1.8976880594620313,100.0,1.359427649863302e-6,3.578138216953001e-5,2.03591336560954e-5,4.245513982087079e-12,4.245512212611979e-12,4.245516465890429e-12
0.38877755511022044,100.0,100.0,10.052882859620656,14.904934809629875,0.09102916993660476,1.6333881972917856,1.9119770523212116,100.0,1.3703749439175392e-6,3.578399588079142e-5,2.038656050524592e-5,4.24551708018192e-12,4.245512363478071e-12,4.245516560703484e-12
0.3907815631262525,100.0,100.0,10.052882859759647,14.904934809629875,0.09189265856604702,1.633705239355744,1.928166101551192,100.0,1.3781949536075399e-6,3.578622096730262e-5,2.0638493687347524e-5,4.245517145924159e-12,4.24551708018192e-12,4.245518659648877e-12
0.3927855711422846,100.0,100.0,10.052882860094545,14.904934809629875,0.09343751177678217,1.633879681918237,1.9327578225357096,100.0,1.3828156044189685e-6,3.5786472188288896e-5,2.090123884151947e-5,4.245518495588338e-12,4.245517145924159e-12,4.245521293174745e-12
0.39478957915831664,100.0,100.0,10.052882860231366,14.904934809629875,0.09409422889681042,1.6351296632775898,1.9677645172567935,100.0,1.383025954745297e-6,3.57934876904794e-5,2.099110339841827e-5,4.24552139219591e-12,4.245518495588338e-12,4.245521338765602e-12
0.3967935871743487,100.0,100.0,10.052882860422377,14.904934809629875,0.09451452827540806,1.6369567361167137,1.980248631230537,100.0,1.3921351296765492e-6,3.5798749756927e-5,2.1099795433844906e-5,4.24552145504853e-12,4.245521293174745e-12,4.24552145504853e-12
0.39879759519038077,100.0,100.0,10.052882860538817,14.904934809629875,0.09574166733043647,1.6379846419634303,1.9822484443937454,100.0,1.4219886618290567e-6,3.5809618643318656e-5,2.1156320829286873e-5,4.245522312410017e-12,4.24552145504853e-12,4.245524239398801e-12
0.40080160320641284,100.0,100.0,10.05288286086341,14.904934809629875,0.096234170837948,1.6389390810843962,2.0027025160581013,100.0,1.4333526242355277e-6,3.5820246733800274e-5,2.1485551940004218e-5,4.245524103926374e-12,4.245524239398801e-12,4.2455249671324565e-12
0.4028056112224449,100.0,100.0,10.052882860955322,14.904934809629875,0.09632524399536194,1.639034705000981,2.0327095483249,100.0,1.4494843479673653e-6,3.5838428600714135e-5,2.1808806814986577e-5,4.2455249671324565e-12,4.2455249671324565e-12,4.245526418011352e-12
0.40480961923847697,100.0,100.0,10.052882861269943,14.904934809629875,0.09670091454342687,1.641078707676721,2.037566692178148,100.0,1.4515067984882284e-6,3.5864840016909785e-5,2.200014226161017e-5,4.245535554142268e-12,4.245535554142268e-12,4.2455363901114056e-12
0.40681362725450904,100.0,100.0,10.052882861345795,14.904934809629875,0.09672774840837421,1.6415079466547393,2.052223196317396,100.0,1.4561058032355778e-6,3.586949110161056e-5,2.2151852872054476e-5,4.2455384197295085e-12,4.2455384197295085e-12,4.245538097378939e-12
0.4088176352705411,100.0,100.0,10.052882861419661,14.904934809629875,0.09694876434651659,1.6417186702498558,2.0723523737210896,100.0,1.5165862105965617e-6,3.5874687613297975e-5,2.2408555167723702e-5,4.245542348108228e-12,4.245542348108228e-12,4.245542249928188e-12
0.41082164328657317,100.0,100.0,10.052882861711863,14.904934809629875,0.09708386984138419,1.6427523156598596,2.08554962323933,100.0,1.522298774063378e-6,3.5879677317278984e-5,2.2551110027544128e-5,4.245545187322541e-12,4.245545187322541e-12,4.245545187322541e-12
0.41282565130260523,100.0,100.0,10.052882862011561,14.904934809629875,0.09708888369450384,1.643587284108394,2.107055302444723,100.0,1.5319155433263237e-6,3.59122104509702e-5,2.2749678473372125e-5,4.245547925100376e-12,4.245548517780223e-12,4.245548517780223e-12
0.4148296593186373,100.0,100.0,10.052882862052062,14.904934809629875,0.0989312254012355,1.6439101789534436,2.1325108283932495,100.0,1.5380557025523167e-6,3.594281352622092e-5,2.3190677108644608e-5,4.245548517780223e-12,4.245549646893086e-12,4.245549163546529e-12
0.4168336673346693,100.0,100.0,10.052882862055053,14.904934809629875,0.10024516541875457,1.6439431635433668,2.1416715967396422,100.0,1.553738334473209e-6,3.594541293687971e-5,2.320419292987665e-5,4.245549646893086e-12,4.24555015919244e-12,4.245550254510888e-12
0.4188376753507014,100.0,100.0,10.052882862085662,14.904934809629875,0.10166260429171675,1.64443549096863,2.176197718328347,100.0,1.5624272852466071e-6,3.5948459803248314e-5,2.3368602390460363e-5,4.245552601375826e-12,4.245552601375826e-12,4.2455520054325064e-12
0.42084168336673344,100.0,100.0,10.052882862376793,14.904934809629875,0.10350020539492069,1.6448646712546784,2.1821718231313345,100.0,1.5663665039425764e-6,3.5962608458161695e-5,2.3595214265134247e-5,4.245558730321119e-12,4.245552602422434e-12,4.245559010867263e-12
0.4228456913827655,100.0,100.0,10.052882862660477,14.904934809629875,0.10402585865351283,1.646432012209791,2.2106304422702823,100.0,1.5703125970720627e-6,3.5986528632913645e-5,2.362900002563923e-5,4.2455591978992515e-12,4.2455591978992515e-12,4.2455591978992515e-12
0.4248496993987976,100.0,100.0,10.052882862678425,14.904934809629875,0.10408790859909971,1.6468823901141785,2.2322134891485943,100.0,1.5736924638465958e-6,3.59893608660406e-5,2.3666337302246613e-5,4.245559789357034e-12,4.245559789357034e-12,4.2455594410624504e-12
0.42685370741482964,100.0,100.0,10.052882862865468,14.904934809629875,0.1041253545510381,1.6488936180729716,2.244966829908724,100.0,1.5759392605889604e-6,3.599782224217594e-5,2.3902328266472692e-5,4.245559983319722e-12,4.245559983319722e-12,4.245560588045783e-12
0.4288577154308617,100.0,100.0,10.052882862961203,14.904934809629875,0.10412569313090438,1.6489829553697306,2.279212658229682,100.0,1.5822272578270215e-6,3.600231105342295e-5,2.4226809508224835e-5,4.245560588045783e-12,4.245560588045783e-12,4.245561116709732e-12
0.4308617234468938,100.0,100.0,10.052882863017844,14.904934809629875,0.10735712446488936,1.65021685999773,2.2826344671135326,100.0,1.5835294853951922e-6,3.601093111168456e-5,2.4273449206736034e-5,4.245560894168975e-12,4.245560894168975e-12,4.245561247482197e-12
0.43286573146292584,100.0,100.0,10.052882863226309,14.904934809629875,0.10820719232450889,1.6507494265047313,2.313346105490992,100.0,1.5959238267053515e-6,3.601585667617153e-5,2.4366358119653998e-5,4.245562081773501e-12,4.245562081773501e-12,4.2455624682115886e-12
0.4348697394789579,100.0,100.0,10.052882863228279,14.904934809629875,0.1086921176044978,1.6507924775379677,2.3334290569027063,100.0,1.6039585840686788e-6,3.604647068907451e-5,2.473121437332908e-5,4.2455624682115886e-12,4.2455624682115886e-12,4.245565867535465e-12
0.43687374749499,100.0,100.0,10.052882863474846,14.904934809629875,0.10872401981573354,1.652193494880783,2.3473761018584876,100.0,1.6333897612009252e-6,3.605614609444537e-5,2.4818645999294458e-5,4.245566049053601e-12,4.245566049053601e-12,4.2455701121618735e-12
0.43887775551102204,100.0,100.0,10.052882863684797,14.904934809629875,0.11025447419871369,1.6524759545455963,2.381300614978036,100.0,1.6443096589401962e-6,3.606373377281283e-5,2.492642233622611e-5,4.2455701121618735e-12,4.2455701121618735e-12,4.2455709701178296e-12
0.4408817635270541,100.0,100.0,10.052882863707849,14.904934809629875,0.11082965018943221,1.653750476375199,2.384604274857697,100.0,1.6527544832783584e-6,3.606870610004965e-5,2.4940290302221503e-5,4.2455713249626945e-12,4.2455713249626945e-12,4.2455713249626945e-12
0.44288577154308617,100.0,100.0,10.052882863725106,14.904934809629875,0.11131620471957773,1.6546119530900214,2.415117798961197,100.0,1.6779397743666288e-6,3.608356061565901e-5,2.497138204762593e-5,4.245572059111123e-12,4.245572059111123e-12,4.245572059111123e-12
0.44488977955911824,100.0,100.0,10.05288286380254,14.904934809629875,0.11183905873831926,1.6548209532969234,2.4361579537887637,100.0,1.6818700386293695e-6,3.608862207525593e-5,2.5087156818813654e-5,4.245572743470151e-12,4.245572743470151e-12,4.245572397162563e-12
0.4468937875751503,100.0,100.0,10.052882863926289,14.904934809629875,0.1119081764845965,1.656031373629316,2.4488259793175953,100.0,1.6841522280802731e-6,3.6089917153203555e-5,2.5365847939527114e-5,4.245592933016932e-12,4.245592933016932e-12,4.245592293745594e-12
0.44889779559118237,100.0,100.0,10.052882863949824,14.904934809629875,0.11196014618595669,1.6560459903829887,2.4824236392455536,100.0,1.688624762084966e-6,3.6090136031783475e-5,2.5514734761299584e-5,4.245594951147444e-12,4.245594951147444e-12,4.245593160815522e-12
0.45090180360721444,100.0,100.0,10.052882864131076,14.904934809629875,0.11339413056154773,1.6567121132290177,2.4880909288650774,100.0,1.7225423560950794e-6,3.6099330075867525e-5,2.5707018712858567e-5,4.2455967242998854e-12,4.2455967242998854e-12,4.245596701290074e-12
0.4529058116232465,100.0,100.0,10.052882864159828,14.904934809629875,0.11354631096125013,1.6596793111066788,2.515909407144109,100.0,1.7256179340260904e-6,3.610710457663505e-5,2.5738609573676295e-5,4.245597304291891e-12,4.245597304291891e-12,4.24559766788259e-12
0.45490981963927857,100.0,100.0,10.052882864323065,14.904934809629875,0.11376813702984297,1.6609969219335194,2.540404524867191,100.0,1.746248284981114e-6,3.611393697377156e-5,2.590687430761755e-5,4.24559823076219e-12,4.24559823076219e-12,4.245597839802874e-12
0.45691382765531063,100.0,100.0,10.052882864440106,14.904934809629875,0.11384423733668018,1.6620842441564234,2.5492820452246847,100.0,1.7842981643566607e-6,3.612469757881247e-5,2.614207400984905e-5,4.245605794364107e-12,4.245605794364107e-12,4.245606888375207e-12
0.4589178356713427,100.0,100.0,10.052882864503054,14.904934809629875,0.11601021355165311,1.6622250294897583,2.582540439114058,100.0,1.7937773283738818e-6,3.6136151128244475e-5,2.6220394468669626e-5,4.245609739448135e-12,4.245609739448135e-12,4.2456107962744215e-12
0.46092184368737477,100.0,100.0,10.052882864540212,14.904934809629875,0.11722856896189933,1.6625185826860231,2.6156835883520313,100.0,1.7961325819804404e-6,3.613816677071125e-5,2.630538542898388e-5,4.245613398455561e-12,4.245613186729359e-12,4.2456136474495835e-12
0.46292585170340683,100.0,100.0,10.052882864671794,14.904934809629875,0.1175389177550137,1.6630728258155807,2.6487105976975744,100.0,1.800344425862982e-6,3.6174964747011875e-5,2.6611405033717435e-5,4.245614590768205e-12,4.245613398455561e-12,4.245613782258915e-12
0.4649298597194389,100.0,100.0,10.052882864763092,14.904934809629875,0.11783109351098436,1.6642883263542183,2.6816206691664153,100.0,1.8234128448147256e-6,3.617971525817024e-5,2.6639954135989554e-5,4.2456221707800835e-12,4.245614590768205e-12,4.2456231397398545e-12
0.46693386773547096,100.0,100.0,10.052882864784202,14.904934809629875,0.11794686886230103,1.6642980335283826,2.7144130947311407,100.0,1.837058357042612e-6,3.618304020185342e-5,2.6645994057829323e-5,4.245622892893263e-12,4.245622892893263e-12,4.2456255254634584e-12
0.46893787575150303,100.0,100.0,10.052882864829987,14.904934809629875,0.11822070562017421,1.6646855061877557,2.747087249622055,100.0,1.8600144865332178e-6,3.618919119109351e-5,2.665958420918472e-5,4.245626993242237e-12,4.245626993242237e-12,4.245629747602438e-12
0.4709418837675351,100.0,100.0,10.052882864873046,14.904934809629875,0.12007664575591104,1.6650079796829198,2.77964258617342,100.0,1.8650701839574669e-6,3.622796527832473e-5,2.6695329422215246e-5,4.245632773958705e-12,4.245632773958705e-12,4.245633381564611e-12
0.4729458917835671,100.0,100.0,10.052882864958129,14.904934809629875,0.1206913742375043,1.6650495589945091,2.8120786281653456,100.0,1.8655028608582597e-6,3.622916650419065e-5,2.6728607148655566e-5,4.245635543263625e-12,4.245635543263625e-12,4.24563383392685e-12
0.4749498997995992,100.0,100.0,10.052882864978294,14.904934809629875,0.12161887904553784,1.6656292125569672,2.8443949656166265,100.0,1.868054814776812e-6,3.6232982214442736e-5,2.7085502570524038e-5,4.245637906882524e-12,4.245637906882524e-12,4.245639162708271e-12
0.47695390781563124,100.0,100.0,10.052882865117331,14.904934809629875,0.1221807865361027,1.6656574051294328,2.8765912499882815,100.0,1.8870900519296522e-6,3.624508906840729e-5,2.71511726401276e-5,4.245638372524798e-12,4.245638372524798e-12,4.245639532507611e-12
0.4789579158316633,100.0,100.0,10.052882865164278,14.904934809629875,0.12222572319859663,1.6662396784067444,2.9086671897615486,100.0,1.9007429702129406e-6,3.625143130286433e-5,2.7403588680539433e-5,4.24564156512922e-12,4.24564156512922e-12,4.24564156512922e-12
0.48096192384769537,100.0,100.0,10.05288286524768,14.904934809629875,0.1234367685941459,1.6663346952902043,2.940622546357623,100.0,1.9289774483143826e-6,3.62647427324058e-5,2.7924315511228786e-5,4.245643382863978e-12,4.245643382863978e-12,4.245641958700284e-12
0.48296593186372744,100.0,100.0,10.05288286536988,14.904934809629875,0.12365928688435339,1.6673522361225679,2.972457130428958,100.0,1.940804351361376e-6,3.6267172333535765e-5,2.8243843346014002e-5,4.245654689449249e-12,4.245654689449249e-12,4.245654689449249e-12
0.4849699398797595,100.0,100.0,10.052882865373043,14.904934809629875,0.12479265803503761,1.6677396136470695,3.0041707981099357,100.0,1.9609967405262785e-6,3.626801397374375e-5,2.8265154706436438e-5,4.245654735953335e-12,4.245654735953335e-12,4.245654735953335e-12
0.48697394789579157,100.0,100.0,10.052882865379022,14.904934809629875,0.1249344853279075,1.6679262903039784,3.035763448243468,100.0,1.961963160512786e-6,3.62721296509809e-5,2.833345896519685e-5,4.245655506860326e-12,4.245655506860326e-12,4.24565540016795e-12
0.48897795591182364,100.0,100.0,10.052882865419104,14.904934809629875,0.12786366330627053,1.6685834356429563,3.067235019066126,100.0,1.9980350577275473e-6,3.627492981474729e-5,2.85392418419733e-5,4.245655797316163e-12,4.245655797316163e-12,4.245656234518725e-12
0.4909819639278557,100.0,100.0,10.052882865484444,14.904934809629875,0.1284182384783025,1.6692039855846583,3.0985854855387,100.0,2.009155385019568e-6,3.627869409241699e-5,2.901654948808409e-5,4.245663684253597e-12,4.245663684253597e-12,4.245663684253597e-12
0.49298597194388777,100.0,100.0,10.052882865540042,14.904934809629875,0.12845888663769073,1.669431121826669,3.1298148567855684,100.0,2.0142527033270894e-6,3.6296100294026217e-5,2.925681344723083e-5,4.245672621618664e-12,4.245672621618664e-12,4.245672621618664e-12
0.49498997995991983,100.0,100.0,10.052882865591846,14.904934809629875,0.13040532912293515,1.6694397922546071,3.1609231737192505,100.0,2.019872144737561e-6,3.62998731284148e-5,2.941903432894689e-5,4.2456754977696856e-12,4.2456754977696856e-12,4.2456754977696856e-12
0.4969939879759519,100.0,100.0,10.052882865642077,14.904934809629875,0.1311948333011321,1.6698690634232782,3.1919105068352223,100.0,2.022199395006599e-6,3.630284161595681e-5,2.9458391450653364e-5,4.2456757859013056e-12,4.2456757859013056e-12,4.2456757859013056e-12
0.49899799599198397,100.0,100.0,10.052882865692537,14.904934809629875,0.1319963890034026,1.6708245507342696,3.2227769541634412,100.0,2.038974612785499e-6,3.631436437553277e-5,2.9745858820788097e-5,4.245688126086499e-12,4.245688126086499e-12,4.245688364668826e-12
0.501002004008016,100.0,100.0,10.052882865720997,14.904934809629875,0.13204096414804115,1.6711302496214187,3.2535226393642067,100.0,2.072723944893962e-6,3.631447276609646e-5,2.9871367463316288e-5,4.245699145170312e-12,4.245699145170312e-12,4.245699749618725e-12
0.503006012024048,100.0,100.0,10.052882865786934,14.904934809629875,0.13296536249429933,1.6712587349894894,3.2841477099570677,100.0,2.082562903252592e-6,3.631507315955892e-5,3.0022562962410082e-5,4.2457020848290645e-12,4.2457020848290645e-12,4.2457020848290645e-12
0.5050100200400801,100.0,100.0,10.052882865830504,14.904934809629875,0.1331280019937492,1.6716529761173289,3.3146523356724837,100.0,2.091999174513573e-6,3.6318412665942935e-5,3.0317066643520334e-5,4.245705817229235e-12,4.245706710983329e-12,4.245704723306505e-12
0.5070140280561122,100.0,100.0,10.05288286583718,14.904934809629875,0.1350092028956817,1.6719820327773844,3.3450367069168196,100.0,2.093093102808578e-6,3.6322591110190075e-5,3.04531927371194e-5,4.245706710983329e-12,4.24571278072558e-12,4.2457070947595184e-12
0.5090180360721442,100.0,100.0,10.052882865875432,14.904934809629875,0.13560508007510544,1.6727136622828416,3.3753010333420597,100.0,2.1002799375893274e-6,3.632424997713133e-5,3.0505568842767822e-5,4.24571278072558e-12,4.2457182489501196e-12,4.24571278072558e-12
0.5110220440881763,100.0,100.0,10.052882865958399,14.904934809629875,0.13733011594381966,1.6736021123472289,3.4054455425123535,100.0,2.120406506764542e-6,3.633083496604765e-5,3.081077957438843e-5,4.2457182489501196e-12,4.245720462723871e-12,4.2457182489501196e-12
0.5130260521042084,100.0,100.0,10.052882865998853,14.904934809629875,0.13931308686043864,1.6736218542266987,3.4354704786601777,100.0,2.134602135031611e-6,3.634726006720898e-5,3.0845627962798745e-5,4.245720462723871e-12,4.24572251677295e-12,4.245720437769711e-12
0.5150300601202404,100.0,100.0,10.052882866007893,14.904934809629875,0.13989381373791673,1.674271227106872,3.4653761015254676,100.0,2.1371570363369692e-6,3.6348336713838606e-5,3.1023938717679805e-5,4.24572251677295e-12,4.245723696332601e-12,4.245721434264644e-12
0.5170340681362725,100.0,100.0,10.052882866036178,14.904934809629875,0.1412074922658499,1.674548293604649,3.5238785832429675,100.0,2.141897113377143e-6,3.6348348806517366e-5,3.1197687559413266e-5,4.245723696332601e-12,4.2457354033899075e-12,4.245723696332601e-12
0.5190380761523046,100.0,100.0,10.052882866059683,14.904934809629875,0.14344000694811976,1.6757980311172547,3.550745200270879,100.0,2.184729573576705e-6,3.6360544082472514e-5,3.1249063806261956e-5,4.2457354033899075e-12,4.2457365078888345e-12,4.2457354033899075e-12
0.5210420841683366,100.0,100.0,10.052882866109098,14.904934809629875,0.14565910418540323,1.6764069500996903,3.5775875342921,100.0,2.1890606392117167e-6,3.6362444531272654e-5,3.125926243095628e-5,4.2457365078888345e-12,4.245736965868575e-12,4.24573647454612e-12
0.5230460921843687,100.0,100.0,10.052882866157269,14.904934809629875,0.14629815090413392,1.676722821387526,3.604411236103438,100.0,2.1998929814636092e-6,3.636596878305422e-5,3.1274748132486394e-5,4.245736965868575e-12,4.2457423464367016e-12,4.2457423464367016e-12
0.5250501002004008,100.0,100.0,10.052882866173602,14.904934809629875,0.14631726527043654,1.6770252896296347,3.6311952172060264,100.0,2.2032525926111823e-6,3.636859921353889e-5,3.136306514171527e-5,4.2457423464367016e-12,4.245743189701879e-12,4.2457471243251916e-12
0.5270541082164328,100.0,100.0,10.05288286617746,14.904934809629875,0.14652667656547363,1.6783444903761016,3.6579471017735026,100.0,2.244570241214344e-6,3.637236123136408e-5,3.177823827984442e-5,4.245746875259429e-12,4.245746875259429e-12,4.245748958897381e-12
0.5290581162324649,100.0,100.0,10.05288286622461,14.904934809629875,0.14689201368595367,1.6808912962537477,3.6846644728540854,100.0,2.2506078017164433e-6,3.637498295476099e-5,3.191546945694869e-5,4.245754017171886e-12,4.245763468210727e-12,4.2457539539040296e-12
0.531062124248497,100.0,100.0,10.05288286624155,14.904934809629875,0.14760861481657442,1.6823563324770225,3.711345019857611,100.0,2.262282120744434e-6,3.638283176436876e-5,3.1962818727011185e-5,4.245763468210727e-12,4.245763728854725e-12,4.245763468210727e-12
0.533066132264529,100.0,100.0,10.052882866287971,14.904934809629875,0.14821966486408963,1.6834414495972585,3.737986534088114,100.0,2.2713436093167563e-6,3.63914133172138e-5,3.208045844299074e-5,4.2457703023904705e-12,4.2457703023904705e-12,4.245769962579195e-12
0.5350701402805611,100.0,100.0,10.052882866301633,14.904934809629875,0.14891578852478732,1.6847162846474222,3.7645869044735933,100.0,2.293792973343414e-6,3.6396704432994434e-5,3.2160408062068006e-5,4.245771720600082e-12,4.245771720600082e-12,4.245770140444604e-12
0.5370741482965932,100.0,100.0,10.052882866357963,14.904934809629875,0.14917735558727513,1.685792377087411,3.7911441134843074,100.0,2.297079748181314e-6,3.6439310986222655e-5,3.224960167184767e-5,4.2457790664927556e-12,4.2457790664927556e-12,4.2457733100569494e-12
0.5390781563126252,100.0,100.0,10.052882866402337,14.904934809629875,0.15034181678337805,1.6868502784517616,3.8176562332524693,100.0,2.2973124470860416e-6,3.645041561053569e-5,3.2648664042838196e-5,4.245780787554647e-12,4.245780787554647e-12,4.2457790664927556e-12
0.5410821643286573,100.0,100.0,10.052882866408039,14.904934809629875,0.15093451718709855,1.6885624407165385,3.8441214217386266,100.0,2.2999930127423004e-6,3.645153150976283e-5,3.289291117530854e-5,4.245781169539882e-12,4.245781169539882e-12,4.24578118962807e-12
0.5430861723446894,100.0,100.0,10.052882866410771,14.904934809629875,0.15182630962492033,1.6887673405478738,3.8705379193545015,100.0,2.302655971339729e-6,3.645372274167267e-5,3.3633072050828304e-5,4.245799008388052e-12,4.2457926236674065e-12,4.245799880485999e-12
0.5450901803607214,100.0,100.0,10.052882866430924,14.904934809629875,0.15243345352131582,1.6896181323551045,3.8969040454075357,100.0,2.3096237595045362e-6,3.6457370494044434e-5,3.3764336995329615e-5,4.245812077938777e-12,4.245799008388052e-12,4.245812077938777e-12
0.5470941883767535,100.0,100.0,10.052882866460278,14.904934809629875,0.1532365527704985,1.6906933103303214,3.9232181948860645,100.0,2.322389601597182e-6,3.6466133236529624e-5,3.385030181569433e-5,4.245816113095607e-12,4.245812077938777e-12,4.245816288285909e-12
0.5490981963927856,100.0,100.0,10.052882866502406,14.904934809629875,0.1536010432089208,1.6923667790871002,3.949478835344655,100.0,2.3661766330428626e-6,3.647783681517114e-5,3.40777136348122e-5,4.245821488596462e-12,4.2458190565118065e-12,4.245821488596462e-12
0.5511022044088176,100.0,100.0,10.052882866506692,14.904934809629875,0.1553113283950454,1.6940722303847762,3.9756845039261126,100.0,2.3819501606241518e-6,3.648968006599891e-5,3.42204915571924e-5,4.245833747046535e-12,4.245821488596462e-12,4.245833747046535e-12
0.5531062124248497,100.0,100.0,10.052882866550204,14.904934809629875,0.15708070197117754,1.6969867754385428,4.001833804513925,100.0,2.3835900805558806e-6,3.649122960224397e-5,3.452419574118839e-5,4.24583568682278e-12,4.24583568682278e-12,4.245835474465849e-12
0.5551102204408818,100.0,100.0,10.052882866557074,14.904934809629875,0.15868125407169184,1.697680190025245,4.027925405009187,100.0,2.3857890834325217e-6,3.6509994181279726e-5,3.465378760906404e-5,4.245836219760653e-12,4.2458372806602815e-12,4.245836287547692e-12
0.5571142284569138,100.0,100.0,10.052882866589968,14.904934809629875,0.15872644457541427,1.697916358128421,4.053958034726305,100.0,2.393528719191773e-6,3.6517428753000425e-5,3.4944771778369555e-5,4.245840653724256e-12,4.245840789190942e-12,4.245840789190942e-12
0.5591182364729459,100.0,100.0,10.052882866590997,14.904934809629875,0.16028236550064376,1.6982120614047305,4.079930481902067,100.0,2.4094679026995575e-6,3.653243088093716e-5,3.5239145843766466e-5,4.245849682819581e-12,4.245849682819581e-12,4.245849520143571e-12
0.561122244488978,100.0,100.0,10.052882866623916,14.904934809629875,0.16321453717111684,1.6988240839418287,4.105841591312843,100.0,2.4202583406747943e-6,3.653763566797348e-5,3.5611024068139166e-5,4.24585433439386e-12,4.24585433439386e-12,4.245852595508105e-12
0.56312625250501,100.0,100.0,10.052882866629242,14.904934809629875,0.16333387669031832,1.6995271986896547,4.131690261994987,100.0,2.47350815170302e-6,3.653881910491442e-5,3.580441611073081e-5,4.245855967550355e-12,4.245855967550355e-12,4.245858272350987e-12
0.5651302605210421,100.0,100.0,10.052882866665094,14.904934809629875,0.16511477816752645,1.700025666712837,4.1574754450637075,100.0,2.483003006909143e-6,3.6544042381103334e-5,3.6016858899320185e-5,4.245860896482188e-12,4.245860896482188e-12,4.245861326748996e-12
0.5671342685370742,100.0,100.0,10.052882866666582,14.904934809629875,0.16559232808322102,1.7017251224502181,4.183196141625865,100.0,2.5141961398280464e-6,3.65455975834882e-5,3.639168361762222e-5,4.245870243918845e-12,4.245870243918845e-12,4.2458713965509545e-12
0.5691382765531062,100.0,100.0,10.052882866678164,14.904934809629875,0.1663570162606288,1.7026859658557774,4.2088514007824305,100.0,2.525988773555231e-6,3.657517650378523e-5,3.6596353691077484e-5,4.245880300100478e-12,4.245880300100478e-12,4.245877379040717e-12
0.5711422845691383,100.0,100.0,10.052882866698706,14.904934809629875,0.16655575003743986,1.703854288855464,4.234440317716461,100.0,2.5657208535122965e-6,3.657534651379568e-5,3.672924123756942e-5,4.245900520750664e-12,4.245900520750664e-12,4.2458805091687615e-12
0.5731462925851704,100.0,100.0,10.052882866730219,14.904934809629875,0.1679506819811447,1.7053012378643424,4.259962031862706,100.0,2.571061297769878e-6,3.660110950808184e-5,3.689841260304557e-5,4.245928485970552e-12,4.245922088027547e-12,4.245928485970552e-12
0.5751503006012024,100.0,100.0,10.052882866733622,14.904934809629875,0.16895401629716778,1.7072793564998234,4.285415725155102,100.0,2.6219958727110565e-6,3.66070433307322e-5,3.740366797432315e-5,4.245931000047547e-12,4.245928485970552e-12,4.245930919933557e-12
0.5771543086172345,100.0,100.0,10.05288286675976,14.904934809629875,0.1693777917656,1.707720965247703,4.310800620348595,100.0,2.6409083015158205e-6,3.662725323323883e-5,3.745648147551128e-5,4.245935298516324e-12,4.245931000047547e-12,4.245935376135488e-12
0.5791583166332666,100.0,100.0,10.05288286676866,14.904934809629875,0.16975028106525464,1.707783246869838,4.336115979411922,100.0,2.64541853003479e-6,3.665941463823194e-5,3.7836627078369416e-5,4.245936195841175e-12,4.245935298516324e-12,4.245936195841175e-12
0.5811623246492986,100.0,100.0,10.052882866776551,14.904934809629875,0.17098969493418859,1.7081159422920427,4.361361101988098,100.0,2.6471551629042047e-6,3.6665111948302484e-5,3.824101245159058e-5,4.245942213743705e-12,4.24594038262354e-12,4.245942213743705e-12
0.5831663326653307,100.0,100.0,10.052882866787456,14.904934809629875,0.17138625250237702,1.7082303112568116,4.386535323919555,100.0,2.6607636174613992e-6,3.6671262953668444e-5,3.852391899216284e-5,4.245951196069406e-12,4.245951196069406e-12,4.245951465353686e-12
0.5851703406813628,100.0,100.0,10.052882866792281,14.904934809629875,0.1724983543369605,1.710326066360824,4.411638015834993,100.0,2.662877344019354e-6,3.668805226410072e-5,3.8598921346530684e-5,4.245969634949585e-12,4.245972241371912e-12,4.245969634949585e-12
0.5871743486973948,100.0,100.0,10.052882866813421,14.904934809629875,0.17323469811890135,1.7123807786151475,4.4366685817951526,100.0,2.6638907059672164e-6,3.669555103311897e-5,3.931810314429092e-5,4.245971183831226e-12,4.24598325503375e-12,4.245972770078279e-12
0.5891783567134269,100.0,100.0,10.052882866837763,14.904934809629875,0.17366100514493096,1.7153759407943314,4.461626457994855,100.0,2.6766426144086474e-6,3.672834046806254e-5,3.9399194078325934e-5,4.245972241371912e-12,4.245986692294103e-12,4.245973665047614e-12
0.591182364729459,100.0,100.0,10.052882866843607,14.904934809629875,0.1743702293493993,1.7162114757011298,4.486511111518768,100.0,2.693028121561652e-6,3.6771732709747975e-5,3.955157021105638e-5,4.24598325503375e-12,4.2459869677839365e-12,4.24598325503375e-12
0.593186372745491,100.0,100.0,10.052882866856491,14.904934809629875,0.17474179203000553,1.7162845553391775,4.511322039148498,100.0,2.7079752355904648e-6,3.678074723607732e-5,3.970541467417421e-5,4.2459869677839365e-12,4.2459881227448155e-12,4.245987313412538e-12
0.5951903807615231,100.0,100.0,10.052882866860584,14.904934809629875,0.17496359745470877,1.71665145539867,4.536058766218704,100.0,2.7095375138404317e-6,3.678589404602625e-5,3.9722217622137653e-5,4.2459881227448155e-12,4.2459886765080805e-12,4.24598744444124e-12
0.5971943887775552,100.0,100.0,10.05288286687722,14.904934809629875,0.17580490926103792,1.7170429580935072,4.56072084562837,100.0,2.7382926772796015e-6,3.678742921917894e-5,3.973022439153368e-5,4.2459886765080805e-12,4.245989829639401e-12,4.2459886765080805e-12
0.5991983967935872,100.0,100.0,10.052882866881978,14.904934809629875,0.17779487101070923,1.7175579649482242,4.5853078563313545,100.0,2.741385444795471e-6,3.6788430659870396e-5,4.0101613993159674e-5,4.245989829639401e-12,4.2459974193501904e-12,4.24599666276053e-12
0.6012024048096193,100.0,100.0,10.052882866888517,14.904934809629875,0.1786940811845046,1.718766249426997,4.609819403050443,100.0,2.769031133363335e-6,3.6788903285512287e-5,4.020702038522063e-5,4.246006248330961e-12,4.246006248330961e-12,4.2460062586252795e-12
0.6032064128256514,100.0,100.0,10.052882866902035,14.904934809629875,0.17943138943571801,1.7230648288253463,4.634255114799412,100.0,2.7803648620628506e-6,3.679504051031718e-5,4.0311576233641336e-5,4.2460085433124e-12,4.2460085433124e-12,4.246008255704198e-12
0.6052104208416834,100.0,100.0,10.052882866920838,14.904934809629875,0.17983914585920496,1.7238093004257788,4.658614644087909,100.0,2.7814862995612257e-6,3.6818149047205004e-5,4.069409169596994e-5,4.246009446619293e-12,4.246009446619293e-12,4.246008762201852e-12
0.6072144288577155,100.0,100.0,10.05288286692144,14.904934809629875,0.18083570738754576,1.7243136554045126,4.682897666029171,100.0,2.7865261693111485e-6,3.6870588871363426e-5,4.070443024580914e-5,4.246014270888796e-12,4.246014270888796e-12,4.246014270888796e-12
0.6092184368737475,100.0,100.0,10.052882866927815,14.904934809629875,0.18084186617552728,1.7262690007388453,4.707103877483479,100.0,2.811221226891218e-6,3.690340796169219e-5,4.07166250148786e-5,4.246045248643993e-12,4.246045248643993e-12,4.246046800730937e-12
0.6112224448897795,100.0,100.0,10.052882866938466,14.904934809629875,0.18280763673200737,1.7270932440488624,4.731232996235745,100.0,2.8461669826732585e-6,3.690421068845621e-5,4.140445411036147e-5,4.246056343769547e-12,4.246056343769547e-12,4.2460583133150334e-12
0.6132264529058116,100.0,100.0,10.052882866954993,14.904934809629875,0.1834088339485063,1.7273458013955476,4.755284760205769,100.0,2.90507037758414e-6,3.6909380187538266e-5,4.1692060756107176e-5,4.246062955078861e-12,4.246062955078861e-12,4.246059954015219e-12
0.6152304609218436,100.0,100.0,10.052882866958637,14.904934809629875,0.18592999068766644,1.7307261678830923,4.779258926689737,100.0,2.921473906295897e-6,3.6919405519685374e-5,4.176338640182629e-5,4.246071710734891e-12,4.246071710734891e-12,4.246071710734891e-12
0.6172344689378757,100.0,100.0,10.0528828669622,14.904934809629875,0.18691541146789561,1.731396723812671,4.8031552716316135,100.0,2.9847821906315535e-6,3.6933037102568576e-5,4.2247921486394816e-5,4.2460724013896005e-12,4.2460724013896005e-12,4.2460724013896005e-12
0.6192384769539078,100.0,100.0,10.052882866970487,14.904934809629875,0.18867710165697052,1.7315873427956245,4.8269735889231375,100.0,2.9892619697140504e-6,3.6951453477345456e-5,4.2259441670036796e-5,4.246106184515217e-12,4.246106184515217e-12,4.24611015149082e-12
0.6212424849699398,100.0,100.0,10.052882866974214,14.904934809629875,0.19029846547764273,1.732177496796723,4.850713689731199,100.0,3.0253091323680732e-6,3.6960935822855174e-5,4.226587656127367e-5,4.246111073250855e-12,4.246116466411534e-12,4.24611176419075e-12
0.6232464929859719,100.0,100.0,10.052882866985012,14.904934809629875,0.19199629078595237,1.7337760149717898,4.874375401851411,100.0,3.0310553399659386e-6,3.6979519858545154e-5,4.2459243986498744e-5,4.246116466411534e-12,4.246119190489582e-12,4.24611633544525e-12
0.625250501002004,100.0,100.0,10.052882866992286,14.904934809629875,0.1944498023483839,1.7354218220942785,4.897958569086779,100.0,3.049857618774726e-6,3.69883887027826e-5,4.253796677409712e-5,4.246119190489582e-12,4.2461307362545635e-12,4.246120643099804e-12
0.627254509018036,100.0,100.0,10.05288286699863,14.904934809629875,0.1955272020328065,1.7358397887510992,4.92146305065038,100.0,3.0519538376481334e-6,3.699433673139214e-5,4.336275218662103e-5,4.2461307362545635e-12,4.246133152418906e-12,4.246132509580619e-12
0.6292585170340681,100.0,100.0,10.052882867011396,14.904934809629875,0.1957720479267608,1.7368724697216769,4.944888720591063,100.0,3.074088096492727e-6,3.701019834475346e-5,4.342124928811926e-5,4.246166382475145e-12,4.246166382475145e-12,4.246166382475145e-12
0.6312625250501002,100.0,100.0,10.05288286701709,14.904934809629875,0.19581149776349724,1.7372679258703143,4.968235467241161,100.0,3.095612702351434e-6,3.7042434083941415e-5,4.369656281023598e-5,4.246198302179415e-12,4.246198302179415e-12,4.246198044843097e-12
0.6332665330661322,100.0,100.0,10.052882867018612,14.904934809629875,0.19686049273543374,1.7385117204779352,4.991503192685339,100.0,3.1044659474622876e-6,3.705777543048017e-5,4.370927362840786e-5,4.246199092063936e-12,4.246199092063936e-12,4.246199687054701e-12
0.6352705410821643,100.0,100.0,10.0528828670197,14.904934809629875,0.19842555750567742,1.7401196883260786,5.014691812249638,100.0,3.1325534304431364e-6,3.7079181220866637e-5,4.4197197320402426e-5,4.24620701720275e-12,4.24620701720275e-12,4.24620701720275e-12
0.6372745490981964,100.0,100.0,10.052882867023365,14.904934809629875,0.19866628648408066,1.7408678853621087,5.037815146261359,100.0,3.145008097001901e-6,3.711292451900236e-5,4.460246537177793e-5,4.24620918981247e-12,4.24620918981247e-12,4.246209109335403e-12
0.6392785571142284,100.0,100.0,10.052882867034585,14.904934809629875,0.20026207428425155,1.7411769135845647,5.06084393883028,100.0,3.1468892198092225e-6,3.715294998478225e-5,4.47967212122667e-5,4.246212496443626e-12,4.246212496443626e-12,4.246212496443626e-12
0.6412825651302605,100.0,100.0,10.052882867041648,14.904934809629875,0.20082396690852042,1.7423647996312035,5.083793512941976,100.0,3.2387342292961362e-6,3.7165387286817275e-5,4.5241605948078466e-5,4.246213436741314e-12,4.246213436741314e-12,4.2462141146806184e-12
0.6432865731462926,100.0,100.0,10.052882867045104,14.904934809629875,0.20152105552125804,1.7441898432830427,5.106663829399039,100.0,3.2559858089559152e-6,3.7173305370742546e-5,4.5261993770598445e-5,4.246224944608163e-12,4.246224944608163e-12,4.246224605432949e-12
0.6452905811623246,100.0,100.0,10.052882867051927,14.904934809629875,0.20429332811119247,1.7448197624280621,9.63215074577904,100.0,3.2671997499907703e-6,3.71779385025716e-5,4.6420265237030574e-5,4.2462417925224336e-12,4.2462417925224336e-12,4.2462417925224336e-12
0.6472945891783567,100.0,100.0,10.052882867054967,14.904934809629875,0.2043175460752408,1.7461915160005175,9.632157214956765,100.0,3.278430313856664e-6,3.718191884325905e-5,4.649433830021161e-5,4.246243795330375e-12,4.246243795330375e-12,4.2462438517174415e-12
0.6492985971943888,100.0,100.0,10.052882867061802,14.904934809629875,0.20499439528943586,1.7465478094908444,9.632168769009475,100.0,3.306787656048207e-6,3.718350294283337e-5,4.657659435381612e-5,4.246272595945541e-12,4.246272595945541e-12,4.246272595945541e-12
0.6513026052104208,100.0,100.0,10.052882867064213,14.904934809629875,0.20840277011830205,1.7500218220630777,9.63218528786975,100.0,3.3144035213868217e-6,3.7202408470749704e-5,4.705820806438011e-5,4.246289823471564e-12,4.246289823471564e-12,4.2462885194857e-12
0.6533066132264529,100.0,100.0,10.052882867065499,14.904934809629875,0.20847668043721068,1.7525763799925076,9.632206653663511,100.0,3.3344065689977187e-6,3.723703838206042e-5,4.7071553791827355e-5,4.246295113204806e-12,4.246295113204806e-12,4.246294900778101e-12
0.655310621242485,100.0,100.0,10.05288286707288,14.904934809629875,0.20934530456952882,1.7529458643142248,9.632232750673387,100.0,3.337174305271819e-6,3.724022910183884e-5,4.758315036506065e-5,4.246315161080898e-12,4.246315161080898e-12,4.24632287233463e-12
0.657314629258517,100.0,100.0,10.05288286707944,14.904934809629875,0.20965630228064722,1.7533294316605503,9.632263465302662,100.0,3.348737726104617e-6,3.724783568692122e-5,4.784334758251477e-5,4.246323364740329e-12,4.246323364740329e-12,4.2463346888283e-12
0.6593186372745491,100.0,100.0,10.052882867080234,14.904934809629875,0.2105180036304655,1.7551331886213308,9.63229868603979,100.0,3.3653479744414803e-6,3.7275438083066024e-5,4.835256775873305e-5,4.246333995842149e-12,4.246333995842149e-12,4.246337677429774e-12
0.6613226452905812,100.0,100.0,10.052882867081005,14.904934809629875,0.2108453405916651,1.7552812233553594,9.632338303423492,100.0,3.3689209441463607e-6,3.734961689884461e-5,4.864245719479413e-5,4.2463380495769625e-12,4.2463380495769625e-12,4.2463405855728035e-12
0.6633266533066132,100.0,100.0,10.052882867088623,14.904934809629875,0.21106273037246015,1.7557837430297347,9.632382210008396,100.0,3.39364434972984e-6,3.735420434210339e-5,4.883664619470944e-5,4.246350790194435e-12,4.246352431162002e-12,4.246350790194435e-12
0.6653306613226453,100.0,100.0,10.052882867094871,14.904934809629875,0.21379036666075096,1.7576916353895575,9.632430300331233,100.0,3.4086977920166723e-6,3.738097603068636e-5,4.888569470250028e-5,4.246352431162002e-12,4.2463572468637485e-12,4.246351751669059e-12
0.6673346693386774,100.0,100.0,10.052882867095764,14.904934809629875,0.21421741210115805,1.7615306590583253,9.632482470877576,100.0,3.4268267953212362e-6,3.7382332061389225e-5,4.965546464820241e-5,4.2464038656148225e-12,4.2464038656148225e-12,4.246403911470199e-12
0.6693386773547094,100.0,100.0,10.052882867099846,14.904934809629875,0.2166774769231039,1.7619861853511172,9.63253862004911,100.0,3.43962304074879e-6,3.739015240001964e-5,4.96958454746406e-5,4.2464093481885e-12,4.2464093481885e-12,4.246412240157381e-12
0.6713426853707415,100.0,100.0,10.052882867102461,14.904934809629875,0.2167330809152538,1.7628110347754287,9.632598648131419,100.0,3.445492429727518e-6,3.739136574317112e-5,4.988104717665934e-5,4.246415738784197e-12,4.246415738784197e-12,4.246415932571817e-12
0.6733466933867736,100.0,100.0,10.052882867103232,14.904934809629875,0.21833271118210024,1.7640917573906216,9.632662457262303,100.0,3.447310637823316e-6,3.740895867220857e-5,4.990405602402579e-5,4.2464450199491846e-12,4.2464450199491846e-12,4.2464450199491846e-12
0.6753507014028056,100.0,100.0,10.052882867108373,14.904934809629875,0.22292797446050908,1.7653728247320526,9.632729951400592,100.0,3.4730033951403713e-6,3.7411334116407174e-5,5.003733495543708e-5,4.246457035280342e-12,4.246457035280342e-12,4.246459100966029e-12
0.6773547094188377,100.0,100.0,10.052882867108737,14.904934809629875,0.22446046445254028,1.7690608692504544,9.632801036295465,100.0,3.480649248175571e-6,3.743507672079248e-5,5.00483368488466e-5,4.246460449552924e-12,4.246460449552924e-12,4.246460449552924e-12
0.6793587174348698,100.0,100.0,10.052882867114622,14.904934809629875,0.2266441968357478,1.7700846007863724,9.632875619456264,100.0,3.5063108449568467e-6,3.7469861709672574e-5,5.035939742451785e-5,4.246462186397672e-12,4.246462186397672e-12,4.246462669702132e-12
0.6813627254509018,100.0,100.0,10.05288286712014,14.904934809629875,0.22776716292226207,1.7736764999173542,9.632953610122787,100.0,3.5159701157063907e-6,3.74707944593589e-5,5.046949371513534e-5,4.246463826737281e-12,4.2464647284910136e-12,4.2464647284910136e-12
0.6833667334669339,100.0,100.0,10.052882867120188,14.904934809629875,0.22843575956617343,1.7756435832058797,9.633034919283142,100.0,3.5364049142442127e-6,3.7475111336982226e-5,5.064866098631958e-5,4.246474393011247e-12,4.246474393011247e-12,4.246475706535094e-12
0.685370741482966,100.0,100.0,10.05288286712531,14.904934809629875,0.2308013420628002,1.7801187161258771,9.633119459446648,100.0,3.568635260541045e-6,3.747655812292949e-5,5.139799283702177e-5,4.24648781929729e-12,4.24648781929729e-12,4.24648781929729e-12
0.687374749498998,100.0,100.0,10.05288286713016,14.904934809629875,0.23159706507427202,1.7817541949381057,9.633207144928837,100.0,3.568968542172449e-6,3.747851386159811e-5,5.1746435979236114e-5,4.246488822943097e-12,4.246495549396268e-12,4.246488822943097e-12
0.6893787575150301,100.0,100.0,10.052882867130526,14.904934809629875,0.23293130824972655,1.782833015534922,9.633297891603705,100.0,3.581010505370627e-6,3.750593958042732e-5,5.197208957606115e-5,4.246495549396268e-12,4.246507318320153e-12,4.246494479815926e-12
0.6913827655310621,100.0,100.0,10.052882867134706,14.904934809629875,0.23490505638851464,1.7828777501635966,9.633391616934206,100.0,3.5869519690377665e-6,3.75128322131732e-5,5.2810284364493444e-5,4.246526229318923e-12,4.246526229318923e-12,4.246526229318923e-12
0.6933867735470942,100.0,100.0,10.052882867138967,14.904934809629875,0.23491195828702316,1.7829304765526328,9.633488239945313,100.0,3.605366035612752e-6,3.752933428673579e-5,5.2950451062452905e-5,4.2465502055023065e-12,4.2465502055023065e-12,4.246549642862235e-12
0.6953907815631263,100.0,100.0,10.052882867139573,14.904934809629875,0.23497116183402494,1.783140607404069,9.633587681197497,100.0,3.69839054601403e-6,3.754061423462277e-5,5.345984872320864e-5,4.246566616061511e-12,4.2465700265181104e-12,4.2465666564615216e-12
0.6973947895791583,100.0,100.0,10.052882867142962,14.904934809629875,0.23552089081597652,1.783643042650069,9.633689862760656,100.0,3.7053336993315544e-6,3.754178462434789e-5,5.372133541584686e-5,4.2465700265181104e-12,4.246574934109273e-12,4.246567201432115e-12
0.6993987975951904,100.0,100.0,10.052882867146709,14.904934809629875,0.23664454752272326,1.7859749057507148,9.633794708188441,100.0,3.7163529738362003e-6,3.7570042836561204e-5,5.374238777122271e-5,4.246574934109273e-12,4.246586120976339e-12,4.24657460229414e-12
0.7014028056112225,100.0,100.0,10.052882867147487,14.904934809629875,0.2367351771618601,1.7872583271310967,9.63390214249302,100.0,3.7307510423458037e-6,3.757206302912429e-5,5.3749667261858326e-5,4.246586120976339e-12,4.246586367781385e-12,4.246586399039332e-12
0.7034068136272545,100.0,100.0,10.05288286715022,14.904934809629875,0.23811608034971443,1.7874897691308063,9.634012092120228,100.0,3.7820933955121344e-6,3.759442830204626e-5,5.383855140081444e-5,4.246612627258408e-12,4.246612627258408e-12,4.2466123239589495e-12
0.7054108216432866,100.0,100.0,10.052882867153512,14.904934809629875,0.2397472787397682,1.7881296125770239,9.63412448492514,100.0,3.787039176291034e-6,3.76110114419475e-5,5.402123848760758e-5,4.246642051925868e-12,4.246642051925868e-12,4.246641222764955e-12
0.7074148296593187,100.0,100.0,10.052882867154413,14.904934809629875,0.24012806081821106,1.7882576241454604,9.634239250148024,100.0,3.8073548036034807e-6,3.761766056592939e-5,5.449292630996801e-5,4.246655596544819e-12,4.246655596544819e-12,4.246655596544819e-12
0.7094188376753507,100.0,100.0,10.052882867156598,14.904934809629875,0.2410759538141402,1.789888159675484,9.634356318390697,100.0,3.82273651308851e-6,3.7624279699432456e-5,5.452197439941092e-5,4.246668353998261e-12,4.246668353998261e-12,4.246668301806206e-12
0.7114228456913828,100.0,100.0,10.052882867159491,14.904934809629875,0.24247002552269858,1.7902854869036726,9.634475621593246,100.0,3.841106993031104e-6,3.7642446464974396e-5,5.4918761080109706e-5,4.246688193233333e-12,4.246688193233333e-12,4.24668846109994e-12
0.7134268537074149,100.0,100.0,10.052882867160474,14.904934809629875,0.24458954649004408,1.7927339363982489,9.634597093011147,100.0,3.858843538238028e-6,3.766911540226784e-5,5.531635667434409e-5,4.246717902176508e-12,4.246691111984205e-12,4.2467182400591224e-12
0.7154308617234469,100.0,100.0,10.052882867162204,14.904934809629875,0.24772463619394988,1.7961255920521264,9.634720667192743,100.0,3.862700938503987e-6,3.7673944108100946e-5,5.536701936060254e-5,4.246718630394568e-12,4.246718630394568e-12,4.246719379333199e-12
0.717434869739479,100.0,100.0,10.052882867164747,14.904934809629875,0.2477684865046852,1.7975698667069442,9.634846279957094,100.0,3.887184750782019e-6,3.7677767088974106e-5,5.54708187593332e-5,4.246726250786392e-12,4.246726250786392e-12,4.246727111653277e-12
0.7194388777555111,100.0,100.0,10.052882867165776,14.904934809629875,0.2505861126515257,1.8033462922490568,9.634973868372173,100.0,3.899312098031297e-6,3.770080761074936e-5,5.620058845332931e-5,4.246730606311428e-12,4.246730606311428e-12,4.24673146717743e-12
0.7214428857715431,100.0,100.0,10.052882867167131,14.904934809629875,0.2518963563313215,1.8037287313393078,9.635103370733445,100.0,3.900416738570434e-6,3.772543584443316e-5,5.626455074957912e-5,4.2467439052350015e-12,4.2467439052350015e-12,4.2467439052350015e-12
0.7234468937875751,100.0,100.0,10.052882867169366,14.904934809629875,0.2520589782984657,1.8044626725840398,9.63523472654276,100.0,3.9060387196866345e-6,3.772558115228356e-5,5.6684998691344664e-5,4.246760599608392e-12,4.246760599608392e-12,4.246760599608392e-12
0.7254509018036072,100.0,100.0,10.052882867170414,14.904934809629875,0.25333289777173257,1.80597696264269,9.635367876487617,100.0,3.90611238532696e-6,3.773885054906691e-5,5.6730083083781426e-5,4.246785110115165e-12,4.246785110115165e-12,4.246788012964802e-12
0.7274549098196392,100.0,100.0,10.052882867171462,14.904934809629875,0.2551688661458801,1.8066224390345351,9.635502762420753,100.0,3.914947680933085e-6,3.774682906353e-5,5.715606847496797e-5,4.246801609061443e-12,4.246801609061443e-12,4.246802434503533e-12
0.7294589178356713,100.0,100.0,10.052882867173427,14.904934809629875,0.2554136013988937,1.8071875779264441,9.635639327340062,100.0,3.959110473502861e-6,3.776525634936573e-5,5.732164168575284e-5,4.246845283606393e-12,4.246845283606393e-12,4.246846441757309e-12
0.7314629258517034,100.0,100.0,10.052882867174475,14.904934809629875,0.2556274407588618,1.8110156106661677,9.63577751536885,100.0,3.960597919059613e-6,3.784170587152954e-5,5.7369300350677955e-5,4.246857727976973e-12,4.246861137795663e-12,4.2468622154725535e-12
0.7334669338677354,100.0,100.0,10.052882867175267,14.904934809629875,0.2585020277295499,1.8167929912821648,9.635917271736414,100.0,3.969914373473527e-6,3.785090831669696e-5,5.7437840613036664e-5,4.246865888128571e-12,4.246865888128571e-12,4.246865888128571e-12
0.7354709418837675,100.0,100.0,10.052882867176994,14.904934809629875,0.25905728830473124,1.8194777565465718,9.63605854275892,100.0,3.99420397499469e-6,3.78608604864036e-5,5.7685483787265186e-5,4.246896516657618e-12,4.246896516657618e-12,4.246896516657618e-12
0.7374749498997996,100.0,100.0,10.052882867178027,14.904934809629875,0.2607182753711132,1.8207883799607165,9.636201275820612,100.0,4.0014178447526754e-6,3.7876149090546096e-5,5.812476593556484e-5,4.246902853675985e-12,4.246902853675985e-12,4.246901986144495e-12
0.7394789579158316,100.0,100.0,10.052882867178614,14.904934809629875,0.2621817149747262,1.8215295832136573,9.636345419355326,100.0,4.005151720744626e-6,3.787884865000499e-5,5.863726146812954e-5,4.2469207562925975e-12,4.2469207562925975e-12,4.246922334406085e-12
0.7414829659318637,100.0,100.0,10.05288286718013,14.904934809629875,0.26474102043898834,1.8217000557630825,9.636490922828292,100.0,4.005383815706088e-6,3.788107343557775e-5,5.8828026501439986e-5,4.24692175080523e-12,4.24692175080523e-12,4.246922368283911e-12
0.7434869739478958,100.0,100.0,10.052882867181134,14.904934809629875,0.2659880458347506,1.8217818506796253,9.636637736718253,100.0,4.019216162488198e-6,3.789563286891404e-5,5.8915061783738506e-5,4.246931915765482e-12,4.246931915765482e-12,4.246932424722846e-12
0.7454909819639278,100.0,100.0,10.052882867181554,14.904934809629875,0.2706965429648268,1.8229867236413813,9.63678581249986,100.0,4.0271749298467544e-6,3.790181520623816e-5,5.971842192865237e-5,4.246934147019263e-12,4.246934147019263e-12,4.246934257791955e-12
0.7474949899799599,100.0,100.0,10.052882867182888,14.904934809629875,0.2710700663591552,1.823589810692907,9.63693510262637,100.0,4.082461822292379e-6,3.790649034492689e-5,5.978788070076498e-5,4.24700834500561e-12,4.24700834500561e-12,4.24700848491189e-12
0.749498997995992,100.0,100.0,10.052882867183854,14.904934809629875,0.2717852123148392,1.8238643582667513,9.63708556051261,100.0,4.1517677588710065e-6,3.792447550548512e-5,5.987235601568992e-5,4.2470333165815986e-12,4.2470333165815986e-12,4.2470343942147994e-12
0.751503006012024,100.0,100.0,10.052882867184138,14.904934809629875,0.2728764012518862,1.8274560666059732,9.637237140518238,100.0,4.198647349735581e-6,3.80421419786675e-5,5.999889634805693e-5,4.247066746654617e-12,4.247066746654617e-12,4.247069207531456e-12
0.7535070140280561,100.0,100.0,10.052882867186234,14.904934809629875,0.2733889654346768,1.8275725910842606,9.637389797931268,100.0,4.214780205925782e-6,3.807961864972052e-5,6.05917858369429e-5,4.24707856534465e-12,4.247076878727035e-12,4.247076878727035e-12
0.7555110220440882,100.0,100.0,10.052882867188316,14.904934809629875,0.2738668494559875,1.8281749591038052,9.637543488951872,100.0,4.252849237156194e-6,3.811223090945055e-5,6.141218721417368e-5,4.2471158818002266e-12,4.2471158818002266e-12,4.247115524402578e-12
0.7575150300601202,100.0,100.0,10.052882867190139,14.904934809629875,0.2747104460517814,1.8286221745370033,9.637698170676439,100.0,4.279158859468923e-6,3.817023445203943e-5,6.221982397770831e-5,4.247134792821436e-12,4.247134792821436e-12,4.247134958927223e-12
0.7595190380761523,100.0,100.0,10.052882867191732,14.904934809629875,0.2758312778112968,1.8312416619956933,9.637853801081905,100.0,4.2802525671816275e-6,3.81834166715096e-5,6.279335984589617e-5,4.247159682083519e-12,4.247162763104195e-12,4.247160113152426e-12
0.7615230460921844,100.0,100.0,10.052882867193128,14.904934809629875,0.27987775407712207,1.8368015921473904,9.638010339010329,100.0,4.33007923845406e-6,3.818530021742969e-5,6.328076145539447e-5,4.247162763104195e-12,4.247173908604922e-12,4.247162200773342e-12
0.7635270541082164,100.0,100.0,10.052882867194349,14.904934809629875,0.282848314849761,1.837883480553067,9.638167744153748,100.0,4.352804802561808e-6,3.823842976111565e-5,6.344920943133017e-5,4.247204014812588e-12,4.247204014812588e-12,4.247204650695382e-12
0.7655310621242485,100.0,100.0,10.052882867195416,14.904934809629875,0.2834896194123956,1.8384715146702484,9.63832597703924,100.0,4.3741515721887135e-6,3.826043127091146e-5,6.381787917252173e-5,4.2472263594177015e-12,4.2472263594177015e-12,4.247225742664454e-12
0.7675350701402806,100.0,100.0,14.918157087585705,14.904934809629875,0.2844485181381113,1.8389706043909027,9.638484999014283,100.0,4.387931171255901e-6,3.8350019088599845e-5,6.398407739835292e-5,4.247231514870403e-12,4.247231514870403e-12,4.247231514870403e-12
0.7695390781563126,100.0,100.0,14.918157087585705,14.904934809629875,0.28485065876887194,1.8415283015468107,9.638644772232302,100.0,4.405252858281339e-6,3.8374954993272195e-5,6.410854168008526e-5,4.24724045996342e-12,4.24724045996342e-12,4.24724045996342e-12
0.7715430861723447,100.0,100.0,14.918157087585705,14.904934809629875,0.2863077397578306,1.8418148743268394,9.638805259638502,100.0,4.417815976634191e-6,3.839781596732928e-5,6.450201863710991e-5,4.24726232449993e-12,4.24726232449993e-12,4.24726232449993e-12
0.7735470941883767,100.0,100.0,14.918157087585705,14.904934809629875,0.28715258147258993,1.844428426363585,9.638966424955907,100.0,4.420687644794076e-6,3.843691583945235e-5,6.459698035950052e-5,4.247283527692413e-12,4.247283527692413e-12,4.247283527692413e-12
0.7755511022044088,100.0,100.0,14.918157087585705,14.904934809629875,0.29030266075304123,1.8455527716237878,9.639128232671629,100.0,4.447863923932002e-6,3.844119124511673e-5,6.460363357942622e-5,4.247303798467741e-12,4.247318988129078e-12,4.24730393156879e-12
0.7775551102204409,100.0,100.0,14.918157087585705,14.904934809629875,0.2904207291295483,1.8506377539945191,9.639290648023389,100.0,4.456901207146318e-6,3.844413848577144e-5,6.462690225217028e-5,4.247318988129078e-12,4.247322599579931e-12,4.2473185584346966e-12
0.779559118236473,100.0,100.0,14.918157087585705,14.904934809629875,0.2910718327534535,1.8527173209383896,9.63945363698622,100.0,4.467949334124151e-6,3.847173861105741e-5,6.575237868817418e-5,4.247355185695218e-12,4.247355185695218e-12,4.247355185695218e-12
0.781563126252505,100.0,100.0,14.918157087585705,14.904934809629875,0.2931963604577107,1.8545520132385673,9.63961716625943,100.0,4.470565067233856e-6,3.8533724598725475e-5,6.630120503210517e-5,4.247363597976211e-12,4.247363597976211e-12,4.2473628633461684e-12
0.7835671342685371,100.0,100.0,14.918157087585705,14.904934809629875,0.29476348077593495,1.8550097754590593,9.639781203253762,100.0,4.471010248810362e-6,3.854332511562919e-5,6.731987496723083e-5,4.247384047834901e-12,4.247384047834901e-12,4.247384047834901e-12
0.7855711422845691,100.0,100.0,14.918157087585705,14.904934809629875,0.29543888769092164,1.8554789186118918,9.639945716078753,100.0,4.476303292787558e-6,3.854532296407743e-5,6.735705423434709e-5,4.247403853243981e-12,4.247403853243981e-12,4.2474034029872895e-12
0.7875751503006012,100.0,100.0,14.918157087585705,14.904934809629875,0.29860299107016125,1.856205558560973,9.640110673628726,100.0,4.5201721644387035e-6,3.854964038887976e-5,6.778166988332591e-5,4.247429944743751e-12,4.247429944743751e-12,4.247430174059294e-12
0.7895791583166333,100.0,100.0,14.918157087585705,14.904934809629875,0.300560651932807,1.8573608494963472,9.640276045164606,100.0,4.526364263487883e-6,3.856719872093111e-5,6.78167830053419e-5,4.247434636625224e-12,4.247434636625224e-12,4.247434733110671e-12
0.7915831663326653,100.0,100.0,14.918157087585705,14.904934809629875,0.3019845023595665,1.8581343488547304,9.640441800930203,100.0,4.5401033579534145e-6,3.859301139591498e-5,6.785955207137873e-5,4.2474369032237815e-12,4.2474369032237815e-12,4.2474369032237815e-12
0.7935871743486974,100.0,100.0,14.918157087585705,14.904934809629875,0.305421674736024,1.8644952752324544,9.640607911708113,100.0,4.568255287697205e-6,3.861866959910232e-5,6.82942654266046e-5,4.247452931790104e-12,4.247452931790104e-12,4.247453720881238e-12
0.7955911823647295,100.0,100.0,14.918157087585705,14.904934809629875,0.3054793666170748,1.8650406167335847,9.640774348919672,100.0,4.606727578747061e-6,3.8620485554975295e-5,6.850599586962098e-5,4.247465674517609e-12,4.247465674517609e-12,4.247465674517609e-12
0.7975951903807615,100.0,100.0,14.918157087585705,14.904934809629875,0.3068943171280384,1.8660127562983817,9.640941084613546,100.0,4.6197715641548e-6,3.8787404021834305e-5,6.871775113805289e-5,4.2474717685550425e-12,4.2474717685550425e-12,4.2474717685550425e-12
0.7995991983967936,100.0,100.0,14.918157087585705,14.904934809629875,0.30756751552710615,1.8691617679872445,9.641108091454491,100.0,4.621594968216139e-6,3.882910149248339e-5,6.872196270277651e-5,4.247536023693006e-12,4.247536023693006e-12,4.247535919378525e-12
0.8016032064128257,100.0,100.0,14.918157087585705,14.904934809629875,0.3088658094055956,1.8696414241301873,9.641275342712316,100.0,4.6230684245354515e-6,3.8844274163609136e-5,6.94890247090388e-5,4.247564220908046e-12,4.247551668756541e-12,4.247562677262051e-12
0.8036072144288577,100.0,100.0,14.918157087585705,14.904934809629875,0.30992456353762915,1.8721696158031855,9.641442812251018,100.0,4.764075760091473e-6,3.8846105426305544e-5,7.017185029604361e-5,4.247571349655181e-12,4.247573704992356e-12,4.247571349655181e-12
0.8056112224448898,100.0,100.0,14.918157087585705,14.904934809629875,0.31020182970517024,1.8783742222872715,9.641610474518105,100.0,4.784446967920168e-6,3.8855018153097975e-5,7.072587615066158e-5,4.247573704992356e-12,4.2475877632889175e-12,4.247573704992356e-12
0.8076152304609219,100.0,100.0,14.918157087585705,14.904934809629875,0.3140786353320762,1.8783869033412568,9.641778304534089,100.0,4.855772422329989e-6,3.890018913586859e-5,7.085758824882743e-5,4.247598520449674e-12,4.247598520449674e-12,4.247598520449674e-12
0.8096192384769539,100.0,100.0,14.918157087585705,14.904934809629875,0.3161622913649808,1.882866214735522,9.641946277882171,100.0,4.864806493193764e-6,3.891869513559726e-5,7.08933782471173e-5,4.247637351858781e-12,4.247637351858781e-12,4.247637391932582e-12
0.811623246492986,100.0,100.0,14.918157087585705,14.904934809629875,0.3177124010653006,1.885623759382454,9.64211437069807,100.0,4.876982740101545e-6,3.892566111202692e-5,7.159485158754677e-5,4.247703986404214e-12,4.247703986404214e-12,4.247706265443611e-12
0.8136272545090181,100.0,100.0,14.918157087585705,14.904934809629875,0.3218880978076674,1.8857011449983296,9.642282559660053,100.0,4.911283383193231e-6,3.8939638310822406e-5,7.204562263276076e-5,4.2477384892278246e-12,4.2477384892278246e-12,4.247714473206953e-12
0.8156312625250501,100.0,100.0,14.918157087585705,14.904934809629875,0.32248420680329554,1.8893631244159215,9.642450821979107,100.0,4.935696279194156e-6,3.895563371113478e-5,7.301979467959216e-5,4.247754953683852e-12,4.247754953683852e-12,4.2477384892278246e-12
0.8176352705410822,100.0,100.0,14.918157087585705,14.904934809629875,0.32418247690958557,1.890764146272095,9.642619135389289,100.0,4.951866048562176e-6,3.90176745063944e-5,7.353210792388081e-5,4.247780837759364e-12,4.247780837759364e-12,4.247781566497905e-12
0.8196392785571143,100.0,100.0,14.918157087585705,14.904934809629875,0.32745965888893663,1.8936411583956765,9.642787478138233,100.0,5.025542995409472e-6,3.9071326299406575e-5,7.369041974521013e-5,4.247808416641854e-12,4.247808416641854e-12,4.247806591670704e-12
0.8216432865731463,100.0,100.0,14.918157087585705,14.904934809629875,0.32769605503743127,1.8937973956567673,9.642971343688941,100.0,5.092940789259548e-6,3.911224675762583e-5,7.417876825750295e-5,4.247865716938457e-12,4.247865716938457e-12,4.247866191698628e-12
0.8236472945891784,100.0,100.0,14.918157087585705,14.904934809629875,0.3282520597604945,1.89540687824103,9.643138834454502,100.0,5.117376783869495e-6,3.914863161091006e-5,7.421851161043498e-5,4.247887059361151e-12,4.247893000269689e-12,4.247875310228988e-12
0.8256513026052105,100.0,100.0,14.918157087585705,14.904934809629875,0.3295615684868283,1.8965923199044366,9.643306317124033,100.0,5.120980743444072e-6,3.918124921281766e-5,7.441701992999554e-5,4.247893000269689e-12,4.2479080342312265e-12,4.247887059361151e-12
0.8276553106212425,100.0,100.0,14.918157087585705,14.904934809629875,0.329893762126586,1.9005526466850524,9.64347377128399,100.0,5.13708207352161e-6,3.918540066265647e-5,7.579144293623684e-5,4.24791570163389e-12,4.24791570163389e-12,4.247893000269689e-12
0.8296593186372746,100.0,100.0,14.918157087585705,14.904934809629875,0.3313065990850387,1.906411979758586,9.643641177003946,100.0,5.173902969436455e-6,3.924364777225778e-5,7.595429721081536e-5,4.2479750562232705e-12,4.2479750562232705e-12,4.247914933187852e-12
0.8316633266533067,100.0,100.0,14.918157087585705,14.904934809629875,0.3334775575733129,1.9065904253566561,9.643808514827677,100.0,5.270493871319511e-6,3.9252137610632344e-5,7.59730980746113e-5,4.24799605570222e-12,4.24799605570222e-12,4.247919059935509e-12
0.8336673346693386,100.0,100.0,14.918157087585705,14.904934809629875,0.3375688140149151,1.9103401450906232,9.643975765764404,100.0,5.283914139381082e-6,3.932958161072496e-5,7.60907221983071e-5,4.248012343703902e-12,4.248012343703902e-12,4.2479750562232705e-12
0.8356713426853707,100.0,100.0,14.918157087585705,14.904934809629875,0.3409050648117303,1.9104938067431994,9.64414291128018,100.0,5.299479547859764e-6,3.9335477060063615e-5,7.659920647785027e-5,4.248014865630549e-12,4.248014865630549e-12,4.247996988302781e-12
0.8376753507014028,100.0,100.0,14.918157087585705,14.904934809629875,0.34140403002100933,1.9168033763796373,9.644309933289438,100.0,5.301260883568943e-6,3.9411768472060596e-5,7.677657475446429e-5,4.248093538523152e-12,4.248093538523152e-12,4.248012343703902e-12
0.8396793587174348,100.0,100.0,14.918157087585705,14.904934809629875,0.3460724718678621,1.9180179405944462,9.644476814146657,100.0,5.302235071905742e-6,3.947821863272341e-5,7.723173958726946e-5,4.2481253807896804e-12,4.2481253807896804e-12,4.248014865630549e-12
0.8416833667334669,100.0,100.0,14.918157087585705,14.904934809629875,0.34673270531169453,1.9208382008678775,9.644643536638194,100.0,5.343775864883631e-6,3.9481187184316065e-5,7.779114983377215e-5,4.248231107288126e-12,4.248231107288126e-12,4.2480932843075285e-12
0.843687374749499,100.0,100.0,14.918157087585705,14.904934809629875,0.3492740761595598,1.921354561411719,9.644810083974248,100.0,5.368666717935923e-6,3.952571995476509e-5,7.816461546907403e-5,4.248238656607558e-12,4.248238656607558e-12,4.2481253807896804e-12
0.845691382765531,100.0,100.0,14.918157087585705,14.904934809629875,0.34931853247302996,1.9238516439530444,9.64497643978095,100.0,5.396851342082569e-6,3.952700117943136e-5,7.961311073054741e-5,4.248292309023627e-12,4.248292309023627e-12,4.24823076094974e-12
0.8476953907815631,100.0,100.0,14.918157087585705,14.904934809629875,0.3511407698838073,1.9241097524935882,9.6451425880926,100.0,5.397634268020641e-6,3.9544863618198154e-5,7.973447934995158e-5,4.248357451023462e-12,4.248344774052264e-12,4.248292255892388e-12
0.8496993987975952,100.0,100.0,14.918157087585705,14.904934809629875,0.3512748849905418,1.9271697606116542,9.645308513344043,100.0,5.404349364262865e-6,3.964262553238552e-5,8.022728679998101e-5,4.2483691078712264e-12,4.248357451023462e-12,4.248356621336018e-12
0.8517034068136272,100.0,100.0,14.918157087585705,14.904934809629875,0.3551949930933402,1.9350904040587618,9.645474200363148,100.0,5.453228710233546e-6,3.965019529173189e-5,8.023421752174282e-5,4.248390986070497e-12,4.2483691078712264e-12,4.2483693909602646e-12
0.8537074148296593,100.0,100.0,14.918157087585705,14.904934809629875,0.35636943412592714,1.9379012048970718,9.645639634363448,100.0,5.46206052227376e-6,3.967193566095263e-5,8.04574307718928e-5,4.2484084642746296e-12,4.2484084642746296e-12,4.248393187403922e-12
0.8557114228456913,100.0,100.0,14.918157087585705,14.904934809629875,0.3572927347886879,1.9411489300658087,9.64580480093688,100.0,5.470929802278862e-6,3.9679570419372494e-5,8.123652948897492e-5,4.248428002137146e-12,4.248428002137146e-12,4.248409466042669e-12
0.8577154308617234,100.0,100.0,14.918157087585705,14.904934809629875,0.3577233869941598,1.9423050010063079,9.64596968604667,100.0,5.476000585292239e-6,3.9715950095223695e-5,8.162512039132369e-5,4.248530141928184e-12,4.248530141928184e-12,4.248428238271615e-12
0.8597194388777555,100.0,100.0,14.918157087585705,14.904934809629875,0.36469494950199893,1.9469474970648801,9.657440902426169,100.0,5.5040601824399906e-6,3.9759456608467084e-5,8.177419980625339e-5,4.2485416886372305e-12,4.2485416886372305e-12,4.248525299973879e-12
0.8617234468937875,100.0,100.0,14.918157087585705,14.904934809629875,0.36509261208720395,1.9479765382515244,9.657899121661425,100.0,5.539702591336753e-6,3.981804823861914e-5,8.180784895061507e-5,4.2486003708316645e-12,4.2486003708316645e-12,4.248530371405796e-12
0.8637274549098196,100.0,100.0,14.918157087585705,14.904934809629875,0.36906246494265793,1.9491548823940588,9.658363260306157,100.0,5.54310231651295e-6,3.982385929660383e-5,8.223837075369781e-5,4.248618545446054e-12,4.248618545446054e-12,4.248601388142408e-12
0.8657314629258517,100.0,100.0,14.918157087585705,14.904934809629875,0.36918400942551644,1.9517145656646258,9.65883337341861,100.0,5.554094547743964e-6,3.985251377390827e-5,8.259016288451834e-5,4.2486398011268274e-12,4.248639668859026e-12,4.248619085931367e-12
0.8677354709418837,100.0,100.0,14.918157087585705,14.904934809629875,0.37266482375361776,1.951944540258647,9.659309516512035,100.0,5.629430741602841e-6,3.994251542234238e-5,8.323393768653674e-5,4.248666508033362e-12,4.248666508033362e-12,4.24864115059115e-12
0.8697394789579158,100.0,100.0,14.918157087585705,14.904934809629875,0.374440116373005,1.9584782865903099,9.659791745558158,100.0,5.638102220068256e-6,3.9971355633469926e-5,8.412909815516998e-5,4.248669910422138e-12,4.248669910422138e-12,4.2486665295276336e-12
0.8717434869739479,100.0,100.0,14.918157087585705,14.904934809629875,0.3746306302447335,1.9655498987189661,9.660280116990672,100.0,5.644423587872195e-6,3.998782006258888e-5,8.579794750117782e-5,4.2486716956088734e-12,4.2486716956088734e-12,4.248669910422138e-12
0.87374749498998,100.0,100.0,14.918157087585705,14.904934809629875,0.3766015034533171,1.9666589363858606,9.660774687708749,100.0,5.67951323639256e-6,4.011738021726724e-5,8.585128844773884e-5,4.248688117708143e-12,4.248688117708143e-12,4.248671694032406e-12
0.875751503006012,100.0,100.0,14.918157087585705,14.904934809629875,0.3809265790126441,1.9688325377042464,9.661275515080577,100.0,5.717301794722149e-6,4.0206965806675325e-5,8.913363072286193e-5,4.248780782356021e-12,4.248780782356021e-12,4.2486891736697725e-12
0.8777555110220441,100.0,100.0,14.918157087585705,14.904934809629875,0.382566022744552,1.974626784469465,9.66178265694693,100.0,5.721620782921782e-6,4.033153483706928e-5,8.987559059361156e-5,4.248782874597725e-12,4.248782874597725e-12,4.248781672949575e-12
0.8797595190380761,100.0,100.0,14.918157087585705,14.904934809629875,0.383000872044133,1.9758419423286047,9.662296171624746,100.0,5.739133303375502e-6,4.033184036204382e-5,9.052595985460622e-5,4.248872091493348e-12,4.248872091493348e-12,4.248782391876121e-12
0.8817635270541082,100.0,100.0,14.918157087585705,14.904934809629875,0.3882544947994224,1.9794072686007598,9.662816117910744,100.0,5.754942425130866e-6,4.0446697328087464e-5,9.110885702547126e-5,4.248872264516524e-12,4.248872264516524e-12,4.248872091493348e-12
0.8837675350701403,100.0,100.0,14.918157087585705,14.904934809629875,0.3916199438314899,1.9819662377826182,9.663342555085057,100.0,5.802836810782736e-6,4.0521675875039746e-5,9.128045189929905e-5,4.248874834759442e-12,4.248874834759442e-12,4.248873416044867e-12
0.8857715430861723,100.0,100.0,14.918157087585705,14.904934809629875,0.3944299872105078,1.989737986343462,9.663875542914893,100.0,5.811099110442309e-6,4.052294158802484e-5,9.14228037070431e-5,4.2488831081823645e-12,4.2488831081823645e-12,4.248874834759442e-12
0.8877755511022044,100.0,100.0,14.918157087585705,14.904934809629875,0.3967704624598398,1.9910814833057684,9.664415141658223,100.0,5.832526335630831e-6,4.054328820235492e-5,9.266524447631045e-5,4.248886535061965e-12,4.248886535061965e-12,4.248883254734637e-12
0.8897795591182365,100.0,100.0,14.918157087585705,14.904934809629875,0.39695842399320386,1.9932400275048179,9.664961412067482,100.0,5.89750319564022e-6,4.0562476783185004e-5,9.29871882077983e-5,4.248905581894994e-12,4.248905581894994e-12,4.248888250201725e-12
0.8917835671342685,100.0,100.0,14.918157087585705,14.904934809629875,0.3970057522718183,1.9932891490638796,9.66551441539332,100.0,5.9624682025460226e-6,4.060603094678033e-5,9.354454128063312e-5,4.248905621882268e-12,4.248905621882268e-12,4.248906321640481e-12
0.8937875751503006,100.0,100.0,14.918157087585705,14.904934809629875,0.39771170006187556,2.002395713570304,9.66607421338834,100.0,5.977228642066743e-6,4.0674056646957704e-5,9.457893673849043e-5,4.249041123243662e-12,4.249041123243662e-12,4.249041708325459e-12
0.8957915831663327,100.0,100.0,14.918157087585705,14.904934809629875,0.3999596478141455,2.006223309537956,9.666640868310907,100.0,6.112477623476429e-6,4.068709733942292e-5,9.506123995057216e-5,4.249072613825927e-12,4.249077680857622e-12,4.2490720287483865e-12
0.8977955911823647,100.0,100.0,14.918157087585705,14.904934809629875,0.40707214385391555,2.0071907121190176,9.667214442928938,100.0,6.13160987232236e-6,4.069872377116046e-5,9.624976725794703e-5,4.249140313642988e-12,4.249140313642988e-12,4.249141743165109e-12
0.8997995991983968,100.0,100.0,14.918157087585705,14.904934809629875,0.40868559533123555,2.010672673550035,9.667795000523752,100.0,6.273478577834394e-6,4.07442104944192e-5,9.671111786390313e-5,4.2492603789688225e-12,4.249245218838307e-12,4.2492603789688225e-12
0.9018036072144289,100.0,100.0,14.918157087585705,14.904934809629875,0.4110715007744277,2.010694715874237,9.668382604893928,100.0,6.302580332287676e-6,4.0794799140461436e-5,9.677377067197969e-5,4.249260862511133e-12,4.2492603789688225e-12,4.249260862511133e-12
0.9038076152304609,100.0,100.0,14.918157087585705,14.904934809629875,0.4126196157410925,2.0149298022060647,9.668977320359193,100.0,6.305004159331693e-6,4.0799922607905804e-5,9.712196740721068e-5,4.249267126907428e-12,4.249260862511133e-12,4.24926763958435e-12
0.905811623246493,100.0,100.0,14.918157087585705,14.904934809629875,0.41741356084614895,2.0211145073889267,9.669579211764331,100.0,6.308988900982651e-6,4.0826849246124e-5,9.731601212852369e-5,4.249296139314107e-12,4.249296139314107e-12,4.249296139314107e-12
0.9078156312625251,100.0,100.0,14.918157087585705,14.904934809629875,0.4174677286977948,2.0281400131523553,9.67018834448313,100.0,6.326768872052736e-6,4.0845815095299286e-5,0.00010147909692119269,4.24930334165378e-12,4.24930334165378e-12,4.249301076976219e-12
0.9098196392785571,100.0,100.0,14.918157087585705,14.904934809629875,0.42519557936776464,2.0305500053307832,9.670804784422343,100.0,6.328397400361842e-6,4.09196973463386e-5,0.00010161644659564794,4.249367102277671e-12,4.249367102277671e-12,4.249367102277671e-12
0.9118236472945892,100.0,100.0,14.918157087585705,14.904934809629875,0.4260688044559231,2.031699677907492,9.671428598025685,100.0,6.4698536665184265e-6,4.092703110158053e-5,0.000102041782640952,4.249402032929156e-12,4.249402032929156e-12,4.249402335797215e-12
0.9138276553106213,100.0,100.0,14.918157087585705,14.904934809629875,0.42609643923280477,2.0350606016015824,9.672059852277844,100.0,6.5069832679524505e-6,4.093848908744803e-5,0.00010323639174557908,4.249425301930615e-12,4.249425301930615e-12,4.249425676801842e-12
0.9158316633266533,100.0,100.0,14.918157087585705,14.904934809629875,0.4284701002030694,2.0357319462265275,9.672698614708537,100.0,6.534792991266552e-6,4.111753836877535e-5,0.0001047991479999844,4.24944268797422e-12,4.24944268797422e-12,4.249440318942606e-12
0.9178356713426854,100.0,100.0,14.918157087585705,14.904934809629875,0.43507107171559145,2.0456440808916314,9.67334495339657,100.0,6.556571226921099e-6,4.11652742148952e-5,0.00010580613865633867,4.249457293339803e-12,4.249457293339803e-12,4.249457293339803e-12
0.9198396793587175,100.0,100.0,14.918157087585705,14.904934809629875,0.4379440629718507,2.0490290620237572,9.673998936973952,100.0,6.6576759997015615e-6,4.120046454972171e-5,0.00010648434082960715,4.2494702235580475e-12,4.2494702235580475e-12,4.249469311165819e-12
0.9218436873747495,100.0,100.0,14.918157087585705,14.904934809629875,0.43937480478913793,2.054943916633081,9.674660634630001,100.0,6.698083101018863e-6,4.1209408508862186e-5,0.00010855795963507207,4.249519844666185e-12,4.249519844666185e-12,4.249519885174084e-12
0.9238476953907816,100.0,100.0,14.918157087585705,14.904934809629875,0.4421273349402738,2.0565862553037313,9.675330116115518,100.0,6.71237348081569e-6,4.121598937247341e-5,0.00010900909116777508,4.249611530071281e-12,4.249611530071281e-12,4.2497025984139565e-12
0.9258517034068137,100.0,100.0,14.918157087585705,14.904934809629875,0.4443185590986313,2.063019956520334,9.676007451746953,100.0,6.7981336402085635e-6,4.12540771115417e-5,0.00011053753965797117,4.249702794287188e-12,4.249702794287188e-12,4.249846875242025e-12
0.9278557114228457,100.0,100.0,14.918157087585705,14.904934809629875,0.4452290891192475,2.063181137431049,9.676692712227137,100.0,6.842556844628222e-6,4.128487582901783e-5,0.00011245526904440559,4.249846875242025e-12,4.249846875242025e-12,4.249987172546237e-12
0.9298597194388778,100.0,100.0,14.918157087585705,14.904934809629875,0.4527534363845532,2.0726073648754855,9.67738596936751,100.0,6.871935388318743e-6,4.131401808798244e-5,0.00011290370906176727,4.250172281758474e-12,4.250172281758474e-12,4.2501702513370385e-12
0.9318637274549099,100.0,100.0,14.918157087585705,14.904934809629875,0.45360638486913013,2.077033353463656,9.678087295038495,100.0,7.0185962763189795e-6,4.139345720195203e-5,0.0001129972063436032,4.25030106673398e-12,4.2502878353828466e-12,4.25030106673398e-12
0.9338677354709419,100.0,100.0,14.918157087585705,14.904934809629875,0.4582925498966,2.0774897537590946,9.678796761861477,100.0,7.056025721620892e-6,4.1455841507539156e-5,0.00011642783440442708,4.250304550590583e-12,4.25030106673398e-12,4.250304256502513e-12
0.935871743486974,100.0,100.0,14.918157087585705,14.904934809629875,0.4585339892289133,2.0807532908492696,9.679514443044813,100.0,7.101308633529104e-6,4.1602142433177644e-5,0.00011690304901011545,4.250315145416422e-12,4.250304550590583e-12,4.250316528018581e-12
0.9378757515030061,100.0,100.0,14.918157087585705,14.904934809629875,0.46016111052626946,2.089977992812161,9.680240412388171,100.0,7.184448907708386e-6,4.1624523037470695e-5,0.00011718739870465165,4.250417910293182e-12,4.250417910293182e-12,4.250417910293182e-12
0.9398797595190381,100.0,100.0,14.918157087585705,14.904934809629875,0.46788786263181575,2.0910693217870935,9.680974744286916,100.0,7.249395901814952e-6,4.162486708554015e-5,0.00011788397167471792,4.250539277187817e-12,4.250539277187817e-12,4.250544401243527e-12
0.9418837675350702,100.0,100.0,14.918157087585705,14.904934809629875,0.4705010132113499,2.0983606786079942,9.681717513736501,100.0,7.2517974010221634e-6,4.164590766593459e-5,0.00012085437896526735,4.250599736415926e-12,4.250599736415926e-12,4.250599736415926e-12
0.9438877755511023,100.0,100.0,14.918157087585705,14.904934809629875,0.4738380899820182,2.098444294296376,9.682468796336908,100.0,7.3108022208309965e-6,4.165617240025565e-5,0.0001217450448430058,4.250787806588325e-12,4.250787806588325e-12,4.250900836243414e-12
0.9458917835671342,100.0,100.0,14.918157087585705,14.904934809629875,0.47458061415894415,2.1051279309697657,9.683228668297104,100.0,7.334774385309841e-6,4.173317841163336e-5,0.00012320086316242623,4.250900836243414e-12,4.250900836243414e-12,4.250922988958861e-12
0.9478957915831663,100.0,100.0,14.918157087585705,14.904934809629875,0.4822170695343286,2.107386102426643,9.683997206439535,100.0,7.471463768322429e-6,4.176005842752949e-5,0.00012413353112346602,4.250925605842332e-12,4.250925605842332e-12,4.251029277458862e-12
0.9498997995991983,100.0,100.0,14.918157087585705,14.904934809629875,0.48830200393673334,2.1192114971667695,9.68477448820464,100.0,7.535563646369849e-6,4.187746015016561e-5,0.0001251643238347465,4.251029277458862e-12,4.251029277458862e-12,4.251082381099758e-12
0.9519038076152304,100.0,100.0,14.918157087585705,14.904934809629875,0.4887184787970894,2.1194501016468763,9.685560591655399,100.0,7.5459589063668805e-6,4.190175379520087e-5,0.00012765248899192049,4.2510827723908935e-12,4.2510827723908935e-12,4.25113002942005e-12
0.9539078156312625,100.0,100.0,14.918157087585705,14.904934809629875,0.4909840806608171,2.124828115490081,9.68635559548191,100.0,7.5775857762656636e-6,4.1909118643529254e-5,0.00012848899316972082,4.251186251243435e-12,4.251186251243435e-12,4.251216742768875e-12
0.9559118236472945,100.0,100.0,14.918157087585705,14.904934809629875,0.49659208624485773,2.1333155287891254,9.687159579006,100.0,7.708036613772266e-6,4.194072554163181e-5,0.00012859994994801564,4.2512168975870305e-12,4.2512168975870305e-12,4.2513308619512144e-12
0.9579158316633266,100.0,100.0,14.918157087585705,14.904934809629875,0.5036571748021941,2.142306044333698,9.687972622185852,100.0,7.723124866851382e-6,4.1997676481328546e-5,0.0001288789799776772,4.2513306390807124e-12,4.2513306390807124e-12,4.2513807396933114e-12
0.9599198396793587,100.0,100.0,14.918157087585705,14.904934809629875,0.5061453144364785,2.147442411451734,9.688794805620674,100.0,7.747084093139118e-6,4.2053773514527135e-5,0.00013115738497307606,4.251380827288761e-12,4.251380827288761e-12,4.251541776096054e-12
0.9619238476953907,100.0,100.0,14.918157087585705,14.904934809629875,0.5074954035108363,2.1598200180098206,9.689626210555396,100.0,7.838064092910755e-6,4.207356269109902e-5,0.0001316430645228622,4.251541776096054e-12,4.251541776096054e-12,4.25158010228912e-12
0.9639278557114228,100.0,100.0,14.918157087585705,14.904934809629875,0.510599519940944,2.161592216750609,9.690466918885392,100.0,7.841928437234643e-6,4.237740180770615e-5,0.00013475969460924087,4.25158010228912e-12,4.25158010228912e-12,4.251752212614658e-12
0.9659318637274549,100.0,100.0,14.918157087585705,14.904934809629875,0.5186463682564985,2.1757650168325107,9.691317013161232,100.0,7.863181542526277e-6,4.243905667716108e-5,0.00013485340914457474,4.2517851224549805e-12,4.2517851224549805e-12,4.2517851224549805e-12
0.9679358717434869,100.0,100.0,14.918157087585705,14.904934809629875,0.5240866922235612,2.1773701673749124,9.692176576593473,100.0,7.924569891465799e-6,4.248410840117605e-5,0.00013671128707375976,4.251858990504987e-12,4.251858990504987e-12,4.251859194660485e-12
0.969939879759519,100.0,100.0,14.918157087585705,14.904934809629875,0.5241079432798809,2.1813496987454526,9.693045693057474,100.0,7.967030403498075e-6,4.277898417490989e-5,0.00013713542714851573,4.251965773176447e-12,4.251965773176447e-12,4.251965773176447e-12
0.9719438877755511,100.0,100.0,14.918157087585705,14.904934809629875,0.5336791273277558,2.1899608843802807,9.693924447098235,100.0,8.324766767270612e-6,4.280212198463558e-5,0.00013760782569718536,4.252002895001925e-12,4.252002895001925e-12,4.252002895001925e-12
0.9739478957915831,100.0,100.0,14.918157087585705,14.904934809629875,0.537653383811092,2.1949566250020247,9.69481292393528,100.0,8.38741258456643e-6,4.2897405203942305e-5,0.00013811506629095242,4.252028132958369e-12,4.252028132958369e-12,4.252028516390477e-12
0.9759519038076152,100.0,100.0,14.918157087585705,14.904934809629875,0.540815841758815,2.19532849305453,9.695711209467555,100.0,8.463763542917059e-6,4.296495805077293e-5,0.00013861968314429106,4.252098683358488e-12,4.252098683358488e-12,4.252227629490731e-12
0.9779559118236473,100.0,100.0,14.918157087585705,14.904934809629875,0.548749284017979,2.204179892597617,9.696619390278382,100.0,8.475505727369627e-6,4.3132009167006624e-5,0.0001404515069011399,4.252176746620489e-12,4.252176746620489e-12,4.252231711472204e-12
0.9799599198396793,100.0,100.0,14.918157087585705,14.904934809629875,0.5512969946454758,2.2093285197644525,9.697537553640412,100.0,8.554123079734108e-6,4.32872630021735e-5,0.00014064516776579361,4.252230587100618e-12,4.252230587100618e-12,4.252259585557484e-12
0.9819639278557114,100.0,100.0,14.918157087585705,14.904934809629875,0.5638513367021825,2.21842211526206,9.698465787520634,100.0,8.593238691270713e-6,4.3423855670277235e-5,0.0001412814930226748,4.252233013384596e-12,4.252233013384596e-12,4.252315474459083e-12
0.9839679358717435,100.0,100.0,14.918157087585705,14.904934809629875,0.5650138679013477,2.223352041462628,9.699404180585402,100.0,8.614592266547247e-6,4.35392845286648e-5,0.0001442659508809148,4.252261845308893e-12,4.252261845308893e-12,4.252420961316315e-12
0.9859719438877755,100.0,100.0,14.918157087585705,14.904934809629875,0.5788006759475622,2.2373991245758553,9.7003528222055,100.0,8.906917675854032e-6,4.3681433308870444e-5,0.0001444776011183759,4.252315474459083e-12,4.252315474459083e-12,4.252430911761343e-12
0.9879759519038076,100.0,100.0,14.918157087585705,14.904934809629875,0.5789803666043729,2.2514698363913475,9.70131180246124,100.0,8.980891542753342e-6,4.378287911496118e-5,0.00014464213681916188,4.252420547896833e-12,4.252420547896833e-12,4.252442913950562e-12
0.9899799599198397,100.0,100.0,14.918157087585705,14.904934809629875,0.5926543863820212,2.265564244965743,9.702281212147577,100.0,8.99313994942177e-6,4.4016988184965124e-5,0.00014515682119554222,4.252442850555412e-12,4.252442850555412e-12,4.25255732153374e-12
0.9919839679358717,100.0,100.0,14.918157087585705,14.904934809629875,0.5941313371815713,2.27968241917285,9.703261142779283,100.0,9.385771028215196e-6,4.416154303256466e-5,0.0001478358724962897,4.25255732153374e-12,4.25255732153374e-12,4.252571226023205e-12
0.9939879759519038,100.0,100.0,14.918157087585705,14.904934809629875,0.6065722319833753,2.293824428685282,9.704251686596121,100.0,9.52513926497367e-6,4.432116414128339e-5,0.0001512137609915733,4.252779787050535e-12,4.252779787050535e-12,4.252786749030896e-12
0.9959919839679359,100.0,100.0,14.918157087585705,14.904934809629875,0.609301112728778,2.3079903439549883,9.705252936568082,100.0,9.534198524249027e-6,4.465320866381424e-5,0.00015249638158701,4.2532878171957726e-12,4.2532878171957726e-12,4.253287463938994e-12
0.9979959919839679,100.0,100.0,14.918157087585705,14.904934809629875,0.6205516841755855,2.3221822021943326,9.706264986400628,100.0,9.959599396721934e-6,4.491530688234217e-5,0.00015355345598891423,4.253390506657273e-12,4.253390506657273e-12,4.253390151118782e-12
1.0,100.0,100.0,14.918157087585705,14.904934809629875,0.6345904294277156,2.3363960809282704,9.707287930539984,100.0,1.0065111742606414e-5,4.5069237407694196e-5,0.00015465494186771064,4.253715735082275e-12,4.253715735082275e-12,4.253716390435014e-12


==> data/solve_pde-heat-05000/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,1.56520066193164592338390189873423747e-01,2.33398657229518203357551560072332754e-01,7.12814065053986633447219211334837245e-04,7.97266805329686182071804698839642077e-02,6.98864356027200725288223560574778617e-04,Inf,3.68404869224740928542054168843559782e-08,1.74178123754669422703416130468528330e-06,5.20977646420270609662535473194816181e-08,2.03620364537590878877134332088571459e-13,2.03620243508439694376005423245491472e-13,2.03620385868882812966024650552271477e-13
PDE,Inf,Inf,1.41758015245469215151848169659629934e-01,2.30811228353268352138787561313146551e-01,6.46354818866141758698962446494595061e-04,7.98261097485073155941897916068939132e-02,1.86035680393791753167608873151376607e-03,Inf,4.05250654678612733388223433804760338e-08,1.74177603872000652523651106430333495e-06,5.08784310799828536242400745024958539e-08,2.03620538442175189625319290950793694e-13,2.03620620583416099364057509874952247e-13,2.03620908228235545218909573363261783e-13
PDE,Inf,Inf,1.12988093222531118559170561752952794e-01,2.50354672370447907718415295611372313e-01,6.44626515582659155417959987007977989e-04,7.97199279290218725611271840463614749e-02,3.12320855203930075692195868366725399e-03,Inf,3.76996705845494205287192224253803005e-08,1.73955289587806417624350738408181342e-06,5.78324262641902289119437763113269400e-08,2.03619136052513451748852897096079381e-13,2.03618616215393861854381648772947377e-13,2.03619326469595542305321316300787321e-13
PDE,Inf,Inf,2.13064633539582685755770697055008999e-01,2.54443129348470582838236798456781308e-01,4.60905843788668631644365320890143184e-04,7.99726010058218097935678055075116472e-02,3.74491027928442083181134286243031272e-03,Inf,4.27575540946127417808551508757491387e-08,1.74181003471730967597460743128168486e-06,4.99887367486769859958586164111328484e-08,2.03617925458246108733955553371118701e-13,2.03617737558645230761593299183571747e-13,2.03618022021948312565749858186477881e-13
PDE,Inf,Inf,1.76523855605965815521269860820335973e-01,2.38943838939670719145642987372204658e-01,6.73469791837115721443231080061984130e-04,7.96677757895919444711841186795951193e-02,7.28008489464765190570317535525203411e-03,Inf,3.56385345214560666169672424397905798e-08,1.74256603134126570680151415062152674e-06,7.58139553951947745505504578900093150e-08,2.03617702170236240299569074333303461e-13,2.03617752393607078740328445959335507e-13,2.03617877749553369190205246942546691e-13
PDE,Inf,Inf,8.96220066909583382923760489705220772e-02,2.70354428380915410406264638955883876e-01,6.41239332290729341248162295086702002e-04,7.93715526731450213631766962376954631e-02,5.80707919950774124090173902152886589e-03,Inf,3.63409336154636028201088103638012704e-08,1.73988460610774068383465177456665495e-06,5.02439654107624089384973056367450872e-08,2.03620511870062137358562274599004593e-13,2.03620189375110421102942674423422654e-13,2.03620650906227007203844591552849774e-13
PDE,Inf,Inf,1.39816682256715118448106893169959944e-01,2.30571438291526502697670266361789983e-01,5.98542950845987213553139398073595538e-04,8.01788809724535976273557969009917882e-02,1.55553943377469779443534219916274749e-03,Inf,4.79387835411026401861268353682198627e-08,1.73787263849248182301454608178451082e-06,6.07292113835931599298214943519653367e-08,2.03621616824798100993521083942889168e-13,2.03621560719660169699668656636029292e-13,2.03621590720738771340387305640457298e-13
PDE,Inf,Inf,1.86636596047868749138006576480656323e-01,2.42576966502303995940193510954967622e-01,1.15045253542591046659820347756478894e-03,8.00001348436102882213317297655059831e-02,7.72633712370338029555798502482032685e-03,Inf,4.42820240950478595011905618453814275e-08,1.73975029952585038784492643284292660e-06,1.12791738544790079752952156347574070e-07,2.03619337418368389382940295867349417e-13,2.03619105107370223047415405873844552e-13,2.03619283330917463258363959231610152e-13
PDE,Inf,Inf,2.28460443554013202630422720124171579e-01,2.62777359811029361097837104069295897e-01,5.01438519304562333035751563320852818e-04,8.02733159095103808576741478701447333e-02,6.94432680525903151962956208252293768e-03,Inf,4.31979971924479897801844363260326043e-08,1.73531775119963165156919750635827085e-06,8.20975616684655220872488822560585633e-08,2.03622104228580291939806958693158365e-13,2.03622003624181129043991116702722725e-13,2.03622237068145864058904375129559924e-13
PDE,Inf,Inf,2.65400748727759993756811076353301829e-01,2.86346997980205793638135982031013928e-01,4.25609989638868351056029398814954744e-04,7.94303101450089551217821441624698614e-02,7.26196944239593224373650510741740730e-03,Inf,3.17568487186374858767300680491571976e-08,1.74335384211885547537092427460435566e-06,6.23105961711151546041085174212182240e-08,2.03618402563029778315199711783043805e-13,2.03618480512568810299318220448425148e-13,2.03618461415435293370135936780221124e-13
PDE,Inf,Inf,5.92415016665220335318218584756116463e-02,2.47243767714327478888304178910469570e-01,6.53841285867476540093684169193492215e-04,7.98256441552454189931630003977949301e-02,6.92013349923675614311489408335356224e-03,Inf,4.17255255980671132785147898915641548e-08,1.74505999699268950626271707263751631e-06,8.57988202320138523299373165188951414e-08,2.03619913269815676089441248095938174e-13,2.03619751782089016257713908723124472e-13,2.03619918620017649879013288318221899e-13
PDE,Inf,Inf,7.98337886329339308111274751845590475e-02,2.36383378020173256203890383574994098e-01,2.33725712280191086242588270980204038e-04,8.00614180042257463523794577979479336e-02,3.37925427941800978406318798106831482e-03,Inf,3.45677692560025388434531167324987748e-08,1.75254174744538752295474228186688246e-06,5.05540880032264324014436681364480314e-08,2.03619579909316941236080009506554269e-13,2.03619573344745099483589443620400259e-13,2.03619481376221017173274882037273844e-13
PDE,Inf,Inf,1.03866819092739929421532007547613598e-01,2.30707210572872858297868652451748507e-01,5.42263018419396427040466207220084682e-04,7.89907887696224191541586939788979054e-02,3.94705652613923241892969760755829357e-03,Inf,3.41535979925566460461732194707182483e-08,1.74846019985325748733565531443868006e-06,1.80512398574469854994511010071560388e-07,2.03621563645509999338738988718734556e-13,2.03621810477572322797197176770069170e-13,2.03619436272189506812186662613429413e-13
PDE,Inf,Inf,1.28248675055090392834818080118808657e-01,2.29647195984267968653783676163322689e-01,5.73187705725590906750421366419361453e-04,7.92590775491513365688649818640988036e-02,8.83798853455473750200966605063562881e-03,Inf,3.16247619268950270860716600650211238e-08,1.74961680320121187510818186024392931e-06,1.43432111511880363156986614232702031e-07,2.03621746497234107567415461440542625e-13,2.03621647688874311903635078393041286e-13,2.03621744044915816914707764129806560e-13
PDE,Inf,Inf,1.51953540332514017835370520531220482e-01,2.32456558068030172243036316821977723e-01,2.81612058625140151025987425136122461e-04,8.04365577102717231490324821223432243e-02,1.41691185127275135006751493340262522e-02,Inf,5.06165671534294918469022881079370518e-08,1.72975483482743182494556453130585973e-06,6.05304500652904052743443745748280099e-08,2.03621897754172823720438220406907184e-13,2.03622030822288106954837829025759227e-13,2.03621255835555613923109894527570853e-13
PDE,Inf,Inf,1.74617971783473870884206106423283632e-01,2.38319586966684440060423474507368947e-01,9.51794848240765805535334872208470217e-04,7.98913104183563212489289266993609972e-02,3.43902682796139679000161674515745605e-03,Inf,5.31635790447388665725320718667293784e-08,1.73577225324569798669270828392118134e-06,1.43842813629257799505408516603750750e-07,2.03622246379514872484714411403251254e-13,2.03622022476757901654913529969711128e-13,2.03622246379514872484714411403251254e-13
PDE,Inf,Inf,1.96119129668251982217667635938085758e-01,2.46455118519574445708695137205537494e-01,1.37440486409583456111741103898022422e-03,7.90872549677032509637021696221728388e-02,1.24354198853040445064019506741805428e-02,Inf,4.83464640296622775914673562137680272e-08,1.75552943382087398037546059123039762e-06,1.01656741900310894589849997087420592e-07,2.03620290899986832104117408574891945e-13,2.03620220431601122532264008998983216e-13,2.03620343650856953908488665626215478e-13
PDE,Inf,Inf,2.16432664192042340594268676297849397e-01,2.56182623305305027504568086972369985e-01,6.15659420953982326251494937226642818e-04,8.03044623206435616909408395364164785e-02,6.84153272474392708780104933950418582e-03,Inf,2.69543379097957943898302409840047355e-08,1.75286686924668648201127228936101833e-06,2.91832966731322746124904624469242830e-07,2.03621564923097151489354972261982968e-13,2.03621474333809808943782639212422966e-13,2.03621570329527313102828309077117166e-13
PDE,Inf,Inf,2.35578338307732247014538020660495895e-01,2.66947597599177534345794948050022916e-01,2.87578736387002182826233057346511453e-04,8.08570608121683866035098257798418568e-02,1.50543727730112997288536155451073274e-02,Inf,3.20496338984722143594717743365913933e-08,1.73267889252045017053511570104550493e-06,1.26311540395949562530544332734015913e-07,2.03618659742850264610066487942315436e-13,2.03618906246184670417692104407652658e-13,2.03622543629889818128007323754736668e-13
PDE,Inf,Inf,2.53596548951172468685387080662108884e-01,2.78318757761430557752129796064848792e-01,9.46330082093443321701300378181112662e-04,8.01391465173173760269937352108181298e-02,2.98438577356268029912303400376190562e-03,Inf,4.42522061342993322136190138262324234e-08,1.74572538332729342920717164210473495e-06,2.37927781604655111356677266444712664e-07,2.03622711607384063108225031230875032e-13,2.03622950708623995801934929380314278e-13,2.03622883484842258812791802603531040e-13
PDE,Inf,Inf,2.70537191936527180791058633247994364e-01,2.89971404384662454701650243205367346e-01,1.74597086590339168464320579857989409e-03,8.09078018145084047633542986590870567e-02,1.81723810367054175421874531442064237e-02,Inf,4.56172941707970376430050964957482910e-08,1.74108098299108816441283100327489817e-06,3.33097566448638139782589869678431928e-07,2.03622507944335125543074166160229559e-13,2.03623479864505452581257239197199762e-13,2.03622995875376994819352214206413547e-13
PDE,Inf,Inf,2.86454240913945175062869804346874968e-01,3.01666889203661689966109997634325274e-01,2.59978788667204106130634101852288343e-04,7.99237958492203486927776460408213630e-02,1.14746655198982211490841137094152022e-02,Inf,2.71086990069600317308283598533152598e-08,1.75025917257807598119545916578854350e-06,1.30161849845984741256425295059500186e-07,2.03619912870425548568644995862423672e-13,2.03619821191684622268130351289066136e-13,2.03619959339346685018326086788225250e-13
PDE,Inf,Inf,3.01402446093574956870099136304668156e-01,3.13233299029985678574828353963417796e-01,2.77795954333240077024432336271270539e-04,8.00933176853329918674349418097724029e-02,3.61618182196623213570442946472304645e-03,Inf,2.19863454529690290790371713606825616e-08,1.72618762529000924869922554961814597e-06,3.02722091788377352963221847340820150e-07,2.03618659742850264610067643039398895e-13,2.03619128401680768374265058771096585e-13,2.03618659742850264610067643039398895e-13
PDE,Inf,Inf,3.15435968620849131616181636177733141e-01,3.24549275175269796566708519453046271e-01,1.90237144804657601492070761200380894e-03,8.13939870437349059182614660251737334e-02,1.75949878260599667460491244204520441e-02,Inf,2.87145765303220112166021063760747307e-08,1.75223534374963540796940077736951219e-06,3.27145184142834838338712480209532740e-07,2.03619169427898291364252347201794074e-13,2.03618760194664908252801276427739393e-13,2.03619169427898291364252347201794074e-13
PDE,Inf,Inf,3.28607398781354081121262522263296795e-01,3.35531242099267540821584368175626100e-01,6.60864463886397150358952832929229909e-04,8.01599716575927394188798108082446896e-02,2.07201391093816284275040017409634357e-02,Inf,2.30677459899880702999640831329768652e-08,1.76005921117478174184986718441663180e-06,5.73984480396820525347507724574060224e-08,2.03622527780886309846721817728458173e-13,2.03622626445802593516204191381566060e-13,2.03622527780886309846721817728458173e-13
PDE,Inf,Inf,3.40967271106871661348969210356588264e-01,3.46123644858364014077787603910433521e-01,1.09912273202686653221037044332932765e-03,7.99192384754722397713806133070756015e-02,7.98940297868435032977959165949152998e-03,Inf,4.77915355425383443411943064434142433e-08,1.74863516003184194134085039004648922e-06,2.65261545328333936764466261460809761e-07,2.03621585170834154043627876150268130e-13,2.03621739388014694091511584531012356e-13,2.03621585170834154043627876150268130e-13
PDE,Inf,Inf,3.52563817811720138232176972326841283e-01,3.56291611961304031051481927360602807e-01,1.06563335705343958025624040216025153e-03,8.02723690133382722453710963844876018e-02,4.69088779980410155175611942485506923e-03,Inf,5.75345859732327363483037637519331876e-08,1.76414554746221426070203712130639388e-06,6.52847316485910483660977063709053609e-08,2.03618881421374684221646933113966676e-13,2.03618881421374684221646933113966676e-13,2.03618919256300151848362810393641756e-13
PDE,Inf,Inf,4.82174681600388202827188372939965617e-01,3.66015485934431842035481361706305447e-01,1.37947510284525341631747149669369125e-03,8.17927805150548358603116001004699415e-02,1.68298314786470003198030529288098343e-02,Inf,1.57931505933247997153248551951277461e-08,1.72490447731749703937863372902952453e-06,3.04176772063099529592517010608540363e-07,2.03621453911502500388063866481649117e-13,2.03621453911502500388063866481649117e-13,2.03621698958488763102113247200090726e-13
PDE,Inf,Inf,4.82174716894599304886772985113975634e-01,3.75286758255901455611620696142251096e-01,9.75142578190337106273475590946720997e-04,7.98621557890176344586325051524926637e-02,2.87947627645852822696047031656154140e-02,Inf,3.64557321792403489323198825541020644e-08,1.74455779011632553351099426116984994e-06,1.67380393284820709118857659678701835e-07,2.03619296066239057868326603425590303e-13,2.03619035053057034612240797705141017e-13,2.03619296066239057868326603425590303e-13
PDE,Inf,Inf,4.82174738953659348464451272983555646e-01,7.14897775481611635438486362470379920e-01,1.35476467353353783320368106183750313e-03,7.86143837264765629143666364131641357e-02,2.13562049562040446563062712195481651e-02,Inf,3.23952284834918789403671633099155450e-08,1.73763200701597387751672169372673495e-06,5.40492906911075403660685307929199582e-08,2.03622996404066439021124732594816759e-13,2.03622550100266176219764346598772543e-13,2.03622867355891032736888283397407849e-13
PDE,Inf,Inf,4.82174752740641461642496010715429304e-01,7.14897775481611635438486362470379728e-01,1.62491865226259371750320172585014183e-03,7.78135972014886010056341053992180485e-02,1.06255899219518723778984833673108221e-02,Inf,3.07706582971238932022185541986574919e-08,1.72745846585148217790407428342288814e-06,4.13472788409490654701450333137692763e-07,2.03619890534952700905854815689543870e-13,2.03619455249185301088527053497916785e-13,2.03619925603847866170122081305859472e-13
PDE,Inf,Inf,4.82174761357532453118749814468746054e-01,7.14897775481611635438486362470379728e-01,4.68333408353072740735397928536300401e-04,7.76709278835593089395779093261305810e-02,2.68809015185591661715210708135002128e-03,Inf,1.48971924888444783402959906024610257e-08,1.75889426183473642821256593308061612e-06,1.60150926666250515426732719315564331e-07,2.03620832405732142268599611796675080e-13,2.03620832405732142268599611796675080e-13,2.03620389002086497334108221819306939e-13
PDE,Inf,Inf,4.82174766743099944671231686198536277e-01,7.14897775481611635438486362470381172e-01,1.46931606569881957144145209166811698e-03,7.79385030149729963271616813669224167e-02,1.01313159404957886219820353960351228e-02,Inf,4.59329840583046381497631666611100579e-08,1.71341882806962424262645439950460845e-06,3.84355454903478532505027288360443010e-07,2.03622672954623844829356686097669492e-13,2.03622912631766113302521539962681703e-13,2.03622895703230425426961479694768523e-13
PDE,Inf,Inf,4.82174770109083769443456435612246240e-01,7.14897775481611635438486362470381076e-01,2.68563146631896115445309001873965433e-03,7.88498122028713796006118369055589850e-02,2.02624107354580217845137588994152455e-02,Inf,6.63251340664487877896157971697364976e-08,1.71267968837752183701371993798532163e-06,5.79299969379316376689041063664049069e-08,2.03616275670275594614787369432808626e-13,2.03616640105101610244582053641934497e-13,2.03616275670275594614787369432808626e-13
PDE,Inf,Inf,4.82174772212825270496509036154158761e-01,7.14897775481611635438486362470380017e-01,1.23397182919891512834717286107787133e-03,8.04068997775067932328084086964127879e-02,3.00223978707537524915128195315288294e-02,Inf,4.10786914980521090939718526095489931e-08,1.72939090070391811068983023121179723e-06,2.37983378691649621625680290311706401e-07,2.03619177962641324679170263229227180e-13,2.03619043123967603978209956536653013e-13,2.03619173378735527842405433761638111e-13
PDE,Inf,Inf,4.82174773527664367646545485461184858e-01,7.14897775481611635438486362470379824e-01,1.16180119309868427732382190744938227e-03,8.23559584007262325345276886451015026e-02,3.50711186454092803886491020827108062e-02,Inf,1.52545724802611917963633820662865453e-08,1.74197021023740652108430779842845187e-06,1.02204251917907248910748742911604882e-07,2.03620107485120907650341447645527994e-13,2.03619987502906625398058350231910659e-13,2.03620107485120907650341447645527994e-13
PDE,Inf,Inf,4.82174774349439025401813224531269805e-01,7.14897775481611635438486362470380017e-01,3.20852406311090549755276992792357037e-03,7.98446944216899663830859547122933941e-02,2.62540399428022731818415398966729382e-02,Inf,6.61035099514453884795772567567677470e-08,1.77031527661753060605961943170767630e-06,5.18206570637851823984879609202988765e-07,2.03623126494563585343544632170273534e-13,2.03623126494563585343544632170273534e-13,2.03623126494563585343544632170273534e-13
PDE,Inf,Inf,4.82174774863048303050925976229190738e-01,7.14897775481611635438486362470380017e-01,2.35488324811590067915559035421481782e-03,7.74346708142449146790511121734523442e-02,1.79873131945780448805732978277400227e-02,Inf,4.49277640468424887262926330873527535e-08,1.72068745676595946161591885023905899e-06,1.16588451502990152842689244288885463e-07,2.03622798926742934071757341385154421e-13,2.03622791634306931249952836257013973e-13,2.03622839950642439211654299935747764e-13
PDE,Inf,Inf,4.82174775184054120970145736204405476e-01,7.14897775481611635438486362470380306e-01,1.08192732224160692440439209470840059e-03,8.06922549488891192877209530993688228e-02,9.17740900576353206945628250680923827e-03,Inf,3.58208400544614672418825284793159697e-08,1.74830157717404090269469703416292383e-06,3.54705272711039119634522606820840538e-07,2.03621310303992259120020573093498878e-13,2.03621035415191481545044801384399586e-13,2.03621338004271517871138180223148024e-13
PDE,Inf,Inf,4.82174775384682785798538368830825306e-01,7.14897775481611635438486362470379920e-01,9.29454565140906739457846784186533539e-04,7.90915399267142323248698462879391186e-02,2.49727790090082257072169016282760565e-03,Inf,1.97141800483023122399926937139359829e-08,1.77278808240114188603593061856394669e-06,3.75486731189196028559824744044480999e-07,2.03620279159121700590898969580025034e-13,2.03620279159121700590898969580025034e-13,2.03619698241395263070575026111006050e-13
PDE,Inf,Inf,4.82174765314563213980497279549276861e-01,7.14897775481611635438486362470380691e-01,2.01270224367848547994889405641718643e-03,7.78429306293223698851937799584992250e-02,7.75313363567397061246428300136856114e-03,Inf,2.75763594713125548189425339086981585e-08,1.74225019004521329873706952609773096e-06,6.19314577072643661392377511617343588e-07,2.03619784314512942431380066255900140e-13,2.03619411587947855525561799720669399e-13,2.03619763832959394595689638995111255e-13
PDE,Inf,Inf,4.82174768565966409037504946474551938e-01,7.14897775481611635438486362470379824e-01,7.88444844704782456837311174219376998e-04,8.26804981013871685807311161624565315e-02,1.54903557114093896770787063678601432e-02,Inf,6.52033581648119411795398663074633025e-08,1.73845332959095950930623904213355248e-06,4.31389228060997223981196149736104157e-07,2.03620464687198466582146182047504422e-13,2.03620464687198466582146182047504422e-13,2.03620789177590492196570184892900083e-13
PDE,Inf,Inf,4.82174770801307822237346167784856952e-01,7.14897775481611635438486362470380306e-01,1.50724670194390711371235402358189147e-03,8.19332700964749174158059607868314468e-02,2.36235500444100969106599639100561489e-02,Inf,6.47604682935323011344345021782893607e-08,1.77079612995516507924245756498492443e-06,5.20886643282722567788705614572911764e-08,2.03620710623690388799586371679597903e-13,2.03620299241144264687632488235894126e-13,2.03620673666654138330542497010595701e-13
PDE,Inf,Inf,4.82174772338105874756392037822711410e-01,7.14897775481611635438486362470379439e-01,3.52064924273308995464531592101517738e-03,8.15158354754253442177570776067171957e-02,3.13601771062449535634084599393088818e-02,Inf,2.96757655354205050030649718307677021e-08,1.77233327278286248212096316820020203e-06,5.60735489661665346698267057351018989e-07,2.03621780966577989616375880624745463e-13,2.03621780966577989616375880624745463e-13,2.03621848631969318841826232381202667e-13
PDE,Inf,Inf,4.82174773394654906863798872206993475e-01,7.14897775481611635438486362470380306e-01,5.92432672655033531908805535520990732e-04,8.14272458638405461990234742638282585e-02,3.89834128325996994338189558580968204e-02,Inf,7.27412848247467264089940575441273513e-08,1.76446604097098627790783917052903768e-06,2.64056384229898083760516998754969946e-07,2.03621981687659979010062701048578968e-13,2.03621981687659979010062701048578968e-13,2.03621814473357709126725189220427867e-13
PDE,Inf,Inf,4.82174774121032549958865571851021508e-01,7.14897775481611635438486362470380787e-01,8.26124966395589014545935629971974348e-04,8.16673420502052930986004421661301869e-02,4.90509575413886454431045637285790427e-02,Inf,6.48101676274287327013898387920675908e-08,1.70456805345628823267835583355951915e-06,1.70058416682831391539269702094415823e-07,2.03623589849060323542759720199857589e-13,2.03623044859021757050834394854565857e-13,2.03623589849060323542759720199857589e-13
PDE,Inf,Inf,4.82174774620417272121814683071646104e-01,7.14897775481611635438486362470379824e-01,1.96684792379030186065895923892504091e-03,8.19088399105322828476674971075122675e-02,4.24066071258707232517264043971023550e-02,Inf,1.36460261296525155908216679495222240e-08,1.77439011793615872647250604337906588e-06,5.42822394578922412218435205174401005e-07,2.03622111468654599910835999802329646e-13,2.03622490264828819168291815560564926e-13,2.03622131529890571420966827543538476e-13
PDE,Inf,Inf,4.82174774963744308484049336582779251e-01,7.14897775481611635438486362470380498e-01,2.79641096578706212131214150689266089e-03,8.27984747517128358957324698279600227e-02,3.56344757874794597178564702925310021e-02,Inf,1.35099417674123997150353448024874182e-08,1.71618732431711872916241588163398283e-06,5.23084071492193736708192690456176594e-08,2.03624656595787998433619255586080010e-13,2.03623571934133133903791609824476117e-13,2.03624691973320077377136649220651750e-13
PDE,Inf,Inf,4.82174775199781665765512586707156054e-01,7.14897775481611635438486362470379728e-01,3.39708162394548587126282742091372405e-03,7.69693468740135820224861916957393711e-02,2.90738701442320831106245435548879417e-02,Inf,3.95473031041221666095981080138129204e-08,1.77410482769666637055730320829953536e-06,6.29369170988263879466897078723588150e-07,2.03622176468914164936563778955507569e-13,2.03623184620222222825978525873715954e-13,2.03622123132068767196856248879246107e-13
PDE,Inf,Inf,4.82174775362057354675534275410988304e-01,7.14897775481611635438486362470380498e-01,2.74565278750627057918625935859973268e-03,7.80050264019931372720353546163761340e-02,2.28042240764586226345856077365325313e-02,Inf,3.27273242139668769902134936712298894e-08,1.70551896180766074586697046724084579e-06,8.17335182825090767741908702010861852e-08,2.03620048033098772156365652608234259e-13,2.03620048033098772156365652608234259e-13,2.03620020250619756575312429866919354e-13
PDE,Inf,Inf,4.82174775473621903183560389658017576e-01,7.14897775481611635438486362470379728e-01,3.86992642686768153927560484327761524e-03,7.93615282225252903002295839202129503e-02,1.65356489950095572610246134021636671e-02,Inf,2.70517236608248356908887855927617288e-08,1.72999332669109757767524182513707669e-06,3.42465998064237242573493151367678810e-07,2.03622760552057923561270461298799006e-13,2.03622760552057923561270461298799006e-13,2.03622511449379748118799092061779262e-13
PDE,Inf,Inf,4.82174775550322525196476940274809295e-01,7.14897775481611635438486362470379920e-01,3.66014802336298663593608378986534725e-03,8.10405586915850864860786047307148262e-02,9.90559833072482223252244409328487926e-03,Inf,1.69033522014281504609590303440759663e-08,1.72395503654563087137094561027238151e-06,8.31490475335511537291414271771743732e-07,2.03622811118460728271137150663394196e-13,2.03622811118460728271137150663394196e-13,2.03622831596707839318844782957586991e-13
PDE,Inf,Inf,4.82174775603054202090490195381626278e-01,7.14897775481611635438486362470380883e-01,3.23746902821220957961323613927170655e-03,8.30444199950556920252863670283382926e-02,3.64564003649518176192354625901527296e-03,Inf,4.55727583479720526991676981316144739e-08,1.70844467711936452430212662469827507e-06,4.79666155071485897690618888071562355e-07,2.03623948444329476176134042787233867e-13,2.03624897967250022992723733690319971e-13,2.03623804091981878908634667843297362e-13
PDE,Inf,Inf,4.82174775639307236691224301644161084e-01,7.14897775481611635438486362470380017e-01,2.59164942688820057297172636544264583e-03,7.79512792223100166646634603641309281e-02,3.85892445438817076227289027811938716e-03,Inf,8.26197305975205338800687121880433136e-08,1.77006732763678573417183191234325902e-06,1.17570396014236183925284138721589101e-07,2.03620570513580427231799868699302733e-13,2.03620570513580427231799868699302733e-13,2.03620732091309027265410061225251498e-13
PDE,Inf,Inf,4.82174775664231200307041047028421740e-01,7.14897775481611635438486362470378765e-01,1.61294153782711330167310567142402025e-03,8.04220501745998691871092984515639951e-02,9.95208666558101837907083797407530055e-03,Inf,2.96964799546633389551558484831804183e-08,1.74905545473220760002769170403008997e-06,1.62848406825298123894957011942752303e-07,2.03631115488622571587241128818220455e-13,2.03631016317238876843959400868819270e-13,2.03631145799085683711943604992642624e-13
PDE,Inf,Inf,4.82174770793323433233046219893446678e-01,7.14897775481611635438486362470380980e-01,4.60762609405542183635735626529757947e-04,8.28380086186041026902424436224834105e-02,1.51285374553959268701569418521331594e-02,Inf,7.55880844887211323389139213441267880e-08,1.71633753382757662240795422850662540e-06,2.58504647469932711002193599549105681e-07,2.03621500690784845865259931387788312e-13,2.03621500690784845865259931387788312e-13,2.03621068180957808058954055445562589e-13
PDE,Inf,Inf,4.82174772024757916389899706853440737e-01,7.14897775481611635438486362470381172e-01,1.08171605528856733696474135080720970e-03,7.81414364027024898392033654570639865e-02,2.08199334671439378483315383878416632e-02,Inf,1.51265469793267517958899915102370338e-08,1.76845469648111308919859238638688643e-06,1.28349802611670530151073757827655596e-07,2.03622893236757178330087966765210952e-13,2.03622893236757178330087966765210952e-13,2.03622615860121507921228760907820401e-13
PDE,Inf,Inf,4.82174772948334043968628607551246822e-01,7.14897775481611635438486362470381365e-01,2.78218556125828622753280692180008873e-03,8.09997514570580120535730462400850071e-02,2.67139864467757589056033407990079066e-02,Inf,7.59521407491936489297387895945896819e-08,1.76593948161326390949743456942786438e-06,7.74567921056819986822365249260803585e-07,2.03624302362694731245574074126318335e-13,2.03624302362694731245574074126318335e-13,2.03624308549572027599559707872323866e-13
PDE,Inf,Inf,4.82174773641016316429467512624616647e-01,7.14897775481611635438486362470378861e-01,2.90559049499266693902060210574177021e-03,7.61271535367202219239666660998767350e-02,3.26492739327922064362081875623397035e-02,Inf,1.09269775420871191242651092396844422e-08,1.72422585362320904365408027115751821e-06,7.09903295535494693426527385781464756e-08,2.03625735370395227529665325663095939e-13,2.03626107727339727213916529851854003e-13,2.03625686561916812354356584909059790e-13
PDE,Inf,Inf,4.82174774160528091297067393203760617e-01,7.14897775481611635438486362470379054e-01,8.10515836818418871842390772437247187e-04,7.98601614859401001804030206252101284e-02,3.85644332234949498591691146357236675e-02,Inf,1.82053380812573273270046927590409918e-08,1.75428558758337000819942818513533053e-06,5.38968279370840964893706706484984000e-08,2.03621490309362035014602569061020268e-13,2.03621490309362035014602569061020268e-13,2.03620548144043532129760807142651012e-13
PDE,Inf,Inf,4.82174774550161985117544358832629876e-01,7.14897775481611635438486362470380306e-01,1.65227413689033358279341229984280485e-03,8.35135153652143994349787567537938231e-02,4.42232575529907191888371327890703135e-02,Inf,4.18831732746439637453443162408648540e-08,1.69786211072765656162605656301457382e-06,7.71961060916202706747942729959199996e-07,2.03619221793021534171128365910205332e-13,2.03619221793021534171128365910205332e-13,2.03619248518224548304812642025818439e-13
PDE,Inf,Inf,4.82174774842387427201522699959481277e-01,7.14897775481611635438486362470379728e-01,3.85223047413241249759445090300319281e-03,7.89691869198937908676150131557578333e-02,4.97013677018969241612854645277954401e-02,Inf,2.70017840403239670926835884396892567e-08,1.70973952670414484579829486015027873e-06,3.37619673232895561730703535875749182e-07,2.03621010863383882500639609210933633e-13,2.03621010863383882500639609210933633e-13,2.03621038116277862064021903715804350e-13
PDE,Inf,Inf,4.82174775061556526655670053469554097e-01,7.14897775481611635438486362470382135e-01,1.11058603817147750378465066156037681e-03,8.30818688585753233299486422130265559e-02,5.52093400704895223723320371683784130e-02,Inf,5.42496412338639430029681669012244690e-08,1.75969954148427565736310668317287310e-06,6.90930181679357884439209166344538299e-07,2.03622660278062498275248987109891293e-13,2.03622489970631924905358970684257787e-13,2.03622664268114543544266053159976569e-13
PDE,Inf,Inf,4.82174775225933357920444856354858560e-01,7.14897775481611635438486362470380691e-01,1.92506401516656925052574698751147784e-03,7.87330098713797789374786917631257223e-02,6.07153540116433993764137832298384540e-02,Inf,4.64539016893572351888254720928107450e-08,1.77515090168009288624438392101610624e-06,9.99917036824661099012972504775859365e-08,2.03627519804504340095534418164495773e-13,2.03627519804504340095534418164495773e-13,2.03633848852903114785515258759563087e-13
PDE,Inf,Inf,4.82174775349215987244218557731237787e-01,7.14897775481611635438486362470381461e-01,3.24925265877438025721843758941168899e-03,8.33070577468774324004878158210440750e-02,6.79534993353900958663036718899677843e-02,Inf,5.13228054070110724550636422411359043e-08,1.68222710056414972983816453949492005e-06,8.42007740958227100309454637829663947e-07,2.03622576899436368348831068351762155e-13,2.03622576899436368348831068351762155e-13,2.03622577437346903048089524061803312e-13
PDE,Inf,Inf,4.82174775441677965125658893957440526e-01,7.14897775481611635438486362470380306e-01,1.96054953010133710095552139580485761e-04,7.91507227198615954914800236938089741e-02,6.34149765087747224367768687748275603e-02,Inf,2.50572419193439214001275042559964474e-08,1.80064781619950877046221731093943061e-06,2.96873769692483959993908645324536248e-07,2.03623639140291148608027614832987156e-13,2.03623639140291148608027614832987156e-13,2.03623677648165054547796272611866704e-13
PDE,Inf,Inf,4.82174775511024445137616229365339674e-01,7.14897775481611635438486362470379439e-01,4.87612797949704177192433938329402053e-03,8.41900120965741474145757987521378091e-02,5.89640286533940246827227295917142606e-02,Inf,1.00712467603882258166679158707836261e-08,1.80059167982443437014828895390631709e-06,5.57528319342657726560416668008002888e-08,2.03640359504846684670425907711710803e-13,2.03640359504846684670425907711710803e-13,2.03640377912223010848089171231946217e-13
PDE,Inf,Inf,4.82174775563034305193225331388407611e-01,7.14897775481611635438486362470378476e-01,1.20403320364724623636232563988197411e-03,7.97407604688875412158498786506340205e-02,5.42864411525818127404894690012851240e-02,Inf,2.72075878948925999733981773959245848e-08,1.68171188675184598624006021984040687e-06,7.92592923781673768786606394441727379e-07,2.03620828522367584920018127537514462e-13,2.03620828522367584920018127537514462e-13,2.03621131803668854468304724812862918e-13
PDE,Inf,Inf,4.82174775602041707291539989741663136e-01,7.14897775481611635438486362470381172e-01,2.97696895936263972550985626395381933e-03,7.58457369477839852359250819856330970e-02,4.96636077748784514301603013211292784e-02,Inf,1.50573046138039535070356306847060063e-08,1.71225923484231846038899430081008705e-06,5.46801189693817695384527332116143808e-07,2.03625380041209575735071249738774401e-13,2.03624927434023070440327038634264440e-13,2.03625380041209575735071249738774401e-13
PDE,Inf,Inf,4.82174775631297257333752254268256937e-01,7.14897775481611635438486362470380306e-01,1.85123019554955383807273102273357841e-03,8.14527564528429810552096690374092073e-02,4.51199132604583203537194391521166256e-02,Inf,7.83436305955892437962927362070190324e-08,1.68654242448380245045817579261522369e-06,1.05521110719266960234675873029377038e-06,2.03628632375924468864769076976806666e-13,2.03629506921161018851808284097373841e-13,2.03628528457263782975517175520051347e-13
PDE,Inf,Inf,4.82174775653238921482625512171128899e-01,7.14897775481611635438486362470382135e-01,2.58265346835127619554493257845522419e-03,7.72253136121460506435841428130203225e-02,4.06628327005927103724629310632426781e-02,Inf,8.94559112574463549726596037678456174e-08,1.71807626361783346715797332644618824e-06,6.06294456764145341367585449364226387e-07,2.03629786569472369630384280228973440e-13,2.03630256077382281467702246896479605e-13,2.03629848113308705664830627982643090e-13
PDE,Inf,Inf,4.82174775669695168499481475060566387e-01,7.14897775481611635438486362470380306e-01,2.06879208192687122133496741711052647e-03,8.33260253387905993263473038856969264e-02,3.63037721007829706260192637476634080e-02,Inf,8.74578656795221999992924903729093303e-08,1.73939599461110591367849462880129807e-06,1.04603392615101804671013293882707052e-06,2.03620017450403008080171380728492648e-13,2.03619968236263837751282786365149993e-13,2.03620016080420388409291593739681459e-13
PDE,Inf,Inf,4.82174775682037342694991860207945107e-01,7.14897775481611635438486362470380113e-01,2.79813790538254655671266952069706460e-03,7.92455297015010527760771460933809746e-02,3.20602268765951746741171901751197675e-02,Inf,3.78067883837086141417035750966708466e-08,1.77845958469746295631388598258439422e-06,6.94711925392607736512527732925609285e-07,2.03624961280833134671969134921285478e-13,2.03624961280833134671969134921285478e-13,2.03625165289574145247517688880409720e-13
PDE,Inf,Inf,4.82174775691293986717487515884407328e-01,7.14897775481611635438486362470382231e-01,1.81088052624131224662322515862493410e-03,7.57576416450404126801829592283851173e-02,2.79607004051241466277375932654374233e-02,Inf,3.96239943625740479368923526735187244e-08,1.73102118831685504629057088071003323e-06,6.29201400907556507507001512478983206e-07,2.03626263046144184087815788534533624e-13,2.03626496666111730452872871658464941e-13,2.03626230999233024134798288780718851e-13
PDE,Inf,Inf,4.82174775698236461003123701646594973e-01,7.14897775481611635438486362470381943e-01,3.44500949326742638848859636058074293e-03,8.19118271757358166903405097206376341e-02,2.41838378405249842357006746424870241e-02,Inf,5.66058438615346649198855771901866567e-08,1.77002882578587218293368006650019275e-06,9.72623414775213636041288606344901207e-07,2.03624507388679959615666732658108306e-13,2.03624507388679959615666732658108306e-13,2.03624540187641430368584717985449698e-13
PDE,Inf,Inf,4.82174775703443325333506583201562981e-01,7.14897775481611635438486362470380113e-01,9.55509555468268357182409725384632991e-04,7.85640186803191312604131045418622849e-02,1.96350310003878353939739560664684390e-02,Inf,9.66112764167210007830819929825078670e-08,1.68523252076139445553646525653880146e-06,7.05942681551717804060902440724729918e-07,2.03626424082720759570510756614421644e-13,2.03626424082720759570510756614421644e-13,2.03627607428029943762769388070057460e-13
PDE,Inf,Inf,4.82174775707348468619096602076171855e-01,7.14897775481611635438486362470378572e-01,5.33915163974192207608572619540451292e-03,7.47496895412032806930897295320599703e-02,1.51382258014444877872630416858548013e-02,Inf,2.94229795508876150545324278858649045e-08,1.73183506473580541666955546634558941e-06,7.48561657865567417044369480478599823e-07,2.03620001649353461648765081677691438e-13,2.03619380340674430914205940353351692e-13,2.03619916277631602096543228362670286e-13
PDE,Inf,Inf,4.82174775710277327279873893167784644e-01,7.14897775481611635438486362470380306e-01,5.43264603625722918757468855761275209e-04,8.14821113984300941410153068056000156e-02,1.06985244936475428966700965452141666e-02,Inf,2.99435347718800897602497412129617271e-08,1.80396819958512787797825210495394604e-06,1.11296199005830424422904273842639268e-06,2.03623187596476489545707509508762841e-13,2.03623179026988336031741200584581221e-13,2.03623205554789835013823507671063635e-13
PDE,Inf,Inf,4.82174775712473976021126997076220565e-01,7.14897775481611635438486362470378572e-01,3.85586853656829071659896621528340396e-03,7.83435555845154451756616452702424445e-02,6.33577918447163083349350184710355619e-03,Inf,6.95228224203830601784198821350276055e-08,1.71704518625033271009049431146087662e-06,1.16870388490894133032575291017740332e-06,2.03622870156084311783952519047559703e-13,2.03622870156084311783952519047559703e-13,2.03622870156084311783952519047559703e-13
PDE,Inf,Inf,4.82174775714121454781542127013710662e-01,7.14897775481611635438486362470381943e-01,2.24403878883950892068964926346169089e-03,7.47179387439650811818902170545236072e-02,2.23699802527536058401973359187391170e-03,Inf,1.42459987898710028475681389859081334e-08,1.66879969417911026021728589267670517e-06,9.46058722139311969911608947887343021e-08,2.03625951502545759954993936737914338e-13,2.03625951502545759954993936737914338e-13,2.03625982478818316032023039316082631e-13
PDE,Inf,Inf,4.82174773293940343207100400869190635e-01,7.14897775481611635438486362470381172e-01,1.90561740575358410059104326246985896e-03,8.20337905402708001889455956486758100e-02,2.79601889396292704780228989067421716e-03,Inf,1.69751585409818713370814959987339165e-08,1.67445734276189661901181602310539942e-06,9.65799716049962890335333037001031228e-07,2.03625118458545066809612734706925175e-13,2.03625582173255648005242113421616024e-13,2.03625086658095008157763230115061628e-13
PDE,Inf,Inf,4.82174773748650880393814275642293506e-01,7.14897775481611635438486362470382424e-01,5.98553397013490547880808849961089782e-03,7.85147163779200993126902273765753367e-02,6.89064594591168783252554411561833360e-03,Inf,1.95567552265955055677627980780848019e-08,1.71439561239924035974534217029968419e-06,4.77833793735444767084623532580317601e-07,2.03630859357881293471996164319072718e-13,2.03631037853933496868097927295701455e-13,2.03630892490554130048610703977430103e-13
PDE,Inf,Inf,4.82174774118103238146296679598304963e-01,7.14897775481611635438486362470380402e-01,6.18068994260616086083383717053644241e-04,7.50465764147629183999036436351439742e-02,1.10857024450609377270671849817895554e-02,Inf,2.24794460796881026852107728969954426e-08,1.74408214718826026124153991090424656e-06,8.00156119150931292989752731524420839e-08,2.03626542435433070381320109129044661e-13,2.03626542435433070381320109129044661e-13,2.03626542435433070381320109129044661e-13
PDE,Inf,Inf,4.82174774418283314446110486973124871e-01,7.14897775481611635438486362470377994e-01,3.43970019885709196692427467261370337e-03,8.35704909308988043178124919186851624e-02,1.52639867710353756423354501876238697e-02,Inf,4.38195401573518801649801952246897240e-08,1.70417777593076765961610313713271434e-06,1.19772315039011794546869945646747759e-06,2.03628587050218529272285603928551643e-13,2.03628587050218529272285603928551643e-13,2.03628587050218529272285603928551643e-13
PDE,Inf,Inf,4.82174774662179642224855565776833874e-01,7.14897775481611635438486362470379054e-01,3.59777706493172841102518140481559597e-03,8.02297555445261391975297134428698960e-02,1.94101983751974309954725418316229692e-02,Inf,9.69924301940893860962113718852996190e-08,1.69425048540848061164821970536574384e-06,7.41785055942447380492670927498185402e-07,2.03627044132554669283507154678955078e-13,2.03627044132554669283507154678955078e-13,2.03627047550364462349559295778003951e-13
PDE,Inf,Inf,4.82174774860345408833018615432358758e-01,7.14897775481611635438486362470381557e-01,4.82983620713609576027527741780487058e-04,7.69400440663123096183224303600875430e-02,2.30901138504321162311756923471006605e-02,Inf,4.43588360995338024428668779081418423e-08,1.66264218444765444194581785529091384e-06,6.36986097783662105050871585740816883e-07,2.03626450062247311886612973003874059e-13,2.03626450062247311886612973003874059e-13,2.03626450062247311886612973003874059e-13
PDE,Inf,Inf,4.82174775021355108477170034046978345e-01,7.14897775481611635438486362470378187e-01,4.12194630577422572905875142311673786e-03,8.55115016026520328354655616581232541e-02,2.65639632269847390205802807056890179e-02,Inf,9.63667895024532332609597497265145366e-08,1.72659346530567697700776794180831457e-06,4.12876144761174922560378407703607139e-07,2.03627634018708840635559629758732875e-13,2.03627634018708840635559629758732875e-13,2.03627634018708840635559629758732875e-13
PDE,Inf,Inf,4.82174775152175496993633930961398553e-01,7.14897775481611635438486362470381172e-01,3.38001418444392348976464469755538437e-03,8.23195824991262360629171124874267964e-02,3.01865402898084043779119026136414308e-02,Inf,6.87490831482646957346103532876042236e-08,1.71894833561122617024814791902996686e-06,2.57045319351837529095138947016259679e-07,2.03623779246962229768261254475666793e-13,2.03623779246962229768261254475666793e-13,2.03623940787330230614810048225282840e-13
PDE,Inf,Inf,4.82174775258467070236748231838232322e-01,7.14897775481611635438486362470381943e-01,5.06324460824234641925282300983075446e-04,7.91762666498427733389246555284307137e-02,3.38953273869711116867411238419419853e-02,Inf,2.61931082373986179296727107594372507e-08,1.81503318823691629579195114131305688e-06,1.24259294312588932453146040039728679e-06,2.03624943365657192033525228974839145e-13,2.03624943365657192033525228974839145e-13,2.03624943365657192033525228974839145e-13
PDE,Inf,Inf,4.82174775344828971757315343231661982e-01,7.14897775481611635438486362470381557e-01,4.11823958944482415987426990676916592e-03,7.60848622115924176967929312957146538e-02,3.76518890602355869105035962973419531e-02,Inf,6.50704623049303730689747452026178287e-08,1.74437734932883473614174490563641384e-06,7.80324968096347801600639456674450032e-07,2.03621999562081512504317375749254517e-13,2.03621790435042936795371591694931695e-13,2.03621999562081512504317375749254517e-13
PDE,Inf,Inf,4.82174775414998019353584180305065117e-01,7.14897775481611635438486362470382713e-01,3.94078581804757770502529448264642374e-03,8.53813134042935017063366642858211032e-02,4.14318991613392267836575354003663471e-02,Inf,8.37567577662272351165651224118331085e-08,1.78007804254935884744697314484403364e-06,6.32880475689505182953283085996095272e-07,2.03620878016206039294057689091765557e-13,2.03621075658819906238691568526677868e-13,2.03620878016206039294057689091765557e-13
PDE,Inf,Inf,4.82174775472010371765649881648878813e-01,7.14897775481611635438486362470380402e-01,3.36060847184933273784918383637848810e-04,8.23806601025114076311565398333836424e-02,4.52189375823913764444095018831968211e-02,Inf,3.23199533022139011597643562638263918e-08,1.74835509997607498265718692879705712e-06,9.51925322096185159091585388568541980e-07,2.03633261785361204673653545489990476e-13,2.03632850681193081145595404011719581e-13,2.03633275241429064471482152728246582e-13
PDE,Inf,Inf,4.82174775518332905253359723832514828e-01,7.14897775481611635438486362470380113e-01,3.27552965626366421787252975978304151e-03,7.94296090695048462990073765349106008e-02,4.90026314264204326149658308413034644e-02,Inf,3.67119317114604533070947074973656841e-08,1.70244737346483891719777902006912640e-06,1.49931398295337410250605355953808607e-06,2.03629869352800753194258471741494951e-13,2.03628558726615622430847314890686436e-13,2.03629869352800753194258471741494951e-13
PDE,Inf,Inf,4.82174775555969965420445833686095061e-01,7.14897775481611635438486362470378476e-01,5.28822697638571322022455142653261718e-03,7.65318511565192885352089237211591722e-02,5.27755286298812714102613390734929157e-02,Inf,1.16428262038403314656443120101056032e-08,1.76483110765344867818172476571129112e-06,1.27775426018277366688186293111721548e-06,2.03623833989601645096973231514474239e-13,2.03623294595605834821615341455060265e-13,2.03623847616079167531780423527189069e-13
PDE,Inf,Inf,4.82174775586550080339574920622642794e-01,7.14897775481611635438486362470378861e-01,1.85542100934470682694247319532828553e-03,7.36916561601716011013347877165897794e-02,5.65323923854056175889077155702551624e-02,Inf,1.68476303507575495211905566206127235e-08,1.78319636227517325169865677798516410e-06,1.14644723541443672717595331707673775e-06,2.03641174187270038163216246263687897e-13,2.03641174187270038163216246263687897e-13,2.03641174187270038163216246263687897e-13
PDE,Inf,Inf,4.82174775611396426708080428056777570e-01,7.14897775481611635438486362470380306e-01,1.80652798271427571384760690513408159e-03,8.37540349084312697972258043989864026e-02,6.02694885332502684952270536993629567e-02,Inf,8.55817757532463659324382938043285897e-08,1.68960348399245997567293760929126064e-06,8.59129113346313219216987168142572374e-07,2.03635156377844352447804509066443993e-13,2.03635156377844352447804509066443993e-13,2.03635137625937747327495201176939414e-13
PDE,Inf,Inf,4.82174775631584075539447973148521581e-01,7.14897775481611635438486362470382617e-01,5.19003149439626992940374467071819529e-03,8.03177514913411223585705953790285129e-02,6.39841267666440553950487449523236510e-02,Inf,4.94364173032156016774794640830767658e-08,1.66670357179391569039420444379248327e-06,1.01202702403147015777507960807615446e-06,2.03627488409624199115770766715111770e-13,2.03627488409624199115770766715111770e-13,2.03627488409624199115770766715111770e-13
PDE,Inf,Inf,4.82174775647986541826409035950415881e-01,7.14897775481611635438486362470379728e-01,4.09635529769365753971650513262769895e-03,7.75714010713515483076749586495865601e-02,6.76743342912095807585009108840647646e-02,Inf,1.45647895726716254706441852939028502e-08,1.83142294732569523798691701596957253e-06,1.80618042147492933014804827037498784e-07,2.03644786441976044040536011098053368e-13,2.03644786441976044040536011098053368e-13,2.03644828271134649944087241572189455e-13
PDE,Inf,Inf,4.82174775661313554810524392457937903e-01,7.14897775481611635438486362470382520e-01,7.04983908853230681441629175436381672e-04,7.48809036398283159409418068661691652e-02,7.13384138679987884366827087533637361e-02,Inf,1.08871071460033477994987523471886572e-08,1.65487045523126280202526917215057067e-06,7.96280265012650136035010683608494487e-07,2.03632150167033718073233767624944717e-13,2.03632150167033718073233767624944717e-13,2.03632190263316210356069139493944003e-13
PDE,Inf,Inf,4.82174775672141740057975825180861947e-01,7.14897775481611635438486362470380209e-01,2.68358491925180322403720519984590836e-03,8.57716866137281539991488959898072531e-02,7.47306242461489030319294899951906858e-02,Inf,5.16121222323585135805816211450944337e-08,1.80698669135398551097527303197740304e-06,2.45026700867322473872971015294974503e-07,2.03625379561613477036687610044936499e-13,2.03625379561613477036687610044936499e-13,2.03625388885966540517294404640177548e-13
PDE,Inf,Inf,4.82174775680939643411442290757654384e-01,7.14897775481611635438486362470378572e-01,5.99233655045278472085056398038973210e-03,8.31585399143040548759058243109758057e-02,7.81303002113924443546183401531306740e-02,Inf,1.05676435180660881592315866589387828e-07,1.78259435788287238045197467941284026e-06,1.28041027105736172258181268477496107e-06,2.03637234860104590996941431709918791e-13,2.03637234860104590996941431709918791e-13,2.03637234860104590996941431709918791e-13
PDE,Inf,Inf,4.82174775688087941525086086084950579e-01,7.14897775481611635438486362470378765e-01,3.80763184360006273385893335296489294e-03,7.98899581945728429460507600264654531e-02,8.15318334775478637532646840156692695e-02,Inf,4.31749979834019357526898038892575314e-08,1.73768962241049719188017354253134323e-06,3.66859693070653675498851600667430679e-07,2.03634999074956671571581133353861980e-13,2.03634999074956671571581133353861980e-13,2.03634913203778781248125732452175307e-13
PDE,Inf,Inf,4.82174775693895936798491135055954434e-01,7.14897775481611635438486362470380209e-01,6.45795343849814988409082781689984029e-04,7.73432391984555828458592518556636819e-02,8.49306403475161922749904360670374247e-02,Inf,5.39319178443570642204501151712756610e-08,1.76439240818521071518669343001732462e-06,1.27804395797363838219651723649217514e-06,2.03622213388441261368477952111645684e-13,2.03622273420643944216419713878108159e-13,2.03622213388441261368477952111645684e-13
PDE,Inf,Inf,4.82174775698614926507894369957835847e-01,7.14897775481611635438486362470378283e-01,2.65802385395118653197892174881727713e-03,7.48554851746699462614923223774863558e-02,8.83229603167729175490552458356072953e-02,Inf,4.55448717543222201048157015274655572e-08,1.68646228984736556568380121233411975e-06,1.06248772928520755655569316179931690e-06,2.03620771230423842525508031877418790e-13,2.03620771230423842525508031877418790e-13,2.03620771230423842525508031877418790e-13
PDE,Inf,Inf,4.82174775702449112336041787622152476e-01,7.14897775481611635438486362470378476e-01,5.86241394124405233194058870475651300e-03,8.66215739722753972429705092259568443e-02,9.17057443681812198576216066870151609e-02,Inf,1.14326111990002691809118871672473579e-07,1.65394941725071901793953362136114703e-06,9.51270725558626863799862583869860998e-07,2.03623266485659233610523219529372148e-13,2.03623266485659233610523219529372148e-13,2.03623213149099353684396921760816738e-13
PDE,Inf,Inf,4.82174775705564384937759842160197073e-01,7.14897775481611635438486362470379728e-01,4.65651433375677837460178123204246693e-03,8.34986931877532767628990556135702301e-02,9.50762295473712168876277052719463964e-02,Inf,1.64980572299695187987754690781229957e-08,1.75018485088336437692731922980652970e-06,8.34586759245698953049203250479311240e-07,2.03622799212506304852141144631474238e-13,2.03622799212506304852141144631474238e-13,2.03622799212506304852141144631474238e-13
PDE,Inf,Inf,4.82174775708095547169328600264248810e-01,7.14897775481611635438486362470378957e-01,1.59182557837066315365127349416736995e-03,8.10921283463703396753139137917622671e-02,9.84324867285683395747123808772042148e-02,Inf,3.94728674700761944802382294490800387e-08,1.81048253304452721473435039298670094e-06,1.42672534783797225903293853236824778e-06,2.03629351183267094575535513042048241e-13,2.03629351183267094575535513042048241e-13,2.03629351183267094575535513042048241e-13
PDE,Inf,Inf,4.82174775710152109525304514231807310e-01,7.14897775481611635438486362470378380e-01,1.60701181256852769751124604415226296e-03,7.87431169823007221259991589416009425e-02,1.21847533508002928832848098558561647e-01,Inf,1.88069173223113835394261340935360736e-08,1.78603101891187910374913511214813823e-06,8.56670798787195968924618741130879583e-07,2.03641117611070176003712563194697141e-13,2.03641117611070176003712563194697141e-13,2.03641065689824639171527163685838938e-13
PDE,Inf,Inf,4.82174775711823068929104441440666677e-01,7.14897775481611635438486362470377802e-01,4.63814633053400013458779136305321746e-03,7.64567896133313055289030091194548420e-02,1.19338373026120646405059177026869315e-01,Inf,2.52054813849467136976506522234918483e-08,1.78297413952274882602429433271661682e-06,8.49922676963126685434354391124035624e-07,2.03635111940779420938230418512204098e-13,2.03635111940779420938230418512204098e-13,2.03635129379982292625955046057039419e-13
PDE,Inf,Inf,4.82174775713180727853480992466423759e-01,7.14897775481611635438486362470380594e-01,6.47555860206175321477854177852656026e-03,7.33874307000088654734589822919709476e-02,1.16847468582029323204933745718224664e-01,Inf,5.20901196459712431062806142667964266e-08,1.66124498142872352350653227155926025e-06,1.02481184033736540431081300064340274e-07,2.03632771952774756865832636925415510e-13,2.03632771952774756865832636925415510e-13,2.03632771952774756865832636925415510e-13
PDE,Inf,Inf,4.82174775714283819864839069004299105e-01,7.14897775481611635438486362470377513e-01,3.49988904333677702997117684566302611e-03,8.61490644973537923226061579370779822e-02,1.14374756634178260299444217459807031e-01,Inf,2.39377430761997052377140360531860952e-08,1.81900313697859363669792067593936678e-06,4.96468162824112469130079260708525020e-08,2.03621440318128356634432193005718265e-13,2.03621440318128356634432193005718265e-13,2.03621413501857323790560172600868724e-13
PDE,Inf,Inf,4.82174760089672774715788374964468023e-01,7.14897775481611635438486362470378572e-01,6.96871833694571407444331549157129605e-04,8.39377510614042291571521185130631610e-02,1.11920197124654461260486199084077902e-01,Inf,5.16573007567894081842289047059205567e-08,1.79439091007221664234766856590056456e-06,1.36885137488669701419451395740794180e-06,2.03647754832069131528541964495141418e-13,2.03647754832069131528541964495141418e-13,2.03647775469313617010914992526613291e-13
PDE,Inf,Inf,4.82174762043342902892455388208949851e-01,7.14897775481611635438486362470379728e-01,2.48244531176669110612553940543781439e-03,8.09899236761593293655158181758211431e-02,1.09483894000180537169494194564039426e-01,Inf,5.47607158376180885111089742984455786e-08,1.69627242385511766930193043252613407e-06,9.54076881933545054654464291936875412e-07,2.03627187170745323660212781382437820e-13,2.03627187170745323660212781382437820e-13,2.03627558471458800075685768944517416e-13
PDE,Inf,Inf,4.82174763752805146652313046515878762e-01,7.14897775481611635438486362470378668e-01,5.36422972157683445550329546591247547e-03,7.88482301355720344710647655945631639e-02,1.07065510730134100974769858055627464e-01,Inf,1.39338304868708093046205328243841686e-07,1.79143071587425945818273106031886096e-06,1.27638493586388104858976873846269934e-06,2.03639996619469147250763887994912555e-13,2.03639996619469147250763887994912555e-13,2.03640025611130758292508494153595146e-13
PDE,Inf,Inf,4.82174765248585293352851410794767545e-01,7.14897775481611635438486362470380306e-01,8.27368192915928410593572502092617552e-03,7.59284687131563445386434425600028166e-02,1.04665320714273090424658652666035228e-01,Inf,1.14346817602867281942610819418735244e-08,1.67189790578340538158056615956875914e-06,9.15489132390650099156310895350874226e-07,2.03631331973434525283938321787198604e-13,2.03631331973434525283938321787198604e-13,2.03631339842406490773236106877317185e-13
PDE,Inf,Inf,4.82174766557393431401400646287834513e-01,7.14897775481611635438486362470378668e-01,3.67658431863905176088963127139309500e-03,7.38637478694047716583521717817707739e-02,1.02283389151343789882818746612155687e-01,Inf,4.68592379637790060656690621296206929e-08,1.73146216989425320601051256991438232e-06,1.19556671038708893709487586240766546e-06,2.03630567646440128456618187702257424e-13,2.03630567646440128456618187702257424e-13,2.03630476201922111963534868009446872e-13
PDE,Inf,Inf,4.82174767702600942681738852358299445e-01,7.14897775481611635438486362470382135e-01,1.03875566139076228914980101871432459e-03,8.76517940865403990656684790473471542e-02,1.00030949839983510408681411073296882e-01,Inf,2.40182177195409586509350397152575748e-08,1.68106212371082035146047980278544643e-06,2.87918421786114577375226908273413866e-07,2.03643829952278601479577815092295774e-13,2.03643829952278601479577815092295774e-13,2.03643829952278601479577815092295774e-13
PDE,Inf,Inf,4.82174768704657824962801106789730299e-01,7.14897775481611635438486362470379246e-01,2.02243705999944055277259069673012659e-03,8.48509367046417492388907901122455697e-02,9.74965374124831995359539227718639751e-02,Inf,1.31339007423232424852273032943381687e-07,1.84060985903624426300587515639332355e-06,1.53870168975894214228687120248974090e-06,2.03620837447404701201923219000291301e-13,2.03620837447404701201923219000291301e-13,2.03620714649202888384967057695726317e-13
PDE,Inf,Inf,4.82174769581457821258182058000743558e-01,7.14897775481611635438486362470378187e-01,4.80814218082671626916806458606183320e-03,8.28501222365187607368507613376210678e-02,9.49803108466176334630819360847484025e-02,Inf,1.10444202046872278770128612952887123e-07,1.83079067757775583547355459568655025e-06,3.75264023174370726390780389504135078e-07,2.03653883651646530640097197287938321e-13,2.03653883651646530640097197287938321e-13,2.03653883651646530640097197287938321e-13
PDE,Inf,Inf,4.82174770348658002603107896409742482e-01,7.14897775481611635438486362470378091e-01,7.61312837569443815166158944198763992e-03,8.00727281955109339800964885336260831e-02,9.24822331908091256828768922291915266e-02,Inf,6.82040239749904880910443827279200393e-08,1.67556502438389950344482134870659341e-06,1.12084769765385091789202861428751078e-06,2.03620102947014313426733695884902544e-13,2.03621655772439385191019690158704223e-13,2.03620102947014313426733695884902544e-13
PDE,Inf,Inf,4.82174771019958298100116237936925509e-01,7.14897775481611635438486362470380306e-01,5.14925898317013671307497977626695026e-03,7.81455176119596815893771083015212273e-02,9.00022925936587318885240976728233575e-02,Inf,5.92156939958120291654180606751562742e-08,1.80945643229748849547102056948911878e-06,1.25763057117106232888684806844741960e-06,2.03622509421212935980399656640270004e-13,2.03621839201950367420783746920581459e-13,2.03622565267235836979778446124742548e-13
PDE,Inf,Inf,4.82174771607346158955012461506179145e-01,7.14897775481611635438486362470377706e-01,2.41264906505713234831173585675460892e-03,7.53918377945398787548714930679140798e-02,8.75405044472051848217584881102088757e-02,Inf,4.25232362750079820323509412490442685e-08,1.72407971423937914297563399866271982e-06,1.95234041655617228555901331177966082e-06,2.03625547636890888714542155664793790e-13,2.03625547636890888714542155664793790e-13,2.03625547636890888714542155664793790e-13
PDE,Inf,Inf,4.82174772121310619904106505444283443e-01,7.14897775481611635438486362470383002e-01,1.00102072390496600980992937606426236e-03,7.35466886856215726340738956499824774e-02,8.50971067068241378841693284403206135e-02,Inf,2.53902860420602338621002258236204694e-08,1.80460459604587498119433060368288849e-06,3.07149285144664509949328339883357739e-07,2.03619982785537061849389930073713998e-13,2.03619982785537061849389930073713998e-13,2.03619909913305358538713611703048282e-13
PDE,Inf,Inf,4.82174772571029573083760122845409229e-01,7.14897775481611635438486362470378957e-01,3.02680099917072915527696908537248797e-03,8.77077250903664779431368648189505756e-02,8.26716515053586718498559121311701332e-02,Inf,1.25760967133652864516828970957058145e-07,1.67807077253230915132370844104649077e-06,1.35898123974564006707914700472786933e-06,2.03621814968892981250856952611102574e-13,2.03621814968892981250856952611102574e-13,2.03621812359906232784008238293828404e-13
PDE,Inf,Inf,4.82174772964533721907393386901186079e-01,7.14897775481611635438486362470383194e-01,5.65718369463799293842815208646592172e-03,8.58498933444616883809327995745058090e-02,8.02645939200923089109363785337131317e-02,Inf,1.01702819513395003080950417365819746e-07,1.66753695813109094875247682837985476e-06,1.61317098657924247182856675644731701e-06,2.03626301094574956827924843495861852e-13,2.03626301094574956827924843495861852e-13,2.03626330060779020795437585051453754e-13
PDE,Inf,Inf,4.82174773308849874813476988765770724e-01,7.14897775481611635438486362470382906e-01,8.32944711611890608745646544343268645e-03,8.40602774464179064723231783279270658e-02,7.78760870010966265819535312672909053e-02,Inf,1.35655862430850975891678262477333696e-08,1.81595191694915631822743911830718408e-06,2.56482074635844644332780174374831817e-07,2.03628077461228157732056895917088408e-13,2.03628077461228157732056895917088408e-13,2.03628077461228157732056895917088408e-13
PDE,Inf,Inf,4.82174773610126539567172198575234121e-01,7.14897775481611635438486362470378476e-01,5.31581462044635242853137998328564524e-03,8.14385733908479859540520694345817721e-02,7.55063283866951012519165853429438804e-02,Inf,7.34765383503806685213798278360687005e-08,1.65995017232025939633534850847093115e-06,1.44968526880275957281439467948480363e-07,2.03636946028360413886879935515608536e-13,2.03636946028360413886879935515608536e-13,2.03636864042020038022853266745190734e-13
PDE,Inf,Inf,4.82174773873743634698492215449097415e-01,7.14897775481611635438486362470381268e-01,2.71156644667440972742062384265414207e-03,7.88327428617671669015360789352300100e-02,7.31555656897126259096856587309794790e-02,Inf,6.51030470670035910022834437996396149e-08,1.66900215587432485013783444562025384e-06,1.18620378862904006650455435125476579e-06,2.03623302710148674024938795183886925e-13,2.03623302710148674024938795183886925e-13,2.03623283188375912183160994162050760e-13
PDE,Inf,Inf,4.82174774104408622297603822277547803e-01,7.14897775481611635438486362470377706e-01,7.88800397134522549247011799308776409e-04,7.71259714822906284838803405141854312e-02,7.08241028167911995051553461154122753e-02,Inf,7.49399983858305786461577268639336858e-08,1.78654889901835222766542225083970567e-06,1.46065179231871154967718455651124686e-06,2.03621643080183315133429127437266111e-13,2.03621580143854786817608878671662145e-13,2.03621643080183315133429127437266111e-13
PDE,Inf,Inf,4.82174774306240492440713406389742186e-01,7.14897775481611635438486362470381172e-01,2.44146440394062824054937126720642877e-03,7.45397520394247463449524938296958734e-02,6.85123074146264997789723634932160547e-02,Inf,8.63514159296162524285219700377189984e-08,1.70868934615525785492023432156974409e-06,8.64453778272396479870567716814242832e-07,2.03624035738789001189048909447522792e-13,2.03624035738789001189048909447522792e-13,2.03624034950585973282116847111147327e-13
PDE,Inf,Inf,4.82174774482843382857398487169394028e-01,7.14897775481611635438486362470384446e-01,4.99245486561625058086811287815356349e-03,7.29224002035540710535737126871944649e-02,6.62206196370733305328847965922752626e-02,Inf,7.37710439103063121848190843843368764e-08,1.81668521697571042725995957439268519e-06,1.99971095952249675198465659132880344e-06,2.03621717137713936583422864947198401e-13,2.03621717137713936583422864947198401e-13,2.03621774932728679099931461473482155e-13
PDE,Inf,Inf,4.82174774637370924825074678996164191e-01,7.14897775481611635438486362470378283e-01,7.53419225542210981849340645282370545e-03,8.83267523861741296204642902811689186e-02,6.39495625281439889275734733851003247e-02,Inf,8.81123567230335425770901497061794275e-08,1.72892683119507043809805375141256819e-06,1.65591269273590375039724354502102442e-06,2.03631264085120155639828995823765022e-13,2.03631264085120155639828995823765022e-13,2.03631239168944255346418649968250245e-13
PDE,Inf,Inf,4.82174774772582530217488812031475060e-01,7.14897775481611635438486362470378476e-01,7.02798076363890713491200409020099281e-03,8.66796397192493907480137794737926746e-02,6.16997543358938079172207596255004193e-02,Inf,1.45105416192548062976311209959851914e-07,1.79552969633837528747102785114258042e-06,6.84200927385150950437139873809812886e-07,2.03624626850543010689731978432750366e-13,2.03624626850543010689731978432750366e-13,2.03624203246779559882530979975727322e-13
PDE,Inf,Inf,4.82174774890892696340419444737411236e-01,7.14897775481611635438486362470380980e-01,4.61575951428631621434789289332349876e-03,8.42141148653507419676728964089043162e-02,5.94719231625351968101404530310827454e-02,Inf,1.71165418826101319345965935985338058e-07,1.83511686256217289860033048726121132e-06,1.19894836218200933440400324090051961e-07,2.03623581945955920552260598458218196e-13,2.03624004851386472368664053022507139e-13,2.03623584094154273048526439746680525e-13
PDE,Inf,Inf,4.82174774994414077403591991035561587e-01,7.14897775481611635438486362470377417e-01,2.10770412147507247872818426086981697e-03,8.26447903912994561677533105988798785e-02,5.72669244447243778304466019040209345e-02,Inf,5.97124911118126478136156421961051035e-08,1.62787532935896051230567117432714933e-06,2.27197692918002548207284310339795834e-07,2.03619354449678218878715745538562553e-13,2.03619354449678218878715745538562553e-13,2.03619281577221643758560459831494941e-13
PDE,Inf,Inf,4.82174775084995301205897728144200710e-01,7.14897775481611635438486362470381172e-01,9.53950614501768156883377342512495287e-04,8.01946637905125548152668280725968276e-02,5.50858962759689137084831396656371549e-02,Inf,2.42458241487374818282168757760198731e-08,1.70141034134352108359686756219318221e-06,1.85135214337175014214678463327207098e-06,2.03654836539693027478902959479797932e-13,2.03654836539693027478902959479797932e-13,2.03654822744901812263694927282794579e-13
PDE,Inf,Inf,4.82174775164253872277286956202759809e-01,7.14897775481611635438486362470379824e-01,2.78247090897491958317428477578149144e-03,7.87124219255447538187174720903112773e-02,5.29295461203248626615283794936135028e-02,Inf,1.14431584592524416508809050474750991e-07,1.81009985292454239283909479206051961e-06,1.23300710313828730222475903801786742e-06,2.03638862399540008376063567631579854e-13,2.03638862399540008376063567631579854e-13,2.03638862399540008376063567631579854e-13
PDE,Inf,Inf,4.82174775233605116947956039825603650e-01,7.14897775481611635438486362470380306e-01,5.21482052088335826732085042749793371e-03,7.62782644898951039002156797184339933e-02,5.07995954141311240397320034104150110e-02,Inf,5.30158073208586087943233823615152319e-08,1.66665140327129535118100688296724434e-06,1.40326885814975307145625604677566178e-06,2.03636339268133256155136547963991076e-13,2.03636339268133256155136547963991076e-13,2.03636351107841444988524304086530246e-13
PDE,Inf,Inf,4.82174775294287462839992270571410607e-01,7.14897775481611635438486362470378283e-01,7.61096086600743269249178109507969437e-03,7.38578222036616789859186722753159126e-02,4.86976638071077660530682826895945684e-02,Inf,1.68575105329733198226434843314591323e-08,1.74468353801447609728071200103061500e-06,1.62359015832703009341530683644087804e-06,2.03637917490315029401086135693294494e-13,2.03637917490315029401086135693294494e-13,2.03637938460224850939425913617318882e-13
PDE,Inf,Inf,4.82174775347384512782818442637774518e-01,7.14897775481611635438486362470383387e-01,7.98865186035616708943574043178284299e-03,7.24771126051740899603212723428662866e-02,4.66256548339995780071341218175025380e-02,Inf,3.83121889706969167660103198876067482e-08,1.70318771722110822431186519590104098e-06,1.13171687133164583454791803695872952e-06,2.03620541919690321522054956307816764e-13,2.03620541919690321522054956307816764e-13,2.03620541919690321522054956307816764e-13
PDE,Inf,Inf,4.82174775393844443741493262198614977e-01,7.14897775481611635438486362470383098e-01,5.65163066524410299702045363762561540e-03,7.00737545520765713481793829743324178e-02,4.45858090268290643444611919785961743e-02,Inf,2.37404589039384017565829363361412493e-08,1.73101069006162044783290025215064782e-06,8.21005978655362463138781355440265295e-07,2.03621003492268867352848383421714797e-13,2.03621003492268867352848383421714797e-13,2.03621003492268867352848383421714797e-13
PDE,Inf,Inf,4.82174775434496871219730922065255573e-01,7.14897775481611635438486362470379439e-01,3.32760301701179206934345042819763581e-03,8.78333657443537430223576747774469183e-02,4.25807681001631646650297689580701708e-02,Inf,5.19579551189867956973545852796763660e-08,1.71374728968684614420249697149829732e-06,5.39696439725430648654644037762613875e-07,2.03650996682871838470042397476784035e-13,2.03650996682871838470042397476784035e-13,2.03650996682871838470042397476784035e-13
PDE,Inf,Inf,4.82174775470067741641471854453543044e-01,7.14897775481611635438486362470379728e-01,1.07114226617443268737243819437073879e-03,8.55262548871056783944333590394002974e-02,4.14294274813574412098344039255588872e-02,Inf,1.58186874625615274490116858196639560e-08,1.78618405805635807324561917940242424e-06,1.39174487819839923830359169552659257e-06,2.03623316251415009087747644880749734e-13,2.03622092379377785839698931836975909e-13,2.03623326069384455325349914455004811e-13
PDE,Inf,Inf,4.82174775501192268104581819017902747e-01,7.14897775481611635438486362470380113e-01,1.37957693005889627649841827613471106e-03,8.41829117835970913008986197157151686e-02,3.90542156715560970124900325037152652e-02,Inf,2.33338230430520765191442437045386938e-08,1.80547594371961572819448958786531200e-06,3.18843758248817819186018664546708611e-07,2.03637081730565378718124416931182561e-13,2.03637081730565378718124416931182561e-13,2.03637119630791998374268105358702034e-13
PDE,Inf,Inf,4.82174775528426219851959124145763221e-01,7.14897775481611635438486362470376935e-01,3.64596674952142620849978988736663192e-03,8.18876586631451187966385155086347273e-02,3.66921237941659037136564860788642963e-02,Inf,8.06689304329245817040760544633925506e-08,1.86769423429345134577976476275613236e-06,1.79655635037803657051408102619793683e-06,2.03626637252862823593932086693329618e-13,2.03626637252862823593932086693329618e-13,2.03626593214163667024380911540831076e-13
PDE,Inf,Inf,4.82174775552255927812831253428001376e-01,7.14897775481611635438486362470383868e-01,5.93117314771146848211368403513848880e-03,7.96045781264629297420162502341015015e-02,3.43430233990635971604110320511586261e-02,Inf,1.64463892802235645004775804207857180e-08,1.79299986040433548517904806708263251e-06,8.65286811962976678232010787860954707e-07,2.03659754268341856952378395431406228e-13,2.03660813269828610701647634257489446e-13,2.03659710057199207254431088150773993e-13
PDE,Inf,Inf,4.82174775573106925669444143933052699e-01,7.14897775481611635438486362470381268e-01,8.20132084440604980346654634521798799e-03,7.83587621365167061695642250855634346e-02,3.20067917706778330629477151741255422e-02,Inf,1.10176745021232414860653003621070366e-07,1.64737778296894747931093189010731575e-06,2.13930511488573670766816363846536504e-06,2.03645864678894893794004595651545338e-13,2.03645864678894893794004595651545338e-13,2.03645864678894893794004595651545338e-13
PDE,Inf,Inf,4.82174775591351544909432441233955827e-01,7.14897775481611635438486362470380017e-01,8.60621685351436522281943956151860463e-03,7.60881710912761107709526899735393834e-02,2.96833130539631167158832851166057974e-02,Inf,8.27672470978798386024666462818483359e-08,1.75248498527585765547576599667929591e-06,2.25709194257197736069068736400198741e-06,2.03638724448318245673902849981668384e-13,2.03638724448318245673902849981668384e-13,2.03638724448318245673902849981668384e-13
PDE,Inf,Inf,4.82174775607315583533943497183884529e-01,7.14897775481611635438486362470379920e-01,6.33105250545414927961961162580927575e-03,7.38294850199282588358266231819470222e-02,2.73724799601373872865006774203136727e-02,Inf,3.22557085707663095386550618843094397e-08,1.86846143497210614066021840045112981e-06,1.63234512644986759178957127127712147e-07,2.03653095359551552205350513029782516e-13,2.03653095359551552205350513029782516e-13,2.03653120718334448231841538813075280e-13
PDE,Inf,Inf,4.82174775621284132569936974683210639e-01,7.14897775481611635438486362470378957e-01,4.22961855132187434157250850250754736e-03,7.26964174430477801199244637424144103e-02,2.50749167304812063968914881794070723e-02,Inf,1.08942341204056980002446539327551265e-07,1.75115919367725225091048667539686153e-06,7.90129002727459852793185874323585968e-07,2.03621233701441967224917944078145747e-13,2.03621233701441967224917944078145747e-13,2.03621289547814752441723371444661395e-13
PDE,Inf,Inf,4.82174775633506597854995470033951494e-01,7.14897775481611635438486362470376454e-01,1.93051404707931162192455953410625573e-03,7.04515457323921312562890581911490051e-02,2.27886573248336416315512969839939460e-02,Inf,9.11669147515906217309555829932856259e-08,1.66792938375938128931159715427226495e-06,4.33365240651516837444490358162751061e-07,2.03671252011330933614969621837229343e-13,2.03671561697927246181276180746809577e-13,2.03671252011330933614969621837229343e-13
PDE,Inf,Inf,4.82174775644201263037314192173136878e-01,7.14897775481611635438486362470379920e-01,8.25630067554902408932369476722646800e-04,8.88634206222332536547607960725032076e-02,2.05147632359138595206805246352886704e-02,Inf,3.22302275391110012418827828781641482e-08,1.61440038240996204703185564700793592e-06,5.63295146262244525128371803490747350e-07,2.03633865872622252216699449559599525e-13,2.03633865872622252216699449559599525e-13,2.03633865872622252216699449559599525e-13
PDE,Inf,Inf,4.82174775653559088292127827982572523e-01,7.14897775481611635438486362470384350e-01,2.44049050253580232248805169008081859e-03,8.76573830469337795171840351821536266e-02,1.82531903469282498458862818058745287e-02,Inf,2.53951077629044092176725991541841682e-08,1.86363552734231371018941722254324212e-06,1.52420605290453610127851295860229364e-06,2.03628659783955252024568973948518495e-13,2.03628659783955252024568973948518495e-13,2.03628802273950301895267584314367147e-13
PDE,Inf,Inf,4.82174775661747195431443914587660839e-01,7.14897775481611635438486362470382617e-01,4.63943338549958335803532740061325878e-03,8.55161762064425035325244230186722871e-02,1.60039402560616506856522954428621653e-02,Inf,1.92113552750885022632636321456148227e-07,1.78787281568447111139598997789152409e-06,1.92342703964124405391177838002630922e-06,2.03630184624936732222027098646650512e-13,2.03630184624936732222027098646650512e-13,2.03630184624936732222027098646650512e-13
PDE,Inf,Inf,4.82174775668911784478012056361249152e-01,7.14897775481611635438486362470379631e-01,6.77285230640332857144252404719874634e-03,8.33856824932499266513619719092294742e-02,1.37670948588866286630076089718553282e-02,Inf,2.06864787600464478065773216348484388e-08,1.63377880775136140226439784037416891e-06,1.20327615195880139506994382156657349e-06,2.03631470905830815252711605303065318e-13,2.03630526793120741424435788044611516e-13,2.03631468343108553275264701087410016e-13
PDE,Inf,Inf,4.82174775675180797288165483649922597e-01,7.14897775481611635438486362470380209e-01,8.91791466622524885872397018471301280e-03,8.22760018645795471911381747451207235e-02,1.15428902830841588144991188984308925e-02,Inf,1.17443286252538851294715482696649995e-08,1.62327521090331377357841383018431460e-06,1.23452232185025058266083028723657714e-06,2.03621518395124747036389155181281176e-13,2.03621068842759654815457885014852647e-13,2.03621354815286283722225127757093989e-13
PDE,Inf,Inf,4.82174775680666181614456929311420047e-01,7.14897775481611635438486362470376550e-01,9.12744345313304575378173107332782449e-03,8.01538090071022255238927165811727223e-02,9.33189446876681807096485050540072685e-03,Inf,4.39352966752644717258689559782371666e-08,1.66771624659824342332767832026815698e-06,9.77817544395117259180073037955912734e-07,2.03628860264884149334502867670847195e-13,2.03628860264884149334502867670847195e-13,2.03628764328066742803344998558747365e-13
PDE,Inf,Inf,4.82174775685465905006580969250871242e-01,7.14897775481611635438486362470381365e-01,7.01793659565730445941846636599843226e-03,7.80420247856991023382891213463607838e-02,7.13550872518563004589012248067808945e-03,Inf,4.46324767955613386612938006714490158e-08,1.68896370887444854562570266737537037e-06,1.50005673652573454244813754006589296e-06,2.03625507773863051960773059177349693e-13,2.03625507773863051960773059177349693e-13,2.03625444896340834481396570856486851e-13
PDE,Inf,Inf,4.82174775689665652597145108635365370e-01,7.14897775481611635438486362470376646e-01,4.99425091692968851429685225944858887e-03,7.70433511622298628453767621992601928e-02,4.95777859491869938022969802755438208e-03,Inf,9.40569164128897212207571061502031714e-08,1.86239246501041334959881701633448169e-06,7.28834006353740461311872782743823393e-07,2.03651366477804038751732305286408885e-13,2.03650689813014258429680653611723314e-13,2.03651366477804038751732305286408885e-13
PDE,Inf,Inf,4.82174775693340431847457556538883875e-01,7.14897775481611635438486362470383868e-01,2.88798888713884520125904995868231942e-03,7.49407600205629536968218180382945581e-02,2.81545552821641497671986107293568459e-03,Inf,1.23061801618726499306882152236867500e-07,1.78338727466355081346886288333461586e-06,1.13333736584144817522012244148791491e-06,2.03638876219436360759188337267447298e-13,2.03638876219436360759188337267447298e-13,2.03638876219436360759188337267447298e-13
PDE,Inf,Inf,4.82174775696555862915064477749543256e-01,7.14897775481611635438486362470379824e-01,9.01329257038840888196796908719289285e-04,7.28483861487239738623403491352259169e-02,9.00048605919940821147145854716006164e-04,Inf,7.45232430186646442511692254882769052e-08,1.60904719216687300006486923669946173e-06,2.28227018640906200548180820641890472e-06,2.03657899417721036661256256785245014e-13,2.03657899417721036661256256785245014e-13,2.03657899417721036661256256785245014e-13
PDE,Inf,Inf,4.82174775699369370173724381644768036e-01,7.14897775481611635438486362470376261e-01,1.63724727333092927060751337485086555e-03,7.19788606570497594203283405454203359e-02,1.75641398444892814351277792940796166e-03,Inf,1.20590478955080964969139570157150416e-07,1.79337495380540051106935021740680418e-06,1.41293731145554593882613063280580540e-06,2.03633441068908309698329653485821332e-13,2.03633441068908309698329653485821332e-13,2.03633441068908309698329653485821332e-13
PDE,Inf,Inf,4.82174775701831185566280486784918873e-01,7.14897775481611635438486362470378668e-01,3.28905283224124251713915631911075830e-03,6.98973023311459291638605459879570249e-02,3.82224435108523634471259179335714125e-03,Inf,1.04788000224582065456761907116738570e-07,1.59757462349950297565909436506131096e-06,2.35209728291754542683766560243478021e-07,2.03623193485876221771469028956295868e-13,2.03623193485876221771469028956295868e-13,2.03623139931638245660460418117626728e-13
PDE,Inf,Inf,4.82174775703985274229684097609092579e-01,7.14897775481611635438486362470383098e-01,5.36754487348397176347540477229887665e-03,9.00946321365228223783979444357054000e-02,5.93669025957126696763037348477796245e-03,Inf,4.12020651605329779339096649867225927e-08,1.73875752745313278275713031213304293e-06,3.47557025324668620961181229554553636e-07,2.03635708378512979462397743229943378e-13,2.03635708378512979462397743229943378e-13,2.03635759067950468915717778059004314e-13
PDE,Inf,Inf,4.82174775705870103805824974308393519e-01,7.14897775481611635438486362470376935e-01,7.36729449032989101477555829215714382e-03,8.91232420341734039160285390241381000e-02,8.05308208825345924991150151728690641e-03,Inf,4.35736106494502330479459118891203908e-08,1.75151578421942299961779502131854720e-06,3.82810538289963732497191360277109155e-07,2.03641019091007143709894229709363810e-13,2.03641019091007143709894229709363810e-13,2.03641017894110014998867816679702544e-13
PDE,Inf,Inf,4.82174775707519331432513526574248709e-01,7.14897775481611635438486362470376357e-01,9.37823369003169313091439065613652388e-03,8.71403521429058400297736687410409157e-02,1.01635791073223629144475599215110652e-02,Inf,2.58212672199807206182714879204176988e-08,1.74425118380539784204921679499357013e-06,2.57803996120487031479476078023200919e-06,2.03630410524607213078889289669506071e-13,2.03630410524607213078889289669506071e-13,2.03630450698246745824270303040715185e-13
PDE,Inf,Inf,4.82174775708962399268403341214068060e-01,7.14897775481611635438486362470383868e-01,1.00972499656297972166893882455090652e-02,8.51666688848539603525080495765891470e-02,1.22658255758600798986444558281240547e-02,Inf,9.98876953070535122478743294646267294e-08,1.82644439654206754679066926839014851e-06,1.75530132661742506823080198043210400e-06,2.03665215974888687681244454612955219e-13,2.03665215974888687681244454612955219e-13,2.03665199706746017043546418466786566e-13
PDE,Inf,Inf,4.82174775710225092913495473151758032e-01,7.14897775481611635438486362470379824e-01,8.10368189812489170482674654953592553e-03,8.43056246922179105917215211223054319e-02,1.43605767505404413087384177168367675e-02,Inf,4.76127840390133427685912948562837791e-08,1.77743288098321223466646908919079190e-06,1.93349763307708339134876228289097035e-06,2.03622154214786627956340683587148966e-13,2.03622154214786627956340683587148966e-13,2.03622154214786627956340683587148966e-13
PDE,Inf,Inf,4.82174775711329940527670656034730988e-01,7.14897775481611635438486362470378283e-01,6.16138033953669548419256851942958649e-03,8.23371804316033306892179121209220772e-02,1.64431657330568127638246562830346564e-02,Inf,5.59421070665556799484313460520182249e-08,1.69284795526039821356087453712730050e-06,2.61508277029305236067192142016111009e-06,2.03620166413402275443140315348189715e-13,2.03619582480936823680390043728876410e-13,2.03620190848597474908246514375803543e-13
PDE,Inf,Inf,4.82174775712296683428997071835917909e-01,7.14897775481611635438486362470381365e-01,4.33187890884186116055467106364936217e-03,8.03776936902912680373486524527464123e-02,1.85162909100659922912739435226476854e-02,Inf,1.08507717496832174533139353221217835e-07,1.65134605953288136787392490390087913e-06,1.17484840768384655323472167985615102e-07,2.03646571241965752430164947433705667e-13,2.03645748026797302263727236942220282e-13,2.03646574493291866595478337164357553e-13
PDE,Inf,Inf,4.82174775713142590333851966127994205e-01,7.14897775481611635438486362470381654e-01,2.27235560072576702887637334036189503e-03,7.84270829648917711115270935949850589e-02,2.05798009515100562547935712742629437e-02,Inf,4.29754926932071661037262079885445964e-08,1.72248719581374775047328308810657401e-06,9.76502047635379130876040966499811181e-07,2.03643912501000483050256753947416219e-13,2.03643912501000483050256753947416219e-13,2.03643401824812878519066288344599939e-13
PDE,Inf,Inf,4.82174775713882755513073592442974402e-01,7.14897775481611635438486362470378476e-01,6.10826273002550008772021973261415394e-04,7.76909148504006662516894423244366482e-02,2.26336326358700683263924934471358965e-02,Inf,1.29167945918822600099382058621841084e-07,1.65744071240901914050963343221657233e-06,8.94395476331457391537036139770652942e-07,2.03618269613754446210416917650184995e-13,2.03619268089938351575485041869112476e-13,2.03618295064645651551321943677077083e-13
PDE,Inf,Inf,4.82174775714530400132603418212693822e-01,7.14897775481611635438486362470384543e-01,1.95188064975143323187775163152117021e-03,7.57466109722366729785366432022347354e-02,2.46777728001531338119196577678598220e-02,Inf,3.40998360115736352590162954206113447e-08,1.81547457276245816854044055323960497e-06,9.55294812060011120139403439512144118e-08,2.03653623616967523925261988446531282e-13,2.03653623616967523925261988446531282e-13,2.03653623616967523925261988446531282e-13
PDE,Inf,Inf,4.82174775715097080959082836434977226e-01,7.14897775481611635438486362470379054e-01,3.50437204746876353208916056191663248e-03,7.38109971970388934463213969749840725e-02,2.67122381839981792873804834371957391e-02,Inf,1.43376456172063090127407909488398203e-07,1.60403290806878659838105161513254480e-06,1.22378442816613531103836297004902795e-06,2.03659519785851489884562052031278332e-13,2.03659519785851489884562052031278332e-13,2.03659787408466215268269627087948191e-13
PDE,Inf,Inf,4.82174775715592942604336213234722100e-01,7.14897775481611635438486362470378572e-01,5.43881692382490540356492076789511627e-03,7.18840517641337284223241147922518474e-02,2.87370640511485146141316171792436809e-02,Inf,9.58334160026539143096616597027341057e-08,1.71645630702208999189728018978980850e-06,2.49278052535003420913417187615092921e-06,2.03643409592357031196539244006400999e-13,2.03643409592357031196539244006400999e-13,2.03643393293706428741802811674205184e-13
PDE,Inf,Inf,4.82174775716026809336412567694434567e-01,7.14897775481611635438486362470384254e-01,7.34981213251078338700329094673922355e-03,7.12970493670447376923237161570623739e-02,3.07522974959810077812773996456676466e-02,Inf,3.28820510777331599160146190454686972e-08,1.84525197213109750174242996304032458e-06,2.11986690652705748892722241335930556e-06,2.03657866291275210990638600805748162e-13,2.03657866291275210990638600805748162e-13,2.03657866291275210990638600805748162e-13
PDE,Inf,Inf,4.82174775716406442791443989407004570e-01,7.14897775481611635438486362470377706e-01,9.20887765942576633277879484661935066e-03,6.93782902937527697418196069128046327e-02,3.27579932508632368379639685101324748e-02,Inf,2.05244852704104483952436870449440126e-07,1.68358555119520086583519161428884639e-06,1.95184454009806296745874361845527441e-06,2.03663975987824381250278223187135376e-13,2.03663975987824381250278223187135376e-13,2.03664004525860932443571272571407075e-13
PDE,Inf,Inf,4.82174775716738626901355665453568340e-01,7.14897775481611635438486362470381268e-01,1.11082825080654323531221048487481515e-02,9.16346022278258778670595935804494085e-02,3.47542110379804013131667406963733330e-02,Inf,9.05120684852890095019258930682082579e-08,1.58222360749206573524894240119976141e-06,2.69866340799817307754987679601034587e-06,2.03620524706196616597323813416527089e-13,2.03620524706196616597323813416527089e-13,2.03620524706196616597323813416527089e-13
PDE,Inf,Inf,4.82174775717029281642824540454643742e-01,7.14897775481611635438486362470382424e-01,9.99934028480690383253048133799816490e-03,9.09109753376175055603271120469258521e-02,3.67410138176257569044281845596336326e-02,Inf,4.74706877728096787158997017922223887e-08,1.87948193822287670314993317251999795e-06,3.10031002921256591576310706244370471e-07,2.03637903558940319698851217260739622e-13,2.03637903558940319698851217260739622e-13,2.03637898441565224935116858311330663e-13
PDE,Inf,Inf,4.82174775717283612166618079806869244e-01,7.14897775481611635438486362470385506e-01,8.14187380695711962575587643660107880e-03,8.90861420416066839915946382582822252e-02,3.87184666054194811670339542006149492e-02,Inf,5.73082162096297370256326799455252433e-08,1.90141219464056853966285700846298558e-06,1.70804114302375852589262938289715966e-06,2.03641810645052027640826805205625844e-13,2.03641810645052027640826805205625844e-13,2.03642385876659786747582405650576382e-13
PDE,Inf,Inf,4.82174775717506146498976922460847303e-01,7.14897775481611635438486362470381654e-01,6.33319050016200107393035615737627367e-03,8.72691237705398601808890575289605697e-02,4.06866356566968682763465040920676361e-02,Inf,1.21156098847171124475557601903340905e-07,1.63152730682415335787009581902278829e-06,9.41321250855014265098742766591931133e-07,2.03623615702345953764577243444938536e-13,2.03624329381967642104148515163414794e-13,2.03623489271675028453098654982382914e-13
PDE,Inf,Inf,4.82174775717700866953534109793740606e-01,7.14897775481611635438486362470378765e-01,4.62012773182452705868660142569638934e-03,8.54597572337796998326660845740128905e-02,4.26455878940525531296632954380777608e-02,Inf,1.27721799117824619250845105389751164e-07,1.74340606222713405036053959731700721e-06,2.38166631863230688691364012770796551e-06,2.03621377123590259355512301360550958e-13,2.03621377123590259355512301360550958e-13,2.03621395991096981939648368633569707e-13
PDE,Inf,Inf,4.82174775717871249163006424746170351e-01,7.14897775481611635438486362470380594e-01,2.71454956876716112138489844640749582e-03,8.36580270163309699192825915165534345e-02,4.45953904996205530794453961892020823e-02,Inf,2.38815683299672696907996661949626165e-08,1.86702383429143996341504963855244022e-06,2.87777692948143993853810175797311095e-06,2.03660012944989609376526575242100232e-13,2.03660012944989609376526575242100232e-13,2.03660006663344896444139389202864375e-13
PDE,Inf,Inf,4.82174775718020329723705926419303133e-01,7.14897775481611635438486362470382039e-01,9.37238490049613463335537830483343017e-04,8.30535628117548961192305652119114983e-02,4.83219109156736701979310746547603766e-02,Inf,1.00340295027849202444515180245871841e-07,1.63254537320873075491184360814423813e-06,8.31007198073719703799623734873113595e-07,2.03622455606140970161213384338606123e-13,2.03622455606140970161213384338606123e-13,2.03622427502618132436663490657975045e-13
PDE,Inf,Inf,4.82174775718150774822194171145850432e-01,7.14897775481611635438486362470383387e-01,1.25899356454334473018839867403031349e-03,8.12541942970982278862241394358155978e-02,4.97862296308898609898960385440725674e-02,Inf,1.46282855647849673989604923303614171e-07,1.69230142126956278408726806462037526e-06,2.34239264864300809551628382374227626e-06,2.03633284212199797249472937861499364e-13,2.03633284212199797249472937861499364e-13,2.03633284212199797249472937861499364e-13
PDE,Inf,Inf,4.82174775718264915006272692780805842e-01,7.14897775481611635438486362470376165e-01,2.74931794717990162245348679913062249e-03,7.94622599486750478952170911019237695e-02,5.12837912786003921210352655011160346e-02,Inf,8.95990655859044142668495824826526894e-08,1.64472874392414161154587507795138610e-06,1.92848273402490774430348990241325878e-06,2.03689469447408220447965841894663366e-13,2.03689469447408220447965841894663366e-13,2.03689510737839697189241045529880350e-13
PDE,Inf,Inf,4.82174775718364792146544250938709784e-01,7.14897775481611635438486362470376839e-01,4.48162103148555898053311012177821323e-03,7.76777505065301036203952715975056278e-02,5.28106334553504888118315707191904798e-02,Inf,1.26668079674174985851044607206762366e-07,1.79744990990669064294405841085696922e-06,1.28456558244406702458261831975262015e-07,2.03641735702589139234097145737291578e-13,2.03641735702589139234097145737291578e-13,2.03641735702589139234097145737291578e-13
PDE,Inf,Inf,4.82174775718452178593930756252921504e-01,7.14897775481611635438486362470382424e-01,6.29260682314847645436356183169529771e-03,7.72219084721461258172744873452951509e-02,5.43632034387876694634456165661615944e-02,Inf,1.72043958338397020986735081319817433e-07,1.74006515528603213343929326223796222e-06,2.39998228154333993998058058557936172e-06,2.03635084122140878492055811409699564e-13,2.03635084122140878492055811409699564e-13,2.03635083018502158726395902539904551e-13
PDE,Inf,Inf,4.82174775718528642904811730630903816e-01,7.14897775481611635438486362470377417e-01,8.12400779310902414341648231686269430e-03,7.54409378505803345376524275451343009e-02,5.59383196170377802926719104866488623e-02,Inf,1.84234206977587445436787666707264425e-07,1.75832597123454596094013375783805421e-06,2.03650800639313274268213989943204893e-06,2.03642628490883737446169494760470374e-13,2.03643094300398929204146800459180356e-13,2.03642625456314962301464722934884486e-13
PDE,Inf,Inf,4.82174775718595546910593880939419813e-01,7.14897775481611635438486362470376068e-01,9.79985226682641878791472684823677415e-03,7.36673107572156381471787131736487850e-02,5.75338963624947620299779686173587697e-02,Inf,2.03982942423693203923913340819680275e-07,1.78437003569542413208723582769053273e-06,1.29912447003516595478812537760830497e-06,2.03647518421615271297508235878106309e-13,2.03647518421615271297508235878106309e-13,2.03647628968683443424141606571535985e-13
PDE,Inf,Inf,4.82174775718654102993796692530909928e-01,7.14897775481611635438486362470382135e-01,1.15629263264195590796966813996745443e-02,7.19010324294746221083564184140592881e-02,5.91456202682920681804911915517994216e-02,Inf,1.50249263589815102734801766506292453e-07,1.74217062443145757647442794671193848e-06,9.74514765169615970356455353878484137e-07,2.03646452641123516824954724908481412e-13,2.03646622126776339903855999319436525e-13,2.03646452641123516824954724908481412e-13
PDE,Inf,Inf,4.82174775718705321646944347452734799e-01,7.14897775481611635438486362470381654e-01,1.13547260483094775911357743821321123e-02,7.16227780176537306375832572068988887e-02,6.07722436158162630258439550775933412e-02,Inf,6.57284323276228299497947823407285916e-08,1.89580495526316181266512624249665593e-06,8.12283659290281495292046846344361345e-07,2.03668327813733567894642688045551350e-13,2.03668327813733567894642688045551350e-13,2.03668265269575888331481860836583275e-13
PDE,Inf,Inf,4.82174585398469600116323061361028472e-01,7.14897775481611635438486362470378187e-01,9.63228682580592806052767620175590638e-03,6.98621370575486174157100797564537710e-02,6.24117226363967117020977205458933225e-02,Inf,2.17101770944767112440786958817415179e-07,1.81681469818959008431789422685874637e-06,5.34640833472321966502192825984764847e-07,2.03625473454845779747083867103400347e-13,2.03625228744721867919867776447493580e-13,2.03625547033641431381957776177335282e-13
PDE,Inf,Inf,4.82174597293207942406558970030124885e-01,7.14897775481611635438486362470379439e-01,7.91953732899524445737191775184093860e-03,6.81088939322713029592241506672293333e-02,6.40622267016762901518810708715203114e-02,Inf,1.45381026323128114613224195084054948e-07,1.75859923605238551535723487336029570e-06,3.11875457939453700526744125959310030e-07,2.03631267238369824679622842966903439e-13,2.03631267238369824679622842966903439e-13,2.03631234621346903735901234109691878e-13
PDE,Inf,Inf,4.82174608444561320274972031431624959e-01,7.14897775481611635438486362470383580e-01,6.25473917810773670326380897087575188e-03,9.28143492666355815495993568793015626e-02,6.57221148780208550324769678399196237e-02,Inf,2.69011829422805221372395824073764157e-08,1.60803283289593677244812297508474747e-06,1.54253637978335010750532113768838656e-06,2.03647440089172984158934806426305454e-13,2.03647440089172984158934806426305454e-13,2.03647356685550351902979580377394221e-13
PDE,Inf,Inf,4.82174618898986920659027019392976528e-01,7.14897775481611635438486362470375106e-01,4.65003415662284140764767414535890941e-03,9.11577861060482587095569456497693998e-02,6.73899149977968571911064451604311485e-02,Inf,1.79906542736070290880175408865744610e-08,1.64912109669751010394440912196113185e-06,2.29475024179476395699454245750535318e-06,2.03670446489854778866643001757646734e-13,2.03670446489854778866643001757646734e-13,2.03670479728125469269272894809201856e-13
PDE,Inf,Inf,4.82174628700038853610491825793059473e-01,7.14897775481611635438486362470385794e-01,2.89536136591750548863702489383752207e-03,9.06882921257053961113400610736782260e-02,6.90643050427220505676685778710260830e-02,Inf,1.10019098708106259796604988457297037e-07,1.74776895684927303747459920343074534e-06,1.28200639830710322435495202524148312e-06,2.03639468101994474097851300453826701e-13,2.03639468101994474097851300453826701e-13,2.03639479545316909500081535574522531e-13
PDE,Inf,Inf,4.82174637888549617249547197296467288e-01,7.14897775481611635438486362470384446e-01,1.19970357875033597914634742684829014e-03,8.90307298623330459683597839303717272e-02,7.07440966252335049447732252343984016e-02,Inf,1.50936862969382074805607148373174930e-07,1.79427697466793254540399429481634730e-06,1.81372891500034006135554449483309858e-07,2.03631642373483454560555054025097998e-13,2.03631642373483454560555054025097998e-13,2.03631642373483454560555054025097998e-13
PDE,Inf,Inf,4.82174646502800050727490385982655292e-01,7.14897775481611635438486362470380306e-01,8.45610408400641975631034845235665227e-04,8.73796369523322342707614852223643278e-02,7.24282203564224402139828295052531092e-02,Inf,2.42275849835451273367026178427039035e-08,1.65925349620062270597065734066204764e-06,8.16881728104716161778259350027345193e-07,2.03622148380907800376467873634380334e-13,2.03622148380907800376467873634380334e-13,2.03622152996882436238561198718605725e-13
PDE,Inf,Inf,4.82174654578678803530910861217225845e-01,7.14897775481611635438486362470376261e-01,2.47635099501578690145161222031275541e-03,8.57348573455106249422682496030314249e-02,7.41157128989728641448756720123403977e-02,Inf,7.53182081502473220285781363462146104e-08,1.58791102960060175087435770218307765e-06,2.81246770410667686421492577874252555e-06,2.03642068717712741130976484129960349e-13,2.03642068717712741130976484129960349e-13,2.03642068717712741130976484129960349e-13
PDE,Inf,Inf,4.82174662149831820984710197139332423e-01,7.14897775481611635438486362470383098e-01,3.82099499765985170579365334119795526e-03,8.40963966894191260750507084119346927e-02,7.58057055175384391609353796894570947e-02,Inf,1.64977498508607633770723743724060369e-07,1.82464687182220386783543085160651700e-06,2.14862236920542730138299368325056082e-06,2.03636813201886990006468288475820697e-13,2.03636813201886990006468288475820697e-13,2.03636842344994028089053104321583085e-13
PDE,Inf,Inf,4.82174669247802425446934484994490486e-01,7.14897775481611635438486362470375009e-01,5.46040576915574795768267476142551215e-03,8.37711241092165575106862766832676646e-02,7.74974139588869897432194086387732896e-02,Inf,1.81403688754708613842297954600569087e-07,1.85238644542298170409080315941161916e-06,2.98430112715304645727957295381634177e-06,2.03623715341462318366703012608576374e-13,2.03623715341462318366703012608576374e-13,2.03623750533283196716210426513227851e-13
PDE,Inf,Inf,4.82174675902162763988351120314586128e-01,7.14897775481611635438486362470380306e-01,7.14257172608889857332574314367599474e-03,8.21323424117571286439918470273177697e-02,7.91901294806140579031215148497239728e-02,Inf,2.19111024953750857326483739220306919e-07,1.89366899298377823714783499951690675e-06,1.03052938393127164038281053477057101e-06,2.03643477615123287300976653849482478e-13,2.03643477615123287300976653849482478e-13,2.03643553851563967708949852623667888e-13
PDE,Inf,Inf,4.82174682140636892144944828830473934e-01,7.14897775481611635438486362470376550e-01,8.79699033025958035180398938521346898e-03,8.04998316320371119099848631612240777e-02,8.08832109617612988811387352671064679e-02,Inf,1.15567311480044784262201592081214932e-07,1.80005065030938130174630440743838678e-06,1.72750653631328970030729395380825568e-06,2.03641788678589117054198373242430666e-13,2.03641788678589117054198373242430666e-13,2.03641787079344794992952248633353063e-13
PDE,Inf,Inf,4.82174687989216343333185224528720658e-01,7.14897775481611635438486362470379920e-01,1.03926819021855088757207514336233374e-02,7.88734261123332218662884635797413663e-02,8.25760778658382498507638347667977127e-02,Inf,1.07658187898924855744043095235814910e-07,1.79892855056781343826901954227549598e-06,7.19335529051246048678916204292157292e-07,2.03623437709154684624797691624962933e-13,2.03623437709154684624797691624962933e-13,2.03623449609447647692840290244517959e-13
PDE,Inf,Inf,4.82174693472268328914802611254510387e-01,7.14897775481611635438486362470375876e-01,1.20190699784488894883114136803586323e-02,7.72532016582438789975118223215416232e-02,8.42682040342894198004637700027995696e-02,Inf,2.78011789272192097082535847138737764e-08,1.73216277267793884361765093164390274e-06,4.45022556216632607051391799131020839e-07,2.03619670364565513818096200153401804e-13,2.03619670364565513818096200153401804e-13,2.03619691032051357751210659454899090e-13
PDE,Inf,Inf,4.82174698612637250295499998929448490e-01,7.14897775481611635438486362470375780e-01,1.36625288804865979619214173056210034e-02,7.71030420936390226537520564359592781e-02,8.59591121757666600892941612301159429e-02,Inf,1.00392764019805503550615582565518095e-07,1.80946340181867966575126024601894437e-06,1.11231371949181022464785348433621142e-06,2.03651323438666480594623919534668288e-13,2.03651323438666480594623919534668288e-13,2.03651327161578956057805027192409179e-13
PDE,Inf,Inf,4.82174703431739869847934068370750649e-01,7.14897775481611635438486362470377609e-01,1.14209594555508642725111552834675481e-02,7.54838552519594851784679604532139772e-02,8.76483689734789964460143436440501029e-02,Inf,1.50846637112809206543180593528134642e-07,1.86312020444533534055918725184728526e-06,1.41104959311818435785370027349184740e-06,2.03664356107843750538554052670278883e-13,2.03664356107843750538554052670278883e-13,2.03664356107843750538554052670278883e-13
PDE,Inf,Inf,4.82174707949654518269213262864099698e-01,7.14897775481611635438486362470375683e-01,9.79869068048967995608975751988240323e-03,7.38708109947945119386129392720606054e-02,8.93355807362829165076357041392400910e-02,Inf,2.17677124782397886532363964652865550e-08,1.71621217022214007862493980271211909e-06,1.64134587655614308867200945220580278e-06,2.03631515042824786939197807923208139e-13,2.03631466156396359048680532523162050e-13,2.03631466156396359048680532523162050e-13
PDE,Inf,Inf,4.82174712185204720481523258765813232e-01,7.14897775481611635438486362470379728e-01,8.22034126462051100442097079395746077e-03,7.22637371088128736409784556503614915e-02,9.10203895283666352405089452187325229e-02,Inf,1.61586355090099929753819894846493687e-07,1.59000755005962851757332145133778548e-06,1.67466791591931114036496160812901002e-07,2.03632743525578699288092850449012337e-13,2.03632967867863786129866451167971487e-13,2.03632802926200761445574210306673882e-13
PDE,Inf,Inf,4.82174716156037630682728738392458499e-01,7.14897775481611635438486362470378187e-01,6.68198936553935050319688468179985805e-03,7.06627259446293721645310426385811364e-02,9.27024697204813711035317951814756402e-02,Inf,8.94766640992286078036299292715243198e-08,1.66531639302263584500463597661279474e-06,2.82161752594053042741345491744739953e-06,2.03695958081634016413193849701568534e-13,2.03695958081634016413193849701568534e-13,2.03695958081634016413193849701568534e-13
PDE,Inf,Inf,4.82174719878697498248957608758853301e-01,7.14897775481611635438486362470381557e-01,5.21329036861253895197612899249104801e-03,7.07272275008390141035168140094572882e-02,9.43815249127857043414485686008338205e-02,Inf,1.78225399713311482148938561424880228e-08,1.75678338703813041819244147568086782e-06,2.48195731434911010371387882836621878e-06,2.03636535936578799553364386180130345e-13,2.03636535936578799553364386180130345e-13,2.03636668046246202775627973607363788e-13
PDE,Inf,Inf,4.82174723368694673861948331004995537e-01,7.14897775481611635438486362470376550e-01,3.61717712616419686321810609176540455e-03,6.91298769384659891937840952676750983e-02,9.60572851855979608199428009344566770e-02,Inf,7.58896809260849605729278268342343532e-08,1.69065576404460663430133466297374937e-06,2.57769080894566832718445541997957121e-06,2.03651655119464488040515464016987107e-13,2.03651567291926194220994488195549368e-13,2.03651655119464488040515464016987107e-13
PDE,Inf,Inf,4.82174726640570144461770862086206543e-01,7.14897775481611635438486362470375106e-01,2.01082401646571615915499937787443136e-03,6.75385395820433344237895037354729367e-02,9.77295046397962609457357531983199093e-02,Inf,1.27770403839115749476221754490102183e-07,1.65060914923616035891015308457530013e-06,2.82579207151877930075124787544041026e-06,2.03645606849279873976437663311333859e-13,2.03644480206313503324441533028620074e-13,2.03645615252077957461436938917553552e-13
PDE,Inf,Inf,4.82174729707956139041636465689872671e-01,7.14897775481611635438486362470385024e-01,5.76650362794528319756606152568206764e-04,6.59533344557185774305282599310863116e-02,9.93979591933575315487074008070986702e-02,Inf,5.03415042273022152256411566532080472e-08,1.81791626221326880807567400511047113e-06,4.82711864699693329248790091595888616e-07,2.03621884019490530690959088269751784e-13,2.03621884019490530690959088269751784e-13,2.03621884019490530690959088269751784e-13
PDE,Inf,Inf,4.82174732583632909405845702649825695e-01,7.14897775481611635438486362470376935e-01,1.37575387017880904687828825911079557e-03,9.36227382083421513357480079075847251e-02,1.01062444604672009940339379773370352e-01,Inf,2.37510466688711826878309581501208106e-07,1.60715053916843910389782274547715002e-06,2.72099212223857119329615632876769273e-06,2.03688895036554903237014118586504693e-13,2.03688895036554903237014118586504693e-13,2.03688930958520885792411941093109754e-13
PDE,Inf,Inf,4.82174735279581995882112048741493196e-01,7.14897775481611635438486362470381654e-01,2.79339440288379609401392535940298606e-03,9.21307590002566738924727048307000173e-02,1.02722774696881854610719635441922362e-01,Inf,2.13770056644033955113326350433928040e-07,1.59139839250463017233293264638881447e-06,2.29607822536040414394331001830705229e-07,2.03617816698329040465716271237809426e-13,2.03617816698329040465716271237809426e-13,2.03617589937952180922480581851470962e-13
PDE,Inf,Inf,4.82174737807036124500195812306823315e-01,7.14897775481611635438486362470384831e-01,4.17155459352521561580331408406610250e-03,9.19372333600614569702924278596784785e-02,1.04378779760642733959313129046198162e-01,Inf,1.69619527940639639698514296022564193e-07,1.55244493545541264905163522904026621e-06,2.74936553909800897662303555756120901e-06,2.03655111256199791462763638974175043e-13,2.03655111256199791462763638974175043e-13,2.03655111256199791462763638974175043e-13
PDE,Inf,Inf,4.82174740176526009867496686384584708e-01,7.14897775481611635438486362470386469e-01,5.67031795463637653601988233108177422e-03,9.04417394772399416256365415875270674e-02,1.06030305115450581683900994048250315e-01,Inf,1.28382034221560237634520987025598501e-07,1.68202757916128809036967118545510339e-06,1.84775474311617760376059406431721482e-06,2.03648203170941969580735721479925566e-13,2.03648203170941969580735721479925566e-13,2.03648258455593741996872472616270059e-13
PDE,Inf,Inf,4.82174742397924203921193887245480783e-01,7.14897775481611635438486362470385217e-01,7.21096950460060096157972091290516797e-03,8.89514194938044931252350991556107512e-02,1.07677209812070714538881665503958533e-01,Inf,6.07795360081137673172108267000367880e-08,1.75429374191479305006552768884043719e-06,3.85101756602680864190941510574322117e-07,2.03688860108426866881502962143459457e-13,2.03687575148168640646439497153271562e-13,2.03688876314571530341583618437594817e-13
PDE,Inf,Inf,4.82174744480486283702680516093356060e-01,7.14897775481611635438486362470376646e-01,8.76815460852109143699445781182857566e-03,8.74663536410103795866314667390955442e-02,1.09319770936884248692286234817314433e-01,Inf,1.33410739026122473454536665817577256e-07,1.94461142680389555169017044994038674e-06,2.74142401358439352198493093116875360e-06,2.03681767425326529816754528874918705e-13,2.03681767425326529816754528874918705e-13,2.03681631923379067016426493668303510e-13
PDE,Inf,Inf,4.82174746432889323981830900089488874e-01,7.14897775481611635438486362470382231e-01,1.02542050332499439207026827551212161e-02,8.59863876984864734361778741617550269e-02,1.10956941835536121096814268801914439e-01,Inf,2.05297311116088552812956465259270033e-07,1.60998571640293619335175496232961860e-06,1.53305923829328833508015727986919753e-06,2.03619454335780396132886412958320653e-13,2.03619454335780396132886412958320653e-13,2.03619454335780396132886412958320653e-13
PDE,Inf,Inf,4.82174748263268162113024458019149970e-01,7.14897775481611635438486362470375202e-01,1.17314516920138635962978297193966808e-02,8.45116077611428457436893341114131931e-02,1.12589150832991920558075220136782062e-01,Inf,1.02383696229684634531447910765509372e-07,1.73322824863068382443413982393948026e-06,1.66212841519615590010112255384781053e-06,2.03627047526806049593352221269775072e-13,2.03627047526806049593352221269775072e-13,2.03627060184872565254604285224717404e-13
PDE,Inf,Inf,4.82174749979249177678552014278332741e-01,7.14897775481611635438486362470381654e-01,1.32299248157827552148366065451823217e-02,8.44897589749824425910252576357173473e-02,1.14216300449761307876682026463335080e-01,Inf,1.68639396715398371402712965352335312e-07,1.67907972752562427507030159278820428e-06,1.47947448919340893392938948560034685e-06,2.03686483587975039772493448150711357e-13,2.03686483587975039772493448150711357e-13,2.03686481084644169430268151523348641e-13
PDE,Inf,Inf,4.82174751587982133955330298161793634e-01,7.14897775481611635438486362470386276e-01,1.41703809039501844200380735145048019e-02,8.30122575637190475869034274366505990e-02,1.15838302149962950727308080711673264e-01,Inf,1.87025946801865488004506943287361411e-07,1.61018396160979749362910919802219363e-06,3.29596660784811027826803579091591979e-06,2.03643930822475743936919764997020646e-13,2.03643930822475743936919764997020646e-13,2.03643931785982219942312107895784588e-13
PDE,Inf,Inf,4.82174753096169942440333167568136627e-01,7.14897775481611635438486362470378668e-01,1.27578056999691180973060958533044157e-02,8.15397439114885142662729802092854178e-02,1.17455075618623311585596574795316035e-01,Inf,1.86444272766941133871636980253318069e-07,1.67441056776847134605093290659034605e-06,2.04028385287972276539401550961320885e-06,2.03678195217235088731752527589472036e-13,2.03678195217235088731752527589472036e-13,2.03678143916064236754331811938020873e-13
PDE,Inf,Inf,4.82174754510096591371779735384202990e-01,7.14897775481611635438486362470383387e-01,1.12964842231316175913630948956949386e-02,8.00723123285699125237166969302108500e-02,1.19066548104123010827032198029509783e-01,Inf,2.14425427721186356634560969662493539e-07,1.64968462115954759289642828380791040e-06,2.00313201074550768248544683144013978e-06,2.03664460314529359108349031474164129e-13,2.03664460314529359108349031474164129e-13,2.03664456454540922769925350123204822e-13
PDE,Inf,Inf,4.82174755835653331458339463787469106e-01,7.14897775481611635438486362470386180e-01,9.83231654820334287515401495666203374e-03,7.86097972370941849188165933525240265e-02,1.20672653819225103701644500708689102e-01,Inf,2.28503325013860752502003322811945197e-07,1.66578854665024363345894723957148015e-06,3.36571077423692382427866994626302798e-06,2.03633422533857154703810777338863461e-13,2.03633422533857154703810777338863461e-13,2.03633382518049979431545876343921845e-13
PDE,Inf,Inf,4.82174757078363236618719068406279245e-01,7.14897775481611635438486362470375972e-01,8.39192443363242878080500665863820169e-03,7.71522987093038340234105060358812627e-02,1.22273333394847405567982558777876504e-01,Inf,2.13077540390748163487325058416188642e-08,1.90318421295931666052622953537125504e-06,8.73115373889035821290236553797340776e-07,2.03626849687037496162703219279445858e-13,2.03626849687037496162703219279445858e-13,2.03626784298815907117842177073717652e-13
PDE,Inf,Inf,4.82174758243404165726974497917191352e-01,7.14897775481611635438486362470383387e-01,6.98636866855071467132217178817842660e-03,7.73433980753789200205312365779517849e-02,1.23868533381380904039988421756625323e-01,Inf,2.07687189160325411049420364137475580e-07,1.64900802225441481515901099240311714e-06,3.39228397674229773098570481978863523e-06,2.03673797711828947216879897095918458e-13,2.03673797711828947216879897095918458e-13,2.03673799911228492968885845385103954e-13
PDE,Inf,Inf,4.82174759335630377904079872228509333e-01,7.14897775481611635438486362470377898e-01,5.63761679663877809769169866022516397e-03,7.58848281867883618439506497739909184e-02,1.25458205792921671920979136245663584e-01,Inf,5.60970641771093407722560270154098508e-08,1.94357481678728429808879571957623994e-06,3.23070237140639736741259285298324590e-06,2.03649655363789007034599414300749367e-13,2.03649655363789007034599414300749367e-13,2.03648545398722173271497715894950115e-13
PDE,Inf,Inf,4.82174760359592752760225566736664847e-01,7.14897775481611635438486362470383965e-01,4.20966036038797531084962068381349209e-03,7.44312018553977406448034005502505413e-02,1.27042307690280153763824487017903765e-01,Inf,1.71181404289972377475396173079248681e-07,1.63221877172085404979089905658129813e-06,2.56413915377294970767262792999451612e-06,2.03628696062771747673677320085472956e-13,2.03628696062771747673677320085472956e-13,2.03628643309784370654965671877189701e-13
PDE,Inf,Inf,4.82174761319557758847250538354042845e-01,7.14897775481611635438486362470376454e-01,2.72395309689208385696215001640439933e-03,7.29824106877815862775879804548551777e-02,1.28620800799073513821324333567728227e-01,Inf,2.65705359329559373965412918785476071e-07,1.72043821215717422542644684606325226e-06,1.19039734436797605948436447636345672e-06,2.03687435153694851418094765591024347e-13,2.03687435153694851418094765591024347e-13,2.03687448001603523816002221767941866e-13
PDE,Inf,Inf,4.82174762219525177742459753882495150e-01,7.14897775481611635438486362470387239e-01,1.27317170720788055483195091812332715e-03,7.15385757255114932131311633709595333e-02,1.30193651159594535930865252822390624e-01,Inf,4.88737615378924226760911185513649134e-08,1.95912177559452267930676259629443083e-06,1.57065288359105049562007199034024526e-07,2.03633312580780931892890315920511575e-13,2.03633312580780931892890315920511575e-13,2.03633376245701565700435887291690131e-13
PDE,Inf,Inf,4.82174763063244852978833420379594485e-01,7.14897775481611635438486362470381943e-01,5.24886049148837214606921535556227243e-04,7.00995135534532361481731117085850605e-02,1.31760828805495046951503301610328040e-01,Inf,1.10316476350529661841945039490798740e-07,1.59023009652561708934157423228330048e-06,1.50429275863796260686928552081238487e-06,2.03719426667468973262299682102548093e-13,2.03719426667468973262299682102548093e-13,2.03719426667468973262299682102548093e-13
PDE,Inf,Inf,4.82174763854232215224676389751446588e-01,7.14897775481611635438486362470378668e-01,1.82746951755023673982593571005675253e-03,6.86653517911502007700973770154756016e-02,1.33322307468628082852489574195834715e-01,Inf,1.66945272591517633245306637165987332e-07,1.64692276687732595153695974907595068e-06,1.67608513073995492566971349996646529e-06,2.03624623640285541167687132517970482e-13,2.03624623640285541167687132517970482e-13,2.03624623640285541167687132517970482e-13
PDE,Inf,Inf,4.82174764595783043278586388211651388e-01,7.14897775481611635438486362470383194e-01,3.28129708240988734028985204213929772e-03,6.91198126833553703325059162191292187e-02,1.34878064307663301551396051750185958e-01,Inf,9.94157811703277335488201578217322206e-08,1.84392816438406818998226614556589621e-06,1.95292532439989109102451940236897226e-06,2.03731097934527811772306571643457027e-13,2.03731097934527811772306571643457027e-13,2.03731097934527811772306571643457027e-13
PDE,Inf,Inf,4.82174765290987074230326962599857635e-01,7.14897775481611635438486362470379054e-01,4.40752395304100026902210784308814884e-03,6.76877197738688270275869961383672802e-02,1.36428079658331413742502044552786381e-01,Inf,7.51289384059549654755453386799579099e-08,1.87401049473329199995660929999476139e-06,8.99507449123420692608854058152437575e-07,2.03637866583287630504766936033187452e-13,2.03637866583287630504766936033187452e-13,2.03637866583287630504766936033187452e-13
PDE,Inf,Inf,4.82174765942740982640215984204347962e-01,7.14897775481611635438486362470381846e-01,5.75933595380320720026200475124048738e-03,6.62605867601824290784747223795288351e-02,1.37972336803367597031955290218860908e-01,Inf,7.65466208421537318502112317186135548e-08,1.87928281878406711660046873775672565e-06,5.61965435764726365099619519848785718e-07,2.03685222039817754822662726571317115e-13,2.03685222039817754822662726571317115e-13,2.03685182270083780101076368406642785e-13
PDE,Inf,Inf,4.82174766553760369552123819781299251e-01,7.14897775481611635438486362470385602e-01,7.15511748449040303117997928459422361e-03,6.48383063663250646842159978847929246e-02,1.39510821760415219183416847125054624e-01,Inf,4.31889389731426010779085549452548824e-08,1.55646728220025146415021706199286833e-06,1.46316395100271023127330160286705408e-06,2.03697731090905961778846307645345625e-13,2.03697731090905961778846307645345625e-13,2.03697689480772149681920335965827108e-13
PDE,Inf,Inf,4.82174767126591149563635379583579163e-01,7.14897775481611635438486362470379728e-01,8.57085272509857753337262019928423120e-03,9.60425697628980360887749355688261256e-02,1.41043523086320738474325936168329251e-01,Inf,4.71325509300871051487376924365096608e-08,1.92418324815112345889813298422483533e-06,5.27341890764304358371323743240331111e-07,2.03632287611576055137536375780254044e-13,2.03632287611576055137536375780254044e-13,2.03632272150407765272030931988145695e-13
PDE,Inf,Inf,4.82174767663620086640994668131783651e-01,7.14897775481611635438486362470386276e-01,9.99579526275563141334167610384976744e-03,9.47106655382066033652133500109421181e-02,1.42570431699250464749138754942865132e-01,Inf,1.91577324759491674826736001951696393e-07,1.79165074722781730189342731952692333e-06,1.27869579369761315943750793258086096e-06,2.03619814260097551978634713928411950e-13,2.03619814260097551978634713928411950e-13,2.03619908256858162625512377218455587e-13
PDE,Inf,Inf,4.82174768167084783059523265908005951e-01,7.14897775481611635438486362470385409e-01,1.13503791036069913644976798954018977e-02,9.33830608726921147654252209163039920e-02,1.44091540698858148748542276794411598e-01,Inf,2.16804774151935773318782946073406309e-07,1.73094857316170385339990284046730602e-06,7.37117800862515842893406430951803687e-07,2.03698589768985075250751721912316350e-13,2.03698589768985075250751721912316350e-13,2.03698667086264137601171509069553089e-13
PDE,Inf,Inf,4.82174768639083017066919949252022732e-01,7.14897775481611635438486362470381076e-01,1.26979935845331279126012643967495759e-02,9.34889355297514058310039010916406193e-02,1.45606845233262343888690539970851646e-01,Inf,1.13490896334951354999752811944569857e-07,1.87771835363590546555314883532297661e-06,1.35468293132493941599745029132913880e-06,2.03662407110632901246504051123976201e-13,2.03662407110632901246504051123976201e-13,2.03662407110632901246504051123976201e-13
PDE,Inf,Inf,4.82174769081581403054606221996274991e-01,7.14897775481611635438486362470380306e-01,1.40628207065420315791793546736261479e-02,9.21555256301583554019461104840591278e-02,1.47116342340052377372037556784021011e-01,Inf,8.61493997610947105696014899215613982e-08,1.91010486029369981979318105743281924e-06,1.57393569997587058095454273393482617e-07,2.03729794719130379213545205627051785e-13,2.03730581979886381693306336635563934e-13,2.03729794719130379213545205627051785e-13
PDE,Inf,Inf,4.82174769496423706942354694167316688e-01,7.14897775481611635438486362470385024e-01,1.54389863502142499137265154373798663e-02,9.08262846492186950828240378327496373e-02,1.48620030818251785465358151700427080e-01,Inf,4.55981929955771228190985010681515290e-08,1.95821210080837240094749921349033306e-06,2.86432430180659270147557243661588909e-06,2.03710049565261706905049580215378047e-13,2.03710731923731164432998845653819598e-13,2.03710070240977951230202699083356308e-13
PDE,Inf,Inf,4.82174769885338395145513040776961108e-01,7.14897775481611635438486362470384254e-01,1.48784681609794172184634567455924638e-02,8.95011206379875676698192245033083566e-02,1.50117911105500759462313792299929435e-01,Inf,1.47445042188126523903188510175557507e-07,1.68983985517939609904570223481480048e-06,2.57668105732856502424607737244297214e-06,2.03715989675126795691542291135300652e-13,2.03715989675126795691542291135300652e-13,2.03715989675126795691542291135300652e-13
PDE,Inf,Inf,4.82174770249945958725444700845382072e-01,7.14897775481611635438486362470384543e-01,1.35972482186980439590617205977197225e-02,8.81801371767762370403558367891986453e-02,1.51609985164120456331766002668686762e-01,Inf,1.34836940057782450675282586071973494e-07,1.68110638707694050957801747248564891e-06,8.38778498724581949959702809987937111e-07,2.03664618913227583694354119053276746e-13,2.03664618913227583694354119053276746e-13,2.03664618913227583694354119053276746e-13
PDE,Inf,Inf,4.82174770591765583731749835025740945e-01,7.14897775481611635438486362470385794e-01,1.22608713882127872322467916332964477e-02,8.68632468349498200786190921909297979e-02,1.53096256375343962092820569919586018e-01,Inf,5.22438240873704625965660256092558190e-08,1.60941752906993493772620845444114213e-06,5.89966836202304336802535984312307065e-07,2.03729907690124778818768233441836737e-13,2.03729907690124778818768233441836737e-13,2.03729907690124778818768233441836737e-13
PDE,Inf,Inf,4.82174770912221512582164920936282848e-01,7.14897775481611635438486362470384061e-01,1.09245857281898723365322379098919091e-02,8.55503536063739307547611282563641865e-02,1.54576729441063590523757793897830748e-01,Inf,2.46243182751491217288485003601428248e-08,1.59808713417168911346420638956274875e-06,9.89901224985124050943442219934414123e-07,2.03653938960242411503505541742666011e-13,2.03653938960242411503505541742666011e-13,2.03654266702909987205415454323211598e-13
PDE,Inf,Inf,4.82174771212648963073297665280008674e-01,7.14897775481611635438486362470377994e-01,9.60533630288986591194946237672601033e-03,8.58689506805183865914549890154747446e-02,1.56051410292501085811101569038285168e-01,Inf,1.82615322665268806365633127614167478e-07,1.74122336302611891941838168720220083e-06,2.65318438754164505747658678186714349e-06,2.03653044635848745308726895547163182e-13,2.03654302991848652796123347023781426e-13,2.03653163644492409633603139506127425e-13
PDE,Inf,Inf,4.82174771494299732191718517446149812e-01,7.14897775481611635438486362470387720e-01,8.30899979793380094621816205529083707e-03,8.45511706995977373713218699233397280e-02,1.57520306005259132919796038445216301e-01,Inf,1.63494205102284066497888145695978333e-07,1.73547722823680520968381306445284907e-06,3.63524796637488382415846861457869485e-06,2.03692875011316212963495262587413817e-13,2.03692875011316212963495262587413817e-13,2.03692914602681168778060661621634130e-13
PDE,Inf,Inf,4.82174771758347343553304052498167839e-01,7.14897775481611635438486362470374239e-01,7.04550373157321018953047435450131895e-03,8.32374791291189276670472254391616324e-02,1.58983424720260858412277230141711318e-01,Inf,8.92134206401932983451043982161890204e-08,1.67101012965592157219923959105616441e-06,2.07984372108404835123480723948640361e-06,2.03761801317073343730131539126729624e-13,2.03761801317073343730131539126729624e-13,2.03746472236281199218102641695350117e-13
PDE,Inf,Inf,4.82174772005892006953499882732210924e-01,7.14897775481611635438486362470383676e-01,5.83330737079427987194881501614202572e-03,8.19277845227678399091790473144584988e-02,1.60440775570124964453230229876361036e-01,Inf,7.92724368542407310492553023709812505e-08,1.66349187938609654605898038336251818e-06,1.90442380243103916201791879424562438e-06,2.03654726463590949282053390642905373e-13,2.03654726463590949282053390642905373e-13,2.03654726957345910273129268532948390e-13
PDE,Inf,Inf,4.82174772237965129072951635763017622e-01,7.14897775481611635438486362470380498e-01,4.53327886889704450836853355800680665e-03,8.06219861989484925341433802722809447e-02,1.61892368610563811048919274924932030e-01,Inf,2.62649967072122880012041355119247876e-07,1.84378680343115064525695144225476648e-06,2.34319145494055933964197326982189735e-07,2.03637864352773508178611858235712239e-13,2.03637864352773508178611858235712239e-13,2.03637864352773508178611858235712239e-13
PDE,Inf,Inf,4.82174772455533702558310775912625205e-01,7.14897775481611635438486362470378957e-01,3.17752263038710959164774486227942032e-03,7.93202084988953727923909710567402725e-02,1.63338214756425841276090113151216200e-01,Inf,2.59213300009926374916515320954752985e-07,1.85106867949872183279762550332471895e-06,7.38725841591060650087523264229486173e-07,2.03633321883974563270969200527708490e-13,2.03633321883974563270969200527708490e-13,2.03631711963193716991088178260980845e-13
PDE,Inf,Inf,4.82174772659504261412837876549881227e-01,7.14897775481611635438486362470379150e-01,1.83739475100175072702228101990764274e-03,7.80223556048028076355530774839630084e-02,1.64778325722036283509791015009141477e-01,Inf,1.85084919635851923530036188229659118e-07,1.78346325414794879662697360481560029e-06,3.33295984312407679491521777222760981e-06,2.03636304632818701175380406317833632e-13,2.03635873723327287116243165722950470e-13,2.03636465536285413654640694230270459e-13
PDE,Inf,Inf,4.82174772850726651992762086872283033e-01,7.14897775481611635438486362470386565e-01,5.93754280117306475504245173359615216e-04,7.67283219620852618572790389773460005e-02,1.66212713965517551912506778573587802e-01,Inf,1.58971490633892825845685248317941608e-07,1.76453674283960077620646015001972651e-06,1.74122153877826636624311295111064589e-07,2.03638295778049864087949725593973636e-13,2.03638295778049864087949725593973636e-13,2.03638295778049864087949725593973636e-13
PDE,Inf,Inf,4.82174773029997666295140267752382403e-01,7.14897775481611635438486362470387528e-01,9.94487186294364146876539336660023029e-04,7.54382435339632725123182819296298368e-02,1.69018717116431892242856928724111950e-01,Inf,2.09801067130917402956620499725039844e-07,1.90492912158662317151584915049003321e-06,1.83418546159247482331996338214339422e-06,2.03741165360034090413706171792800063e-13,2.03741165360034090413706171792800063e-13,2.03741077827426100949120497524396566e-13
PDE,Inf,Inf,4.82174773198064243542518671489200322e-01,7.14897775481611635438486362470375876e-01,2.29212025566441399929384189590909486e-03,7.60110893739797407396629799221971070e-02,1.70307342997275143814429352564886630e-01,Inf,2.10461989492939185901337533399942281e-07,1.81692140742899286995690863017412947e-06,1.76978922924755708362477412211848983e-06,2.03663938101936663062136947897998738e-13,2.03663938101936663062136947897998738e-13,2.03663925759100961395543356697424581e-13
PDE,Inf,Inf,4.82174773355626674245889545442313432e-01,7.14897775481611635438486362470380594e-01,3.55029032104071644964121085705383498e-03,7.47180828295333273206344002397425004e-02,1.71594804172087330851394121279807682e-01,Inf,2.32756900564186979303261348009313796e-08,1.63138407716426914518939626670964161e-06,1.58771194845629888762970070680663264e-07,2.03653857091038835692485950806765994e-13,2.03653857091038835692485950806765994e-13,2.03653818272362192332136804654309783e-13
PDE,Inf,Inf,4.82174773503341452765338653748870754e-01,7.14897775481611635438486362470381943e-01,4.65675481736087425997629317453228290e-03,7.34289729445547830706090256911300331e-02,1.72881371674732028818834743726325369e-01,Inf,2.02157005840342499573058111943183602e-07,1.92848011622877993438117543916467868e-06,3.27565461071900956231381610858993063e-06,2.03692083658643908874702611448678318e-13,2.03692083658643908874702611448678318e-13,2.03692222890433577416052913877475678e-13
PDE,Inf,Inf,4.82174773641824068376520683661614088e-01,7.14897775481611635438486362470381365e-01,5.86025860675485150132541783435629063e-03,7.21436523270794542077594894995067130e-02,1.74166034020011859901544557467723532e-01,Inf,2.14446780335122254309268510184826477e-07,1.84868553514405364452343819890886445e-06,3.80248359542504992924473802337104524e-07,2.03674060677066712101922122735596124e-13,2.03674060677066712101922122735596124e-13,2.03674199386973602815843627774429578e-13
PDE,Inf,Inf,4.82174773771651523527313696194279117e-01,7.14897775481611635438486362470385602e-01,7.10918296841574350509327183759087636e-03,7.08622691299381006355475858739215487e-02,1.75449156892503266622514358365544218e-01,Inf,1.81640907348551133859230364226356794e-07,1.97215466478429058109291559047521581e-06,2.41542963140784280824895119130991178e-06,2.03685871691633145689396554921645700e-13,2.03685871691633145689396554921645700e-13,2.03685871691633145689396554921645700e-13
PDE,Inf,Inf,4.82174773893364762088390944652756892e-01,7.14897775481611635438486362470382231e-01,8.38128579570912485883914767379616221e-03,6.95847217682746804388030046687415829e-02,1.76730624365939308262114178174064005e-01,Inf,2.70009065172127867400780546066080022e-07,1.90701586063875015721164584265020766e-06,3.39860139357004141098965435304459613e-06,2.03646545680223640298683723835454350e-13,2.03646545680223640298683723835454350e-13,2.03646535494771686365434017257773810e-13
PDE,Inf,Inf,4.82174774007470939764992420318629928e-01,7.14897775481611635438486362470388009e-01,9.66572186627572707542177338051647208e-03,6.83108976349975537640912098773081768e-02,1.78010325615563672722699115438562859e-01,Inf,1.19094336796873176307948561045720814e-07,1.76451407390314858503066093771594596e-06,3.25480409278032423704193375154687348e-06,2.03702790859220613671026252671027570e-13,2.03702790859220613671026252671027570e-13,2.03702797569661749134410584010514990e-13
PDE,Inf,Inf,4.82174774114445470142096192991790144e-01,7.14897775481611635438486362470381943e-01,1.09566541846797238263971134919053915e-02,6.70409579324851420464828184335117486e-02,1.79288154703856162647308947251989617e-01,Inf,3.17488718958178768340607876987207585e-08,1.65758735632020074406229985805577159e-06,2.09646421698383825180927421359538223e-06,2.03732960437674869570452956203274458e-13,2.03732960437674869570452956203274458e-13,2.03732962359767892384505428870354397e-13
PDE,Inf,Inf,4.82174774214734102300339112477285674e-01,7.14897775481611635438486362470375202e-01,1.22506148332728205393033668635004832e-02,6.79575029293497606497862309046066049e-02,1.80564010375715920827570727953944646e-01,Inf,6.87308670448667435037524703566750842e-09,1.66917675261366639648480300447126113e-06,4.94034704753549204335638643138076166e-08,2.03640650632938729048275456603508208e-13,2.03640650632938729048275456603508208e-13,2.03640650632938729048275456603508208e-13
PDE,Inf,Inf,4.82174774308754693049962575115269741e-01,7.14897775481611635438486362470385313e-01,1.34240093198698572247771745399442077e-02,6.66883528823174262409556802575215647e-02,1.81837795862687206391620953483239012e-01,Inf,2.29480406185071167228234637954419729e-07,1.89586640770663138840674950850474856e-06,2.94556377385210842108744620400494897e-06,2.03669936581482896493313532172283445e-13,2.03669936581482896493313532172283445e-13,2.03669912963819105394287472970534493e-13
PDE,Inf,Inf,4.82174774396899004358223974613923559e-01,7.14897775481611635438486362470381654e-01,1.46519607391360025257375272636323186e-02,6.54232593805006488284497719675727174e-02,1.83109418696845160899693714084968467e-01,Inf,2.76029086359551317778780255528813266e-07,1.94762080919907110207565093842536599e-06,1.88584685763601374362641081733119384e-06,2.03668581529605285631263521388893004e-13,2.03668581529605285631263521388893004e-13,2.03668571340806670609200215295535767e-13
PDE,Inf,Inf,4.82174774479534288070946544001030160e-01,7.14897775481611635438486362470385506e-01,1.58907337545177654212615257579007865e-02,6.41621236245910795517844900692693680e-02,1.84378790526920631367514625584136329e-01,Inf,2.33334756881038980329684101322819801e-07,1.90177526929918147302468673633352132e-06,2.42930382002397389427443139588247566e-06,2.03621178060338450656787993475404044e-13,2.03621178060338450656787993475404044e-13,2.03621145817701445969114701953312601e-13
PDE,Inf,Inf,4.82174774557004884585067014980195189e-01,7.14897775481611635438486362470376261e-01,1.71371283778541580984796613070778592e-02,6.29048354618675512965021971333479388e-02,1.85645826956318678060396977678388918e-01,Inf,2.01383212251182468873651663428330987e-07,1.87597319667907532475030071770800231e-06,1.30227425816070522136663064423608778e-06,2.03745222314871783554656838734171926e-13,2.03745222314871783554656838734171926e-13,2.03745222314871783554656838734171926e-13
PDE,Inf,Inf,4.82174774629633557460900202435787400e-01,7.14897775481611635438486362470377320e-01,1.66306289078098291711038088802490812e-02,9.85629828982083749950364064784178240e-02,1.86910447372585356269915144626874180e-01,Inf,2.79750307937370933788801488340667693e-07,1.96266545140325236347492661745622686e-06,3.99221852739910171624007707359113119e-06,2.03624711783579536444479163275052445e-13,2.03624711783579536444479163275052445e-13,2.03624711783579536444479163275052445e-13
PDE,Inf,Inf,4.82174774697722948421465004471798284e-01,7.14897775481611635438486362470381654e-01,1.54675780213863897848372291483201678e-02,9.73929574571013586876039690415482173e-02,1.88172574793212298310067087337166836e-01,Inf,3.11651721686704419713301543328152761e-08,1.72722221690845103462771058358452055e-06,1.08163763204897265853682091617919200e-06,2.03679666743862858880204827258007910e-13,2.03679666743862858880204827258007910e-13,2.03679666743862858880204827258007910e-13
PDE,Inf,Inf,4.82174774761556746167832508576539501e-01,7.14897775481611635438486362470381654e-01,1.43221434239546869731622364332464952e-02,9.62261559293366077019170591024179380e-02,1.89432135716245602776424629614341022e-01,Inf,9.25211484899068704440417385908130598e-08,1.79719811766917249248590263559931067e-06,1.71731696628702363029640759740123943e-06,2.03675771631370537900121311864340815e-13,2.03675771631370537900121311864340815e-13,2.03675771631370537900121311864340815e-13
PDE,Inf,Inf,4.82174774821400931197044168853609218e-01,7.14897775481611635438486362470383002e-01,1.30881976156221367001823951119348431e-02,9.50626938371451830739000595476793197e-02,1.90689059977449922301451327087219159e-01,Inf,1.21684129102777279099479045813247314e-08,1.72021512831624294962969036603827548e-06,4.31077764553231778242227277257734943e-06,2.03707948735872590929686788773607297e-13,2.03707948735872590929686788773607297e-13,2.03707931593712120429583721599044208e-13
PDE,Inf,Inf,4.82174774877504866277044779038846695e-01,7.14897775481611635438486362470379631e-01,1.18839258338925722758518623838751836e-02,9.54998959336789138022497903592325907e-02,1.91943280613728684790630703089842056e-01,Inf,1.10187906152191483453374088118443741e-07,1.62497678366766246090051717226993957e-06,1.74548456578689187059513160573047113e-06,2.03634902277685718030134363268042106e-13,2.03634902277685718030134363268042106e-13,2.03634871615783203322229924567583403e-13
PDE,Inf,Inf,4.82174774930102298353994330183477814e-01,7.14897775481611635438486362470378091e-01,1.06924797102414852094182826724792211e-02,9.43284970186459614945173640402685574e-02,1.93194733732514934583039552389340103e-01,Inf,1.72927167517112940988312818177354921e-07,1.56554231853357383618162052936656135e-06,9.32147859214640660133072661626072067e-07,2.03664664013507082808296919460610894e-13,2.03664664013507082808296919460610894e-13,2.03664696530073344172082279711403303e-13
PDE,Inf,Inf,4.82174774979412397566358722851707341e-01,7.14897775481611635438486362470375106e-01,9.51724992234501100490664292046274424e-03,9.31603889759447978656216064457637771e-02,1.94443358386859648759306165487666182e-01,Inf,9.68808063553021346224726688612271368e-08,1.63952161471868972117081694466733001e-06,3.74907441286582985179450590051406128e-06,2.03705592026048413086439820943100616e-13,2.03705592026048413086439820943100616e-13,2.03705710059129458726151199523951659e-13
PDE,Inf,Inf,4.82174775025640603000624066958868512e-01,7.14897775481611635438486362470377706e-01,8.36346422606054409058698877715361024e-03,9.19954885128975140911031311445180899e-02,1.95689096455956707410185010103239054e-01,Inf,2.32901448232155585779050472329207751e-07,1.95088358239154174092335244351800707e-06,1.98591624294819183635231240034411811e-06,2.03620362800267145485973513337312509e-13,2.03620362800267145485973513337312509e-13,2.03618827137027585364283237007074325e-13
PDE,Inf,Inf,4.82174775068979563158173895583616744e-01,7.14897775481611635438486362470384928e-01,7.23939768664625947072692925097250223e-03,9.08337783868182012342572406140562902e-02,1.96931892530855095454322457725940574e-01,Inf,2.13336593918511847718832296998682429e-07,1.53238169249363672639468698040483027e-06,1.47780302697825327228961498357192746e-06,2.03793789608903531393575953061043028e-13,2.03793789608903531393575953061043028e-13,2.03744373832747752683485878478392502e-13
PDE,Inf,Inf,4.82174775109609827971091249747533818e-01,7.14897775481611635438486362470375009e-01,6.15943069808604590301950080728269444e-03,8.96751654489211526819952261440441005e-02,1.98171693805120499649365120702026261e-01,Inf,2.35563966582141155061915629190202822e-07,1.52580231129331688411302723955499601e-06,3.55789791049557125599638731157741234e-06,2.03750946483190970204885914170674825e-13,2.03750946483190970204885914170674825e-13,2.03750946483190970204885914170674825e-13
PDE,Inf,Inf,4.82174775147700702817197391609232892e-01,7.14897775481611635438486362470387528e-01,4.99426715651720229216060805279953227e-03,8.85197813891365826837033047380371168e-02,1.99408449970219854938213500437202134e-01,Inf,2.56307962917718962255348649474542162e-07,1.99648809365771086367005870951247782e-06,8.20212259605343855836252217183521185e-07,2.03671330718422151580576676477852533e-13,2.03671330718422151580576676477852533e-13,2.03671298127337373988514518586765745e-13
PDE,Inf,Inf,4.82174775183410903540199387032491216e-01,7.14897775481611635438486362470377320e-01,3.77033146455558156620089888576165398e-03,8.73675372382073302677645995707007343e-02,2.00642113115411509013682205943664145e-01,Inf,2.45621855347332960847794086186068733e-07,1.98838097938611205440034285593253939e-06,3.09376392629042315437885331837128247e-06,2.03677872590771397370513341466600953e-13,2.03678759699912307681662656564739094e-13,2.03677872590771397370513341466600953e-13
PDE,Inf,Inf,4.82174775216889207924746434901157749e-01,7.14897775481611635438486362470373276e-01,2.55364733993397279005362537339897133e-03,8.62183374429319608155508195863861149e-02,2.01872637631934922535441541242274026e-01,Inf,1.90412302415107114932828401258145174e-07,1.58738987061949098060812868069541918e-06,2.61368951263778844371064302324978132e-06,2.03630708869433180643997044231836738e-13,2.03630294525324713760784977603993799e-13,2.03630750942073120133554610710318984e-13
PDE,Inf,Inf,4.82174775248275126929922503057202969e-01,7.14897775481611635438486362470380980e-01,1.35576643345529769179583145568144477e-03,8.50723200342809652686536718260959580e-02,2.03099980121303127579280413793092740e-01,Inf,1.58606204555256276896787350055693674e-07,1.91579606266534303701542059512850949e-06,2.74104878952314847044185695106439877e-07,2.03648685503939136039974924209711072e-13,2.03648685503939136039974924209711072e-13,2.03648695531654969125030692502468975e-13
PDE,Inf,Inf,4.82174775277699424103444323757810865e-01,7.14897775481611635438486362470374046e-01,3.73048138643589793584022004326368169e-04,8.57655466884832520079589625223582523e-02,2.04324099307509841241995452745937315e-01,Inf,2.53436765227500718252125855195438650e-07,1.48755854205704303264284275280935356e-06,1.43274522316739333557595662604172643e-06,2.03710197342816961470298787098473644e-13,2.03710197342816961470298787098473644e-13,2.03710170371274932545126084411614603e-13
PDE,Inf,Inf,4.82174775305284709201316333075604906e-01,7.14897775481611635438486362470378668e-01,1.18185938966382023880586209151665523e-03,8.46125990627744019007090561020198397e-02,2.05544955952972515665708378219356879e-01,Inf,1.85269935330620006825792305848736894e-07,1.95424842968086326455711300522748025e-06,2.09585455744814133218203835557014325e-06,2.03652085946217112856833700472641186e-13,2.03652085946217112856833700472641186e-13,2.03652098862122809416835693588737572e-13
PDE,Inf,Inf,4.82174775331145904847842858938539161e-01,7.14897775481611635438486362470387335e-01,2.36402425732514829495400301038886478e-03,8.34628067915018600904492090099360824e-02,2.06762512778040783413688034884457854e-01,Inf,3.03206736675541513457767556377473695e-08,1.80675508812306683260272472756276610e-06,1.69020443868726403145692428388034901e-06,2.03623853920077799050852241173480042e-13,2.03623853920077799050852241173480042e-13,2.03623853920077799050852241173480042e-13
PDE,Inf,Inf,4.82174775355390777255157665092241575e-01,7.14897775481611635438486362470380594e-01,3.56214614105926829034493721227267826e-03,8.23160773197114567200068275950799603e-02,2.07976734383907697157255094071376274e-01,Inf,1.33356950587382566606689517906885335e-07,1.66499601153658520748209426156295728e-06,2.14469543776151213084899104759239456e-07,2.03632476031669373764010215666636449e-13,2.03632476031669373764010215666636449e-13,2.03632471322578541278495762164247648e-13
PDE,Inf,Inf,4.82174775378120343795001663792888452e-01,7.14897775481611635438486362470373083e-01,4.59213715924526001476730159788479521e-03,8.11723943191397248899980791632190237e-02,2.09187587178769193077474225907924329e-01,Inf,2.14299967140159595875157856938551842e-07,1.60113525105265244992474276437802860e-06,2.65561436406745251172660457727649472e-06,2.03783359193379289046692808797278452e-13,2.03783359193379289046692808797278452e-13,2.03783409841344506167736912207828893e-13
PDE,Inf,Inf,4.82174775399429317317918590162363561e-01,7.14897775481611635438486362470378765e-01,5.62273127954966489480015608843646214e-03,8.00316540516446578685637093415438938e-02,2.10395039307083864458723941472757805e-01,Inf,1.29959799621331076838452426778885366e-07,1.68351500470592972718423312326280446e-06,2.42071027129365863503816984265211152e-06,2.03801801100223970464053789353084256e-13,2.03802044134476236699078238969485926e-13,2.03801773037663625150312251992798481e-13
PDE,Inf,Inf,4.82174775419406474895564724812937835e-01,7.14897775481611635438486362470380113e-01,6.70984325139487648018863174354514255e-03,7.88940112430765179320337635032313389e-02,2.11599060581792985886346430821557328e-01,Inf,1.95810509238845989163652926321929758e-07,2.00168311980659911301722396405715026e-06,3.09863776821898339093848262251542152e-06,2.03645413307699330310793874414706784e-13,2.03645413307699330310793874414706784e-13,2.03645413307699330310793874414706784e-13
PDE,Inf,Inf,4.82174775438135069700084214575907589e-01,7.14897775481611635438486362470385024e-01,7.82839449083036367133551093348209849e-03,7.77593668591216068869130831612827757e-02,2.12799622419366594575581241637798571e-01,Inf,2.70728179518013737927971522872892369e-07,1.53370131599721032891173604451663213e-06,9.01690025679513348095216988754835906e-07,2.03627033768092248606232541845626528e-13,2.03627033768092248606232541845626528e-13,2.03627040995772137603033211295781215e-13
PDE,Inf,Inf,4.82174775455693121401741160843983229e-01,7.14897775481611635438486362470385891e-01,8.96517922207181544055579658269254762e-03,7.66277051193842579180118619449785228e-02,2.13996697777548301094854243582786576e-01,Inf,1.71758982978692761549375786062750760e-07,1.98018081046087554502793276947903974e-06,1.91018721019447189696583717459556101e-07,2.03782571526583922501483914609519765e-13,2.03782571526583922501483914609519765e-13,2.03782571450970494088669477049749293e-13
PDE,Inf,Inf,4.82174775472153788706036307721097193e-01,7.14897775481611635438486362470382328e-01,1.01129503003433250703894756998900636e-02,7.54989150824320278860640902449000405e-02,2.15190261095677127557582759078304890e-01,Inf,2.76997578141640116874908622888647747e-08,1.79925914764053994147478508287139913e-06,1.16201059888277234635666650718115712e-06,2.03633807702048532929226985553109844e-13,2.03633807702048532929226985553109844e-13,2.03633807702048532929226985553109844e-13
PDE,Inf,Inf,4.82174775487585674467990370725432610e-01,7.14897775481611635438486362470387624e-01,1.12672774861732043651328036625584495e-02,7.43731672471536673079886038658150869e-02,2.16380288237471119697363290143243962e-01,Inf,2.45448995639075360787583790771284367e-07,1.60677876819073583529552180329395874e-06,3.84800803215696373354988498696511182e-06,2.03770883054070446466524007063330800e-13,2.03770883054070446466524007063330800e-13,2.03770894379984235950116788142132515e-13
PDE,Inf,Inf,4.82174775502053062584173073254069932e-01,7.14897775481611635438486362470388106e-01,1.24253800165362704943379371450658644e-02,7.53999720965761400959872811090138867e-02,2.17566756436161970101312048891261696e-01,Inf,1.77721999653278480892143073491134773e-07,2.00297238834849440443292940277475569e-06,1.00250348917716446654709926045691588e-06,2.03670640922506609495600650878826188e-13,2.03670640922506609495600650878826188e-13,2.03670623072901734951811002166422131e-13
PDE,Inf,Inf,4.82174775515616231894971596449020898e-01,7.14897775481611635438486362470388298e-01,1.35664887949843991155225661225143262e-02,7.42696433809901546974267068582751697e-02,2.18749644247072073876957655371628065e-01,Inf,1.48477444747617507842501359905511997e-07,1.97687675209541419091029777081619338e-06,3.94446732320263919636784927766327064e-06,2.03628557498336712583106530831639562e-13,2.03628320097694710753245148366244461e-13,2.03628526660958240585833402128134594e-13
PDE,Inf,Inf,4.82174775528331722543020540699711461e-01,7.14897775481611635438486362470373757e-01,1.46491936154985381950929837018932801e-02,7.31423947887844592382478226471302824e-02,2.19928931475215483792079771433158408e-01,Inf,2.62406752892221127002383514820056593e-07,1.60225273538133410777165860882273082e-06,4.46002178789104766284585999029445679e-06,2.03632612211265124332875045616514396e-13,2.03632612211265124332875045616514396e-13,2.03632612211265124332875045616514396e-13
PDE,Inf,Inf,4.82174775540252480054599728888870657e-01,7.14897775481611635438486362470379439e-01,1.57442263463252185882383235075037923e-02,7.20181221901707573639624270541375222e-02,2.21104599161582546139666609614807326e-01,Inf,1.99134687473810117333023796355677325e-07,1.48773923317515041811623004839849161e-06,3.92220390628673210254336323811129956e-06,2.03647216981850003571151705680896851e-13,2.03647216981850003571151705680896851e-13,2.03647209179285361556298000415245236e-13
PDE,Inf,Inf,4.82174775551428199725927725825699982e-01,7.14897775481611635438486362470383483e-01,1.68484892466653691064821091145431961e-02,7.08968125458115811553326232098163816e-02,2.22276629512252833544652804537465016e-01,Inf,1.65346225116108567096338423098775255e-07,1.70416306324828770492754681589506367e-06,8.41994559739397060164808749638905883e-07,2.03623487667168468157450119413471956e-13,2.03623487667168468157450119413471956e-13,2.03623487667168468157450119413471956e-13
PDE,Inf,Inf,4.82174775561905422881879676547433768e-01,7.14897775481611635438486362470373950e-01,1.79595824916448823122628070516122460e-02,6.97783489118101801035608616483392800e-02,2.23445005860257659370883920637831052e-01,Inf,1.02506239084323318657289640106852712e-07,1.77669705122927304877425064908915949e-06,4.65834163896867576100278756177810689e-06,2.03728100350647873416415045257318302e-13,2.03728100350647873416415045257318302e-13,2.03728095347325718365065048772779329e-13
PDE,Inf,Inf,4.82174775571727828457145386302464094e-01,7.14897775481611635438486362470388683e-01,1.90757768006839879648782580573373050e-02,6.86629217340136006040867063608356699e-02,2.24609712622783269673477134299243432e-01,Inf,1.27620416694247565387975371948018958e-07,1.74547160114376135088230191645700956e-06,2.87170757035486160107658276464344897e-06,2.03729452797107002660019331228580447e-13,2.03728850747832520804939568199906033e-13,2.03729378757931253415640350832992017e-13
PDE,Inf,Inf,4.82174775580936335635746157318718776e-01,7.14897775481611635438486362470387335e-01,1.89183732798248114221931020290387713e-02,6.75504198239296975320682005701387571e-02,2.25770735260087365267429243720542594e-01,Inf,1.68176101084802107376102992740348538e-07,1.71576602044390896029135023641993764e-06,3.43396336781055041415611767235515064e-06,2.03756368174879133061170063633550114e-13,2.03756368174879133061170063633550114e-13,2.03756368174879133061170063633550114e-13
PDE,Inf,Inf,4.82174775589569304856808253867780165e-01,7.14897775481611635438486362470374817e-01,1.78744326563293412141071510230514625e-02,6.64408310591008146706646487350427195e-02,2.26928060236053189726954348919365174e-01,Inf,1.62772184339251666952821947947548163e-07,1.73070580616857444738632265546082866e-06,3.15373598457003413591786622940601917e-06,2.03713247665655383682903484017149628e-13,2.03713247665655383682903484017149628e-13,2.03713218083806819698363590475294598e-13
PDE,Inf,Inf,4.82174775597662714646721275341412569e-01,7.14897775481611635438486362470380402e-01,1.68420565723405527426862529960638969e-02,6.53340304112920571316675032634647910e-02,2.28081674980310219634493442967230021e-01,Inf,4.98569137314911043471785504244436234e-08,1.84878135960955027682668829250415554e-06,2.39358971339047992017846563146520082e-06,2.03623934449235940569746159428115435e-13,2.03623934449235940569746159428115435e-13,2.03623893992458228286033784896378842e-13
PDE,Inf,Inf,4.82174775605250292511184874300185729e-01,7.14897775481611635438486362470378091e-01,1.58229686812976223762353486352357202e-02,6.42302269250061399145426557787934209e-02,2.29231567851853750275348102138939582e-01,Inf,2.82866847075031602356193462646188258e-07,1.58660120711873036809137248060424139e-06,9.27887246589920869962217557171504880e-07,2.03622917890573723743954398678891228e-13,2.03622902167691401886278411388943255e-13,2.03622902167691401886278411388943255e-13
PDE,Inf,Inf,4.82174775612363644896843029774544963e-01,7.14897775481611635438486362470383291e-01,1.47198271864317589872958090179547471e-02,6.57170168448355152071951166771194101e-02,2.30377728104097942128342728407039758e-01,Inf,2.57501823588979794490600031281871496e-07,1.57210699566456914028818116801297104e-06,2.08264946617903435724288511939051718e-06,2.03666024065402827149799041841504403e-13,2.03666024065402827149799041841504403e-13,2.03666024065402827149799041841504403e-13
PDE,Inf,Inf,4.82174775619032406985558945925056158e-01,7.14897775481611635438486362470376646e-01,1.36432406752020073522877549215642798e-02,6.46136389521938846858874060909846379e-02,2.31520145851301015460839075735316699e-01,Inf,4.67801421667299466338965830973809922e-08,1.86039249457169806436570126330720681e-06,3.68249866249681157594796655506999692e-06,2.03827649587982892745731683551120621e-13,2.03827649587982892745731683551120621e-13,2.03845666840198521454100819620048264e-13
PDE,Inf,Inf,4.82174775625284375706404094356233800e-01,7.14897775481611635438486362470385891e-01,1.25752394895607136653339669212436665e-02,6.35132397506545609392711800461867150e-02,2.32658812036303520879074899242592230e-01,Inf,4.46453509880369452034669055157950927e-08,1.95150906396212161737400177977948109e-06,3.09975382290795689397956931980771284e-06,2.03720811006261340368188638972777618e-13,2.03720811006261340368188638972777618e-13,2.03720811006261340368188638972777618e-13
PDE,Inf,Inf,4.82174775631145596456176594610549130e-01,7.14897775481611635438486362470378861e-01,1.15174617468799999038883892142410994e-02,6.24160487239523761609672617038300070e-02,2.33793718399523370826060563418854997e-01,Inf,1.44823191019888465669978193560834572e-08,1.90982613969012031528561733596863045e-06,3.07489126398944835469824846950954451e-06,2.03724726134682450786869461270330549e-13,2.03724726134682450786869461270330549e-13,2.03724726134682450786869461270330549e-13
PDE,Inf,Inf,4.82174775636640494867013700225153513e-01,7.14897775481611635438486362470373083e-01,1.04720732785834056126556713966918532e-02,6.13219539510673226841956485921296639e-02,2.34924857449154244668085563989143116e-01,Inf,1.48902080300632703604961548588882990e-07,1.77367944394977843322237966493768376e-06,3.81854979490869087419523120185334998e-06,2.03776335894156687786073921637839435e-13,2.03776335894156687786073921637839435e-13,2.03775549831076083022062731473642391e-13
PDE,Inf,Inf,4.82174775641791948774702963653734794e-01,7.14897775481611635438486362470377128e-01,9.44218342007430244147832692553124332e-03,6.02309566282539034620002749569530244e-02,2.36052222432516081188393511271200212e-01,Inf,3.14478274798239841616501873581044410e-07,1.64309991819193654692770785198944506e-06,2.17093862359985127071342313394194409e-06,2.03621429080179675892651620614262579e-13,2.03621429080179675892651620614262579e-13,2.03621429080179675892651620614262579e-13
PDE,Inf,Inf,4.82174775646621452320017732581475323e-01,7.14897775481611635438486362470373180e-01,8.43227697099760674607739498102582440e-03,1.01656946659886336630746374251885569e-01,2.37175807308508982590764017501556568e-01,Inf,2.11292803963464336802082797621268882e-07,1.55482839503864036169802078353923199e-06,1.45412266335961680956994616008751953e-06,2.03743913701781255014015185502139196e-13,2.03743913701781255014015185502139196e-13,2.03743936473097870371987289542190501e-13
PDE,Inf,Inf,4.82174775651149107205729008738518533e-01,7.14897775481611635438486362470385602e-01,7.44932632009741750356884274412343507e-03,1.00649427664408038462142103052886501e-01,2.38295606721123983017340415155190436e-01,Inf,2.21669400380072706771837335625495380e-07,1.55544807469575570745490928645721858e-06,3.96134062154092164576990352652966915e-06,2.03622594402864731442589893543812216e-13,2.03622594402864731442589893543812216e-13,2.03622536996513437922990254372661783e-13
PDE,Inf,Inf,4.82174775655393778469611161670099840e-01,7.14897775481611635438486362470372602e-01,6.50413915444062478244776264894865679e-03,9.96443676216990286869881441897654649e-02,2.39411615973966342591835490936597237e-01,Inf,2.14700655002348482675940203786697292e-07,1.73332492656548018456711715818640110e-06,3.07446535161243329798063660211812470e-07,2.03621599638098346631206764070659046e-13,2.03621599638098346631206764070659046e-13,2.03621599638098346631206764070659046e-13
PDE,Inf,Inf,4.82174775659373165475566134229942023e-01,7.14897775481611635438486362470379920e-01,5.45675570689339926442139814224445289e-03,9.86417557527851520649330151431238503e-02,2.40523831005748732257453655898256773e-01,Inf,2.11895379249990475940082581036207313e-07,1.54944609825603957201672931210247210e-06,1.09116173544267267865824717043005657e-06,2.03738601071747364331470574695339493e-13,2.03738601071747364331470574695339493e-13,2.03736659472991331965430624494513946e-13
PDE,Inf,Inf,4.82174775663103834088870181968057874e-01,7.14897775481611635438486362470385024e-01,4.36610773027811349462156739888106536e-03,9.76415031948962761588208034631182759e-02,2.41632914692315218188855030414934291e-01,Inf,3.19327647041359447303923489232311336e-07,1.65672607891221040378010354406654362e-06,1.57767003537308697876591694503805797e-06,2.03714972688784208517805449831812666e-13,2.03714972688784208517805449831812666e-13,2.03714972688784208517805449831812666e-13
PDE,Inf,Inf,4.82174775666601337524192783369761984e-01,7.14897775481611635438486362470374624e-01,3.27961925285528463146302551419660990e-03,9.66437526729772799640480935456362528e-02,2.42737463809089136876719501083675177e-01,Inf,1.66578548188067583505191484677702422e-07,1.51372720695572677479874506137441637e-06,2.33307860025329188389334635117951683e-06,2.03621525366900480805039567584435051e-13,2.03621525366900480805039567584435051e-13,2.03621542709753481099079343590396593e-13
PDE,Inf,Inf,4.82174775669880250989725233642527344e-01,7.14897775481611635438486362470379824e-01,2.19997316475557936540905049701472744e-03,9.74481001583690173387082487215649271e-02,2.43838213305162157974131615722202845e-01,Inf,1.87352114633016578819922420540539655e-07,1.79293481997676252585731098404193363e-06,2.71882970205534720248219212984739005e-06,2.03805048242813689302158230652843674e-13,2.03805048242813689302158230652843674e-13,2.03805116808171188743888406786670878e-13
PDE,Inf,Inf,4.82174775672954224157020702711656737e-01,7.14897775481611635438486362470386757e-01,1.13833253073040692887841377494146595e-03,9.64406217075442705854271528117085283e-02,2.44935161300476551688689079305485628e-01,Inf,5.46806560085717809634495199857596801e-08,1.91717934968020351890811755898218561e-06,6.49805550680951472009897776155501954e-07,2.03689260539741123747306393720200734e-13,2.03689260539741123747306393720200734e-13,2.03689301830214948749563955435450345e-13
PDE,Inf,Inf,4.82174775675836077713444316565513412e-01,7.14897775481611635438486362470372987e-01,3.25010174441929466775458623534254409e-04,9.54354566723210904719637286552489993e-02,4.61994851316761822722231274708758401e-01,Inf,2.51978676341333666011215484855878549e-08,1.97870358597834075990271318618844216e-06,2.53298355859533045699798362634327520e-06,2.03623736325055714647976819590921093e-13,2.03623736325055714647976819590921093e-13,2.03623709001097837695383511102240709e-13
PDE,Inf,Inf,4.82174775678537821340307680987869699e-01,7.14897775481611635438486362470388106e-01,1.11803560299450936556308076300829962e-03,9.44327512651183377788829484677296646e-02,4.61995161603309478200161790862174697e-01,Inf,3.50899790545264470765461851129249202e-08,2.00860342474162517547558404333862201e-06,1.88973628949826545812867175285006159e-06,2.03820871986251533024614734733108358e-13,2.03820871986251533024614734733108358e-13,2.03820828224424802230121968000495440e-13
PDE,Inf,Inf,4.82174775681070696755765001684371181e-01,7.14897775481611635438486362470385217e-01,2.17093455598676815282149699149160515e-03,9.34324176303436618670165738516798501e-02,4.61995715779941974686614928461230461e-01,Inf,1.05515295359081032515215570530931897e-07,1.47627928286000597948517228219130894e-06,2.66059298089447387378974479487410907e-06,2.03723346153205340117537339979194053e-13,2.03723346153205340117537339979194053e-13,2.03723346153205340117537339979194053e-13
PDE,Inf,Inf,4.82174775683445283086780846726602511e-01,7.14897775481611635438486362470373372e-01,3.23677899470739601613867537969893980e-03,9.24344448622861115427986988898611177e-02,4.61996508087765813374882855174315386e-01,Inf,2.72411213492334316416544784161192406e-07,1.63669441991563722791545846877443353e-06,9.21359705976611877202235690033546669e-07,2.03793791526846407146959726539676565e-13,2.03793791526846407146959726539676565e-13,2.03793825089931141327960198404515220e-13
PDE,Inf,Inf,4.82174775685671438445425246694407040e-01,7.14897775481611635438486362470381461e-01,4.30394465112469685080135889475778833e-03,9.14388221678342292587513787305094464e-02,4.61997532873088654859386699861765227e-01,Inf,4.68865361935178765000055178671430613e-08,1.95206671217005533562211723236259243e-06,3.18005979862311377579298182832158607e-06,2.03629337740550890831778334303209373e-13,2.03629337740550890831778334303209373e-13,2.03629337740550890831778334303209373e-13
PDE,Inf,Inf,4.82174775687758472928789592928472531e-01,7.14897775481611635438486362470386276e-01,5.37003753946133903581312579317562028e-03,9.04454511878478923360252456564266391e-02,4.61998784585662090199253423099607161e-01,Inf,1.55342101490040365192267006351454062e-07,1.85229934522224021673875038018417398e-06,8.07197336867156037725113474860022872e-07,2.03627304780538844568515317530070099e-13,2.03627304780538844568515317530070099e-13,2.03627304780538844568515317530070099e-13
PDE,Inf,Inf,4.82174775689715056477194456235830369e-01,7.14897775481611635438486362470380209e-01,6.13283114821301728100844863976758716e-03,8.94544931001145356739992254276147714e-02,4.62000257776952328836549761487429148e-01,Inf,4.88426853003467137192649550419608618e-09,2.01012188736959623312588759637929119e-06,7.13356205279890870832366587766362429e-07,2.03699125020057457057831046829511636e-13,2.03699125020057457057831046829511636e-13,2.03699149431602488683687537540814567e-13
PDE,Inf,Inf,4.82174775691549363094778623016491240e-01,7.14897775481611635438486362470374143e-01,7.07987466715471975042887472843266676e-03,8.84658534829995528054400880524301679e-02,4.62001947098438511272758171824885262e-01,Inf,1.56169553342721516515753942738087421e-07,1.86668971937465367559429404260839572e-06,3.73116157021967206144344107057632996e-06,2.03676595000006057979655193444926896e-13,2.03676595000006057979655193444926896e-13,2.03676618181139527463235602040546107e-13
PDE,Inf,Inf,4.82174775693269016604786639850985763e-01,7.14897775481611635438486362470373661e-01,8.05555814047344445732823772842898078e-03,8.74795219944659405899827519736181649e-02,4.62003847299938275969200811481173533e-01,Inf,6.67721342016580050807899729061833943e-08,1.46977407921884331971172749607518679e-06,2.02692472183677004554433855969236531e-06,2.03631473920483267513013039512383593e-13,2.03631473920483267513013039512383593e-13,2.03631473920483267513013039512383593e-13
PDE,Inf,Inf,4.82174775694881199580887447299147131e-01,7.14897775481611635438486362470387528e-01,9.04967663271756571882843113546756779e-03,8.64953969418855193749798878183866093e-02,4.62005953227959918081010210927065150e-01,Inf,7.88673907261768486033841704042289205e-08,1.48472537502496873775400591985555679e-06,4.63863572087378827338169425495681253e-06,2.03622320526794687200141863404940855e-13,2.03622320526794687200141863404940855e-13,2.03622405786172245711551893309569258e-13
PDE,Inf,Inf,4.82174775696392618604524770570497812e-01,7.14897775481611635438486362470383194e-01,1.00559194676448884995400389704481408e-02,8.55136472468252536797534653322542112e-02,4.62008259824081103568060395501063971e-01,Inf,6.98404127823776440255966295859299511e-08,1.97444425884408913353679655158556464e-06,1.31438109848513981889439257905754582e-06,2.03637322045627495299990242842819422e-13,2.03637322045627495299990242842819422e-13,2.03637253737280590161220910529048907e-13
PDE,Inf,Inf,4.82174775697809572781205684073223644e-01,7.14897775481611635438486362470376646e-01,1.10701165839559755672259054654650734e-02,8.66525334929005881682494338399365007e-02,4.62010762123353332479543335910596123e-01,Inf,3.40605967752259226573796028708674560e-07,1.74399099438303215355939624249421520e-06,2.31917439230990745087642718162123021e-06,2.03817601302446046922345736676623432e-13,2.03817601302446046922345736676623432e-13,2.03817615829158496804521000063053255e-13
PDE,Inf,Inf,4.82174775699137969523867835261420233e-01,7.14897775481611635438486362470372024e-01,1.20897142575436482945796056291053023e-02,8.56621986942372041703136977875360684e-02,4.62013455252732096847775817175678676e-01,Inf,4.80994356740614900412613497091527714e-08,1.47016668252235707833455601191636677e-06,2.58230318503153676698971899895079779e-06,2.03719830152693520650776059790467252e-13,2.03719830152693520650776059790467252e-13,2.03719794917022251063002650904957083e-13
PDE,Inf,Inf,4.82174775700383337513265401886661705e-01,7.14897775481611635438486362470382617e-01,1.31127821575036470621317594408109516e-02,8.46740439603421096803158244737473767e-02,4.62016334429532075849192892390518498e-01,Inf,2.54315507340358958110135748630070320e-07,1.80200318831675783455885309204879046e-06,2.90621418077603534084523917270229398e-06,2.03669543102547692256184452762552939e-13,2.03669543102547692256184452762552939e-13,2.03670762558582755392039876412340776e-13
PDE,Inf,Inf,4.82174775701550875569917038085383820e-01,7.14897775481611635438486362470374046e-01,1.41379858007688600903595900760187486e-02,8.36882403517973384629601488728913392e-02,4.62019394959907214520535899891084699e-01,Inf,1.65259016890131715615245807149362011e-07,1.57849035345024500933087592439481002e-06,1.49636061621585410803779049163384041e-06,2.03681603846762247459956881396357962e-13,2.03682551214917849628397863558255242e-13,2.03681605784501569554180989821940102e-13
PDE,Inf,Inf,4.82174775702645437256930055974874305e-01,7.14897775481611635438486362470378765e-01,1.51643547371950308311275451257235205e-02,8.27046888983919934255771394897389587e-02,4.62022632237355053531514076558953519e-01,Inf,4.78468010158071356003089301591152972e-08,1.45739329082789628047660293227110419e-06,4.26950429128585970390255681876154501e-07,2.03630518005178001297650141784771217e-13,2.03630518005178001297650141784771217e-13,2.03630518005178001297650141784771217e-13
PDE,Inf,Inf,4.82174775703671593285077139950870333e-01,7.14897775481611635438486362470381943e-01,1.61910935736069417916584315948669039e-02,8.17233792972102446945240964790208301e-02,4.62026041741245165125756488618331840e-01,Inf,6.08702035381405648679499518626997288e-08,1.49127242332036064312451560332025825e-06,3.40031801900240445281167308214162746e-06,2.03819551274160111298758638934142868e-13,2.03819551274160111298758638934142868e-13,2.03819437646327945145139600864758336e-13
PDE,Inf,Inf,4.82174775704633611856625802118056525e-01,7.14897775481611635438486362470385891e-01,1.70928433408285751828629840852022071e-02,8.07443013231471647949712346274073322e-02,4.62029619035371213533300224116050911e-01,Inf,3.02603277938300185446443537764443893e-07,1.71756649968126017704411876032097825e-06,1.00681373760442264118003570444936411e-06,2.03800290691255553178924902295607070e-13,2.03800290691255553178924902295607070e-13,2.03800318754020012184850637798811501e-13
PDE,Inf,Inf,4.82174775705535507756636680549373202e-01,7.14897775481611635438486362470389646e-01,1.80632508964655122627996440458806277e-02,7.97673440927314142135085281148240204e-02,4.62033359766526226765345214579961551e-01,Inf,1.40125080948970269283861670749965683e-07,1.58153735093181806508029173240699447e-06,3.50230909757737770168708902967223606e-06,2.03787904096824966364459457958411530e-13,2.03787904096824966364459457958411530e-13,2.03787846461176065308444638918185206e-13
PDE,Inf,Inf,4.82174775706381032086697733912925198e-01,7.14897775481611635438486362470375780e-01,1.90396467945688988277124423689658420e-02,7.87926945761437393794786866134542404e-02,4.62037259665358860358915600884033467e-01,Inf,2.93177844218490732189968319288724391e-07,1.72605178053872630826673162834093977e-06,4.95996168756819371979286731532585558e-07,2.03623835816118215654502595977926890e-13,2.03623835816118215654502595977926890e-13,2.03623925374532999132689800585943549e-13
PDE,Inf,Inf,4.82174775707173709121739889002972742e-01,7.14897775481611635438486362470378861e-01,2.00207535233212062600007261498965230e-02,7.78202465493607920008697709940869855e-02,4.62041314535480769144823823195802714e-01,Inf,1.43161588804870235966690519613804059e-07,1.59361151205056892984143348621263657e-06,2.16996074552439458783938455086179857e-06,2.03792314858487723010466043892444272e-13,2.03792314858487723010466043892444272e-13,2.03792314858487723010466043892444272e-13
PDE,Inf,Inf,4.82174775707916851410902831427454977e-01,7.14897775481611635438486362470386372e-01,2.10054750592853837313465137101870068e-02,7.68499900814306659033489359755685446e-02,4.62045520267136770535497656019622939e-01,Inf,2.65868423173632153421681888263977263e-07,1.83151328940403957852751573470230025e-06,1.61946695620415313394646667344156936e-06,2.03674367194519234558565747631553507e-13,2.03674367194519234558565747631553507e-13,2.03674376489315913221310266916556688e-13
PDE,Inf,Inf,4.82174775708613538756474932152078543e-01,7.14897775481611635438486362470380017e-01,2.19930468042482886658147436581308470e-02,7.58819153128806127257312940823998959e-02,4.62049872825321280121525093909368174e-01,Inf,2.08777194278408619386585639052050393e-07,1.89352660987663298684650390265899406e-06,3.63453369619274521203489928536395277e-07,2.03860722407996716689901494004462837e-13,2.03860722407996716689901494004462837e-13,2.03860722407996716689901494004462837e-13
PDE,Inf,Inf,4.82174775709266685209238632217104522e-01,7.14897775481611635438486362470374143e-01,2.13548928228394076031163153853709507e-02,7.49159032879983060585219385994014338e-02,4.62054368251241462649004370409082951e-01,Inf,3.69706966108726261268974173404043312e-07,1.80827516785725677175567979018971650e-06,4.36992982834783863809873927673875505e-06,2.03754840897786131710609877483436347e-13,2.03754840897786131710609877483436347e-13,2.03754828704630909410235110511201415e-13
PDE,Inf,Inf,4.82174775709879011345084436767206017e-01,7.14897775481611635438486362470377320e-01,2.04358921657848583588729435241574924e-02,7.39521578556207961917378210238911064e-02,4.62059002661024678071885092653483146e-01,Inf,1.59930913430606033139722096152869352e-07,1.61116260558892571334961772796819503e-06,3.25106856466834481045087627312491708e-06,2.03633350888953195868596065391829387e-13,2.03633350888953195868596065391829387e-13,2.03633350888953195868596065391829387e-13
PDE,Inf,Inf,4.82174775710453064825255998433759022e-01,7.14897775481611635438486362470377994e-01,1.95247395455680905866040140998882919e-02,7.55470787470034573731449938164555731e-02,4.62063772244446938843590874245147339e-01,Inf,1.26884407512995322397472895795880147e-07,1.99749728050159505375001423145986114e-06,3.29616861062710041957783140552205754e-06,2.03767499152371166543601936815659842e-13,2.03767499152371166543601936815659842e-13,2.03767459357382748000503120398270905e-13
PDE,Inf,Inf,4.82174775710991238402034863677078058e-01,7.14897775481611635438486362470376068e-01,1.86221730049778440060342576855811043e-02,7.45775733217551223977620258577555307e-02,4.62068673263681855413903683041698652e-01,Inf,2.66395652695599236147349323860987770e-07,1.72092678208484849291710704959833603e-06,4.38498791395117426177357137641096775e-06,2.03812867690784751706054814858211150e-13,2.03812867690784751706054814858211150e-13,2.03812759068172764016731562206937689e-13
PDE,Inf,Inf,4.82174775711495788914449572146762525e-01,7.14897775481611635438486362470374528e-01,1.77074794658721503905594494957307807e-02,7.36102794462385386778402884378203023e-02,4.62073702052069789263273622164650392e-01,Inf,4.61930432510734935501495785887137315e-09,1.48568674862760927460357463458686321e-06,1.21871850372806934586785649397590982e-07,2.03746311159269619047678377213152485e-13,2.03746311159269619047678377213152485e-13,2.03746274301653654029466892243550452e-13
PDE,Inf,Inf,4.82174775711968791975455204556384700e-01,7.14897775481611635438486362470386950e-01,1.67546550849806474612285599947487540e-02,7.26450751105199827542859009993749965e-02,4.62078855012906868881180688208606623e-01,Inf,1.93158738068593598157355198866273872e-07,1.94363552523109826806556270283943335e-06,1.26170706323498267616512300450031166e-06,2.03646783911847035576899834096286270e-13,2.03646790409348294752493046897625830e-13,2.03646790409348294752493046897625830e-13
PDE,Inf,Inf,4.82174775712412245078230736538082996e-01,7.14897775481611635438486362470388298e-01,1.58070354016741217079818613121477992e-02,7.16821757548624156830867746286645722e-02,4.62084128618253687277020959552562780e-01,Inf,2.61981348244246773431060884985176321e-07,1.88639740886112457374449288526275988e-06,3.01181010465367287971078276523195278e-06,2.03694969809812747207163232747091084e-13,2.03694969809812747207163232747091084e-13,2.03695025359167650127425141128574675e-13
PDE,Inf,Inf,4.82174775712827962098420370789013755e-01,7.14897775481611635438486362470389839e-01,1.48651694133550143343022075048625736e-02,7.07214647260496862054522871869477858e-02,4.62089519407763189172460848378537961e-01,Inf,1.60618290629275826420600082720058415e-07,1.99539813227042249637317233819199565e-06,1.54681444701632164833511376943046236e-06,2.03884068316150908964836793906807121e-13,2.03884068316150908964836793906807121e-13,2.03900482634243795373222271817588417e-13
PDE,Inf,Inf,4.82174775713217707686118058949539268e-01,7.14897775481611635438486362470373372e-01,1.39296907943750679367194132127835218e-02,6.97629345323871419228254430630452324e-02,4.62095023987527623587475389687286939e-01,Inf,1.61414981774717710642275317675233474e-07,1.64160597433297555185619117757840309e-06,5.39378552860829803556000769763673906e-06,2.03792876049821517001186034810351236e-13,2.03792876049821517001186034810351236e-13,2.03792958314495248666872453831747312e-13
PDE,Inf,Inf,4.82174775713583099617848592138455579e-01,7.14897775481611635438486362470377706e-01,1.30015588739515646675100313243093477e-02,6.88065778324782487542253988352393135e-02,4.62100639028944099597903247354152518e-01,Inf,4.48255616639252093480806027963386170e-08,1.53038506104963957726924155412939255e-06,3.45558407407937616324832224146966370e-06,2.03676511694277940863421851446900846e-13,2.03676511694277940863421851446900846e-13,2.03676511694277940863421851446900846e-13
PDE,Inf,Inf,4.82174775713925645550865414247386623e-01,7.14897775481611635438486362470373083e-01,1.20819142849814953933391775247412614e-02,6.78522641512622677514761860715898377e-02,4.62106361267598560944540406969885914e-01,Inf,2.33918776330923698771919184206732486e-07,1.72680876589008269756287250828483411e-06,4.44458013313639464004124120734682989e-06,2.03643081798914234323821330803433950e-13,2.03643081798914234323821330803433950e-13,2.03643081798914234323821330803433950e-13
PDE,Inf,Inf,4.82174775714246788159798297709693437e-01,7.14897775481611635438486362470388491e-01,1.11722779223538396312750049446947116e-02,6.69002275192164458460556543934067285e-02,4.62112187502167941222128970768448843e-01,Inf,8.07783929822424465589814102759053930e-08,1.58354627861672079027148635597565187e-06,4.11519826103843630766135728870481380e-06,2.03775782069754440527203094129605625e-13,2.03775782069754440527203094129605625e-13,2.03775793076379848421567734780608042e-13
PDE,Inf,Inf,4.82174775714547854702849600348500351e-01,7.14897775481611635438486362470372217e-01,1.02746877686175188281709040343334928e-02,6.59503433647459704616393027258952968e-02,4.62118114593340015223208713795112875e-01,Inf,3.21265726423413227234214823479543555e-07,1.80428711704463164043664886915087251e-06,4.53636814554051082186626948639758171e-06,2.03781041745034634004975751755815553e-13,2.03781035400964185306746295812519941e-13,2.03781106470513452980365299209532168e-13
PDE,Inf,Inf,4.82174775714830104080949246749653982e-01,7.14897775481611635438486362470386372e-01,9.39186960243557849513959099929961032e-03,6.50026049889725329794192421374766052e-02,4.62124139462750885597514970782471709e-01,Inf,3.03534183924058348254062971301913580e-07,1.79343315039136134405020294095012890e-06,3.22891911131872006360063139158774904e-06,2.03653801694690341037178549163839533e-13,2.03653801694690341037178549163839533e-13,2.03653824557000703320883782321623550e-13
PDE,Inf,Inf,4.82174775715094716645182391730607720e-01,7.14897775481611635438486362470388394e-01,8.52772316021638611952946567864611020e-03,6.40570058686098697220108967739233212e-02,4.62130259091939673910698842689580493e-01,Inf,6.96198268955353029599084805638128167e-08,1.57594627832229717664963533156325666e-06,4.86732626297511689279856972239047787e-06,2.03723237438455005859274827258632297e-13,2.03723237438455005859274827258632297e-13,2.03723242066266680297147974406217418e-13
PDE,Inf,Inf,4.82174775715342798264203665981294129e-01,7.14897775481611635438486362470390417e-01,7.68775630412745520829189112927089660e-03,6.31135396689536629381575866736189241e-02,4.62136470521320267941685502266573631e-01,Inf,3.61434501834207129881091696864810118e-07,1.86320803881997068766853136355319286e-06,3.78101014586720412912240283185623852e-07,2.03810807035820684448897533260504949e-13,2.03810807035820684448897533260504949e-13,2.03810807035820684448897533260504949e-13
PDE,Inf,Inf,4.82174775715575366110915236822024372e-01,7.14897775481611635438486362470389454e-01,6.87993226350945398754020616494007814e-03,6.21720609510757024978867157780568350e-02,4.62142770849169775046556474834025862e-01,Inf,1.92102420587358763983311511297456696e-07,2.01706008916717478280080129721493882e-06,9.30868378560230128686520641782450654e-07,2.03631030617817750370802662214542852e-13,2.03631030617817750370802662214542852e-13,2.03631020900659904462788272736426176e-13
PDE,Inf,Inf,4.82174775715793398495631534868977898e-01,7.14897775481611635438486362470380691e-01,5.92050031802753569185054747458086831e-03,6.12328362938639322692101674209079327e-02,4.62149157230633360325926214950209438e-01,Inf,1.23317949784994335880219180943242009e-07,1.40455454736472554137860310075265154e-06,4.87391407955971144899636822222251980e-06,2.03779150517017986904471130120191448e-13,2.03779150517017986904471130120191448e-13,2.03779199311138640281651769000347276e-13
PDE,Inf,Inf,4.82174775715997804884704856213691291e-01,7.14897775481611635438486362470382039e-01,4.96426636840527694935340163768040073e-03,6.34751492010660678764747325920036145e-02,4.62155626876745454423191253579688569e-01,Inf,1.10778403861416929608951266556029717e-07,1.43385790677731421547558623809727087e-06,5.60711809556882493095312787402188509e-06,2.03632967817664440039424179880787989e-13,2.03632967817664440039424179880787989e-13,2.03632939233939779413771749827664773e-13
PDE,Inf,Inf,4.82174775716189441459351836636731964e-01,7.14897775481611635438486362470388972e-01,4.01086665241923496124488179075971768e-03,6.25366989136283708831384503239986252e-02,4.62162177053466760139747414886514852e-01,Inf,1.00737472149236027462727148113225232e-07,1.43532236758034084924449569217391413e-06,1.33935715223164059825653845125147007e-06,2.03810830228362367863355468232982260e-13,2.03810830228362367863355468232982260e-13,2.03810830228362367863355468232982260e-13
PDE,Inf,Inf,4.82174775716369090259638098081809148e-01,7.14897775481611635438486362470372409e-01,3.06049022589527158203985788793007575e-03,6.16006129917675097921904199950070437e-02,4.62168805080737040569357624473593684e-01,Inf,6.24582103956917841268891954178742420e-08,1.47526213276838367062062267162340456e-06,3.53447484494332720797299228051661867e-06,2.03623148547502281855198450655056377e-13,2.03623148547502281855198450655056377e-13,2.03623157844636940712439021835190290e-13
PDE,Inf,Inf,4.82174775716537522144144858315086930e-01,7.14897775481611635438486362470375202e-01,2.11530528780467096792406164149554700e-03,6.06667531401335005638665744654494564e-02,4.62175508331543339725546520178742570e-01,Inf,5.19706589542796558524647781234021956e-08,1.57569280354546873367637483340060237e-06,8.64502158617049670425049349883174620e-07,2.03697427143227431564209282160560966e-13,2.03697427143227431564209282160560966e-13,2.03697427143227431564209282160560966e-13
PDE,Inf,Inf,4.82174775716695416781077405253211588e-01,7.14897775481611635438486362470381076e-01,1.18202867113134817177982713630913762e-03,5.97354039900944739825696761269832131e-02,4.62182284231003428081075714177482137e-01,Inf,2.74223697520847226759234813481926678e-07,1.80210008449160455238859644790601083e-06,4.61650757834061778274007891159812290e-06,2.03749158032768518123470077088254266e-13,2.03749158032768518123470077088254266e-13,2.03749158032768518123470077088254266e-13
PDE,Inf,Inf,4.82174775716843450884751581399424780e-01,7.14897775481611635438486362470386757e-01,3.50074237399818252040017512339773346e-04,5.88064353190849464787061225777385390e-02,4.62189130255464115562215364370382354e-01,Inf,8.04804199017230069289373416632925631e-08,1.47354713871922246316327615346831703e-06,3.56932537346975877041757188243863018e-06,2.03782322710588390123115504029839746e-13,2.03782322710588390123115504029839746e-13,2.03782323741535968212232593359046431e-13
PDE,Inf,Inf,4.82174775716982220962302839089972260e-01,7.14897775481611635438486362470379343e-01,7.99134183056533164644273449340197878e-04,5.78798542056680717761471828209347989e-02,4.62196043931614515961453952219282849e-01,Inf,2.20956303422963210083623063012767233e-07,2.03770059897864204101222698592908945e-06,2.40050997450040454573553730806761800e-06,2.03717690493521078467900397984716765e-13,2.03717690493521078467900397984716765e-13,2.03717669883732359624895053769546518e-13
PDE,Inf,Inf,4.82174775717112326447412787491540922e-01,7.14897775481611635438486362470386950e-01,1.71227525909828791616570772275509736e-03,5.69556686976838853251802926886461559e-02,4.62203022835613573566548575903319792e-01,Inf,1.36513072385108262051771705481555780e-07,1.42128045504380811811930233797115560e-06,1.63449770040501053376753541039861714e-06,2.03624837642350797833244541825706367e-13,2.03624837642350797833244541825706367e-13,2.03624868654541500123769118653530700e-13
PDE,Inf,Inf,4.82174775717234305667705704687213036e-01,7.14897775481611635438486362470380306e-01,2.64433825597024724275849334753436788e-03,5.60338878768714806899529373036551559e-02,4.62210064592232002538183742396258117e-01,Inf,2.21581942935682311852462016646015786e-07,1.76163191809365505243907979294737060e-06,5.62075659628547846364865377441607834e-06,2.03931903405913473989749936867491081e-13,2.03931903405913473989749936867491081e-13,2.03931903405913473989749936867491081e-13
PDE,Inf,Inf,4.82174775717348656775973509769492395e-01,7.14897775481611635438486362470380980e-01,3.57889922822770144828191178265250911e-03,1.05278528791602255499732812521545585e-01,4.62217166874008230123090194124177299e-01,Inf,1.64363741554450102276916662748336674e-07,1.70932153283162195093658297592965299e-06,2.75165143125202068295653489326734680e-06,2.03630430396971789584668843955543562e-13,2.03630430396971789584668843955543562e-13,2.03630377507575429772474678349834518e-13
PDE,Inf,Inf,4.82174775717455864615581857152045669e-01,7.14897775481611635438486362470375972e-01,4.51311970049856039160953550479985183e-03,1.04435014908663202601954759915356128e-01,4.62224327400418153819061986547091221e-01,Inf,2.74430852741295024576475584613461412e-07,1.99647159179422402782830418984061235e-06,4.66764876720388281069345161302219202e-06,2.03624035015705454732042008992967880e-13,2.03624035015705454732042008992967880e-13,2.03624035015705454732042008992967880e-13
PDE,Inf,Inf,4.82174775717556354701859156924355026e-01,7.14897775481611635438486362470390320e-01,5.44611607881006192356756351834311845e-03,1.03593242509070560910470152999547346e-01,4.62231543937058516805721529165869873e-01,Inf,3.21951147786070801496547327452539112e-07,1.96301720640086556832693094524713988e-06,4.26757716279194455930849931349061296e-07,2.03624964602555144144749262165623719e-13,2.03624964602555144144749262165623719e-13,2.03624985269503634626075206450349199e-13
PDE,Inf,Inf,4.82174775717650578544944893844211174e-01,7.14897775481611635438486362470370098e-01,6.37752818629343435967285374589991819e-03,1.02753205234112871712679846082694639e-01,4.62238814294843686064698407150768542e-01,Inf,6.13565703079217124229904435973811883e-08,1.63189485334977127683880583346607413e-06,9.13464743267013582900806783480414129e-07,2.03621832929064544863646997012346396e-13,2.03621832929064544863646997012346396e-13,2.03621831800254430308938980772641811e-13
PDE,Inf,Inf,4.82174775717738913246724359450000424e-01,7.14897775481611635438486362470375394e-01,7.01701979742074760974248718912858667e-03,1.01914896807412808040974482905663871e-01,4.62246136329215563967581933024859462e-01,Inf,1.78941112800140421765875365474282577e-07,1.73951252758929728170181303492023105e-06,3.52688160348697076588467976210885231e-06,2.03621096527822919441157955787512976e-13,2.03621096527822919441157955787512976e-13,2.03621098493476089946781617729594976e-13
PDE,Inf,Inf,4.82174775717821722927034928993138799e-01,7.14897775481611635438486362470381557e-01,7.83411847137062530128736899028376122e-03,1.01078311039126403823466392661806915e-01,4.62253507939366485786109505526160329e-01,Inf,6.63352232739686262250435482949679651e-08,1.64771329264644827626334399819875724e-06,6.74934869167450186206308352849723349e-07,2.03640137616765006313959196248589790e-13,2.03640137616765006313959196248589790e-13,2.03640137616765006313959196248589790e-13
PDE,Inf,Inf,4.82174775717899356227858457780322900e-01,7.14897775481611635438486362470387624e-01,8.67357332253977263773118604591463869e-03,1.00243351410138788345370651090122770e-01,4.62260927067474927692120888497760851e-01,Inf,2.46394136823350510838840739632973455e-07,2.05752389701281775835930860798025194e-06,2.46524464633462692057073939964525935e-06,2.03660697381330256003203547324578730e-13,2.03660697381330256003203547324578730e-13,2.03660782436841629205863129533225097e-13
PDE,Inf,Inf,4.82174775717972145630005057240432540e-01,7.14897775481611635438486362470377898e-01,9.52879620640143299809712835314889790e-03,9.94101895460141017517810648834526408e-02,4.62268391697953684082892339712949181e-01,Inf,2.73460396667687414285354250408146712e-08,1.61680518075477339047816802552549072e-06,3.03518775312023104051431454669531020e-06,2.03624300147414495204700112580087090e-13,2.03624300147414495204700112580087090e-13,2.03624300147414495204700112580087090e-13
PDE,Inf,Inf,4.82174775718040379547638032767245920e-01,7.14897775481611635438486362470389550e-01,1.03953488826724126364029969362233518e-02,1.00645417135654784876541687494482928e-01,4.62275899856710455103407389004245668e-01,Inf,1.83353088380744957759054858666655862e-07,1.75581404268814006777856716926805711e-06,3.92381784816291396013763101488063984e-06,2.03682539377202340584137416653448807e-13,2.03682539377202340584137416653448807e-13,2.03682552714168729385067241242979844e-13
PDE,Inf,Inf,4.82174775718104349255323953891976622e-01,7.14897775481611635438486362470384061e-01,1.12701171151009917635294979556181655e-02,9.98008993634185852086619784503565029e-02,4.62283449610420619172562499145633059e-01,Inf,2.44276951721308973723777160964193462e-07,1.82800860545892636584758298333420007e-06,5.10659241886990303350675600308212955e-07,2.03889489651434707452278459430625743e-13,2.03889489651434707452278459430625743e-13,2.03889489651434707452278459430625743e-13
PDE,Inf,Inf,4.82174775718164324241493852078985839e-01,7.14897775481611635438486362470384639e-01,1.21508163159701506890054733753139857e-02,9.89580715651385692793706639947267890e-02,4.62291039065811910326022442631191859e-01,Inf,2.58891218268072098708076581970291710e-07,1.84983060471604787438058947338353010e-06,4.03515385290696749700794071070741717e-06,2.03642285937401059741321648244210319e-13,2.03642285937401059741321648244210319e-13,2.03642297883549226161356544878081428e-13
PDE,Inf,Inf,7.15531966587990349244622237119154106e-01,7.14897775481611635438486362470382039e-01,1.30358600137682147433378565521600422e-02,9.81169271476249200421813944943091908e-02,4.62298666368960948713760490908905905e-01,Inf,2.58853666140629463240391371676821411e-07,1.83941383751668923839022571891394095e-06,3.28581001392254109196985754017077007e-06,2.03654879865752230740471553763571775e-13,2.03654879865752230740471553763571775e-13,2.03654847038469759540445002046901066e-13
PDE,Inf,Inf,7.15531966587990349244622237119161810e-01,7.14897775481611635438486362470389550e-01,1.39240277827082810157948336747548177e-02,9.72773649993488402979782100167709623e-02,4.62306329704601279051996563801377549e-01,Inf,2.75270820314138878918892595532899731e-07,1.87143714919606607397847048465290343e-06,2.02723336387307981826903774082000999e-06,2.03751067444454642711093917336327979e-13,2.03751067444454642711093917336327979e-13,2.03751067444454642711093917336327979e-13
PDE,Inf,Inf,7.15531966587990349244622237119159884e-01,7.14897775481611635438486362470387817e-01,1.48143875090099025173019734290064089e-02,9.64395644732296100254983113978447733e-02,4.62314027295442896668055109551735401e-01,Inf,3.47823985575876238231658957612363649e-07,1.94553178465351281220139875814140159e-06,3.64197901545170531480137227414183776e-07,2.03633901085193472294194136543430251e-13,2.03633901085193472294194136543430251e-13,2.03633901085193472294194136543430251e-13
PDE,Inf,Inf,7.15531966587990349244622237119149869e-01,7.14897775481611635438486362470378187e-01,1.57062197647734239275549081790571534e-02,9.56034279830228777724467697989662959e-02,4.62321757401502956573921048844267319e-01,Inf,2.48160208055259295285531142495327123e-07,2.09999461810751275854188551954935008e-06,1.76167512245012566605282917986809753e-06,2.03690908040837357031110110987671931e-13,2.03690908040837357031110110987671931e-13,2.03690908040837357031110110987671931e-13
PDE,Inf,Inf,7.15531966587990349244622237119147077e-01,7.14897775481611635438486362470375587e-01,1.65989615824358597743993526918119279e-02,9.47689491644990665622284609592593953e-02,4.62329518319447526154341779582341897e-01,Inf,4.10139193030416021543423542159156217e-08,1.64297673003979547900889446995399371e-06,3.85904661875003899371363498987678669e-06,2.03903179248283645776657282513000037e-13,2.03903179248283645776657282513000037e-13,2.03969607944671937321525629677475226e-13
PDE,Inf,Inf,7.15531966587990349244622237119155069e-01,7.14897775481611635438486362470382906e-01,1.74921669539883082488577571678873783e-02,9.39361217137197833374956757135534436e-02,4.62337308381944216162505015269145846e-01,Inf,2.78722576127895245315492926976604349e-07,2.08277447825259211790618241414449606e-06,5.07486776183986583737728814095237175e-06,2.03898216006079922470843999137555684e-13,2.03898216006079922470843999137555684e-13,2.03898197238257999969968464883873942e-13
PDE,Inf,Inf,7.15531966587990349244622237119158536e-01,7.14897775481611635438486362470386565e-01,1.83493320922293498516842465037324073e-02,9.31049393846371066392727091023152328e-02,4.62345125957025515550103546945449569e-01,Inf,3.61933098328747274485422368403116286e-07,1.96356677529954213989026809262391635e-06,1.89704483258931627127992303842993920e-06,2.03946942988122888664163054088450652e-13,2.03946942988122888664163054088450652e-13,2.03962877935117726111510777514254035e-13
PDE,Inf,Inf,7.15531966587990349244622237119159691e-01,7.14897775481611635438486362470387720e-01,1.91835969869526577953415924920063477e-02,9.22752952753656658640950960688144525e-02,4.62352969447462632576825664717279523e-01,Inf,3.02295898431943786755928913882664071e-07,2.06877640186815553420674951959874744e-06,5.65416690455729032226405537139731617e-06,2.03811130692808081293046743755019116e-13,2.03810079897881461554502475620771113e-13,2.03811155282757372206345902038324103e-13
PDE,Inf,Inf,7.15531966587990349244622237119148136e-01,7.14897775481611635438486362470376550e-01,2.00233516210075650912430794785020842e-02,9.14473811023572082123284379252245724e-02,4.62360837290149701006853208239457664e-01,Inf,6.36711001920330447930375442055681938e-08,1.70104819583420915926572622064056231e-06,5.30180388025838953988526875156490613e-06,2.03950687201235168009331842460464028e-13,2.03950687201235168009331842460464028e-13,2.03930324923891333543981492044134206e-13
PDE,Inf,Inf,7.15531966587990349244622237119152566e-01,7.14897775481611635438486362470380594e-01,2.08676753919731281123889350556194484e-02,9.06210937500551753877158972081245185e-02,4.62368727955498230728813137556156061e-01,Inf,4.94538632588557462364025457266862174e-08,1.58750820178758925816864305553895984e-06,3.06094997657510655159800587576681699e-06,2.03623133111640403190300771749869122e-13,2.03623133111640403190300771749869122e-13,2.03623098341678891869957593127464319e-13
PDE,Inf,Inf,7.15531966587990349244622237119145728e-01,7.14897775481611635438486362470374431e-01,2.17157893440669110191317064165125058e-02,8.97964272072650984181306693697292438e-02,4.62376639951560704084531019125059851e-01,Inf,1.78250526274253900860576692513287318e-07,1.80317280866411329580755627520135315e-06,5.22849363505869606292725630069470378e-06,2.03616772057900351453755176255272895e-13,2.03616772057900351453755176255272895e-13,2.03616772057900351453755176255272895e-13
PDE,Inf,Inf,7.15531966587990349244622237119161617e-01,7.14897775481611635438486362470389454e-01,2.25670311210835159443226602753739732e-02,8.89733755236234154623311046174013623e-02,4.62384571803973231999346397481738306e-01,Inf,4.31913369989113217261976675171543026e-08,1.63151537771648961483545201539768256e-06,5.41977891768347659225064509114936001e-06,2.03666120127744657912770459422033669e-13,2.03666120127744657912770459422033669e-13,2.03666122832284350045633147091401102e-13
PDE,Inf,Inf,7.15531966587990349244622237119146691e-01,7.14897775481611635438486362470375394e-01,2.34208348333093089256614410322064081e-02,8.81519328077099253579677187827701497e-02,4.62392522085515066410493676736447545e-01,Inf,1.91923329590003637265590661657482784e-07,1.81814049977561506819586661884616505e-06,2.53970649041943220916533848756023576e-06,2.03792183280936178145078491086132391e-13,2.03792183280936178145078491086132391e-13,2.03792183280936178145078491086132391e-13
PDE,Inf,Inf,7.15531966587990349244622237119156321e-01,7.14897775481611635438486362470384254e-01,2.42766683640439702337186055286470928e-02,8.73319862905866230662098892672034679e-02,4.62400489394807435808099004730251090e-01,Inf,5.32804357944381323143544965324779979e-08,1.70238386899306168545313924644099189e-06,6.16282436415341869215193914106625004e-06,2.03782485902188925465533383904298136e-13,2.03782485902188925465533383904298136e-13,2.03782485902188925465533383904298136e-13
PDE,Inf,Inf,7.15531966587990349244622237119146980e-01,7.14897775481611635438486362470375491e-01,2.59395996800198724720540623236152698e-02,8.65137401858090657620990789793852917e-02,4.62408472361108242250627501077228493e-01,Inf,3.70430656530719605893500499198165222e-07,1.99798961648466115162091829978578932e-06,5.83935876579222560294868725191179499e-06,2.03761439222791348233157766214862891e-13,2.03761439222791348233157766214862891e-13,2.03761422611075495059665560831373597e-13
PDE,Inf,Inf,7.15531966587990349244622237119142743e-01,7.14897775481611635438486362470371446e-01,2.51382248596586629473604291504747889e-02,8.82040754318319423708702902340323628e-02,4.62416469643764337343223760246742017e-01,Inf,4.05954524881549842650498958200453336e-07,2.03553974569808220763731277639387592e-06,1.19623187116552835841773343534520840e-06,2.03699232039536889261046639821790818e-13,2.03699232039536889261046639821790818e-13,2.03699237352619579181895847140449816e-13
PDE,Inf,Inf,7.15531966587990349244622237119159210e-01,7.14897775481611635438486362470387143e-01,2.43414238083507028332170838913077720e-02,8.73757137547718956836483438191574506e-02,4.62424479931672789082680593812139088e-01,Inf,1.87078929594089797130245325250130991e-07,1.84358173859606180407646256917912091e-06,4.89431482578931309065922847710985777e-06,2.03712175932790137116234442281300916e-13,2.03712175932790137116234442281300916e-13,2.03712206432165056350922447661669073e-13
PDE,Inf,Inf,7.15531966587990349244622237119149869e-01,7.14897775481611635438486362470378187e-01,2.35494775082494017796377226321363983e-02,8.65489428196947340283190207226602994e-02,4.62432501942751179220985956491570658e-01,Inf,2.61557740703411301680352009136304304e-07,1.42576919573389521012719730510862259e-06,4.48675457652894356673213612947793399e-06,2.03640316636976302609622625581715715e-13,2.03642109163941298010543789525330895e-13,2.03640264168251252649702245321638796e-13
PDE,Inf,Inf,7.15531966587990349244622237119151795e-01,7.14897775481611635438486362470379728e-01,2.27627044118115971029638491739895645e-02,8.57237565005315149065085419061023540e-02,4.62440534423416695313877120009050460e-01,Inf,1.18638927165628645112775862897766854e-07,1.56355823142840656120822159689204366e-06,2.02274518519646385560727121326921883e-07,2.03624559717506347877177290227047886e-13,2.03624559717506347877177290227047886e-13,2.03624559717506347877177290227047886e-13
PDE,Inf,Inf,7.15531966587990349244622237119144284e-01,7.14897775481611635438486362470372794e-01,2.19814664488969151453464869432822271e-02,8.49000387911027545364789868824958656e-02,4.62448576148073876220944301070418742e-01,Inf,1.32813341538521736645207907081869356e-07,1.55757859506787688626098857324103588e-06,3.82437109886832008549798241137262504e-06,2.03667501515585495956413849213777899e-13,2.03667501515585495956413849213777899e-13,2.03667501515585495956413849213777899e-13
PDE,Inf,Inf,7.15531966587990349244622237119152084e-01,7.14897775481611635438486362470380306e-01,2.12061208093444886321236404383727367e-02,8.40779993300118034088863142834584229e-02,4.62456625918610926260488302316930803e-01,Inf,2.85982817692434063745983207342640885e-07,1.41510299387397420833995701088502725e-06,3.70433011165146567348097549473537825e-06,2.03657446336468389695160757319758377e-13,2.03657446336468389695160757319758377e-13,2.03657302393958782924274598033870471e-13
PDE,Inf,Inf,7.15531966587990349244622237119155358e-01,7.14897775481611635438486362470383291e-01,2.04372176355551689017651132686571095e-02,8.32575264112441401224901800252126471e-02,4.62464682563904412613240249472440788e-01,Inf,2.52793077757134493544194950574611760e-07,1.91147923880284281512706637222445339e-06,5.37699108311056919305962262284563594e-07,2.03832026969418390806698461900862130e-13,2.03832026969418390806698461900862130e-13,2.03832017574587788652141984038715674e-13
PDE,Inf,Inf,7.15531966587990349244622237119158247e-01,7.14897775481611635438486362470386469e-01,1.96021268596835721686609616907069809e-02,8.24386140551490048799549225883044815e-02,4.62472744939332139568918679716398902e-01,Inf,7.69319985871047517345931871848639426e-08,1.60413727982438666839456873935800423e-06,3.91505348641139735860411800369575427e-06,2.03703988591673151263317103544762027e-13,2.03703988591673151263317103544762027e-13,2.03704040279089958202721760188256357e-13
PDE,Inf,Inf,7.15531966587990349244622237119150158e-01,7.14897775481611635438486362470378283e-01,1.87835928338634652019699325089007902e-02,8.16212563194058039958600973144669423e-02,4.62480811926294368410271377328742607e-01,Inf,3.44593693819017945618138257135933845e-07,2.01163787529117981704403560713442913e-06,4.34197184690690597590702700665060874e-06,2.03621955950677854770830440343096917e-13,2.03622645045026012555857803600826888e-13,2.03621919640080235070679439732694123e-13
PDE,Inf,Inf,7.15531966587990349244622237119141203e-01,7.14897775481611635438486362470370002e-01,1.79687202668070429500628874702293055e-02,8.08054472961492837925594259051069089e-02,4.62488882431742754212013475621041282e-01,Inf,4.74812557039367739415390168720349578e-08,1.64610792848931869725462427543618277e-06,7.72480015603809001468194482007115733e-07,2.03954768860350995660519727596778536e-13,2.03954768860350995660519727596778536e-13,2.03954660474016134478886894978172574e-13
PDE,Inf,Inf,7.15531966587990349244622237119148136e-01,7.14897775481611635438486362470376646e-01,1.71577841074920487251887454298529480e-02,7.99911811159715582778494888113510755e-02,4.62496955387717370732482253363539933e-01,Inf,3.80092731663422685610006085656422956e-07,2.06076399034723882143801321302319872e-06,6.00336048577070657765250450069266044e-06,2.03622665593921295294785579020718366e-13,2.03622665593921295294785579020718366e-13,2.03622658513065156343606605462818049e-13
PDE,Inf,Inf,7.15531966587990349244622237119161521e-01,7.14897775481611635438486362470389357e-01,1.63511129432690587675913418067846517e-02,7.91783315423287763199494644377581398e-02,4.62505029750891375992669733189358919e-01,Inf,4.81824791959584563637708913924919156e-08,1.74090002339977772211214313464545612e-06,5.58432498249438947346015407234596548e-06,2.03708855780899424103195109552803197e-13,2.03708855780899424103195109552803197e-13,2.03708863747969308197468859031900253e-13
PDE,Inf,Inf,7.15531966587990349244622237119154684e-01,7.14897775481611635438486362470382617e-01,1.55490335618943059976813792435502310e-02,7.83671290701174435293219074805845489e-02,4.62513848647107182948127587744351808e-01,Inf,2.17760750550917015130762635284759741e-07,1.50433605566168452273778961030762443e-06,4.64164078957711906182610215739962873e-06,2.03622579475688623507876980868433316e-13,2.03622541245859380085187163163642746e-13,2.03622541245859380085187163163642746e-13
PDE,Inf,Inf,7.15531966587990349244622237119147462e-01,7.14897775481611635438486362470375876e-01,1.47521163607286089240961933880823653e-02,7.75574521205377128419292053220380667e-02,4.62521882145894187292056589993278637e-01,Inf,4.30757964912925150382376445285731286e-07,2.11815679028789544798275984627743598e-06,2.02637216969454459775606230640820800e-06,2.03724114944652888777394731079751647e-13,2.03724114944652888777394731079751647e-13,2.03724152792486747681632670624436347e-13
PDE,Inf,Inf,7.15531966587990349244622237119160751e-01,7.14897775481611635438486362470388683e-01,1.39609202186082480223080937546813321e-02,7.67492949643565276914085897449446912e-02,4.62529915256364520049232176595331812e-01,Inf,4.02292440412351853289746298658162409e-07,2.08831088851815969510699269420419463e-06,4.13289512756799434498477921533216595e-07,2.03627219509035560525272813082413804e-13,2.03627219509035560525272813082413804e-13,2.03627219509035560525272813082413804e-13
PDE,Inf,Inf,7.15531966587990349244622237119146114e-01,7.14897775481611635438486362470374720e-01,1.31761654305991985895068265514469570e-02,7.59426519066713305751566468120075569e-02,4.62537946999406519559895616522129222e-01,Inf,2.78326284582683322388207134648728709e-07,1.45986488609499635835703276576589345e-06,1.16424761750382972939488591125161589e-06,2.03895650184196269553094349710706642e-13,2.03895650184196269553094349710706642e-13,2.03895650184196269553094349710706642e-13
PDE,Inf,Inf,7.15531966587990349244622237119146017e-01,7.14897775481611635438486362470374720e-01,1.23987475921023617204304607323530515e-02,7.51375172875695235014381439860064254e-02,4.62545976419080507951420618200452432e-01,Inf,4.14840104747186505888144109138225871e-08,1.75279227578220186320271634211232940e-06,6.46359122875760943097855212579557466e-06,2.03633612819809738610747239688266095e-13,2.03633612819809738610747239688266095e-13,2.03633604113504476205186672194650255e-13
PDE,Inf,Inf,7.15531966587990349244622237119151603e-01,7.14897775481611635438486362470379535e-01,1.16297913463635795388775450031534977e-02,7.43338854825136534836590675803619386e-02,4.62554002582191399583106284218470138e-01,Inf,2.36734902602126240230780977679029077e-07,1.49006707385537320256368782639013752e-06,2.69559553122529738262822080432921609e-06,2.03657129232745234539279123790200771e-13,2.03657129232745234539279123790200771e-13,2.03657223699692247530767661718113013e-13
PDE,Inf,Inf,7.15531966587990349244622237119141299e-01,7.14897775481611635438486362470370098e-01,1.08707239725066694534826322984099819e-02,7.35317508995971107448135928397988563e-02,4.62562024577868665890805508314906199e-01,Inf,2.70424982500465100820685582218724085e-07,1.46527132900429971548514056994223712e-06,2.75493888481803763276305609042934528e-06,2.03723012397844571569858155240543518e-13,2.03723012397844571569858155240543518e-13,2.03723023396696546936389980953175419e-13
PDE,Inf,Inf,7.15531966587990349244622237119143128e-01,7.14897775481611635438486362470371735e-01,1.01233771470681034182716840770299186e-02,7.27309713841723426057867102459569964e-02,4.62570041517153337678967938710564197e-01,Inf,4.54672139285241850169063422684623757e-08,1.70691395579759981050484549382056200e-06,6.57754046296489770690223916578896043e-06,2.03682002812200077843938174944231806e-13,2.03682002812200077843938174944231806e-13,2.03681986897075057439561737293725233e-13
PDE,Inf,Inf,7.15531966587990349244622237119153143e-01,7.14897775481611635438486362470381268e-01,9.38997743713018075595969516815919749e-03,7.19318097031626920362692989519601966e-02,4.62578052532592127788164779344590266e-01,Inf,3.13433707182064108796580406102951113e-07,1.43009091838144057938517026884925317e-06,1.13512820466966731889062608585261185e-06,2.03713494940917878308779853925449724e-13,2.03713494940917878308779853925449724e-13,2.03713494940917878308779853925449724e-13
PDE,Inf,Inf,7.15531966587990349244622237119157766e-01,7.14897775481611635438486362470385891e-01,8.67386872160618127432265149702409598e-03,7.42655039969381152584304391662101070e-02,4.62586056777838394201842491404176221e-01,Inf,2.63995812849917053146500458982565053e-07,1.47735153437656496100634847973888886e-06,6.50813484149554068298180497515569139e-07,2.03632826109353387289008250826587741e-13,2.03632826109353387289008250826587741e-13,2.03632855253031041858472371853125827e-13
PDE,Inf,Inf,7.15531966587990349244622237119145151e-01,7.14897775481611635438486362470373661e-01,7.97911982705512321812968010524287189e-03,7.34597764349051638158564997856307929e-02,4.62594053427259914907782145078673809e-01,Inf,1.46383398335802470143232335177842583e-07,1.88227569274874707305187560237724853e-06,1.56595500716927370530143726965493653e-06,2.03625363253996263978598935033074130e-13,2.03625363253996263978598935033074130e-13,2.03625382051964043955947604235957557e-13
PDE,Inf,Inf,7.15531966587990349244622237119152084e-01,7.14897775481611635438486362470380113e-01,7.31129241578175044782240412865405270e-03,7.26555937614218681018334168591174136e-02,4.62602041675553357236013180037553288e-01,Inf,1.11390702555154624618400603515578352e-07,1.84898843984347414345153639958463539e-06,5.90918538974945603163873454775298586e-06,2.03736156485756158244357838995345790e-13,2.03736156485756158244357838995345790e-13,2.03736265797216813660316029962850110e-13
PDE,Inf,Inf,7.15531966587990349244622237119161906e-01,7.14897775481611635438486362470389743e-01,6.38532899977213769267789142928113175e-03,7.18529519795915161916278095397030794e-02,4.62610020737365304156540332366205681e-01,Inf,3.38434025814640375331196949485087117e-07,1.42651548795730557690392843134262277e-06,3.64960254634685188779897017023192385e-06,2.03979611330556822242729774142622691e-13,2.03979611330556822242729774142622691e-13,2.03979945253806874763426866768420938e-13
PDE,Inf,Inf,7.15531966587990349244622237119159114e-01,7.14897775481611635438486362470386950e-01,5.56429428645605809369156087477771666e-03,7.10518471783807773376972702325912619e-02,4.62617989846919770423670606519544913e-01,Inf,3.50654082786148816078364110175634689e-07,1.42158760375580112246993814490732840e-06,3.67399140043817792010928005910798376e-06,2.03633365571794265369430512673581890e-13,2.03633365571794265369430512673581890e-13,2.03633295875238393413782643276930535e-13
PDE,Inf,Inf,7.15531966587990349244622237119162099e-01,7.14897775481611635438486362470389839e-01,4.74512058377593489894512235311202513e-03,7.02521328431915139863620835874818611e-02,4.62625948257652012409263658345656696e-01,Inf,1.07947772430988550460940865364017722e-07,1.84170635893426424373717121710703970e-06,5.95391971828737906905220112416670241e-06,2.03623738675784065249516675204096024e-13,2.03623738675784065249516675204096024e-13,2.03623738675784065249516675204096024e-13
PDE,Inf,Inf,7.15531966587990349244622237119147077e-01,7.14897775481611635438486362470375491e-01,3.92797639106938470363540719786415954e-03,6.94540854076830435253678802690525451e-02,4.62633895241848685424150588934864730e-01,Inf,2.21740072990077348037796031583423418e-07,1.97613212211938963489979985505102607e-06,1.48802695612044018304008594173792037e-06,2.03624659527163180878716462314664484e-13,2.03624659527163180878716462314664484e-13,2.03624646672350901109501807235062523e-13
PDE,Inf,Inf,7.15531966587990349244622237119160847e-01,7.14897775481611635438486362470388683e-01,3.11269594694344775617680503386974916e-03,6.86575638163651205861678559267202908e-02,4.62641830090294072143853984303644150e-01,Inf,2.32604505397452286738332325374663129e-08,1.78199781722896173194553877188918061e-06,8.67778718263619497429118972527624639e-07,2.03725018428064532399282888021652874e-13,2.03725018428064532399282888021652874e-13,2.03725018428064532399282888021652874e-13
PDE,Inf,Inf,7.15531966587990349244622237119141491e-01,7.14897775481611635438486362470370291e-01,2.30071726141410184483239094235389109e-03,6.78625645233686276702315635186057704e-02,4.62649752111922403535543259350247197e-01,Inf,3.71579832813214717951992981312601699e-07,2.12581283018343388417168946013997376e-06,6.63936708291167223792301746332353800e-07,2.03942348611569218021125994074101143e-13,2.03942348611569218021125994074101143e-13,2.03942348611569218021125994074101143e-13
PDE,Inf,Inf,7.15531966587990349244622237119147847e-01,7.14897775481611635438486362470376261e-01,1.49420176270027914044960509957098551e-03,6.70690840840491906156786045496662485e-02,4.62657660633476118067608452240497992e-01,Inf,4.57296687509292817060577949729058936e-07,1.42173542612432280464873492944608838e-06,5.41529442985097004467641491472044738e-06,2.03635883878527094528532353937938833e-13,2.03635883878527094528532353937938833e-13,2.03635895821234315044091742053626629e-13
PDE,Inf,Inf,7.15531966587990349244622237119143610e-01,7.14897775481611635438486362470372217e-01,7.06593433936636258756544790171621333e-04,6.62771191555211888593717203190875027e-02,4.65598718554533660775628839449657595e-01,Inf,3.03456073467329879720633661842737148e-07,2.05295374877714154336143199573377350e-06,7.55425640549681969451185457278582795e-07,2.03680816733472640948227632778506642e-13,2.03680816733472640948227632778506642e-13,2.03680789747099312262584374757485417e-13
PDE,Inf,Inf,7.15531966587990349244622237119158054e-01,7.14897775481611635438486362470386180e-01,2.92639101841401752869221459860807755e-04,6.54866665057895154547033748034771246e-02,4.65549654234628276571921226055758709e-01,Inf,8.09929128477473246789499539049252740e-08,1.70459465265761555590637400797747135e-06,7.90463871611868067958386048352654822e-07,2.03706158895700777403440629689752830e-13,2.03706077999058385290076831884731093e-13,2.03706077999058385290076831884731093e-13
PDE,Inf,Inf,7.15531966587990349244622237119160943e-01,7.14897775481611635438486362470388876e-01,9.92073767737075099400633514610596295e-04,6.46977230144170155004358912790358030e-02,4.65501112447414550228619628622510271e-01,Inf,2.12033115456531699214669342403991772e-07,1.98538878909082903345102264757395975e-06,1.49882481784127764684224045576812227e-06,2.03640912909936843430526296562644456e-13,2.03640912909936843430526296562644456e-13,2.03640912909936843430526296562644456e-13
PDE,Inf,Inf,7.15531966587990349244622237119156514e-01,7.14897775481611635438486362470384639e-01,1.78536359374277920097884650082082685e-03,6.39101244209084210543773448115903304e-02,4.65453088662889644327697773024855170e-01,Inf,3.28195240657524541284705714959340585e-07,2.09512888860030602800116896067335622e-06,6.29081065786733322725637884735716719e-06,2.03890677696293143162629457816720465e-13,2.03890677696293143162629457816720465e-13,2.03890552180536406572313813519623651e-13
PDE,Inf,Inf,7.15531966587990349244622237119148136e-01,7.14897775481611635438486362470376646e-01,2.58576549093312465877678527439394078e-03,6.31241845011915404791729193451341617e-02,4.65405578386580511770152004953990520e-01,Inf,3.00900066797187396093393951861020297e-07,2.07622297059276867799181569759298996e-06,3.09831865430232266027334972995485906e-06,2.03695566689501149482581021444100295e-13,2.03695730237468792734262089488097390e-13,2.03695781926981141328305571321205596e-13
PDE,Inf,Inf,7.15531966587990349244622237119156321e-01,7.14897775481611635438486362470384254e-01,3.38755265845173809142126852276850762e-03,6.23397451494369758521983456124786728e-02,4.65358577159290372874131995123822202e-01,Inf,1.60063664665733586795323308877974708e-07,1.93445492416051335119011962543238265e-06,2.39248612092202794162300380211358836e-06,2.03904649164331133374118629642448048e-13,2.03904649164331133374118629642448048e-13,2.03904641738659247899571324896177763e-13
PDE,Inf,Inf,7.15531966587990349244622237119140721e-01,7.14897775481611635438486362470369617e-01,4.18897486246285830749315351237293085e-03,6.15568037410694451310191619788222349e-02,4.65312080556846637694819867203484701e-01,Inf,8.60364327749569469360323938613436583e-08,1.71679279738410314923992539563244149e-06,5.20685563842884049297023678936003848e-06,2.03823252004700284663347365324761651e-13,2.03823252004700284663347365324761651e-13,2.03823253947614286946852364770541838e-13
PDE,Inf,Inf,7.15531966587990349244622237119160173e-01,7.14897775481611635438486362470388009e-01,4.98947871250753957192733398815052045e-03,6.07753577905671528650915821993381191e-02,4.65266084189850412492224358239711858e-01,Inf,4.56862170727691075646510841949298924e-07,1.43320737485803245694339974687159157e-06,2.23399190391221781548462228678656748e-06,2.03838937643998182046486167919468847e-13,2.03838937643998182046486167919468847e-13,2.03838937643998182046486167919468847e-13
PDE,Inf,Inf,7.15531966587990349244622237119155551e-01,7.14897775481611635438486362470383387e-01,5.78882068685499337247456181716250178e-03,5.99954049579994322196439325137629068e-02,4.65220583703427638019600178187439758e-01,Inf,9.77970339059826275683442954163143422e-08,1.90281802069612232528416352522915527e-06,6.12270241907089771176001162995970914e-06,2.03815925894578713084520849060214167e-13,2.03815925894578713084520849060214167e-13,2.03815925894578713084520849060214167e-13
PDE,Inf,Inf,7.15531966587990349244622237119150254e-01,7.14897775481611635438486362470378187e-01,6.58687848345620792321890606757849749e-03,5.92169430567821441103358080494245696e-02,4.65175574776981570228569892227059863e-01,Inf,2.86690784920286435741812091617573094e-07,1.54606314862453313961460711853398871e-06,6.60019850715617218948707551592104404e-06,2.03630816641610856180278738547076816e-13,2.03630816641610856180278738547076816e-13,2.03630909266242970333333370420202422e-13
PDE,Inf,Inf,7.15531966587990349244622237119151121e-01,7.14897775481611635438486362470379150e-01,7.28217146849320995976805036687606240e-03,5.84397942962629532377578572856271087e-02,4.65131053123946996194629146933900350e-01,Inf,1.89965449569324761785155088915035415e-07,1.98157858484717117400555234072031765e-06,3.64305908129157830345727726064518942e-06,2.03677824452073453374227069255277532e-13,2.03677824452073453374227069255277532e-13,2.03677824452073453374227069255277532e-13
PDE,Inf,Inf,7.15531966587990349244622237119156995e-01,7.14897775481611635438486362470385120e-01,7.94244245248433918994575736512232521e-03,5.76643015843148216457240821664172637e-02,4.65087014491545861708278211561238052e-01,Inf,1.77388979420387617867224177902150713e-07,1.64748658890019829645670109886906227e-06,2.76681680019508397159764414527055957e-06,2.03764374692494777959996124142669494e-13,2.03764374692494777959996124142669494e-13,2.03764372144117023417244650789709993e-13
PDE,Inf,Inf,7.15531966587990349244622237119151025e-01,7.14897775481611635438486362470379150e-01,8.62577441373266411748741919102175851e-03,6.10034446684461347205633104354693555e-02,4.65043454660544402465776404268783288e-01,Inf,3.77148311264549239692406820847779593e-07,1.34769549478394005778698018794464470e-06,1.35570510581634636279372849351083848e-06,2.03968941032087974995069383238000338e-13,2.03968941032087974995069383238000338e-13,2.03968941032087974995069383238000338e-13
PDE,Inf,Inf,7.15531966587990349244622237119156610e-01,7.14897775481611635438486362470384831e-01,9.32655747356138202903447629300305739e-03,6.02303627706999317881340703828609116e-02,4.65000369445011839845950162413812400e-01,Inf,1.33652470487477752694506414718935329e-07,1.93997855842657012751056132129595050e-06,1.90522973618881954114684664507160386e-06,2.03750165248229667455847213807068752e-13,2.03750165248229667455847213807068752e-13,2.03750209979325436187157784960918706e-13
PDE,Inf,Inf,7.15531966587990349244622237119157284e-01,7.14897775481611635438486362470385313e-01,1.00410028259622451336883124167333073e-02,5.94590513338116279329884547523354840e-02,4.64957754692080577989318086669334197e-01,Inf,2.16192410606946703139815365096381862e-08,1.81136637626963207404993358169755845e-06,8.83653969315478231165936521050525765e-07,2.03769945943333017945150101473078695e-13,2.03769945943333017945150101473078695e-13,2.03769993991966059158593983656183802e-13
PDE,Inf,Inf,7.15531966587990349244622237119146210e-01,7.14897775481611635438486362470374913e-01,1.07659838013525110196136949316594219e-02,5.86895185729174413062995215968117068e-02,4.64915606281707837892835453152702740e-01,Inf,5.94314414780474309030784460833557602e-08,1.76371317624407885044542190032611232e-06,6.92969925502219556641399529960766979e-06,2.03676673676977989103674084724008901e-13,2.03676716928541678845045792418993731e-13,2.03676716928541678845045792418993731e-13
PDE,Inf,Inf,7.15531966587990349244622237119157862e-01,7.14897775481611635438486362470385987e-01,1.14991979795909152101349310531489254e-02,5.79217733539129019140385087931157908e-02,4.64873920126438824816032252943721478e-01,Inf,4.65373172260060650941550625185120774e-08,1.86580210072968387485768269440292681e-06,2.59106555760315331373857780057531171e-06,2.03660143602208975707707689019739159e-13,2.03660143602208975707707689019739159e-13,2.03660213274960311222099823986117457e-13
PDE,Inf,Inf,7.15531966587990349244622237119156610e-01,7.14897775481611635438486362470384639e-01,1.22388763929377211051399750649396214e-02,5.71558252328023978727084209851253459e-02,4.64832692171171383545053101077563956e-01,Inf,3.10318968379334257152318158464318822e-07,2.14173895757345751690740691578882554e-06,1.43999713854612759890148684002253879e-06,2.03792711683547215571524586552673286e-13,2.03792711683547215571524586552673286e-13,2.03792718712755688936823870208746921e-13
PDE,Inf,Inf,7.15531966587990349244622237119163062e-01,7.14897775481611635438486362470390994e-01,1.29836432609612160848320343993641514e-02,5.63914996504505308922955644247756638e-02,4.64791918392922102942376361757671181e-01,Inf,1.16084862224378483633188271989290180e-07,1.73508989848488386596391047205547497e-06,3.64396084274686268393138567717058691e-06,2.03635519157169093975595363884235863e-13,2.03635519157169093975595363884235863e-13,2.03635571630132673824083363037437410e-13
PDE,Inf,Inf,7.15531966587990349244622237119158921e-01,7.14897775481611635438486362470386950e-01,1.37324160669122683152188122008962054e-02,5.56291702439484860542853792946710335e-02,4.64751594800593890115073011420542722e-01,Inf,3.36638766222725918222344000168871528e-07,1.52860352505497640780669874555229237e-06,4.95161285509140756770784107759585446e-06,2.03943559120648901278088476180930760e-13,2.03943559120648901278088476180930760e-13,2.03943577511521738903256666100824187e-13
PDE,Inf,Inf,7.15531966587990349244622237119154299e-01,7.14897775481611635438486362470382231e-01,1.44843336602380334720995861645895198e-02,5.48686711948555403688307546548058485e-02,4.64711717434745022012460945868011319e-01,Inf,3.26064533584665667238967909018666952e-07,1.54082138334508007264590508947820354e-06,3.84834045612481628404864234567047205e-06,2.03656597068017322112662346765079252e-13,2.03656597068017322112662346765079252e-13,2.03656671512053324918177225082878030e-13
PDE,Inf,Inf,7.15531966587990349244622237119160943e-01,7.14897775481611635438486362470388780e-01,1.52387039370181065316833699790291206e-02,5.41100152568633670369295920178853585e-02,4.64672282367359655764789043391450985e-01,Inf,6.44336451922214947205661909684747106e-08,1.79724285591756850897936273204128721e-06,1.90561377152363467280680054531403966e-06,2.03624422093429719013450674367419617e-13,2.03625367463463824060142689003692063e-13,2.03624422093429719013450674367419617e-13
PDE,Inf,Inf,7.15531966587990349244622237119140432e-01,7.14897775481611635438486362470369328e-01,1.59948612407330966697736916099629950e-02,5.33532161118972514497612277323737521e-02,4.64633285701619736838741738182930979e-01,Inf,4.06517725033154129606547888910232922e-07,1.46450589856464076291317172433015853e-06,3.06892148020482714148084947863649440e-06,2.03633933909674284908029681070182838e-13,2.03633933909674284908029681070182838e-13,2.03633917299435620892328745914783395e-13
PDE,Inf,Inf,7.15531966587990349244622237119154395e-01,7.14897775481611635438486362470382520e-01,1.67525227898708815966137670107476804e-02,5.25982884292256918728395195895102464e-02,4.64594723571678427201297979484520453e-01,Inf,4.31345445421380442251217069732277770e-07,1.42140374905530541947217042030458593e-06,6.64873106682714824725085305613828262e-06,2.03875047750170554903869548279199842e-13,2.03875047750170554903869548279199842e-13,2.03875047750170554903869548279199842e-13
PDE,Inf,Inf,7.15531966587990349244622237119143803e-01,7.14897775481611635438486362470372313e-01,1.75112403750522930110684187202871234e-02,5.18452479300388118762522373648809712e-02,4.64556592142434887297865327196955619e-01,Inf,1.87348581346687526518430598603261175e-07,1.69057741751777371685383473302301730e-06,1.07480015483277758794281862093195999e-06,2.03872147893966238631576038759603924e-13,2.03872147893966238631576038759603924e-13,2.03872393663308798893725008103528820e-13
PDE,Inf,Inf,7.15531966587990349244622237119148232e-01,7.14897775481611635438486362470376743e-01,1.82706980900054046042840776318783995e-02,1.12062506963829727135552226682193149e-01,4.64518887609310558331153397308541609e-01,Inf,4.27209894856562264699215200830813534e-07,1.43934972320930653276909599010329544e-06,2.22649376056168218423859895333053210e-06,2.03621271766383440809809855643821546e-13,2.03621271766383440809809855643821546e-13,2.03621271766383440809809855643821546e-13
PDE,Inf,Inf,7.15531966587990349244622237119141684e-01,7.14897775481611635438486362470370483e-01,1.90306314393329082640762725429640743e-02,1.11380754885230073559359068705378496e-01,4.64481606198026795490284974644467474e-01,Inf,3.82129300490149302530805054632357399e-07,1.51635452896050790487005211691146346e-06,2.34474520298546052690834247873898936e-06,2.03861397675543199420952724125540187e-13,2.03860087781705983426531091398331485e-13,2.03861463990439588981215417058038944e-13
PDE,Inf,Inf,7.15531966587990349244622237119162966e-01,7.14897775481611635438486362470390609e-01,1.97908175500909464422793771461870690e-02,1.10700058993913404750781562049119396e-01,4.64444744164383972623062590795684133e-01,Inf,9.30884120698635907379766695577566569e-08,1.95692059608129733668653896734206186e-06,9.05324957439426398513154624467321478e-07,2.03787803744897258586666965400336876e-13,2.03787803744897258586666965400336876e-13,2.03787880943647470100350279228244691e-13
PDE,Inf,Inf,7.15531966587990349244622237119160269e-01,7.14897775481611635438486362470388106e-01,2.05510675093763803198571726998681782e-02,1.10020607426810204204873029153471330e-01,4.64408297794041950726891145857787831e-01,Inf,7.54803195092971355828309878202206032e-08,1.95667485495424694281646968640163669e-06,7.09077481611643139216109645376211329e-06,2.03637059396578006990138417052929861e-13,2.03637059396578006990138417052929861e-13,2.03637137367785098095850822236588760e-13
PDE,Inf,Inf,7.15531966587990349244622237119155166e-01,7.14897775481611635438486362470383098e-01,2.13112203147364393132628497348734430e-02,1.09342302471410784130160534224617162e-01,4.64372263402301981512123343533577388e-01,Inf,4.13188848303903011717202780096677443e-07,1.49065774321819301423796536800005569e-06,2.25773205478890893801715693360333767e-06,2.03854545387185794900089920566505180e-13,2.03854545387185794900089920566505180e-13,2.03854448000395012117659375729889671e-13
PDE,Inf,Inf,7.15531966587990349244622237119158247e-01,7.14897775481611635438486362470386180e-01,2.20710897753028885837689100914202204e-02,1.08665140748569738573528556178243685e-01,4.64336637333890004952894328551498508e-01,Inf,4.50177536161758259604608116695559648e-07,1.44930941457170377011487821365196179e-06,5.36328423255257574325031230658098766e-07,2.03624484614211418872073459437208949e-13,2.03624484614211418872073459437208949e-13,2.03624484614211418872073459437208949e-13
PDE,Inf,Inf,7.15531966587990349244622237119154010e-01,7.14897775481611635438486362470381943e-01,2.27270901076160006885612768180785685e-02,1.07989118916521572713235081020322200e-01,4.64301415962741267991487227974029280e-01,Inf,2.21549217916154998000232205723141073e-08,1.88268289792244925125643242967682410e-06,1.81478958985968910212964131380741244e-06,2.03676347932684564056801157031957095e-13,2.03676347932684564056801157031957095e-13,2.03676447010883941179251777918549311e-13
PDE,Inf,Inf,7.15531966587990349244622237119140240e-01,7.14897775481611635438486362470369135e-01,2.34408105631608870636340455149793636e-02,1.07314233671814626678543249585847490e-01,4.64266595691786430907737326821120254e-01,Inf,1.25364190012816207095664523242671741e-08,1.89033940559530007373905458521091252e-06,6.31410570975274616654987618217033046e-06,2.04008903782612265398197978090490823e-13,2.04008903782612265398197978090490823e-13,2.04008886729624168846540655532677541e-13
PDE,Inf,Inf,7.15531966587990349244622237119155069e-01,7.14897775481611635438486362470382906e-01,2.41573276549193422451644242493180195e-02,1.06640481750191784767400448125423212e-01,4.64232172952738947397609794062530869e-01,Inf,3.58360026111231411051603148429725051e-07,1.55695291027763738942044271127220531e-06,5.67746260067467911002425263723561866e-07,2.03912511860854071887176423265891521e-13,2.03912511860854071887176423265891521e-13,2.03912507659440732276765604068072537e-13
PDE,Inf,Inf,7.15531966587990349244622237119153432e-01,7.14897775481611635438486362470381365e-01,2.48762667978012315781503881287547694e-02,1.05967859924300480615221984829232280e-01,4.64198144205883868971787010677096226e-01,Inf,1.89894105981898593051101214590076835e-07,1.71644425750114042459470308657049335e-06,4.37816017589047125150767939485908425e-06,2.03716961939170524633196584650387379e-13,2.03717863712539737411881345356341640e-13,2.03716968323206781310329755463231975e-13
PDE,Inf,Inf,7.15531966587990349244622237119147462e-01,7.14897775481611635438486362470375876e-01,2.55972955145755918372859050191504761e-02,1.05296365008057026442057734253537705e-01,4.64164505939868034868038555243613627e-01,Inf,3.76128930912395743959486943586301187e-07,1.55860901477905047464953384688946493e-06,5.10739693631724643709216795310900689e-06,2.03677180475957614129340125856146964e-13,2.03677180475957614129340125856146964e-13,2.03677243477593529615482225774985444e-13
PDE,Inf,Inf,7.15531966587990349244622237119151121e-01,7.14897775481611635438486362470379150e-01,2.63201179644288523265357690551508887e-02,1.04625888479101122593057029873521692e-01,4.64131254671491512437220947322329859e-01,Inf,3.39984068082661587576698209836180663e-08,1.93446957830878286620371184458768321e-06,2.78788645495300389770453151576612226e-06,2.03698637469620969361149052119858775e-13,2.03698637469620969361149052119858775e-13,2.03698665461353829622768080227645962e-13
PDE,Inf,Inf,7.15531966587990349244622237119156321e-01,7.14897775481611635438486362470384543e-01,2.70444702683495482240212083103141618e-02,1.06404023602666172429591014731907769e-01,4.64098386953573526277727654486783882e-01,Inf,1.04995734725100257478783987591010903e-07,2.00976864102843700048239261211518762e-06,2.63411417962125852575209900055503040e-06,2.03860889507106313008944633531019991e-13,2.03860889507106313008944633531019991e-13,2.03860875401515797911366505678268602e-13
PDE,Inf,Inf,7.15531966587990349244622237119164699e-01,7.14897775481611635438486362470393017e-01,2.77701165029968092509727614767019883e-02,1.05720912040571618458733720523256309e-01,4.64065899341762270336320285003797468e-01,Inf,1.14247455147410962842957715654113196e-07,1.79751930330347551166717164207507904e-06,3.55980415396219371597538318160287077e-06,2.03683810720038073117967851701634493e-13,2.03683810720038073117967851701634493e-13,2.03683796172634095180875986132784911e-13
PDE,Inf,Inf,7.15531966587990349244622237119145825e-01,7.14897775481611635438486362470374431e-01,2.84968150964739470663825558443314642e-02,1.05038913932296700643372126186877493e-01,4.64033788444879131490100281360451605e-01,Inf,3.12099846310618656256166995446702266e-07,1.35070818467257895812357176730699427e-06,6.74588106906995172723529963145048097e-06,2.03866326672733170715491746339399894e-13,2.03866326672733170715491746339399894e-13,2.03866326672733170715491746339399894e-13
PDE,Inf,Inf,7.15531966587990349244622237119160269e-01,7.14897775481611635438486362470388202e-01,2.92244156483560431004924401579501018e-02,1.04358025739187951621751942511935900e-01,4.64002050890277719396124930360397049e-01,Inf,4.82761319433228376743269688802517323e-07,1.49057130808567363632522867454186451e-06,6.93759101758147862455150784713957242e-06,2.03635941066409318539572787961711055e-13,2.03635941066409318539572787961711055e-13,2.03635902287206343814473545753124103e-13
PDE,Inf,Inf,7.15531966587990349244622237119144091e-01,7.14897775481611635438486362470372698e-01,3.04373881626564559818022887477653722e-02,1.03678243950115614178556905819919182e-01,4.63970683332442552907662277430658969e-01,Inf,4.10288514441995309575305007741555931e-07,1.43851941715239628671487265463250736e-06,4.11775669718898718207147025728270148e-06,2.03940568106602562179803945773940411e-13,2.03940568106602562179803945773940411e-13,2.03940568106602562179803945773940411e-13
PDE,Inf,Inf,7.15531966587990349244622237119145632e-01,7.14897775481611635438486362470374239e-01,2.97640361567948424375581521684955317e-02,1.02999565078932059373587833569909004e-01,4.63939682452788588172746287337723308e-01,Inf,1.26967703078593535582852167205073659e-07,2.05184397077987530763066485825731050e-06,1.79402321252825617387999854905245337e-06,2.03769107621702432918121744190749132e-13,2.03766891116266007154205557947817468e-13,2.03769213206086957854521094572582432e-13
PDE,Inf,Inf,7.15531966587990349244622237119164121e-01,7.14897775481611635438486362470392150e-01,2.90935280732435024657946390202331868e-02,1.02321985665202354814731578739857192e-01,4.63909044959461999170270191442737394e-01,Inf,3.75943582154006098326579876819167523e-07,1.58020266701781619702124550402518842e-06,4.27519040762284203087155956288471201e-06,2.03957341119851713756537857149819294e-13,2.03957341119851713756537857149819294e-13,2.03957341119851713756537857149819294e-13
PDE,Inf,Inf,7.15531966587990349244622237119151025e-01,7.14897775481611635438486362470378957e-01,2.84259748778094559901630808304197885e-02,1.01645502274907344990125305693240919e-01,4.63878767587142278534933617484995618e-01,Inf,1.29884866771248219083428891829300664e-07,1.81761973363016943618964170456919883e-06,7.31431068689495719614274649291553234e-06,2.03920231582259795143840038448729076e-13,2.03920231582259795143840038448729076e-13,2.03920231582259795143840038448729076e-13
PDE,Inf,Inf,7.15531966587990349244622237119141299e-01,7.14897775481611635438486362470370098e-01,2.77614978506867143842501258502260643e-02,1.00970000484816929928398943207355612e-01,4.63848847096845610779280336246208486e-01,Inf,5.24003972323786809833100892089519753e-08,1.88668017719734982683692928469335527e-06,7.41784350757652411333147504828344793e-06,2.03953385970804268396497576077326517e-13,2.03953385970804268396497576077326517e-13,2.03953127738628366088805081873333567e-13
PDE,Inf,Inf,7.15531966587990349244622237119148232e-01,7.14897775481611635438486362470376743e-01,2.71002297184126433834958559449838177e-02,1.00295695728746192095451189589814758e-01,4.63819280275729617335015486612804824e-01,Inf,1.14802807174709205963261977674318455e-07,1.84822505757299407484695228380221857e-06,4.55950125533459696727167936222867652e-06,2.03953269596929399636868791514706246e-13,2.03953269596929399636868791514706246e-13,2.03953323526098215134710336248150237e-13
PDE,Inf,Inf,7.15531966587990349244622237119164699e-01,7.14897775481611635438486362470392728e-01,2.64423159266092465276608649864005169e-02,9.96224769150233105689375287078746926e-02,4.63790063936899273694105141036217311e-01,Inf,3.02412154462852468954616437610239590e-07,1.65272510598805111088435290975283217e-06,1.25387402191400987247291586392537752e-06,2.03910104642120998002889985252507109e-13,2.03910104642120998002889985252507109e-13,2.03910115331844116837000158895567183e-13
PDE,Inf,Inf,7.15531966587990349244622237119153432e-01,7.14897775481611635438486362470381654e-01,2.57879160812146837979300825870226412e-02,9.89503407111635707438184789904426762e-02,4.63761194919214159037024505351173745e-01,Inf,3.29604348164500905569083248182041410e-07,1.36969175338999946774991716977050427e-06,5.02656863209839797224284421394812182e-06,2.03651117267636151887580360616143324e-13,2.03651117267636151887580360616143324e-13,2.03651113425062250225353867686842278e-13
PDE,Inf,Inf,7.15531966587990349244622237119152084e-01,7.14897775481611635438486362470380209e-01,2.51372055775830568693898982939040297e-02,9.82792838108584078541417929676344079e-02,4.63732670087097005948830648970717033e-01,Inf,7.30152812539082950028061455620739687e-08,1.89672315870233595397851901441139884e-06,6.62452770931301468024731960651229756e-06,2.03739842571172917612906832090013899e-13,2.03739842571172917612906832090013899e-13,2.03739877524265212158217881393384541e-13
PDE,Inf,Inf,7.15531966587990349244622237119159403e-01,7.14897775481611635438486362470387239e-01,2.44903091244599767625584064152084522e-02,9.76093029347083249721843708653851599e-02,4.63704486330343411411411938121873040e-01,Inf,3.99287707013647367256635985728470968e-07,1.43812685184726824832436306909855606e-06,6.18152962553403691682378323601200646e-06,2.03812522238981288397860605163680651e-13,2.03812522238981288397860605163680651e-13,2.03812522238981288397860605163680651e-13
PDE,Inf,Inf,7.15531966587990349244622237119151217e-01,7.14897775481611635438486362470379246e-01,2.38184589407833318212326120924606701e-02,9.69403948276535356220215503342989024e-02,4.63676640563932961718459562560712302e-01,Inf,1.31487348401936233010899565213145093e-07,1.83406158586280049281219112522212393e-06,6.46808613690019211498702051427477617e-06,2.03631600970812724376152010617811427e-13,2.03631607468589340096708945694660263e-13,2.03631607468589340096708945694660263e-13
PDE,Inf,Inf,7.15531966587990349244622237119156610e-01,7.14897775481611635438486362470384735e-01,2.31289780674937242462814967069938489e-02,9.62725562633219288821623057455243991e-02,4.63649129727841412066986533449894104e-01,Inf,2.41044295321855405376757844310885368e-07,1.30710487708652939714252047664447965e-06,1.21664324579646145792413371993897915e-06,2.04003978402627051075932946337525633e-13,2.04003978402627051075932946337525633e-13,2.04003961459078630644078102604628777e-13
PDE,Inf,Inf,7.15531966587990349244622237119164891e-01,7.14897775481611635438486362470392824e-01,2.24416944080976616006849104974266335e-02,9.56057840411841485313123507144192579e-02,4.63621950786854295048055893428544782e-01,Inf,3.51803879633856770551685300061691959e-07,1.63804072812906669300498091503710660e-06,6.96227725207018895856427183343198078e-06,2.03820251803447800203512646337923052e-13,2.03820251803447800203512646337923052e-13,2.03820251803447800203512646337923052e-13
PDE,Inf,Inf,7.15531966587990349244622237119164795e-01,7.14897775481611635438486362470393017e-01,2.17567000211019089949547431443172418e-02,9.49399558715651760321886670966085478e-02,4.63595100730381654993104856490285298e-01,Inf,1.94841653002306378515142257320930246e-08,1.97656110866479846107237520113528757e-06,2.86765581061929230339863138584357209e-06,2.03922069853309947816460888906685918e-13,2.03922069853309947816460888906685918e-13,2.03922069853309947816460888906685918e-13
PDE,Inf,Inf,7.15531966587990349244622237119164603e-01,7.14897775481611635438486362470392728e-01,2.10740989181301964546272162760469962e-02,9.42753033233286207983192658223862530e-02,4.63568576572274030026894600152752826e-01,Inf,3.63450044174191566024649445734975113e-07,1.40854188282022665781273708578301914e-06,1.53078818590220464254488965498666233e-06,2.03935446400586283616522945413461881e-13,2.03935446400586283616522945413461881e-13,2.03935456192666101345577001800764095e-13
PDE,Inf,Inf,7.15531966587990349244622237119162099e-01,7.14897775481611635438486362470389839e-01,2.03940089451607819835278611067175830e-02,9.36117077457616060670219493876073119e-02,4.63542375350639722359061758214659055e-01,Inf,1.92777005095395248378333195885003571e-07,1.79761310802261593754596347431027142e-06,3.04326716338393839644893567708008121e-06,2.03962380844471026644935855665554125e-13,2.03962380844471026644935855665554125e-13,2.03962400673653267962514401685728220e-13
PDE,Inf,Inf,7.15531966587990349244622237119160751e-01,7.14897775481611635438486362470388780e-01,1.97165640253359515311437048149362669e-02,9.29491660432464696351855678816706497e-02,4.63516494127663198810818764951749147e-01,Inf,2.54268781535531659367605007578866625e-07,1.32034886831018922984352063089454038e-06,7.36501202494788414735658761492664847e-06,2.03737811373359642640830584576467196e-13,2.03737811373359642640830584576467196e-13,2.03737811373359642640830584576467196e-13
PDE,Inf,Inf,7.15531966587990349244622237119146980e-01,7.14897775481611635438486362470375491e-01,1.90419168401297119551812109727468927e-02,9.22876751498048591879704050783388166e-02,4.63490929989424703827337823256605984e-01,Inf,1.87775889259018998572325066956685794e-07,1.80717005616281141329434369522779202e-06,1.01473819855023241191748772234321529e-06,2.03713923981848363358495458924897996e-13,2.03713923981848363358495458924897996e-13,2.03713923981848363358495458924897996e-13
PDE,Inf,Inf,7.15531966587990349244622237119141684e-01,7.14897775481611635438486362470370676e-01,1.83701891305801241286127247196476975e-02,9.16272320262780999552072274426400389e-02,4.63465680045721227279861922557893973e-01,Inf,4.12164649026365044250591329455268223e-07,1.48893090454994419864716068533045335e-06,6.16814627632483830575220547242002541e-06,2.03721760949556946440824624160800647e-13,2.03721760949556946440824624160800647e-13,2.03721739353521071137354878722664791e-13
PDE,Inf,Inf,7.15531966587990349244622237119141491e-01,7.14897775481611635438486362470370194e-01,1.77016497268275038201911379010080832e-02,9.09678336613174519446045064934948059e-02,4.63440741429888469975987808778601325e-01,Inf,1.56707416916268991047678238549187520e-07,2.15431019225354813911357913334065342e-06,6.55719708006464101238182788298874821e-06,2.03690107314732049596595337193077902e-13,2.03690107314732049596595337193077902e-13,2.03690107314732049596595337193077902e-13
PDE,Inf,Inf,7.15531966587990349244622237119149773e-01,7.14897775481611635438486362470377994e-01,1.70365126495270422306247512852172662e-02,9.03094770715963254060898352400926392e-02,4.63416111298624120476113737854592165e-01,Inf,1.63304706403669980562412652601795905e-08,2.01436946054269557354869008986652684e-06,6.73659235207071060853332344801430975e-06,2.04024502983851798272311841394409056e-13,2.04024502983851798272311841394409056e-13,2.04024534417079842944093553319588248e-13
PDE,Inf,Inf,7.15531966587990349244622237119165277e-01,7.14897775481611635438486362470393306e-01,1.63750452262821883010491151340494667e-02,8.96521593027041158101714460613206536e-02,4.63391786831812308731077925219489830e-01,Inf,1.24057521604571280444199115832268831e-08,2.01800925388949985483827721952794793e-06,5.79663901808281612064526401583253572e-06,2.03963450565419772291163328961129927e-13,2.03963450565419772291163328961129927e-13,2.03963453606094031106963373494237947e-13
PDE,Inf,Inf,7.15531966587990349244622237119157862e-01,7.14897775481611635438486362470385987e-01,1.57175582297080056497746619008218746e-02,8.89958774265586548197898755879396444e-02,4.63367765232349197964993944605818730e-01,Inf,1.57246077784476509642852836285744665e-07,2.16169328996973403393407404036114970e-06,1.91320456334612711935017678779263303e-07,2.03652970345551327620705832799376715e-13,2.03653788481142492266503175262165090e-13,2.03652970345551327620705832799376715e-13
PDE,Inf,Inf,7.15531966587990349244622237119160943e-01,7.14897775481611635438486362470388780e-01,1.50644146112019980701986032863258001e-02,8.83404975145878281954085798785403588e-02,4.63344043725969806723900010739387066e-01,Inf,4.77700543098270680828556707564312438e-07,1.53820036779626886694179643700687564e-06,7.25279128931448835708789638743287605e-06,2.03792191579790534525869916916348805e-13,2.03792191579790534525869916916348805e-13,2.03792246811501516220964252981627422e-13
PDE,Inf,Inf,7.15531966587990349244622237119141010e-01,7.14897775481611635438486362470369809e-01,1.44160403388844077300539895522014515e-02,8.76862749248717831088841646407386178e-02,4.63320619561075936407160722185020435e-01,Inf,1.52571995938372165332900720023729187e-08,2.03258254195422839881339538740051807e-06,3.89641517801154816183058057692825603e-06,2.03744937366138179671269602056904386e-13,2.03745943401263425560216137419495808e-13,2.03744937366138179671269602056904386e-13
PDE,Inf,Inf,7.15531966587990349244622237119140336e-01,7.14897775481611635438486362470369231e-01,1.37729379122091237889043235954829000e-02,9.00940239045915408124210022318125738e-02,4.63297490008565338925238748701932409e-01,Inf,2.54183341850478177397905601048883378e-07,1.77144995289394096078693513374558727e-06,2.23004658845174582932147670737359182e-06,2.03625427536977436481129351672318376e-13,2.03625427536977436481129351672318376e-13,2.03625135610407024477829937080448334e-13
PDE,Inf,Inf,7.15531966587990349244622237119151506e-01,7.14897775481611635438486362470379728e-01,1.31357033059780777116920746504924978e-02,8.94283364324728976527191477940199399e-02,4.63274652361661930879092403923545914e-01,Inf,2.94095500170335552346228207512728963e-07,1.74340548221593248540530510194568455e-06,3.25275272452144383467310042725279991e-06,2.03780022241152501219607093168847198e-13,2.03780022241152501219607093168847198e-13,2.03780048164898789295128438223695681e-13
PDE,Inf,Inf,7.15531966587990349244622237119148906e-01,7.14897775481611635438486362470377224e-01,1.25050473196158507713856813656767127e-02,8.87636766246159399731733338316274361e-02,4.63252103935747304395448542668350348e-01,Inf,1.02733591338788879489973352779742305e-07,1.91796904677730961056408416400616648e-06,6.91954769878436885584561161931627053e-06,2.03768058259448266571491488738396139e-13,2.03768058259448266571491488738396139e-13,2.03768071837483048495075957732777555e-13
PDE,Inf,Inf,7.15531966587990349244622237119150062e-01,7.14897775481611635438486362470378187e-01,1.18818226049956179734069447320814830e-02,8.81000412949716106639566690504011986e-02,4.63229842068193225655501280669007195e-01,Inf,3.47708800473560514179761177486574320e-07,1.43383671197202390919575430692781242e-06,2.38360313777049740469075807996807307e-06,2.03625618174624087759191052912079679e-13,2.03625618174624087759191052912079679e-13,2.03625676484871402337523001156366265e-13
PDE,Inf,Inf,7.15531966587990349244622237119153432e-01,7.14897775481611635438486362470381557e-01,1.12669464446790039589229247298203961e-02,8.74374272755438988800183278784464972e-02,4.63207864118195390942340032496673011e-01,Inf,9.41032696178758180591800287017940206e-08,2.11122338599569934749846051129135023e-06,6.77640166620354003373722618929347090e-06,2.03818717372901454124118596185268583e-13,2.03818717372901454124118596185268583e-13,2.03818735353161660534105603825466229e-13


==> data/solve_pde-heat-05000/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,10.0,10.0,0.059241501666522034,0.22964719598426797,0.0001960549530101337,0.051845247930038814,0.0006988643560272008,10.0,4.6193043251073495e-9,1.3071048770865295e-6,4.940347047535492e-8,2.036162756702756e-13,2.036166401051016e-13,2.036162756702756e-13
0.002004008016032064,10.0,10.0,0.07983378863293393,0.23057143829152651,0.00023372571228019108,0.05259828842922569,0.0009000486059199408,10.0,4.884268530034671e-9,1.3203488683101893e-6,4.964681628241125e-8,2.0361677205790034e-13,2.0361677205790034e-13,2.0361677205790034e-13
0.004008016032064128,10.0,10.0,0.08962200669095834,0.23070721057287286,0.0002599787886672041,0.05335321611189725,0.001555539433774698,10.0,6.873086704486674e-9,1.34769549478394e-6,4.9988736748676984e-8,2.0361770217023625e-13,2.0361773755864523e-13,2.0361758993795218e-13
0.006012024048096192,10.0,10.0,0.10386681909273993,0.23081122835326834,0.0002777959543332401,0.05411001525686337,0.001756413984448928,10.0,1.0071246760388225e-8,1.350708184672579e-6,5.024396541076241e-8,2.0361781669832904e-13,2.0361775239360708e-13,2.0361787774955336e-13
0.008016032064128256,10.0,10.0,0.11298809322253112,0.23245655806803017,0.00028161205862514016,0.05486867119485554,0.0018603568039379176,10.0,1.0887107146003348e-8,1.3696917533899994e-6,5.0554088003226433e-8,2.036179254582461e-13,2.0361781669832904e-13,2.0361802202194832e-13
0.01002004008016032,10.0,10.0,0.12824867505509038,0.2333986572295182,0.0002875787363870022,0.055629170243948485,0.0022369980252753604,10.0,1.0926977542087119e-8,1.4045545473647254e-6,5.0878431079982855e-8,2.0361826961375446e-13,2.0361848051256881e-13,2.0361829506464565e-13
0.012024048096192385,10.0,10.0,0.13981668225671512,0.23638337802017326,0.00029263910184140177,0.05603388787687148,0.0024972779009008227,10.0,1.1434681760286729e-8,1.4085418828202267e-6,5.2088664328272254e-8,2.0361840256302979e-13,2.0361861621539385e-13,2.036184614154353e-13
0.014028056112224449,10.0,10.0,0.14175801524546922,0.23831958696668443,0.00032501017444192947,0.05639149965045053,0.0026880901518559165,10.0,1.1642826203840331e-8,1.4151029938739743e-6,5.2097764642027064e-8,2.0361865974285026e-13,2.036187601946649e-13,2.0361865974285026e-13
0.01603206412825651,10.0,10.0,0.15195354033251401,0.23894383893967072,0.00033606084718493327,0.056955668697683884,0.002796018893962927,10.0,1.1744328625253885e-8,1.4212804550438081e-6,5.2308407149219374e-8,2.0361865974285026e-13,2.0361888142137467e-13,2.0361882713702757e-13
0.018036072144288578,10.0,10.0,0.15652006619316458,0.242576966502304,0.00035007423739981825,0.057155825232802396,0.002815455528216415,10.0,1.2168412910277728e-8,1.4214037490553053e-6,5.3896827937084094e-8,2.0361888142137467e-13,2.0361890624618466e-13,2.0361891925630014e-13
0.02004008016032064,10.0,10.0,0.17461797178347388,0.24645511851957444,0.0003730481386435898,0.05766430158431482,0.0029843857735626805,10.0,1.2405752160457128e-8,1.421587603755801e-6,5.404929069110754e-8,2.0361913605251345e-13,2.0361903505305704e-13,2.0361916942789829e-13
0.022044088176352707,10.0,10.0,0.1765238556059658,0.2472437677143275,0.00042560998963886833,0.057879854205668074,0.0031232085520393007,10.0,1.253641900128162e-8,1.4217354261243229e-6,5.575283193426577e-8,2.0361916942789829e-13,2.036190431239676e-13,2.0361917337873554e-13
0.02404809619238477,10.0,10.0,0.18663659604786875,0.2503546723704479,0.0004607626094055422,0.0579217733539129,0.00337925427941801,10.0,1.35099417674124e-8,1.4257691957338951e-6,5.739844803968205e-8,2.0361917796264132e-13,2.0361910510737023e-13,2.0361924851822454e-13
0.026052104208416832,10.0,10.0,0.19611912966825198,0.2544431293484706,0.0004609058437886686,0.058439794296262955,0.003439026827961397,10.0,1.3565586243085098e-8,1.4265154879573056e-6,5.7832426264190226e-8,2.0361922179302152e-13,2.0361912840168078e-13,2.0361928157722163e-13
0.028056112224448898,10.0,10.0,0.2130646335395827,0.256182623305305,0.00046833340835307274,0.05868951857291744,0.003616181821966232,10.0,1.3646026129652516e-8,1.4300909183814405e-6,5.7929996937931635e-8,2.0361929606623907e-13,2.0361922179302152e-13,2.0361928333091746e-13
0.03006012024048096,10.0,10.0,0.21643266419204235,0.26277735981102934,0.00048298362071360956,0.05880643531908494,0.0036456400364951818,10.0,1.4245998789871003e-8,1.4332073748580325e-6,6.05304500652904e-8,2.0361933741836839e-13,2.0361926808993835e-13,2.0361929606623907e-13
0.03206412825651302,10.0,10.0,0.2284604435540132,0.2669475975991775,0.0005014385193045623,0.05921694305678214,0.003744910279284421,10.0,1.4482319101988846e-8,1.433836711972024e-6,6.072921138359316e-8,2.0361935444967823e-13,2.0361935444967823e-13,2.0361932646959555e-13
0.03406813627254509,10.0,10.0,0.23557833830773225,0.2703544283809154,0.0005063244608242346,0.05945905133381163,0.0038222443510852362,10.0,1.4564789572671626e-8,1.4338579067773142e-6,6.231059617111516e-8,2.036194543357804e-13,2.0361938034067442e-13,2.036194362721895e-13
0.036072144288577156,10.0,10.0,0.25359654895117245,0.27831875776143056,0.0005248860491488373,0.05973540399009447,0.003858924454388171,10.0,1.4897192488844478e-8,1.4353223675803408e-6,6.528473164859104e-8,2.0361957990931694e-13,2.0361941158794786e-13,2.036194543357804e-13
0.03807615230460922,10.0,10.0,0.26540074872776,0.2863469979802058,0.0005422630184193964,0.05999540495799943,0.003947056526139232,10.0,1.5057304613803952e-8,1.4381268518472681e-6,7.099032955354947e-8,2.036196703645655e-13,2.036194543357804e-13,2.0361948137622102e-13
0.04008016032064128,10.0,10.0,0.2705371919365272,0.28997140438466246,0.0005432646036257229,0.06023036277069993,0.004690887799804102,10.0,1.5126546979326753e-8,1.4385194171523964e-6,7.581395539519478e-8,2.0361978431451294e-13,2.036194552491853e-13,2.0361969103205136e-13
0.04208416833667335,10.0,10.0,0.28645424091394517,0.3016668892036617,0.0005731877057255909,0.0602309566282539,0.0049577785949187,10.0,1.5254572480261192e-8,1.4393497232093065e-6,8.001561191509313e-8,2.0361981426009755e-13,2.036195733447451e-13,2.0361969824139526e-13
0.04408817635270541,10.0,10.0,0.30140244609357497,0.3132332990299857,0.0005766503627945283,0.0606667531401335,0.005807079199507742,10.0,1.5257199593837216e-8,1.4493094145717037e-6,8.173351828250908e-8,2.036198905349527e-13,2.0361958248093682e-13,2.0361976383295938e-13
0.04609218436873747,10.0,10.0,0.3154359686208491,0.32454927517526977,0.0005924326726550335,0.060775357790567155,0.005936690259571267,10.0,1.57931505933248e-8,1.4573932908278964e-6,8.209756166846552e-8,2.0361991287042555e-13,2.036196703645655e-13,2.0361990825685817e-13
0.04809619238476954,10.0,10.0,0.3286073987813541,0.33553124209926755,0.0005937542801173065,0.061003444668446136,0.006335779184471631,10.0,1.5818687462561526e-8,1.4598648860949963e-6,8.579882023201385e-8,2.0361991326981568e-13,2.0361975178208902e-13,2.0361990991330535e-13
0.050100200400801605,10.0,10.0,0.34096727110687164,0.346123644858364,0.0005985429508459872,0.06123283629386393,0.006841532724743927,10.0,1.6330470640367e-8,1.4645058985646408e-6,9.46058722139312e-8,2.0361998278553707e-13,2.0361981426009755e-13,2.036199162776316e-13
0.052104208416833664,10.0,10.0,0.35256381781172014,0.35629161196130404,0.00061082627300255,0.06132195395106732,0.0068906459459116874,10.0,1.6446389280223565e-8,1.4652713290042998e-6,9.552948120600112e-8,2.0362000164935346e-13,2.036198211916846e-13,2.0361991862001766e-13
0.05410821643286573,10.0,10.0,0.4821745853984696,0.36601548593443184,0.0006156594209539823,0.06155680374106944,0.006920133499236756,10.0,1.649805722996952e-8,1.4697740792188432e-6,9.999170368246611e-8,2.03620017450403e-13,2.0361996823626384e-13,2.0361992560384786e-13
0.056112224448897796,10.0,10.0,0.48217459729320794,0.37528675825590146,0.000618068994260616,0.06160061299176751,0.006944326805259031,10.0,1.684763035075755e-8,1.4701666825223571e-6,1.0165674190031089e-7,2.0362004803309877e-13,2.0361998278553707e-13,2.036199593393467e-13
0.05811623246492986,10.0,10.0,0.48217460844456134,0.7148977754816116,0.0006412393322907294,0.062172060951075706,0.00713550872518563,10.0,1.685751053297332e-8,1.4735471387192225e-6,1.0220425191790725e-7,2.036201029470143e-13,2.0361998750290663e-13,2.0362001608042039e-13
0.06012024048096192,10.0,10.0,0.48217461889898694,0.7148977754816116,0.0006446265155826592,0.06233974514943698,0.0072619694423959325,10.0,1.690335220142815e-8,1.4752621327683838e-6,1.0248118403373654e-7,2.0362010748512091e-13,2.0362004803309877e-13,2.0362002025061976e-13
0.06212424849699399,10.0,10.0,0.48217462870003885,0.7148977754816116,0.000645795343849815,0.06241604872395238,0.007280084894647652,10.0,1.697515854098187e-8,1.476279282860006e-6,1.1279173854479008e-7,2.0362016641340227e-13,2.0362018937511043e-13,2.036201029470143e-13
0.06412825651302605,10.0,10.0,0.48217463788854964,0.7148977754816116,0.0006463548188661418,0.06253669891362837,0.007726337123703381,10.0,1.7822539971331147e-8,1.477351534376565e-6,1.1658845150299015e-7,2.036202791591217e-13,2.0362022043160113e-13,2.0362010748512091e-13
0.06613226452905811,10.0,10.0,0.48217464650280006,0.7148977754816116,0.0006538412858674766,0.06290483546186755,0.007753133635673971,10.0,1.799065427360703e-8,1.4847253750249688e-6,1.1748484076838465e-7,2.0362029089998683e-13,2.036202435084397e-13,2.0362019084859747e-13
0.06813627254509018,10.0,10.0,0.4821746545786788,0.7148977754816116,0.0006608644638863971,0.06311353966895367,0.00798940297868435,10.0,1.8205338081257328e-8,1.4856867486276093e-6,1.1757039601423618e-7,2.0362036280026714e-13,2.036202791591217e-13,2.0362034365085696e-13
0.07014028056112225,10.0,10.0,0.48217466214983185,0.7148977754816116,0.0006734697918371157,0.06312418450119155,0.00805308208825346,10.0,1.8806917322311383e-8,1.4875585420570431e-6,1.1989483621820094e-7,2.036203645375909e-13,2.0362029924114428e-13,2.0362038586888282e-13
0.07214428857715431,10.0,10.0,0.48217466924780245,0.7148977754816116,0.0006968718336945714,0.06347514920106606,0.008837988534554737,10.0,1.9484165300230637e-8,1.4877392331751504e-6,1.2187185037280695e-7,2.0362046468719846e-13,2.0362036280026714e-13,2.036203890020865e-13
0.07414829659318638,10.0,10.0,0.4821746759021628,0.7148977754816116,0.0007049839088532307,0.06351323975065457,0.009177409005763531,10.0,1.9556755226595507e-8,1.4889309045499441e-6,1.2631154039594957e-7,2.0362051187006214e-13,2.0362046468719846e-13,2.0362052470619661e-13
0.07615230460921844,10.0,10.0,0.4821746816003882,0.7148977754816116,0.0007065934339366362,0.06391012442090842,0.009331894468766817,10.0,1.9714180048302313e-8,1.4900670738553733e-6,1.2834980261167053e-7,2.0362052470619661e-13,2.0362052470619661e-13,2.036205419196903e-13
0.0781563126252505,10.0,10.0,0.4821746821406369,0.7148977754816116,0.0007128140650539866,0.06405700586860986,0.009905598330724822,10.0,2.0686478760046446e-8,1.4905713080856736e-6,1.284565582444067e-7,2.0362053844217518e-13,2.036205419196903e-13,2.0362054814404352e-13
0.08016032064128256,10.0,10.0,0.48217468798921637,0.7148977754816116,0.0007884448447047825,0.06416212362459107,0.009952086665581018,10.0,2.1307754039074817e-8,1.490657743218193e-6,1.3016184984598475e-7,2.036205419196903e-13,2.0362057051358044e-13,2.0362065090622702e-13
0.08216432865731463,10.0,10.0,0.4821746934722683,0.7148977754816116,0.0007888003971345225,0.06423022692500614,0.010131315940495789,10.0,2.161924106069467e-8,1.4912724233203606e-6,1.4343211151188037e-7,2.0362057051358044e-13,2.036206205834161e-13,2.0362067366665413e-13
0.0841683366733467,10.0,10.0,0.48217469861263723,0.7148977754816116,0.0007991341830565332,0.06461363895219388,0.010163579107322364,10.0,2.176771247823979e-8,1.5043360556616845e-6,1.438428136292578e-7,2.036207106236904e-13,2.0362077123042384e-13,2.036207146492029e-13
0.08617234468937876,10.0,10.0,0.48217470343173985,0.7148977754816116,0.0008105158368184189,0.06469772301441702,0.010625589921951872,10.0,2.198634545296903e-8,1.5137272069557268e-6,1.4496852688027595e-7,2.0362077123042384e-13,2.0362082852236758e-13,2.0362073209130904e-13
0.08817635270541083,10.0,10.0,0.4821747079496545,0.7148977754816116,0.0008256300675549024,0.06483830636632507,0.010698524493647542,10.0,2.21549217916155e-8,1.5163545289605078e-6,1.5706528835910504e-7,2.0362082852236758e-13,2.0362083240573214e-13,2.0362077123042384e-13
0.09018036072144289,10.0,10.0,0.48217471218520475,0.7148977754816116,0.000826124966395589,0.06500260498897253,0.011085702445060937,10.0,2.2479446079688104e-8,1.5258023112933168e-6,1.5739356999758706e-7,2.0362083240573214e-13,2.036208374474047e-13,2.0362078917759049e-13
0.09218436873747494,10.0,10.0,0.48217471615603763,0.7148977754816116,0.000845610408400642,0.06533403041129206,0.011474665519898222,10.0,2.306774598998807e-8,1.5286035250549765e-6,1.587711948456299e-7,2.036208374474047e-13,2.0362100349226887e-13,2.0362087801620603e-13
0.09418837675350701,10.0,10.0,0.4821747168945993,0.7148977754816116,0.0009013292570388409,0.06542325938050064,0.011542890283084159,10.0,2.326045053974523e-8,1.5303850610496396e-6,1.601509266662505e-7,2.0362087801620603e-13,2.0362101086338388e-13,2.0362090822823554e-13
0.09619238476953908,10.0,10.0,0.4821747198786975,0.7148977754816116,0.0009294545651409068,0.06548666650578952,0.01226582557586008,10.0,2.3275690056418697e-8,1.5323816924936366e-6,1.6284840682529813e-7,2.0362100349226887e-13,2.0362103541519147e-13,2.0362100349226887e-13
0.09819639278557114,10.0,10.0,0.48217472336869466,0.7148977754816116,0.0009372384900496135,0.06571701684483551,0.012435419885304045,10.0,2.3333823043052076e-8,1.5337013159972102e-6,1.6323451264498676e-7,2.0362101086338388e-13,2.0362106884275965e-13,2.0362103811627787e-13
0.10020040080160321,10.0,10.0,0.48217472664057015,0.7148977754816116,0.0009463300820934434,0.06595034336474596,0.013767094858886629,10.0,2.37404589039384e-8,1.5382003677962689e-6,1.673803932848207e-7,2.0362109652782292e-13,2.036210756588199e-13,2.036210681809578e-13
0.10220440881763528,10.0,10.0,0.48217472970795616,0.7148977754816116,0.0009517948482407658,0.06595333445571858,0.014169118512727513,10.0,2.388156832996727e-8,1.54082138334508e-6,1.6746679159193112e-7,2.0362117806033844e-13,2.0362109652782292e-13,2.0362109849347608e-13
0.10420841683366733,10.0,10.0,0.4821747325836329,0.7148977754816116,0.0009539506145017681,0.06626058676018243,0.01436057675054044,10.0,2.3937743076199706e-8,1.5460631486245331e-6,1.700584166828314e-7,2.0362123370144196e-13,2.0362117806033844e-13,2.0362113180366885e-13
0.1062124248496994,10.0,10.0,0.482174735279582,0.7148977754816116,0.0009555095554682684,0.06627711915552119,0.015054372773011299,10.0,2.401821771954096e-8,1.5494460982560395e-6,1.7412215387782665e-7,2.0362127176638344e-13,2.0362123370144196e-13,2.0362114581770144e-13
0.10821643286573146,10.0,10.0,0.4821747378070361,0.7148977754816116,0.0009751425781903371,0.06644083105910081,0.015128537455395927,10.0,2.4227584983545128e-8,1.5524449354554126e-6,1.8051239857446985e-7,2.0362131030399226e-13,2.0362127176638344e-13,2.0362125583555562e-13
0.11022044088176353,10.0,10.0,0.48217473895365937,0.7148977754816116,0.000992073767737075,0.06668835288231742,0.015138225801444487,10.0,2.424582414873748e-8,1.5548283950386403e-6,1.8061804214749292e-7,2.0362137712359026e-13,2.0362137712359026e-13,2.0362127176638344e-13
0.11222444889779559,10.0,10.0,0.482174740176526,0.7148977754816116,0.0009944871862943641,0.06690022751921644,0.015263986771035376,10.0,2.4624318275149122e-8,1.5554480746957557e-6,1.81372891500034e-7,2.0362142908017968e-13,2.0362142908017968e-13,2.0362128954781476e-13
0.11422845691382766,10.0,10.0,0.4821747423979242,0.7148977754816116,0.001001020723904966,0.06704095793248514,0.01549035571140939,10.0,2.5057241919343923e-8,1.5564672822002515e-6,1.9101872101944718e-7,2.0362144031812836e-13,2.0362144031812836e-13,2.0362133800427153e-13
0.11623246492985972,10.0,10.0,0.4821747444804863,0.7148977754816116,0.0010387556613907622,0.06706908408404919,0.016003940256061652,10.0,2.5197867634133366e-8,1.5569529102776374e-6,1.9132045633461272e-7,2.036214539115025e-13,2.036214539115025e-13,2.0362135481528627e-13
0.11823647294589178,10.0,10.0,0.4821747464328893,0.7148977754816116,0.0010656333570534396,0.06753853958204334,0.016443165733056812,10.0,2.5205481384946713e-8,1.5575785950678769e-6,2.0227451851964638e-7,2.0362149030936203e-13,2.036214743338098e-13,2.0362139599109697e-13
0.12024048096192384,10.0,10.0,0.48217474826326817,0.7148977754816116,0.0010711422661744327,0.0675504198239297,0.016535648995009557,10.0,2.5390286042060235e-8,1.5586090147790504e-6,2.1446954377615122e-7,2.0362150069078485e-13,2.0362149030936203e-13,2.0362141350185732e-13
0.12224448897795591,10.0,10.0,0.4821747499792492,0.7148977754816116,0.0010817160552885673,0.06768771977386882,0.016829831478647,10.0,2.539510776290441e-8,1.5635582314284065e-6,2.2719769291800254e-7,2.0362151839512474e-13,2.0362150069078485e-13,2.0362142908017968e-13
0.12424849699398798,10.0,10.0,0.4821747515879821,0.7148977754816116,0.001081927322241607,0.06785226415126226,0.017594987826059966,10.0,2.582126721998072e-8,1.5655423185335739e-6,2.2960782253604042e-7,2.0362152536690049e-13,2.0362152536690049e-13,2.0362154270975349e-13
0.12625250501002003,10.0,10.0,0.4821747527406415,0.7148977754816116,0.0010991227320268665,0.06786256452336863,0.017987313194578046,10.0,2.619310823739862e-8,1.5721069956645692e-6,2.3431914549405594e-7,2.0362156364551e-13,2.0362156071966018e-13,2.0362157032952732e-13
0.1282565130260521,10.0,10.0,0.4821747530961699,0.7148977754816116,0.0011105860381714775,0.06795750292934977,0.018172381036705418,10.0,2.690118294228052e-8,1.5756928035454687e-6,2.3520972829175454e-7,2.0362156492309715e-13,2.036215801438548e-13,2.0362158517083416e-13
0.13026052104208416,10.0,10.0,0.4821747545100966,0.7148977754816116,0.0011180356029945094,0.0681088939322713,0.01825319034692825,10.0,2.6954337909795795e-8,1.5759462783222973e-6,2.3792778160465512e-7,2.0362158517083416e-13,2.0362159963809834e-13,2.0362159072073876e-13
0.13226452905811623,10.0,10.0,0.48217475583565333,0.7148977754816116,0.001138332530730407,0.06831089763499755,0.018516290910065993,10.0,2.7001784040323966e-8,1.578490353450245e-6,2.379833786916496e-7,2.0362159963809834e-13,2.0362164768887432e-13,2.0362159963809834e-13
0.1342685370741483,10.0,10.0,0.4821747570783632,0.7148977754816116,0.0011504525354259104,0.06865756381636512,0.019410198375197432,10.0,2.7051723660824835e-8,1.5802026670178162e-6,2.4502670086732247e-7,2.036216168247981e-13,2.0362165577243938e-13,2.0362164308018331e-13
0.13627254509018036,10.0,10.0,0.48217475824340417,0.7148977754816116,0.0011618011930986842,0.0686629217340136,0.019635031000387836,10.0,2.710869900696003e-8,1.581537350931818e-6,2.5648207463584464e-7,2.0362164308018331e-13,2.0362171713771394e-13,2.0362169895848877e-13
0.13827655310621242,10.0,10.0,0.48217475933563037,0.7148977754816116,0.0011818593896638203,0.0686653517911502,0.020262410735458022,10.0,2.72075878948926e-8,1.5822236074920656e-6,2.5704531935183753e-7,2.0362171713771394e-13,2.036217393880147e-13,2.036217440449158e-13
0.1402805611222445,10.0,10.0,0.48217476008967275,0.7148977754816116,0.001182028671131348,0.06880657783247825,0.02051476323591386,10.0,2.734603966676874e-8,1.5835462786167208e-6,2.5850464746993273e-7,2.0362174649723412e-13,2.03621780966578e-13,2.0362177493272868e-13
0.14228456913827656,10.0,10.0,0.4821747603595928,0.7148977754816116,0.001199703578750336,0.06911981268335537,0.020579800951510057,10.0,2.7576359471312554e-8,1.5866012071187303e-6,2.640563842298981e-7,2.03621780966578e-13,2.0362179043504294e-13,2.0362181235990624e-13
0.14428857715430862,10.0,10.0,0.4821747613195578,0.7148977754816116,0.0012040332036472462,0.06912987693846599,0.020720139109381627,10.0,2.769975781416401e-8,1.587389870619491e-6,2.652615453283339e-7,2.0362181496889298e-13,2.036218104775723e-13,2.036218144733577e-13
0.1462925851703407,10.0,10.0,0.48217476135753246,0.7148977754816116,0.0012339718291989152,0.06937829029375277,0.020819933467143937,10.0,2.780117892721921e-8,1.5875082017875893e-6,2.7410487895231487e-7,2.0362183292906455e-13,2.0362181496889298e-13,2.0362183180025443e-13
0.14829659318637275,10.0,10.0,0.4821747620433429,0.7148977754816116,0.0012589935645433447,0.06945408540768304,0.021356204956204043,10.0,2.871457653032201e-8,1.5879110296006018e-6,2.879184217861146e-7,2.0362188401949053e-13,2.0362183292906455e-13,2.036218486319693e-13
0.15030060120240482,10.0,10.0,0.48217476221952515,0.7148977754816116,0.0012731717072078806,0.06958472176827468,0.02263363263587007,10.0,2.9422979550887615e-8,1.5900075500596285e-6,2.9183296673132274e-7,2.0362189775417284e-13,2.0362183920195036e-13,2.0362188401949053e-13
0.1523046092184369,10.0,10.0,0.48217476306324486,0.7148977754816116,0.0013547646735335378,0.06976293453238715,0.022788657324833643,10.0,2.9675765535420506e-8,1.5902300965256171e-6,2.9687376969248395e-7,2.0362195595067786e-13,2.0362188401949053e-13,2.0362191964008023e-13
0.15430861723446893,10.0,10.0,0.48217476375280516,0.7148977754816116,0.0013557664334552977,0.06977834891181019,0.022804224076458622,10.0,2.969647995466334e-8,1.5913983925046303e-6,3.0272209178837736e-7,2.0362198168765998e-13,2.0362198168765998e-13,2.0362199956208151e-13
0.156312625250501,10.0,10.0,0.4821747638542322,0.7148977754816116,0.0013744048640958345,0.06986213705754862,0.023090113850432116,10.0,2.994353477188009e-8,1.5936115120505688e-6,3.041767720630995e-7,2.0362199956208151e-13,2.0362200362418112e-13,2.0362212313206877e-13
0.15831663326653306,10.0,10.0,0.48217476459578307,0.7148977754816116,0.001375753870178809,0.06989730233114592,0.023623550044410097,10.0,3.032067366755415e-8,1.597574623499503e-6,3.071492851446645e-7,2.0362210422858028e-13,2.036220224767579e-13,2.0362213152989056e-13
0.16032064128256512,10.0,10.0,0.48217476524858527,0.7148977754816116,0.0013794751028452534,0.07007375455207657,0.024183837840524983,10.0,3.077065829712389e-8,1.598087134171689e-6,3.074465351612433e-7,2.036221114686546e-13,2.036220308222881e-13,2.0362215299688243e-13
0.1623246492985972,10.0,10.0,0.4821747652909871,0.7148977754816116,0.0013795769300588962,0.07009951355345323,0.024677772800153135,10.0,3.116517216867044e-8,1.6011352510526525e-6,3.100310029212566e-7,2.036221483809078e-13,2.036220923793778e-13,2.0362215421478663e-13
0.16432865731462926,10.0,10.0,0.4821747653145632,0.7148977754816116,0.0014693160656988197,0.07025213284319151,0.025074916730481206,10.0,3.1624761926895025e-8,1.602252735381334e-6,3.118754579394537e-7,2.0362215421478663e-13,2.036221483809078e-13,2.0362221338844126e-13
0.16633266533066132,10.0,10.0,0.482174765942741,0.7148977754816116,0.0014942017627002791,0.07045154573239214,0.026254039942802274,10.0,3.174887189581788e-8,1.6040329080687867e-6,3.188437582488178e-7,2.0362217646891418e-13,2.0362215421478663e-13,2.0362223706814586e-13
0.1683366733466934,10.0,10.0,0.48217476655376035,0.7148977754816116,0.0015072467019439071,0.07066272594462937,0.02656396322698474,10.0,3.1756848718637485e-8,1.6041372798243867e-6,3.2714518414283486e-7,2.0362221338844126e-13,2.0362227342064394e-13,2.0362224637951488e-13
0.17034068136272545,10.0,10.0,0.48217476655739344,0.7148977754816116,0.001591825578370663,0.07072146472604969,0.02671223818399818,10.0,3.204963389847222e-8,1.6067787681907358e-6,3.3309756644863814e-7,2.0362224637951488e-13,2.0362232052679468e-13,2.0362240578617225e-13
0.17234468937875752,10.0,10.0,0.48217476674309995,0.7148977754816116,0.0016070118125685276,0.07072722750083901,0.026713986446775757,10.0,3.2230227539111e-8,1.6071505391684392e-6,3.376196732328956e-7,2.0362232052679468e-13,2.0362245560614097e-13,2.0362242750261814e-13
0.1743486973947896,10.0,10.0,0.48217476712659113,0.7148977754816116,0.0016129415378271133,0.07086226912993811,0.027372479960137388,10.0,3.225570857076631e-8,1.6080328328959368e-6,3.4246599806423724e-7,2.0362245560614097e-13,2.0362248997063192e-13,2.0362251144937976e-13
0.17635270541082165,10.0,10.0,0.4821747676636201,0.7148977754816116,0.0016249186522625937,0.07089681254581158,0.027960700405124148,10.0,3.23199533022139e-8,1.609047192166873e-6,3.475570253246686e-7,2.0362250794433512e-13,2.0362249026482882e-13,2.0362252778088632e-13
0.17835671342685372,10.0,10.0,0.4821747677026009,0.7148977754816116,0.0016372472733309292,0.07105184717838078,0.028737064051148516,10.0,3.239522848349188e-8,1.609417529069935e-6,3.5470527271103914e-7,2.0362250942121294e-13,2.0362254124585938e-13,2.0362253699651345e-13
0.18036072144288579,10.0,10.0,0.48217476816708477,0.7148977754816116,0.0016522741368903335,0.07129704936704474,0.028794762764585282,10.0,3.272732421396688e-8,1.6099857164029362e-6,3.634533696192745e-7,2.0362252778088632e-13,2.0362255010026617e-13,2.0362254124585938e-13
0.18236472945891782,10.0,10.0,0.4821747685659664,0.7148977754816116,0.0017122752590982878,0.07153857572551149,0.029073870144232083,10.0,3.288205107773316e-8,1.6101839616097974e-6,3.641979015451705e-7,2.0362257689943637e-13,2.0362257689943637e-13,2.0362254362988983e-13
0.1843687374749499,10.0,10.0,0.48217476863908304,0.7148977754816116,0.0017459708659033916,0.07162277801765372,0.029683313053963118,10.0,3.3998406808266157e-8,1.6111626055889258e-6,3.6685969307065365e-7,2.0362257947568862e-13,2.0362259440286472e-13,2.0362256526723584e-13
0.18637274549098196,10.0,10.0,0.4821747687046578,0.7148977754816116,0.0017853635937427792,0.07168217575486241,0.030022397870753753,10.0,3.4099836011573635e-8,1.6144003824099621e-6,3.752640231743707e-7,2.0362259440286472e-13,2.036226264458026e-13,2.0362257743734691e-13
0.18837675350701402,10.0,10.0,0.4821747690815814,0.7148977754816116,0.0018065279827142757,0.07185295197959152,0.030186540289808404,10.0,3.4153597992556645e-8,1.6168051807547733e-6,3.75486731189196e-7,2.036226602780625e-13,2.03622645045026e-13,2.036226158601215e-13
0.1903807615230461,10.0,10.0,0.4821747694964237,0.7148977754816116,0.0018108805262413122,0.07188405176413373,0.030752297495981008,10.0,3.456776925600254e-8,1.6232752109033137e-6,3.781010145867204e-7,2.036226655939213e-13,2.036226655939213e-13,2.0362265851306514e-13
0.19238476953907815,10.0,10.0,0.48217476958145783,0.7148977754816116,0.0018274695175502368,0.07190103242947463,0.03136017710624495,10.0,3.5089979054526444e-8,1.6249767836676626e-6,3.8024835954250497e-7,2.0362267295462385e-13,2.0362276055205792e-13,2.0362266426811456e-13
0.19438877755511022,10.0,10.0,0.4821747698853384,0.7148977754816116,0.0018373947510017508,0.0719318097031627,0.032006791770677834,10.0,3.5638534521456064e-8,1.6278753293589606e-6,3.8281053828996375e-7,2.0362271160738406e-13,2.0362279163430693e-13,2.036227992125063e-13
0.1963927855711423,10.0,10.0,0.4821747701090838,0.7148977754816116,0.001851230195549554,0.07197886065704975,0.032060226876595176,10.0,3.582084005446147e-8,1.6313840771642692e-6,3.8435545490347854e-7,2.0362276055205792e-13,2.036227992125063e-13,2.0362283159670784e-13
0.19839679358717435,10.0,10.0,0.482174770249946,0.7148977754816116,0.0018554210093447068,0.07201812219017076,0.032649273932792204,10.0,3.6340933615463605e-8,1.6315153777164897e-6,3.851017566026809e-7,2.0362279892674295e-13,2.0362281111846073e-13,2.0362283995064244e-13
0.20040080160320642,10.0,10.0,0.482174770348658,0.7148977754816116,0.0019023714480465761,0.07214365232707945,0.03275799325086324,10.0,3.645573217924035e-8,1.6315273068241534e-6,4.128761447611749e-7,2.036227992125063e-13,2.0362287015608432e-13,2.0362286735589104e-13
0.20240480961923848,10.0,10.0,0.4821747705917656,0.7148977754816116,0.001905617405753584,0.07226373710881287,0.03389532738697111,10.0,3.671193171146045e-8,1.6318948533497713e-6,4.132895127567994e-7,2.0362281111846073e-13,2.0362289323675717e-13,2.0362287015608432e-13
0.20440881763527055,10.0,10.0,0.48217477079332344,0.7148977754816116,0.0019250640151665692,0.07247711260517409,0.034343023399063595,10.0,3.6840486922474096e-8,1.632218771720854e-6,4.134727884094907e-7,2.0362287015608432e-13,2.036229021676914e-13,2.0362288348484225e-13
0.20641282565130262,10.0,10.0,0.48217477080130783,0.7148977754816116,0.0019305140470793115,0.07264507511051999,0.034754211037980404,10.0,3.769967058454942e-8,1.6325453732087307e-6,4.2675771627919446e-7,2.0362289323675717e-13,2.036229126317661e-13,2.0362289570323043e-13
0.20841683366733466,10.0,10.0,0.4821747709122215,0.7148977754816116,0.0019518806497514332,0.07265559376142187,0.03507111864540928,10.0,3.780678838370861e-8,1.6337788077513614e-6,4.2695042912858597e-7,2.0362291789057372e-13,2.03622950708624e-13,2.036229021676914e-13
0.21042084168336672,10.0,10.0,0.4821747710199583,0.7148977754816116,0.001966847923790302,0.07269641744304778,0.03563447578747946,10.0,3.831218897069692e-8,1.6366944199156372e-6,4.3138922806099723e-7,2.0362299640406643e-13,2.0362304485902177e-13,2.03622995875377e-13
0.2124248496993988,10.0,10.0,0.48217477121264896,0.7148977754816116,0.002010824016465716,0.07273097138417234,0.03630377210078297,10.0,3.9472867470076193e-8,1.6380407281290666e-6,4.3336524065151685e-7,2.0362312649456358e-13,2.0362312649456358e-13,2.0362309834167889e-13
0.21442885771543085,10.0,10.0,0.4821747714942997,0.7148977754816116,0.0020127022436784853,0.07284838614872398,0.03669212379416591,10.0,3.9547303104122164e-8,1.6395216147186897e-6,4.450225562166326e-7,2.036231331116404e-13,2.036231331116404e-13,2.0362312649456358e-13
0.21643286573146292,10.0,10.0,0.4821747716073462,0.7148977754816116,0.0020224370599994405,0.07292240020355407,0.036741013817625755,10.0,3.962399436257405e-8,1.6416059743329756e-6,4.778337937354448e-7,2.036231485475023e-13,2.036231485475023e-13,2.0362313993163826e-13
0.218436873747495,10.0,10.0,0.48217477175834733,0.7148977754816116,0.0020687920819268714,0.0729824106877816,0.03765188906023559,10.0,4.0525065467861274e-8,1.6429767300397956e-6,4.796661550714859e-7,2.036231875964765e-13,2.0362317902698834e-13,2.0362315784463693e-13
0.22044088176352705,10.0,10.0,0.482174772005892,0.7148977754816116,0.0021077041214750724,0.07314239478878445,0.03856443322349495,10.0,4.1013919303041604e-8,1.6430999181919365e-6,4.827118646996934e-7,2.036231934858762e-13,2.036231846202222e-13,2.0362320555478984e-13
0.22244488977955912,10.0,10.0,0.4821747720247579,0.7148977754816116,0.0021153052878046708,0.07338743070000886,0.03871846660541948,10.0,4.107869149805211e-8,1.6447287439241416e-6,4.959961687568193e-7,2.0362326648565922e-13,2.036231934858762e-13,2.0362321314909935e-13
0.22444889779559118,10.0,10.0,0.4821747721213106,0.7148977754816116,0.002170934555986768,0.07342897294455478,0.0389834128325997,10.0,4.120206516053298e-8,1.6461079284893186e-6,5.106592418869903e-7,2.0362330271014869e-13,2.0362326648565922e-13,2.036232831883759e-13
0.22645290581162325,10.0,10.0,0.4821747722128253,0.7148977754816116,0.0021999731647555794,0.07345977643490516,0.0390542156715561,10.0,4.148401047471865e-8,1.6469227668773259e-6,5.182065706378518e-7,2.03623316251415e-13,2.0362329459560583e-13,2.0362332606938446e-13
0.22845691382765532,10.0,10.0,0.4821747722379651,0.7148977754816116,0.0022440387888395088,0.07353175089959711,0.04066283270059271,10.0,4.172552559806711e-8,1.6473777829689474e-6,5.273418907643043e-7,2.0362343770915468e-13,2.0362330271014869e-13,2.0362344960944766e-13
0.23046092184368738,10.0,10.0,0.48217477233810585,0.7148977754816116,0.002272355600725767,0.07354668868562157,0.04068663565669687,10.0,4.1883173274643965e-8,1.6474865889001984e-6,5.34640833472322e-7,2.0362348766716847e-13,2.0362343770915468e-13,2.0362348766716847e-13
0.23246492985971945,10.0,10.0,0.4821747724555337,0.7148977754816116,0.002292120255664414,0.07361027944623853,0.04142942748135744,10.0,4.252323627500798e-8,1.6477132926464482e-6,5.363284232552575e-7,2.0362358194595593e-13,2.0362347986450545e-13,2.0362348927167503e-13
0.23446893787575152,10.0,10.0,0.4821747725710296,0.7148977754816116,0.002300717261414102,0.07366731075721564,0.04143189916133923,10.0,4.275755409461274e-8,1.649008022254415e-6,5.37699108311057e-7,2.0362358984906033e-13,2.0362348766716847e-13,2.0362358409415428e-13
0.23647294589178355,10.0,10.0,0.48217477265950426,0.7148977754816116,0.0023548832481159005,0.0736916561601716,0.04240660712587072,10.0,4.297549269320717e-8,1.6491210966975101e-6,5.396964397254307e-7,2.0362361570234594e-13,2.0362357193413313e-13,2.0362358984906033e-13
0.23847695390781562,10.0,10.0,0.48217477285072663,0.7148977754816116,0.0023640242573251483,0.07381099719703889,0.04258076810016317,10.0,4.317499798340193e-8,1.6496846211595476e-6,5.428223945789224e-7,2.0362363914029115e-13,2.0362363914029115e-13,2.0362367764816506e-13
0.24048096192384769,10.0,10.0,0.48217477294833405,0.7148977754816116,0.002412649065057132,0.07382948501992825,0.04264558789405255,10.0,4.31889389731426e-8,1.6506091492361604e-6,5.468011896938177e-7,2.036237153414623e-13,2.036237153414623e-13,2.0362370900109784e-13
0.24248496993987975,10.0,10.0,0.4821747729645337,0.7148977754816116,0.0024404905025358025,0.07385782220366167,0.04422325755299072,10.0,4.319133699891132e-8,1.6513460595328814e-6,5.607354896616654e-7,2.036237363250557e-13,2.036237363250557e-13,2.0362373867578406e-13
0.24448897795591182,10.0,10.0,0.48217477302999767,0.7148977754816116,0.0024414644039406283,0.07386374786940478,0.044585809026829064,10.0,4.319799719244799e-8,1.6527251059880512e-6,5.619654357647264e-7,2.0362373867578406e-13,2.0362373867578406e-13,2.036237505332832e-13
0.24649298597194388,10.0,10.0,0.48217477319806423,0.7148977754816116,0.0024763509950157868,0.0738708109947945,0.04459539049962055,10.0,4.3573610649450235e-8,1.653949417250719e-6,5.632951462622445e-7,2.0362377924696224e-13,2.0362377924696224e-13,2.0362380409198188e-13
0.24849699398797595,10.0,10.0,0.4821747732939403,0.7148977754816116,0.0024824453117666912,0.0739521578556208,0.04511991326045832,10.0,4.381954015735188e-8,1.6548704552312628e-6,5.677462600674679e-7,2.0362383398960165e-13,2.0362383581611823e-13,2.0362384761607918e-13
0.250501002004008,10.0,10.0,0.4821747733088499,0.7148977754816116,0.002553647339933973,0.07426550399693811,0.04521893758239138,10.0,4.393529667526447e-8,1.6567260789122103e-6,5.899668362023043e-7,2.0362383581611823e-13,2.036238539200778e-13,2.036238539200778e-13
0.25250501002004005,10.0,10.0,0.4821747733556267,0.7148977754816116,0.002582653468351276,0.07426964338099015,0.04662565483399958,10.0,4.4252206134299335e-8,1.6574407124090192e-6,6.062944567641453e-7,2.036238539200778e-13,2.0362393444923595e-13,2.0362389399245823e-13
0.2545090180360721,10.0,10.0,0.4821747733946549,0.7148977754816116,0.0025857654909331247,0.07433388548251366,0.04832191091567367,10.0,4.428202409504786e-8,1.6575873563202008e-6,6.193145770726436e-7,2.0362393444923595e-13,2.0362400485138648e-13,2.03623925374533e-13
0.2565130260521042,10.0,10.0,0.4821747735033414,0.7148977754816116,0.0025916494268882007,0.07437316724715366,0.048697663807107765,10.0,4.4358836099533804e-8,1.6592534962006227e-6,6.292014009075565e-7,2.0362394844432947e-13,2.0362403501570546e-13,2.0362394078733023e-13
0.25851703406813625,10.0,10.0,0.48217477352766436,0.7148977754816116,0.002644338255970247,0.07443120185539774,0.04900263142642043,10.0,4.463247679556134e-8,1.6599501723202594e-6,6.293691709882639e-7,2.0362403501570546e-13,2.03624035738789e-13,2.0362403495058596e-13
0.2605210420841683,10.0,10.0,0.48217477361012656,0.7148977754816116,0.0026580238539511865,0.07453975203942474,0.04905095754138865,10.0,4.4645350988036947e-8,1.6612449814287235e-6,6.328804756895052e-7,2.03624035738789e-13,2.036243001474145e-13,2.0362403501570546e-13
0.2625250501002004,10.0,10.0,0.4821747736410163,0.7148977754816116,0.0026835849192518033,0.07457757332175512,0.04966360777487845,10.0,4.482556166392521e-8,1.6626421844476545e-6,6.369860977836621e-7,2.036243001474145e-13,2.0362430236269473e-13,2.0362420324677955e-13
0.26452905811623245,10.0,10.0,0.4821747736418241,0.7148977754816116,0.0026856314663189613,0.07471793874396508,0.049701367701896926,10.0,4.492776404684249e-8,1.6634918793860966e-6,6.498055506809515e-7,2.0362430236269473e-13,2.0362432938196765e-13,2.036243001474145e-13
0.2665330661322645,10.0,10.0,0.48217477374865086,0.7148977754816116,0.0027115664466744096,0.07471808282953332,0.04978622963088986,10.0,4.5467213928524185e-8,1.6649960115365852e-6,6.50813484149554e-7,2.0362442209342973e-13,2.0362448461421141e-13,2.0362430854957203e-13
0.2685370741482966,10.0,10.0,0.4821747737716515,0.7148977754816116,0.002714549568767161,0.07474968954120328,0.05079959541413112,10.0,4.554487175432222e-8,1.665316393022636e-6,6.639367082911672e-7,2.0362448461421141e-13,2.0362450738867997e-13,2.0362442209342973e-13
0.27054108216432865,10.0,10.0,0.48217477387374363,0.7148977754816116,0.0027239530968920836,0.07485548517466994,0.051283791278600395,10.0,4.557275834797205e-8,1.6657885466502436e-6,6.749348691674502e-7,2.0362450738867997e-13,2.0362455971750634e-13,2.0362448461421141e-13
0.2725450901803607,10.0,10.0,0.48217477389336477,0.7148977754816116,0.0027456527875062706,0.07488090363982831,0.052775528629881274,10.0,4.5598192995577126e-8,1.6666514032712954e-6,6.84200927385151e-7,2.0362455971750634e-13,2.0362462364028553e-13,2.0362454018764142e-13
0.2745490981963928,10.0,10.0,0.48217477400747094,0.7148977754816116,0.0027493179471799016,0.07491590328799831,0.05281063345535049,10.0,4.561729417079704e-8,1.6667035717939157e-6,6.909301816793579e-7,2.0362462364028553e-13,2.0362462685054302e-13,2.0362455971750634e-13
0.27655310621242485,10.0,10.0,0.4821747741044086,0.7148977754816116,0.0027821855612582863,0.07494076002056295,0.05292954612032486,10.0,4.593298405830464e-8,1.667536958131091e-6,6.947119253926078e-7,2.0362462685054302e-13,2.0362465952716317e-13,2.0362462364028553e-13
0.2785571142284569,10.0,10.0,0.4821747741144455,0.7148977754816116,0.0027824709089749196,0.07504657641476292,0.05428644115258181,10.0,4.645390168935723e-8,1.6677162465982435e-6,7.059426815517178e-7,2.03624656595788e-13,2.0362471178357954e-13,2.036246466723509e-13
0.280561122244489,10.0,10.0,0.4821747741181032,0.7148977754816116,0.002793394402883796,0.07513751728756952,0.05436320343878767,10.0,4.6537317226006066e-8,1.6679293837593813e-6,7.133562052798909e-7,2.0362465952716317e-13,2.036248376423508e-13,2.0362469197332008e-13
0.28256513026052105,10.0,10.0,0.48217477412103255,0.7148977754816116,0.002796410965787062,0.07539183779453988,0.05508589627596892,10.0,4.6780142166729944e-8,1.6687996941791102e-6,7.193355290512461e-7,2.0362471178357954e-13,2.0362489796725001e-13,2.0362471178357954e-13
0.2845691382765531,10.0,10.0,0.4821747741605281,0.7148977754816116,0.0027981379053825467,0.07539997209657615,0.05520934007048952,10.0,4.6859237963779004e-8,1.6690021558743249e-6,7.288340063537405e-7,2.036248376423508e-13,2.0362492743402306e-13,2.036248686545415e-13
0.2865731462925852,10.0,10.0,0.4821747742147341,0.7148977754816116,0.002887988887138845,0.07543824353396328,0.05593831961703778,10.0,4.688653619351788e-8,1.6691767526136665e-6,7.371178008625158e-7,2.036249433656572e-13,2.036249433656572e-13,2.036249433656572e-13
0.28857715430861725,10.0,10.0,0.4821747743062405,0.7148977754816116,0.0028953613659175054,0.07544093785058033,0.05653239238540562,10.0,4.7132550930087107e-8,1.6710101296559215e-6,7.387258415910607e-7,2.0362496128083312e-13,2.0362496128083312e-13,2.0362498526950364e-13
0.2905811623246493,10.0,10.0,0.4821747743087547,0.7148977754816116,0.002905590494992667,0.07548385525195948,0.05726692444472438,10.0,4.747068777280968e-8,1.6718979057834055e-6,7.417850559424474e-7,2.0362496460255514e-13,2.0362496460255514e-13,2.03625086658095e-13
0.2925851703406814,10.0,10.0,0.482174774349439,0.7148977754816116,0.0029769689593626397,0.07549891508243203,0.057533896362494764,10.0,4.7481255703936775e-8,1.6744105677684714e-6,7.485616578655675e-7,2.0362511845854507e-13,2.0362522874472187e-13,2.0362513561040702e-13
0.29458917835671344,10.0,10.0,0.482174774396899,0.7148977754816116,0.0030268009991707293,0.07554707874700346,0.05896402865339403,10.0,4.761278403901334e-8,1.6744573427618967e-6,7.55425640549682e-7,2.0362536325399627e-13,2.0362536325399627e-13,2.0362516528957414e-13
0.2965931863727455,10.0,10.0,0.4821747744182833,0.7148977754816116,0.0030604902258952716,0.07574661097223667,0.059145620268292065,10.0,4.779153554253834e-8,1.6755650243838995e-6,7.719610609162027e-7,2.0362537956161347e-13,2.0362536746346383e-13,2.0362538004120957e-13
0.2985971943887776,10.0,10.0,0.4821747744795343,0.7148977754816116,0.0031126959469434477,0.07575764164504041,0.0594719231625352,10.0,4.7846801015807135e-8,1.6780707725323091e-6,7.72480015603809e-7,2.0362538004120957e-13,2.0362537956161347e-13,2.0362538205196405e-13
0.30060120240480964,10.0,10.0,0.4821747744828434,0.7148977754816116,0.0031775226303871096,0.07584573694778399,0.060269488533250266,10.0,4.793878354110264e-8,1.6790797275256244e-6,7.7456792105682e-7,2.0362542753697742e-13,2.0362542753697742e-13,2.0362538888596654e-13
0.3026052104208417,10.0,10.0,0.482174774550162,0.7148977754816116,0.0032085240631109053,0.07588191531288062,0.0607153540116434,10.0,4.809943567406149e-8,1.6810621237108203e-6,7.803249680963478e-7,2.0362547345484578e-13,2.0362550777386305e-13,2.0362544489634084e-13
0.3046092184368738,10.0,10.0,0.48217477455700486,0.7148977754816116,0.003236778994707396,0.07588482818678836,0.06077224361581626,10.0,4.8182479195958457e-8,1.6811063870769405e-6,7.901290027274599e-7,2.0362550777386305e-13,2.036255476368909e-13,2.0362554703364143e-13
0.3066132264529058,10.0,10.0,0.48217477462041725,0.7148977754816116,0.0032374690282122097,0.07592846871315634,0.06169975433589381,10.0,4.834646402966228e-8,1.681711886751846e-6,7.90463871611868e-7,2.036255476368909e-13,2.0362558217325565e-13,2.036255476368909e-13
0.30861723446893785,10.0,10.0,0.48217477462963354,0.7148977754816116,0.0032492526587743803,0.07594265190667134,0.06241172263639671,10.0,4.887376153789242e-8,1.6820275791612881e-6,7.925929237816738e-7,2.036256181746241e-13,2.036256181746241e-13,2.036256764848714e-13
0.3106212424849699,10.0,10.0,0.4821747746373709,0.7148977754816116,0.003275529656263664,0.07601108937397974,0.06341497650877473,10.0,4.9436417303215604e-8,1.6822271005641498e-6,7.962802650126501e-7,2.0362573537039524e-13,2.0362595150254576e-13,2.0362568656191682e-13
0.312625250501002,10.0,10.0,0.4821747746621796,0.7148977754816116,0.0032796192528552846,0.07608486221159241,0.06394956252814399,10.0,4.9453863258855744e-8,1.6835150047059298e-6,8.071973368671561e-7,2.0362595150254576e-13,2.0362610772733974e-13,2.0362598247881831e-13
0.31462925851703405,10.0,10.0,0.48217477469772296,0.7148977754816116,0.0032812970824098874,0.07608817109127611,0.06398412676664406,10.0,4.9856913731491105e-8,1.683585551195201e-6,8.122836592902815e-7,2.0362626304614418e-13,2.0362630109457495e-13,2.0362623099923302e-13
0.3166332665330661,10.0,10.0,0.48217477476155673,0.7148977754816116,0.0032890528322412427,0.07612715353672023,0.06406222670167629,10.0,5.0341504227302214e-8,1.6852325207613945e-6,8.168817281047162e-7,2.0362630109457495e-13,2.0362642408272076e-13,2.0362633006077902e-13
0.3186372745490982,10.0,10.0,0.4821747747725825,0.7148977754816116,0.003327603017011792,0.07627826448989511,0.06572211487802085,10.0,5.061656715342949e-8,1.6864622898473656e-6,8.202122596053438e-7,2.0362642408272076e-13,2.0362645006224732e-13,2.0362645006224732e-13
0.32064128256513025,10.0,10.0,0.4821747748214009,0.7148977754816116,0.0033800141844439234,0.0764567896133313,0.06622061963707333,10.0,5.1322805407011074e-8,1.6865424244838024e-6,8.210059786553625e-7,2.0362645006224732e-13,2.0362649666611174e-13,2.0362654243543306e-13
0.3226452905811623,10.0,10.0,0.4821747748423874,0.7148977754816116,0.0033875526584517383,0.07653185115651928,0.06738991499779685,10.0,5.161212223235851e-8,1.6889637088744486e-6,8.310071980737197e-7,2.0362654243543306e-13,2.0362654243543306e-13,2.0362659321416366e-13
0.3246492985971944,10.0,10.0,0.48217477486034543,0.7148977754816116,0.0033970816239454857,0.07662770511938426,0.06767433429120959,10.0,5.165730075678941e-8,1.68960348399246e-6,8.314904753355115e-7,2.0362663725286282e-13,2.0362663725286282e-13,2.036267842988159e-13
0.32665330661322645,10.0,10.0,0.4821747748630483,0.7148977754816116,0.0034397001988570918,0.07672832196208526,0.06795349933539009,10.0,5.19579551189868e-8,1.689839855179396e-6,8.345867592456989e-7,2.036268496870375e-13,2.036268496870375e-13,2.0362704099577214e-13
0.3286573146292585,10.0,10.0,0.4821747748775049,0.7148977754816116,0.003445009493267426,0.07674929496435652,0.0685123074146265,10.0,5.197065895427965e-8,1.6905774175177738e-6,8.38778498724582e-7,2.0362703376809224e-13,2.0362703376809224e-13,2.0362704755036447e-13
0.3306613226452906,10.0,10.0,0.4821747748908927,0.7148977754816116,0.003499889043336777,0.07684999008143066,0.06906430504272205,10.0,5.209011964597124e-8,1.6906557640446067e-6,8.419945597393971e-7,2.0362704413255467e-13,2.0362704413255467e-13,2.0362706018487256e-13
0.33266533066132264,10.0,10.0,0.4821747749301023,0.7148977754816116,0.0035043720474687637,0.07694004406631232,0.07074409662523351,10.0,5.224382408737046e-8,1.6923014212695628e-6,8.420077409582271e-7,2.0362704752680605e-13,2.0362704752680605e-13,2.0362721950903557e-13
0.3346693386773547,10.0,10.0,0.48217477496374433,0.7148977754816116,0.00352064924273309,0.07696934687401358,0.0708241028167912,10.0,5.240039723237868e-8,1.6928479552603982e-6,8.499226769631266e-7,2.0362718717074531e-13,2.0362718717074531e-13,2.0362730478053886e-13
0.3366733466933868,10.0,10.0,0.4821747749794124,0.7148977754816116,0.0035502903210407164,0.07704335116222986,0.07133841386799879,10.0,5.3015807320858606e-8,1.6942504854084807e-6,8.566707987871959e-7,2.0362721950903557e-13,2.0362721950903557e-13,2.036274884096242e-13
0.33867735470941884,10.0,10.0,0.4821747749944141,0.7148977754816116,0.0035621461410592684,0.07710304209363902,0.07242822035642243,10.0,5.3163579044738864e-8,1.6962724238551176e-6,8.591291133463132e-7,2.0362730478053886e-13,2.0362730478053886e-13,2.036275584714588e-13
0.3406813627254509,10.0,10.0,0.4821747750213551,0.7148977754816116,0.0035788992282277015,0.07712597148229063,0.07315556568971263,10.0,5.328043579443813e-8,1.6978621107276566e-6,8.644537782723965e-7,2.036274884096242e-13,2.036274884096242e-13,2.0362760742802994e-13
0.342685370741483,10.0,10.0,0.4821747750256406,0.7148977754816116,0.0035977770649317283,0.07715229870930383,0.07411571289897287,10.0,5.3931917844357064e-8,1.7010481958342092e-6,8.645021586170497e-7,2.0362751980450434e-13,2.0362751980450434e-13,2.0362763401870885e-13
0.34468937875751504,10.0,10.0,0.48217477506155654,0.7148977754816116,0.0036171771261641968,0.07722190847214612,0.0747306242461489,10.0,5.4249641233863945e-8,1.701410341343521e-6,8.652868119629766e-7,2.0362763401870885e-13,2.0362763401870885e-13,2.0362807746122816e-13
0.3466933867735471,10.0,10.0,0.48217477506897954,0.7148977754816116,0.0036459667495214263,0.07722531361214605,0.0755063283866951,10.0,5.468065600857178e-8,1.7023838689930618e-6,8.677787182636195e-7,2.0362807746122816e-13,2.0362807746122816e-13,2.0362852666095824e-13
0.3486973947895792,10.0,10.0,0.4821747750849953,0.7148977754816116,0.0036601480233629867,0.07725320165824388,0.07580570551753844,10.0,5.476071583761809e-8,1.702447373464839e-6,8.731153738890359e-7,2.0362855749833672e-13,2.0362832009769472e-13,2.036285284572638e-13
0.35070140280561124,10.0,10.0,0.4821747751096098,0.7148977754816116,0.003676584318639052,0.07734323919845558,0.07749741395888698,10.0,5.5942107066555677e-8,1.7031877172211083e-6,8.836539693154783e-7,2.0362858705021853e-13,2.0362855872661562e-13,2.0362858705021853e-13
0.3527054108216433,10.0,10.0,0.4821747751477007,0.7148977754816116,0.0037703314645555815,0.07734339807537892,0.07787608700109663,10.0,5.609706417710934e-8,1.7041630632482877e-6,8.943954763314574e-7,2.0362863237592446e-13,2.0362858705021853e-13,2.0362864330978437e-13
0.35470941883767537,10.0,10.0,0.4821747751521755,0.7148977754816116,0.0038076318436000628,0.07743467081424492,0.07813030021139244,10.0,5.6605843861534665e-8,1.7041777759307677e-6,8.995074491234207e-7,2.0362865978395526e-13,2.0362865978395526e-13,2.0362876432806673e-13
0.35671342685370744,10.0,10.0,0.4821747751642539,0.7148977754816116,0.0038209949976598517,0.07755745212053772,0.07919012948061406,10.0,5.730821620962974e-8,1.7045680534562882e-6,9.016900256795133e-7,2.0362869606277174e-13,2.0362869606277174e-13,2.036288022739503e-13
0.3587174348697395,10.0,10.0,0.4821747751834109,0.7148977754816116,0.0038522304741324125,0.07757140107135155,0.0802645939200923,10.0,5.753458597323274e-8,1.7045946526576157e-6,9.053249574394264e-7,2.0362886026488416e-13,2.0362886026488416e-13,2.0362933774055089e-13
0.36072144288577157,10.0,10.0,0.4821747751840541,0.7148977754816116,0.003855868536568291,0.07767092788355931,0.08088321096176129,10.0,5.921569399581203e-8,1.7055189618076608e-6,9.134647432670136e-7,2.0362933774055089e-13,2.0362933774055089e-13,2.036293511832671e-13
0.3627254509018036,10.0,10.0,0.4821747751997817,0.7148977754816116,0.0038699264268676815,0.0776777505065301,0.08153183347754786,10.0,5.943144147804743e-8,1.7069139557975997e-6,9.154891323906501e-7,2.036293511832671e-13,2.036293511832671e-13,2.0362984811330871e-13
0.36472945891783565,10.0,10.0,0.48217477521688923,0.7148977754816116,0.003927976391069385,0.07769091485040067,0.08257607786583825,10.0,5.971249111181264e-8,1.7084446771193645e-6,9.213597059766119e-7,2.0362978656947236e-13,2.0362950692116102e-13,2.0362986935280076e-13
0.3667334669338677,10.0,10.0,0.4821747752259334,0.7148977754816116,0.003940785818047578,0.0777593668591216,0.08267165150535867,10.0,6.077953600811377e-8,1.708689346155258e-6,9.278872465899209e-7,2.0362986935280076e-13,2.0363018462493672e-13,2.0363018462493672e-13
0.3687374749498998,10.0,10.0,0.48217477523360514,0.7148977754816116,0.004010866652419235,0.0778135972014886,0.08426820403428942,10.0,6.087020353814057e-8,1.7093215328316219e-6,9.308683785602301e-7,2.0363018462493672e-13,2.0363025607738227e-13,2.0363037750757544e-13
0.37074148296593185,10.0,10.0,0.4821747752482751,0.7148977754816116,0.004096355297693657,0.07782024654936079,0.0849306403475162,10.0,6.135657030792172e-8,1.7097395267041448e-6,9.321478592146407e-7,2.0363041052460722e-13,2.0363029452532471e-13,2.0363045069824676e-13
0.3727454909819639,10.0,10.0,0.4821747752584671,0.7148977754816116,0.004118239589444824,0.07784293062932238,0.08509710670682413,10.0,6.245821039569178e-8,1.7122592348423184e-6,9.413212508550142e-7,2.036304303969718e-13,2.0363041052460722e-13,2.0363047620192212e-13
0.374749498997996,10.0,10.0,0.4821747752776994,0.7148977754816116,0.004121946305774226,0.077938503014973,0.08595911217576666,10.0,6.367110019203304e-8,1.7126796883775219e-6,9.512707255586269e-7,2.03630518005178e-13,2.036304303969718e-13,2.03630518005178e-13
0.37675350701402804,10.0,10.0,0.4821747752942875,0.7148977754816116,0.004171554593525216,0.07795127922231002,0.08754050444720518,10.0,6.443364519222149e-8,1.7134188280696243e-6,9.519253220961851e-7,2.0363056764644013e-13,2.03630518005178e-13,2.0363075094207313e-13
0.3787575150300601,10.0,10.0,0.4821747753052847,0.7148977754816116,0.004188974862462858,0.07800502640199314,0.087648368973479,10.0,6.47604682935323e-8,1.7137472896868462e-6,9.54076881933545e-7,2.0363070886943317e-13,2.0363052679312073e-13,2.0363089249055413e-13
0.3807615230460922,10.0,10.0,0.4821747753311459,0.7148977754816116,0.004209660360387975,0.0780223556048028,0.08832296031677292,10.0,6.481016762742873e-8,1.7143956123992403e-6,9.657997160499628e-7,2.0363081664161086e-13,2.0363056764644013e-13,2.0363090926624297e-13
0.38276553106212424,10.0,10.0,0.482174775344829,0.7148977754816116,0.0042296185513218745,0.0780420247856991,0.08933558073628292,10.0,6.507046230493037e-8,1.715766020443909e-6,9.726234147752137e-7,2.036308593578813e-13,2.0363081664161086e-13,2.036310209006599e-13
0.3847695390781563,10.0,10.0,0.4821747753473845,0.7148977754816116,0.004303944651124697,0.07814143640270249,0.09000229259365873,10.0,6.51030470670036e-8,1.7161873243171187e-6,9.74514765169616e-7,2.0363103061781775e-13,2.0363101631723887e-13,2.0363114579908568e-13
0.3867735470941884,10.0,10.0,0.482174775349216,0.7148977754816116,0.004331878908841861,0.07814551761195968,0.09102038952836664,10.0,6.520335816481195e-8,1.7162121702221402e-6,9.765020476353791e-7,2.0363111548862256e-13,2.0363103061781775e-13,2.0363123462134691e-13
0.38877755511022044,10.0,10.0,0.4821747753553908,0.7148977754816116,0.004366107730278113,0.07834355558451545,0.09170574436818121,10.0,6.572843232762282e-8,1.7163375338275767e-6,9.778175443951172e-7,2.0363126408512015e-13,2.036310378539335e-13,2.0363123916894427e-13
0.3907815631262525,10.0,10.0,0.48217477536205733,0.7148977754816116,0.004407523953041,0.07835876213651671,0.09248223319080913,10.0,6.610350995144539e-8,1.7164442575011404e-6,9.899012249851241e-7,2.0363126723836983e-13,2.0363126408512015e-13,2.036313398424065e-13
0.3927855711422846,10.0,10.0,0.48217477537812037,0.7148977754816116,0.004481621031485559,0.07836712907011745,0.09270246972048136,10.0,6.632513406644878e-8,1.71645630702209e-6,1.0025034891771646e-6,2.0363133197343452e-13,2.0363126723836983e-13,2.0363146615639637e-13
0.39478957915831664,10.0,10.0,0.4821747753846828,0.7148977754816116,0.0045131197004985605,0.07842708296489177,0.0943815249127857,10.0,6.633522327396863e-8,1.7167927973841032e-6,1.0068137376044226e-6,2.0363147090583081e-13,2.0363133197343452e-13,2.0363146834310855e-13
0.3967935871743487,10.0,10.0,0.48217477539384446,0.7148977754816116,0.0045332788688970446,0.0785147163779201,0.09498031084661764,10.0,6.677213420165801e-8,1.7170451862503328e-6,1.0120270240314702e-6,2.0363147392048326e-13,2.0363146615639637e-13,2.0363147392048326e-13
0.39879759519038077,10.0,10.0,0.4821747753994293,0.7148977754816116,0.00459213715924526,0.07856401868031913,0.09507622954737122,10.0,6.820402397499049e-8,1.7175664996812601e-6,1.0147381985502325e-6,2.036315150428248e-13,2.0363147392048326e-13,2.0363160746858934e-13
0.40080160320641284,10.0,10.0,0.48217477541499804,0.7148977754816116,0.004615759514286316,0.07860979723709419,0.09605728518559796,10.0,6.87490831482647e-8,1.7180762636178335e-6,1.0305293839312717e-6,2.0363160097081272e-13,2.0363160746858934e-13,2.0363164237348346e-13
0.4028056112224449,10.0,10.0,0.48217477541940645,0.7148977754816116,0.004620127731824527,0.07861438372647657,0.0974965374124832,10.0,6.952282242038306e-8,1.7189483356112262e-6,1.046033926151018e-6,2.0363164237348346e-13,2.0363164237348346e-13,2.0363171196319373e-13
0.40480961923847697,10.0,10.0,0.4821747754344969,0.7148977754816116,0.0046381463305340005,0.07871242192554476,0.09772950463979627,10.0,6.96198268955353e-8,1.720215128316243e-6,1.0552111071926695e-6,2.0363215016703373e-13,2.0363215016703373e-13,2.036321902633162e-13
0.40681362725450904,10.0,10.0,0.4821747754381351,0.7148977754816116,0.004639433385499584,0.07873300987137978,0.09843248672856834,10.0,6.984041278237765e-8,1.7204382121571742e-6,1.0624877292852075e-6,2.0363228761157605e-13,2.0363228761157605e-13,2.0363227215040776e-13
0.4088176352705411,10.0,10.0,0.48217477544167797,0.7148977754816116,0.004650034156622841,0.07874311698230073,0.09939795919335753,10.0,7.274128482474673e-8,1.7206874567659595e-6,1.0748001548327776e-6,2.0363247603166937e-13,2.0363247603166937e-13,2.0363247132257853e-13
0.41082164328657317,10.0,10.0,0.4821747754556931,0.7148977754816116,0.004656514333756779,0.07879269457614374,0.10003094983998351,10.0,7.30152812539083e-8,1.7209267820848484e-6,1.0816376320489726e-6,2.0363261221126513e-13,2.0363261221126513e-13,2.0363261221126513e-13
0.41282565130260523,10.0,10.0,0.48217477547006776,0.7148977754816116,0.004656754817360874,0.07883274286176717,0.10106244460467201,10.0,7.347653835038067e-8,1.7224871958137478e-6,1.0911617354426726e-6,2.036327435255787e-13,2.0363277195277476e-13,2.0363277195277476e-13
0.4148296593186373,10.0,10.0,0.4821747754720104,0.7148977754816116,0.004745120583775935,0.07884823013557203,0.10228338915134379,10.0,7.377104391030631e-8,1.723955036545631e-6,1.1123137194918102e-6,2.0363277195277476e-13,2.0363282610935338e-13,2.0363280292620076e-13
0.4168336673346693,10.0,10.0,0.4821747754721538,0.7148977754816116,0.004808142180826716,0.07884981220287138,0.10272277469688186,10.0,7.452324301866464e-8,1.7240797142393792e-6,1.1129619900583042e-6,2.0363282610935338e-13,2.0363285068119307e-13,2.0363285525303104e-13
0.4188376753507014,10.0,10.0,0.4821747754736219,0.7148977754816116,0.004876127979497042,0.07887342611233322,0.10437877976064273,10.0,7.493999838583058e-8,1.724225853623209e-6,1.1208476976538508e-6,2.0363296781766444e-13,2.0363296781766444e-13,2.036329392339398e-13
0.42084168336673344,10.0,10.0,0.4821747754875857,0.7148977754816116,0.004964266368405277,0.07889401124307652,0.10466532071427309,10.0,7.512893840595496e-8,1.724904477317497e-6,1.1317168713316458e-6,2.0363326178536121e-13,2.0363296786786379e-13,2.0363327524142906e-13
0.4228456913827655,10.0,10.0,0.48217477550119225,0.7148977754816116,0.004989478712507539,0.0789691869198938,0.10603030511545058,10.0,7.531820815024733e-8,1.7260517805387264e-6,1.1333373658414482e-6,2.036332842121998e-13,2.036332842121998e-13,2.036332842121998e-13
0.4248496993987976,10.0,10.0,0.48217477550205307,0.7148977754816116,0.004992454865616251,0.07899078876962241,0.1070655107301341,10.0,7.548031950929713e-8,1.7261876252900092e-6,1.1351282046696674e-6,2.0363331258078093e-13,2.0363331258078093e-13,2.036332958752384e-13
0.42685370741482964,10.0,10.0,0.48217477551102444,0.7148977754816116,0.004994250916929689,0.07908725496770325,0.10767720981207071,10.0,7.558808448872114e-8,1.726593465305677e-6,1.1464472354144368e-6,2.0363332188397457e-13,2.0363332188397457e-13,2.036333508889532e-13
0.4288577154308617,10.0,10.0,0.4821747755156162,0.7148977754816116,0.004994267156517202,0.07909153992671424,0.10931977093688425,10.0,7.588968092608496e-8,1.7268087658900826e-6,1.1620105988827724e-6,2.036333508889532e-13,2.036333508889532e-13,2.0363337624570156e-13
0.4308617234468938,10.0,10.0,0.48217477551833293,0.7148977754816116,0.005149258983170137,0.0791507227198616,0.10948389400018053,10.0,7.595214074919365e-8,1.727222216908451e-6,1.1642476175038296e-6,2.0363336557179426e-13,2.0363336557179426e-13,2.0363338251804998e-13
0.43286573146292584,10.0,10.0,0.4821747755283317,0.7148977754816116,0.00519003149439627,0.07917626664984277,0.11095694183553612,10.0,7.654662084215373e-8,1.7274584658514822e-6,1.1687038849089414e-6,2.0363342253385715e-13,2.0363342253385715e-13,2.0363344106890832e-13
0.4348697394789579,10.0,10.0,0.48217477552842625,0.7148977754816116,0.005213290368612539,0.07917833154232877,0.11192019712465447,10.0,7.693199858710475e-8,1.7289268311950705e-6,1.18620378862904e-6,2.0363344106890832e-13,2.0363344106890832e-13,2.0363360411350448e-13
0.43687374749499,10.0,10.0,0.48217477554025245,0.7148977754816116,0.005214820520883358,0.07924552970150105,0.11258915083299192,10.0,7.834363059558924e-8,1.7293909007039182e-6,1.190397344367976e-6,2.0363361281980974e-13,2.0363361281980974e-13,2.0363380770204853e-13
0.43887775551102204,10.0,10.0,0.4821747755503225,0.7148977754816116,0.005288226976385714,0.07925907754915133,0.1142163004497613,10.0,7.886739072617684e-8,1.7297548348274318e-6,1.195566710387089e-6,2.0363380770204853e-13,2.0363380770204853e-13,2.036338488529031e-13
0.4408817635270541,10.0,10.0,0.4821747755514282,0.7148977754816116,0.005315814620446353,0.07932020849889537,0.11437475663417826,10.0,7.927243685424072e-8,1.7299933266910977e-6,1.1962318711655284e-6,2.0363386587262225e-13,2.0363386587262225e-13,2.0363386587262225e-13
0.44288577154308617,10.0,10.0,0.4821747755522559,0.7148977754816116,0.005339151639741922,0.07936152822252529,0.11583830214996295,10.0,8.048041990172301e-8,1.7307058061685745e-6,1.1977231503901179e-6,2.0363390108519348e-13,2.0363390108519348e-13,2.0363390108519348e-13
0.44488977955911824,10.0,10.0,0.48217477555597,0.7148977754816116,0.005364229721576835,0.07937155267314502,0.11684746858202932,10.0,8.066893043292458e-8,1.7309485731617038e-6,1.2032761519588015e-6,2.036339339096743e-13,2.036339339096743e-13,2.0363391729943563e-13
0.4468937875751503,10.0,10.0,0.4821747755619054,0.7148977754816116,0.005367544873483972,0.07942960906950484,0.11745507561862331,10.0,8.077839298224245e-8,1.7310106900616204e-6,1.2166432457964615e-6,2.0363490227768573e-13,2.0363490227768573e-13,2.036348716157832e-13
0.44889779559118237,10.0,10.0,0.4821747755630343,0.7148977754816116,0.005370037539461339,0.07943031014500895,0.11906654810412301,10.0,8.099291284774733e-8,1.7310211883168551e-6,1.2237844281661352e-6,2.0363499907495668e-13,2.0363499907495668e-13,2.0363491320377878e-13
0.45090180360721444,10.0,10.0,0.48217477557172783,0.7148977754816116,0.005438816923824905,0.07946225994867505,0.11933837302612064,10.0,8.261973059752053e-8,1.7314621698942533e-6,1.2330071031382874e-6,2.0363508412214087e-13,2.0363508412214087e-13,2.0363508301850217e-13
0.4529058116232465,10.0,10.0,0.48217477557310695,0.7148977754816116,0.005446116078810062,0.07960457812646293,0.12067265381922511,10.0,8.276724709787984e-8,1.7318350647358055e-6,1.2345223218502506e-6,2.0363511194077942e-13,2.0363511194077942e-13,2.036351293799823e-13
0.45490981963927857,10.0,10.0,0.48217477558093635,0.7148977754816116,0.0054567557068933995,0.07966777578959194,0.12184753350800293,10.0,8.375675776622724e-8,1.7321627726779389e-6,1.2425929431258893e-6,2.0363515637784435e-13,2.0363515637784435e-13,2.0363513762593774e-13
0.45691382765531063,10.0,10.0,0.4821747755865501,0.7148977754816116,0.0054604057691557475,0.07971992792902187,0.1222733333948474,10.0,8.558177575324637e-8,1.7326788925204501e-6,1.2538740219140098e-6,2.036355191571691e-13,2.036355191571691e-13,2.0363557163013267e-13
0.4589178356713427,10.0,10.0,0.4821747755895693,0.7148977754816116,0.005564294286456058,0.07972668053296862,0.1238685333813809,10.0,8.603643277495695e-8,1.7332282486306838e-6,1.2576305711710624e-6,2.0363570837851298e-13,2.0363570837851298e-13,2.0363575906795048e-13
0.46092184368737477,10.0,10.0,0.4821747755913515,0.7148977754816116,0.005622731279549665,0.07974076046888755,0.12545820579292166,10.0,8.614939976109471e-8,1.7333249265654802e-6,1.2617070632349826e-6,2.036358838785271e-13,2.036358737233273e-13,2.036358958212343e-13
0.46292585170340683,10.0,10.0,0.4821747755976627,0.7148977754816116,0.005637616796638778,0.07976734409273141,0.12704230769028016,10.0,8.635141592961625e-8,1.735089898484884e-6,1.2763849358638811e-6,2.036359410664093e-13,2.036358838785271e-13,2.0363590228720635e-13
0.4649298597194389,10.0,10.0,0.4821747756020417,0.7148977754816116,0.005651630665244103,0.07982564415524541,0.1286208007990735,10.0,8.74578656795222e-8,1.7353177511996317e-6,1.2777542601827736e-6,2.036363046328187e-13,2.036359410664093e-13,2.0363635110784144e-13
0.46693386773547096,10.0,10.0,0.4821747756030542,0.7148977754816116,0.005657183694637993,0.07982610974850732,0.13019365115959453,10.0,8.811235672303354e-8,1.7354772282368051e-6,1.2780439579736383e-6,2.0363633926813325e-13,2.0363633926813325e-13,2.0363646553628542e-13
0.46893787575150303,10.0,10.0,0.4821747756052503,0.7148977754816116,0.005670317954636376,0.07984469442168997,0.13176082880549506,10.0,8.921342064019329e-8,1.735772253245698e-6,1.2786957936976132e-6,2.036365359365788e-13,2.036365359365788e-13,2.036366680462462e-13
0.4709418837675351,10.0,10.0,0.4821747756073156,0.7148977754816116,0.005759335953803207,0.0798601614859401,0.13332230746862808,10.0,8.945591125744636e-8,1.7376320070159738e-6,1.2804102710573616e-6,2.03636813201887e-13,2.03636813201887e-13,2.0363684234499402e-13
0.4729458917835671,10.0,10.0,0.48217477561139643,0.7148977754816116,0.005788820686854993,0.07986215578901763,0.1348780643076633,10.0,8.947666409922861e-8,1.737689622410497e-6,1.2820063983071033e-6,2.036369460283604e-13,2.036369460283604e-13,2.0363686404202005e-13
0.4749498997995992,10.0,10.0,0.48217477561236366,0.7148977754816116,0.00583330737079428,0.07988995819457284,0.13642807965833142,10.0,8.959906558590442e-8,1.7378726384924819e-6,1.2991244700351659e-6,2.03637059396578e-13,2.03637059396578e-13,2.03637119630792e-13
0.47695390781563124,10.0,10.0,0.4821747756190324,0.7148977754816116,0.005860258606754851,0.07989131041835631,0.1379723368033676,10.0,9.0512068485289e-8,1.7384533295909596e-6,1.3022742581607052e-6,2.036370817305654e-13,2.036370817305654e-13,2.0363713736778509e-13
0.4789579158316633,10.0,10.0,0.48217477562128414,0.7148977754816116,0.005862413941244053,0.07991923847547223,0.1395108217604152,10.0,9.116691475159062e-8,1.7387575274531327e-6,1.3143810984851397e-6,2.036372348601046e-13,2.036372348601046e-13,2.036372348601046e-13
0.48096192384769537,10.0,10.0,0.4821747756252844,0.7148977754816116,0.005920500318027535,0.07992379584922035,0.14104352308632073,10.0,9.252114848990687e-8,1.739395994611106e-6,1.3393571522316407e-6,2.036373220456275e-13,2.036373220456275e-13,2.036372537372806e-13
0.48296593186372744,10.0,10.0,0.4821747756311456,0.7148977754816116,0.005931173147711469,0.0799726010058218,0.14257043169925046,10.0,9.308841206986359e-8,1.7395125275892972e-6,1.3546829313249394e-6,2.036378643527735e-13,2.036378643527735e-13,2.036378643527735e-13
0.4849699398797595,10.0,10.0,0.48217477563129724,0.7148977754816116,0.005985533970134905,0.07999118111597156,0.14409154069885816,10.0,9.405691641288972e-8,1.7395528958780642e-6,1.3557051058163464e-6,2.0363786658328764e-13,2.0363786658328764e-13,2.0363786658328764e-13
0.48697394789579157,10.0,10.0,0.48217477563158406,0.7148977754816116,0.005992336550452785,0.0800001348436103,0.14560684523326234,10.0,9.410326961787582e-8,1.7397502995258504e-6,1.35898123974564e-6,2.0363790355894032e-13,2.0363790355894032e-13,2.0363789844156522e-13
0.48897795591182364,10.0,10.0,0.4821747756335066,0.7148977754816116,0.006132831148213017,0.08003165405164465,0.1471163423400524,10.0,9.583341600265391e-8,1.7398846061077406e-6,1.368851374886697e-6,2.0363791749031504e-13,2.0363791749031504e-13,2.0363793846022484e-13
0.4909819639278557,10.0,10.0,0.4821747756366405,0.7148977754816116,0.006159430698086046,0.08006141800422574,0.14862003081825179,10.0,9.636678950245323e-8,1.7400651552860322e-6,1.3917448781983992e-6,2.0363829577804986e-13,2.0363829577804986e-13,2.0363829577804986e-13
0.49298597194388777,10.0,10.0,0.4821747756393072,0.7148977754816116,0.006161380339536696,0.08007231232856991,0.15011791110550077,10.0,9.6611276416721e-8,1.7409000233997776e-6,1.403268858149753e-6,2.0363872444831824e-13,2.0363872444831824e-13,2.0363872444831824e-13
0.49498997995991983,10.0,10.0,0.48217477564179195,0.7148977754816116,0.0062547391781077365,0.08007272819551094,0.15160998516412047,10.0,9.688080635530213e-8,1.7410809829910882e-6,1.4110495931181843e-6,2.0363886239954002e-13,2.0363886239954002e-13,2.0363886239954002e-13
0.4969939879759519,10.0,10.0,0.48217477564420125,0.7148977754816116,0.0062926068231484765,0.080093317685333,0.15309625637534396,10.0,9.699243019408939e-8,1.741223363026119e-6,1.412937311455546e-6,2.0363887621943637e-13,2.0363887621943637e-13,2.0363887621943637e-13
0.49899799599198397,10.0,10.0,0.4821747756466215,0.7148977754816116,0.006331052505454149,0.08013914651731738,0.1545767294410636,10.0,9.779703390598263e-8,1.7417760387200065e-6,1.4267253478379722e-6,2.0363946810199446e-13,2.0363946810199446e-13,2.036394795453169e-13
0.501002004008016,10.0,10.0,0.48217477564798655,0.7148977754816116,0.006333190500162001,0.08015380900710223,0.15605141029250108,10.0,9.941578117032773e-8,1.7417812375466941e-6,1.4327452231673933e-6,2.0363999661946915e-13,2.0363999661946915e-13,2.0364002561113076e-13
0.503006012024048,10.0,10.0,0.48217477565114913,0.7148977754816116,0.006377528186293434,0.08015997165759274,0.15752030600525913,10.0,9.988769530705351e-8,1.7418100347173096e-6,1.4399971385461276e-6,2.03640137616765e-13,2.03640137616765e-13,2.03640137616765e-13
0.5050100200400801,10.0,10.0,0.4821747756532389,0.7148977754816116,0.0063853289997721375,0.0801788809724536,0.15898342472026086,10.0,1.0034029502784921e-7,1.7419702102374065e-6,1.4541226633596169e-6,2.036403166369763e-13,2.036403595048467e-13,2.0364026416825126e-13
0.5070140280561122,10.0,10.0,0.4821747756535591,0.7148977754816116,0.006475558602061753,0.08019466379051256,0.16044077557012495,10.0,1.003927640198055e-7,1.7421706244314576e-6,1.4606517923187115e-6,2.036403595048467e-13,2.0364065063293872e-13,2.03640377912223e-13
0.5090180360721442,10.0,10.0,0.4821747756553938,0.7148977754816116,0.006504139154440625,0.08022975554452613,0.1618923686105638,10.0,1.0073747214923602e-7,1.7422501900452133e-6,1.4631639510027103e-6,2.0364065063293872e-13,2.0364091290993683e-13,2.0364065063293872e-13
0.5110220440881763,10.0,10.0,0.48217477565937317,0.7148977754816116,0.006586878483456208,0.08027236901333827,0.16333821475642585,10.0,1.0170281951339501e-7,1.7425660313412657e-6,1.4778030269782532e-6,2.0364091290993683e-13,2.0364101909100714e-13,2.0364091290993683e-13
0.5130260521042084,10.0,10.0,0.48217477566131356,0.7148977754816116,0.006681989365539351,0.08027331590951038,0.1647783257220363,10.0,1.0238369622968464e-7,1.7433538421188554e-6,1.4794744891934088e-6,2.0364101909100714e-13,2.0364111761107018e-13,2.0364101789411e-13
0.5150300601202404,10.0,10.0,0.4821747756617472,0.7148977754816116,0.006709843251394876,0.08030446232064356,0.16621271396551754,10.0,1.0250623908432332e-7,1.7434054822159325e-6,1.4880269561204402e-6,2.0364111761107018e-13,2.0364117418727003e-13,2.0364106568982464e-13
0.5170340681362725,10.0,10.0,0.48217477566310385,0.7148977754816116,0.006772852306403328,0.08031775149134113,0.1690187171164319,10.0,1.0273359133878888e-7,1.743406062227134e-6,1.4963606162158541e-6,2.0364117418727003e-13,2.0364173570258913e-13,2.0364117418727003e-13
0.5190380761523046,10.0,10.0,0.4821747756642312,0.7148977754816116,0.006879932263509454,0.08037769369029127,0.17030734299727515,10.0,1.0478800022458206e-7,1.7439909943830322e-6,1.4988248178412777e-6,2.0364173570258913e-13,2.0364178867858912e-13,2.0364173570258913e-13
0.5210420841683366,10.0,10.0,0.48217477566660133,0.7148977754816116,0.0069863686685507145,0.0804068997775068,0.17159480417208733,10.0,1.0499573472510026e-7,1.7440821471882602e-6,1.499313982953374e-6,2.0364178867858912e-13,2.0364181064505204e-13,2.036417870793448e-13
0.5230460921843687,10.0,10.0,0.48217477566891176,0.7148977754816116,0.007017019797420748,0.08042205017459987,0.17288137167473203,10.0,1.0551529535908104e-7,1.744251183805398e-6,1.5000567365257345e-6,2.0364181064505204e-13,2.0364206871771273e-13,2.0364206871771273e-13
0.5250501002004008,10.0,10.0,0.4821747756696952,0.7148977754816116,0.0070179365956573045,0.08043655771027172,0.17416603402001185,10.0,1.0567643518066088e-7,1.7443773493288348e-6,1.5042927586379627e-6,2.0364206871771273e-13,2.036421091639413e-13,2.0364229788354922e-13
0.5270541082164328,10.0,10.0,0.48217477566988026,0.7148977754816116,0.007027980763638907,0.08049983163203711,0.17544915689250326,10.0,1.0765818789892486e-7,1.7445577901163256e-6,1.5242060529045362e-6,2.0364228593740106e-13,2.0364228593740106e-13,2.0364238587665978e-13
0.5290581162324649,10.0,10.0,0.48217477567214173,0.7148977754816116,0.00704550373157321,0.08062198619894849,0.1767306243659393,10.0,1.0794777243098855e-7,1.744683538014476e-6,1.5307881859022047e-6,2.0364262849088374e-13,2.0364308179891422e-13,2.0364262545631497e-13
0.531062124248497,10.0,10.0,0.48217477567295425,0.7148977754816116,0.007079874667154719,0.08069225494888912,0.17801032561556368,10.0,1.0850771749683218e-7,1.7450599969926895e-6,1.5330592382932883e-6,2.0364308179891422e-13,2.0364309430039893e-13,2.0364308179891422e-13
0.533066132264529,10.0,10.0,0.4821747756751808,0.7148977754816116,0.007109182968415744,0.08074430132314717,0.17928815470385617,10.0,1.0894234120405698e-7,1.7454716011437612e-6,1.5387016897589422e-6,2.0364340959235703e-13,2.0364340959235703e-13,2.0364339329370644e-13
0.5350701402805611,10.0,10.0,0.48217477567583605,0.7148977754816116,0.0071425717260888985,0.08080544729614929,0.18056401037571593,10.0,1.1001909870810625e-7,1.7457253833272935e-6,1.54253637978335e-6,2.036434776151233e-13,2.036434776151233e-13,2.0364340182481288e-13
0.5370741482965932,10.0,10.0,0.48217477567853784,0.7148977754816116,0.007155117484490403,0.08085706081216838,0.1818377958626872,10.0,1.1017674502123241e-7,1.747768956849273e-6,1.5468144470163216e-6,2.036438299522786e-13,2.036438299522786e-13,2.0364355385156398e-13
0.5390781563126252,10.0,10.0,0.4821747756806662,0.7148977754816116,0.007210969504600601,0.0809078018145084,0.18310941869684516,10.0,1.1018790615219149e-7,1.7483015771740409e-6,1.5659550071692737e-6,2.036439125010005e-13,2.036439125010005e-13,2.036438299522786e-13
0.5410821643286573,10.0,10.0,0.48217477568093964,0.7148977754816116,0.00723939768664626,0.08098992367615933,0.18437879052692063,10.0,1.1031647635052966e-7,1.748355099976075e-6,1.577670035373087e-6,2.0364393082247574e-13,2.0364393082247574e-13,2.0364393178598222e-13
0.5430861723446894,10.0,10.0,0.4821747756810707,0.7148977754816116,0.00728217146849321,0.08099975145705801,0.18564582695631868,10.0,1.1044420204687227e-7,1.7484601998532576e-6,1.6131709865792425e-6,2.0364478644197603e-13,2.036444802063135e-13,2.0364482827113464e-13
0.5450901803607214,10.0,10.0,0.4821747756820373,0.7148977754816116,0.007311292415781751,0.0810405586915851,0.18691044737258536,10.0,1.1077840386141692e-7,1.748635160031842e-6,1.619466956204153e-6,2.0364541330769933e-13,2.0364478644197603e-13,2.0364541330769933e-13
0.5470941883767535,10.0,10.0,0.4821747756834453,0.7148977754816116,0.0073498121325107834,0.08109212834637033,0.1881725747932123,10.0,1.1139070255515463e-7,1.7490554547322076e-6,1.6235901583270302e-6,2.0364560684927987e-13,2.0364541330769933e-13,2.0364561525207795e-13
0.5490981963927856,10.0,10.0,0.4821747756854659,0.7148977754816116,0.007367294490329891,0.08117239431913972,0.1894321357162456,10.0,1.1349089633495136e-7,1.7496168032012118e-6,1.6344977004050106e-6,2.036458646788949e-13,2.036457480267973e-13,2.036458646788949e-13
0.5511022044088176,10.0,10.0,0.48217477568567146,0.7148977754816116,0.007449326320097417,0.08125419429709822,0.19068905997744992,10.0,1.1424745514741096e-7,1.7501848508833644e-6,1.641345876556143e-6,2.0364645264112352e-13,2.036458646788949e-13,2.0364645264112352e-13
0.5531062124248497,10.0,10.0,0.48217477568775846,0.7148977754816116,0.00753419225542211,0.0813939870437349,0.19194328061372867,10.0,1.1432611199000269e-7,1.750259172578076e-6,1.6559126927359037e-6,2.0364654568022363e-13,2.0364654568022363e-13,2.0364653549477169e-13
0.5551102204408818,10.0,10.0,0.4821747756880879,0.7148977754816116,0.007610960866007432,0.08142724586384055,0.19319473373251494,10.0,1.1443158459252442e-7,1.7511591936772523e-6,1.6621284151961559e-6,2.0364657124196574e-13,2.0364662212677634e-13,2.0364657449329186e-13
0.5571142284569138,10.0,10.0,0.48217477568966566,0.7148977754816116,0.0076131283756944385,0.08143857339084798,0.19444335838685964,10.0,1.148028071747092e-7,1.751515784219423e-6,1.6760851307399548e-6,2.0364678391184705e-13,2.0364679040934828e-13,2.0364679040934828e-13
0.5591182364729459,10.0,10.0,0.48217477568971506,0.7148977754816116,0.0076877563041274554,0.08145275645284299,0.1956890964559567,10.0,1.1556731148004479e-7,1.7522353437496355e-6,1.690204438687264e-6,2.0364721698185e-13,2.0364721698185e-13,2.0364720917928535e-13
0.561122244488978,10.0,10.0,0.48217477569129397,0.7148977754816116,0.007828394490830363,0.08148211139843009,0.1969318925308551,10.0,1.1608486222437848e-7,1.7524849852758577e-6,1.7080411430237585e-6,2.03647440089173e-13,2.03647440089173e-13,2.0364735668555036e-13
0.56312625250501,10.0,10.0,0.4821747756915494,0.7148977754816116,0.007834118471370626,0.08151583547542535,0.1981716938051205,10.0,1.1863892716562864e-7,1.7525417474453876e-6,1.7173169662870237e-6,2.0364751842161528e-13,2.0364751842161528e-13,2.0364762896868345e-13
0.5651302605210421,10.0,10.0,0.482174775693269,0.7148977754816116,0.007919537328995245,0.08153974391148851,0.19940844997021986,10.0,1.1909433679687317e-7,1.752792275782202e-6,1.7275065363132897e-6,2.0364775483206914e-13,2.0364775483206914e-13,2.0364777546931362e-13
0.5671342685370742,10.0,10.0,0.48217477569334044,0.7148977754816116,0.00794244245248434,0.08162125631940581,0.2006421131154115,10.0,1.2059047895508096e-7,1.7528668692466865e-6,1.7454845657868918e-6,2.0364820317094196e-13,2.0364820317094196e-13,2.0364825845559375e-13
0.5691382765531062,10.0,10.0,0.48217477569389594,0.7148977754816116,0.007979119827055124,0.08166734205020529,0.20187263763193491,10.0,1.2115609884717113e-7,1.75428558758337e-6,1.755301326617425e-6,2.0364868550393914e-13,2.0364868550393914e-13,2.0364854539872218e-13
0.5711422845691383,10.0,10.0,0.4821747756948812,0.7148977754816116,0.007988651860356168,0.08172337929721024,0.20309998012130312,10.0,1.230618016187265e-7,1.754293741914793e-6,1.7616751224501258e-6,2.0364965536378901e-13,2.0364965536378901e-13,2.0364869553165498e-13
0.5731462925851704,10.0,10.0,0.4821747756963926,0.7148977754816116,0.008055558140473444,0.08179278051505484,0.20432409930750983,10.0,1.2331794978499434e-7,1.755529433820874e-6,1.769789229247557e-6,2.0365099668287184e-13,2.0365068981301425e-13,2.0365099668287184e-13
0.5751503006012024,10.0,10.0,0.48217477569655587,0.7148977754816116,0.008103681898124892,0.08188765866314512,0.2055449559529725,10.0,1.2576096713365288e-7,1.75581404268814e-6,1.7940232125282561e-6,2.0365111726763616e-13,2.0365099668287184e-13,2.0365111342506225e-13
0.5771543086172345,10.0,10.0,0.4821747756978096,0.7148977754816116,0.008124007793109024,0.08190883991053229,0.20676251277804078,10.0,1.26668079674175e-7,1.7567833870381305e-6,1.7965563503780367e-6,2.0365132343866648e-13,2.0365111726763616e-13,2.0365132716157895e-13
0.5791583166332666,10.0,10.0,0.48217477569823647,0.7148977754816116,0.00814187380695712,0.08191182717573582,0.2079767343839077,10.0,1.2688440751299532e-7,1.758325971234546e-6,1.8147895898596891e-6,2.0365136647780403e-13,2.0365132343866648e-13,2.0365136647780403e-13
0.5811623246492986,10.0,10.0,0.48217477569861494,0.7148977754816116,0.00820132084440605,0.08192778452276785,0.2091875871787692,10.0,1.2696770307859352e-7,1.7585992360523856e-6,1.8341854615924748e-6,2.036516551194645e-13,2.036515672919262e-13,2.036516551194645e-13
0.5831663326653307,10.0,10.0,0.48217477569913797,0.7148977754816116,0.00822034126462051,0.08193327009647491,0.21039503930708386,10.0,1.2762041669424755e-7,1.7588942618347364e-6,1.8477547431161775e-6,2.0365208594621712e-13,2.0365208594621712e-13,2.0365209886212282e-13
0.5851703406813628,10.0,10.0,0.4821747756993694,0.7148977754816116,0.008273681929159284,0.0820337905402708,0.21159906058179298,10.0,1.277217991178246e-7,1.7596995414842756e-6,1.8513521433717502e-6,2.0365297034555132e-13,2.0365309535955154e-13,2.0365297034555132e-13
0.5871743486973948,10.0,10.0,0.48217477570038336,0.7148977754816116,0.008308999797933802,0.08213234241175713,0.2127996224193666,10.0,1.2777040383911575e-7,1.7600592111747817e-6,1.8858468576360138e-6,2.0365304463584875e-13,2.0365362361696751e-13,2.0365312071833446e-13
0.5891783567134269,10.0,10.0,0.4821747757015509,0.7148977754816116,0.008329447116118906,0.08227600186457955,0.2139966977775483,10.0,1.2838203422156024e-7,1.7616319180936551e-6,1.8897362894982656e-6,2.0365309535955154e-13,2.036537884811425e-13,2.036531636444924e-13
0.591182364729459,10.0,10.0,0.4821747757018312,0.7148977754816116,0.008363464226060545,0.08231607731971145,0.21519026109567713,10.0,1.291679459188226e-7,1.7637131762440788e-6,1.8970448325893162e-6,2.0365362361696751e-13,2.0365380169469034e-13,2.0365362361696751e-13
0.593186372745491,10.0,10.0,0.4821747757024491,0.7148977754816116,0.008381285795709124,0.08231958249912624,0.21638028823747113,10.0,1.298848667712482e-7,1.7641455474622144e-6,1.904423802431039e-6,2.0365380169469034e-13,2.0365385709103884e-13,2.036538182723622e-13
0.5951903807615231,10.0,10.0,0.48217477570264544,0.7148977754816116,0.008391924433632429,0.08233718043160333,0.21756675643616197,10.0,1.2995979962133108e-7,1.7643924081852107e-6,1.9052297361888196e-6,2.0365385709103884e-13,2.0365388365164652e-13,2.0365382455700071e-13
0.5971943887775552,10.0,10.0,0.4821747757034433,0.7148977754816116,0.008432276970997606,0.08235595840072624,0.21874964424707208,10.0,1.3133900742323243e-7,1.7644660409709863e-6,1.9056137715236346e-6,2.0365388365164652e-13,2.0365393896024242e-13,2.0365388365164652e-13
0.5991983967935872,10.0,10.0,0.4821747757036716,0.7148977754816116,0.008527723160216386,0.08238066010251141,0.21992893147521547,10.0,1.3148734840193623e-7,1.7645140739031486e-6,1.923427039641244e-6,2.0365393896024242e-13,2.0365430299184864e-13,2.0365426670290998e-13
0.6012024048096193,10.0,10.0,0.48217477570398526,0.7148977754816116,0.008570852725098577,0.082438614055149,0.22110459916158254,10.0,1.3281334153852174e-7,1.7645367428396007e-6,1.928482734024908e-6,2.0365472646359095e-13,2.0365472646359095e-13,2.036547269573459e-13
0.6032064128256514,10.0,10.0,0.48217477570463363,0.7148977754816116,0.008606216853514365,0.08264479039129946,0.22227662951225283,10.0,1.3335695058738257e-7,1.7648311076534488e-6,1.9334976330770834e-6,2.0365483653969302e-13,2.0365483653969302e-13,2.036548227449018e-13
0.6052104208416834,10.0,10.0,0.4821747757055355,0.7148977754816116,0.008625774413732664,0.08268049810138717,0.22344500586025767,10.0,1.3341073902612248e-7,1.765939481613264e-6,1.951844540098063e-6,2.0365487986575223e-13,2.0365487986575223e-13,2.0365484703846977e-13
0.6072144288577155,10.0,10.0,0.4821747757055644,0.7148977754816116,0.008673573322539773,0.082704688898392,0.22460971262278326,10.0,1.3365247048747775e-7,1.768454696481113e-6,1.9523404165561724e-6,2.036551112561998e-13,2.036551112561998e-13,2.036551112561998e-13
0.6092184368737475,10.0,10.0,0.4821747757058701,0.7148977754816116,0.00867386872160618,0.08279847475171284,0.22577073526008737,10.0,1.3483694005778244e-7,1.7700288257858721e-6,1.952925324399891e-6,2.0365659706801732e-13,2.0365659706801732e-13,2.0365667151205334e-13
0.6112224448897795,10.0,10.0,0.482174775706381,0.7148977754816116,0.008768154608521091,0.0828380086186041,0.2269280602360532,10.0,1.3651307238510826e-7,1.7700673276367858e-6,1.9859162429481917e-6,2.0365712923274524e-13,2.0365712923274524e-13,2.0365722369969225e-13
0.6132264529058116,10.0,10.0,0.4821747757071737,0.7148977754816116,0.008796990330259581,0.08285012223651876,0.2280816749803102,10.0,1.393383048687081e-7,1.7703152766175306e-6,1.9997109595224967e-6,2.036574463364684e-13,2.036574463364684e-13,2.0365730239395878e-13
0.6152304609218436,10.0,10.0,0.48217477570734846,0.7148977754816116,0.00891791466622525,0.08301225756371905,0.22923156785185375,10.0,1.4012508094897026e-7,1.770796129955165e-6,2.003132010745508e-6,2.0365786629127522e-13,2.0365786629127522e-13,2.0365786629127522e-13
0.6172344689378757,10.0,10.0,0.4821747757075193,0.7148977754816116,0.008965179222071816,0.0830444199950557,0.23037772810409793,10.0,1.4316158880487022e-7,1.771449952893941e-6,2.0263721696945445e-6,2.0365789941772103e-13,2.0365789941772103e-13,2.0365789941772103e-13
0.6192384769539078,10.0,10.0,0.48217477570791684,0.7148977754816116,0.009049676632717565,0.0830535628117549,0.231520145851301,10.0,1.4337645617206308e-7,1.7723332727828625e-6,2.02692472183677e-6,2.036595197858515e-13,2.036595197858515e-13,2.036597100571992e-13
0.6212424849699398,10.0,10.0,0.4821747757080955,0.7148977754816116,0.009127443453133046,0.08308186885857533,0.2326588120363035,10.0,1.4510541619254806e-7,1.7727880824011418e-6,2.02723336387308e-6,2.0365975426834185e-13,2.0366001294498962e-13,2.0365978740846623e-13
0.6232464929859719,10.0,10.0,0.48217477570861356,0.7148977754816116,0.009208877659425766,0.08315853991430405,0.23379371839952337,10.0,1.4538102632312813e-7,1.7736794439497784e-6,2.036508006393133e-6,2.0366001294498962e-13,2.0366014360220899e-13,2.036600066633449e-13
0.625250501002004,10.0,10.0,0.4821747757089624,0.7148977754816116,0.009326557473561382,0.08323747912911893,0.23492485744915426,10.0,1.4628285564784967e-7,1.7741048276966663e-6,2.040283852879723e-6,2.0366014360220899e-13,2.0366069738133024e-13,2.036602132749603e-13
0.627254509018036,10.0,10.0,0.4821747757092667,0.7148977754816116,0.009378233690031693,0.08325752641124413,0.23605222243251608,10.0,1.4638339833580246e-7,1.7743901179361588e-6,2.079843721084048e-6,2.0366069738133024e-13,2.036608132698286e-13,2.0366078243684162e-13
0.6292585170340681,10.0,10.0,0.482174775709879,0.7148977754816116,0.00938997743713018,0.08330705774687744,0.23717580730850898,10.0,1.4744504218812652e-7,1.775150901680093e-6,2.0826494661790342e-6,2.036624071106329e-13,2.036624071106329e-13,2.036624071106329e-13
0.6312625250501002,10.0,10.0,0.4821747757101521,0.7148977754816116,0.009391869602435578,0.0833260253387906,0.238295606721124,10.0,1.4847744474761752e-7,1.776697051229273e-6,2.0958545574481413e-6,2.0366393810193665e-13,2.0366393810193665e-13,2.0366392575910096e-13
0.6332665330661322,10.0,10.0,0.4821747757102251,0.7148977754816116,0.009442183420074303,0.08338568249324993,0.23941161597396635,10.0,1.489020803006327e-7,1.7774328809832123e-6,2.096464216983838e-6,2.0366397598782438e-13,2.0366397598782438e-13,2.0366400452586094e-13
0.6352705410821643,10.0,10.0,0.48217477571027734,0.7148977754816116,0.009517249922345011,0.08346280679150186,0.24052383100574873,10.0,1.502492635898151e-7,1.778459584697463e-6,2.1198669065270576e-6,2.0366435610784376e-13,2.0366435610784376e-13,2.0366435610784376e-13
0.6372745490981964,10.0,10.0,0.4821747757104531,0.7148977754816116,0.009528796206401433,0.08349869318775327,0.2416329146923152,10.0,1.508466371128092e-7,1.7800780425493588e-6,2.1393051148857366e-6,2.0366446031452936e-13,2.0366446031452936e-13,2.0366445645454091e-13
0.6392785571142284,10.0,10.0,0.48217477571099127,0.7148977754816116,0.009605336302889867,0.0835135153652144,0.24273746380908914,10.0,1.5093686296938206e-7,1.7819978172289618e-6,2.1486223692054273e-6,2.036646189132276e-13,2.036646189132276e-13,2.036646189132276e-13
0.6412825651302605,10.0,10.0,0.48217477571132994,0.7148977754816116,0.009632286825805927,0.0835704909308988,0.24383821330516217,10.0,1.5534210149004036e-7,1.7825943578828725e-6,2.1699607455243945e-6,2.0366466401350707e-13,2.0366466401350707e-13,2.0366469653007336e-13
0.6432865731462926,10.0,10.0,0.4821747757114958,0.7148977754816116,0.009665721866275727,0.08365802701633097,0.24493516130047654,10.0,1.5616955334272152e-7,1.7829741395227487e-6,2.1709386235998512e-6,2.0366521597488868e-13,2.0366521597488868e-13,2.03665199706746e-13
0.6452905811623246,10.0,10.0,0.48217477571182304,0.7148977754816116,0.00979869068048968,0.08368824035179734,0.4619948513167618,10.0,1.56707416916269e-7,1.7831963622751733e-6,2.2264937605616824e-6,2.0366602406540282e-13,2.0366602406540282e-13,2.0366602406540282e-13
0.6472945891783567,10.0,10.0,0.4821747757119688,0.7148977754816116,0.009799852266826418,0.08375403490843127,0.4619951616033095,10.0,1.572460777844765e-7,1.7833872746635507e-6,2.230046588451746e-6,2.0366612012774465e-13,2.0366612012774465e-13,2.0366612283228436e-13
0.6492985971943888,10.0,10.0,0.48217477571229667,0.7148977754816116,0.009832316548203343,0.08377112410921655,0.461995715779942,10.0,1.5860620455525629e-7,1.7834632541479488e-6,2.2339919039122177e-6,2.036675015155855e-13,2.036675015155855e-13,2.036675015155855e-13
0.6513026052104208,10.0,10.0,0.48217477571241224,0.7148977754816116,0.009995795262755632,0.08393775106140423,0.4619965080877658,10.0,1.5897149063389283e-7,1.784370035695424e-6,2.2570919425719774e-6,2.0366832781373356e-13,2.0366832781373356e-13,2.036682652695759e-13
0.6533066132264529,10.0,10.0,0.48217477571247397,0.7148977754816116,0.009999340284806904,0.0840602774464179,0.46199753287308865,10.0,1.5993091343060604e-7,1.786031018911879e-6,2.257732054788909e-6,2.036685815296053e-13,2.036685815296053e-13,2.0366857134080668e-13
0.655310621242485,10.0,10.0,0.48217477571282796,0.7148977754816116,0.010041002825962245,0.08407799933001181,0.46199878458566207,10.0,1.600636646657336e-7,1.786184058056358e-6,2.282270186409062e-6,2.036695431025477e-13,2.036695431025477e-13,2.0366991296381912e-13
0.657314629258517,10.0,10.0,0.4821747757131426,0.7148977754816116,0.010055919467644888,0.08409639668941912,0.4620002577769523,10.0,1.6061829062927582e-7,1.7865488990183522e-6,2.294750241794764e-6,2.036699365814829e-13,2.036699365814829e-13,2.0367047972812546e-13
0.6593186372745491,10.0,10.0,0.48217477571318074,0.7148977754816116,0.010097249965629797,0.08418291178359709,0.4620019470984385,10.0,1.614149817747177e-7,1.787872815684471e-6,2.3191743923099074e-6,2.036704464898548e-13,2.036704464898548e-13,2.0367062307290173e-13
0.6613226452905812,10.0,10.0,0.4821747757132177,0.7148977754816116,0.010112950300343326,0.08419001209657415,0.46200384729993826,10.0,1.6158635509009992e-7,1.7914307158742594e-6,2.3330786002532917e-6,2.036706409225066e-13,2.036706409225066e-13,2.0367076255858274e-13
0.6633266533066132,10.0,10.0,0.4821747757135831,0.7148977754816116,0.010123377147068104,0.08421411486535074,0.4620059532279599,10.0,1.6277218433925168e-7,1.7916507472278172e-6,2.342392648643008e-6,2.0367125201133093e-13,2.0367133071842214e-13,2.0367125201133093e-13
0.6653306613226453,10.0,10.0,0.48217477571388273,0.7148977754816116,0.010254205033249943,0.0843056246922179,0.4620082598240811,10.0,1.6349420510228407e-7,1.7929348199767626e-6,2.3447452029854606e-6,2.0367133071842214e-13,2.0367156169792725e-13,2.0367129812733738e-13
0.6673346693386774,10.0,10.0,0.48217477571392564,0.7148977754816116,0.01027468776861752,0.08448975897498244,0.46201076212335335,10.0,1.643637415544501e-7,1.7929998604043356e-6,2.3816663186323067e-6,2.0367379771182895e-13,2.0367379771182895e-13,2.0367379991122849e-13
0.6693386773547094,10.0,10.0,0.48217477571412143,0.7148977754816116,0.01039268190218551,0.08451160776114285,0.4620134552527321,10.0,1.6497749850860765e-7,1.7933749538054006e-6,2.3836031377704974e-6,2.0367406067706672e-13,2.0367406067706672e-13,2.036741993869736e-13
0.6713426853707415,10.0,10.0,0.4821747757142468,0.7148977754816116,0.010395348882672413,0.08455117069959774,0.46201633442953205,10.0,1.6525901689013172e-7,1.7934331503913614e-6,2.392486120922028e-6,2.0367436719451922e-13,2.0367436719451922e-13,2.036743764893159e-13
0.6733466933867736,10.0,10.0,0.4821747757142838,0.7148977754816116,0.010472073278583405,0.08461259906277441,0.46201939495990724,10.0,1.6534622511610858e-7,1.7942769746679325e-6,2.3935897133904798e-6,2.0367577163137055e-13,2.0367577163137055e-13,2.0367577163137055e-13
0.6753507014028056,10.0,10.0,0.4821747757145304,0.7148977754816116,0.010692479710241485,0.08467404396034212,0.46202263223735507,10.0,1.6657854818806757e-7,1.7943909100722167e-6,2.3999822815433398e-6,2.0367634793268457e-13,2.0367634793268457e-13,2.0367644701088394e-13
0.6773547094188377,10.0,10.0,0.48217477571454787,0.7148977754816116,0.01076598380135251,0.08485093670464175,0.4620260417412452,10.0,1.6694527259151762e-7,1.7955296963383752e-6,2.4005099745004047e-6,2.0367651169427795e-13,2.0367651169427795e-13,2.0367651169427795e-13
0.6793587174348698,10.0,10.0,0.4821747757148301,0.7148977754816116,0.01087072397250667,0.08490003879110275,0.4620296190353712,10.0,1.681761010848021e-7,1.7971981176691725e-6,2.4154296314078428e-6,2.0367659500000607e-13,2.0367659500000607e-13,2.0367661818113952e-13
0.6813627254509018,10.0,10.0,0.4821747757150947,0.7148977754816116,0.010924585728189872,0.08507232003428096,0.4620333597665262,10.0,1.6863939671539838e-7,1.7972428559175686e-6,2.4207102712936588e-6,2.03676673676978e-13,2.0367671692854167e-13,2.0367671692854167e-13
0.6833667334669339,10.0,10.0,0.4821747757150971,0.7148977754816116,0.010956654184679724,0.08516666888485395,0.46203725966535886,10.0,1.6961952794063963e-7,1.7974499099066906e-6,2.429303820023974e-6,2.0367718047595762e-13,2.0367718047595762e-13,2.0367724347759353e-13
0.685370741482966,10.0,10.0,0.4821747757153428,0.7148977754816116,0.011070116583955975,0.0853813134042935,0.46204131453548075,10.0,1.7116541882610133e-7,1.7975193033034756e-6,2.465244646334627e-6,2.0367782445207345e-13,2.0367782445207345e-13,2.0367782445207345e-13
0.687374749498998,10.0,10.0,0.4821747757155754,0.7148977754816116,0.011108282508065432,0.0854597572337797,0.46204552026713674,10.0,1.7118140428997237e-7,1.7976131080226158e-6,2.48195731434911e-6,2.036778725907714e-13,2.0367819521723508e-13,2.036778725907714e-13
0.6893787575150301,10.0,10.0,0.4821747757155929,0.7148977754816116,0.01117227792235384,0.08551150160265203,0.4620498728253213,10.0,1.7175898297869277e-7,1.7989285505678135e-6,2.4927805253500343e-6,2.0367819521723508e-13,2.036787596999123e-13,2.0367814391606424e-13
0.6913827655310621,10.0,10.0,0.4821747757157934,0.7148977754816116,0.011266946444679004,0.08551364724682525,0.46205436825124147,10.0,1.7204395833839703e-7,1.7992591476405399e-6,2.5329835585953303e-6,2.0367966674386286e-13,2.0367966674386286e-13,2.0367966674386286e-13
0.6933867735470942,10.0,10.0,0.4821747757159978,0.7148977754816116,0.011267277486173205,0.0855161762064425,0.4620590026610247,10.0,1.7292716751711295e-7,1.8000506503093814e-6,2.539706490419432e-6,2.0368081673347265e-13,2.0368081673347265e-13,2.0368078974709932e-13
0.6953907815631263,10.0,10.0,0.4821747757160268,0.7148977754816116,0.011270117115100993,0.08552625488710568,0.46206377224444695,10.0,1.7738897942038762e-7,1.8005916798244343e-6,2.5641391537729495e-6,2.0368160384676225e-13,2.0368176742532652e-13,2.0368160578450158e-13
0.6973947895791583,10.0,10.0,0.48217477571618944,0.7148977754816116,0.011296484223131618,0.08555035360637393,0.46206867326368184,10.0,1.7772199965327848e-7,1.8006478161995089e-6,2.576681057328565e-6,2.0368176742532652e-13,2.0368200281220008e-13,2.0368163192337907e-13
0.6993987975951904,10.0,10.0,0.4821747757163691,0.7148977754816116,0.011350379103606992,0.0856621986942372,0.46207370205206977,10.0,1.782505262742539e-7,1.802003188316758e-6,2.5776908089456683e-6,2.0368200281220008e-13,2.0368253937720234e-13,2.0368198689707506e-13
0.7014028056112225,10.0,10.0,0.48217477571640643,0.7148977754816116,0.011354726048309477,0.08572375650053152,0.46207885501290685,10.0,1.7894111280014043e-7,1.8021000844916045e-6,2.5780399612048703e-6,2.0368253937720234e-13,2.0368255121491784e-13,2.0368255271416872e-13
0.7034068136272545,10.0,10.0,0.4821747757165375,0.7148977754816116,0.011420959455550864,0.08573485734551063,0.4620841286182537,10.0,1.8140368875470861e-7,1.8031728086641132e-6,2.5823031850315366e-6,2.0368381072003808e-13,2.0368381072003808e-13,2.036837961726341e-13
0.7054108216432866,10.0,10.0,0.4821747757166954,0.7148977754816116,0.011499197979590915,0.08576554668848325,0.4620895194077632,10.0,1.8164090734855113e-7,1.803968199585128e-6,2.5910655576031535e-6,2.0368522203981776e-13,2.0368522203981776e-13,2.0368518227008377e-13
0.7074148296593187,10.0,10.0,0.4821747757167386,0.7148977754816116,0.01151746174688,0.08577168661372815,0.4620950239875276,10.0,1.826153226652688e-7,1.8042871170446316e-6,2.6136895126377884e-6,2.0368587169163314e-13,2.0368587169163314e-13,2.0368587169163314e-13
0.7094188376753507,10.0,10.0,0.4821747757168435,0.7148977754816116,0.01156292632641956,0.08584989334446169,0.4621006390289441,10.0,1.8335308838074495e-7,1.8046045960458749e-6,2.6150827702930524e-6,2.0368648358797504e-13,2.0368648358797504e-13,2.0368648108464418e-13
0.7114228456913828,10.0,10.0,0.4821747757169822,0.7148977754816116,0.011629791346363579,0.08586895068051839,0.4621063612675986,10.0,1.8423420697758745e-7,1.8054759437196157e-6,2.6341141796212586e-6,2.0368743515369485e-13,2.0368743515369485e-13,2.0368744800160351e-13
0.7134268537074149,10.0,10.0,0.48217477571702927,0.7148977754816116,0.011731451692013863,0.08598638769848647,0.4621121875021679,10.0,1.8508491963585193e-7,1.8067550881230668e-6,2.653184387541645e-6,2.0368886010842687e-13,2.0368757514816863e-13,2.0368887631457154e-13
0.7154308617234469,10.0,10.0,0.4821747757171123,0.7148977754816116,0.011881822604995618,0.0861490644973538,0.46211811459334,10.0,1.8526993533062e-7,1.8069866913539856e-6,2.6556143640674527e-6,2.036888950365549e-13,2.036888950365549e-13,2.036889309585209e-13
0.717434869739479,10.0,10.0,0.4821747757172343,0.7148977754816116,0.011883925833892573,0.08621833744293196,0.4621241394627509,10.0,1.8644427276694114e-7,1.8071700561628114e-6,2.660592980894474e-6,2.0368926053974113e-13,2.0368926053974113e-13,2.0368930183021494e-13
0.7194388777555111,10.0,10.0,0.4821747757172836,0.7148977754816116,0.01201906997844889,0.08649539694188552,0.46213025909193967,10.0,1.8702594680186548e-7,1.8082751678572568e-6,2.6955955312252973e-6,2.0368946944740823e-13,2.0368946944740823e-13,2.036895107378397e-13
0.7214428857715431,10.0,10.0,0.4821747757173487,0.7148977754816116,0.012081914284981496,0.08651374018580907,0.4621364705213203,10.0,1.870789295940898e-7,1.8094564322974885e-6,2.698663407998173e-6,2.0369010731473205e-13,2.0369010731473205e-13,2.0369010731473205e-13
0.7234468937875751,10.0,10.0,0.4821747757174559,0.7148977754816116,0.012089714257543648,0.08654894281969473,0.46214277084916977,10.0,1.8734858134668752e-7,1.8094634018186797e-6,2.7188297020553473e-6,2.0369090804083735e-13,2.0369090804083735e-13,2.0369090804083735e-13
0.7254509018036072,10.0,10.0,0.48217477571750617,0.7148977754816116,0.012150816315970151,0.08662157397227539,0.4621491572306334,10.0,1.8735211463301659e-7,1.8100998529245423e-6,2.7209921222385714e-6,2.036920836586439e-13,2.036920836586439e-13,2.0369222289043358e-13
0.7274549098196392,10.0,10.0,0.48217477571755635,0.7148977754816116,0.012238876392937722,0.08665253349290059,0.46215562687674544,10.0,1.87775889259019e-7,1.8104825330445272e-6,2.7414240135843933e-6,2.036928750113162e-13,2.036928750113162e-13,2.0369291460268118e-13
0.7294589178356713,10.0,10.0,0.4821747757176506,0.7148977754816116,0.01225061483327282,0.08667963971924939,0.46216217705346674,10.0,1.898941059818986e-7,1.8113663762696321e-6,2.749365539098009e-6,2.0369496980981274e-13,2.0369496980981274e-13,2.0369502535916765e-13
0.7314629258517034,10.0,10.0,0.48217477571770084,0.7148977754816116,0.012260871388212788,0.08686324683494982,0.46216880508073704,10.0,1.8996544956932476e-7,1.8150331882369163e-6,2.7516514312520206e-6,2.0369556668950114e-13,2.036957302374688e-13,2.0369578192698114e-13
0.7334669338677354,10.0,10.0,0.4821747757177389,0.7148977754816116,0.012398747592102362,0.08714035214290584,0.46217550833154336,10.0,1.904123024151071e-7,1.815474572762458e-6,2.754938884818038e-6,2.0369595808163402e-13,2.0369595808163402e-13,2.0369595808163402e-13
0.7354709418837675,10.0,10.0,0.48217477571782175,0.7148977754816116,0.01242538001653627,0.08726912377053986,0.46218228423100344,10.0,1.9157732475949167e-7,1.8159519169491562e-6,2.766816800195084e-6,2.0369742714322742e-13,2.0369742714322742e-13,2.0369742714322742e-13
0.7374749498997996,10.0,10.0,0.48217477571787126,0.7148977754816116,0.012505047319615851,0.08733198629058662,0.4621891302554641,10.0,1.9192332959000362e-7,1.8166852169757104e-6,2.7878864549530038e-6,2.0369773109090597e-13,2.0369773109090597e-13,2.0369768948077216e-13
0.7394789579158316,10.0,10.0,0.48217477571789935,0.7148977754816116,0.012575239489560713,0.08736753723820732,0.4621960439316145,10.0,1.9210242058735877e-7,1.8168146981895902e-6,2.812467704106677e-6,2.0369858976898507e-13,2.0369858976898507e-13,2.0369866546135384e-13
0.7414829659318637,10.0,10.0,0.4821747757179721,0.7148977754816116,0.012697993584533128,0.08737571375477189,0.4622030228356136,10.0,1.9211355275088503e-7,1.816921407428993e-6,2.8216175259405303e-6,2.0369863746962098e-13,2.0369863746962098e-13,2.0369866708626415e-13
0.7434869739478958,10.0,10.0,0.4821747757180203,0.7148977754816116,0.012757805699969118,0.08737963695233224,0.462210064592232,10.0,1.9277700509539526e-7,1.8176197336301695e-6,2.825792071518779e-6,2.0369912502005747e-13,2.0369912502005747e-13,2.036991494316025e-13
0.7454909819639278,10.0,10.0,0.4821747757180404,0.7148977754816116,0.012983643260961216,0.0874374272755439,0.4622171668740082,10.0,1.931587380685936e-7,1.8179162622132688e-6,2.864324301806593e-6,2.036992320395369e-13,2.036992320395369e-13,2.0369923735261957e-13
0.7474949899799599,10.0,10.0,0.48217477571810435,0.7148977754816116,0.013001558873951565,0.08746635364101038,0.46222432740041813,10.0,1.9581050923884598e-7,1.818140499775615e-6,2.867655810619292e-6,2.037027908592206e-13,2.037027908592206e-13,2.0370279756966175e-13
0.749498997995992,10.0,10.0,0.48217477571815076,0.7148977754816116,0.013035860013768216,0.08747952199446594,0.4622315439370585,10.0,1.991346874738101e-7,1.8190031369785937e-6,2.8717075703548616e-6,2.0370398859167316e-13,2.0370398859167316e-13,2.0370404027908996e-13
0.751503006012024,10.0,10.0,0.4821747757181643,0.7148977754816116,0.013088197615622136,0.0876517940865404,0.4622388142948437,10.0,2.0138321225118246e-7,1.8246468718222038e-6,2.87777692948144e-6,2.0370559202604842e-13,2.0370559202604842e-13,2.0370571005912945e-13
0.7535070140280561,10.0,10.0,0.4821747757182649,0.7148977754816116,0.013112782157503647,0.08765738304693378,0.4622461363292156,10.0,2.021570058403425e-7,1.8264443965420675e-6,2.9062141807760355e-6,2.037061588957008e-13,2.0370607799905837e-13,2.0370607799905837e-13
0.7555110220440882,10.0,10.0,0.4821747757183648,0.7148977754816116,0.013135703305978078,0.08768627492487178,0.4622535079393665,10.0,2.039829424236932e-7,1.8280086054589264e-6,2.9455637738521084e-6,2.037079487358726e-13,2.037079487358726e-13,2.0370793159371211e-13
0.7575150300601202,10.0,10.0,0.4821747757184522,0.7148977754816116,0.013176165430599199,0.08770772509036648,0.4622609270674749,10.0,2.0524485270410448e-7,1.8307906775777557e-6,2.9843011271530465e-6,2.0370885578089943e-13,2.0370885578089943e-13,2.0370886374796932e-13
0.7595190380761523,10.0,10.0,0.4821747757185286,0.7148977754816116,0.013229924815782754,0.08783336574435374,0.4622683916979537,10.0,2.0529731111608854e-7,1.8314229473256953e-6,3.011810104653673e-6,2.037100495652617e-13,2.0371019734281697e-13,2.0371007024097795e-13
0.7615230460921844,10.0,10.0,0.48217477571859557,0.7148977754816116,0.013424009319869857,0.0881000412949716,0.46227589985671047,10.0,2.076871891603254e-7,1.8315132894040396e-6,3.035187753120231e-6,2.0371019734281697e-13,2.0371073192373115e-13,2.0371017037127493e-13
0.7635270541082164,10.0,10.0,0.4821747757186541,0.7148977754816116,0.0135664887949844,0.08815193280770993,0.4622834496104206,10.0,2.0877719427840862e-7,1.8340615858628005e-6,3.0432671633839386e-6,2.0371217593279015e-13,2.0371217593279015e-13,2.0371220643216506e-13
0.7655310621242485,10.0,10.0,0.4821747757187053,0.7148977754816116,0.013597248218698043,0.08818013717677624,0.4622910390658119,10.0,2.098010671309174e-7,1.835116862562173e-6,3.0609499765751064e-6,2.0371324766565537e-13,2.0371324766565537e-13,2.0371321808380683e-13
0.7675350701402806,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013643240675202008,0.08820407543183194,0.46229866636896094,10.0,2.104619894929392e-7,1.8394138375166893e-6,3.0689214802048273e-6,2.0371349494091788e-13,2.0371349494091788e-13,2.0371349494091788e-13
0.7695390781563126,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013662528880486599,0.08832675238617413,0.4623063297046013,10.0,2.1129280396346433e-7,1.8406098590362442e-6,3.074891263989448e-6,2.0371392398184837e-13,2.0371392398184837e-13,2.0371392398184837e-13
0.7715430861723447,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013732416066912268,0.08834049751458783,0.4623140272954429,10.0,2.1189537924999048e-7,1.8417063589342643e-6,3.093763926290423e-6,2.037149726887842e-13,2.037149726887842e-13,2.037149726887842e-13
0.7735470941883767,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013772937912209123,0.08846585348299955,0.46232175740150294,10.0,2.120331154565317e-7,1.8435817385960618e-6,3.0983186543023227e-6,2.037159896751268e-13,2.037159896751268e-13,2.037159896751268e-13
0.7755511022044088,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01392402778270828,0.08851978138913658,0.4623295183194475,10.0,2.1333659391851184e-7,1.8437868034311507e-6,3.0986377682189835e-6,2.037169619391705e-13,2.037176904935211e-13,2.037169683232068e-13
0.7775551102204409,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013929690794375067,0.08876367662461594,0.4623373083819442,10.0,2.1377005664403396e-7,1.8439281643840682e-6,3.099753822907957e-6,2.037176904935211e-13,2.0371786371253974e-13,2.0371766988373237e-13
0.779559118236473,10.0,10.0,0.7155319665879903,0.7148977754816116,0.013960920218608248,0.08886342062223325,0.46234512595702554,10.0,2.142999671401596e-7,1.8452519721310974e-6,3.153735984570034e-6,2.0371942666746897e-13,2.0371942666746897e-13,2.0371942666746897e-13
0.781563126252505,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014062820706542032,0.08895141949380449,0.4623529694474626,10.0,2.1442542772118635e-7,1.8482250575729942e-6,3.1800597986231138e-6,2.0371983015269351e-13,2.0371983015269351e-13,2.0371979491702224e-13
0.7835671342685371,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01413798580076886,0.08897337552362342,0.4623608372901497,10.0,2.1444678033512224e-7,1.8486855351440535e-6,3.22891911131872e-6,2.0372081100626134e-13,2.0372081100626134e-13,2.0372081100626134e-13
0.7855711422845691,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014170380903950184,0.08899587742655865,0.4623687279554982,10.0,2.1470065500234848e-7,1.8487813596095503e-6,3.230702371406397e-6,2.0372176094955695e-13,2.0372176094955695e-13,2.0372173935352107e-13
0.7875751503006012,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014322143423954686,0.08903072986233304,0.4623766399515607,10.0,2.1680477415193578e-7,1.8489884398434742e-6,3.251068564668345e-6,2.0372301239784457e-13,2.0372301239784457e-13,2.0372302339669655e-13
0.7895791583166333,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014416040338884408,0.08908614204160668,0.46238457180397324,10.0,2.1710177094476712e-7,1.8498306047160479e-6,3.2527527245214437e-6,2.03723237438455e-13,2.03723237438455e-13,2.037232420662667e-13
0.7915831663326653,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014484333660238033,0.0891232420341734,0.46239252208551507,10.0,2.17760750550917e-7,1.851068679498722e-6,3.254804092780324e-6,2.0372334615320535e-13,2.0372334615320535e-13,2.0372334615320535e-13
0.7935871743486974,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014649193615498539,0.0894283364324729,0.46240048939480743,10.0,2.1911102495375086e-7,1.8522993452222402e-6,3.2756546107190096e-6,2.037241149446529e-13,2.037241149446529e-13,2.0372415279248674e-13
0.7955911823647295,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014651960739136003,0.08945449310011454,0.46240847236110827,10.0,2.209563034229632e-7,1.8523864454229817e-6,3.285810013922541e-6,2.0372472613468245e-13,2.0372472613468245e-13,2.0372472613468245e-13
0.7975951903807615,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014719827186431758,0.08950112063798757,0.4624164696437643,10.0,2.215819429356823e-7,1.860392494571698e-6,3.2959666078481103e-6,2.0372501842806454e-13,2.0372501842806454e-13,2.0372501842806454e-13
0.7995991983967936,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01475211636072861,0.08965215930270412,0.4624244799316728,10.0,2.216694003800727e-7,1.8623924650104132e-6,3.2961686106271006e-6,2.0372810035064788e-13,2.0372810035064788e-13,2.0372809534732571e-13
0.8016032064128257,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014814387509009902,0.08967516544892115,0.4624325019427512,10.0,2.2174007299007735e-7,1.8631202044453354e-6,3.3329598431240766e-6,2.03729452797107e-13,2.0372885074783251e-13,2.0372937875793125e-13
0.8036072144288577,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014865169413355014,0.08979642720726509,0.4624405344234167,10.0,2.2850332501386075e-7,1.8632080388199706e-6,3.3657107742369237e-6,2.0372979471913038e-13,2.0372990769012478e-13,2.0372979471913038e-13
0.8056112224448898,10.0,10.0,0.7155319665879903,0.7148977754816116,0.014878468160979418,0.09009402390459154,0.4624485761480739,10.0,2.2948040618507117e-7,1.8636355273423138e-6,3.3922839767422978e-6,2.0372990769012478e-13,2.0373058197988638e-13,2.0372990769012478e-13
0.8076152304609219,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015064414611201999,0.09009463213652283,0.4624566259186109,10.0,2.329014482321556e-7,1.865802100729684e-6,3.3986013935700416e-6,2.037310979345278e-13,2.037310979345278e-13,2.037310979345278e-13
0.8096192384769539,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01516435473719503,0.09030947707159633,0.46246468256390444,10.0,2.3333475688103897e-7,1.8666897193746536e-6,3.4003180190024044e-6,2.0373296043767488e-13,2.0373296043767488e-13,2.037329623597679e-13
0.811623246492986,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015238703937018106,0.09044173947723994,0.46247274493933216,10.0,2.339187763309237e-7,1.86702383429144e-6,3.4339633678105502e-6,2.0373615648575617e-13,2.0373615648575617e-13,2.037362657972168e-13
0.8136272545090181,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01543898635021425,0.09044545118784789,0.46248081192629437,10.0,2.3556396658214117e-7,1.8676942342934514e-6,3.4555840740793763e-6,2.0373781137335963e-13,2.0373781137335963e-13,2.0373665947299133e-13
0.8156312625250501,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01546757802138639,0.09062109375005517,0.46248888243174274,10.0,2.3673490260212623e-7,1.868461434972106e-6,3.5023090975773777e-6,2.0373860107174736e-13,2.0373860107174736e-13,2.0373781137335963e-13
0.8176352705410822,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015549033561894306,0.0906882921257054,0.46249695538771735,10.0,2.3751046668871183e-7,1.871437149196066e-6,3.5268816034869706e-6,2.0373984257117292e-13,2.0373984257117292e-13,2.037398775242652e-13
0.8196392785571143,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015706219764773426,0.0908262846492187,0.46250502975089136,10.0,2.4104429532185543e-7,1.874010494733292e-6,3.534474844943327e-6,2.0374116536003408e-13,2.0374116536003408e-13,2.037410778274261e-13
0.8216432865731463,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015717558229708006,0.0908337783868182,0.4625138486471072,10.0,2.44276951721309e-7,1.8759731966790753e-6,3.557897910495571e-6,2.0374391370178126e-13,2.0374391370178126e-13,2.0374393647309788e-13
0.8236472945891784,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01574422634632522,0.09091097533761751,0.4625218821458942,10.0,2.4544899563907537e-7,1.8777183536359056e-6,3.5598041539621938e-6,2.0374493736613818e-13,2.0374522231487178e-13,2.0374437383274776e-13
0.8256513026052105,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01580703540167412,0.09096783366131746,0.4625299152563645,10.0,2.4562185534733296e-7,1.8792828187840671e-6,3.569325373469759e-6,2.0374522231487178e-13,2.0374594340126342e-13,2.0374493736613818e-13
0.8276553106212425,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015822968681297622,0.09115778610604826,0.46253794699940654,10.0,2.4639413682335053e-7,1.8794819382228767e-6,3.6352479663748837e-6,2.037463111592696e-13,2.037463111592696e-13,2.0374522231487178e-13
0.8296593186372746,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015890733754517765,0.09143882216783424,0.4625459764190805,10.0,2.481602080552593e-7,1.8822756927487471e-6,3.6430590812915784e-6,2.0374915803276853e-13,2.0374915803276853e-13,2.0374627430165366e-13
0.8316633266533067,10.0,10.0,0.7155319665879903,0.7148977754816116,0.015994861240733096,0.09144738110235721,0.4625540025821914,10.0,2.527930777571345e-7,1.8826828979224493e-6,3.6439608427468626e-6,2.0375016524822967e-13,2.0375016524822967e-13,2.037464722362812e-13
0.8336673346693386,10.0,10.0,0.7155319665879903,0.7148977754816116,0.016191093573606943,0.0916272320262781,0.46256202457786866,10.0,2.534367652275007e-7,1.8863974088611246e-6,3.649602546346852e-6,2.0375094648319097e-13,2.0375094648319097e-13,2.0374915803276853e-13
0.8356713426853707,10.0,10.0,0.7155319665879903,0.7148977754816116,0.016351112943269058,0.09163460222782588,0.46257004151715336,10.0,2.5418334185047816e-7,1.8866801771973498e-6,3.673991400438178e-6,2.0375106744445464e-13,2.0375106744445464e-13,2.0375020997932545e-13
0.8376753507014028,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01637504522628219,0.09193723336006146,0.46257805253259215,10.0,2.5426878153553164e-7,1.8903394055953e-6,3.6824986624968114e-6,2.0375484089778614e-13,2.0375484089778614e-13,2.0375094648319097e-13
0.8396793587174348,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01659896158243586,0.09199548851289752,0.4625860567778384,10.0,2.5431550734035893e-7,1.893526609876633e-6,3.7043301116514656e-6,2.0375636817487913e-13,2.0375636817487913e-13,2.0375106744445464e-13
0.8416833667334669,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01663062890780983,0.09213075900025668,0.4625940534272599,10.0,2.56307962917719e-7,1.8936689929837783e-6,3.731161570219672e-6,2.0376143922279134e-13,2.0376143922279134e-13,2.037548287046309e-13
0.843687374749499,10.0,10.0,0.7155319665879903,0.7148977754816116,0.016752522789870883,0.09215552563015836,0.46260204167555335,10.0,2.5750182358897977e-7,1.895804955263162e-6,3.74907441286583e-6,2.0376180131707334e-13,2.0376180131707334e-13,2.0375636817487913e-13
0.845691382765531,10.0,10.0,0.7155319665879903,0.7148977754816116,0.016754655084980648,0.09227529527536567,0.4626100207373653,10.0,2.5885366614062947e-7,1.8958664077066315e-6,3.818549794908691e-6,2.0376437469249478e-13,2.0376437469249478e-13,2.037614226110755e-13
0.8476953907815631,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01684205657234055,0.09228767514980486,0.46261798984691976,10.0,2.588912182680721e-7,1.896723158702336e-6,3.82437109886832e-6,2.0376749915237117e-13,2.0376689111626602e-13,2.0376437214411701e-13
0.8496993987975952,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01684848924666537,0.09243444486228611,0.462625948257652,10.0,2.592133000099264e-7,1.9014121946405686e-6,3.848008032156963e-6,2.0376805825944826e-13,2.0376749915237117e-13,2.0376745935738275e-13
0.8517034068136272,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017036512649527043,0.09281434926663558,0.46263389524184867,10.0,2.615577407034113e-7,1.9017752692991815e-6,3.8483404561248165e-6,2.0376910762170243e-13,2.0376805825944826e-13,2.0376807183748306e-13
0.8537074148296593,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017092843340828574,0.09294916604324648,0.4626418300902941,10.0,2.6198134824424675e-7,1.9028180206961223e-6,3.859046618750039e-6,2.0376994594333303e-13,2.0376994594333303e-13,2.0376921320608695e-13
0.8557114228456913,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01713712837785416,0.09310493938463711,0.4626497521119224,10.0,2.6240675289222115e-7,1.9031842129593166e-6,3.896415178011548e-6,2.0377088305407044e-13,2.0377088305407044e-13,2.0376999399196605e-13
0.8577154308617234,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01715778410749205,0.0931603889759448,0.46265766063347613,10.0,2.6264996707212287e-7,1.904929121586623e-6,3.915053486411397e-6,2.0377578206975444e-13,2.0377578206975444e-13,2.0377089437998423e-13
0.8597194388777555,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01749216695398831,0.09338306087269212,0.46320786411819537,10.0,2.639958128499171e-7,1.9070158606387501e-6,3.922203906286732e-6,2.037763358941567e-13,2.037763358941567e-13,2.0377554983107607e-13
0.8617234468937875,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017511240375052292,0.09343241763034366,0.46322984206819323,10.0,2.6570535932955936e-7,1.9098261396901205e-6,3.923817848162914e-6,2.0377915051701798e-13,2.0377915051701798e-13,2.0377579307637985e-13
0.8637274549098196,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017701649726827504,0.0934889355297514,0.4632521039357473,10.0,2.6586842317363215e-7,1.9101048602936998e-6,3.944467323202639e-6,2.037800222411525e-13,2.037800222411525e-13,2.0377919931113865e-13
0.8657314629258517,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01770747946587215,0.09361170774576161,0.46327465236166193,10.0,2.6639565269559924e-7,1.911479238802843e-6,3.9613406215409215e-6,2.0378104174503465e-13,2.0378103540096418e-13,2.037800481648988e-13
0.8677354709418837,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01787443265632934,0.09362273820834215,0.46329749000856535,10.0,2.7000906517212786e-7,1.915796062665343e-6,3.992218527399102e-6,2.037823227105884e-13,2.037823227105884e-13,2.0378110647051346e-13
0.8697394789579158,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017959582491644883,0.09393612171371979,0.46332061956107595,10.0,2.704249825004651e-7,1.9171793496802034e-6,4.035153852906967e-6,2.0378248590218893e-13,2.0378248590218893e-13,2.0378232374153597e-13
0.8717434869739479,10.0,10.0,0.7155319665879903,0.7148977754816116,0.017968720266807042,0.09427530332332862,0.4633440437259698,10.0,2.7072817951801375e-7,1.9179690467773097e-6,4.115198261038436e-6,2.0378257152658393e-13,2.0378257152658393e-13,2.0378248590218893e-13
0.87374749498998,10.0,10.0,0.7155319665879903,0.7148977754816116,0.018063250896465512,0.09432849701864596,0.4633677652323492,10.0,2.724112134923343e-7,1.9241832481511233e-6,4.117756697188987e-6,2.037833591933793e-13,2.037833591933793e-13,2.037825714509705e-13
0.875751503006012,10.0,10.0,0.7155319665879903,0.7148977754816116,0.018270698090005404,0.09443275126511834,0.4633917868318123,10.0,2.742236975208472e-7,1.92848011622878e-6,4.275190407622842e-6,2.0378780374489725e-13,2.0378780374489725e-13,2.0378340984134452e-13
0.8777555110220441,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01834933209222935,0.0947106655382066,0.46341611129862414,10.0,2.7443085274129504e-7,1.9344549241605134e-6,4.3107776455323174e-6,2.0378790409682497e-13,2.0378790409682497e-13,2.0378784646117607e-13
0.8797595190380761,10.0,10.0,0.7155319665879903,0.7148977754816116,0.018370189130580125,0.09476894916449907,0.46344074142988845,10.0,2.7527082031413886e-7,1.9344695783087827e-6,4.341971846906906e-6,2.037921832809362e-13,2.037921832809362e-13,2.0378788094364747e-13
0.8817635270541082,10.0,10.0,0.7155319665879903,0.7148977754816116,0.018622173004977843,0.09493995587156517,0.46346568004572125,10.0,2.7602908635955134e-7,1.93997855842657e-6,4.369929828347839e-6,2.0379219157979052e-13,2.0379219157979052e-13,2.037921832809362e-13
0.8837675350701403,10.0,10.0,0.7155319665879903,0.7148977754816116,0.018783592833863466,0.09506269383714518,0.4634909299894247,10.0,2.7832628458268333e-7,1.943574816787284e-6,4.378160175890471e-6,2.0379231485848772e-13,2.0379231485848772e-13,2.037922468115015e-13
0.8857715430861723,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01891837327982481,0.09543545667232109,0.4635164941276632,10.0,2.787225761278952e-7,1.9436355252310985e-6,4.384987913951174e-6,2.0379271168354722e-13,2.0379271168354722e-13,2.0379231485848772e-13
0.8877755511022044,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01903063143933291,0.09549989593367891,0.46354237535063975,10.0,2.797503079373709e-7,1.9446114268038954e-6,4.444580133136395e-6,2.0379287604982152e-13,2.0379287604982152e-13,2.0379271871275568e-13
0.8897795591182365,10.0,10.0,0.7155319665879903,0.7148977754816116,0.019039646794568897,0.09560342798302288,0.463568576572274,10.0,2.828668470750316e-7,1.945531784653513e-6,4.460021787891047e-6,2.0379378960890353e-13,2.0379378960890353e-13,2.0379295831449526e-13
0.8917835671342685,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01904191684012971,0.09560578404118415,0.4635951007303817,10.0,2.8598281769243405e-7,1.947620809199071e-6,4.486754576528944e-6,2.037937915268464e-13,2.037937915268464e-13,2.0379382508993115e-13
0.8937875751503006,10.0,10.0,0.7155319665879903,0.7148977754816116,0.019075776800683987,0.09604256976289803,0.4636219507868543,10.0,2.8669078492028644e-7,1.9508835823915416e-6,4.536368145540511e-6,2.0380029069125555e-13,2.0380029069125555e-13,2.0380031875402002e-13
0.8957915831663327,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01918359698695266,0.0962261559293366,0.4636491297278414,10.0,2.931778442184907e-7,1.9515090639621217e-6,4.559501255334597e-6,2.0380180110022398e-13,2.0380204413447623e-13,2.0380177303766363e-13
0.8977955911823647,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01952473954556809,0.09627255626332193,0.463676640563933,10.0,2.940955001703356e-7,1.9520667121700553e-6,4.616507578340618e-6,2.0380504824281368e-13,2.0380504824281368e-13,2.038051168081712e-13
0.8997995991983968,10.0,10.0,0.7155319665879903,0.7148977754816116,0.019602126859683572,0.09643956447322961,0.4637044863303434,10.0,3.009000667971874e-7,1.9542484296808634e-6,4.638635720873788e-6,2.0381080703582068e-13,2.0381007989788147e-13,2.0381080703582068e-13
0.9018036072144289,10.0,10.0,0.7155319665879903,0.7148977754816116,0.01971656402533595,0.09644062170754428,0.463732670087097,10.0,3.022958984319438e-7,1.956674854954247e-6,4.641640789577119e-6,2.0381083022836236e-13,2.0381080703582068e-13,2.0381083022836236e-13
0.9038076152304609,10.0,10.0,0.7155319665879903,0.7148977754816116,0.019790817550090947,0.09664375267297728,0.46376119491921414,10.0,3.0241215446285247e-7,1.9569205960812974e-6,4.658341638968676e-6,2.038111306928081e-13,2.0381083022836236e-13,2.0381115528275738e-13
0.905811623246493,10.0,10.0,0.7155319665879903,0.7148977754816116,0.020020753523321205,0.09694039482765354,0.46379006393689926,10.0,3.0260327793830016e-7,1.9582121008083723e-6,4.667648767203883e-6,2.038125222389813e-13,2.038125222389813e-13,2.038125222389813e-13
0.9078156312625251,10.0,10.0,0.7155319665879903,0.7148977754816116,0.020023351621007567,0.09727736499934884,0.4638192802757296,10.0,3.034560734673299e-7,1.9591217755945226e-6,4.867326262975117e-6,2.0381286769078476e-13,2.0381286769078476e-13,2.0381275906817276e-13
0.9098196392785571,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02039400894516078,0.09739295745710136,0.4638488470968456,10.0,3.0353418392405836e-7,1.9626654514032525e-6,4.873914079559712e-6,2.0381592589457872e-13,2.0381592589457872e-13,2.0381592589457872e-13
0.9118236472945892,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02043589216578486,0.09744810015836902,0.4638787675871423,10.0,3.1031896837933423e-7,1.9630172064008656e-6,4.894314825789313e-6,2.0381760130244605e-13,2.0381760130244605e-13,2.0381761582915849e-13
0.9138276553106213,10.0,10.0,0.7155319665879903,0.7148977754816116,0.020437217635555168,0.09760930293470832,0.463909044959462,10.0,3.1209984631061865e-7,1.963566775299542e-6,4.9516128550914074e-6,2.0381871737290145e-13,2.0381871737290145e-13,2.0381873535316166e-13
0.9158316633266533,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02055106750937638,0.09764150319489627,0.4639396824527886,10.0,3.134337071820641e-7,1.9721546647842905e-6,5.026568632098398e-6,2.038195512741601e-13,2.038195512741601e-13,2.0381943764632795e-13
0.9178356713426854,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02086767539197313,0.09811692714762492,0.46397068333244257,10.0,3.1447827479823986e-7,1.974444258844089e-6,5.074867761839866e-6,2.038202518034478e-13,2.038202518034478e-13,2.038202518034478e-13
0.9198396793587175,10.0,10.0,0.7155319665879903,0.7148977754816116,0.021005475059285385,0.0982792838108584,0.46400205089027774,10.0,3.1932764704135943e-7,1.9761321221193896e-6,5.107396936317246e-6,2.0382087198625153e-13,2.0382087198625153e-13,2.038208282244248e-13
0.9218436873747495,10.0,10.0,0.7155319665879903,0.7148977754816116,0.021074098918130196,0.09856298289820838,0.46403378844487914,10.0,3.212657264234132e-7,1.9765611086647983e-6,5.20685563842884e-6,2.0382325200470028e-13,2.0382325200470028e-13,2.0382325394761428e-13
0.9238476953907816,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02120612080934449,0.09864175575278515,0.4640658993417623,10.0,3.219511477860708e-7,1.976876752095414e-6,5.228493635058696e-6,2.038276495879829e-13,2.038276495879829e-13,2.038320175745878e-13
0.9258517034068137,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02131122031473644,0.09895034071116357,0.4640983869535735,10.0,3.260645335846657e-7,1.978703585978341e-6,5.301803880258389e-6,2.038320269694184e-13,2.038320269694184e-13,2.0383893764399818e-13
0.9278557114228457,10.0,10.0,0.7155319665879903,0.7148977754816116,0.021354892822839408,0.09895807156513857,0.4641312546714915,10.0,3.2819524065752455e-7,1.9801808104608755e-6,5.393785528608298e-6,2.0383893764399818e-13,2.0383893764399818e-13,2.0384566684019853e-13
0.9298597194388778,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02171578934406691,0.0994101895460141,0.464164505939868,10.0,3.2960434816450093e-7,1.981578584847171e-6,5.4152944298509705e-6,2.038545453871858e-13,2.038545453871858e-13,2.03854448000395e-13
0.9318637274549099,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02175670002110191,0.09962247691502331,0.46419814420588384,10.0,3.3663876622272594e-7,1.985388789090829e-6,5.419778917683477e-6,2.0386072240799673e-13,2.03860087781706e-13,2.0386072240799673e-13
0.9338677354709419,10.0,10.0,0.7155319665879903,0.7148977754816116,0.021981466448896914,0.09964436762169902,0.46423217295273894,10.0,3.384340258146404e-7,1.988380979386112e-6,5.58432498249439e-6,2.038608895071063e-13,2.0386072240799673e-13,2.038608754015158e-13
0.935871743486974,10.0,10.0,0.7155319665879903,0.7148977754816116,0.021993046804248288,0.09980089936341859,0.4642665956917864,10.0,3.4060596775225924e-7,1.9953981322704225e-6,5.607118095568825e-6,2.038613976755432e-13,2.038608895071063e-13,2.0386146399043958e-13
0.9378757515030061,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02207108977530289,0.10024335141013879,0.46430141596274127,10.0,3.4459369381901796e-7,1.996471591794224e-6,5.620756596285478e-6,2.0386632667273317e-13,2.0386632667273317e-13,2.0386632667273317e-13
0.9398797595190381,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02244169440809766,0.10029569572874619,0.46433663733389,10.0,3.477088004735605e-7,1.9964880936577107e-6,5.65416690455729e-6,2.0387214789396625e-13,2.0387214789396625e-13,2.038723936633088e-13
0.9418837675350702,10.0,10.0,0.7155319665879903,0.7148977754816116,0.022567031121083516,0.10064541713565478,0.464372263402302,10.0,3.4782398557587626e-7,1.997497280501595e-6,5.7966390180828165e-6,2.0387504775017055e-13,2.0387504775017055e-13,2.0387504775017055e-13
0.9438877755511023,10.0,10.0,0.7155319665879903,0.7148977754816116,0.022727090107616,0.10064942766440804,0.46440829779404197,10.0,3.506540827861488e-7,1.997989616484661e-6,5.8393587657922254e-6,2.038840683161509e-13,2.038840683161509e-13,2.038894896514347e-13
0.9458917835671342,10.0,10.0,0.7155319665879903,0.7148977754816116,0.022762704411811597,0.10097000048481693,0.46444474416438397,10.0,3.518038796338568e-7,2.001683119806599e-6,5.909185389749456e-6,2.038894896514347e-13,2.038894896514347e-13,2.0389055218053641e-13
0.9478957915831663,10.0,10.0,0.7155319665879903,0.7148977754816116,0.023128978067493724,0.1010783110391264,0.4644816061980268,10.0,3.583600261112314e-7,2.0029723883484943e-6,5.953919718287379e-6,2.0389067769629314e-13,2.0389067769629314e-13,2.0389565018419628e-13
0.9498997995991983,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02342083483330931,0.10164550227490735,0.46451888760931054,10.0,3.614345018342071e-7,2.008603424741625e-6,6.0033604857707065e-6,2.0389565018419628e-13,2.0389565018419628e-13,2.03898197238258e-13
0.9519038076152304,10.0,10.0,0.7155319665879903,0.7148977754816116,0.023440810563160885,0.10165694665988634,0.4645565921424349,10.0,3.619330983287473e-7,2.009768641028437e-6,6.122702419070898e-6,2.0389821600607992e-13,2.0389821600607992e-13,2.0390048263424379e-13
0.9539078156312625,10.0,10.0,0.7155319665879903,0.7148977754816116,0.0235494775082494,0.10191489680741281,0.4645947235716784,10.0,3.634500441741916e-7,2.0101218873695964e-6,6.162824364153418e-6,2.0390317924828364e-13,2.0390317924828364e-13,2.0390464173865925e-13
0.9559118236472945,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02381845894078333,0.10232198566520236,0.4646332857016197,10.0,3.6970696610872626e-7,2.0116378752911796e-6,6.168146276324838e-6,2.0390464916433112e-13,2.0390464916433112e-13,2.0391011533184412e-13
0.9579158316633266,10.0,10.0,0.7155319665879903,0.7148977754816116,0.024157327654919344,0.10275320523411287,0.46467228236735963,10.0,3.704306565307196e-7,2.0143694605426956e-6,6.181529625534037e-6,2.03910104642121e-13,2.03910104642121e-13,2.0391250765944073e-13
0.9599198396793587,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02427666836404397,0.10299956507893206,0.46471171743474504,10.0,3.715798328132147e-7,2.0170600891671748e-6,6.290810657867333e-6,2.0391251186085406e-13,2.0391251186085406e-13,2.039202315822598e-13
0.9619238476953907,10.0,10.0,0.7155319665879903,0.7148977754816116,0.024341423808350703,0.10359324250907057,0.4647515948005939,10.0,3.759435821540061e-7,2.0180092538894998e-6,6.314105709752746e-6,2.039202315822598e-13,2.039202315822598e-13,2.0392206985330994e-13
0.9639278557114228,10.0,10.0,0.7155319665879903,0.7148977754816116,0.024490309124459975,0.10367824395011561,0.4647919183929221,10.0,3.7612893091239573e-7,2.0325825419542283e-6,6.463591228757609e-6,2.0392206985330994e-13,2.0392206985330994e-13,2.0393032492389134e-13
0.9659318637274549,10.0,10.0,0.7155319665879903,0.7148977754816116,0.024876266797801232,0.10435802573918795,0.4648326921711714,10.0,3.771483112645492e-7,2.035539745698082e-6,6.468086136900192e-6,2.0393190340591348e-13,2.0393190340591348e-13,2.0393190340591348e-13
0.9679358717434869,10.0,10.0,0.7155319665879903,0.7148977754816116,0.025137205577583057,0.1044350149086632,0.4648739201264388,10.0,3.800927316634227e-7,2.0377005989786422e-6,6.557197080064641e-6,2.0393544640058628e-13,2.0393544640058628e-13,2.039354561926661e-13
0.969939879759519,10.0,10.0,0.7155319665879903,0.7148977754816116,0.025138224859658664,0.10462588847910112,0.46491560628170786,10.0,3.821293004901493e-7,2.051843970779875e-6,6.577540462964897e-6,2.0394056810660256e-13,2.0394056810660256e-13,2.0394056810660256e-13
0.9719438877755511,10.0,10.0,0.7155319665879903,0.7148977754816116,0.025597295514575593,0.1050389139322967,0.46495775469208056,10.0,3.9928770701364736e-7,2.0529537487771417e-6,6.600198507156172e-6,2.0394234861156922e-13,2.0394234861156922e-13,2.0394234861156922e-13
0.9739478957915831,10.0,10.0,0.7155319665879903,0.7148977754816116,0.025787916081214685,0.10527852879160225,0.46500036944501183,10.0,4.0229244041235183e-7,2.0575238970128177e-6,6.6245277093130146e-6,2.039435591206489e-13,2.039435591206489e-13,2.0394357751152174e-13
0.9759519038076152,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02593959968001987,0.10529636500805703,0.4650434546605444,10.0,4.0595452488154986e-7,2.060763990347239e-6,6.648731066827148e-6,2.039469429881229e-13,2.039469429881229e-13,2.0395312773862837e-13
0.9779559118236473,10.0,10.0,0.7155319665879903,0.7148977754816116,0.026320117964428853,0.10572091204057162,0.4650870144915459,10.0,4.065177250331541e-7,2.0687764018681557e-6,6.7365923520707105e-6,2.0395068720123517e-13,2.0395068720123517e-13,2.0395332352609822e-13
0.9799599198396793,10.0,10.0,0.7155319665879903,0.7148977754816116,0.026442315926609245,0.10596785992430048,0.465131053123947,10.0,4.102885144419953e-7,2.0762229705927687e-6,6.745881069069952e-6,2.039532695969294e-13,2.039532695969294e-13,2.0395466047401614e-13
0.9819639278557114,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02704447026834955,0.10640402360266617,0.46517557477698157,10.0,4.1216464902636505e-7,2.082774478252592e-6,6.77640166620354e-6,2.0395338597080426e-13,2.0395338597080426e-13,2.0395734111985171e-13
0.9839679358717435,10.0,10.0,0.7155319665879903,0.7148977754816116,0.027100229718412642,0.10664048175019178,0.4652205837034276,10.0,4.13188848303903e-7,2.0883108885181598e-6,6.919547698784369e-6,2.03954768860351e-13,2.03954768860351e-13,2.0396240067365328e-13
0.9859719438877755,10.0,10.0,0.7155319665879903,0.7148977754816116,0.027761497850686715,0.10731423367181463,0.46526608418985044,10.0,4.272098948565623e-7,2.095128888600306e-6,6.929699255022196e-6,2.0395734111985171e-13,2.0395734111985171e-13,2.0396287793511774e-13
0.9879759519038076,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02777011650299681,0.10798911891652158,0.46531208055684664,10.0,4.307579649129252e-7,2.0999946181075126e-6,6.937591017581479e-6,2.0396238084447103e-13,2.0396238084447103e-13,2.0396345360609403e-13
0.9899799599198397,10.0,10.0,0.7155319665879903,0.7148977754816116,0.028425974877809457,0.10866514074856974,0.46535857715929035,10.0,4.313454454213804e-7,2.1112233859956993e-6,6.962277252070189e-6,2.0396345056541977e-13,2.0396345056541977e-13,2.0396894103208798e-13
0.9919839679358717,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02849681509647395,0.10934230247141079,0.46540557838658053,10.0,4.5017753616175823e-7,2.1181567902878956e-6,7.0907748161164315e-6,2.0396894103208798e-13,2.0396894103208798e-13,2.0396960794467193e-13
0.9939879759519038,10.0,10.0,0.7155319665879903,0.7148977754816116,0.029093528073243502,0.1100206074268102,0.46545308866288965,10.0,4.568621707276911e-7,2.125812830183434e-6,7.252791289314488e-6,2.0397961133055683e-13,2.0397961133055683e-13,2.0397994525380688e-13
0.9959919839679359,10.0,10.0,0.7155319665879903,0.7148977754816116,0.029224415648356043,0.1107000589939134,0.46550111244741454,10.0,4.572966875092928e-7,2.1417389575734573e-6,7.314310686894957e-6,2.0400397840262705e-13,2.0400397840262705e-13,2.0400396145907863e-13
0.9979959919839679,10.0,10.0,0.7155319665879903,0.7148977754816116,0.02976403615679484,0.11138075488523007,0.4655496542346283,10.0,4.777005430982707e-7,2.1543101922535483e-6,7.365012024947884e-6,2.0400890378261228e-13,2.0400890378261228e-13,2.0400888672962416e-13
1.0,10.0,10.0,0.7155319665879903,0.7148977754816116,0.030437388162656457,0.11206250696382973,0.46559871855453366,10.0,4.827613194332284e-7,2.1616932899697342e-6,7.417843507576524e-6,2.040245029838518e-13,2.040245029838518e-13,2.0402453441707985e-13


==> data/solve_pde-heat-10000/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,8.82492298476801534017647523970360274e+00,9.26582232087636395826576783470900208e+00,1.12353069384302241780463950927652899e-02,4.06395245908906489690673994777316880e+00,5.56731042848306036818643038272684063e-02,Inf,6.20799258991500377697451242118223655e-07,3.82218701990959193850807566748607637e-06,1.16737230665227479208586224593542287e-06,1.58956509315643138541667937064660242e-11,1.58956185464989827794476373244512409e-11,1.58956347383743393330110388351434316e-11
PDE,Inf,Inf,1.06399811711259843038959730521579259e+01,8.94320296855985641082229425734945323e+00,1.29767674096883355389208716534741609e-02,4.06510329570427573883781097547491445e+00,3.34219131508184381020544461549666265e-02,Inf,5.60676414898129892291121678224789527e-07,3.77378640142438785963325844451057157e-06,1.46380944104969698569669004329473749e-06,1.58956858323120950905696241108117178e-11,1.58955902635116694891030775805158163e-11,1.58956937999471389338022621520069804e-11
PDE,Inf,Inf,1.08199563545557156461724406278471499e+01,1.04143872011211427818585052764584321e+01,1.83997473737219190095324150154953258e-02,4.05693366766777629328709519715749626e+00,1.16680181525346847275547439411026290e-01,Inf,6.19161769596331677637220249688980051e-07,3.77760270035679042992668267023328942e-06,1.33506454298126504067147709981564613e-06,1.58956001898029607670147580744222077e-11,1.58955798061541407924061050876925239e-11,1.58955955073298435860746067839274712e-11
PDE,Inf,Inf,1.03081382853080252239182905332597672e+01,1.06252309521302602626918571911556850e+01,8.87939806482597700166809246080514200e-03,4.06636942632848990488308406136913350e+00,4.38777974436029649067525668934516777e-02,Inf,5.10978085778549110989162254418193669e-07,3.75956346959777581548748590620655853e-06,2.44706735328860280589363176117574602e-06,1.58955975252299671748518536213796889e-11,1.58956186020363387750167262798501618e-11,1.58956005691235308341852093730078740e-11
PDE,Inf,Inf,1.04592922706408635924428300868599893e+01,9.72605225394568802670918392295966104e+00,1.01794839827863766398022458608761422e-02,4.05537259913414135965864612242530174e+00,1.81836927867178515958871514406958556e-01,Inf,6.91798070128660347580533342909080483e-07,3.77759748447388235709842725157567647e-06,2.98823963602896731813854230829476900e-06,1.58956282534218775567531507964597778e-11,1.58956148317397238316214280584582745e-11,1.58956265533668588585703984534571237e-11
PDE,Inf,Inf,1.09928607979247474306456331070304809e+01,1.13591457969368791198988931906843072e+01,2.79100359490204365252600977480338447e-02,4.06632877383231921205803946419819251e+00,1.48998205110493354113638211663294076e-01,Inf,4.18665747958033581425273045651782555e-07,3.87104237999218946691087532526015796e-06,3.48362388587740563887145020885023167e-06,1.58956224757865687842339031771308122e-11,1.58956186894173293319906849227201779e-11,1.58956266715026201750453711541951450e-11
PDE,Inf,Inf,1.06511970581586089528714272561370071e+01,8.90193780130217805395747134352424112e+00,2.33912172853552286933448443201401214e-02,4.05647082704203439385705929906264867e+00,8.37804878840239850154074661231278048e-02,Inf,4.03070297232301781126108408091390149e-07,3.84029521249344768480988448711286167e-06,1.39546558343240512814127325309966462e-06,1.58956235524820953531394177619840978e-11,1.58956133191497558908373295049536890e-11,1.58956288723028316209802803285585951e-11
PDE,Inf,Inf,1.04135790068840597200909596844315671e+01,9.96785352968577054141395834777340044e+00,1.19989539896871109284184817784033130e-02,4.06656179376494517656348250285020413e+00,2.10205376524774675875009085624360229e-01,Inf,6.65724085556516482323589828138050477e-07,3.81503932209921430740045450200851976e-06,2.33151480404722411435937289650467756e-06,1.58956473207790895862681333907667192e-11,1.58955867372439219755681107224133878e-11,1.58956466405850980617642060397898261e-11
PDE,Inf,Inf,1.02559619866228975629361616420044798e+01,1.10232520098445337986978514795291228e+01,1.64387588350854996913302581250572325e-02,4.06917960633298894304389171290176998e+00,3.13901583671461782206893494376885211e-02,Inf,3.78766969033275520933604559975196313e-07,3.78229764166738036470812930427573344e-06,3.22273630616335994425358026085920892e-06,1.58955740682791588843433223200048259e-11,1.58956475377648939642697263368792910e-11,1.58956031174136268813322658235042346e-11
PDE,Inf,Inf,1.01583964510162386616693563005342015e+01,1.20159857771285383437984622892532251e+01,2.74996192997523077619268808989239749e-02,4.06656909951339390091190395028526172e+00,9.60829063813939028686850625399181808e-02,Inf,5.01063979680927966554200094270055097e-07,3.45948558854034938547185260451831870e-06,3.72651236566935115489686230053594666e-06,1.58955977638935056489302630203123507e-11,1.58956093606828105923050915560409810e-11,1.58955987156294128868670661633192940e-11
PDE,Inf,Inf,1.13004839325909791861832922143783972e+01,7.45464199614827638207468418171726908e+00,2.30548988615346599371171745596012517e-02,4.06460659066108087585026241267219181e+00,4.49812663512374752392984849143792350e-02,Inf,5.37099629689055231426727700962032855e-07,3.74660140000297298427121630378210472e-06,6.19113934447956138121933675252871584e-06,1.58956500495349325679116610088237918e-11,1.58956442194972043869208324475903158e-11,1.58956498187260132700106501513074321e-11
PDE,Inf,Inf,1.10761403004810877505717825662789533e+01,7.77844982824591236925516383818748714e+00,2.81364952533044249300673053715134525e-02,4.08029724019250451956389831228894206e+00,2.81173682784307757725911840274948351e-01,Inf,6.34090561746473132978636309933299285e-07,4.00005226079985558752346156935775237e-06,2.31243850190159261606729654712394984e-06,1.58956208354300983746314279769494408e-11,1.58955656459405103574141501722117383e-11,1.58956220066676596384921251770273429e-11
PDE,Inf,Inf,1.08839954000643206586300760242267462e+01,8.19175570039546671708077278753874661e+00,3.34172659459899631084721153743134536e-02,4.06776469616432067078336315150182304e+00,3.54948742103601089799457204515008952e-01,Inf,5.29347214810284728931349761151103173e-07,4.01338627694796385695046560782639280e-06,5.61834039724711537301324662933575059e-06,1.58956284461254397721570658802195502e-11,1.58956430604379365162069818403851905e-11,1.58956284901453804764505482413892721e-11
PDE,Inf,Inf,1.07206984388162012009732997062583994e+01,8.66197801563163741435535318687300339e+00,1.62147823822186477438666397303338599e-02,4.09795208496817485852545118846479822e+00,1.43628610006605226792918602977845421e-01,Inf,9.84005893058111634444189888498014311e-07,3.84505895279714626557455062193458068e-06,6.67318429725430657395224537190513341e-06,1.58956400505652463504656199807597554e-11,1.58955976838391134266667027787302893e-11,1.58956403414674632502487048737745011e-11
PDE,Inf,Inf,1.05830956035091378591206066786362995e+01,9.16439717827302854309962927191267348e+00,2.91870184026639795332864382399347318e-02,4.04705977337190341281321576397414345e+00,4.20587941343776490009099927959728118e-01,Inf,6.11815159051415004211994338992909053e-07,3.58104598242545313352933349736474376e-06,7.25994418307062426620827200156390254e-06,1.58956221174831330004336270910127985e-11,1.58955855136059090036130495802071302e-11,1.58956219228334862671138903663646338e-11
PDE,Inf,Inf,1.04682449559816135424538033622930493e+01,9.68114029795862772108228853301607656e+00,1.62327832054028821881668962632469750e-02,4.03269533150340582889201628861837200e+00,3.01176655261492432222259349236329279e-01,Inf,8.51457770841880729505182738730924932e-07,3.94497293117185949598337832913644514e-06,2.22842666257466474579986379445614198e-06,1.58955646748031724447264547305141630e-11,1.58956131017273626811245375168930418e-11,1.58956039273200821877664279342673785e-11
PDE,Inf,Inf,1.03734260757718939586016297681413178e+01,1.01996772341567189788677703119292767e+01,8.82181502639422959923386716536493920e-03,4.04830450064198323110109672273394249e+00,1.79994252585542329102022480109745868e-01,Inf,1.04572510216366541674505096943246522e-06,4.19991310357985800484509487995089511e-06,1.01284405612630383172959608260017301e-05,1.58956793202613130637422804247025651e-11,1.58956480651777110284520383953340012e-11,1.58956664021399077775095142983500525e-11
PDE,Inf,Inf,1.02961443596944537685777680871224000e+01,1.07114201689654405458985714071254743e+01,1.54034233033027368557378491894896608e-02,4.10712560122317075765428233516794610e+00,6.33876557445156076796487222472879032e-01,Inf,1.00635281579440147995492149956474754e-06,4.32338427863294832770181605711645405e-06,7.15069900009633905028591575737370474e-06,1.58956143917760290236205859844702191e-11,1.58956236678170689053384311382880494e-11,1.58956187822249121165237478827867409e-11
PDE,Inf,Inf,1.02341303125190499815012275737698633e+01,1.12106099372441510020965194889557046e+01,2.41121724769239607806294739390928824e-02,4.02710711920098039583376462021370869e+00,4.10642333340395023194195316663189750e-01,Inf,2.85328714561083793335291061030908670e-07,3.77012329913275298400583278723274415e-06,6.26691295912766400149114205906803809e-06,1.58956645387803082644631983404119905e-11,1.58956348454800497899186619677230166e-11,1.58956633548969522404356217492449867e-11
PDE,Inf,Inf,1.01853344609443068310705327710222446e+01,1.16934908652153426020522578725908116e+01,8.34599980688774523130378697864800372e-03,4.04866156379995589003180227029209512e+00,1.25393244891878935454422930945039040e-01,Inf,1.29550568896101018753224015974335646e-06,3.57241888934968994151366883280417719e-06,3.68817892949420887296499876513231145e-06,1.58956059327624506288162145106487572e-11,1.58956347834072172795986572217608035e-11,1.58956086036061263619893699561839465e-11
PDE,Inf,Inf,1.01479186934163071040618467762957827e+01,1.21577191308105420514967281151339699e+01,3.15578460175352541378733217661130437e-02,4.11508497800191012328909066796858618e+00,4.01212896325811778902880877190545003e-01,Inf,4.64125590062945816293190064801224920e-07,4.01948916484938917357512591299618214e-06,3.11852465236123140023322186323237077e-06,1.58956720761583105829704831110499557e-11,1.58956592357805291966803929651136707e-11,1.58956720761583105829704831110499557e-11
PDE,Inf,Inf,1.01202448874894835298655612484637534e+01,1.26019443272235441808775297395664948e+01,2.33901809635953870860445194423184886e-02,4.08979951552396819683103711254988094e+00,7.59118363821415000215113653773635277e-01,Inf,1.09975207628427810023240870787519433e-06,3.55417974686266071538809790117324929e-06,1.19993923630237137371148462655893696e-05,1.58956914284898519413948827347708476e-11,1.58956794501516811143416386688906419e-11,1.58956901353546577024221093250788704e-11
PDE,Inf,Inf,1.01008616603303858316208158213887696e+01,1.30255145444076316628888754788884398e+01,3.82474095068780078665497407722195549e-02,4.09670119109780276746544934825855497e+00,6.47376375433837423042006225126893887e-01,Inf,4.40186977917865091098535069450639857e-07,4.45274643588793620711766717501896625e-06,9.96504856145074683977455180958667170e-06,1.58956758614296860604785494569435818e-11,1.58956369407419778263928131095538571e-11,1.58956749080918146114481333893190984e-11
PDE,Inf,Inf,1.00884899948305381304040950472559328e+01,1.34282680870008089211734136273861617e+01,2.28913650565117957568916840872705527e-02,4.11258912542863223022231953076272292e+00,3.46218057300051601529941107343321642e-01,Inf,3.42067874476797695148842767901337563e-07,4.05892865290659969620313698878061956e-06,7.59679162589771052244800976544689028e-06,1.58956678432271895605041112388936378e-11,1.58956437748264360442999134451872585e-11,1.58956624621853616393091776404777493e-11
PDE,Inf,Inf,1.00820083791335429789393532082698653e+01,1.38103856755867137199609519284138112e+01,2.18805781553947674302735955648419730e-02,4.02824797798083671706593165176709638e+00,1.13611899348163772193219838070313314e-01,Inf,4.35177083570736617967224224836811017e-07,4.14311709835860291287136907979499873e-06,9.16522928940611126272612315567261638e-06,1.58955789116940403404946771444913910e-11,1.58955929785929802583263334867181502e-11,1.58955956767112357799712050924094399e-11
PDE,Inf,Inf,1.00804379714471218883788886652230540e+01,1.41722849507719820568418945726078174e+01,3.76606590114011926300155689891607379e-02,4.07381675367396581859349555399152172e+00,2.89623183545956639819996287126393570e-01,Inf,8.71134911405029968991375162829483919e-07,3.62409611416680486380511750605781037e-06,3.09078354360455293827808699335569642e-06,1.58956301548250773590185948935667393e-11,1.58956783461229576380087192002624079e-11,1.58956283348221702740410924709172476e-11
PDE,Inf,Inf,1.00829281791136786621604022375162359e+01,1.45145447251333554940724382458444493e+01,6.11275086775903124387699016897669616e-02,4.03289041853180433916934944184216182e+00,6.12234297125983591243425379086980425e-01,Inf,4.51311849674105553936861520384473159e-07,3.48362111447882183608094428605075524e-06,1.14617742963047621050503933227447724e-05,1.58956338707959726059536165655392987e-11,1.58956160004645355006946674553126376e-11,1.58956344001926321963269460356601346e-11
PDE,Inf,Inf,1.69852293941048592404879020020866039e+01,1.48378503071821649558031100050923208e+01,4.87807244192532730797715281984702269e-02,4.10416711530252718717559072489144295e+00,8.86751425940804143336638663624067414e-01,Inf,1.07408736867858604949681348909515127e-06,3.90251210389525710123596026421783345e-06,1.57906497094422724970980376578982863e-05,1.58956084936652033926894838326532703e-11,1.58956193890322825549748276748842222e-11,1.58956084936652033926894838326532703e-11
PDE,Inf,Inf,1.69852293941048166429902464315768818e+01,1.51429538733405150213567340560328261e+01,5.31619504790579013340631900981800628e-02,4.07808754866355888199280710054136690e+00,1.07702241449140507226099272199509236e+00,Inf,1.08109483114427602223170265893744852e-06,4.02902454679391061684107093775052334e-06,5.72289900425479555560820599313993443e-06,1.58956292099184272367914352065968600e-11,1.58956424593786133178315777289338511e-11,1.58956037708960888738366477916653159e-11
PDE,Inf,Inf,1.69852293941048002737366790930241588e+01,1.70198674012382834496364857893919240e+01,7.90539263451595404022476047000358322e-02,4.07062758230179444095773575386789026e+00,8.23376409504834444009713983915520692e-01,Inf,3.37100728278325129297392183611740699e-07,3.24590827598186500637411933455846369e-06,1.19077072860772966365023593537476251e-06,1.58956122173131928131779141748910098e-11,1.58955732312641869756274823240837720e-11,1.58956122171858464394443465591933229e-11
PDE,Inf,Inf,1.69852293941047936656116956490374756e+01,1.70198674012382834496364857893919178e+01,2.96380568297732833025234019094003027e-02,4.05086266484684318702001260212167013e+00,5.94232595851043537050004719489134786e-01,Inf,4.91082947247260047722995682145330632e-07,3.47463440102517440759249194356963547e-06,1.10761070979516586840766731125690694e-05,1.58957416025719357873328322188032908e-11,1.58956501510345590402988429535808558e-11,1.58957418742358510618131156098623405e-11
PDE,Inf,Inf,1.69852293941047912132722479517068349e+01,1.70198674012382834496364857893919271e+01,3.45788549556918976834899836432082615e-02,4.04751300129987125717064252787800599e+00,3.75068786856212991310030539036343109e-01,Inf,7.87769266694915352043682899800041193e-07,3.85246439108432843120176622766903315e-06,3.62744934544105525302425795246309096e-06,1.58956955279395517959697552222646874e-11,1.58956790547646155485236988578023903e-11,1.58956961624632383027094364371414005e-11
PDE,Inf,Inf,1.69852293941047900565982057052904693e+01,1.70198674012382834496364857893919178e+01,4.93791207285418453840688260750048877e-02,4.05945850276435537522099030364025121e+00,1.13337514638798147954154226711659892e-01,Inf,2.26958699077135945191712812580118851e-07,3.28909899388004920035330120310416964e-06,1.22030952293360363395525084086887726e-05,1.58956464809049582415743047897062742e-11,1.58956460033271659707893169414608881e-11,1.58956542801100651750344749544572744e-11
PDE,Inf,Inf,1.69852293941047897328826489915707622e+01,1.70198674012382834496364857893919147e+01,4.64140929634682388499133285493445442e-02,4.05522157734135180337444383791369832e+00,2.09397335897321477571338014934569056e-01,Inf,8.03831905360420064184357336180793347e-07,3.05224512335892085526374518217023928e-06,1.35716724216615393798700535084064640e-05,1.58957110123604424283111197284044280e-11,1.58957094699819025701790145760163549e-11,1.58957351693327821811918674315987199e-11
PDE,Inf,Inf,1.69852293941047894974222583711888060e+01,1.70198674012382834496364857893919271e+01,2.46952738233194902517922527235659691e-02,4.09883039115159394993575022073140047e+00,3.75891119490428187039326284585328094e-01,Inf,9.71702908829410728278779871972822861e-07,4.27946474913087929706429287624870658e-06,6.69495457046028999067411938576982245e-06,1.58956619817231831896210035331853563e-11,1.58956289031559409240652721581321201e-11,1.58956619817231831896210035331853563e-11
PDE,Inf,Inf,1.69852293941047894504129842454459475e+01,1.70198674012382834496364857893919209e+01,5.89361863760429869930077770623457025e-02,4.12345091100893058579832863694154426e+00,5.73478142133884601454449279207685238e-01,Inf,6.89966913211936419709372133046455090e-07,4.05886004647860457466957787123758009e-06,1.53152022172837892718442467309916797e-05,1.58956408059822916107119639249888544e-11,1.58956118926973043376920140024989435e-11,1.58956441243115024391614783985789328e-11
PDE,Inf,Inf,1.69852293941047895546838844651971753e+01,1.70198674012382834496364857893919147e+01,8.37923221003166197937535562363253740e-02,4.00778111967180037999565071808662506e+00,8.10314613193644769580977327593248968e-01,Inf,5.10975846511987241818399386974270677e-07,3.95588471623223133695624281513905986e-06,1.57610191201997330211076095503802640e-05,1.58956522159164889314861637107258314e-11,1.58956338766674496173515228006233024e-11,1.58956520401574384892671913933180368e-11
PDE,Inf,Inf,1.69852293941047894022819896100454108e+01,1.70198674012382834496364857893919363e+01,6.11937767626860230689274022605135459e-02,4.05501208261958262476055898684742400e+00,1.04111252098914689605742519574852015e+00,Inf,3.97364096671530484558328555089661379e-07,3.59817723580493055169651464303070972e-06,8.42778803506470774629969951759995742e-06,1.58956724787198113427685395435482323e-11,1.58955972078241813688686637178040409e-11,1.58956730461828573761669462581475179e-11
PDE,Inf,Inf,1.69852293941047894405189039125771390e+01,1.70198674012382834496364857893919271e+01,5.04570352028191046865361500763219693e-02,4.07996022778385008878956475819978868e+00,1.23771453599571944564279902116918087e+00,Inf,2.42831018450055873077913797890352147e-07,3.89563522062106622908914606060769139e-06,2.00308091119317954621303014029727305e-05,1.58956259689962404665056486254304788e-11,1.58956260971406637335839152493549250e-11,1.58956260971406637335839152493549250e-11
PDE,Inf,Inf,1.69852293941047893559944854096661304e+01,1.70198674012382834496364857893919209e+01,4.72829480677740009373724464350323514e-02,3.98864949520136930809305604918972533e+00,1.45089902162281692432246665227287657e+00,Inf,1.91423240564086774586634469420876642e-06,3.18238593624671953702119262614721772e-06,3.26039394486141068883975031789301280e-06,1.58956304370555502879317561976217320e-11,1.58956531578775465274229920723092371e-11,1.58956304494127205240575907707503759e-11
PDE,Inf,Inf,1.69852293941047901841520912135527093e+01,1.70198674012382834496364857893919178e+01,4.97140755534271746339955870239774373e-02,4.03430257369276217458919665331802219e+00,1.49776705331813792706364924150600029e+00,Inf,7.91163947197082351366120843713140053e-07,4.35495454498736551983297935394996482e-06,2.07006232278009124958612337617390939e-05,1.58956481663280465476611564143351015e-11,1.58956527845819486167368312679891629e-11,1.58956481663280465476611564143351015e-11
PDE,Inf,Inf,1.69852293941047898319362749820609184e+01,1.70198674012382834496364857893919209e+01,6.45701881952174419607370820576535594e-02,4.13327478552496710425644814542748867e+00,1.34834914745940671828030473219432116e+00,Inf,1.06259242081634498750624418298065910e-06,3.22991882726693745241264233455530899e-06,1.64393492545612519289797239029414131e-05,1.58955533962896184619420537373103094e-11,1.58955533962896184619420537373103094e-11,1.58955762363108566764159648413859018e-11
PDE,Inf,Inf,1.69852293941047894544652091455272159e+01,1.70198674012382834496364857893919271e+01,8.99921318802836246062371541524370789e-02,4.02445576105821232510603982537522212e+00,1.16710330262009122295430529052628341e+00,Inf,1.41172363702096793508045678550813199e-06,5.08675921743642668605998563810168203e-06,8.09174598816716756036782521245794213e-06,1.58956210723541037824360398427831103e-11,1.58956213653599348942026095769504925e-11,1.58956210626097549293524814791559300e-11
PDE,Inf,Inf,1.69852293941047897316740230973599729e+01,1.70198674012382834496364857893919363e+01,9.03678646991405762364897845635781671e-02,4.10330781596920926249311267560777829e+00,9.96950333009943033083390018666982274e-01,Inf,5.16805731550235703136643278976880861e-07,3.61131215977952121912639457332458042e-06,5.34715913319223138553207187069851964e-06,1.58956292214210300134990426671489416e-11,1.58956292214210300134990426671489416e-11,1.58956292214210300134990426671489416e-11
PDE,Inf,Inf,1.69852293941047895168038393083436537e+01,1.70198674012382834496364857893919240e+01,5.09343988068324213661212603778120145e-02,4.00682650996618794170456385303412456e+00,8.42222845932238354122750302339096157e-01,Inf,1.32487486809710259529363336037634743e-06,5.14104879897260941098420708114925041e-06,2.51183936241915091444431183836945622e-05,1.58956255654309669516392229309256674e-11,1.58956509536934957598009722891719286e-11,1.58956254144836294942730238044901029e-11
PDE,Inf,Inf,1.69852293941047894703794758513887032e+01,1.70198674012382834496364857893919086e+01,1.13558667836350484183959711736721935e-02,4.10608555018050384075179555779373350e+00,7.09603579327841423113008698856125785e-01,Inf,1.80653654190292205936539422478619820e-06,3.00474623200003289897052859087905988e-06,2.25479608394531916185576595520996855e-05,1.58956715489834337103318856998381049e-11,1.58956520165695732069330334206497490e-11,1.58956704811174700641688781542564245e-11
PDE,Inf,Inf,1.69852293941047895294372843263918704e+01,1.70198674012382834496364857893919117e+01,6.00379193630405046001432450599847450e-02,4.02034709045363899506515636639009864e+00,5.99309262450236987016843546311323872e-01,Inf,9.67068007464648100085434334741917008e-07,4.96106728462722749914683644067748887e-06,1.33054557565058302291800190118442177e-05,1.58956437166853775096093655403698496e-11,1.58956169627905301109425167317647837e-11,1.58956437468820925865496022414082647e-11
PDE,Inf,Inf,1.69852293941047896751002209355848136e+01,1.70198674012382834496364857893919147e+01,1.06797960525132658607250812517163813e-01,4.14005391367628767480702160429723074e+00,4.06950007663454384734413608550044535e-01,Inf,8.22564235721483933133990024021948342e-07,3.73872229216991922892684570971377749e-06,1.02284816191319918450194986565975655e-05,1.58956665424341934580211173526103667e-11,1.58956813048519576054753629674535621e-11,1.58956687253402214385944020514146326e-11
PDE,Inf,Inf,1.69852293941047891739043712673853402e+01,1.70198674012382834496364857893919055e+01,3.33138173499727546328063454257152394e-02,4.01954769962189907758090307630782445e+00,2.19299511291107732732048230382367597e-01,Inf,6.20205085718429779458521241834591252e-07,4.48143154720292737587009261502805956e-06,5.85932947730822708617885308956744511e-06,1.58957362853019697661027243875592023e-11,1.58956679510777802669988880709940586e-11,1.58957362849715348330257700127953000e-11
PDE,Inf,Inf,1.69852293941047891625599624699787092e+01,1.70198674012382834496364857893919302e+01,5.28724435823512431324982738839621280e-02,4.15825564698571917431541967430311940e+00,6.09869319582110966474197017180431914e-02,Inf,1.33959541676036905828633814951042172e-07,4.33635378072831785578285849858965570e-06,3.94058650561258911896894193601699949e-06,1.58956377367998367161318701665249432e-11,1.58956377448013718908109479503444197e-11,1.58956377448013718908109479503444197e-11
PDE,Inf,Inf,1.69852293941047894575804963824919963e+01,1.70198674012382834496364857893919271e+01,1.03554129009452074219546935212665930e-01,4.04645484052531450402215143069358073e+00,1.66842488618222308167665252441195478e-01,Inf,7.94885642124818478892680565300908793e-07,5.13542324261857203827334068811456637e-06,1.10390057729499838335977411989677881e-05,1.58957138610708477632654244250493032e-11,1.58957200615767464923186459563106164e-11,1.58957145915100501877152659242879016e-11
PDE,Inf,Inf,1.69852293941047893670617826947858618e+01,1.70198674012382834496364857893919055e+01,2.46465427611704641532754676617346001e-02,3.98708522751810859703461626368308436e+00,3.44232037136440535874736581517643364e-01,Inf,1.26789204641444398630191503147121913e-06,2.77197941950096903917213505201567040e-06,2.46622953292531122982488852675988721e-05,1.58956909957254151190708237724388276e-11,1.58956859411306162063778932387552017e-11,1.58956909957254151190708237724388276e-11
PDE,Inf,Inf,1.69852293941047893321507003556918646e+01,1.70198674012382834496364857893919209e+01,1.01324510023671524367205904881901508e-01,4.10263305008823330986186312133684725e+00,5.22199819769162732193934008548804451e-01,Inf,1.20848573675637508841709193101964331e-06,2.42630477592184369334232334257015724e-06,9.33620621271990722841850484124805562e-06,1.58956938124934720213642749272108878e-11,1.58956939009370124602063361951884136e-11,1.58956938124934720213642749272108878e-11
PDE,Inf,Inf,1.69852293941047896253765391655448832e+01,1.70198674012382834496364857893919302e+01,4.44532361148163568881167877040607616e-02,4.05295284553772301176653856837984615e+00,6.25769375777332987454249962360726164e-01,Inf,2.23361657487305441093115407375627429e-06,3.25382589292927635072603708001891327e-06,7.41031674845329316388610565648971423e-06,1.58957353452570425998474454284475177e-11,1.58957445831082443660512755466076789e-11,1.58957353452570425998474454284475177e-11
PDE,Inf,Inf,1.69852293941047894453585212413854294e+01,1.70198674012382834496364857893919271e+01,7.77045626115889203170585732431809163e-02,3.95706023443347146688160412852658394e+00,7.30285652183188507221068481972061541e-01,Inf,2.49818987788562754789958716042697667e-06,3.24215051898995566752667162588762863e-06,5.85220470115188356468142995214448716e-06,1.58956564317228624168233849525645400e-11,1.58956307054339907150584252852803231e-11,1.58956564317228624168233849525645400e-11
PDE,Inf,Inf,1.69852293941047897029314262299355116e+01,1.70198674012382834496364857893919517e+01,6.26461620253160332913388269506962658e-02,4.14645738802151463721379201158551831e+00,8.58769950682047340484565351373003498e-01,Inf,1.54346490124494650933838341683107978e-06,2.74444207518547053860864255935002661e-06,1.94869186342593129406351242946465363e-05,1.58957639953093690307762953516286804e-11,1.58957171582129854363843092595913129e-11,1.58957640366013584721612045144516765e-11
PDE,Inf,Inf,1.69852293941047896197055776305848763e+01,1.70198674012382834496364857893919425e+01,7.38643394514773082332946166908656532e-02,4.05874847872382206721608892955973321e+00,1.00074672086281722937594357197376090e+00,Inf,1.64772719189439838148792495171430995e-06,3.54903193481944542682148932738921176e-06,1.14597303269425024246042839255716634e-05,1.58956322498916335797727810344391281e-11,1.58956322546269969399702155746907481e-11,1.58956297101039821467072319347920600e-11
PDE,Inf,Inf,1.69852293941047894826148101026561151e+01,1.70198674012382834496364857893919178e+01,6.15131721024185095816094578758211792e-02,3.97229757682791331965053929355124518e+00,1.14980246735280332881919919040897781e+00,Inf,4.38662733337070505119022326119315544e-07,4.69179405271461347813695891398746438e-06,3.02749470616299068025064235199613376e-05,1.58956313901044806423072366499207441e-11,1.58956313901044806423072366499207441e-11,1.58956322465928726689388022949660211e-11
PDE,Inf,Inf,1.69852293941047893487232922313198431e+01,1.70198674012382834496364857893919117e+01,8.95605658320656446344074497021729072e-02,4.13310687074599682927005714319254688e+00,1.30295757422071773794482450412445743e+00,Inf,1.21824013335801713235375483558020127e-06,4.00451828845437947684986909016363869e-06,7.17164692922901776285593759008346912e-06,1.58956631773641511904140322365738783e-11,1.58956362547034022222597523854664267e-11,1.58956629275853560556173252610680692e-11
PDE,Inf,Inf,1.69852293941047893718293043502968591e+01,1.70198674012382834496364857893919240e+01,4.61581989761670035044538821131271998e-02,4.05496813754750447586329057475918928e+00,1.45814253877635413933085870530313811e+00,Inf,2.47339541404639885986873081806148065e-06,3.28735935864044131393418979399036049e-06,2.09159100389073909454321211617146932e-05,1.58956949455883340094803773882192552e-11,1.58957761261745291641345012685054160e-11,1.58956937849349858664467683764019478e-11
PDE,Inf,Inf,1.69852293941047894379821280838476765e+01,1.70198674012382834496364857893919178e+01,1.24854916928494959513158556218656335e-01,3.97794002788235862570070109491543417e+00,1.61412148170916121624433664489301740e+00,Inf,1.03019157985950722900766400745695493e-06,2.74831804822339891504814095104473064e-06,2.86319404245700903518771874782121661e-05,1.58956410407254122288787528418572692e-11,1.58956907802268684927675888505146890e-11,1.58956402574853062825330701954556293e-11
PDE,Inf,Inf,1.69852293941047894096010319013577874e+01,1.70198674012382834496364857893919332e+01,7.17955500953762938507193353885502045e-03,4.16417226526415897736363293067845357e+00,1.75799520362543654792019204888115626e+00,Inf,8.33607419810165574941949143695560120e-07,4.78389940992498910903043407893056218e-06,2.25717440867016381973029643512262612e-05,1.58957786575733002834442617294419507e-11,1.58957764667465101154449601884789909e-11,1.58957786575733002834442617294419507e-11
PDE,Inf,Inf,1.69852293941047894703295430223290719e+01,1.70198674012382834496364857893919024e+01,1.28006618184744659083882055399509749e-01,4.15173550169308484955182244113638288e+00,1.87911642658417684041604302500237850e+00,Inf,1.68698227323946872275043692279381473e-06,3.66713335086519713037605955388192828e-06,2.20917017879750492163350373113042505e-05,1.58955981120342795019546333914479738e-11,1.58955981120342795019546333914479738e-11,1.58955981120342795019546333914479738e-11
PDE,Inf,Inf,1.69852293941047895577706980163458224e+01,1.70198674012382834496364857893919147e+01,5.81139384863888735302539403952860568e-02,4.02536259877822348430667057424378768e+00,2.00559371079100964464841337894174207e+00,Inf,1.49574448094775788187675207129791583e-06,2.81036564095374508163451777405081107e-06,1.73200729833519855778686656162155475e-05,1.58957588028239116729295760212473447e-11,1.58957707451657948203035053288453038e-11,1.58957614162415121823856517406346947e-11
PDE,Inf,Inf,1.69852293941047894970850510027338085e+01,1.70198674012382834496364857893919086e+01,6.56480664120009135010157596985477607e-02,3.96052315614442669738523135153096970e+00,2.13602039341636696465304972928310748e+00,Inf,1.03610463597850780561567328800123998e-06,2.32984368086950287418920242288527904e-06,2.54588376508198426562711558489180477e-05,1.58956228441157404288584037336449834e-11,1.58956228441157404288584037336449834e-11,1.58956228441507014364889768182174647e-11
PDE,Inf,Inf,1.69852293941047897437587849875904701e+01,1.70198674012382834496364857893919425e+01,1.35593648405445327532443692387946230e-01,4.17563882724429994348528796171777929e+00,2.26925860514706290995456536511069570e+00,Inf,6.88816245799558609602819883286106717e-07,5.82381999079486945686053485269640342e-06,2.38653076873542002054316503101154237e-05,1.58956810039060343434369279987901202e-11,1.58956810039060343434369279987901202e-11,1.58956810039060343434369279987901202e-11
PDE,Inf,Inf,1.69852293941047894748798330628641856e+01,1.70198674012382834496364857893918901e+01,3.10039593353155620539441481367101043e-02,4.11666086117459209657719049165456594e+00,2.40438975605637622138506419857751045e+00,Inf,1.31559538677633570116189341812053153e-06,4.44514792577547039790056953788316782e-06,2.08105780053851980457128744884184112e-05,1.58955899334288991583641753133747827e-11,1.58955998354221478472358493201806813e-11,1.58955899334288991583641753133747827e-11
PDE,Inf,Inf,1.69852293941047895726257815773649884e+01,1.70198674012382834496364857893919209e+01,9.58202606401513650696196781664141553e-02,4.05857032156678847176005268543166030e+00,2.69180017401791921453971624898920382e+00,Inf,7.44139677721725186347436421953979967e-07,5.97331232050986196277542678349837643e-06,3.61418725105682394868780578317900546e-05,1.58955671315137956167188167512553346e-11,1.58955671315137956167188167512553346e-11,1.58955678267533242205646073658520556e-11
PDE,Inf,Inf,1.69852293941047895368534655009423377e+01,1.70198674012382834496364857893919178e+01,1.23146738676340212692065435002064997e-01,4.00584501632765628201908536964958107e+00,2.60902472654762159133585106964166559e+00,Inf,1.26914351002313299331963219334444174e-06,4.47189038384956472651351902604140637e-06,8.01256944919663665304000891784665137e-06,1.58957734969928721741528384027014127e-11,1.58957734969928721741528384027014127e-11,1.58959011838494248462278418812181931e-11
PDE,Inf,Inf,1.69852293941047895161164408586537480e+01,1.70198674012382834496364857893919024e+01,2.51169651987587681801968394089987382e-02,3.95651938266747135909339394752777943e+00,2.52896339551721396804989959341618842e+00,Inf,1.24586397909217862194698851661531112e-06,2.99956842351681788957707747375233282e-06,3.26089135608988785233349902149158202e-05,1.58958098678872362194911078657284140e-11,1.58957052887798059480892736338119299e-11,1.58958098678872362194911078657284140e-11
PDE,Inf,Inf,1.69852293941047895030184934591712495e+01,1.70198674012382834496364857893919240e+01,9.97762201615160021590879899480559093e-02,4.20083835273230557246935450465455765e+00,2.45172171786884970920633908811909947e+00,Inf,2.93772746558017497232664436190645725e-06,3.67606240570734790170079378225593347e-06,1.36255816511383555603655386707298520e-05,1.58956546282846036709016356541226172e-11,1.58956496444294329529559197640002855e-11,1.58956542685557627737583021566083688e-11
PDE,Inf,Inf,1.69852293941047894986980626879817887e+01,1.70198674012382834496364857893918839e+01,1.37445708341149517506695692868776667e-01,4.15701277298845328176160905927461674e+00,2.37713984071533866124911113368484940e+00,Inf,1.52865841842960320044600089237785587e-06,3.04175522935773743858184123083094599e-06,3.05713455585569487064071391054559327e-05,1.58957479246119609116580606095510824e-11,1.58957469035906472902393990820488655e-11,1.58957490804058685281584174042753342e-11
PDE,Inf,Inf,1.69852293941047894063424018114347412e+01,1.70198674012382834496364857893919548e+01,3.79164826385070407679672577774703840e-02,4.04511069794427829102707118885529054e+00,2.31134868357736376842125628583054438e+00,Inf,1.49125969881837445402409532016259941e-06,2.91205770875173936147719020287427165e-06,2.88974418123194782612155329009570183e-05,1.58956780567115706797362891724398174e-11,1.58956780828547527920328241152013187e-11,1.58956780828547527920328241152013187e-11
PDE,Inf,Inf,1.69852293941047894607367339293129413e+01,1.70198674012382834496364857893919086e+01,8.05500129223807683597646664164990728e-02,4.00558774476258660613421939882713427e+00,2.21259441274525718620686460359266026e+00,Inf,1.12929855767320071766669962321108572e-06,4.94426484608537892528549496435380549e-06,1.88864443414475137985872721591680252e-05,1.58957206123655276688525607046009696e-11,1.58957377396460650233386224705541373e-11,1.58957206123655276688525607046009696e-11
PDE,Inf,Inf,1.69852293941047894152151909182590604e+01,1.70198674012382834496364857893918963e+01,1.80838214570901611181041238660512258e-01,3.96723693512685385234020169283288224e+00,2.11590299908728001537229297679421757e+00,Inf,1.66469370223536979507638990906178213e-06,3.06481938623687591020606829403843442e-06,2.57912108758340295254735780534071944e-05,1.58956200654450838283883596152108034e-11,1.58955982993002552734071951001299532e-11,1.58956200510446802931268184591496495e-11
PDE,Inf,Inf,1.69852293941047892415584883253152612e+01,1.70198674012382834496364857893919209e+01,8.16620344548676165917770204534225570e-02,4.17869350482823673850786398251660243e+00,2.02136082038478025047041838050479827e+00,Inf,1.75960498375317677690173137821684810e-06,2.89954993524511333190684931946292473e-06,2.07912674132471966656934014295854971e-05,1.58956357581732301286235204967289906e-11,1.58956441209900399394787453412848240e-11,1.58956368489818825871943880559675794e-11
PDE,Inf,Inf,1.69852293941047893953490848142710774e+01,1.70198674012382834496364857893918932e+01,2.40069560578203729331253828517992891e-02,4.14289811487233392002051081516436126e+00,1.92920501951495532759366278579343660e+00,Inf,2.80767032238886520007392371979809944e-06,3.56406066421489433106645526726180159e-06,2.11119195958901134366752069536379742e-05,1.58956198213513645928160174552421248e-11,1.58956198213513645928160174552421248e-11,1.58956198213513645928160174552421248e-11
PDE,Inf,Inf,1.69852293941047894483929832122806131e+01,1.70198674012382834496364857893918993e+01,1.21674607480473201565419407648598801e-01,4.11058208563271609480776891189409410e+00,1.83907069874191878885300048793491055e+00,Inf,2.69539715091458133323064564284347570e-06,3.32166227459911202059853831579175628e-06,3.76189587738743439517410435516142692e-05,1.58957030632932010816483868130061981e-11,1.58956813881087059033684906333120757e-11,1.58956940804162014279260756224571664e-11
PDE,Inf,Inf,1.69852293941047894835978507597996768e+01,1.70198674012382834496364857893919579e+01,1.58443966070649800718317473597787461e-01,4.00993591725661077137180483917231465e+00,1.75147105116799713491510171668994445e+00,Inf,1.76803249222490372800583272013176459e-06,4.75610737366208578021344306055515690e-06,1.23083654522441179204981142792468611e-05,1.58958199075737771353396673405903716e-11,1.58957762716104846830289854166242395e-11,1.58958197633124423166355831852563832e-11
PDE,Inf,Inf,1.69852293941047895041835172863743068e+01,1.70198674012382834496364857893919271e+01,6.22448173793766030914029858805044536e-02,3.98196765921318719325077653565415531e+00,1.66658575851004265988767972787918042e+00,Inf,1.70626475618871592505126737186464597e-06,4.89079426417136497406413197569180537e-06,2.81603423602595197756598331770867327e-05,1.58956468083803588483096463093827855e-11,1.58956468083803588483096463093827855e-11,1.58956467106776027374106278691563064e-11
PDE,Inf,Inf,1.69852293941047894724785942034534074e+01,1.70198674012382834496364857893918993e+01,3.54639468048697831942203232461486188e-02,3.95791008383627297762745023822035610e+00,1.58462833575943895331183602941838574e+00,Inf,1.68006085092276707636666471124944776e-06,5.17634753792660788646765161822739097e-06,1.68503590332588110153824760656122694e-05,1.58957172812599893486041544431320026e-11,1.58957172812599893486041544431320026e-11,1.58957178631982820679372012578288270e-11
PDE,Inf,Inf,1.69852293941047897754087869129933756e+01,1.70198674012382834496364857893919394e+01,1.30373596302523858162264007049305599e-01,4.20021773571871812498113459471082209e+00,1.50585154888807680133529790409634793e+00,Inf,1.98890892565707809443312912050797185e-06,4.63109759293386790338856724021973828e-06,2.12008753824630486705369392287647074e-05,1.58957798491317352978126929507838216e-11,1.58957797639707216364931106469486544e-11,1.58957799179948604398321757602606197e-11
PDE,Inf,Inf,1.69852293941047895464762507624072007e+01,1.70198674012382834496364857893919178e+01,1.74347549802716536571776327145090858e-01,4.17801149917913946636149436368004993e+00,1.43055246412963219900123862076232461e+00,Inf,2.09137082147966347238600315381409532e-06,3.02546960692825704931030611133079929e-06,2.72072672368922543944172294364125749e-05,1.58955870209382319093955855553753458e-11,1.58956093830042915137703342252528264e-11,1.58955871237032483838773738543632797e-11
PDE,Inf,Inf,1.69852293941047895870720609025506477e+01,1.70198674012382834496364857893919425e+01,8.45873663663966669591110602169988769e-02,4.16228657882444215294460097052801589e+00,1.35907770881968747525075948018474985e+00,Inf,5.41661148009759928039704816247169423e-07,2.50800303510338374421004516121937422e-06,2.40750183945412688471103527882333012e-05,1.58956611258838692291589817661459346e-11,1.58956611258838692291589817661459346e-11,1.58956608967363487525888759679774976e-11
PDE,Inf,Inf,1.69852293941047895222185016350173080e+01,1.70198674012382834496364857893919363e+01,3.02607930706787267001357846736568475e-02,4.06702951119988280603760164909317793e+00,1.29189439039385948153911351386101585e+00,Inf,2.65632003001047864313182778183170202e-07,6.49512369263361229015411783620749718e-06,4.36245201184746103364755279164095369e-05,1.58958150099084948504919230569388656e-11,1.58957877324526481871636800168851645e-11,1.58958150099084948504919230569388656e-11
PDE,Inf,Inf,1.69852293941047895867196826429982740e+01,1.70198674012382834496364857893919302e+01,1.07366535369843016560262940882730311e-01,4.05335607267980846048621404107011313e+00,1.22899592744216715996822472465142221e+00,Inf,2.56833709516758140596767296681483719e-06,4.44358269807752495671109669391293491e-06,4.64645669558181430763867364701645220e-05,1.58956783068790218394867765604079974e-11,1.58956786628531856120476768468255736e-11,1.58956783068425464463227714717739744e-11
PDE,Inf,Inf,1.69852293941047894551993593926391980e+01,1.70198674012382834496364857893919178e+01,1.92312244059932696559469367660369955e-01,3.95944190558033208344266753234833900e+00,1.17129016772747863170543614897431564e+00,Inf,1.55790339160039464911097318226460392e-06,3.06824390111940532314289041290321209e-06,3.37424635207913794103275846140915895e-05,1.58959619913287706253792499308405682e-11,1.58959809883071153952879486457222506e-11,1.58959835386443003457574960147817258e-11
PDE,Inf,Inf,1.69852293941047893876128163228393747e+01,1.70198674012382834496364857893919363e+01,1.41367308658150735650165435054344710e-01,3.95071670266807979343030564990390036e+00,1.11933577985822548627267645194345604e+00,Inf,2.73077315170173384222712163954396739e-06,4.38486679205615383694588186637678381e-06,1.33285393145860438111270542207565346e-05,1.58959543714833792031490146639150718e-11,1.58959508790816172966166566012575965e-11,1.58959543714833792031490146639150718e-11
PDE,Inf,Inf,1.69852293941047895559561283342674335e+01,1.70198674012382834496364857893919117e+01,5.45116466345100392564907146884137340e-02,4.23040503943870584600725120693288906e+00,1.13192022419533131767571439317547391e+00,Inf,6.43479535740113853476963603548282572e-07,6.55187656192681535814338425951388019e-06,2.02923694526109073309841757099902014e-05,1.58959371350241438675986867262955972e-11,1.58959507944365340277086804236634824e-11,1.58959371242695339541742234721665033e-11
PDE,Inf,Inf,1.69852293941047896207447412319787815e+01,1.70198674012382834496364857893919209e+01,3.78352377267434803317237935821702501e-02,4.22277083079346917063750083417456400e+00,1.03073832095882271047680916591250700e+00,Inf,5.43734823190652929967681011957484643e-07,6.56121312755409897636476164071057857e-06,7.15663327662126897028116061841032255e-06,1.58959245988591989051889910052458366e-11,1.58959247284419297942036610014590939e-11,1.58959242053177270870567522748431302e-11
PDE,Inf,Inf,1.69852293941047893046229188155398970e+01,1.70198674012382834496364857893919425e+01,1.23780566294561966184103204989245233e-01,4.13501188839455117728636899977312220e+00,9.30439421858774997658386152529122939e-01,Inf,1.44101325044333598980232369109736663e-06,5.69661257497641189368985184410280042e-06,2.78999996461766605223362687498069366e-05,1.58957053495712281645433429452615911e-11,1.58957592417545512020051881367460209e-11,1.58957058398527928167889826222292617e-11
PDE,Inf,Inf,1.69852293941047893746632090439335167e+01,1.70198674012382834496364857893919517e+01,2.05395736360593334455771471078378626e-01,4.13218667753577182513172369146658408e+00,8.31024539930688060789417550119434041e-01,Inf,9.90483966080223753729874823203830074e-07,2.93575642704288476362406484004109242e-06,6.95143296452840299101832099807419627e-06,1.58957012220675824775448497049295877e-11,1.58956725106205041366007961116271105e-11,1.58957012220675824775448497049295877e-11
PDE,Inf,Inf,1.69852293941047896236353986518742471e+01,1.70198674012382834496364857893918870e+01,1.56394877960895143806074950986310551e-01,4.04553906982843059430973909630399408e+00,7.32502425204001389545594564667843765e-01,Inf,3.27733029463538666634026083181969042e-07,2.72153090795434814114951205186175418e-06,2.19485708138435567641339035207622217e-05,1.58959199906009472289205445791926485e-11,1.58958898546324627872678732037888491e-11,1.58959200803445414392906381483660470e-11
PDE,Inf,Inf,1.69852293941047893509762378693408237e+01,1.70198674012382834496364857893919302e+01,7.67552118328022829995801120257195083e-02,4.04786289254437939501278968246592913e+00,6.35195956827196376426877377356972047e-01,Inf,2.63929188663525065124975246071474515e-06,4.85664534551182967661438668870387355e-06,3.04411079424707493073371480742171354e-05,1.58959218802284956384262651657876967e-11,1.58959218802284956384262651657876967e-11,1.58959228025932120730217277537916892e-11
PDE,Inf,Inf,1.69852293941047894722668605093138034e+01,1.70198674012382834496364857893919117e+01,4.26310500532551731122740042831729608e-02,3.96235459268770972647901771023400440e+00,5.37830604145648223630834500538787146e-01,Inf,8.28431143639389843807278356302598507e-07,6.64357128543298490494544564275805316e-06,1.36168774070956056312455328853636412e-05,1.58957278237970965577426214283420582e-11,1.58957361304000255597193620095858910e-11,1.58957277540255498254618591949844891e-11
PDE,Inf,Inf,1.69852293941047894650013759359241865e+01,1.70198674012382834496364857893919702e+01,9.01619069902647172675558980661662491e-02,3.97020896620092596179694994972960986e+00,4.41293148749982627941882918150909132e-01,Inf,8.73430325708505892393126784238733336e-07,6.68207262607283787252275337750200762e-06,1.56374053976390471610993779616203700e-05,1.58959599077621676674386311804852630e-11,1.58959870687886889369331549879039063e-11,1.58959595016046325104320566778802361e-11
PDE,Inf,Inf,1.69852293941047894089355314269970975e+01,1.70198674012382834496364857893919024e+01,1.70424471720554665753420444405087957e-01,3.88263131335446554567206731740473154e+00,3.45607430951815538512644103686088295e-01,Inf,3.58654917927734841355987598232770634e-07,1.89408488781613466918135549758413683e-06,5.69744006010428927980984389290676351e-05,1.58957461166152369952614668282756058e-11,1.58957966378506731802481513506050271e-11,1.58957489502415705704564786265644868e-11
PDE,Inf,Inf,1.69852293941047895590675202496919497e+01,1.70198674012382834496364857893918993e+01,2.23551446317176450614165659569612416e-01,4.20827051422197101196813042465639698e+00,2.50850407011820520424214304484624258e-01,Inf,8.02274957485879155507616936807361315e-07,6.66431886905445149165122092478027075e-06,5.16219526316527255190770020550601172e-05,1.58956557102174811251855043723110047e-11,1.58956557102174811251855043723110047e-11,1.58956557102174811251855043723110047e-11
PDE,Inf,Inf,1.69852293941047894827175878708633071e+01,1.70198674012382834496364857893919363e+01,1.43582681162833119308618715963966641e-01,4.21660798156765721246619377383062892e+00,1.57309398585867504836890168152140654e-01,Inf,2.41529399999159676467686964983764439e-06,5.31889187167008818427369468904218759e-06,4.60853048304257894818468065705066129e-05,1.58956456821555109945605164530254660e-11,1.58956459340079771017873524626169283e-11,1.58956459340079771017873524626169283e-11
PDE,Inf,Inf,1.69852293941047895227441937460729932e+01,1.70198674012382834496364857893919579e+01,6.74358648075978329926503698876300445e-02,4.13735301852709132562953899190431309e+00,6.69331981865250788962337425351671955e-02,Inf,2.86307886921946643929412782863221639e-06,5.15577068753140659741518641555192719e-06,2.73548349627020434854368277676148012e-05,1.58957364694900226892800911093100901e-11,1.58957364694900226892800911093100901e-11,1.58957369124636258220077930468204451e-11
PDE,Inf,Inf,1.69852293941047894307521037292020648e+01,1.70198674012382834496364857893919456e+01,3.99139764942489146624841905993202367e-02,4.15117644763495137785026861017626919e+00,4.13983023401195518657574784754251855e-02,Inf,1.98846764335723565555089428999343671e-06,2.75605262322332482166749866805570688e-06,2.89631797197883781495274335033095200e-06,1.58956839962428355517908322974171466e-11,1.58956839962428355517908322974171466e-11,1.58956840493620630930594325718333540e-11
PDE,Inf,Inf,1.69852293941047893776858399455475148e+01,1.70198674012382834496364857893918932e+01,8.83949878743748730216173071378500103e-02,4.06960359563921465303565847950915531e+00,1.26670140921495165286988991796322754e-01,Inf,3.42837015762317988741865474252823361e-06,4.01282922677990914246327683214114356e-06,4.88412726011792548963856822150641673e-05,1.58956579666563883542817841266617705e-11,1.58956573979465567420395811125016493e-11,1.58956579666563883542817841266617705e-11
PDE,Inf,Inf,1.69852293941047896286199677630617959e+01,1.70198674012382834496364857893919517e+01,1.66549344783603048468267182864060147e-01,3.99177210580993672854388396786408482e+00,2.16987758626967346128069244301167751e-01,Inf,1.73410933984528645339990654304793223e-06,2.62953871670526662589203341915545479e-06,5.10582065068006380966435410886353917e-05,1.58956402487516600005002572131631557e-11,1.58956402742853191973546632686846621e-11,1.58956402742853191973546632686846621e-11
PDE,Inf,Inf,1.69852293941047895363315653079361032e+01,1.70198674012382834496364857893918747e+01,2.41343293876767040670148097306788752e-01,4.01178353913531426498734035469743393e+00,3.07325433740520528829970872728534214e-01,Inf,1.13856978803069825071658260904818872e-06,6.93043738842861927483593437494431363e-06,4.66521827263758028305387905848383018e-05,1.58959539916661878805180493894505873e-11,1.58959539916661878805180493894505873e-11,1.58959540504847729123632557028742357e-11
PDE,Inf,Inf,1.69852293941047894409250870675027039e+01,1.70198674012382834496364857893919117e+01,1.87646908229371311073295986094550527e-01,3.93491712601918050482007340257141253e+00,3.98182079412826432994201854120484284e-01,Inf,1.02060796915933138480720056117963470e-06,7.02290729037488185431551024391180234e-06,4.59292986750997794072675850216633121e-05,1.58956203923960617517943638031282230e-11,1.58956203923960617517943638031282230e-11,1.58956204052810911846528265718117752e-11
PDE,Inf,Inf,1.69852293941047895953571955987762465e+01,1.70198674012382834496364857893918993e+01,1.25262120970613369162982201926458306e-01,3.95786191927764145825279192768893330e+00,4.86427038967284418101008756697414399e-01,Inf,3.97955823095577782180905907556656248e-07,1.96091284716104117171798320788964862e-06,6.24093209723322369351281211493687696e-05,1.58957030295154122411239555439363796e-11,1.58956958802080468954115756005986722e-11,1.58957030295154122411239555439363796e-11
PDE,Inf,Inf,1.69852293941047894162956893877435029e+01,1.70198674012382834496364857893919610e+01,4.29746096697190708477710428838741614e-02,3.88186579872020788236456631297991738e+00,5.74446202243855716567233844438592515e-01,Inf,3.45825308800938855246613789428326239e-07,2.00619814230679167419720952713599983e-06,3.90779841386670819904881408153695365e-05,1.58956783301699551749201282728524210e-11,1.58956783899442436417388154361303483e-11,1.58956783899442436417388154361303483e-11
PDE,Inf,Inf,1.69852293941047893960474419056179534e+01,1.70198674012382834496364857893919795e+01,5.08867431695635132864153885873326228e-02,4.25734940367858376463532431773236450e+00,6.62069398458362926527216915902384964e-01,Inf,1.28808589227642115464179490121856530e-06,2.37293883026666279326734281587183224e-06,4.67593974385010987387884378620307961e-05,1.58957206173488555672387031263259190e-11,1.58957210011300318596150218087941719e-11,1.58956849799126608116098950544106755e-11
PDE,Inf,Inf,1.69852293941047894407981482645418572e+01,1.70198674012382834496364857893919147e+01,1.01804693289792359459244277166291813e-01,4.28307919379219078498717361866941440e+00,7.49211758817198344695278564637414298e-01,Inf,3.00921613949455514229163037880864566e-06,5.70117572483281852798902032993200716e-06,1.02710467966484714931589361841397723e-05,1.58957894146724052167586688271857433e-11,1.58957894146724052167586688271857433e-11,1.58957893397742178809043755605003342e-11
PDE,Inf,Inf,1.69852293941047895392888491148844575e+01,1.70198674012382834496364857893919517e+01,1.76317117620752131994919313751376902e-01,4.20855052934547420373762454596994453e+00,8.35828422484221493884488576417546563e-01,Inf,1.20124663374833306743597653014064771e-06,2.70316155047345364744492566963129211e-06,4.97081914413084882981241646612698372e-05,1.58959140396012123244997210759142699e-11,1.58959141397016297978081741734970837e-11,1.58959130916084343552308118386728695e-11
PDE,Inf,Inf,1.69852293941047895025369248285181437e+01,1.70198674012382834496364857893918654e+01,2.44301174568193679573262194720317575e-01,4.13786687845925316537716800905481791e+00,9.21895539057713563922929809531190404e-01,Inf,3.42840778475302119539374386545796810e-06,5.13105045084484572448884922495146958e-06,1.61918501796514026167229703096130005e-05,1.58956872886282746686750087553600784e-11,1.58956872886282746686750087553600784e-11,1.58956872707715803866765883226357914e-11
PDE,Inf,Inf,1.69852293941047912064108627085164784e+01,1.70198674012382834496364857893918747e+01,2.24387044385223821126126576807296578e-01,4.17018768011607641633257862467506631e+00,1.00740058213799958745596972894332491e+00,Inf,3.44711654697502510581032008487563879e-06,4.13894808916953556790098468976549408e-06,3.00946328057376571799234875740342621e-05,1.58956382012592272642375257503666362e-11,1.58956559201304848936288796188868964e-11,1.58956383753491501986252102105318445e-11
PDE,Inf,Inf,1.69852293941047908696722366181959856e+01,1.70198674012382834496364857893919733e+01,1.55015517604314340575699597811415524e-01,4.09665372481894091121968750201102514e+00,1.09233784393323037562845205008604501e+00,Inf,2.80398038962669863659769247180964438e-06,3.72775389711890747069620357369796692e-06,3.91729938716477321450179088591087793e-05,1.58959114746528777616733602223035632e-11,1.58958784469577736403632195737187906e-11,1.58959115438146515062930995971350506e-11
PDE,Inf,Inf,1.69852293941047904063064384294443823e+01,1.70198674012382834496364857893919610e+01,9.29190865141066903514465458782683867e-02,4.02714671248068246561552339201154871e+00,1.17670581971586831551850070906654784e+00,Inf,3.03398699776356559177160649909750000e-06,3.69163169870647685060337260034615768e-06,4.50200990352928885530458329459893306e-05,1.58958810148487263557405239528321798e-11,1.58958807448508895304706307292802844e-11,1.58958801037901115278616883752034558e-11
PDE,Inf,Inf,1.69852293941047903148372904272589532e+01,1.70198674012382834496364857893919456e+01,2.43657784990076340054496520146665743e-02,4.06299364611295364380009761523929363e+00,1.34486858814097995058206610712893341e+00,Inf,2.31255626849172355155823609397980604e-06,6.55161467757545405258831405349597428e-06,1.91467043322120088180310357933510721e-05,1.58956630209656524671182347232884851e-11,1.58956630209656524671182347232884851e-11,1.58956638700009045565054360839359061e-11
PDE,Inf,Inf,1.69852293941047900209009628924199790e+01,1.70198674012382834496364857893919209e+01,6.07179291813699129545541463515722853e-02,3.99414503721257532556548727091248251e+00,1.37433163913819088183257826936952552e+00,Inf,2.19605127125147435239383687089255948e-06,6.86442180862322060082213556512941153e-06,7.67181880378704330826508695304042977e-06,1.58959041780979832113973412952864036e-11,1.58959040679602074669061360519858375e-11,1.58959042964053581258236871315778380e-11
PDE,Inf,Inf,1.69852293941047899198066122448099713e+01,1.70198674012382834496364857893919702e+01,1.15151216861977104170347667094958457e-01,3.92585967109049199497100042792894806e+00,1.40866284411983652518654090541240150e+00,Inf,1.03199981333649144222589746866787450e-06,3.10588237614875067100920416548777924e-06,4.37274385834146895952973851195492677e-05,1.58957049017071772875966796015021580e-11,1.58957049017071772875966796015021580e-11,1.58957049017071772875966796015021580e-11
PDE,Inf,Inf,1.69852293941047897515396077564746403e+01,1.70198674012382834496364857893919548e+01,1.86663378682966964372444372942465364e-01,3.85410871304489672342075599065074776e+00,1.44741301262621446603008064072477790e+00,Inf,2.70179609278775547972439095162036904e-06,6.22024621333333773148107695125422666e-06,6.35113067122561238164820606006795729e-05,1.58961401134088707801569159129723973e-11,1.58961401134088707801569159129723973e-11,1.58961401134088707801569159129723973e-11
PDE,Inf,Inf,1.69852293941047898661801323395443535e+01,1.70198674012382834496364857893918901e+01,2.47754999878365339484865136440428883e-01,3.90178662467270416462890143368937731e+00,1.49013987372212032967222116944381625e+00,Inf,1.30642325080160218135201347539422399e-06,3.22492790763948614558742597422432374e-06,5.99906858722381018090788885693780592e-05,1.58956830587287627611458411638847733e-11,1.58956831024117744315648827332885342e-11,1.58956830587287627611458411638847733e-11
PDE,Inf,Inf,1.69852293941047897306016499808196133e+01,1.70198674012382834496364857893919363e+01,2.67460231299502857643153407950097506e-01,3.83069508656037110541942604903893529e+00,1.53654896814099625595317513053704618e+00,Inf,1.56664989943156391122529701749473757e-06,2.38603781741761475560826561846030932e-06,1.93630760304670291649928831854924224e-05,1.58959802337628320688870611540351634e-11,1.58959792628441360101527224815203917e-11,1.58959792628441360101527224815203917e-11
PDE,Inf,Inf,1.69852293941047897715605847432012995e+01,1.70198674012382834496364857893919271e+01,1.99096791873774259411967840462337353e-01,4.26863079420432331611074431461893581e+00,1.58571817544048680321241012375432146e+00,Inf,4.96776441221427694209115190923003184e-06,5.35025020077502216606770122330387311e-06,6.72952925175238651356254079217582394e-05,1.58961324265841832309751424474558115e-11,1.58961324676298409632717398690641796e-11,1.58961324676298409632717398690641796e-11
PDE,Inf,Inf,1.69852293941047895197115981798977643e+01,1.70198674012382834496364857893919363e+01,1.39731281826340002765980075401790611e-01,4.31030632942419957641080741819844373e+00,1.63770519114170893871516951872855750e+00,Inf,7.52107470750702277994190772344943792e-07,2.55151582676241850363026885909769409e-06,3.73748575496175335256450775716704350e-05,1.58956312108885055925448441584852635e-11,1.58956311847632017615855326615679746e-11,1.58956318686483850121580313507124786e-11
PDE,Inf,Inf,1.69852293941047896058387147453678333e+01,1.70198674012382834496364857893919641e+01,7.78042038667510527713044076579579961e-02,4.24752043449827809752845953194183598e+00,1.69216999023927971527828394643578129e+00,Inf,3.47203247511253013020728351111483586e-06,5.82436808094494384419707578239841197e-06,4.25523313027567693862451872896535164e-05,1.58959635468957063211615112557646765e-11,1.58959634682243627686888238920101245e-11,1.58959812779627294445273707659023651e-11
PDE,Inf,Inf,1.69852293941047895266220671334587355e+01,1.70198674012382834496364857893918778e+01,2.12152781244361788433416064387951433e-02,4.18142281778402107517872695927218155e+00,1.74880489808062503768082515674981154e+00,Inf,3.79164081541392837076262551820624226e-06,5.70559473067525276231403505709953159e-06,6.04868776824681417219512171702849267e-05,1.58960773796475539800677231729196853e-11,1.58960668768300180192494425803056487e-11,1.58960773796475539800677231729196853e-11
PDE,Inf,Inf,1.69852293941047897316423489558418733e+01,1.70198674012382834496364857893918839e+01,6.78503894595479638588416554106345483e-02,4.11947174888369492160166039463043674e+00,1.80733366413230258047726776838708427e+00,Inf,2.06459411051894419803161440545888283e-06,3.37391184584129634175020158458034992e-06,6.60742074144449767433969130156517013e-05,1.58957668934502414634008765872184338e-11,1.58957668934502414634008765872184338e-11,1.58957668934502414634008765872184338e-11
PDE,Inf,Inf,1.69852293941047895836178935651086435e+01,1.70198674012382834496364857893919548e+01,1.13888105908358467108938584637210949e-01,4.17282221918354306769120258983324451e+00,1.86750978399103714617738192246166753e+00,Inf,1.74908172402003287158389668178883364e-06,7.81625692961536856948913508109526721e-06,3.55248019324130389407221137441453013e-05,1.58956434276674071469169978295019559e-11,1.58956427920013868149085829663155422e-11,1.58956434276674071469169978295019559e-11
PDE,Inf,Inf,1.69852293941047894717986365642217432e+01,1.70198674012382834496364857893919517e+01,1.80099102000558507904183521447345416e-01,4.10743149142154133109435953007281564e+00,1.92911378178121620178955159251866147e+00,Inf,1.34967598035001493301127169915477314e-06,2.94527412748249675586923282827820753e-06,5.68834338544709848265064805035434128e-05,1.58958243010575047995174325801940399e-11,1.58958243010575047995174325801940399e-11,1.58958243010575047995174325801940399e-11
PDE,Inf,Inf,1.69852293941047893342065582121438383e+01,1.70198674012382834496364857893919641e+01,2.38477638192455766275509962787550240e-01,4.04238444028875563189924639148997742e+00,1.99195162836213653222981072399663430e+00,Inf,5.06681775772051521590524419758398757e-07,2.35374392777258572596452132748985275e-06,6.56597919939982695753833436450713388e-05,1.58958948585066836805540668632505826e-11,1.58958948585066836805540668632505826e-11,1.58958948241678523787722516081735216e-11
PDE,Inf,Inf,1.69852293941047893881979463641438506e+01,1.70198674012382834496364857893919147e+01,2.99267544707199551071781991082630796e-01,3.98171319518757248853966283264908351e+00,2.05585152572646343617510686829907821e+00,Inf,3.20869347786582637204924879857334479e-06,6.50422994158734989292503659336291697e-06,6.93379310196028661518882547849998323e-05,1.58961747364617893393270027305135627e-11,1.58961739541897107462615420358704457e-11,1.58961739541897107462615420358704457e-11
PDE,Inf,Inf,1.69852293941047894648664910436268017e+01,1.70198674012382834496364857893918932e+01,2.67268606238780809459514221334329683e-01,4.03980604955848230802356225561423259e+00,2.12066171175108155957810911678119601e+00,Inf,3.50636603689929669482903115608002922e-06,6.40692322314653314508235708352247947e-06,3.45335600254833255845295615732852097e-05,1.58959050012786457696569940656002203e-11,1.58959045965919876951566159472926422e-11,1.58959050012786457696569940656002203e-11
PDE,Inf,Inf,1.69852293941047894444669642409300747e+01,1.70198674012382834496364857893919117e+01,2.04746753528381195701934871057831217e-01,3.97965017493478333801144522024623251e+00,2.18624819880977180975823999447399482e+00,Inf,3.48935861402288868686700040697653320e-06,6.66428289859645212075717052530110573e-06,1.41021554137317344699494295046110483e-05,1.58958718230500573945483070665271946e-11,1.58959251502984796085817930795482696e-11,1.58958717381542600321759470916122889e-11
PDE,Inf,Inf,1.69852293941047894450190778040206622e+01,1.70198674012382834496364857893918654e+01,1.49833697462007001436561771521951220e-01,3.91566340670004924968315290576415490e+00,2.25249270011825694816969796056923710e+00,Inf,4.94018745889390477276099175233071527e-06,5.33066590575893843173508224588927043e-06,2.58664259096950282591909617473154204e-05,1.58961772486927086103701798459403174e-11,1.58961772486927086103701798459403174e-11,1.58961772486927086103701798459403174e-11
PDE,Inf,Inf,1.69852293941047894783175647495058845e+01,1.70198674012382834496364857893919764e+01,9.65878052451692409132409179636949991e-02,3.85632753436286048527148771622649550e+00,2.31929075731585488191633314170893731e+00,Inf,1.64075560054775065084627625031319584e-06,3.22593450550423087537106576568898658e-06,1.28450851026615179934674651151067248e-05,1.58959608375016942420327471568066111e-11,1.58959488974157385641003348673457663e-11,1.58959608370508627691080294397135233e-11
PDE,Inf,Inf,1.69852293941047894231165372088284487e+01,1.70198674012382834496364857893919394e+01,3.16336616738878705653667912816044470e-02,3.92401132698368103335236169225706102e+00,2.38655006845976476621066606220260469e+00,Inf,4.29170277812434107619293160816344682e-06,4.95794434113494127602268925684097584e-06,7.39205818185632659574224245941464178e-05,1.58956932054856548736682150988598835e-11,1.58956931386429254935403057593522544e-11,1.58956932143343657901978404184344406e-11
PDE,Inf,Inf,1.69852293941047896119825987436531750e+01,1.70198674012382834496364857893918809e+01,4.88072814952263974497292574839726278e-02,3.86526360715099927357397938588602000e+00,2.45418900691010895906104532815450368e+00,Inf,4.42212565580672503033112286366668517e-06,5.01674307218316331444602252994856542e-06,6.39462607317317720021688290703759036e-05,1.58959796976660969675442386438159547e-11,1.58959795988623563079595024051731681e-11,1.58959821781947406480355517516627753e-11
PDE,Inf,Inf,1.69852293941047894950926730541777606e+01,1.70198674012382834496364857893918809e+01,9.02925804689837712904131676612348874e-02,3.80237581958339452832900847748478921e+00,2.52213531689278231067523348802224651e+00,Inf,2.34194339771927945375873608734289397e-06,2.83729717120733098164580728440778752e-06,4.82137711718816233332165181881558755e-05,1.58960180625291288854095321598204500e-11,1.58960239238964866277037917727342742e-11,1.58960178113865832036705285758856060e-11
PDE,Inf,Inf,1.69852293941047895521148682703174296e+01,1.70198674012382834496364857893919856e+01,1.41600946786714516780614647253268401e-01,4.31517925271679988943319942105691222e+00,2.59032496931905958225355302809732772e+00,Inf,1.15623387545005860445746683649503004e-06,2.86464421063421995468689535740650896e-06,3.95193366765623702954971222983101822e-05,1.58956801632506149775418055602652312e-11,1.58956801715034837644377514365516475e-11,1.58956801620654245212771046518164571e-11
PDE,Inf,Inf,1.69852293941047894797185038893704310e+01,1.70198674012382834496364857893919240e+01,2.03336727404075381687293160075948333e-01,4.25675108385254270484125314165570336e+00,2.65896808678890443576768693114287654e+00,Inf,3.38028430568367712540566791242500318e-06,7.14771361587652838223008216690131114e-06,1.48844538393930010976835128302534249e-05,1.58957030529835833320458905051716055e-11,1.58957030529835833320458905051716055e-11,1.58957028712986903789265311511571949e-11
PDE,Inf,Inf,1.69852293941047893820273878264577438e+01,1.70198674012382834496364857893919024e+01,2.57169367862107343591860240706155598e-01,4.32047089759628157878663490115772581e+00,2.72731393762406508369070116607154175e+00,Inf,2.74789016818200101073054408107757002e-06,7.76482610250448111277673248376612497e-06,6.40581158563132514482968764764627243e-05,1.58962802031502550915274129301015043e-11,1.58962802031502550915274129301015043e-11,1.58962802031502550915274129301015043e-11
PDE,Inf,Inf,1.69852293941047895192574148915261544e+01,1.70198674012382834496364857893919425e+01,3.12028462919620218119086529656361515e-01,4.26636885703644588405893299445614917e+00,2.79576845488559177485764909787676078e+00,Inf,3.96035603963974143490702002259301465e-06,4.70291323103738135370723764798350581e-06,3.51130471149409714685201561886669392e-05,1.58960627395221058022647139680573914e-11,1.58960627395221058022647139680573914e-11,1.58960627395221058022647139680573914e-11
PDE,Inf,Inf,1.69852293941047894945702343911133920e+01,1.70198674012382834496364857893918932e+01,3.10516465238479726728268618895578776e-01,4.20839618642909106603633035136164522e+00,2.86429004868252056408774079339536260e+00,Inf,8.05233125874540966103219640684225738e-07,2.71754349668794762985358462904619792e-06,6.23038854395389617396348794922259417e-05,1.58956729575455744911489854169678681e-11,1.58956729422016784061726100889423088e-11,1.58956729598984674320047645997154366e-11
PDE,Inf,Inf,1.69852293941047894167008021184130802e+01,1.70198674012382834496364857893918932e+01,2.56364216063866434895925952377968801e-01,4.15503700411213246579449549401639386e+00,2.93284163576032820093930871115940309e+00,Inf,1.94143593589504955622997895338168620e-06,2.62828538870015586732985234683051742e-06,4.54891254239453209792034591058383895e-05,1.58956584049262476848620770845604960e-11,1.58956571346038483425312626559549926e-11,1.58956569315263720132077777985566734e-11
PDE,Inf,Inf,1.69852293941047894998027741238065610e+01,1.70198674012382834496364857893919086e+01,2.00677695422157166631451779610317121e-01,4.09757778895265602128410355395359641e+00,3.00139011762364670648645290098996713e+00,Inf,4.26849335102873603794111864758818537e-06,5.04862931474071340951496337826001324e-06,7.78225655601312100073375392949587155e-05,1.58960818566745732438783914127660125e-11,1.58960818566745732438783914127660125e-11,1.58960815819140913977445795672119944e-11
PDE,Inf,Inf,1.69852293941047894970293315455944664e+01,1.70198674012382834496364857893918685e+01,1.52372937802191246345698779266165692e-01,4.17545601721493561633628889314873284e+00,3.06990592423615273301157900985600133e+00,Inf,1.83455855037268166293680300820031621e-06,3.09599767291874234304495595962291906e-06,5.18455229884824029732837124026854571e-05,1.58957325827149929979591323987999969e-11,1.58957325827149929979591323987999969e-11,1.58957325827149929979591323987999969e-11
PDE,Inf,Inf,1.69852293941047896543690635079191883e+01,1.70198674012382834496364857893919795e+01,1.04236227376984380732097933142688472e-01,4.11821955092259514126948107478800504e+00,3.13836261470340327882521083533108383e+00,Inf,3.98504499675507126776391822494904872e-06,7.22293968027856943772438921442773211e-06,6.11847207362324343535632795760598725e-05,1.58956538692549452535908556625459022e-11,1.58956538692549452535908556625459022e-11,1.58956538692549452535908556625459022e-11
PDE,Inf,Inf,1.69852293941047895322123965976849385e+01,1.70198674012382834496364857893918500e+01,4.27823235343447206027379597582176363e-02,4.06124025146923830554961682904505316e+00,3.20673652745154121355540861826360952e+00,Inf,3.56571573561194285264410641069081185e-06,4.20264304677080443991119738539783083e-06,5.82491822430767191570039555836672565e-05,1.58956203241519556331158632636680996e-11,1.58956203241519556331158632636680996e-11,1.58956199204899219909212992145396825e-11
PDE,Inf,Inf,1.69852293941047895585922090575243038e+01,1.70198674012382834496364857893919117e+01,3.09787744617240270739666444356560516e-02,4.00919260482163009207663125051343896e+00,3.27500647339101116310733612791605392e+00,Inf,1.47776824153205979007388071103198529e-06,2.33876186348926865379945491223024423e-06,7.76271385554225999695169095994045036e-05,1.58957342544650814643658054888489370e-11,1.58956914024717362030647646402037754e-11,1.58957342544650814643658054888489370e-11
PDE,Inf,Inf,1.69852293941047893856296681294107844e+01,1.70198674012382834496364857893919764e+01,8.65422704648181678307155629867508498e-02,3.95269330595225645221075847125765720e+00,3.34315346642047708051925272987349262e+00,Inf,1.54970841582624750067952193775151047e-06,2.89012779281420425803814391307951686e-06,1.63210218146091778404356911730261253e-05,1.58964872577349119355868722754772535e-11,1.58963764580962850394524315030200009e-11,1.58964873234384195683629864214640386e-11
PDE,Inf,Inf,1.69852293941047893430445181879043365e+01,1.70198674012382834496364857893919394e+01,1.18883673387944886385125640089750803e-01,4.03710283537552356826229886376734237e+00,3.41116048638569616008227338810723837e+00,Inf,3.29947654842689414861019080747649853e-07,2.09136859993342080732057381460079180e-06,6.54249721081102419936182085963008470e-05,1.58961459127140931097937059279570689e-11,1.58961473646022148541765998523632168e-11,1.58961457230736049873377211112740598e-11
PDE,Inf,Inf,1.69852293941047893291263809494334671e+01,1.70198674012382834496364857893919702e+01,1.69483955146237573524112316561393985e-01,3.98567773550053854181857752071249563e+00,3.47901227026791472350714862774537583e+00,Inf,9.98652948971097127470718945568010776e-07,2.32524765023842715855440023435356348e-06,3.37824667791229409367940681387778670e-05,1.58959608465462750947146048414196678e-11,1.58959609004546211666409285581438191e-11,1.58959608465462750947146048414196678e-11
PDE,Inf,Inf,1.69852293941047896062824605242041543e+01,1.70198674012382834496364857893919086e+01,2.26206729913809166303060554681538424e-01,3.92971615346437541769376485732433943e+00,3.54669518049174127408673500779978691e+00,Inf,4.45095928446868370819989840342961107e-06,5.11478079944629190836827914013184004e-06,3.05388122529821009607473336244235509e-05,1.58959569607362126621058534162317034e-11,1.58959569607362126621058534162317034e-11,1.58959569607362126621058534162317034e-11
PDE,Inf,Inf,1.69852293941047896899674512280258662e+01,1.70198674012382834496364857893918685e+01,2.76423272667609935921331647751779543e-01,3.87400138755351106140327049436687704e+00,3.61419677760820219657916967167305750e+00,Inf,2.37755426038640891206680318876639128e-06,3.15625951422173525135070061883234486e-06,5.84745495472200058995864724411355712e-05,1.58960308931232412032033787574688793e-11,1.58960308931232412032033787574688793e-11,1.58960311343021299410955996117120475e-11
PDE,Inf,Inf,1.69852293941047896491235567470548683e+01,1.70198674012382834496364857893919425e+01,3.25213069158572043407405048465341393e-01,3.82354248581656819719401950773795143e+00,3.68150616210914526917325520431070260e+00,Inf,1.72080576629349987635107798410757344e-06,3.17074003740383727252595138034834703e-06,4.75161384911397515117820457787841610e-05,1.58963725823772495737103975070319683e-11,1.58963725823772495737103975070319683e-11,1.58963725823772495737103975070319683e-11
PDE,Inf,Inf,1.69852293941047894364875029970508797e+01,1.70198674012382834496364857893918562e+01,3.62956209340404548522288632137452296e-01,3.76827142015549833639006385262378466e+00,3.74861345743965915390119949411546083e+00,Inf,6.13403555058033504914958076648184073e-07,1.89671925399957530748435665476089101e-06,2.29666390155705407411521261848678642e-05,1.58965639941280972728850083111786572e-11,1.58965573543852985406403366211150388e-11,1.58965573543852985406403366211150388e-11
PDE,Inf,Inf,1.69852293941047895879804963749300336e+01,1.70198674012382834496364857893919548e+01,3.20209752150602356410693810126143455e-01,3.86521394389153967025481940184569988e+00,3.81550981199051452275465529969259379e+00,Inf,3.14859854725977050886154107972785167e-06,8.45582450033215974395303711533808027e-06,2.05091935925598000083351450295690993e-05,1.58959566996812501609675655923594989e-11,1.58959571238726049873053903370443936e-11,1.58959567256247490666812872063339350e-11
PDE,Inf,Inf,1.69852293941047895675796276866103929e+01,1.70198674012382834496364857893919641e+01,2.66608806417987229427589879412072448e-01,3.81547020830830262907446819760603425e+00,3.88218729820160112566016637274466592e+00,Inf,1.40469218157027147122824827902176928e-06,2.74179136521481497941804667108973735e-06,2.52578729457261981210519649037809661e-05,1.58959968986155160429085095757295562e-11,1.58959968986155160429085095757295562e-11,1.58959968890555152660638477812061308e-11
PDE,Inf,Inf,1.69852293941047894336491900781255944e+01,1.70198674012382834496364857893918963e+01,2.16111551312445406556423039820724226e-01,3.76080964070048843806267593939503581e+00,3.94863882268108281100082718964148473e+00,Inf,1.68556356760970531554667089429331299e-06,3.19464747110783330656684156853464648e-06,2.64704348226721179576653282323140068e-05,1.58961418829742933745956438362614631e-11,1.58961414036655810410827796553754077e-11,1.58961414956424312808805588851757291e-11
PDE,Inf,Inf,1.69852293941047896570894735909047959e+01,1.70198674012382834496364857893919610e+01,1.71158298929660851106454910037842944e-01,4.36458292651408484995513338492034156e+00,4.01485804601103581279557042575178725e+00,Inf,3.30766064943525617370775822989183430e-06,8.77992219114162231717229457157581039e-06,3.92178636445911757254942489847810505e-05,1.58960971912612914966937065729525341e-11,1.58960527676537278729955223711189509e-11,1.58960971912612914966937065729525341e-11
PDE,Inf,Inf,1.69852293941047895350689316922631642e+01,1.70198674012382834496364857893918531e+01,1.35174138164348825146045536170383736e-01,4.31886928050784596884252746849284397e+00,4.08083931108412092252187070866114576e+00,Inf,1.92160044183513132350200056319018123e-06,3.09154669981332795316684091698443798e-06,3.71852796747930440947572742104786330e-05,1.58956038700093059497432107346879717e-11,1.58956040401980064538547733995287762e-11,1.58956060005262534047094506505694644e-11
PDE,Inf,Inf,1.69852293941047897815775978129861043e+01,1.70198674012382834496364857893919086e+01,7.75410232011488631302022518948443890e-02,4.26872296494403686662438961224327695e+00,4.14657757896373263963416949539637077e+00,Inf,5.74393729178927337345733442670551074e-06,5.95814268428734531825328960809526287e-06,1.76731806109922323714652936110375502e-05,1.58956385009723607561768100315272729e-11,1.58956385009723607561768100315272729e-11,1.58956385009723607561768100315272729e-11
PDE,Inf,Inf,1.69852293941047894224222129949772937e+01,1.70198674012382834496364857893919147e+01,2.44391654670764551175540595074823621e-02,4.35852196552641127293726781235284015e+00,4.21206837140050949060965876761582064e+00,Inf,3.63777114978662660166176792614644487e-06,8.56308211969133780410675412010895241e-06,7.51240034633451765415380272788360676e-05,1.58962762285122492211791394187165428e-11,1.58962762285122492211791394187165428e-11,1.58962762285122492211791394187165428e-11
PDE,Inf,Inf,1.69852293941047894381475341419541763e+01,1.70198674012382834496364857893919271e+01,4.35078159641791620571116793035444085e-02,4.31315823716252896447905441649776127e+00,4.34312544705731009999145285748974737e+00,Inf,5.95747439022178012742060993415189714e-06,6.29157978418091899798174179413015352e-06,5.42487682631841286321676873887137184e-05,1.58957007995073835458197484306336770e-11,1.58957003890134711295429682978985398e-11,1.58956946579829563060510938843148695e-11
PDE,Inf,Inf,1.69852293941047894781092864985176952e+01,1.70198674012382834496364857893918531e+01,9.85442434087488993559127422133346495e-02,4.26323543170930205105773780053939112e+00,4.39194116878463535409754614416775671e+00,Inf,2.74279628449952116519981173091196844e-07,2.44433814739436521266465893492695027e-06,1.26623186575284962643247558895295425e-05,1.58956866461880870027980020327085939e-11,1.58956855831865508696591923437294572e-11,1.58956855831865508696591923437294572e-11
PDE,Inf,Inf,1.69852293941047893993736346579310077e+01,1.70198674012382834496364857893919055e+01,1.25231458032217357807323304939112830e-01,4.21351421866844257181341084181406566e+00,4.44076056350620896411308102719180909e+00,Inf,2.77725467988983323400410522704773308e-06,3.87989600672093534586210856533765783e-06,2.52983977222412192201784624167674330e-05,1.58963945561880751052695665575212038e-11,1.58963945561880751052695665575212038e-11,1.58963945561880751052695665575212038e-11
PDE,Inf,Inf,1.69852293941047894876556129610240669e+01,1.70198674012382834496364857893919795e+01,1.68069552175558705295096942831916703e-01,4.16902575909389585782834778323923318e+00,4.48997084259482804149691470780165278e+00,Inf,4.27821892446124915474749508586548906e-06,4.72867434862304736531106506660074443e-06,5.61604041227148599161437912915237010e-05,1.58959707657462463934758810447481335e-11,1.58959695401374519427612415430415720e-11,1.58959707482125412739141083815584598e-11
PDE,Inf,Inf,1.69852293941047895681458137807972234e+01,1.70198674012382834496364857893918562e+01,2.17500360537890892687802780049007235e-01,4.11966801304557905242358393606822407e+00,4.53954382821963370999005698897017035e+00,Inf,6.06663821827421087600023599935930005e-06,6.81820892952877328308827308832909740e-06,9.15409564030326777394610298722842342e-05,1.58963639589731950150513923144563745e-11,1.58963596119146855529575919021914799e-11,1.58963596030793750208452018751176791e-11
PDE,Inf,Inf,1.69852293941047895101678600594043245e+01,1.70198674012382834496364857893918716e+01,2.73570579564590713541372450979427265e-01,4.22215493505250999009543296757127647e+00,4.58945267850086029319274366381720861e+00,Inf,2.43189292649949505062350952701295791e-06,3.22858820384082940110623945944596638e-06,2.25824603925668769565466760917676629e-05,1.58960826055890134423511574793288650e-11,1.58960826055890134423511574793288650e-11,1.58960826055890134423511574793288650e-11
PDE,Inf,Inf,1.69852293941047895522860993457791148e+01,1.70198674012382834496364857893919856e+01,3.13198519073873163942137518074994380e-01,4.17808907162785430523587991210978001e+00,4.63967185609980802833526145790807050e+00,Inf,5.71496519230551691791434433536326031e-06,5.97165928366015422515606280459946006e-06,8.10289639172132999622427751152578633e-05,1.58958562579845170360859605124154266e-11,1.58958563875806800725686724191564943e-11,1.58958563875806800725686724191564943e-11
PDE,Inf,Inf,1.69852293941047896321541790997505917e+01,1.70198674012382834496364857893919394e+01,3.57369222330577198639573643080719334e-01,4.12900598897430502939640528914028923e+00,4.69017694437691011204725545165208637e+00,Inf,4.18016462488843474149987384547445311e-06,8.47763928642501511562613531290767267e-06,2.98639458699319393208388662684810345e-05,1.58956756150587841089752286290763071e-11,1.58956756150587841089752286290763071e-11,1.58956451009590843587302417418969762e-11
PDE,Inf,Inf,1.69852293941047892076160606564613777e+01,1.70198674012382834496364857893918531e+01,4.12119189441096960944870201764515550e-01,4.08012363161184123350398307705621588e+00,4.74094485347238079353690869376266188e+00,Inf,4.69149543181500534693532701380302040e-06,8.24221865052936980445026782355492882e-06,3.19319367439791626743507939430701706e-05,1.58964415131065648643628637330640799e-11,1.58964415074444572836012519186541441e-11,1.58964415131065648643628637330640799e-11
PDE,Inf,Inf,1.69852293941047896248033745796961471e+01,1.70198674012382834496364857893919795e+01,3.70909397194736875813670227907398991e-01,4.03142641305243516766080966367217895e+00,4.79195355073618207416808086870143425e+00,Inf,5.34457667953891918874665656842793911e-06,7.45163939767627471635206320108981396e-06,9.34610764999004725440308925528693166e-05,1.58966776187379535275046589348303975e-11,1.58966774618625056935417127169929339e-11,1.58966779667754847006236591918119834e-11
PDE,Inf,Inf,1.69852293941047896173657879202743507e+01,1.70198674012382834496364857893919733e+01,3.29702641523017099364592981239057635e-01,3.98839316169465570852784606952132225e+00,4.84318207748273813708939971548017727e+00,Inf,3.01716674990309420849323520119124956e-06,4.34925962094362291359156419166879200e-06,2.83811690585053619637977500865290583e-05,1.58956953285370192128695347096301448e-11,1.58956951381395725437638970217184085e-11,1.58956951381395725437638970217184085e-11
PDE,Inf,Inf,1.69852293941047895311031689071449624e+01,1.70198674012382834496364857893918901e+01,2.81826965747993523658736039377699720e-01,3.94003013149375592031704266973873037e+00,4.89461050024787524325165556234684578e+00,Inf,6.14810561636543276963934681227462912e-06,6.26682937586498454794273451842423800e-06,4.45732294804481110649032296985747983e-05,1.58967247151403133932905539907208228e-11,1.58967247151403133932905539907208228e-11,1.58967247151403133932905539907208228e-11
PDE,Inf,Inf,1.69852293941047893002443219479729238e+01,1.70198674012382834496364857893919856e+01,2.36416032721581693287547504599286363e-01,4.05705020181730806340450161800793040e+00,4.94621986358608455317422063870802625e+00,Inf,3.47647789250526815115226303828675677e-07,2.66685261118855390829202506394386326e-06,5.16048690226934916056831479746812883e-05,1.58956044962890337256558349218483122e-11,1.58956044833184128774785156672843753e-11,1.58956048336883810803706917913014686e-11
PDE,Inf,Inf,1.69852293941047894956347751889585830e+01,1.70198674012382834496364857893919024e+01,1.95026125298915742100768771298859123e-01,4.00889834388750855580569063571066404e+00,4.99799214447555075292567675661080680e+00,Inf,5.47067643133367956141076803374354108e-06,7.58650127490762776021245806054115293e-06,4.89331057090840710890462550115291912e-05,1.58956203907750417383770927166597937e-11,1.58956203907750417383770927166597937e-11,1.58956441411281790817001501513792333e-11
PDE,Inf,Inf,1.69852293941047894625674562928860972e+01,1.70198674012382834496364857893919117e+01,1.60516506410587181932960148942636440e-01,3.96651747761014848444932100401487265e+00,5.04991020837692558973130845125814300e+00,Inf,5.23626613345821941273041194530101673e-06,7.98273550496309055323461855652835869e-06,6.95082197710402106824260094977449121e-05,1.58956910650881896368028910717545240e-11,1.58956910650881896368028910717545240e-11,1.58956914740103809040686003810893457e-11
PDE,Inf,Inf,1.69852293941047894485110415760449068e+01,1.70198674012382834496364857893919271e+01,1.19802480182976955018080940884857869e-01,3.91868238697077407595399204804676120e+00,5.10195776697202733958300449208061531e+00,Inf,4.66712376207082949673064006014694210e-06,5.02071692415600534426319907145193451e-06,9.90497991699980790766551751605942081e-05,1.58966311299885774920430561726591169e-11,1.58966121284722782680435811316879749e-11,1.58966310283448877802679328776291462e-11
PDE,Inf,Inf,1.69852293941047894909200304823360434e+01,1.70198674012382834496364857893919209e+01,6.80450556236760150602366660133615565e-02,3.87103475031566206901261648325837506e+00,5.15411933759117286715121518920805789e+00,Inf,2.93790057749721176934179485610578715e-06,3.14508000011908531755311864394857943e-06,5.02221070000002498052038728269106013e-05,1.58961763800693540637388575457671668e-11,1.58961756682988950722733836803167606e-11,1.58961642744940817835489433603666785e-11
PDE,Inf,Inf,1.69852293941047895304037589008697379e+01,1.70198674012382834496364857893918870e+01,2.10696511003176365936516409730545481e-02,3.82957957080798792250891712800970744e+00,5.20638020432358479641140111782699469e+00,Inf,7.00570948550552840544380555854821772e-06,7.10890863134850448287770112719298081e-06,7.45677052766318272362357793205937434e-05,1.58957084264702422663476856687182049e-11,1.58957084264702422663476856687182049e-11,1.58957084230026546230528173455363135e-11
PDE,Inf,Inf,1.69852293941047892705899641533443336e+01,1.70198674012382834496364857893919086e+01,4.08986184658337181547522881832378648e-02,3.78223637111540982676311404112536417e+00,5.25872638079353298295430083158589483e+00,Inf,4.33961098413565374175844210519783679e-06,9.52393219429517430127375446606559364e-06,5.13869973866006150913619301274610582e-05,1.58959431479448875613764397660427403e-11,1.58959434806195467566184799197909158e-11,1.58959434806195467566184799197909158e-11
PDE,Inf,Inf,1.69852293941047893956409356038708900e+01,1.70198674012382834496364857893918901e+01,9.10829497343633965084824974860986702e-02,3.73507022024958834654447351588907845e+00,5.31114457457533648595528321161813128e+00,Inf,8.33039342717799159256733214395291311e-07,2.22018035197063371312384389285162967e-06,8.13981994156971799727463052408044629e-05,1.58968029556215060294585902221325295e-11,1.58968029590311026322747531691713156e-11,1.58967868307815604194606688135116813e-11
PDE,Inf,Inf,1.69852293941047894246519535179295954e+01,1.70198674012382834496364857893919548e+01,1.24424787750269165610468628839585643e-01,3.86899360046382651786837575340628459e+00,5.36362215321263243535708205374414431e+00,Inf,9.58914816712727828539536617999898649e-07,3.25641010974278801172948526123306809e-06,5.25426707940694318816684594535288177e-05,1.58967243671608232263722710070350584e-11,1.58967243716674607746545827862644016e-11,1.58967150197819277114802197133492382e-11
PDE,Inf,Inf,1.69852293941047895465224912554184247e+01,1.70198674012382834496364857893919486e+01,1.55610715105798396285915763200910714e-01,3.82214902648671509102810651394083059e+00,5.41614711180129471753208296537772154e+00,Inf,1.53328474413997500768585114395684859e-06,2.24558338179837255183654218741179026e-06,7.06054545355389245728977330253811823e-05,1.58957368888912666233711437357661604e-11,1.58957368888912666233711437357661604e-11,1.58957368888912666233711437357661604e-11
PDE,Inf,Inf,1.69852293941047894711096668760167734e+01,1.70198674012382834496364857893919024e+01,1.95574822656302621989534838707023978e-01,3.78159662461898925069886679367272314e+00,5.46870804208998552115592655969588640e+00,Inf,5.35426357191972470024773627003680178e-06,8.41515073470187751880264777853213268e-06,1.71753387346224667434854697869089169e-05,1.58962173701291127041660147957248591e-11,1.58962440078381132820927049188674969e-11,1.58962173701291127041660147957248591e-11
PDE,Inf,Inf,1.69852293941047893688869709545741374e+01,1.70198674012382834496364857893919579e+01,2.39804053033566022701728166107613674e-01,3.73505225863284642214116875755777798e+00,5.52129410305297650221239955588910189e+00,Inf,8.36943343931257866641093296753265417e-07,2.16246309501426939589840746561550206e-06,2.80934014206808987228726056443399151e-05,1.58957565371350543518505530493704698e-11,1.58957575931175580490947723529872011e-11,1.58957572606993793637770177536827534e-11
PDE,Inf,Inf,1.69852293941047894124588452620543492e+01,1.70198674012382834496364857893919456e+01,2.86271376338138787186532399408825328e-01,4.46267548999327200814097786175791416e+00,5.57389499287829513996051903888306281e+00,Inf,2.14847160584071030524086171478607507e-06,3.66132681849380101432270333706250354e-06,4.44446669406434334206928159948209600e-05,1.58969668701874468709900486355643482e-11,1.58969670908342118753864857345879675e-11,1.58969668352268373854338758620481420e-11
PDE,Inf,Inf,1.69852293941047893239012719999843901e+01,1.70198674012382834496364857893918654e+01,3.30390776354818608324818707183235640e-01,4.42032698281627059794388383405265019e+00,5.62650099895810371031391464935163549e+00,Inf,6.61641048086545991622174516694059239e-06,6.89669481631621022049534172743031652e-06,4.80337854536766748437774359776004245e-05,1.58969600844475604366096041406741428e-11,1.58969642504653173683348517294450339e-11,1.58969600844475604366096041406741428e-11
PDE,Inf,Inf,1.69852293941047891910021846608027658e+01,1.70198674012382834496364857893918624e+01,3.67796761191871800208311957447011326e-01,4.38356409123872463322243704587548307e+00,5.67910262883967775939298254674191089e+00,Inf,5.89933039195972847103661451774368536e-06,6.67257886684222469275480775519825855e-06,4.97969564491112728237096329439098655e-05,1.58965807352858590579768373284289769e-11,1.58965805937036620253438299075944822e-11,1.58965808316291456189301925448867691e-11
PDE,Inf,Inf,1.69852293941047893247117005603817156e+01,1.70198674012382834496364857893918562e+01,4.08027163904059300867411236570361640e-01,4.34148452467143729259446479224541626e+00,5.73169116119458763897758235812713099e+00,Inf,2.39129714253172866562103670911059947e-06,3.21743622486477940097381091049081988e-06,5.45628806142944400062718023966937618e-05,1.58961694643710506365754479142785750e-11,1.58961705316661299048717145625652777e-11,1.58961705316661299048717145625652777e-11
PDE,Inf,Inf,1.69852293941047895474073007973468480e+01,1.70198674012382834496364857893920010e+01,4.61878084344608959091157024839808477e-01,4.29957102968424442706094022586161506e+00,5.78425819716224267347302567058093563e+00,Inf,3.03271926350499845788377582507684334e-06,4.49411337148515299537105947965183656e-06,6.73699644603046273523155525235377102e-05,1.58964054023200969957688868740436124e-11,1.58964364495488669683210385637759775e-11,1.58964054023200969957688868740436124e-11
PDE,Inf,Inf,1.69852293941047896359722363108211158e+01,1.70198674012382834496364857893918993e+01,4.24586242829709203169651681802123200e-01,4.42162406735907500440819414653675339e+00,5.83679575647392983623716968214033361e+00,Inf,7.69916757296896941179009792620515593e-07,2.72533987705052184205669568446988681e-06,9.76726535137542396003153611341584777e-05,1.58956492938130569240536370317753953e-11,1.58956489592111515508891590545403996e-11,1.58956489835829276729078878862672560e-11
PDE,Inf,Inf,1.69852293941047893176090772937858209e+01,1.70198674012382834496364857893918963e+01,3.93202347755202313402793976726064650e-01,4.38521461864944437966390623727791417e+00,5.88929625682936982242233898019203023e+00,Inf,3.19205910283410307739054127565514699e-06,3.85119340077567198609595900908414103e-06,7.39007020629670915331631982181278105e-05,1.58961249643491757598540988789493805e-11,1.58961243079056095885884263764814609e-11,1.58961228795724362029096106831506046e-11
PDE,Inf,Inf,1.69852293941050752640089444684664932e+01,1.70198674012382834496364857893918500e+01,3.49507106579857352592946517915976565e-01,4.34330723502245505834154316706468821e+00,5.94175249432075067317421123898809752e+00,Inf,3.50518120242974051976795056043896965e-06,4.28484950545257451446405440579211967e-06,1.07630267572610928993060256184075753e-05,1.58956977404904665433560306634127828e-11,1.58956977231087055713170925452668442e-11,1.58956977231087055713170925452668442e-11
PDE,Inf,Inf,1.69852293941050404606778119537658491e+01,1.70198674012382834496364857893919024e+01,3.07109941010015122465818890181809319e-01,4.30154772299507166830030965213724973e+00,5.99415762485439395353950101272834451e+00,Inf,4.93690365642573646406727276300741550e-06,9.56407813947207143809140215584615467e-06,9.51808743540822673014411214751342435e-05,1.58962073314167990096461904020992857e-11,1.58962073167481800295239910220228693e-11,1.58962076115480794384242559775726062e-11
PDE,Inf,Inf,1.69852293941050101773321339866617827e+01,1.70198674012382834496364857893919086e+01,2.66512245433702387764403649671968518e-01,4.25994275110641961220156533573316279e+00,6.04650514652175003366969820778347648e+00,Inf,5.38400302781018596197463404313470833e-07,2.33877374468729954969846861015408901e-06,7.30340358896671822046993971337331446e-05,1.58963774871699644618653221923056011e-11,1.58963774871699644618653221923056011e-11,1.58963774856486686300918099007609593e-11
PDE,Inf,Inf,1.69852293941049832676092664221365992e+01,1.70198674012382834496364857893918932e+01,2.28624157107059640069565386286923597e-01,4.21847605449517479593034505787593580e+00,6.09878888287298873153372373241957793e+00,Inf,1.81341670139915257605349916091271209e-06,3.42040070910192608407060352278991108e-06,5.90576960903674748336874505011542907e-05,1.58961313216581707925218523663075453e-11,1.58962001257952846534655128279045174e-11,1.58961445316238423033251040254494867e-11
PDE,Inf,Inf,1.69852293941049600563712269911065462e+01,1.70198674012382834496364857893919733e+01,1.94795602397116727814327647783402822e-01,4.18312504504700143648548229788788202e+00,6.15100296704819831701768242857169484e+00,Inf,3.32073021804042692203674389764804361e-06,3.53558599588974405432080405664649449e-06,1.04339136289089102667007667752768153e-04,1.58957975771562312091229615489153435e-11,1.58957581910804120888351428268006743e-11,1.58957975771562312091229615489153435e-11
PDE,Inf,Inf,1.69852293941049391768125733967124376e+01,1.70198674012382834496364857893919641e+01,1.74281162516465928952376191927519787e-01,4.14189912493927225342583811426818317e+00,6.20314182672364999997842446092850535e+00,Inf,5.18682687518482230058026713465573537e-06,5.51914177710606293814718859830930772e-06,2.74420419679941138630740940995089057e-05,1.58956947155035829979355027855652164e-11,1.58956947155035829979355027855652164e-11,1.58956948105052866146608507783147113e-11
PDE,Inf,Inf,1.69852293941049213082453857686939423e+01,1.70198674012382834496364857893919887e+01,1.27688714585428762125405390506173671e-01,4.10082535751313175656073235648587214e+00,6.25520016982602635032296875593298551e+00,Inf,2.13831441942341941120353147862709491e-06,2.88542193502929751946918370027775851e-06,7.68210996985699047460741635018678038e-05,1.58957269816270343836143516601111499e-11,1.58957266946088271961842654603069485e-11,1.58957269816270343836143516601111499e-11
PDE,Inf,Inf,1.69852293941049052869947050064332857e+01,1.70198674012382834496364857893918654e+01,8.13800151167998958464368878759893345e-02,4.24024204134603385767314174306352854e+00,6.30750683972928757483938524564883106e+00,Inf,3.86890360359031347180926479217652942e-06,4.75882364204286661672673897511406497e-06,5.48751709706142128979202980088357473e-05,1.58957040520201097718012645321380880e-11,1.58957040520201097718012645321380880e-11,1.58957042810080899106863852056036341e-11
PDE,Inf,Inf,1.69852293941048913167264678154614915e+01,1.70198674012382834496364857893919579e+01,3.64666891247109266312159874498601952e-02,4.19915578999843009569071877865662826e+00,6.35931358719232250786554345771116927e+00,Inf,3.67504429970504473836799518295258470e-06,4.67239133302869871934667654661293012e-06,4.79184105560585575957317503837098876e-05,1.58961110641874454763962562577574682e-11,1.58961110641874454763962562577574682e-11,1.58961110641874454763962562577574682e-11
PDE,Inf,Inf,1.69852293941048788888294582878343416e+01,1.70198674012382834496364857893919610e+01,1.90873315777619720511734271963626267e-02,4.16433812462912999333794498597503012e+00,9.48887956688744093724920631140748469e+00,Inf,3.19314578157527126204970800624138329e-06,4.62263373626093014731028165157909013e-06,1.23538300873291135954198857118440992e-05,1.58956393339959762163838924141527877e-11,1.58956393339959762163838924141527877e-11,1.58956393339959762163838924141527877e-11
PDE,Inf,Inf,1.69852293941048682347326200590153842e+01,1.70198674012382834496364857893918932e+01,6.03916092050868869810327867205041301e-02,4.12347446838212726424660791614897997e+00,9.48892955078014190375249566263395810e+00,Inf,6.95230409773002243121917322383238632e-06,7.60761598943608286556456664857229353e-06,5.43919924338826632904659649613612649e-05,1.58956863559731038792808623826104874e-11,1.58956640949955432949261328038989580e-11,1.58956866937431140181893459628819130e-11
PDE,Inf,Inf,1.69852293941048584776903635520331564e+01,1.70198674012382834496364857893918346e+01,1.05692620217227549257699912666724561e-01,4.08274515039432245542441853495667787e+00,9.48905022621344287528211576866561145e+00,Inf,6.11933938549824466705855840004392088e-06,6.91931197869649180623398021010662429e-06,3.68550746180052090808810160116489313e-05,1.58960653132893486310426420275825797e-11,1.58960653132893486310426420275825797e-11,1.58960653132893486310426420275825797e-11
PDE,Inf,Inf,1.69852293941048502141256185261490419e+01,1.70198674012382834496364857893919949e+01,1.39408980772429453363795328083407963e-01,4.04215773702255262415428365409473717e+00,9.48923989555664407854500790600466259e+00,Inf,3.65432506513235678195556650686474875e-06,4.53454969579226495505447328034787382e-06,2.03113580702069143233309878878435384e-05,1.58956741820584669361741002837307914e-11,1.58956741779618867983412306170224857e-11,1.58956742252670501764945240715632856e-11
PDE,Inf,Inf,1.69852293941048428516036288031344954e+01,1.70198674012382834496364857893919024e+01,1.63645636774802215265061612779651929e-01,4.00169451557697447414860006286383206e+00,9.48949689193986911561319457401420071e+00,Inf,5.88635072181145011590109256786838626e-06,9.60837613986585265143971416789327400e-06,1.12311845972918978202778399670349304e-04,1.58962990405149519531535383379395601e-11,1.58963404114077473845727943773138222e-11,1.58962992967198161934891174284149520e-11
PDE,Inf,Inf,1.69852293941048363168243511369221049e+01,1.70198674012382834496364857893918223e+01,1.95841562711682874658002139251974378e-01,3.96797865078859464658409264210436575e+00,9.48981957879004820590345357833607790e+00,Inf,2.32209942848649481317085927083022494e-06,3.47173420683365803506731958702474351e-06,1.18737890312191395622374099928269495e-04,1.58970148849095877531079705732827221e-11,1.58970151785817130154705321376863840e-11,1.58970139627209387342539623205627996e-11
PDE,Inf,Inf,1.69852293941048306798912797877910469e+01,1.70198674012382834496364857893919949e+01,2.32540506444676501835041838626344959e-01,3.92773237830548251832848820888766530e+00,9.49020634937163194408696786100196271e+00,Inf,8.00283620334607342277640275040070348e-06,8.08504071135310148188047222793730120e-06,1.78655742759404237874025898006223241e-05,1.58958838050379991236356638110055036e-11,1.58958838501072946271466779345206179e-11,1.58958805752266721810832577705955049e-11
PDE,Inf,Inf,1.69852293941048256119777167145110300e+01,1.70198674012382834496364857893918161e+01,2.71812810894150431036902185733816791e-01,3.88761699276020583011620575467979204e+00,9.49065562633205846624951931425441535e+00,Inf,5.81718856324940263926360833956091157e-06,6.34192064400705808887430387954352373e-06,3.08659430213413255719556478763729278e-05,1.58966922602487902084229577306913261e-11,1.58966922602487902084229577306913261e-11,1.58966922602487902084229577306913261e-11
PDE,Inf,Inf,1.69852293941048212056067391171207932e+01,1.70198674012382834496364857893919178e+01,3.12671527728875397211659394044944220e-01,4.04757555631077890129778574300465063e+00,9.49116586125200817784989717757137992e+00,Inf,5.99010528142955675857728218098853637e-06,6.90300719040498651796450396226458798e-06,7.02159675756423301698793406644942185e-05,1.58960456307222347351355763806318975e-11,1.58960456307222347351355763806318975e-11,1.58960739269131871209932127571649510e-11
PDE,Inf,Inf,1.69852293941048174968306905131786730e+01,1.70198674012382834496364857893919178e+01,3.54504257990269708159771808398761824e-01,4.00756773520478368775730864628816539e+00,9.49173553420047321657343134805413766e+00,Inf,3.37912837987455133016189223710938645e-06,4.65117863653409035278563204781443909e-06,1.90496484610241591669360200759536303e-05,1.58961611789264566089763000072346893e-11,1.58961465836630658417231540374937971e-11,1.58961602350563231324860830373366148e-11
PDE,Inf,Inf,1.69852293941048139146930698579310343e+01,1.70198674012382834496364857893918562e+01,3.89634611976412804148323837892181569e-01,3.97449725042068928046783322848375433e+00,9.49236315329465822300734086106342136e+00,Inf,7.07129974226439929386727808008261540e-06,8.60228932689515037787125632217639534e-06,7.09800097443318085241651333615717531e-05,1.58957832975497767480306057183345197e-11,1.58957828774082523795631749022789724e-11,1.58957828774082523795631749022789724e-11
PDE,Inf,Inf,1.69852293941048112429961034321338552e+01,1.70198674012382834496364857893919332e+01,4.23294875489258114996393191044355785e-01,3.93470269232896999194948178955154459e+00,9.49304730539202831207151461054477972e+00,Inf,1.42466384323543100867794149315172091e-06,1.84412339305181021280493205154396451e-06,3.15817610144298119123740743526333345e-05,1.58960973831775984493253544355077613e-11,1.58960957435654654715315021281370280e-11,1.58960973831775984493253544355077613e-11
PDE,Inf,Inf,1.69852293941048084977784078337234636e+01,1.70198674012382834496364857893919271e+01,4.58848075171884723076295703842588807e-01,3.89502317328998689007918331167467770e+00,9.49378642962209652985530996331666557e+00,Inf,6.99327192150330728327947282836010542e-06,7.09530534563397516513275086802494276e-06,4.05306883272939062788497044661409806e-05,1.58971752835002219412303538154427531e-11,1.58971752835002219412303538154427531e-11,1.58971634435424001631124322788427473e-11
PDE,Inf,Inf,1.69852293941048061572934174303355542e+01,1.70198674012382834496364857893919856e+01,4.95806449310724118048373601915503406e-01,3.85547676649687852495852807012489277e+00,9.49457918990225932992619031863102402e+00,Inf,6.26302295942860282813797024480357228e-06,6.64114155723923303441703770555480539e-06,3.91854806499776589736474696399981027e-05,1.58959430081017194831556702437434755e-11,1.58959430081017194831556702437434755e-11,1.58959426602586077962894963269767861e-11
PDE,Inf,Inf,1.69852293941048042175591507441529988e+01,1.70198674012382834496364857893920226e+01,5.02629058478002253781946265413228802e-01,3.81604353806358157992063934018135685e+00,9.49542420214539673139396944365104527e+00,Inf,6.26104866966273395517827861730166762e-06,9.90331376137049801767578461299051775e-06,5.34800833421922083339639399889752425e-05,1.58959322278642758273284340043060808e-11,1.58959322249201622046351877845588580e-11,1.58959324419456690397140344752313084e-11
PDE,Inf,Inf,1.69852293941048023426331960905890168e+01,1.70198674012382834496364857893919302e+01,4.70430584111120069952263833875999583e-01,3.77673262706777376157927537775897767e+00,9.49632010818998174424789509876375127e+00,Inf,3.40856530313367039576724527957154932e-06,3.62410056319912729158542396437728867e-06,6.70227398658617439345744340270449904e-05,1.58972551974957907764225083999482165e-11,1.58974632099666545642343298137944177e-11,1.58972536856821691218318079173642647e-11
PDE,Inf,Inf,1.69852293941048006967879346820650927e+01,1.70198674012382834496364857893918192e+01,4.39874725864947436112694746689181652e-01,3.74493766492079702677153531920013318e+00,9.49726557538922193959635256444258225e+00,Inf,5.03205349824217745236468243688400087e-06,1.12067581902351691947480298182100833e-05,1.03033843245956336355240963483442131e-05,1.58956618775343417483973164629008960e-11,1.58956621372451754419580962613848999e-11,1.58956608580846521987272197629849002e-11
PDE,Inf,Inf,1.69852293941047994759885418134369785e+01,1.70198674012382834496364857893919979e+01,4.06392263412333421312962602063039991e-01,3.70582653712018380413617707895103067e+00,9.49825929620559527617973462114447287e+00,Inf,9.04374590761087683832883380939194740e-07,2.33967932966629515135511417984241920e-06,1.28103296446972753978008138907901579e-04,1.58963074857068889977213738893074217e-11,1.58963074857068889977213738893074217e-11,1.58963069720752487138406823581345307e-11
PDE,Inf,Inf,1.69852293941047983011481870339010063e+01,1.70198674012382834496364857893920103e+01,3.68653121059765530660957221656308503e-01,3.66683633330799017426395333094851026e+00,9.49929998780841009397846085565112550e+00,Inf,6.21470730574443733836544013320450414e-06,6.45437010592666685892301885743337627e-06,7.08054870479374513890487888017273284e-05,1.58961217141964789287203677572463249e-11,1.58961220732902156877344074942161572e-11,1.58961220732902156877344074942161572e-11
PDE,Inf,Inf,1.69852293941047973748136584312107792e+01,1.70198674012382834496364857893919425e+01,3.31940526655455256490151300149585473e-01,3.85130196190906165607105778139688083e+00,9.50038639167796021212193007357024967e+00,Inf,5.87529481907482863668611960262685193e-06,1.04366181481502767161224741138991762e-05,7.53724948556209428297794161001569223e-05,1.58960866682545860670925799085487724e-11,1.58960866682545860670925799085487724e-11,1.58960866682545860670925799085487724e-11
PDE,Inf,Inf,1.69852293941047961031251092781904768e+01,1.70198674012382834496364857893919610e+01,2.96585323871700255616494177110100375e-01,3.81257011455327301573914426431056315e+00,9.50151727321407668103889990467960122e+00,Inf,7.91203360022378139944834501486559453e-06,8.13124293233539493944704201735200588e-06,1.22539969550147821156232202820086749e-04,1.58964515147718843531479976187658077e-11,1.58964515147718843531479976187658077e-11,1.58964515147718843531479976187658077e-11
PDE,Inf,Inf,1.69852293941047955440691754246500619e+01,1.70198674012382834496364857893920072e+01,2.63109910779678667431987982355238782e-01,3.77395665527152606087233503177038065e+00,9.50269142134956742650427827725798077e+00,Inf,5.83978815225826992376447113246302089e-06,1.07790732385397524003598223007704722e-05,1.66938841981604438069053583296315073e-05,1.58963729487124813355781261671518306e-11,1.58963730091879837005225986447846733e-11,1.58964367084290459195753255519662099e-11
PDE,Inf,Inf,1.69852293941047948159543825501621333e+01,1.70198674012382834496364857893919302e+01,2.32250219332434426163095840974673293e-01,3.74306134822206499775894640527181822e+00,9.50390764816852937890013004197810019e+00,Inf,2.28953482748320394105952079485868706e-06,2.54096968895544351122884107218224260e-06,1.01106256692295012299529515849266639e-04,1.58956684299103193777092602986800215e-11,1.58956720255752040631971142629029089e-11,1.58956684299103193777092602986800215e-11
PDE,Inf,Inf,1.69852293941047939882686049886395516e+01,1.70198674012382834496364857893920226e+01,2.04965093002992851510690491290975537e-01,3.70464111175331540812293689913905852e+00,9.50516478852952181983219725679974540e+00,Inf,1.82181714980314961512250771829229537e-06,2.63901668735092660129722698785409761e-06,1.14555423245265849813001565323803124e-04,1.58962594453527111045255074331585870e-11,1.58962594453527111045255074331585870e-11,1.58962593012172326713998659480235909e-11
PDE,Inf,Inf,1.69852293941047935775415355389005407e+01,1.70198674012382834496364857893918531e+01,1.88125816452984147783532032320560258e-01,3.66633841452322568268749832739947911e+00,9.50646169969358210575224790199323387e+00,Inf,8.44626152794485224408642499526461288e-06,8.51847257267163307976846604969631131e-06,1.08823203217593390200622430492398542e-04,1.58957037977246364468474530600645450e-11,1.58957037673704505841428303232545064e-11,1.58957040787040802323606318310605800e-11
PDE,Inf,Inf,1.69852293941047929955661120148895550e+01,1.70198674012382834496364857893920164e+01,1.47229966734659321661095127590088688e-01,3.62815284635195242179140690552465261e+00,9.50779726095706669028110359969976194e+00,Inf,6.79094110554496948492043391918333320e-06,6.88485332617635218534543908786716526e-06,1.28097924025998788422116183779221462e-04,1.58958290212665444996785696012251225e-11,1.58958290212665444996785696012251225e-11,1.58958283641635993144170080205052997e-11
PDE,Inf,Inf,1.69852293941047924882886115071725532e+01,1.70198674012382834496364857893920195e+01,1.06523652342879623154740604899359841e-01,4.53681652214784089318452615023568642e+00,9.50917037328929813151711415593519886e+00,Inf,6.52356899052441735882424842668472081e-06,6.78780073009223280689344499951568509e-06,6.05945579049155156503122177531842905e-05,1.58970380108649137519775413929194794e-11,1.58970380108649137519775413929194794e-11,1.58970380862583896281900746072786416e-11
PDE,Inf,Inf,1.69852293941047923713187203880401242e+01,1.70198674012382834496364857893920288e+01,6.61484906927824078986000567650237723e-02,4.50267240279208878868406385480983072e+00,9.51057995897499444737721619371652399e+00,Inf,3.43124082190297403734368376418813412e-06,4.22371934559040953975590040869658224e-06,3.86382768895733054413920112835731136e-05,1.58961635498942195047685087338224625e-11,1.58961635498942195047685087338224625e-11,1.58961635498942195047685087338224625e-11
PDE,Inf,Inf,1.69852293941047918098638625839380989e+01,1.70198674012382834496364857893919394e+01,2.74009941211051484927682438855467168e-02,4.47519435785736401020788333748348748e+00,9.51202496126145876540395274599244606e+00,Inf,6.39746971173490200143172670322622743e-06,1.07770846496536323077520210905635324e-05,1.08202135367211841346987907244614024e-04,1.58964968912606021815726620036221108e-11,1.58964968912606021815726620036221108e-11,1.58964968912606021815726620036221108e-11
PDE,Inf,Inf,1.69852293941047916494846944684155472e+01,1.70198674012382834496364857893918100e+01,2.09537681514337130449885836338069516e-02,4.44122210001758350422211618429951940e+00,9.51350434401050377526597270143401133e+00,Inf,7.05290725664824376314182975429607337e-06,7.51183219060674424143216437500699366e-06,4.54744402361261854633437223148760151e-05,1.58962314461629596524477391075411615e-11,1.58962314630914107171568841341234273e-11,1.58962314630914107171568841341234273e-11
PDE,Inf,Inf,1.69852293941047912359931275578050773e+01,1.70198674012382834496364857893920288e+01,5.79800155962714166362657979889630277e-02,4.40734754147361607896547015618190464e+00,9.51501709135508382560823994688718789e+00,Inf,6.15469413998608673773362159378176158e-06,6.78329401671271949596948491691690486e-06,6.47223476466858746458643398570211048e-05,1.58966831094470531652526982900597463e-11,1.58966829993207317765834861348761310e-11,1.58966829993207317765834861348761310e-11
PDE,Inf,Inf,1.69852293941047909405972193815009969e+01,1.70198674012382834496364857893919733e+01,9.76055942676397119376246564302513363e-02,4.37357906763379320658184144594870436e+00,9.51656220736060827353392874487164866e+00,Inf,4.10202549720844936969997377160225913e-06,5.44148496725862581430730783310129837e-06,1.24734590033538843221925209942173248e-04,1.58976262323937259071491348827743703e-11,1.58976863513039731923885310489055710e-11,1.58976262323937259071491348827743703e-11
PDE,Inf,Inf,1.69852293941047909911975844111612865e+01,1.70198674012382834496364857893919887e+01,1.37505891877965769470505780434300902e-01,4.53814958930725448285126403776279832e+00,9.51813871569090427437211449461702352e+00,Inf,2.99509722808380542388643846842515165e-06,3.94002428192213170949272531079169724e-06,4.86168664502446305874453587482275176e-05,1.58970661131636311800057658070784424e-11,1.58970661131636311800057658070784424e-11,1.58970661131636311800057658070784424e-11
PDE,Inf,Inf,1.69852293941047907879869818445205093e+01,1.70198674012382834496364857893917915e+01,1.64560724422301276429606555335188539e-01,4.50416479587300481078168791797133125e+00,9.51974565927880239142182782881928298e+00,Inf,1.42257978753514767220223077767892946e-06,3.31788492636154574808804008026964028e-06,2.74322317327772309182180099701056568e-05,1.58956825376602045267834481978334813e-11,1.58956825376602045267834481978334813e-11,1.58956825376602045267834481978334813e-11
PDE,Inf,Inf,1.69852293941047907566927021179586173e+01,1.70198674012382834496364857893919086e+01,1.85201157327029667587725649071151655e-01,4.47027825280739436262668682017457374e+00,9.52138210000130756042912653965741974e+00,Inf,5.21645171740867265938803022855251524e-06,5.73533363426203106042649333975431591e-06,8.10974359699270397564854326116201939e-05,1.58974956332049803132336071165224937e-11,1.58974956594420908501217903572490015e-11,1.58974959263987213176579428526350717e-11
PDE,Inf,Inf,1.69852293941047906001591423383859234e+01,1.70198674012382834496364857893918315e+01,2.11529695634617449097322086424708932e-01,4.44325557323047261740138440888537866e+00,9.52304711836023042900811732248420279e+00,Inf,4.25756001733355166458071140146930237e-06,4.43062265708417983504176117981028747e-06,1.36128925456535737632922093518251414e-04,1.58969938536044507223982384199991564e-11,1.58969938536044507223982384199991564e-11,1.58969938536044507223982384199991564e-11
PDE,Inf,Inf,1.69852293941047903178779562847083063e+01,1.70198674012382834496364857893919209e+01,2.41618586933004934423684900780003209e-01,4.40952331244123367456150040882390855e+00,9.52473981316209396892730738143257922e+00,Inf,1.97350116426422075558200649391253230e-06,3.97509117864257324524616481265805658e-06,7.23011442715453519728274295031596460e-05,1.58966946806124127003407841158135013e-11,1.58966622677954110500081149035604822e-11,1.58966948564166971374974219947414574e-11
PDE,Inf,Inf,1.69852293941047901392037056231220642e+01,1.70198674012382834496364857893919240e+01,2.74158383070784850473196189015609204e-01,4.37587900631152432908909480414024261e+00,9.52645930121456713441219400018953855e+00,Inf,2.49673582864415505631929311643925123e-06,4.23829765895899961347026277145811659e-06,6.82945856334088818487113911237178836e-06,1.58971020884769207005658897064352504e-11,1.58971016434503628454061878615773298e-11,1.58971044914030200918927295201912460e-11
PDE,Inf,Inf,1.69852293941047901601697736351654725e+01,1.70198674012382834496364857893919486e+01,3.08272733495891859231206595934941449e-01,4.34233133693391074354377279664907406e+00,9.52820471701367334764195140909996992e+00,Inf,6.20752321497477945569661159255147910e-06,1.17514431797425030417087770063130679e-05,7.72554260841102721202138168755540533e-05,1.58959215733767183544245469008889376e-11,1.58959217570335926446168312781467630e-11,1.58959215733767183544245469008889376e-11
PDE,Inf,Inf,1.69852293941047900921891688526560734e+01,1.70198674012382834496364857893919517e+01,3.43510827902221593011199352040146813e-01,4.30888927934227842754196759429400253e+00,9.52997521244311572043335353102257255e+00,Inf,8.33830963642671462363431068734426758e-06,8.67806821029035792014851274088708581e-06,1.14827335689802237545283529472344748e-04,1.58957544660601518240680433711340003e-11,1.58957544660601518240680433711340003e-11,1.58957543497783986822479941900884307e-11
PDE,Inf,Inf,1.69852293941047897985493026482034854e+01,1.70198674012382834496364857893919178e+01,3.79519940927870009859757058635808849e-01,4.27553324105362950363872973444527168e+00,9.53176995647625685237920796291014407e+00,Inf,6.86484824955548250947499033266996440e-06,7.46500183623279020735708521513976685e-06,7.94173108531317294208391806205219130e-06,1.58956098847736938529981938608154857e-11,1.58956098847736938529981938608154857e-11,1.58956098847736938529981938608154857e-11
PDE,Inf,Inf,1.69852293941047898941036664107084754e+01,1.70198674012382834496364857893919517e+01,4.16063940943396648368055358462421893e-01,4.24227242551578366858720911256041218e+00,9.53358813488243507721103997303685239e+00,Inf,4.06501902637806593439803743762197228e-06,4.22100770080141954678736082172521841e-06,1.21387172494595884976355603630673377e-04,1.58957138045354509537756837160492437e-11,1.58957137691953814509099946516892624e-11,1.58957138045354509537756837160492437e-11
PDE,Inf,Inf,1.69852293941047896764576479504878961e+01,1.70198674012382834496364857893920010e+01,4.46935464284046566524343389012127616e-01,4.21646062955780457029831688161453145e+00,9.53542894993758071582929583961988225e+00,Inf,3.75872999349528606670431027425067049e-06,3.93178705509555913812824368185596073e-06,2.37204717054223438793257470426300081e-05,1.58973075452042445438933062995416069e-11,1.58973075452042445438933062995416069e-11,1.58972975430602153410302637192695736e-11
PDE,Inf,Inf,1.69852293941047898279441789527047932e+01,1.70198674012382834496364857893918716e+01,4.75744326047504039675421467555135462e-01,4.18334978236536992800984008542949264e+00,9.53729162013909246475302363234008759e+00,Inf,1.47924187575789330892575565493157166e-06,3.38371771975743640914792111023524736e-06,1.24227892982610279563313564391989491e-04,1.58974443606144954886527838363742533e-11,1.58974500841016741640938401550773641e-11,1.58979843485597007994660524578144171e-11
PDE,Inf,Inf,1.69852293941047897604189285620348354e+01,1.70198674012382834496364857893919887e+01,5.05926324588733574243640940636630327e-01,4.15032310110328894670875719778251416e+00,9.53917546910018968117000253993703789e+00,Inf,7.63214379606133059455148115019002186e-06,8.00946000293254918014648846347106701e-06,8.34963330379530473512139892744313990e-05,1.58967562114291942108696125886414489e-11,1.58967562114291942108696125886414489e-11,1.58967562114291942108696125886414489e-11
PDE,Inf,Inf,1.69852293941047896295925897248248256e+01,1.70198674012382834496364857893920226e+01,5.37225116732560286796712147402614652e-01,4.11739013136210105828155908684107686e+00,9.54107954561842107641422032721350963e+00,Inf,2.32290929588292642216102815874077485e-06,3.90875401384860277710417176380767955e-06,3.37968688336010421335467761161928337e-05,1.58957219002945462838960836191483138e-11,1.58957219009735865271684633061523361e-11,1.58957219002945462838960836191483138e-11
PDE,Inf,Inf,1.69852293941047895938406168813538036e+01,1.70198674012382834496364857893919517e+01,6.20983701094745762009655718427982143e-01,4.30740337043663491211611236154321571e+00,9.54300322876012479815919578353786032e+00,Inf,2.45875160415277640674451570119300645e-06,3.82963932092666846801459499749153861e-06,2.53740000642971447141210155637429027e-05,1.58958375855551306023087659301069981e-11,1.58958811934321998513120995866461916e-11,1.58958378737343049943377023229157344e-11
PDE,Inf,Inf,1.69852293941047896562218999930152837e+01,1.70198674012382834496364857893919979e+01,5.91727675469570491756717253814231834e-01,4.27436696665633143044166628553399870e+00,9.54494579906788882267588684098301295e+00,Inf,8.50808967768086921374005013651951668e-06,8.99567930221505972409574685294361224e-06,4.59980016968819523226096928606976202e-05,1.58959943261185411731088195588214495e-11,1.58959941129119131717889040278587260e-11,1.58959943261185411731088195588214495e-11
PDE,Inf,Inf,1.69852293941047899097474767867247063e+01,1.70198674012382834496364857893919949e+01,5.63342968552044148924456331324144096e-01,4.24140828192243772126175762816145627e+00,9.54690655194603476031129990950511400e+00,Inf,4.40416638356694929680632137450410053e-06,4.55634963535603402655321493781891285e-06,1.13963375707523682285939111377214193e-04,1.58964048759605361524964230600794035e-11,1.58964048759605361524964230600794035e-11,1.58964037161932240036645416798942432e-11
PDE,Inf,Inf,1.69852293941047899033415671837921648e+01,1.70198674012382834496364857893919117e+01,5.35944774562288090691184408245356384e-01,4.21617522309958486089932398041424532e+00,9.54888479740003974138354353468738686e+00,Inf,7.57316085159489232401664222962738201e-06,1.10159088282291731402003455155546216e-05,7.03163135187105315172876330409747201e-05,1.58961255966008109594620361076219562e-11,1.58961255966008109594620361076219562e-11,1.58961255966008109594620361076219562e-11
PDE,Inf,Inf,1.69852293941047897562210069580668699e+01,1.70198674012382834496364857893917946e+01,5.09636383085488232033852108176858622e-01,4.18335293951301998210148906888708457e+00,9.55087985977993429169269379000795646e+00,Inf,3.95995192262837773378420408657020701e-06,4.45094982532912517461702690949924204e-06,9.68950028147124259444811516578497477e-05,1.58956697059177857036959228911909087e-11,1.58956697059177857036959228911909087e-11,1.58956697075378393397928775248067746e-11
PDE,Inf,Inf,1.69852293941047897202877201869747696e+01,1.70198674012382834496364857893918131e+01,4.84127448273376827500063263709857483e-01,4.15060682261629421885001510666081861e+00,9.55289107752763032184176178567572004e+00,Inf,4.03879558821490536415115321321417081e-06,4.19444248003734339475270610886845824e-06,2.22483406958463394570226447039959564e-05,1.58975511466526002375852317077198723e-11,1.58975511466526002375852317077198723e-11,1.58975511466526002375852317077198723e-11
PDE,Inf,Inf,1.69852293941047893238685511837078682e+01,1.70198674012382834496364857893919086e+01,4.51201606509207683602120291488891294e-01,4.11794696506702639932064376492620848e+00,9.55491780292814032681968745885718052e+00,Inf,5.91735714965764078441437805163413941e-06,6.71589700662011623227664876010578889e-06,2.30956153174193117189200879737044259e-05,1.58964897197553435824577861763917024e-11,1.58964701882707395216074471226440485e-11,1.58964897351067806488562380800791237e-11
PDE,Inf,Inf,1.69852293941047895625126964721628416e+01,1.70198674012382834496364857893917853e+01,4.18868523424766973424240830091231191e-01,4.08537296090474903689658119698784774e+00,9.55695940186463991578681473964037793e+00,Inf,1.27818293946223591580180390519606735e-06,2.98928774153569730388391596792436421e-06,1.83387164843079825760827672368654327e-05,1.58975688074253354967961505614142032e-11,1.58975698217549721408866990948922890e-11,1.58975689536015095309252312570464006e-11
PDE,Inf,Inf,1.69852293941047895116055237886451078e+01,1.70198674012382834496364857893920349e+01,3.87235963498947137553071807705707231e-01,4.05288440671278568274745151229500534e+00,9.55901525357733141413777200862732534e+00,Inf,3.62749925245494458297233820101478874e-06,3.79471003341443998050717967742278909e-06,1.09337375108388620695350211782811732e-04,1.58976399446548816753207433298403760e-11,1.58976378487678997545336517379118877e-11,1.58976378487678997545336517379118877e-11
PDE,Inf,Inf,1.69852293941047894196036613995590702e+01,1.70198674012382834496364857893920226e+01,3.56407041549357363684610334692688895e-01,4.02049145023996755577582705271015952e+00,9.56108475042606649697396003513364332e+00,Inf,1.56974641561328716631758506676946898e-06,3.36619761516518177489789175852858472e-06,4.28980026909902805430764647654786838e-05,1.58975775350083291248385559635178441e-11,1.58975766494520050987660122936640586e-11,1.58975775350083291248385559635178441e-11
PDE,Inf,Inf,1.69852293941047895104471980095086146e+01,1.70198674012382834496364857893919579e+01,3.26642182027420434279104942000509692e-01,3.98817237576106372956335968651770318e+00,9.56361199288338134128924622442549207e+00,Inf,2.12089564200961156901615879757019249e-06,3.80749512819073318410729700495326658e-06,1.17640653023697929639416187584630535e-04,1.58976685777858268698620845284955072e-11,1.58977419318808058950348639387310150e-11,1.58976685777858268698620845284955072e-11
PDE,Inf,Inf,1.69852293941047896219846296645748812e+01,1.70198674012382834496364857893918500e+01,2.98221107016353357669415514017093015e-01,3.95593756023410446377264314514576634e+00,9.56565543282450098418427477620358671e+00,Inf,7.29487870749558219464153992141232218e-06,1.20621072628218139987655196875941498e-05,1.26955134210793750713944753914089774e-04,1.58956888867292539473072535834697894e-11,1.58956888867292539473072535834697894e-11,1.58956888867292539473072535834697894e-11
PDE,Inf,Inf,1.69852293941047895600872872823044862e+01,1.70198674012382834496364857893919086e+01,2.71523617080371022652422104527105513e-01,3.93212290668065742450676636513615960e+00,9.56771233593913458094513937620636178e+00,Inf,5.58383668275993113283323848665577434e-06,5.70722153653587835035073127309151152e-06,6.50112894558795112018033709411610716e-05,1.58958933554049076978798841155049644e-11,1.58958933243189503123290494133681762e-11,1.58958933554049076978798841155049644e-11
PDE,Inf,Inf,1.69852293941047895374346705102028039e+01,1.70198674012382834496364857893918038e+01,2.47010595900418222176323063639946239e-01,3.90002087222733447373918742312243660e+00,9.56978210743171163907843507379578779e+00,Inf,1.08793316967756105606493824032003066e-06,1.54182934757546285341485819831435935e-06,7.75087660450379952109118321446602786e-05,1.58976084125288587415244459476410591e-11,1.58976084125288587415244459476410591e-11,1.58976084125288587415244459476410591e-11
PDE,Inf,Inf,1.69852293941047894653935380589610718e+01,1.70198674012382834496364857893920134e+01,2.25349270735909980960530414644166424e-01,3.86799094641410510057259767036752357e+00,9.57186416526786981162138207900715105e+00,Inf,7.71946236807260872837358641840246420e-06,1.17980670972400867569635684566197588e-05,1.46734942090505617237670543239918292e-05,1.58980699530106300552067943517046051e-11,1.58980706517646668198107888062056887e-11,1.58980698663799692116389680038273975e-11
PDE,Inf,Inf,1.69852293941047894011015932913122765e+01,1.70198674012382834496364857893919086e+01,2.13764566592686657102921406945894335e-01,3.83604406642777663788888533764211540e+00,9.57395793994643536719787631991123620e+00,Inf,1.01491199313777141103802206376755493e-06,2.95071421108272691542821896242939956e-06,1.87358140497927504212511288318938890e-05,1.58980868588122244030002338935160593e-11,1.58980565906534438571235917513640966e-11,1.58980935269476451760498679389959682e-11
PDE,Inf,Inf,1.69852293941047894029861209597318680e+01,1.70198674012382834496364857893920010e+01,1.78573186148192455717122027982149291e-01,4.05749199542657175971785319245505584e+00,9.57606287426896249654231326190186911e+00,Inf,1.09426030812844411896678261448077908e-06,3.87900158105296659943941928578541349e-06,6.10228280482299033761954629036742908e-05,1.58960947829767886264536251474871295e-11,1.58960947829767886264536251474871295e-11,1.58960930505873099445214042804156750e-11
PDE,Inf,Inf,1.69852293941047894011058631879156846e+01,1.70198674012382834496364857893919887e+01,1.43557096731371280334784213466171989e-01,4.02559082247516277927465987807206710e+00,9.57817842312638209997120598411310401e+00,Inf,8.21321764922838318820639856008282949e-06,8.95201978961630880663511456183513355e-06,8.69560571065778855132771082655794739e-05,1.58956456030531963574340045147141877e-11,1.58956456030531963574340045147141877e-11,1.58956445242434713553971312115854344e-11
PDE,Inf,Inf,1.69852293941047894659160046630070014e+01,1.70198674012382834496364857893919456e+01,1.08621987169342646371644596058255843e-01,3.99375773062073584425085022836003283e+00,9.58030405327398151965384098208877845e+00,Inf,5.18913556737414885681826348893571176e-06,5.33239892360789222526668772549004174e-06,1.42903706358308050425445485776037711e-04,1.58979298250339496572665510312260085e-11,1.58979298250339496572665510312260085e-11,1.58979295829804053653701984808068173e-11
PDE,Inf,Inf,1.69852293941047895888161198681973852e+01,1.70198674012382834496364857893918439e+01,7.38757620068229956494082742193714791e-02,3.96200363229830693632629314303112536e+00,9.58243924311826981422916925805560703e+00,Inf,6.74515673780726046913200110703554452e-06,7.40059238615856366190352780316796885e-06,1.05092279106842218821109827009696219e-04,1.58979573947280211823142479191999629e-11,1.58979573947280211823142479191999629e-11,1.58979573947280211823142479191999629e-11
PDE,Inf,Inf,1.69852293941047893771920433091648760e+01,1.70198674012382834496364857893919764e+01,3.97489248391432161304514676615409427e-02,3.93898621175928548737536951057791051e+00,9.58458348250539903291093461126298348e+00,Inf,9.18289918790874754044982531362289883e-06,1.08173191060331820324514071322154273e-05,3.19264962575208197201446943263141360e-05,1.58960844702453766873943260878783998e-11,1.58960308049090533357984539578364901e-11,1.58960844702453766873943260878783998e-11
PDE,Inf,Inf,1.69852293941047896494333312253320262e+01,1.70198674012382834496364857893919733e+01,1.20169846086428288566065485452945669e-02,3.90735616549313423683816549714689177e+00,9.58673627251296265695065144580906101e+00,Inf,5.79766775652137447208288353424078067e-06,5.91653495562056484771011508202871921e-06,5.74886125298075327057936381587330594e-05,1.58960075316271160769062224463294558e-11,1.58960075316271160769062224463294558e-11,1.58960075397083664436441114766809794e-11
PDE,Inf,Inf,1.69852293941047892918074544988285940e+01,1.70198674012382834496364857893919979e+01,3.36125156641228466569863777233493043e-02,3.87579262433196476525863609660604983e+00,9.75818817976276684101956767814975910e+00,Inf,4.93008774610573064305577026639935016e-06,6.10460046479967050330373429486265441e-06,3.72709455052916052096597477856364078e-05,1.58958559399138280166391047451815017e-11,1.58958559507107009937584298039408802e-11,1.58958558356867509101991303353264426e-11
PDE,Inf,Inf,1.69852293941047893555173068925105584e+01,1.70198674012382834496364857893919610e+01,6.69300442457550890472588767418025454e-02,3.84430717097301367764250306393380209e+00,9.75308949270785012251948492288684619e+00,Inf,9.31125992833126541949832111828908758e-06,1.07928264500653743659306364740004621e-05,8.91464484058719618741865954150851591e-05,1.58980562956892515676607352327361482e-11,1.58980562956892515676607352327361482e-11,1.58980571796911216256591380462428247e-11
PDE,Inf,Inf,1.69852293941047894222179023790057858e+01,1.70198674012382834496364857893919548e+01,1.00967770533105507824025994236141328e-01,3.81289950152310196589640004701375571e+00,9.74805781775432190171363240063480853e+00,Inf,1.07391024039207285153946951633205788e-06,3.91336978488292414829637470006579234e-06,2.39227287891863077736281160447041585e-05,1.58964795510567449136586990308815129e-11,1.58964795723932009261662687693652165e-11,1.58964795510567449136586990308815129e-11
PDE,Inf,Inf,1.69852293941047892181601900986141084e+01,1.70198674012382834496364857893919733e+01,1.35165842322374973532970842032630746e-01,3.78156931523052114609028871021961200e+00,9.74309257760431755622288183026025468e+00,Inf,3.07532190518238268392406734181829793e-06,3.26989034866399923713758888761546063e-06,2.72365379939671270355810597129727034e-05,1.58959617891850664989104080213712413e-11,1.58959619041720401267503130702665659e-11,1.58959617891850664989104080213712413e-11
PDE,Inf,Inf,1.69852293941047892900386456807613817e+01,1.70198674012382834496364857893920473e+01,1.82912676839591425059797167087048801e-01,3.75032851438090184065698153252454314e+00,9.73819319876780706108757430562486210e+00,Inf,3.75563230251150050188125512499410929e-06,3.91909015613313860527632650595397041e-06,1.58188332139208591787300420869365836e-04,1.58959937681502910655519777423099660e-11,1.58960213015040936185848115133413070e-11,1.58959937861804034116636170828923333e-11
PDE,Inf,Inf,1.69852293941047894825719683718932522e+01,1.70198674012382834496364857893919209e+01,1.94050008415399484859160211285215030e-01,3.71915217377684791223784153271421536e+00,9.73335911154572579108234965154224873e+00,Inf,4.47247274985762087130192207590850487e-06,5.22938042580077206028619848206107787e-06,8.46949617442283057938060102239122440e-05,1.58962599090388146896427174491607085e-11,1.58962587102490206915645357013318339e-11,1.58962597871759455215304569569034584e-11
PDE,Inf,Inf,1.69852293941047893381551446521766064e+01,1.70198674012382834496364857893919240e+01,2.10267970665517230607588246042117858e-01,3.68805243398363907210017740166043260e+00,9.72858975001318786902719136209237847e+00,Inf,9.16577879935216090647175503552019452e-06,1.14148156823605623338788791110192257e-05,1.30165443777533332591442831125307304e-04,1.58973073623575952235258636767960946e-11,1.58973069033335995643176743229089492e-11,1.58973674083661152305019526020758805e-11
PDE,Inf,Inf,1.69852293941047894908596746345339638e+01,1.70198674012382834496364857893920103e+01,2.30457912702088284263077210509019305e-01,3.66666139950743327018116211278610424e+00,9.72388455200278218891507527447108163e+00,Inf,7.64134101778370473913963393131679867e-06,8.05031078534860631437746366194074898e-06,3.42588711558795554034011710425434750e-05,1.58957668033148999566540527858516239e-11,1.58957680271419077942944173959298649e-11,1.58957686374474361598849166625906242e-11
PDE,Inf,Inf,1.69852293941047895374945182628126790e+01,1.70198674012382834496364857893917792e+01,2.53684444951253445323174634631360931e-01,3.63567261102794786940901947591982656e+00,9.71924295908794033702091143759770935e+00,Inf,3.18281953057189237858802423779319734e-06,3.36620981306117738161665813109158727e-06,6.59232113298510360464245716106647387e-05,1.58967376863300565455363767205074904e-11,1.58967376863300565455363767205074904e-11,1.58967382764716266782813869867685178e-11
PDE,Inf,Inf,1.69852293941047894964880734685389113e+01,1.70198674012382834496364857893919548e+01,2.79155470539058594107852734305364876e-01,3.60477274958842583894253596392399320e+00,9.71466441656637942611237720710864143e+00,Inf,4.66831017925192197360622713168409756e-06,5.67582444316845969022887027698296942e-06,3.27493615602890857264775517005145308e-05,1.58960602706187003418647932672754017e-11,1.58960601772272878751736438895928581e-11,1.58960594842364481618299103765627226e-11
PDE,Inf,Inf,1.69852293941047894968122875057230437e+01,1.70198674012382834496364857893920349e+01,3.06279729338765100338445087803307805e-01,3.57393568159938002238630520495049179e+00,9.71014837344360943754009917424226554e+00,Inf,2.82676533473866143190163345609700112e-06,3.05293389222564334663847158634287447e-06,8.75424842605699382171673974948333531e-05,1.58958560352499843468270539113440366e-11,1.58958145841795798260545481846621758e-11,1.58958560352499843468270539113440366e-11
PDE,Inf,Inf,1.69852293941047896202261332569639519e+01,1.70198674012382834496364857893918747e+01,3.34617011550642967131963032910733846e-01,3.54317417888795466849984078407087334e+00,9.70569428241650692739477288337908332e+00,Inf,2.63925383999833319056897345656817163e-06,4.21878752501812135689595475870418592e-06,6.90976927995232891537446205197862923e-05,1.58961642005014801111973395650420403e-11,1.58961642916523197297625703990061040e-11,1.58962137250064080524260653089545388e-11
PDE,Inf,Inf,1.69852293941047894781010323849173542e+01,1.70198674012382834496364857893920226e+01,3.63805567698873285249989124955271052e-01,3.51248796892991308415815057754675676e+00,9.70130159985694867879389033984546456e+00,Inf,7.29326041871850186726548937635220847e-06,7.39439195721725790599179247146012575e-06,8.96257163177483585614526317535889422e-05,1.58955901785506590358924267228121642e-11,1.58955901785506590358924267228121642e-11,1.58955906626917752584834888534077006e-11
PDE,Inf,Inf,1.69852293941047895070823248295070183e+01,1.70198674012382834496364857893919949e+01,3.93690416289262689828593120695797228e-01,3.77352667157260688075043874956481181e+00,9.69696978579550253201710401486447590e+00,Inf,8.18061899922105221430815665247572363e-06,1.28106542070238952498158810970714835e-05,4.93145803402457721181647261664831895e-05,1.58968803354185011646579869676585663e-11,1.58969527315026019968292496178536946e-11,1.58968807172627277506618449495873451e-11
PDE,Inf,Inf,1.69852293941047894569481300315872081e+01,1.70198674012382834496364857893918100e+01,4.24102235543019907980704173839221074e-01,3.74308238792624200322876100633200288e+00,9.69269830390517270976899234969017343e+00,Inf,2.56507386146836964573239378267488170e-06,3.03204521352907470543654687951770864e-06,1.47549707411049712593344176663268036e-04,1.58964848227452667953864937031706770e-11,1.58964860922272448054227452840607607e-11,1.58964848227452667953864937031706770e-11
PDE,Inf,Inf,1.69852293941047894140917484917228079e+01,1.70198674012382834496364857893917792e+01,4.54914932387426398533713732004649346e-01,3.71271301374791296694446331727032096e+00,9.68848662148519656912582703666947338e+00,Inf,8.98438526512654722947693796505899125e-06,9.06427924310319861005471321283050064e-06,5.70870558240789195633899957233270142e-05,1.58973998736535071412990521553984806e-11,1.58973672571602394056205522796441462e-11,1.58973998554189290833466409222893640e-11
PDE,Inf,Inf,1.69852293941047894843699060362013535e+01,1.70198674012382834496364857893920288e+01,4.86033325199604337739665469031323065e-01,3.68241839421396073987668674973777896e+00,9.68433420944488768093093113682328831e+00,Inf,2.59928109892464028078353365132273691e-06,2.82798887064457126431648262900128690e-06,1.05194767962299937635255982160453192e-04,1.58956739574493435487111518610953940e-11,1.58956739574493435487111518610953940e-11,1.58956740172563213387117399992096395e-11
PDE,Inf,Inf,1.69852293941047894922381397491700096e+01,1.70198674012382834496364857893919271e+01,5.15748308624463144184762526626659235e-01,3.66215069346678962967209383996605164e+00,9.68024054228752767928860197199612106e+00,Inf,4.64945792699101229853954041124637167e-06,5.07808058497986553673901494622594247e-06,4.45034836224355423874823865231052236e-05,1.58979507691770905908068049732717891e-11,1.58979545127834865265541924070048504e-11,1.58979510322000991720853867682949829e-11
PDE,Inf,Inf,1.69852293941047895027904099334135351e+01,1.70198674012382834496364857893919332e+01,5.39528627805572966262243070554165363e-01,3.63197804279567979065480203341931857e+00,9.67620509809429772572714427581482187e+00,Inf,9.28429729229763570085538523614081938e-06,9.35803571824523198793119350567605715e-06,3.67969378331933324354992864848502683e-05,1.58959894214623819022386307319496806e-11,1.58959894060541734033186005534229246e-11,1.58959894294516242270448749267197246e-11
PDE,Inf,Inf,1.69852293941047894899744073776081498e+01,1.70198674012382834496364857893919302e+01,5.64278503502832649648248233791388620e-01,3.60186634774837641371616108856835000e+00,9.67222735850825306322208974553553270e+00,Inf,1.28629659183007766582264264083378215e-06,1.75670727157419185046920537321299243e-06,1.27939994504516385816195855764437671e-04,1.58977425361103644185137367674460756e-11,1.58977418961333386449650132146675627e-11,1.58977417731706739292664543825418152e-11
PDE,Inf,Inf,1.69852293941047893520662513275741993e+01,1.70198674012382834496364857893919178e+01,5.89860560169445356362178720954602711e-01,3.57182920552382785810693896756371373e+00,9.66830680871833270720056487459328371e+00,Inf,4.50335259639209267769792900390646992e-06,5.42197256180498388529187276039735814e-06,1.03165627687477656700253500946338279e-04,1.58963002693275371924092526960396582e-11,1.58962429034119276380557875195528568e-11,1.58962992565056464270115661468032749e-11
PDE,Inf,Inf,1.69852293941047894693963795128892058e+01,1.70198674012382834496364857893918470e+01,6.16156625961870795155467122632293835e-01,3.54186648969999709415521344432780602e+00,9.66444309660952634593847246333899964e+00,Inf,3.18000138503137224775136738277639314e-06,4.88974728726161639083372535900223195e-06,1.12634939728482048394869498000169462e-04,1.58957113461085238810627078500372604e-11,1.58957113223716180440109344843097535e-11,1.58957112327563148358800627876246340e-11
PDE,Inf,Inf,1.69852293941047896376785141924649122e+01,1.70198674012382834496364857893918716e+01,6.43065319460321065495574188915566280e-01,3.51197807981640399596818404634317057e+00,9.66063537126068916458827795959711955e+00,Inf,7.06025581064211178267985170378484030e-06,7.15413758687016316831632138661467775e-06,1.65155738150461460380174419759555047e-04,1.58977320428631981712703095737102838e-11,1.58977320448795400577794829612410082e-11,1.58977320565957772766184779405820852e-11
PDE,Inf,Inf,1.69852293941047894735807778547695090e+01,1.70198674012382834496364857893917730e+01,7.35878751828276363180037324674763132e-01,4.69494478885832200346340048313070994e+00,9.65688331364945882193396474061878616e+00,Inf,6.71976877252005887409250004229705666e-06,6.81056813444897745524276733760328663e-06,6.10345803965439928341776762706891444e-05,1.58974818542297891457268737183780878e-11,1.58974195714340450637352600412869300e-11,1.58974818726304419179679045553703860e-11
PDE,Inf,Inf,1.69852293941047893862939935877426332e+01,1.70198674012382834496364857893920072e+01,7.11158858928419229793398441569855882e-01,4.66894666026738987838235620428593973e+00,9.65318642293705076721321896698209919e+00,Inf,2.65050029322181099065415846504517365e-06,4.16289521645228290807177221682825742e-06,1.34128706313637239665722580164321777e-04,1.58968727292698937046410262375039459e-11,1.58968727672099625694429577294814334e-11,1.58968710245313589215839632595430154e-11
PDE,Inf,Inf,1.69852293941047894334261064506176510e+01,1.70198674012382834496364857893918285e+01,6.86943214616978072715745375715481081e-01,4.64300327794322811034859911325008083e+00,9.64954420175461957577278229746054890e+00,Inf,3.19006488133835512526753496025056098e-06,3.38744600496404570792318068178331001e-06,4.72047049620469658738500437480057872e-05,1.58967228104710230778046327561563219e-11,1.58966937332574371395410174840620609e-11,1.58967274363354740610570911560303498e-11
PDE,Inf,Inf,1.69852293941047894233927049962682280e+01,1.70198674012382834496364857893918685e+01,6.63275718545848675454824912998762695e-01,4.61712508148949237030791498862635020e+00,9.64595615618054831584515256837608154e+00,Inf,3.05578874291170470066238233360844804e-06,4.30101379976580763478658789166263121e-06,1.27680233401568525687263435874481788e-04,1.58968995087029156813493266033437447e-11,1.58968995087029156813493266033437447e-11,1.58968995105984460015431554011994752e-11
PDE,Inf,Inf,1.69852293941047893253097170811816957e+01,1.70198674012382834496364857893918747e+01,6.40205525002002626225374156883719390e-01,4.59131182849565584973076937139681850e+00,9.64242179573601766086999501137498415e+00,Inf,2.15574433386559039148762957101982409e-06,2.44362690079385459920305316520795935e-06,4.39434496333787064550563509819684242e-05,1.58961096145372704939852039183176433e-11,1.58961096145372704939852039183176433e-11,1.58961096145372704939852039183176433e-11
PDE,Inf,Inf,1.69852293941047893185516169085625228e+01,1.70198674012382834496364857893918007e+01,6.17787645532954963305977644022760243e-01,4.57376577113731983529347460229760662e+00,9.63894063336074175160246216673083549e+00,Inf,5.37351972165546950202297782409097521e-06,5.48181515704446101073061772783929237e-06,1.37041424114155767343872220811027128e-04,1.58961898461238392046777770997484331e-11,1.58961898461238392046777770997484331e-11,1.58961898461238392046777770997484331e-11
PDE,Inf,Inf,1.69852293941047893315825455097274594e+01,1.70198674012382834496364857893919918e+01,5.96056182135929175270938072849004379e-01,4.54804120337819904527519552715863225e+00,9.63551218539949738932234388992853841e+00,Inf,9.81839127975958184440892259122594425e-06,9.88869673983132670614401539975768282e-06,6.11590188157716348806447372448101068e-05,1.58965667491566471090244051134183179e-11,1.58966100283679651617755744576252238e-11,1.58965670260403652952941136667991845e-11
PDE,Inf,Inf,1.69852293941047895162782522489014762e+01,1.70198674012382834496364857893919733e+01,5.75089325536822778370367526770599146e-01,4.52236983605234171288636403956798925e+00,9.63213597158634472813041638382301634e+00,Inf,9.34874690041871502095487533038968991e-06,1.27474629853121794950166751626313815e-05,1.45563394869386115552234138267902987e-04,1.58975267994630261870604601866442602e-11,1.58975266321358616144348605422638216e-11,1.58975274213952316820927685436800143e-11
PDE,Inf,Inf,1.69852293941047895986985595354288627e+01,1.70198674012382834496364857893920226e+01,5.48762853172460964090057628142715920e-01,4.49676271755691876136002386754617019e+00,9.62881151502886931444711500247184999e+00,Inf,1.02544041868343546627078203560722085e-05,1.21286340231896475279547800665789199e-05,5.68346232619601484014735772461042057e-05,1.58966659986083336766387072368979528e-11,1.58966660573130115323273567896357818e-11,1.58966660456032659190420318516535145e-11
PDE,Inf,Inf,1.69852293941047893097885663515384493e+01,1.70198674012382834496364857893918500e+01,5.21346468071764698669120202158678758e-01,4.47121961550069241843551609377949921e+00,9.62553834219244349939790146397730277e+00,Inf,5.83356229182259984012309613621794566e-06,6.45025367533579264386036725605714385e-06,1.38531758492367223708931790266702793e-04,1.58968499439511311068009799892745805e-11,1.58968499439511311068009799892745805e-11,1.58968499439511311068009799892745805e-11
PDE,Inf,Inf,1.69852293941047893243812963622549693e+01,1.70198674012382834496364857893919733e+01,4.94308316716702508875906446214797579e-01,4.69624351357201122708699552112575509e+00,9.62231598288450828685899491551429790e+00,Inf,7.69271607972050989434657628785530555e-06,7.78051585722465452654203097279017089e-06,3.74670189743907783419824244769103841e-05,1.58959464052645779095242567373710882e-11,1.58959144839438218787593215418387799e-11,1.58959464398101125323024403089416195e-11
PDE,Inf,Inf,1.69852293941047894886755584263851202e+01,1.70198674012382834496364857893920349e+01,4.67698755276681620277710441196152679e-01,4.67035523536906671036507685651367963e+00,9.61914397023887003696000349066867857e+00,Inf,7.57382559566824889076107758777476862e-06,7.66624828527393076416134200089577915e-06,1.04818003477036397272054856621594195e-04,1.58981346887436585877978396308906929e-11,1.58981359524825154044475387014373596e-11,1.58981354328248053785010129140264087e-11
PDE,Inf,Inf,1.69852293941047896237156546295857011e+01,1.70198674012382834496364857893918346e+01,4.41561111481369622681145228929567190e-01,4.64453607690494100063786143756318283e+00,9.61602184070001567861189623018883874e+00,Inf,4.44476646875643187094978805818829389e-06,4.59223562123695210558488713040897830e-06,3.46154406919047308037448812481315379e-05,1.58963939058138260241313307083871615e-11,1.58963939058138260241313307083871615e-11,1.58963921985379812696359912429344977e-11
PDE,Inf,Inf,1.69852293941047895281412993053826499e+01,1.70198674012382834496364857893919147e+01,4.15945438392785593774583461156534834e-01,4.61876373432832273894823285936734542e+00,9.61294913400744177476447825997076288e+00,Inf,4.35166076541901167332221385776413259e-06,5.03458313696519278054416763516742922e-06,2.75192662887539751925552086002480334e-05,1.58958554002181976740432296924380093e-11,1.58958554002181976740432296924380093e-11,1.58958778305847633971034106728509615e-11
PDE,Inf,Inf,1.69852293941047894322624577098754366e+01,1.70198674012382834496364857893919055e+01,3.90982587543080491730067488017365514e-01,4.59304913425857182613473629826071365e+00,9.60992539318000026726973734190845496e+00,Inf,1.01250551542177368255649734426210808e-05,1.27751797219178428786344975864359983e-05,1.25284636792168482226519817854798360e-04,1.58958270125762338793800860864661662e-11,1.58958277336836270290820458691643650e-11,1.58958277064210800970003085426091607e-11
PDE,Inf,Inf,1.69852293941047894835839220196497417e+01,1.70198674012382834496364857893920318e+01,3.66787121038299653439060133727650769e-01,4.56739205712297634062645937239880608e+00,9.60695016450025627634251714487222249e+00,Inf,5.77102963509226924009566978582843412e-06,5.89811464565696892740663573418457472e-06,1.07851697125997269934602748344586277e-04,1.58976923921905871865376670658022630e-11,1.58976923921905871865376670658022630e-11,1.58976923904319240543318593841811282e-11
PDE,Inf,Inf,1.69852293941047894204027837616690402e+01,1.70198674012382834496364857893918315e+01,3.43501437895323849127302439432639550e-01,4.55037600674808602855240821727963937e+00,9.60402299749886078214181182258100489e+00,Inf,3.84918756911458997797986960535015717e-06,3.99501300315033505545181709256474198e-06,7.25180562776790271973137153301538985e-05,1.58957522678878942379263598533067689e-11,1.58957522678878942379263598533067689e-11,1.58957522678878942379263598533067689e-11
PDE,Inf,Inf,1.69852293941047894656228855501490116e+01,1.70198674012382834496364857893917761e+01,3.21302403480494962355133328133177054e-01,4.52478314689653232441748151363038786e+00,9.60114344493893484568555567578195900e+00,Inf,6.16963042931635281377822891836214656e-06,6.29230665480381765930183114319553092e-06,5.56416495574666749700872477968563587e-05,1.58956234942739122847151714646380252e-11,1.58956234942739122847151714646380252e-11,1.58956234942739122847151714646380252e-11
PDE,Inf,Inf,1.69852293941047893326960048236754500e+01,1.70198674012382834496364857893918963e+01,3.00433059143513977901888691910784146e-01,4.49925886920482537657355185249003199e+00,9.59831106280046567300325004196254196e+00,Inf,1.03257604986101214359021321976150320e-05,1.10637954257762663277069816683654120e-05,1.72156256819689875408055893866759732e-04,1.58957609835388068594917482966057345e-11,1.58957570885512090288382074172255911e-11,1.58957607798190475846132246294625352e-11
PDE,Inf,Inf,1.69852293941047894794410010928423485e+01,1.70198674012382834496364857893919363e+01,2.81022593361083341445715628138696098e-01,4.47377982371701569996987622263312712e+00,9.59552541026471559619458168621012746e+00,Inf,7.47754740118054292914333359439165743e-06,7.57399317357321277144289475161039413e-06,1.32291874420235401538978262051021894e-04,1.58984066542030148281594046185525926e-11,1.58984067015365041366136485312927110e-11,1.58983902130176991912676438125102309e-11
PDE,Inf,Inf,1.69852293941047892237767666925545012e+01,1.70198674012382834496364857893919856e+01,2.63496925470894016044331251515991496e-01,4.44835747380012418780681331332771079e+00,9.59278604969864126504892885423952921e+00,Inf,3.24346679115482210007842432261559758e-06,3.93480030994932854972436377350893523e-06,1.41620087799529375339041648455000884e-04,1.58978916307597689828258157726996161e-11,1.58978916104183659768249819017483316e-11,1.58978916915386898774121954787706683e-11
PDE,Inf,Inf,1.69852293941047893559231987111042552e+01,1.70198674012382834496364857893920041e+01,2.48229335535988349952884750393178191e-01,4.42299160782647896601694003209199135e+00,9.59009254663932298090530351881755912e+00,Inf,1.19418809328371459037103571049234238e-06,1.67274591797194279560919065723750196e-06,1.17644302516216786177328078701380827e-04,1.58960937604659343570514194321119370e-11,1.58960937604659343570514194321119370e-11,1.58960934139175712453520770906141003e-11
PDE,Inf,Inf,1.69852293941047894937179905359053575e+01,1.70198674012382834496364857893918346e+01,2.33600071625152656440598902074823348e-01,4.39768201579476373731280072715242301e+00,9.58744446977840537063079542625554811e+00,Inf,2.52239115716573214035031023798875814e-06,4.83287984884493024196199675299587670e-06,1.58977294230936031960813383168785824e-04,1.58968698033309520118957318609671242e-11,1.58968697774008758784810346715007953e-11,1.58968665677519837118783015534288657e-11
PDE,Inf,Inf,1.69852293941047891949874920664057795e+01,1.70198674012382834496364857893920103e+01,2.04204221869063473856782602855135060e-01,4.37242848899562993087634163561831650e+00,9.58484139094654833814174155765315979e+00,Inf,9.67458718825163147641121932244672491e-06,1.38478232960581250931130821826428730e-05,1.16574514035168598026773866660031539e-05,1.58970677363277614022403829789954969e-11,1.58970677363277614022403829789954969e-11,1.58970677281048902209139179294270094e-11
PDE,Inf,Inf,1.69852293941047895118600218473878807e+01,1.70198674012382834496364857893918408e+01,1.74915484764264716122434259967321950e-01,4.34724293603358100760646519346076513e+00,9.58228288509788676513139884635748478e+00,Inf,5.98216874690005060530679727557636944e-07,1.34623165248923942268419248825704507e-06,2.37730030972496511135584782344989623e-05,1.58976729594677415050315757825643582e-11,1.58976729594677415050315757825643582e-11,1.58976729594677415050315757825643582e-11
PDE,Inf,Inf,1.69852293941047893801340304020817702e+01,1.70198674012382834496364857893918346e+01,1.45783730147706254207981616888577336e-01,4.32210070480451271843000188229660394e+00,9.57976853029450088673447631102540721e+00,Inf,6.44907681574628204072590402852439579e-07,3.76344991392260449738173057874301416e-06,1.20072564060524509431276257291570385e-04,1.58987156156554420613183674276127863e-11,1.58987155633832270926180156866812814e-11,1.58987155710583757073336831087557472e-11
PDE,Inf,Inf,1.69852293941047894981672517435409546e+01,1.70198674012382834496364857893919394e+01,1.16578976496143758368476774805192266e-01,4.29701392374560544771436555525886741e+00,9.57729790769089631883874381410674586e+00,Inf,8.46119231340865386926050574129025160e-06,9.18199733653283689503421698917418855e-06,4.77454257736483950304805995836493078e-05,1.58969650628789711012630199468658508e-11,1.58969080201389335865228859293811828e-11,1.58969080313663211908906516571305620e-11
PDE,Inf,Inf,1.69852293941047896019306299297432101e+01,1.70198674012382834496364857893918315e+01,8.75061723727734019741812275786121244e-02,4.27198238889878718097060442690621556e+00,9.57487060151849305328437318776988231e+00,Inf,5.41439036467919236546221472548458726e-06,6.20262550276554721011609550364765988e-06,1.13457877947738407756485975650894396e-04,1.58968389338939139948278863771884447e-11,1.58968389338939139948278863771884447e-11,1.58968388663757636990046721809843958e-11
PDE,Inf,Inf,1.69852293941047896065254335824583185e+01,1.70198674012382834496364857893918963e+01,5.86547911394653887207546890235322476e-02,4.25655996068377219421447872101007013e+00,9.57248619907012432519686975593268582e+00,Inf,8.63160594947920645332048171488585487e-06,8.70005905976787167954236503439818216e-06,4.44990849959754904403475169848006368e-05,1.58969286598425665749777798252533853e-11,1.58969286598425665749777798252533853e-11,1.58970084260761006350453703254522464e-11
PDE,Inf,Inf,1.69852293941047893767418503296532210e+01,1.70198674012382834496364857893918654e+01,3.04533976459323720402896542342095074e-02,4.23158897023074339922497618948561232e+00,9.57014429068454450917060620150093626e+00,Inf,8.36415793583354650692848895718640820e-06,8.43459145752830419802195427539002615e-06,4.70265364659961192124152362234829462e-05,1.58960648145641156180049121263848827e-11,1.58960648874936322616846426948264693e-11,1.58960656102646690493076380824901750e-11
PDE,Inf,Inf,1.69852293941047892717871877020473410e+01,1.70198674012382834496364857893918993e+01,1.02982887382967365907657861502704339e-02,4.20668572716065833499346790673087718e+00,9.56784446973094772552154569094635940e+00,Inf,7.97569131023967284569351700480048921e-06,8.05419347028267564727606491566108637e-06,1.10784902199905610380652135929407274e-04,1.58975557166357526633268763421615027e-11,1.58975557166357526633268763421615027e-11,1.58975551694638004353162624637839727e-11
PDE,Inf,Inf,1.69852293941047893891624003174328008e+01,1.70198674012382834496364857893917638e+01,3.10507486105715570862580236811804488e-02,4.18182409071366060657435192495014380e+00,9.56558633259349513797739990672273326e+00,Inf,6.65332496057063336628386366121341821e-06,7.26923186172431136724072963061370933e-06,3.23865063809328882447652519581031705e-05,1.58958835047653316721328274467944786e-11,1.58958836904977525767730334316380495e-11,1.58958855011850204567484310893853687e-11
PDE,Inf,Inf,1.69852293941047893743781678014959226e+01,1.70198674012382834496364857893918007e+01,5.90727887656007075470093874352310110e-02,4.15701694832935224454775088753968304e+00,9.56336947865585219138852393909879043e+00,Inf,2.72074729573158716673414643136940839e-06,3.73874082474301956763344511622021247e-06,9.85466863009682519801778002431160368e-05,1.58961038068774068523099698231458238e-11,1.58961038074254293878767552504451015e-11,1.58961038068774068523099698231458238e-11
PDE,Inf,Inf,1.69852293941047893430590049076848803e+01,1.70198674012382834496364857893919949e+01,8.73926316199519415718297790271002218e-02,4.13226410437782256701572610280802895e+00,9.56119351028573579955662225920849251e+00,Inf,2.06998179590338394644874975600094205e-06,2.42032679266548042976924700899026257e-06,6.94415898328934533846662225725261900e-05,1.58957886995228701522674559549071703e-11,1.58957654572380282455319664104419168e-11,1.58957881415515042346977857874664891e-11
PDE,Inf,Inf,1.69852293941047894621890496433960357e+01,1.70198674012382834496364857893917329e+01,1.15808246384312644463142850904666854e-01,4.10756536413818940054523289314304586e+00,9.55905803281947210990881762081057459e+00,Inf,4.24604555103616122555463793788959085e-06,5.62268154865572096115351887240820874e-06,9.46239412078045898465895522085153863e-05,1.58956662308575029729394704459478596e-11,1.58956662308575029729394704459478596e-11,1.58956662308575029729394704459478596e-11
PDE,Inf,Inf,1.69852293941047891933051504931252332e+01,1.70198674012382834496364857893920811e+01,1.44286675657204222724518786856579560e-01,4.37397211932541398371042978873742437e+00,9.55696265454656467736709666804513230e+00,Inf,7.74548749386121434226588031041085702e-06,8.21057478323244381248707543080859798e-06,3.45932073849359245158245264556101929e-05,1.58967829154745814962425317984386053e-11,1.58967829154745814962425317984386053e-11,1.58967829154745814962425317984386053e-11
PDE,Inf,Inf,1.69852293941047893703178177681751435e+01,1.70198674012382834496364857893918839e+01,1.72762975822174354745080759477503250e-01,4.34905836421297020205874834151464128e+00,9.55490698669427254857390811429298400e+00,Inf,1.10758546980997055070653801050924368e-05,1.11276433804676053687324183087691139e-05,9.02397100044238080035343040861947543e-05,1.58957124947970092469003593987768018e-11,1.58957130126807139188575016604330708e-11,1.58957127233296173439354514230922795e-11
PDE,Inf,Inf,1.69852293941047893448507493802096871e+01,1.70198674012382834496364857893918747e+01,2.01209203370654550308705667816274566e-01,4.32420697064468343791489615330986818e+00,9.55289064341220070588763093948842537e+00,Inf,1.13005410433520975035815190730816163e-05,1.32539370859199323783099528627429297e-05,6.47728575103519343989578107014479091e-05,1.58985954284590564561360495299558958e-11,1.58985946565777893036760533358638753e-11,1.58985946565777893036760533358638753e-11
PDE,Inf,Inf,1.69852293941047893387337519751461023e+01,1.70198674012382834496364857893919394e+01,2.31334730851489808497358286793015930e-01,4.29939226964896529692226244051089296e+00,9.55091324175689975976961902591077511e+00,Inf,1.22483076077109915454425044243290367e-05,1.22967158811715388693754137010381981e-05,1.10038207665375572268531266299647978e-04,1.58967611910332819557864776625958637e-11,1.58967605917286286323908801174198826e-11,1.58967138043556023243382597935275670e-11
PDE,Inf,Inf,1.69852293941047894325115344427015478e+01,1.70198674012382834496364857893918192e+01,2.42582881165162427586778739939106117e-01,4.27462693796016943241892853251756609e+00,9.54897440167647985565738798763640908e+00,Inf,7.45983823666943340043652200695147964e-06,7.55140772085818990490966551139096636e-06,3.64751393666950277472199271957780224e-05,1.58958448684392205817116330462601234e-11,1.58958448684392205817116330462601234e-11,1.58958448761157552825708479197133654e-11
PDE,Inf,Inf,1.69852293941047893298111081681786687e+01,1.70198674012382834496364857893920318e+01,2.56559662312568297446491810174321689e-01,4.24991079871089134126177896329200253e+00,9.54707374599523427217300949875995321e+00,Inf,3.06418270981834321349920233892272970e-06,3.26002696844635437082421141940812567e-06,9.60156426912210320226337799398097259e-05,1.58969427305837951231413423568334660e-11,1.58969427339903329727330700274462769e-11,1.58969427339903329727330700274462769e-11
PDE,Inf,Inf,1.69852293941047892978426379577768253e+01,1.70198674012382834496364857893918069e+01,2.72720576896131335214326363394176213e-01,4.23525330845330533309810979807787226e+00,9.54521090040208447069655440403401009e+00,Inf,4.77038162331196265966570343413640588e-06,4.92684480019586855872142010749163766e-06,9.50489082170691708197159056317422365e-05,1.58957471558115696363373897373826846e-11,1.58957471558115696363373897373826846e-11,1.58957469266195548231657542885247409e-11
PDE,Inf,Inf,1.69852293941047896089667832411881543e+01,1.70198674012382834496364857893920349e+01,2.90792798966213577109955776299500994e-01,4.21058728580437527405227004599144014e+00,9.54338549341912225099041571151836949e+00,Inf,4.77181522308177155419943046538477758e-06,4.92465447520171530049939864517257515e-06,1.42293960420580148534620328888297039e-04,1.58959514200656637229809722577665726e-11,1.58959514200656637229809722577665726e-11,1.58959513527884759019359990979801622e-11
PDE,Inf,Inf,1.69852293941047894052155984620030322e+01,1.70198674012382834496364857893919271e+01,3.10414614127989245225544220527824213e-01,4.18598374809120697021771267336984794e+00,9.54159715641181727076692142083905913e+00,Inf,4.86326624342096542391037439348668056e-06,5.00544188116622309670861202245723179e-06,5.62688081163172865183284488554594316e-05,1.58958572880570906330385042494047604e-11,1.58958572880570906330385042494047604e-11,1.58958565299380655796299993030942451e-11
PDE,Inf,Inf,1.69852293941047894727336310100683375e+01,1.70198674012382834496364857893919240e+01,3.31293924073113676307871073945103538e-01,4.16141514879017695407660670776989288e+00,9.53984552355569557427604328763453312e+00,Inf,1.34145829281509574032450983565610769e-07,1.27753695418144883696256122027835355e-06,1.72851598144838939688678643856458965e-04,1.58964438119477830321198813484829155e-11,1.58964438119477830321198813484829155e-11,1.58964438119477830321198813484829155e-11
PDE,Inf,Inf,1.69852293941047895705883290409112505e+01,1.70198674012382834496364857893918007e+01,3.53192044235450233020839658092395309e-01,4.13689511531113418292106244623036606e+00,9.53813023182578654593991618713868970e+00,Inf,6.89955374884853325590565355458365263e-06,7.97023342465720641867192267018856032e-06,1.43764646375496488254578515501148494e-04,1.58976146817870307210592503253964773e-11,1.58976146817870307210592503253964773e-11,1.58976146817870307210592503253964773e-11
PDE,Inf,Inf,1.69852293941047896402939012667783344e+01,1.70198674012382834496364857893920565e+01,3.75916300552960449620346967740941608e-01,4.11242347620833496080171410268417241e+00,9.53645092098132858595015798621687595e+00,Inf,2.44520293199994967941920207878079738e-06,3.46082107346453275506504813708302720e-06,1.51233920624147859602184583282446972e-04,1.58960569975902212323956638835063863e-11,1.58960569975902212323956638835063863e-11,1.58960576827678413337574434689300272e-11
PDE,Inf,Inf,1.69852293941047893030602291524669591e+01,1.70198674012382834496364857893920103e+01,3.99311962792169354939040907027533877e-01,4.08800006045444911317308600440832250e+00,9.53480723355049080087648645044242932e+00,Inf,1.10035913215462572868008589832719695e-05,1.44933163166596530196938333206795026e-05,9.33753187628590388807831573008516673e-05,1.58975894032965344913448400187243055e-11,1.58976089742384646749094493588992166e-11,1.58975872105281617237132687163636632e-11
PDE,Inf,Inf,1.69852293941047897015667951761564063e+01,1.70198674012382834496364857893918100e+01,4.23240271803846768048188733865959147e-01,4.06362469822399759070652816783215626e+00,9.53319881481511018263906273942789378e+00,Inf,1.06883404680128558037973115139175493e-05,1.46828434352473635176597273841285541e-05,6.43972331203655792638290867735826052e-05,1.58960911964648890726419160500957948e-11,1.58960912013905622727422371521781532e-11,1.58960911964648890726419160500957948e-11
PDE,Inf,Inf,1.69852293941047894407163314002728624e+01,1.70198674012382834496364857893920596e+01,4.47574759695555554310041463413633091e-01,4.03929722035853096171269473981471626e+00,9.53162531279544612475283062641432317e+00,Inf,2.25916057320954635629264590386188110e-06,3.60818683178876061302805275269264435e-06,1.73711108126191988776931681110108733e-04,1.58961404997615924821684875563730962e-11,1.58961404997615924821684875563730962e-11,1.58961405798870464766528875460574463e-11
PDE,Inf,Inf,1.69852293941047893531360247720757362e+01,1.70198674012382834496364857893920596e+01,4.72283307728205122917725239122556493e-01,4.01503194707605997925209602925104551e+00,9.53008637823495066041892237913752071e+00,Inf,1.08718828228938437880465233270375585e-05,1.46478951383533478199375420311206418e-05,1.48432919942158627137873627641872043e-05,1.58987773240771635149095777897056184e-11,1.58987772563320668825512896011309771e-11,1.58987773240771635149095777897056184e-11
PDE,Inf,Inf,1.69852293941047895646979158243410179e+01,1.70198674012382834496364857893920041e+01,4.97299491287209451440592442834394232e-01,3.99079950880576403494068400650188457e+00,9.52858166458505754086789531286760366e+00,Inf,1.15612425737969678838563814744851428e-05,1.17856374350692324258119060971960033e-05,3.44130979250984910286528975771096322e-05,1.58979117765051072225527996126487647e-11,1.58979117765051072225527996126487647e-11,1.58979117765051072225527996126487647e-11
PDE,Inf,Inf,1.69852293941047894881707476152169524e+01,1.70198674012382834496364857893917453e+01,5.22569022531731850405907634076000417e-01,3.96661445567785128536166461609485782e+00,9.52711082798998795277224261839394226e+00,Inf,1.16879950602377193260761300171967749e-05,1.36399070330286945159444232661211990e-05,9.21526051831438798849007665547334159e-05,1.58958358566948582575114086128540334e-11,1.58958358566948582575114086128540334e-11,1.58958358566948582575114086128540334e-11
PDE,Inf,Inf,1.69852293941047893198763555645659706e+01,1.70198674012382834496364857893917607e+01,5.48047352144182185011353062593530247e-01,3.94247662164550107055593212084265398e+00,9.52567352727157725678779926336596579e+00,Inf,5.84362428695016622444366543342361742e-06,5.94266984890840124036628450977218109e-06,8.57918826859903580856823357947905330e-05,1.58957468598406379954764892292816091e-11,1.58957468598406379954764892292816091e-11,1.58957468598406379954764892292816091e-11
PDE,Inf,Inf,1.69852293941047893672727430249274118e+01,1.70198674012382834496364857893919240e+01,5.73697629369063984175714627108097337e-01,3.91838584157744982933423116053705814e+00,9.52426942391411909450361778250794837e+00,Inf,3.29434960344004955284364373227643492e-06,4.31125781342077697192683746903500422e-06,1.25132596599702761709707389596870428e-04,1.58990582779582122522082321366397357e-11,1.58990582663126837970792716837629057e-11,1.58990582779582122522082321366397357e-11
PDE,Inf,Inf,1.69852293941047896425159104076411984e+01,1.70198674012382834496364857893918315e+01,5.99489208628523203268852207046669705e-01,3.90569054325129148041444056889760858e+00,9.52289818204923030137475435474711003e+00,Inf,1.21210722924839057179886067966363512e-05,1.34580391655122010838987388844579247e-05,4.36753527889370388134599720986244004e-05,1.58987127575791530213727469331827541e-11,1.58987029924568408520259142601833478e-11,1.58987133155603437922846049445927903e-11
PDE,Inf,Inf,1.69852293941047895031633424367517873e+01,1.70198674012382834496364857893917853e+01,6.25396453213302890254654130690980770e-01,3.88164802810595826072958479521608619e+00,9.52155946844073693704741382236739417e+00,Inf,1.52028428029636500762123984722753014e-06,3.79516529633641743207734505942209181e-06,1.78064211137736257394255901641237107e-04,1.58991367600738875710175040717072900e-11,1.58991367600738875710175040717072900e-11,1.58991367600738875710175040717072900e-11
PDE,Inf,Inf,1.69852293941047895450869569397618748e+01,1.70198674012382834496364857893917699e+01,6.45161058553721819262413605912029265e-01,3.85765233260555913792816369664348059e+00,9.52025295246958087879583040460412612e+00,Inf,9.23852923552178528266914894590402605e-06,9.31936173615992275763281775247946805e-06,1.13209783780657981922899456309149648e-04,1.58972302343911410637047211647689987e-11,1.58972302343911410637047211647689987e-11,1.58972302343911410637047211647689987e-11
PDE,Inf,Inf,1.69852293941047894383854726301795689e+01,1.70198674012382834496364857893919641e+01,6.65142704060712874673951354569390166e-01,3.83371860489871577323904650443359813e+00,9.51897830611874880020154403427547146e+00,Inf,7.68127648854279845722207383859333845e-06,7.76619276284873934338816887436336061e-06,1.74793611767919813556548694515432427e-04,1.58981900160453830249759991256354863e-11,1.58982482805674810900030387585677004e-11,1.58981895879293939159159464339782027e-11
PDE,Inf,Inf,1.69852293941047894600778041698577676e+01,1.70198674012382834496364857893918069e+01,6.85645259859519679728592547191437304e-01,3.80981583830142906616300521249232008e+00,9.51773520395822359724728619278693469e+00,Inf,3.05727743776046935012508250704580039e-06,3.27322974818930749361312776133525401e-06,5.34170948603534384080350626480563634e-05,1.58960197215400029980999393451227965e-11,1.58960144146100365896233892333860515e-11,1.58960197215400029980999393451227965e-11
PDE,Inf,Inf,1.69852293941047895429827396748997419e+01,1.70198674012382834496364857893918470e+01,7.06616229228007715763869569332735064e-01,3.78595941375617046516918968696519366e+00,9.51652332312995969359055217255251415e+00,Inf,1.68429741084661419298418158331482867e-06,2.07261610878323019626476806034314417e-06,1.54584193244845269717545004706281015e-04,1.58968715433974063646426732996495313e-11,1.58968746932542887843234228800058777e-11,1.58968753734191292564956257908021382e-11
PDE,Inf,Inf,1.69852293941047895114370953867063002e+01,1.70198674012382834496364857893920719e+01,7.28008187588884830176925640177113711e-01,3.76214917239529084174111868751886917e+00,9.51534234333288121289868485052791438e+00,Inf,2.45974038619976233018489549201898597e-06,2.72967228558268004568261206123276304e-06,1.32407262165899754720755940608020550e-04,1.58956728048122065924429614398957322e-11,1.58956728620567038127918510432123260e-11,1.58956728048122065924429614398957322e-11
PDE,Inf,Inf,1.69852293941047892639352882175525069e+01,1.70198674012382834496364857893920873e+01,7.49778477368934943362851102615449725e-01,3.73838495625071373580772019130122231e+00,9.51419229534210843670606965204155449e+00,Inf,1.08356450388232370133161141803236419e-05,1.52269098110748538641307382110890411e-05,1.73616961608408765597483487340023773e-05,1.58960099717554610391666167266179850e-11,1.58960099718859415430211511705915764e-11,1.58960099718859415430211511705915764e-11
PDE,Inf,Inf,1.69852293941047894350519090027396961e+01,1.70198674012382834496364857893918839e+01,7.71888674093923814595242159217218193e-01,4.06011751321278738587015671021898630e+00,9.51307213659149158865865422928315211e+00,Inf,6.93156245228355222650672854129885042e-07,4.18490435770846485966265974449269784e-06,1.31157948601343481558842971340127586e-04,1.58974870376272748809101601594871242e-11,1.58974229388466399961528072554653459e-11,1.58974855533380693397208226632302492e-11
PDE,Inf,Inf,1.69852293941047894745204768527094390e+01,1.70198674012382834496364857893920195e+01,7.94304207765947236039646494590788529e-01,4.03634878871599439729561425924758194e+00,9.51198193436237602599953591732997121e+00,Inf,2.15187828900733213913349215400321609e-06,2.49979106020066332202836704374164540e-06,1.56826551254372172340980020158881035e-04,1.58989721286833352340216445237526418e-11,1.58989721286833352340216445237526418e-11,1.58989729324433259120814736512643361e-11
PDE,Inf,Inf,1.69852293941047894378034881646218605e+01,1.70198674012382834496364857893917607e+01,8.16984056884788853986864183185870533e-01,4.01263916641277238146826912171957884e+00,9.51092137839205763496239691004928616e+00,Inf,5.29360792582877212539419658983556986e-06,5.40442515655689515970842518469696834e-06,6.03581706187055641074943604680070254e-05,1.58974322067992857408313462402640331e-11,1.58974322067992857408313462402640331e-11,1.58974322067992857408313462402640331e-11
PDE,Inf,Inf,1.69852293941047895231086456715827379e+01,1.70198674012382834496364857893917083e+01,8.81397330427876927251964398604323807e-01,3.98895793372739488693704013320616552e+00,9.50989016090141479278362755733909856e+00,Inf,4.40015104492703381829289576926650542e-06,4.54306026241419085068436307828572759e-06,1.61606247682141774153461604920424438e-04,1.58957046285225605795233517966729878e-11,1.58957043888616120315681528841065639e-11,1.58957040569445755934295856433240671e-11
PDE,Inf,Inf,1.69852293941047895566037103809007323e+01,1.70198674012382834496364857893918038e+01,8.61611770652857087940282087565868832e-01,3.96532038337657380349797958978243676e+00,9.50888797658002814500544532362407360e+00,Inf,1.87359688965671202825537142931650945e-06,4.62078601080041660584472630470480692e-06,8.11379040837496136739250513705870964e-05,1.58969628588540277421644855078414913e-11,1.58969628588540277421644855078414913e-11,1.58970054302801293864484552932444158e-11
PDE,Inf,Inf,1.69852293941047895655968955792372647e+01,1.70198674012382834496364857893917915e+01,8.42108742910266073318371242806581885e-01,3.94172639736858028468617644731083483e+00,9.50791452257133026149051225159578372e+00,Inf,1.26608332383898167516287993005879971e-05,1.40616116062258244205824846300278796e-05,1.19689407475993128797592059022738168e-04,1.58976537303528341577753538757713250e-11,1.58976922142415327019804918478575734e-11,1.58976535834289713842768677094091971e-11
PDE,Inf,Inf,1.69852293941047895830647407764880237e+01,1.70198674012382834496364857893919579e+01,8.22903425698785340857888721386972123e-01,3.91817585866686246216097766751220763e+00,9.50825311545781740529922615577712535e+00,Inf,1.27317259344896988156064805276753584e-05,1.33131441954403253820002955203391558e-05,1.46174855352873453384425521018615834e-04,1.58959601976337020438051127433122388e-11,1.58959102097373918851520899468347597e-11,1.58959702480250522082319949251714087e-11
PDE,Inf,Inf,1.69852293941047893477818167664528548e+01,1.70198674012382834496364857893920288e+01,8.04012169051076614564710781527273293e-01,3.89466865133435406825909286022860069e+00,9.50727594409810099100899405615561536e+00,Inf,2.78934618764525852999416225402498487e-06,3.05443147556274012700032386609744850e-06,1.32906023234164018321996168787897779e-04,1.58972858022912646857896789694117385e-11,1.58972863495016735869743733086442333e-11,1.58972855445234871761951808740799445e-11
PDE,Inf,Inf,1.69852293941047896134317973482726924e+01,1.70198674012382834496364857893921120e+01,7.85452572247294303113440720383374815e-01,3.88307105342283554968697730471763720e+00,9.50632778223079278551808297718754493e+00,Inf,7.14642958845881278319073476137711618e-06,8.03861445145388408773220111076137208e-06,1.01373464206200136494438305416999635e-04,1.58987631098730641445933925919213160e-11,1.58987631098730641445933925919213160e-11,1.58987631098730641445933925919213160e-11
PDE,Inf,Inf,1.69852293941047893427402754044089244e+01,1.70198674012382834496364857893919178e+01,7.67243553710409483561487635227648087e-01,3.85960645450198014031145142414912621e+00,9.50540831843714118949310292747880412e+00,Inf,1.08544599604349585046114078547407803e-06,1.62777055252877973896575611951436469e-06,1.86455797281275104931750767406971544e-04,1.58972063005089702733003532349035445e-11,1.58971894036434002930079077746485473e-11,1.58972063005089702733003532349035445e-11
PDE,Inf,Inf,1.69852293941047895700385754688762718e+01,1.70198674012382834496364857893917792e+01,7.49405465239183059715577001418272863e-01,3.83618509742237831623651621443226621e+00,9.50451724391872403662583143990661763e+00,Inf,1.24941078193286301767580727025231058e-05,1.47023223406202182397278693123981858e-05,4.37986062561731160959631594646302904e-05,1.58994223192892227360920450257119860e-11,1.58994223192892227360920450257119860e-11,1.58994225919170857659971592938952236e-11
PDE,Inf,Inf,1.69852293941047893871016827779797438e+01,1.70198674012382834496364857893919979e+01,7.31952744505037886424645630829740202e-01,3.81282291024756592547942623444931207e+00,9.50365425248036296962625650467651386e+00,Inf,1.17040226411366187837896411328813712e-05,1.17550183025289904577132176016284667e-05,1.51233976207660753103247212900737572e-04,1.58958432263689935201771646022407486e-11,1.58958432146506068686409447680655294e-11,1.58958432263689935201771646022407486e-11
PDE,Inf,Inf,1.69852293941047893345428841758928015e+01,1.70198674012382834496364857893920349e+01,7.14887827864816906139262314995735741e-01,3.78948747854399005312643902166522209e+00,9.50281904051307572266466278537968662e+00,Inf,1.05995239307345778170323483550831434e-05,1.63785578848391610692353602999306950e-05,1.44958756648719401490635783199411562e-04,1.58982365218274430440313395376921693e-11,1.58982365218274430440313395376921693e-11,1.58982364268655788501301321192778200e-11
PDE,Inf,Inf,1.69852293941047893664819312448446306e+01,1.70198674012382834496364857893920195e+01,6.98685143973377148366721331305686779e-01,3.76619496165727460249756437793333587e+00,9.50201130697707360253286172965388306e+00,Inf,1.09370146693582476123737369782208265e-06,4.06601351285454068290244983694108939e-06,3.23884286555642947885506937194579891e-05,1.59000851357460303031226480069410381e-11,1.59000851357460303031226480069410381e-11,1.59000859378692544395134723460633186e-11
PDE,Inf,Inf,1.69852293941047893902487562045111684e+01,1.70198674012382834496364857893919795e+01,6.76291221709761224562745535413270094e-01,3.74294525147623734062480325319094909e+00,9.50123075338480055964964243490129842e+00,Inf,9.28021347577156461504572804336741943e-06,9.36595828873978830756087598838264101e-06,2.10448094387262598091732088407460903e-04,1.59009842612971470088513153837725645e-11,1.59014447226489451124873869404809383e-11,1.59014442242309408016533506138603954e-11
PDE,Inf,Inf,1.69852293941047895085990901750778004e+01,1.70198674012382834496364857893918285e+01,6.54082284760946975787877946621813779e-01,3.71973824107011044441415091766455463e+00,9.50047708378401947189299807707355364e+00,Inf,1.28850025654928918525613749429575987e-05,1.29300801251300716741129395758180698e-05,1.23954235048629961591682334340046797e-04,1.59003596646037505861217986216384001e-11,1.59003596646037505861217986216384001e-11,1.59003596646037505861217986216384001e-11
PDE,Inf,Inf,1.69852293941047894652624515185458983e+01,1.70198674012382834496364857893918963e+01,6.32071761472700847803880365596873151e-01,3.69657382409019729249244595861784495e+00,9.49975000474093981525006480435875407e+00,Inf,1.15641789510876292868904704307661708e-05,1.16152456203540357133253369163883746e-05,1.48378555575809598203377852682778890e-04,1.58959839451497277943301423624684776e-11,1.58959840618428852565753777967385747e-11,1.58959839620761707180055235394901474e-11
PDE,Inf,Inf,1.69852293941047894845832313500298048e+01,1.70198674012382834496364857893920719e+01,6.10274880357407956168551375438128698e-01,3.67345189570143557801640621110313874e+00,9.49904922532339697179314672229763597e+00,Inf,1.33719249353280039685900594473188790e-05,1.40541561003787246439758405795187172e-05,1.50170789826676553509886985494840050e-04,1.58983956809583264921222363766833403e-11,1.58983960937522069604569971967417808e-11,1.58983966953211880189286038925922662e-11
PDE,Inf,Inf,1.69852293941047894566799147522491177e+01,1.70198674012382834496364857893921181e+01,5.88708965277639780563347145320522848e-01,3.65037235197319944965226282029679788e+00,9.49837445708407611921580354769179454e+00,Inf,1.00545825827228597129015499094746967e-05,1.01233868869953527578713680024669279e-05,9.96339545690299208481520812837897500e-05,1.59008576937774325636503102061266216e-11,1.59005327557442416548277022320496747e-11,1.59005327557442416548277022320496747e-11
PDE,Inf,Inf,1.69852293941047894778681048870988849e+01,1.70198674012382834496364857893918069e+01,5.67393696286361775026022091158517892e-01,3.62735250212305183804733692370331249e+00,9.49772541404378639609405276954748110e+00,Inf,5.21327209228896706313114434593714136e-06,5.33151201087394363195900571703775074e-06,2.58649911167638376541874690312247724e-05,1.58956204637640447482320502056347582e-11,1.58956204637640447482320502056347582e-11,1.58956204637640447482320502056347582e-11
PDE,Inf,Inf,1.69852293941047895034898939423972897e+01,1.70198674012382834496364857893920966e+01,5.46351633701818101337210467631326176e-01,3.60435718672269147806773098012344799e+00,9.49710181267478421690954779612628078e+00,Inf,1.84313971727210366436921365555723812e-06,3.22099352584173640198129992332502121e-06,5.94023432621468981326626401213354667e-05,1.58973356110033174664421941565192488e-11,1.58973361336435857339720217667959660e-11,1.58973356110033174664421941565192488e-11
PDE,Inf,Inf,1.69852293941047891483574592263044275e+01,1.70198674012382834496364857893917453e+01,5.25608563399174079084038026455950388e-01,3.58140395393699447839748116824682880e+00,9.49650337188414840930398374071385814e+00,Inf,5.72233095885538789962816600056564021e-06,6.66227119997114759273832787624575738e-06,2.00887795868495679798906169809089047e-04,1.58959605724451695008304614561125776e-11,1.58959608432694856354439395182679776e-11,1.58959603837803362781193380612870800e-11
PDE,Inf,Inf,1.69852293941047895319584692341597707e+01,1.70198674012382834496364857893918346e+01,5.05112261098917160178964825464704957e-01,3.55849270415285549750153998523074401e+00,9.49592981299720653238704428654829450e+00,Inf,9.44069353860127442632216965545788701e-06,9.66160815779511680770143058744997365e-06,3.67358141457535009714190690547813271e-05,1.58988155816623402137097102150046973e-11,1.58988155461955636746325303605344427e-11,1.58988155816623402137097102150046973e-11
PDE,Inf,Inf,1.69852293941047893944282320443611304e+01,1.70198674012382834496364857893919641e+01,4.85006255484799737535925462798147251e-01,3.53562333888027969831834131154711725e+00,9.49538085974101412844038142152056288e+00,Inf,1.06014954277619162870873855686078156e-05,1.06557219730471213971444870057437360e-05,7.61031993726860161661538058243592731e-05,1.58966918779106353413567723527857405e-11,1.58966918779106353413567723527857405e-11,1.58966918779106353413567723527857405e-11
PDE,Inf,Inf,1.69852293941047893628676273605496309e+01,1.70198674012382834496364857893918500e+01,4.65298620320028570514993566619635565e-01,3.51279576092791542326262682662168971e+00,9.49485623822788788269344749714865424e+00,Inf,8.86912595319781384347202508235232238e-06,9.89471414993169117922679344673648562e-06,4.74318487077564113036899829221017744e-05,1.58995361011318715923475159827550002e-11,1.58995361011318715923475159827550002e-11,1.58995353641638410394514111829173182e-11
PDE,Inf,Inf,1.69852293941047893869064553883226043e+01,1.70198674012382834496364857893916960e+01,4.46034070122835796072713311129188810e-01,3.50377597391434446795316703242643356e+00,9.49435567693899271709573761747478428e+00,Inf,3.20588218326743423635720643962886399e-06,3.44999689335039698744428867247149316e-06,8.73264325484522327742825728017233372e-05,1.58968380672559714889243239548050799e-11,1.58968383103445570162030652321141286e-11,1.58968381556984817202050047919306674e-11
PDE,Inf,Inf,1.69852293941047895510480808552524159e+01,1.70198674012382834496364857893920781e+01,4.27264230762665208854447133846107375e-01,3.48099334997197635402530448967313681e+00,9.49387890670798571841000690504207212e+00,Inf,7.69436142547304742494578540780673371e-06,8.22945373053727151488419956375300102e-06,1.22824312872462020022964164005274874e-04,1.59006945501049340501020962619804034e-11,1.59006945501049340501020962619804034e-11,1.59006945501049340501020962619804034e-11
PDE,Inf,Inf,1.69852293941047894328817262543360704e+01,1.70198674012382834496364857893919702e+01,4.09048557335498356823296791637678733e-01,3.45825253326843210281981527359841122e+00,9.49342566070471517928586961159035866e+00,Inf,4.29289707870308974656194738151717688e-06,4.46876830512118055377544977577113476e-06,2.20700054379620535982414184604990702e-04,1.58973019743858334188660484262849212e-11,1.58973019743858334188660484262849212e-11,1.58973033198478850049051906173399226e-11
PDE,Inf,Inf,1.70040560677527640626942194893929006e+01,1.70198674012382834496364857893919887e+01,3.91455445560070955990925350012173261e-01,3.43557220206452368067152072069823813e+00,9.49299567441897671721769772869987536e+00,Inf,9.24319995904010044030637725427165282e-06,1.01968901529687551667342359245277471e-05,2.15471163241531081909297973733705251e-04,1.59005150096279922231678532198975235e-11,1.59004888448935540051375143272467966e-11,1.59005150096279922231678532198975235e-11
PDE,Inf,Inf,1.70040560677527640626942194893928543e+01,1.70198674012382834496364857893919486e+01,3.74563354219622392998391212693188600e-01,3.41291449164445089721761916617881900e+00,9.49258868564432902044090902909886836e+00,Inf,7.20135041534749510535065385461712336e-06,7.29906211800097741912585282707863860e-06,1.09736814392010969185124843367787367e-04,1.58957210015739983660160656045567875e-11,1.58957210015739983660160656045567875e-11,1.58957210015739983660160656045567875e-11
PDE,Inf,Inf,1.70040560677527640626942194893927958e+01,1.70198674012382834496364857893919024e+01,3.58461649332862759591978960687434019e-01,3.39029832449471148214892242056669194e+00,9.49220443446196620593363538666558496e+00,Inf,3.94748246496338590801270943771557671e-06,4.73166357778044196612780864200746800e-06,1.10195900086637391963577807832037301e-04,1.58989269937049832026436659936361126e-11,1.58989269937049832026436659936361126e-11,1.58989269268724399492558294307651527e-11
PDE,Inf,Inf,1.70040560677527640626942194893929499e+01,1.70198674012382834496364857893920349e+01,3.43251643583537413757870841962624993e-01,3.36772361405533395109460030651236832e+00,9.49184266323050897836680565851776365e+00,Inf,5.77637592269180442489419779372020570e-06,5.88069683995564987574984081425318411e-06,2.84968971498462518018559966496733732e-05,1.58957479788022687440374232215476346e-11,1.58957479788022687440374232215476346e-11,1.58957479788022687440374232215476346e-11
PDE,Inf,Inf,1.70040560677527640626942194893929745e+01,1.70198674012382834496364857893920596e+01,3.28927869742805803253487299740977145e-01,3.34519027507738758307292470234750615e+00,9.49150311654562105088403411001704936e+00,Inf,4.05498517883306128679683335482052398e-06,4.21161948588480968487142882786615318e-06,6.50256319486619921059951946163173581e-05,1.58958177622656390637737213676782117e-11,1.58958177622656390637737213676782117e-11,1.58958177622656390637737213676782117e-11
PDE,Inf,Inf,1.70040560677527640626942194893926448e+01,1.70198674012382834496364857893917483e+01,3.15769794253565382136574942271300006e-01,3.32269822382097113194183796855315965e+00,9.49118554126210555353908785654631029e+00,Inf,7.87686906726775216636453800154560370e-06,8.88870553500499098710467277472522306e-06,3.25659648386367614756892649263806234e-05,1.58958194194191466220431674236718665e-11,1.58958194194191466220431674236718665e-11,1.58958187709018312909210210186165361e-11
PDE,Inf,Inf,1.70040560677527640626942194893926849e+01,1.70198674012382834496364857893917946e+01,3.03872156025070852066550163516128783e-01,3.71934179469225763487462550925341668e+00,9.49088968645163203264636802742258958e+00,Inf,2.80769244265653932311313355085938540e-06,3.00138773815165404480757390927732342e-06,1.97936653454146392272308192765694499e-04,1.58957228242968112313250566428746925e-11,1.58957228242968112313250566428746925e-11,1.58957228242968112313250566428746925e-11
PDE,Inf,Inf,1.70040560677527640626942194893926017e+01,1.70198674012382834496364857893917114e+01,3.00790022587299414365413003624229883e-01,3.69715653642276373328442964175203010e+00,9.49061530339378154366267416475581580e+00,Inf,1.02974652517006953684335229268442233e-05,1.03529645862121375738041498266042115e-05,2.91514605485713787486122462482179272e-05,1.58961479377727897031552302411292520e-11,1.58961479377727897031552302411292520e-11,1.58961479377727897031552302411292520e-11
PDE,Inf,Inf,1.70040560677527640626942194893929591e+01,1.70198674012382834496364857893920473e+01,2.77113071234389301689390774912489602e-01,3.67501376149678773189135980823830909e+00,9.49036214556028640304593814598815810e+00,Inf,2.04246474165491923908792110579547475e-06,4.90133377428269318139542154129771968e-06,6.85261930381257950854633808487767723e-05,1.58981556256943053194651252409720062e-11,1.58981555343989703102190145771757177e-11,1.58981555343989703102190145771757177e-11
PDE,Inf,Inf,1.70040560677527640626942194893927465e+01,1.70198674012382834496364857893918470e+01,2.53493447609069004576424713979873683e-01,3.65293164219901588575672018725268564e+00,9.49012996859933571014554809568216650e+00,Inf,7.96579712338728200936082893147543768e-06,8.04683310565123595064541215973540219e-06,4.21046812797698938502785233305166747e-05,1.58965597361666715572430337451598739e-11,1.58965597361666715572430337451598739e-11,1.58965590377363624473881155007704295e-11
PDE,Inf,Inf,1.70040560677527640626942194893929560e+01,1.70198674012382834496364857893920411e+01,2.29934215853077372352832342936097400e-01,3.63087358183592802350265868772125185e+00,9.48991853031994533155518930467891927e+00,Inf,1.42692703569544234387857767190068459e-06,3.72514439816890352839544420589862679e-06,8.77596157639034361833414648193473456e-05,1.58963627753955651763610643769606890e-11,1.58963628743397570910007477407499428e-11,1.58963628743397570910007477407499428e-11
PDE,Inf,Inf,1.70040560677527640626942194893927003e+01,1.70198674012382834496364857893918100e+01,2.06439902036526580578899600852049177e-01,3.60885799291476458445556300610654641e+00,9.48972759067639154643457981590051884e+00,Inf,6.97038425721919740237403826028909488e-06,8.20858146181674972252169786056004778e-06,1.53033359879381679371818261116984510e-04,1.58982991497177084222739601438058815e-11,1.58982991497177084222739601438058815e-11,1.58982991497177084222739601438058815e-11
PDE,Inf,Inf,1.70040560677527640626942194893929160e+01,1.70198674012382834496364857893919979e+01,1.83017418310864405632236953987080547e-01,3.58688487549759520189875824979301958e+00,9.48955691175271165352613639264638644e+00,Inf,2.40056525574237296734905955887316630e-06,3.94538585896719668452786790030166908e-06,1.74931396497888580509524790886242894e-04,1.58956962576712183872292679379112167e-11,1.58956956622564941391465144588892527e-11,1.58956956622564941391465144588892527e-11
PDE,Inf,Inf,1.70040560677527640626942194893927311e+01,1.70198674012382834496364857893918377e+01,1.59677866479232569538036064665676228e-01,3.56495423200055648022082346851504852e+00,9.48940625774726860318557717195772907e+00,Inf,1.37664406552386440080346837575197757e-05,1.53054324240222121759039111438558304e-05,1.32995129910074037318540769540539361e-04,1.58960448708085404137315323301918601e-11,1.58960458921207170049799023931590109e-11,1.58960454966500644453161039572946683e-11
PDE,Inf,Inf,1.70040560677527640626942194893930207e+01,1.70198674012382834496364857893921027e+01,1.36271581564072475106230797873300844e-01,3.54306606741452599870477492054321578e+00,9.48927539495738533273564016879333852e+00,Inf,1.44173774605000504308746059010186030e-05,1.51327862868000325897663526356568701e-05,1.90281212244582870903327133639343055e-04,1.58959688504180846422351503473223251e-11,1.58959688504180846422351503473223251e-11,1.58959688504180846422351503473223251e-11
PDE,Inf,Inf,1.70040560677527640626942194893929314e+01,1.70198674012382834496364857893920226e+01,1.12912823079631158661357911655237720e-01,3.53561051137738366126875408602733713e+00,9.48916409176404310699282389785407965e+00,Inf,5.24913525284721626742600980797330122e-06,5.40295149628472971628267232016824414e-06,1.26422421999700410559536188119564192e-04,1.58957870303834735340708487183108355e-11,1.58958313311157095453768466294894239e-11,1.58957870029412550056856776061784438e-11
PDE,Inf,Inf,1.70040560677527640626942194893928081e+01,1.70198674012382834496364857893919117e+01,8.96325161176256546462201620391144494e-02,3.51376895952075579847351395458136563e+00,9.48907211861664913583525056553250627e+00,Inf,1.41502452710852205618342274141550962e-05,1.43936159449206895076429331675134215e-05,1.32399094351963017607457387150305336e-04,1.59014485162254391218968797331833994e-11,1.59014483291052117478323988578531286e-11,1.59014485162254391218968797331833994e-11
PDE,Inf,Inf,1.70040560677527640626942194893927773e+01,1.70198674012382834496364857893918870e+01,6.64648807458239846747479743185262192e-02,3.49197018652589997610515466504613970e+00,9.48899924801787292287221058959255518e+00,Inf,1.30820839785853334109870956604364198e-05,1.31283683256345031242031127889796563e-05,2.70808691539174368047929365228805679e-05,1.59002544755170133370572959564988244e-11,1.59002544755170133370572959564988244e-11,1.59002544755170133370572959564988244e-11
PDE,Inf,Inf,1.70040560677527640626942194893927958e+01,1.70198674012382834496364857893919024e+01,4.35168607704022802460440086630733538e-02,3.47021420971947644981689996551551978e+00,9.48894525450854951180261148464389749e+00,Inf,9.08980390809743107631887053039466952e-06,9.17367046145896966025981827485142082e-06,9.03834401545028363751851863916069654e-06,1.58977758973169417347479871470740974e-11,1.58977756702579323822199480260057047e-11,1.58977758977146596785733060074958074e-11
PDE,Inf,Inf,1.70040560677527640626942194893929006e+01,1.70198674012382834496364857893919887e+01,2.13559608682195949606955378105918728e-02,3.44852069168628196236920772078038924e+00,9.48890991465265369597205393727837624e+00,Inf,5.96749358257812915056602673973707789e-06,6.79734209364863844026091395197128159e-06,6.54495433319618367415387690166845111e-05,1.59017170916325774378889106806017975e-11,1.59017167961928773320754460927351066e-11,1.59017167067582698606360287117686589e-11
PDE,Inf,Inf,1.70040560677527640626942194893929530e+01,1.70198674012382834496364857893920380e+01,9.91927485121620130780089315989345252e-03,3.42685013301888844004830278955628465e+00,9.48889300702234205208638214387675843e+00,Inf,2.37099143117763049212072131371513716e-06,2.65060905516924948570667590661371104e-06,2.34537062266465752779867003097992235e-04,1.59016226476508710762087439394308150e-11,1.59016226652704462609235737854772795e-11,1.59016226652704462609235737854772795e-11
PDE,Inf,Inf,1.70040560677527640626942194893927157e+01,1.70198674012382834496364857893918161e+01,2.85374699033785077123599465072735798e-02,3.40522244308867934267733945998627679e+00,9.48889431218306621350267612321920325e+00,Inf,4.00348227716826021250200197185071923e-06,4.84073161804472353260121682724299788e-06,3.43643433679063414997909902436280761e-05,1.59015009443714267334691095983723711e-11,1.59015030007741717055492005718309003e-11,1.59015030091716633360637492141052991e-11
PDE,Inf,Inf,1.70040560677527640626942194893928605e+01,1.70198674012382834496364857893919579e+01,5.09696542817814345534988484231258315e-02,3.38363765108249977848465767581747904e+00,9.48891361267875539879651265451356895e+00,Inf,1.74507994281788029591327203328200203e-06,3.59274489058022542369333231142792972e-06,9.03467266091158846353817040337663159e-05,1.58967300718075485667474454989188908e-11,1.58967300718075485667474454989188908e-11,1.58967163085433398469765626042672006e-11
PDE,Inf,Inf,1.70040560677527640626942194893927403e+01,1.70198674012382834496364857893918377e+01,7.37753366918945772950587214140736113e-02,3.36209578933432806083314584538550332e+00,9.48895069301707140710488827554800563e+00,Inf,9.38178165242165663431927159207540053e-06,9.46775713575007736045646430128760324e-06,1.16317859027743446967551464371323913e-04,1.58960204490648473995759932331145621e-11,1.58960204364620581103183008180456638e-11,1.58960204490648473995759932331145621e-11
PDE,Inf,Inf,1.70040560677527640626942194893928389e+01,1.70198674012382834496364857893919363e+01,9.66590226294587017323742691530519808e-02,3.34059689339857600869991028635682538e+00,9.48900533965473209992723085779200618e+00,Inf,7.90714628955361770245967379064800843e-06,7.97884795039215245524476772355246224e-06,4.99139580874758915221672405699598720e-05,1.58960508650959096656337857838852444e-11,1.58960508650959096656337857838852444e-11,1.58960495989829433100387706468924920e-11
PDE,Inf,Inf,1.70040560677527640626942194893927496e+01,1.70198674012382834496364857893918531e+01,1.19410656275788244950696158151660827e-01,3.31914100230955910616890784789793649e+00,9.48907734098290968979948341773797242e+00,Inf,8.89945399158788519853961378430455545e-06,8.96200138443417648579876979041815486e-06,1.33523043083460231377303032888867998e-04,1.58963578419039596675619564827568479e-11,1.58963151067306122627303127053076329e-11,1.58963578419039596675619564827568479e-11
PDE,Inf,Inf,1.70040560677527640626942194893927742e+01,1.70198674012382834496364857893918778e+01,1.42130679712108882405628044955233776e-01,4.98320833723859921513477692453515154e+00,9.48916648731269748942931920322527435e+00,Inf,1.85121230766813104652282566602403627e-06,4.91778744485565744936476712998327557e-06,9.15954227066651040098643824370956799e-05,1.58990738047039319828927329661826676e-11,1.58990737547033184697479303989491555e-11,1.58990738047039319828927329661826676e-11
PDE,Inf,Inf,1.70040560677527640626942194893928451e+01,1.70198674012382834496364857893919394e+01,1.64868522669500480756164058922484102e-01,4.96538772913790014351359838552517489e+00,9.48927257086065078022123367117844126e+00,Inf,1.02791716448506692959313268067268735e-05,1.03398389947960576286872747665706895e-05,2.23307032859953338665783243021110071e-04,1.59005616318360310415451070514268919e-11,1.59005616318360310415451070514268919e-11,1.59005616318360310415451070514268919e-11
PDE,Inf,Inf,1.70040560677527640626942194893929221e+01,1.70198674012382834496364857893920041e+01,1.87601787910368510561543257836219356e-01,4.94760096002219050928394852647655124e+00,9.48939538573439988618165195189641082e+00,Inf,1.27644483042961251463181304032861622e-05,1.28119160844722570298663323596308640e-05,2.26435163635588176776731769371110679e-04,1.58974497868651237589973654073118709e-11,1.58974497868651237589973654073118709e-11,1.58974491919477960132177691336080906e-11
PDE,Inf,Inf,1.70040560677527640626942194893926325e+01,1.70198674012382834496364857893917391e+01,2.10317953990787185051631998232754903e-01,4.92986209444973221026157193824189185e+00,9.48953472791833551451453934215302948e+00,Inf,6.94494539526993275706097462463652827e-06,7.02502012323284859800839158698416678e-06,2.08370148580234454301166996313235828e-04,1.58957842602127878484911616534941724e-11,1.58957858055595946265229833140902541e-11,1.58957858108295925247222302242486757e-11
PDE,Inf,Inf,1.70040560677527640626942194893930177e+01,1.70198674012382834496364857893921058e+01,2.33009421061182609529571076530738216e-01,4.91214253948411955407855037803954569e+00,9.48969039525936753705900264616267114e+00,Inf,1.15587594513222306006985474445022744e-06,4.20105649531503170901507727872320433e-06,6.08643522915499878330605405443448387e-05,1.58969418487377048630283586809688083e-11,1.58969418487377048630283586809688083e-11,1.58969428325508042365425192292544442e-11
PDE,Inf,Inf,1.70040560677527640626942194893929560e+01,1.70198674012382834496364857893920442e+01,2.55671360575780714008355787759770016e-01,4.89445656585351797290800104622985506e+00,9.48986218745275657356669996680023036e+00,Inf,6.54346140590026751702650501737625840e-06,6.65770034920821889637166300610069324e-06,1.80384380325303219045520681582895494e-04,1.58981682509900348092400469449498133e-11,1.58981682509900348092400469449498133e-11,1.58981682509900348092400469449498133e-11
PDE,Inf,Inf,1.70040560677527640626942194893927249e+01,1.70198674012382834496364857893918254e+01,2.78300580446845250687107216207477654e-01,4.87680408799402338138640650901892817e+00,9.49004990602801942062293011083987654e+00,Inf,1.45107628097979058108211209901702682e-05,1.65689326007666539416233464966662304e-05,3.55839452063178846372180338983743435e-05,1.58958627122697800480504307105194256e-11,1.58958627136707444803764515336917032e-11,1.58958627136707444803764515336917032e-11
PDE,Inf,Inf,1.70040560677527640626942194893929191e+01,1.70198674012382834496364857893920041e+01,2.99011112396836787656714781877015919e-01,4.85918502075876366897742471888809995e+00,9.49025335433490792053371168749250176e+00,Inf,6.70257838683831285085114540169043153e-06,6.81834545428495449622658676394516667e-06,6.70510889294467915941155887249017992e-05,1.58971312892018966283222925941303131e-11,1.58971312892018966283222925941303131e-11,1.58971312668373015218333409040180524e-11
PDE,Inf,Inf,1.70040560677527640626942194893928605e+01,1.70198674012382834496364857893919579e+01,3.08252515834512061736286903650457546e-01,4.84159927955019013319611663600573040e+00,9.49047233752946248309253179859660392e+00,Inf,6.23122644697032292920662002614803824e-06,7.43201545547398719816264151648992196e-06,3.67652513767554078141354609818265047e-05,1.58992299228850757658790401692379731e-11,1.58992299228850757658790401692379731e-11,1.58992299228850757658790401692379731e-11
PDE,Inf,Inf,1.70040560677527640626942194893928112e+01,1.70198674012382834496364857893919147e+01,3.18871558348369508528517907581732746e-01,4.82404678032063942186420677959753450e+00,9.49070666256013921401706625044749434e+00,Inf,9.27836134373017492323204593961682816e-06,9.63302718805492810671561847751070655e-06,7.62533651240466045015916517841925034e-05,1.58986299605027390122390789556999918e-11,1.58986301895122684122301325385361713e-11,1.58986301412324839232392714673415718e-11
PDE,Inf,Inf,1.70040560677527640626942194893929067e+01,1.70198674012382834496364857893919949e+01,3.30726807709123987436206299215204590e-01,4.81757542010762074690577273643583006e+00,9.49095613815401065823524281655069065e+00,Inf,1.02317521275875099275929275256358228e-05,1.12398101804144360591832549980644426e-05,2.27051392853530424501440793706229077e-04,1.59009827845008094859225569817442355e-11,1.59009827845008094859225569817442355e-11,1.59009827845008094859225569817442355e-11
PDE,Inf,Inf,1.70040560677527640626942194893929437e+01,1.70198674012382834496364857893920226e+01,3.43625691165253163321415548471922336e-01,4.80003626151138737349599993819717164e+00,9.49122057480304294851721465424730924e+00,Inf,4.19366393077158852060201730403192649e-06,4.32839366748775136034137336570365492e-06,5.91357822566496287506472071453813772e-05,1.58994029029116155686448229494200427e-11,1.58994029029116155686448229494200427e-11,1.58994029029116155686448229494200427e-11
PDE,Inf,Inf,1.70040560677527640626942194893926541e+01,1.70198674012382834496364857893917607e+01,3.57485194421146402075830332025389346e-01,4.78253027244402013126814147554069162e+00,9.49149978475044617263596609539494414e+00,Inf,2.75135665629834663393567494483848698e-06,3.01807774359199663666175655039215794e-06,7.40547700409873233906458115573044630e-05,1.59006046227735483994499382676417269e-11,1.59006046227735483994499382676417269e-11,1.59006046380559090348053032053501894e-11
PDE,Inf,Inf,1.70040560677527640626942194893930207e+01,1.70198674012382834496364857893921089e+01,3.72207303248288255548332879903993878e-01,4.76505737104352203547644796236214545e+00,9.49179358197709950453044145924268860e+00,Inf,5.14557989936369916747107403101735884e-06,5.99018540991354066148290980381674640e-06,1.01390163510899475092772681550705399e-04,1.58963191360258943267286191797419440e-11,1.58963191149817002378278293978548167e-11,1.58963191318875270994143903977132599e-11
PDE,Inf,Inf,1.70040560677527640626942194893928882e+01,1.70198674012382834496364857893919856e+01,3.87686475299432411300617748386652126e-01,4.74763249408377466585476123774357161e+00,9.49210178218805229436057411892244228e+00,Inf,1.47746760881123857469261723161350442e-05,1.62639423746903885128540589674379317e-05,6.18833922382135049131105561437556981e-05,1.58964062895060208208177795110151180e-11,1.58964059763598199130680916589908511e-11,1.58964050233556544300103970962569772e-11
PDE,Inf,Inf,1.70040560677527640626942194893928451e+01,1.70198674012382834496364857893919363e+01,4.03828632650930864476072950651753839e-01,4.73022531756865262704460606031499280e+00,9.49242420279909984924848320061959708e+00,Inf,1.83473809578396010069286319501708382e-06,2.15768967980448512154081796128887662e-06,9.27595637900145801996619789940358542e-05,1.58974069986113891926160893510469589e-11,1.58974069986113891926160893510469589e-11,1.58974076913423959042980253154720104e-11
PDE,Inf,Inf,1.70040560677527640626942194893927434e+01,1.70198674012382834496364857893918377e+01,4.20550838817538007293062099308887199e-01,4.71285098897140916708864383059654276e+00,9.49276066292343376587999609860424504e+00,Inf,6.19727073659509372608412422821817205e-06,7.02834996768195276518524967441231394e-06,1.81791204589189225846359483767543728e-04,1.58994819385849631291860992708737334e-11,1.58994819385849631291860992708737334e-11,1.58994819385849631291860992708737334e-11
PDE,Inf,Inf,1.70040560677527640626942194893928081e+01,1.70198674012382834496364857893919147e+01,4.37780285238545459233298980118737476e-01,4.69550942871472539370818976285006524e+00,9.49311098335836862171367509274126319e+00,Inf,4.42939512997259526233198647887085431e-06,4.57614427634012226181790303999481965e-06,1.29883257080322962226956441138910326e-04,1.58983966694342999861234761318511197e-11,1.58983968440771989862559626974627992e-11,1.58983578228639022270705872489733351e-11
PDE,Inf,Inf,1.70040560677527640626942194893926787e+01,1.70198674012382834496364857893917915e+01,4.55453351154362274743247769204021150e-01,4.67820055762937716050421467930766543e+00,9.49347498657214347969932635234244476e+00,Inf,5.94348368686771240510457523244332036e-06,6.07457588620230413474425894002664718e-06,3.68065656106195011314047691197701838e-05,1.58959492488857395988362315036221862e-11,1.58959492488857395988362315036221862e-11,1.58959492488857395988362315036221862e-11
PDE,Inf,Inf,1.70040560677527640626942194893929098e+01,1.70198674012382834496364857893919949e+01,4.73514576705982699745533749888617180e-01,4.66092429709527166533729702233704178e+00,9.49385249669079816859772106340612175e+00,Inf,5.65249491854340192120428036538969134e-06,7.31429674921651874385461457210403184e-06,8.52341608553395123880738088354745522e-06,1.58993687941431433752375522645878986e-11,1.58993687941431433752375522645878986e-11,1.58993687941431433752375522645878986e-11
PDE,Inf,Inf,1.70040560677527640626942194893930084e+01,1.70198674012382834496364857893920935e+01,4.91915670173471240456592129526896166e-01,4.64368056904268473195002543234544955e+00,9.49424333948512706796562861489740470e+00,Inf,7.43919944670431368897418067213794254e-06,7.53351740238862491657643435497045579e-06,7.16212149875813692505017029147173174e-05,1.58980306686701890277223097404968003e-11,1.58980312800541965684678579855781428e-11,1.58980306686701890277223097404968003e-11
PDE,Inf,Inf,1.70040560677527640626942194893926479e+01,1.70198674012382834496364857893917576e+01,5.10614587627846465117773887800365854e-01,4.96581299349624322309965128402096250e+00,9.49464734235770654482346154502615015e+00,Inf,3.29746303105002368190488608572719703e-06,3.50398357663750853000759247156087106e-06,2.21581543166543344256003454744554479e-04,1.59025268689439716332277812687191510e-11,1.59027675881953861556205053975758139e-11,1.59025268689439716332277812687191510e-11
PDE,Inf,Inf,1.70040560677527640626942194893930485e+01,1.70198674012382834496364857893921428e+01,5.29574698558522539531018393832421384e-01,4.94808240117713890023451430098064387e+00,9.49506433432999886573380913875186480e+00,Inf,9.32453868403319729298974200713500229e-06,9.38412163189935199548380339858928761e-06,6.22018564587208596796057368600338281e-05,1.59002554313327614560687385538529609e-11,1.59002552002168090138172077246466562e-11,1.59002531976925216189353053012027045e-11
PDE,Inf,Inf,1.70040560677527640626942194893926417e+01,1.70198674012382834496364857893917545e+01,5.48764047753722884909529493446939757e-01,4.93038027255301307955476220718464040e+00,9.49549414602953132450061515249899087e+00,Inf,8.80370395779278608372416646179390316e-06,8.89975901099367233732145868095204109e-06,2.47905325776497127047484766126050735e-04,1.58963513054302336430284311499900156e-11,1.58963652672613300698325819059200436e-11,1.58963652531226112757216047025946981e-11
PDE,Inf,Inf,1.70040560677527640626942194893928266e+01,1.70198674012382834496364857893919240e+01,5.68103234956020172970846853907788420e-01,4.91270653297163076549879542671252568e+00,9.49593660967715188612563208413525910e+00,Inf,4.56341509003546609549594614787510424e-06,6.11414780990380312768265319218779977e-06,1.54518009353435691724191909189184476e-04,1.58956598486287872404665096884491865e-11,1.58956601894519850822914046555424118e-11,1.58956601894519850822914046555424118e-11
PDE,Inf,Inf,1.70040560677527640626942194893926232e+01,1.70198674012382834496364857893917329e+01,5.87630149348087539271594426190960493e-01,4.89506110811694349954874448246577506e+00,9.49639155907435978052093699177585781e+00,Inf,2.58071233809916050874670302972885855e-06,3.53750894134767018094427286306941507e-06,1.30067085273610991232777972409521490e-04,1.59015150385439270458687910298480384e-11,1.59015150385439270458687910298480384e-11,1.59015128008356244718787418831902616e-11
PDE,Inf,Inf,1.70040560677527640626942194893927496e+01,1.70198674012382834496364857893918500e+01,6.07316060138454887585332648125625622e-01,4.87745876873332477012785681791393583e+00,9.49685882959071163717632148359373593e+00,Inf,7.07905596511119647655060672636328806e-06,7.70398932154693051466040388440181596e-06,1.84681616712190584886903199353355498e-04,1.58993050184567409265020089157514124e-11,1.58993050849020208103525192299476762e-11,1.58993046694124086628589365084466537e-11
PDE,Inf,Inf,1.70040560677527640626942194893930423e+01,1.70198674012382834496364857893921335e+01,6.27141828231237051973729109319703310e-01,4.85986955263359049229880654145193544e+00,9.49733825815130383226810706493172915e+00,Inf,2.92374263373458548301054349058682884e-06,5.58974228072294942602198082897763171e-06,1.93446730961185449775036709634395641e-04,1.58977297811467528391294753162721939e-11,1.58977297811467528391294753162721939e-11,1.58977297811467528391294753162721939e-11
PDE,Inf,Inf,1.70040560677527640626942194893926695e+01,1.70198674012382834496364857893917792e+01,6.47090586227092198994877492221900088e-01,4.84230843287283267489131040069547655e+00,9.49782968322433062187344024544881991e+00,Inf,2.59104913552865164838748952510525736e-06,2.83556406296043976488309097123634228e-06,4.75524912959222337177873390194020879e-05,1.59009470880664020390804577364325083e-11,1.59009469031082714651604529543519248e-11,1.59009470880664020390804577364325083e-11
PDE,Inf,Inf,1.70040560677527640626942194893927835e+01,1.70198674012382834496364857893918870e+01,6.67147434192528136287894895751394404e-01,4.82477533644256706794585280524532775e+00,9.49833294480871676056710335017404108e+00,Inf,9.63179373573601218239801705554294919e-06,9.69389611445797537700631680247715809e-06,1.84964439169971217135135823996876896e-04,1.58987761605728172403504144507543826e-11,1.58987740680639044438656675388144975e-11,1.58987761605728172403504144507543826e-11
PDE,Inf,Inf,1.70040560677527640626942194893928759e+01,1.70198674012382834496364857893919764e+01,6.87299166641422173169541944320607953e-01,4.80727019066818395273194179654210073e+00,9.49884788442182690830846810727734447e+00,Inf,4.62703566056669653494717965496597469e-06,4.75855733387296562635488644071399828e-06,2.00575921812313803310178314699120763e-04,1.59018067791153120270843771870465877e-11,1.59018067791153120270843771870465877e-11,1.59018067791153120270843771870465877e-11
PDE,Inf,Inf,1.70040560677527640626942194893925924e+01,1.70198674012382834496364857893917083e+01,7.07534084595423134505261373310430677e-01,4.78979292320847183345293378457363250e+00,9.49937434508725009498257759617649228e+00,Inf,1.57118991725167089238679604369892229e-05,1.57552012827020855306206630667146039e-05,1.49625780769832598004647470772973743e-04,1.58964682962092669543675067935133106e-11,1.58964536840725292207227996650557272e-11,1.58964684471661232970270890206907944e-11
PDE,Inf,Inf,1.70040560677527640626942194893929530e+01,1.70198674012382834496364857893920380e+01,7.27841776028729918335304571891332405e-01,4.78414357183404793713900262530932376e+00,9.49991217132265932521914821088621121e+00,Inf,9.71230061224763143736457669491374172e-06,9.78740527868383737471881791952115637e-06,1.71833822926390956648068756602431951e-04,1.58963846293835904181835643968987232e-11,1.58963846293835904181835643968987232e-11,1.58963846293835904181835643968987232e-11
PDE,Inf,Inf,1.70040560677527640626942194893928636e+01,1.70198674012382834496364857893919610e+01,7.48212953502764030768544195086267794e-01,4.76667071809073273016688459765569211e+00,9.50046120912774742535168978713010247e+00,Inf,1.42110985428762936417079575347691234e-05,1.82212932579695268503918800269987036e-05,2.42339466799118774499098264972431398e-04,1.59000739621785037578606918407429394e-11,1.59000739621785037578606918407429394e-11,1.59000739621785037578606918407429394e-11
PDE,Inf,Inf,1.70040560677527640626942194893929930e+01,1.70198674012382834496364857893920781e+01,7.68639317411888283411452243667855459e-01,4.74922569668479276458643402252647618e+00,9.50102130597223688400615920202469604e+00,Inf,8.72158772740062722402514364662323975e-06,9.05346276350902457664299381622139052e-06,5.70135290533960311046782054422815315e-05,1.59009463402634232445691266716930603e-11,1.59009843571981725592605274113637648e-11,1.59009462259838363221984264180804115e-11
PDE,Inf,Inf,1.70040560677527640626942194893926294e+01,1.70198674012382834496364857893917391e+01,7.89113434617320208378985086420099785e-01,4.73180843660013232486568211936066893e+00,9.50159231078396655401016819776537053e+00,Inf,1.22735014728168263894264963856119379e-05,1.29182085258767353284015961184945445e-05,2.11932013694746786137532630110138521e-04,1.58978278196650904045611267736812369e-11,1.58978278196650904045611267736812369e-11,1.58978278196650904045611267736812369e-11
PDE,Inf,Inf,1.70040560677527640626942194893927403e+01,1.70198674012382834496364857893918439e+01,8.08176589129280180252991487231468738e-01,4.71441886714387870381836269969732294e+00,9.50217407393705165119187202804909209e+00,Inf,4.40120236221386283786920076955380325e-06,4.52321719317898498236673254885645787e-06,5.07127329558550694394474667543788009e-05,1.58958089139165263818628290810289301e-11,1.58958089139165263818628290810289301e-11,1.58958087055129955543874005411582536e-11
PDE,Inf,Inf,1.70040560677527640626942194893925955e+01,1.70198674012382834496364857893917083e+01,8.23617723557883608498215367627437143e-01,4.69707302063812249698851998022664453e+00,9.50276644724012097869729569601137732e+00,Inf,6.83334363779681895740201008937991578e-06,7.87820706276127555320725695765013515e-06,7.19572627089613009429633376268282570e-05,1.59015157750703660714854289613867589e-11,1.59015157750703660714854289613867589e-11,1.59015157750703660714854289613867589e-11
PDE,Inf,Inf,1.70040560677527640626942194893929221e+01,1.70198674012382834496364857893920226e+01,8.39332403188565077263335651772311877e-01,4.67973841471585180142540156129832799e+00,9.50336928392462633204372251681815704e+00,Inf,3.22805286213404211979855092030120240e-06,3.46767324164830410921982521607470475e-06,9.76527371151059629539818218970673497e-05,1.58987395083010244985353064473226947e-11,1.58987395083010244985353064473226947e-11,1.58987395083010244985353064473226947e-11
PDE,Inf,Inf,1.70040560677527640626942194893930855e+01,1.70198674012382834496364857893921767e+01,8.55309765156375964383234530238589042e-01,4.66243129168229636315149426893961670e+00,9.50398243863322931095740550543434124e+00,Inf,1.02647191853894013763846129737720896e-05,1.03391260898048238042865183035506022e-05,4.27110560142526858131599156067405244e-05,1.58957602045716033799531825234679142e-11,1.58957596031673922308101684487364954e-11,1.58957597332710299704665573099896142e-11
PDE,Inf,Inf,1.70040560677527640626942194893930362e+01,1.70198674012382834496364857893921212e+01,8.71532511378194983266954743725485662e-01,4.64515158225719106669720022762768891e+00,9.50460576740826154496442951479792732e+00,Inf,1.10887247163821275717633926853130579e-05,1.20930347261087083409243526484656270e-05,9.18974192227541334266647911014708464e-05,1.58986398942337700627116131756811563e-11,1.58986399984688174801327371969380309e-11,1.58986383625086697078877677615516614e-11
PDE,Inf,Inf,1.70040560677527640626942194893930115e+01,1.70198674012382834496364857893920935e+01,8.87984411036892083135009616873595722e-01,4.62789921733034868584185597972079772e+00,9.50523912768025921290237700711735034e+00,Inf,3.14045257576155520392002966898599542e-06,3.39050503997991195327198766327579461e-06,2.33002581619163361095479453594699226e-04,1.58995879920842395977659793315509833e-11,1.58995864500815504574032317229590411e-11,1.58995864654201556763105884171063035e-11
PDE,Inf,Inf,1.70040560677527640626942194893930238e+01,1.70198674012382834496364857893921089e+01,9.04650247436358288784183129407539876e-01,4.61067412811402160873980871350358931e+00,9.50588237825657256024211804826762951e+00,Inf,1.49961012865086806884073100071723812e-05,1.82855412951541877976202915045771060e-05,5.77647264661415563436102175627230571e-05,1.59029678119788368725735989961064550e-11,1.59029678146797094906196967582221701e-11,1.59029678146797094906196967582221701e-11
PDE,Inf,Inf,1.70040560677527640626942194893927804e+01,1.70198674012382834496364857893918870e+01,9.21515764039204783486713971922676019e-01,4.59347624614278029500357182752865020e+00,9.50653537931004950935544977383797395e+00,Inf,1.45905664852849697057321001162681921e-05,1.46313366945286619062931257308899484e-05,1.19654925960402626182261132571004461e-04,1.58992168308453870437420900080291818e-11,1.58992178877243310940349832567552097e-11,1.58992186465053064192051101859990933e-11
PDE,Inf,Inf,1.70040560677527640626942194893926171e+01,1.70198674012382834496364857893917360e+01,9.38567610587971332214449991477591462e-01,4.57630550342821089884925590004856444e+00,9.50719799236779297328881979231008997e+00,Inf,1.32705159106224348825453581722956576e-05,1.33316438503930036198511648139333486e-05,2.15075480460869365125927902425430931e-04,1.58957786325645386863490291292098841e-11,1.58957786325645386863490291292098841e-11,1.58957786325645386863490291292098841e-11
PDE,Inf,Inf,1.70040560677527640626942194893929314e+01,1.70198674012382834496364857893920226e+01,9.55793288983059887213676245317063459e-01,4.55916183183477886732500128742921733e+00,9.50787008029999308268071388067106470e+00,Inf,2.27535660841185387246625618560029731e-06,2.58397791486142899322721498224710594e-06,2.34650362675235636449044355949573232e-04,1.58970898762435057823794823169096380e-11,1.58970898762435057823794823169096380e-11,1.58970898762435057823794823169096380e-11
PDE,Inf,Inf,1.70040560677527640626942194893926818e+01,1.70198674012382834496364857893917946e+01,9.73181094345661680285145791623563921e-01,4.54204516402344820767664876748491995e+00,9.50855150730883177855626103672612387e+00,Inf,1.00000983397124435105510603945398175e-05,1.00682837101684686358633798850079373e-05,1.78892606218685638719967425936108146e-04,1.59033813068788902723587244352177676e-11,1.59033813068788902723587244352177676e-11,1.59033813068788902723587244352177676e-11
PDE,Inf,Inf,1.70040560677527640626942194893926232e+01,1.70198674012382834496364857893917299e+01,9.90720094245746697279513799546613462e-01,4.52495543281740627635422165546227295e+00,9.50924213891746197424307071533182466e+00,Inf,1.29927890778038831378067290640966455e-05,1.30373042132820602850439549232735553e-05,5.65233898533601166683092345405659607e-05,1.59020794586633766335653946121813422e-11,1.59020794586633766335653946121813422e-11,1.59020790047861732332920484026059685e-11
PDE,Inf,Inf,1.70040560677527640626942194893926417e+01,1.70198674012382834496364857893917483e+01,1.00840004865058353222476106173420482e+00,4.50789257136194936172613158317011721e+00,9.50994184195906045397888364459361014e+00,Inf,8.75537689835536897878518031847165263e-06,8.83930167513104700425809933472555698e-06,1.65188144590305789577924319091282632e-04,1.59014581517706922200551416787672748e-11,1.59014581517706922200551416787672748e-11,1.59014582100814235174519276257893926e-11
PDE,Inf,Inf,1.70040560677527640626942194893926417e+01,1.70198674012382834496364857893917514e+01,1.02621137570679959937204077726783532e+00,4.49085651312450826955259172020935542e+00,9.51065119383413372376642034835226028e+00,Inf,3.60621613460717110281297394873182040e-06,3.81416951351266867309571092928298139e-06,9.86312978421139107217254558239520220e-05,1.58956481682589471336427483835937833e-11,1.58956480758056691253412294119407329e-11,1.58956480758056691253412294119407329e-11
PDE,Inf,Inf,1.70040560677527640626942194893929899e+01,1.70198674012382834496364857893920719e+01,1.04414510844923317046108368516835304e+00,4.47386447553690020175273656085788439e+00,9.51136860940962266282213331021588458e+00,Inf,1.40701935573919299728847948895150109e-05,2.01116058061918102928820872275457213e-05,2.55567461433078474585958842322299292e-04,1.58968389260839377857765911838694112e-11,1.58968389260839377857765911838694112e-11,1.58968399097398519083792722522841831e-11
PDE,Inf,Inf,1.70040560677527640626942194893925585e+01,1.70198674012382834496364857893916590e+01,1.14921750637246071898116797185164190e+00,4.45688161270836235058558168516037824e+00,9.51209470572118830082054411972615111e+00,Inf,9.55110429735760674684463704865503660e-06,1.00336301060314763583673872761662956e-05,1.47840939452802208637882722366437588e-04,1.58997129124659950821194033777254386e-11,1.58997113320443693778949131869868214e-11,1.58997114467425101587348443869674277e-11
PDE,Inf,Inf,1.70040560677527640626942194893927064e+01,1.70198674012382834496364857893918161e+01,1.13403544218929316046328411262564910e+00,4.43992535811291390702434303949654357e+00,9.51282935470754114591288058921473766e+00,Inf,4.41580241312118941860381397266707042e-06,4.56612838630051441176997943693612496e-06,1.11530438501005321685539624644287482e-04,1.58957084172311067344756220191278167e-11,1.58957084172311067344756220191278167e-11,1.58957083904772287272096605299373189e-11
PDE,Inf,Inf,1.70040560677527640626942194893925524e+01,1.70198674012382834496364857893916590e+01,1.11898125191027646849946788595534760e+00,4.42299564616666211328672968994668414e+00,9.51357242956439964267157244500886952e+00,Inf,4.47086923417635064704808791155862458e-06,4.64399116948702522472215495493903010e-06,1.39999107710478413878984933087479457e-04,1.58965345877663162654527558881825074e-11,1.58965345877663162654527558881825074e-11,1.58965345877663162654527558881825074e-11
PDE,Inf,Inf,1.70040560677527640626942194893926109e+01,1.70198674012382834496364857893917237e+01,1.10405845741728493701838564030855015e+00,4.40609241207848029752992193900042015e+00,9.51432380473396355744701120394462241e+00,Inf,8.92791068765771570178086989751300107e-06,9.87430311074709323769483302676919735e-06,2.46480985331058070484397510898427897e-04,1.58996517291911702615290456386302420e-11,1.58996517291911702615290456386302420e-11,1.58996526284087144276229327341750488e-11
PDE,Inf,Inf,1.70040560677527640626942194893929560e+01,1.70198674012382834496364857893920411e+01,1.08927076467552471048029798160150854e+00,4.38921559122210969887034690787524065e+00,9.51508335589446122754622965912074624e+00,Inf,1.66982805528206968721109040902084727e-05,1.79290458526945398282811886994301221e-05,1.22258681631183756346515641680937311e-04,1.59006224039016016693394917013127000e-11,1.59006116563104379876271115179937642e-11,1.59006225301708453768182295006999546e-11
PDE,Inf,Inf,1.70040560677527640626942194893930053e+01,1.70198674012382834496364857893920904e+01,1.07462203191586308516046755362376046e+00,4.37236511929466937214757896878825333e+00,9.51585095994976801069619530823914470e+00,Inf,4.61950247655156962410830813323368731e-06,4.74627787958960393266630902906736994e-06,1.32945549849615343057440744070815728e-04,1.58999573830926469929590585049507430e-11,1.58999579730809959268255048603329171e-11,1.58999579730809959268255048603329171e-11
PDE,Inf,Inf,1.70040560677527640626942194893928235e+01,1.70198674012382834496364857893919209e+01,1.06011628819764980296749334760401089e+00,4.36923907593816618976666689457353639e+00,9.51662649501909594001645913326366523e+00,Inf,1.07709931032269113130308823623610485e-05,1.08458590216943199360843790786580447e-05,1.02225125478632138162629986264928024e-04,1.59042219024676064658842326281201163e-11,1.59042214328604613182722937830678809e-11,1.59042219024676064658842326281201163e-11
PDE,Inf,Inf,1.70040560677527640626942194893926479e+01,1.70198674012382834496364857893917607e+01,1.04575773984740025186369140138250766e+00,4.35239054974761320890061735875596385e+00,9.51740984042675765338318549425443698e+00,Inf,5.48272270865417974272026185942466730e-06,5.63433168476312124487301905473386973e-06,2.46563185569890055749779788077327369e-04,1.58997469545221996115550263567333308e-11,1.58997469545221996115550263567333308e-11,1.58997469545221996115550263567333308e-11
PDE,Inf,Inf,1.70040560677527640626942194893926541e+01,1.70198674012382834496364857893917607e+01,1.03155077692168081702268304221257867e+00,4.33556834276272344944064763942665328e+00,9.51820087669199718809595105172816615e+00,Inf,1.48484893967914213038820674300981476e-05,1.48933523545620385346455251824021449e-05,2.23581132983748873428565745813932457e-04,1.59028190638000295774812956296954508e-11,1.59028190725031208555876675288840576e-11,1.59028190725031208555876675288840576e-11
PDE,Inf,Inf,1.70040560677527640626942194893930023e+01,1.70198674012382834496364857893920842e+01,1.01749997963480277212048856269267670e+00,4.31877239226084152706723779485188719e+00,9.51899948551889674943571076438079099e+00,Inf,4.06387383020786792113976450149845705e-06,4.20543676700322941147752602178569244e-06,2.12342288181695342682180527181784100e-04,1.58979826933274781546607526876145894e-11,1.58979829804351524446949927602333141e-11,1.58979829369250103607040792506298641e-11
PDE,Inf,Inf,1.70040560677527640626942194893926047e+01,1.70198674012382834496364857893917206e+01,1.00361013321355912952167329852511353e+00,4.30200263566988193181258476995753527e+00,9.51980554978635017489598980259208207e+00,Inf,8.33452101922869339395293266536268799e-06,8.40162354435351228283087332454588592e-06,2.68958457689778686950819781257414258e-04,1.58967924813535143975060966168694049e-11,1.58967924813535143975060966168694049e-11,1.58967924813535143975060966168694049e-11
PDE,Inf,Inf,1.70040560677527640626942194893926232e+01,1.70198674012382834496364857893917391e+01,9.89886188414047928628707687799335900e-01,4.28525901073663261867039082589197114e+00,9.52061895353810947694441800558815458e+00,Inf,1.62050000528157878813700376862426815e-05,1.66260360769300295704408767461356774e-05,1.62025248434016455433987985601980910e-04,1.58977958708134690035601904018951797e-11,1.58977958554539038035832413023591612e-11,1.58977958708134690035601904018951797e-11
PDE,Inf,Inf,1.70040560677527640626942194893929375e+01,1.70198674012382834496364857893920318e+01,9.76333353620496623902462775735461878e-01,4.26856021083131824908804923712332013e+00,9.52143958197290132605789705554187997e+00,Inf,6.76347865710424840638080759681545756e-06,6.84374501072345913246140452061646727e-06,4.84145044204485639487776928657340496e-05,1.59032742715146441797629134568999411e-11,1.59032745422144119049504368290521022e-11,1.59032759677816025369469438316182758e-11
PDE,Inf,Inf,1.70040560677527640626942194893925801e+01,1.70198674012382834496364857893916867e+01,9.62957031361310923279563123854004798e-01,4.25186844362519373908720442878799585e+00,9.52226732143461210708687723243088767e+00,Inf,3.16893781751220651008973331135032792e-06,3.41804946745305985457587050923403100e-06,2.49900325518410444784908386238409761e-04,1.58971046942985733752219648600998859e-11,1.58971046942985733752219648600998859e-11,1.58971047486137701597140218148824387e-11
PDE,Inf,Inf,1.70040560677527640626942194893927588e+01,1.70198674012382834496364857893918747e+01,9.49762843876088777926038571448545691e-01,4.23520262591645903124795472979549844e+00,9.52310205940254458154769202628902710e+00,Inf,1.35013264950504091032595356730978533e-05,1.35472684457539595098935620653543387e-05,9.33834304916484562116888470309443001e-05,1.58960624311484981856245972451607360e-11,1.58960624311484981856245972451607360e-11,1.58960617762409691098698586756399100e-11
PDE,Inf,Inf,1.70040560677527640626942194893929221e+01,1.70198674012382834496364857893920226e+01,9.36746809888094368129435260059888250e-01,4.21856269636185070336188081348302244e+00,9.52394368448174289806158052889393681e+00,Inf,1.05963503155848264339334121801425046e-05,1.06577380049714766747010187635306226e-05,7.14198809819977997908421286805569869e-05,1.58964870041377066133151431612666189e-11,1.58964869113947247624615682573589601e-11,1.58964862658804642831532699462563920e-11
PDE,Inf,Inf,1.70040560677527640626942194893928944e+01,1.70198674012382834496364857893919918e+01,9.23907085437533649212127977782287523e-01,4.20194859445735707546595529262746641e+00,9.52479208639338736640102379759707454e+00,Inf,1.77356493196704959254837998170045678e-06,2.20657614446368944782240997117744872e-06,1.41557903889860201496712012259323843e-04,1.59023734809250966431853174405453514e-11,1.59023734809250966431853174405453514e-11,1.59023734764672900349187585035512120e-11
PDE,Inf,Inf,1.70040560677527640626942194893926417e+01,1.70198674012382834496364857893917514e+01,9.15315668393706602436583410642401598e-01,4.18536025984745234590981261094073115e+00,9.52564715596525742517628815632231673e+00,Inf,1.57806603201262574160199745538751951e-05,1.92167533054154280255789361710906985e-05,1.58255550663421428255791873195475089e-04,1.58957259230227518826479564835182250e-11,1.58957259255996456472353072601274466e-11,1.58957259230227518826479564835182250e-11
PDE,Inf,Inf,1.70040560677527640626942194893928543e+01,1.70198674012382834496364857893919517e+01,8.98210089246774086479696567675493072e-01,4.16879763250000012261560765341362317e+00,9.52650878512226413932426221125652633e+00,Inf,3.24001304158542434053210227680584638e-06,5.60618493023695078776895677528615256e-06,1.01931801517985140975291284047594568e-04,1.58962363433807060084862862715146197e-11,1.58962364844639158427569195818183075e-11,1.58962363433807060084862862715146197e-11
PDE,Inf,Inf,1.70040560677527640626942194893929807e+01,1.70198674012382834496364857893920657e+01,8.81190187547015962084434775354023084e-01,4.15226065270701157948754898648200195e+00,9.52737686687705096147804828017296258e+00,Inf,1.59382333685571960087200270836500158e-05,1.92505759752090383863122031536936232e-05,2.33137818450018308999211504494423983e-05,1.58972410829403647346693848657668619e-11,1.58972410478646658469944018071858377e-11,1.58972164128068432266128583450484852e-11
PDE,Inf,Inf,1.70040560677527640626942194893926571e+01,1.70198674012382834496364857893917668e+01,8.64258976370352012620336616617004657e-01,4.13574926108539597451987628635966775e+00,9.52825129532066127140008077258453293e+00,Inf,2.94859945446020511019367014817888684e-06,3.22477879205002410726196737248163820e-06,2.09701736899276369135378558892516614e-04,1.58970106586578287184521953117737415e-11,1.58970103250865702028955562063192313e-11,1.58970092743492929198912691911080683e-11
PDE,Inf,Inf,1.70040560677527640626942194893930084e+01,1.70198674012382834496364857893920935e+01,8.47419747635252773551728271672101940e-01,4.53929113329459168557677100285805565e+00,9.52913196561327563204937868905108839e+00,Inf,7.20844830550004735908758097728005652e-06,8.63046609741821948890775211850544331e-06,9.93282781923133698460753707206289682e-05,1.58958585286799641488757681369661934e-11,1.58958582878949205426013873900234899e-11,1.58958582878949205426013873900234899e-11
PDE,Inf,Inf,1.70040560677527640626942194893929684e+01,1.70198674012382834496364857893920565e+01,8.30676019625299159239747612305188786e-01,4.52246833781473981589710561269851605e+00,9.53001877397501455489576916597417455e+00,Inf,1.30911804912974881074759125843741171e-05,1.31453703319687661978985428646121865e-05,2.28917769926774570109098530063626254e-04,1.58964912237664722542322511259995494e-11,1.58964912237664722542322511259995494e-11,1.58964912237664722542322511259995494e-11
PDE,Inf,Inf,1.70040560677527640626942194893927496e+01,1.70198674012382834496364857893918531e+01,8.14031579786542701744269032252522267e-01,4.50566814699580791435120896705941071e+00,9.53091161767681066055095175212380321e+00,Inf,1.50350349813332243520051978915361934e-05,1.52177621610324658634100769475550557e-05,6.77660556098860914277452323905685920e-05,1.58984664484329256358788885617362691e-11,1.58984665242599960240357912045841055e-11,1.58984658628752085550670869388238826e-11
PDE,Inf,Inf,1.70040560677527640626942194893929745e+01,1.70198674012382834496364857893920596e+01,7.97490508254691400697878800057645314e-01,4.48889050606770591793736658758941986e+00,9.53181039503134460753246686798449194e+00,Inf,1.20239187029777170393226600809508437e-05,1.24292612689071105231645443886630582e-05,5.89844860399182563399287449273016508e-05,1.58981917687591513439171707097190956e-11,1.58981916106335646165474681822025598e-11,1.58981918661596377604526445745346602e-11
PDE,Inf,Inf,1.70040560677527640626942194893930115e+01,1.70198674012382834496364857893920935e+01,7.81057203657640338883339106820806592e-01,4.47213536043817168695233187333386646e+00,9.53271500538405113946955634918462846e+00,Inf,3.70515975062272676385281697578937078e-06,3.86666560075390896913052207617473275e-06,1.02896970973884327410445701985403694e-04,1.58959030304792636983191132156940278e-11,1.58959030495139641034921921037207947e-11,1.58959044219389083807670174710788124e-11
PDE,Inf,Inf,1.70040560677527640626942194893926849e+01,1.70198674012382834496364857893917946e+01,7.64736411387442341766320945555236463e-01,4.45542121190504129871753538257933272e+00,9.53362534910418907080591465965573420e+00,Inf,1.00733738470126379272147214369307084e-05,1.01564214872467499916285658670840835e-05,8.85332394886959343749599665398386372e-05,1.59062146095085347846070894741925502e-11,1.59040963323880115729435673729993301e-11,1.59062138220488497893353456292229477e-11
PDE,Inf,Inf,1.70040560677527640626942194893928636e+01,1.70198674012382834496364857893919579e+01,7.48533254579997150103629224823093392e-01,4.43871068154157496956539212068496048e+00,9.53454132757597733680422975290754916e+00,Inf,5.88523661430136635435766677250404436e-06,6.02236779445497838370352883041610009e-06,2.49799873812781640801411925679189188e-05,1.58978483462028890607440509527569428e-11,1.58978474377092601974682536528126463e-11,1.58978474377092601974682536528126463e-11
PDE,Inf,Inf,1.70040560677527640626942194893926047e+01,1.70198674012382834496364857893917145e+01,7.32453281338294745980435982014569896e-01,4.42202248629706342304088883357140488e+00,9.53546284318979764299915753783669243e+00,Inf,1.56731120882211233795075320126367166e-05,1.57060233127525849067719996952457289e-05,1.63690217090054182873355557187936717e-04,1.59036954124931114335895011980301110e-11,1.59036954124931114335895011980301110e-11,1.59036954124931114335895011980301110e-11
PDE,Inf,Inf,1.70040560677527640626942194893928020e+01,1.70198674012382834496364857893919055e+01,7.16502432687134465686212795039201351e-01,4.40535657191460022789716602298275335e+00,9.53638979933346162486635874602750809e+00,Inf,1.74479923052994948988486558083499148e-05,1.84101541984027029747066806399797743e-05,1.99685831827871937131265376315044612e-04,1.58957596909717187726101933493994902e-11,1.58957596909717187726101933493994902e-11,1.58957596905789491576517383486124367e-11
PDE,Inf,Inf,1.70040560677527640626942194893929745e+01,1.70198674012382834496364857893920565e+01,7.00687210821762628229898490905692926e-01,4.38871288482871601683670883010445840e+00,9.53732210038354326932480690768159518e+00,Inf,1.41542817892026598471508890063665085e-05,1.47828339049147835590756764863389463e-05,9.41415319510225059847203012301001882e-05,1.58988210425938339829982232249015819e-11,1.58988210425938339829982232249015819e-11,1.58988210425938339829982232249015819e-11
PDE,Inf,Inf,1.70040560677527640626942194893926910e+01,1.70198674012382834496364857893918100e+01,6.85008670663091527837487063123109400e-01,4.37209137147364521034357316101420752e+00,9.53825965169677650120891023325894285e+00,Inf,3.16555265015906195551122588677254268e-06,4.48791364524489015681453211460672333e-06,1.44352538799173239378588770968915060e-04,1.58971301460278982710043757121048131e-11,1.58971302728936376592292006172466805e-11,1.58971303008243035336362227066880862e-11
PDE,Inf,Inf,1.70040560677527640626942194893927003e+01,1.70198674012382834496364857893918069e+01,6.69448158164964651397708606726668908e-01,4.35549197845668226410413294696830865e+00,9.53920235960151627049976730224780390e+00,Inf,1.83062995433400304024250832341886711e-05,1.85082734373017554691006762599970197e-05,2.73563853124244116994744086077758160e-04,1.58956865582456294020224762530031236e-11,1.58956865883551210647994479075952433e-11,1.58956865883551210647994479075952433e-11
PDE,Inf,Inf,1.70040560677527640626942194893926109e+01,1.70198674012382834496364857893917237e+01,6.54044981394667135301376346339614549e-01,4.33891465255749024070968146141678620e+00,9.54015013138926370455449857630382423e+00,Inf,1.06078293199546307137443408376609692e-05,1.10294655425160839620690077703457895e-05,1.70445654164555963085288920989297092e-04,1.59023676819171522055138038725000997e-11,1.59023676819171522055138038725000997e-11,1.59023676819171522055138038725000997e-11
PDE,Inf,Inf,1.70040560677527640626942194893927896e+01,1.70198674012382834496364857893918963e+01,6.38807997275462747923824966765076993e-01,4.32235934072739127674249405674265034e+00,9.54110287530625672086961080059098413e+00,Inf,1.17702766009902646176839102368391862e-05,1.21758845912602130288719710496078045e-05,1.33423913564823197693228064953420635e-04,1.58962651076770943744034380644977836e-11,1.58962651010074345487924105178952121e-11,1.58962657880887358641010079029964797e-11
PDE,Inf,Inf,1.70040560677527640626942194893929252e+01,1.70198674012382834496364857893920226e+01,6.23746815033238291838661127704049410e-01,4.32045672092627102648557761783479019e+00,9.54206050054512087211368134217599967e+00,Inf,1.45231803478615460706609162524856536e-05,1.47789560980853516439496350366670121e-05,1.64559363910470920532190716385597693e-04,1.58980450373207788284837532743978972e-11,1.58980452395229752549420637854059352e-11,1.58980449162925427218805168460193731e-11
PDE,Inf,Inf,1.70040560677527640626942194893929622e+01,1.70198674012382834496364857893920503e+01,6.08871863187328528007058752626008352e-01,4.30389719543469051739612230940717792e+00,9.54302291723658644220439938578752210e+00,Inf,6.42686432531861366673586108457876317e-06,6.50882407508581562936771946981730279e-06,2.50269866775585663975028076383174143e-04,1.59021724794601261746312044698834983e-11,1.59021724794601261746312044698834983e-11,1.59021724745384268091053938805385080e-11
PDE,Inf,Inf,1.70040560677527640626942194893930454e+01,1.70198674012382834496364857893921366e+01,5.94194461419037730892733703145810474e-01,4.28735968520662882805374874687031055e+00,9.54399003644126672020157670225525861e+00,Inf,1.46046693992616683911418471120870401e-06,1.97362040911966790038751576323539050e-06,1.86137725266729907924061269065652048e-04,1.59036843601396280100241053698852265e-11,1.59036843601396280100241053698852265e-11,1.59036843601396280100241053698852265e-11
PDE,Inf,Inf,1.70040560677527640626942194893925092e+01,1.70198674012382834496364857893916097e+01,5.79726897247126407567646612458278859e-01,4.27084413822855342681555474298434525e+00,9.54496177014149782096485826692914057e+00,Inf,3.84794394244289841688731392134485181e-06,3.99241457373821034946015253100667522e-06,4.44941371283407213979380338019961794e-05,1.59030706953899078069335656754657519e-11,1.59030715257612003690624583518922611e-11,1.59030706953899078069335656754657519e-11
PDE,Inf,Inf,1.70040560677527640626942194893925616e+01,1.70198674012382834496364857893916621e+01,5.65482495213476339949060628968887733e-01,4.25435050247280779101368107512386337e+00,9.54593803123324304572906968959836167e+00,Inf,1.79286077714054226567553924068912724e-05,1.79685747531726042421226147015987966e-05,2.77937701142890666745026852714473132e-04,1.58968165472551872053733048925036948e-11,1.58968165472551872053733048925036948e-11,1.58968165472551872053733048925036948e-11


==> data/solve_pde-heat-10000/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,100.0,100.0,8.824922984768016,7.454641996148276,0.007179555009537629,3.319141002309559,0.031390158367146176,100.0,1.339595416760369e-7,1.277536954181449e-6,1.1673723066522748e-6,1.589555339628962e-11,1.589555339628962e-11,1.5895567826753323e-11
0.002004008016032064,100.0,100.0,10.080437971447122,7.778449828245912,0.008345999806887746,3.322698223820971,0.03342191315081844,100.0,1.3414582928150958e-7,1.3462316524892394e-6,1.1907707286077296e-6,1.5895564674803174e-11,1.589556564594051e-11,1.5895576236310857e-11
0.004008016032064128,100.0,100.0,10.082008379133542,8.191755700395467,0.008821815026394229,3.340596893398576,0.04139830234011955,100.0,2.2695869907713594e-7,1.5418293475754628e-6,1.335064542981265e-6,1.5895567131513796e-11,1.5895567131513796e-11,1.5895587123703248e-11
0.006012024048096192,100.0,100.0,10.08292817911368,8.661978015631638,0.008879398064825976,3.3451902750773876,0.04387779744360296,100.0,2.4283101845005587e-7,1.6277705525287798e-6,1.395465583432405e-6,1.5895574068279157e-11,1.5895573231264188e-11,1.58955899334289e-11
0.008016032064128256,100.0,100.0,10.088489994830539,8.901937801302179,0.0099192748512162,3.362095789334328,0.044981266351237476,100.0,2.656320030010479e-7,1.6727459179719429e-6,1.463809441049697e-6,1.589557891169404e-11,1.5895579806154142e-11,1.5895590662691775e-11
0.01002004008016032,100.0,100.0,10.100861660330386,8.943202968559856,0.010179483982786376,3.367723614055334,0.055673104284830605,100.0,2.742796284499521e-7,1.7567072715741918e-6,2.228426662574665e-6,1.5895587020938232e-11,1.589558551360591e-11,1.5895595507329843e-11
0.012024048096192385,100.0,100.0,10.120244887489484,9.16439717827303,0.010298288738296737,3.3836376510824997,0.060986931958211095,100.0,2.853287145610838e-7,1.8441233930518101e-6,2.3124385019015928e-6,1.58955899334289e-11,1.5895586737243923e-11,1.5895595676711236e-11
0.014028056112224449,100.0,100.0,10.147918693416306,9.265822320876364,0.011235306938430225,3.3902983244947116,0.06693319818652507,100.0,3.277330294635387e-7,1.8940848878161346e-6,2.331514804047224e-6,1.589559017855066e-11,1.589559017855066e-11,1.589559811203428e-11
0.01603206412825651,100.0,100.0,10.15839645101624,9.681140297958628,0.011355866783635048,3.4052224430886793,0.08378048788402398,100.0,3.299476548426894e-7,1.8967192539995754e-6,2.4470673532886026e-6,1.5895597525229968e-11,1.589559026351167e-11,1.5895598715629413e-11
0.018036072144288578,100.0,100.0,10.185334460944306,9.726052253945689,0.011998953989687111,3.4129144916444507,0.0960829063813939,100.0,3.3710072827832514e-7,1.960912847161041e-6,2.896317971978838e-6,1.5895597763893505e-11,1.589559297859298e-11,1.589560056912353e-11
0.02004008016032064,100.0,100.0,10.23413031251905,9.96785352968577,0.012016984608642828,3.4268501330188883,0.11333751463879815,100.0,3.420678744767977e-7,1.973620409119668e-6,2.9882396360289675e-6,1.589559811203428e-11,1.589559720782418e-11,1.5895603117413628e-11
0.022044088176352707,100.0,100.0,10.255961986622898,10.199677234156718,0.012976767409688336,3.435572202064524,0.11361189934816378,100.0,3.4582530880093884e-7,2.0061981423067917e-6,3.090783543604553e-6,1.589560018980296e-11,1.5895597683839114e-11,1.589560377089609e-11
0.02404809619238477,100.0,100.0,10.296144359694454,10.414387201121142,0.015403423303302737,3.448520691686282,0.11668018152534684,100.0,3.476477892505268e-7,2.07261610878323e-6,3.1185246523612315e-6,1.5895603870009307e-11,1.589559811203428e-11,1.5895603927320083e-11
0.026052104208416832,100.0,100.0,10.308138285308026,10.625230952130261,0.016214782382218646,3.458252533268432,0.12539324489187895,100.0,3.5865491792773485e-7,2.0913685999334207e-6,3.22273630616336e-6,1.5895604496289032e-11,1.5895598299300254e-11,1.5895604833688382e-11
0.028056112224448898,100.0,100.0,10.373426075771894,10.711420168965441,0.016232783205402883,3.4702142097194764,0.12667014092149517,100.0,3.7876696903327554e-7,2.1576896798044853e-6,3.2603939448614107e-6,1.589560593276245e-11,1.5895599835422146e-11,1.5895606000526253e-11
0.03006012024048096,100.0,100.0,10.41357900688406,11.023252009844533,0.0164387588350855,3.4809933499719765,0.14362861000660523,100.0,3.9736409667153046e-7,2.1624630950142692e-6,3.4836238858774056e-6,1.5895608493665205e-11,1.5895604040198005e-11,1.5895608493665205e-11
0.03206412825651302,100.0,100.0,10.459292270640864,11.21060993724415,0.01839974737372192,3.4919701865259,0.14899820511049336,100.0,3.979558230955778e-7,2.2065761444636896e-6,3.627449345441055e-6,1.5895609884773693e-11,1.5895604483318414e-11,1.5895608603606126e-11
0.03406813627254509,100.0,100.0,10.468244955981614,11.359145796936879,0.019087331577761973,3.5037759739143444,0.1573093985858675,100.0,4.030702972323018e-7,2.2201803519706336e-6,3.688178929494209e-6,1.5895612217313192e-11,1.589560936068281e-11,1.5895609884773693e-11
0.036072144288577156,100.0,100.0,10.583095603509138,11.693490865215342,0.020953768151433714,3.511978079816404,0.16684248861822232,100.0,4.186657479580336e-7,2.2455833817983725e-6,3.7265123656693514e-6,1.5895614391776028e-11,1.589560938300429e-11,1.5895612217185845e-11
0.03807615230460922,100.0,100.0,10.639981171125985,12.015985777128538,0.021069651100317638,3.512487968929913,0.17999425258554233,100.0,4.3517708357073664e-7,2.325247650238427e-6,3.940586505612589e-6,1.5895619821351363e-11,1.5895609884773693e-11,1.5895618782224912e-11
0.04008016032064128,100.0,100.0,10.651197058158608,12.157719130810541,0.021215278124436177,3.5127957609279155,0.1818369278671785,100.0,4.386627333370705e-7,2.329843680869503e-6,5.347159133192232e-6,1.5895620065445085e-11,1.5895611892697305e-11,1.5895619821351363e-11
0.04208416833667335,100.0,100.0,10.720698438816202,12.601944327223544,0.021355960868219594,3.513768959520756,0.20939733589732148,100.0,4.401869779178651e-7,2.3387618634892685e-6,5.618340397247115e-6,1.5895620324151955e-11,1.5895613101727362e-11,1.5895619920489923e-11
0.04408817635270541,100.0,100.0,10.819956354555716,13.025514544407631,0.021880578155394768,3.5356105113773837,0.21020537652477467,100.0,4.513118496741056e-7,2.3387737446872995e-6,5.722899004254795e-6,1.5895620390775043e-11,1.5895613319149757e-11,1.589562005104468e-11
0.04609218436873747,100.0,100.0,10.88399540006432,13.42826808700081,0.022891365056511796,3.5356233388802796,0.21698775862696734,100.0,4.6412559006294583e-7,2.3396793296662953e-6,5.852204701151884e-6,1.589562039239606e-11,1.5895614831739725e-11,1.5895620405281093e-11
0.04809619238476954,100.0,100.0,10.992860797924747,13.810385675586714,0.02305489886153466,3.541866489699997,0.21929951129110772,100.0,4.910829472472601e-7,2.3537439277725857e-6,5.859329477308227e-6,1.5895620463764045e-11,1.5895616000464537e-11,1.5895620463764045e-11
0.050100200400801605,100.0,100.0,11.076140300481088,14.172284950771981,0.023390180963595388,3.543066067414526,0.25085040701182054,100.0,5.010639796809279e-7,2.3729388302666627e-6,6.1911393444795616e-6,1.5895620835430097e-11,1.589561696279053e-11,1.5895621062609756e-11
0.052104208416833664,100.0,100.0,11.300483932590978,14.514544725133355,0.023391217285355228,3.5431741788879547,0.28117368278430777,100.0,5.066817757720515e-7,2.3860378174176147e-6,6.266912959127664e-6,1.5895621072354102e-11,1.5895618546498984e-11,1.5895621922833485e-11
0.05410821643286573,100.0,100.0,16.98522939410479,14.837850307182165,0.024006956057820373,3.5584927041528553,0.2896231835459566,100.0,5.109758465119873e-7,2.4203267926654805e-6,6.673184297254306e-6,1.5895622117483132e-11,1.589561860203634e-11,1.5895622006667658e-11
0.056112224448897796,100.0,100.0,16.98522939410479,15.142953873340515,0.02411217247692396,3.5649542320005563,0.30117665526149245,100.0,5.109780857785491e-7,2.4263047759218438e-6,6.69495457046029e-6,1.589562247578657e-11,1.5895618689417328e-11,1.5895622844150702e-11
0.05811623246492986,100.0,100.0,16.98522939410479,17.019867401238283,0.024365778499007635,3.571829205523828,0.3073254337405205,100.0,5.168057315502357e-7,2.4436269007938545e-6,6.8294585633408886e-6,1.589562284411574e-11,1.5895619389032282e-11,1.5895623494273912e-11
0.06012024048096192,100.0,100.0,16.98522939410479,17.019867401238283,0.024439165467076456,3.57393568159938,0.3442320371364405,100.0,5.293472148102848e-7,2.444338147394365e-6,6.951432964528403e-6,1.5895623494273912e-11,1.5895619821351363e-11,1.5895625414483628e-11
0.06212424849699399,100.0,100.0,16.98522939410479,17.019867401238283,0.024646542761170464,3.5814039539369946,0.34560743095181556,100.0,5.370996296890552e-7,2.4997910602006633e-6,7.150699000096339e-6,1.5895623552482094e-11,1.5895620324151955e-11,1.5895626097140663e-11
0.06412825651302605,100.0,100.0,16.98522939410479,17.019867401238283,0.02469527382331949,3.5868848754975953,0.3462180573000516,100.0,5.384003027810186e-7,2.508003035103384e-6,7.156633276621269e-6,1.5895625565430968e-11,1.5895620390775043e-11,1.589562655336686e-11
0.06613226452905811,100.0,100.0,16.98522939410479,17.019867401238283,0.025116965198758768,3.6018663477483766,0.3549487421036011,100.0,5.4166114800976e-7,2.5409696889554435e-6,7.171646929229018e-6,1.589562596899624e-11,1.589562039239606e-11,1.589562667150262e-11
0.06813627254509018,100.0,100.0,16.98522939410479,17.019867401238283,0.027400994121105148,3.6043571867226913,0.375068786856213,100.0,5.437348231906529e-7,2.5515158267624187e-6,7.259944183070624e-6,1.5895628253421878e-11,1.5895620463764045e-11,1.589562833482217e-11
0.07014028056112225,100.0,100.0,16.98522939410479,17.019867401238283,0.02749961929975231,3.6047727495884256,0.3758911194904282,100.0,5.606764148981299e-7,2.583977914861429e-6,7.410316748453293e-6,1.589562844612544e-11,1.5895621365359935e-11,1.5895628490145382e-11
0.07214428857715431,100.0,100.0,16.98522939410479,17.019867401238283,0.027910035949020435,3.6088579929147646,0.3981820794128264,100.0,5.982168746900051e-7,2.628285388700156e-6,7.59679162589771e-6,1.5895629209918427e-11,1.589562284411574e-11,1.589562887230283e-11
0.07414829659318638,100.0,100.0,16.98522939410479,17.019867401238283,0.028136495253304424,3.6273525021230517,0.40121289632581175,100.0,6.118151590514151e-7,2.6295387167052666e-6,7.671818803787044e-6,1.589562922142103e-11,1.5895623494273912e-11,1.589562922142103e-11
0.07615230460921844,100.0,100.0,16.98522939410479,17.019867401238283,0.028537469903378507,3.6281528463519526,0.4069500076634544,100.0,6.134035550580335e-7,2.6390166873509267e-6,7.941731085313172e-6,1.5895630154825078e-11,1.589562366781707e-11,1.589562971010398e-11
0.0781563126252505,100.0,100.0,16.98522939410479,17.019867401238283,0.02918701840266398,3.630873581835928,0.410642333340395,100.0,6.191617695963317e-7,2.6506090551692495e-6,8.012569449196636e-6,1.5895630437055552e-11,1.5895626097140663e-11,1.5895630449412722e-11
0.08016032064128256,100.0,100.0,16.98522939410479,17.019867401238283,0.029638056829773284,3.6319780427956796,0.4205879413437765,100.0,6.202050857184298e-7,2.6668526111885537e-6,8.091745988167168e-6,1.5895631210888504e-11,1.589562890315594e-11,1.5895631868648385e-11
0.08216432865731463,100.0,100.0,16.98522939410479,17.019867401238283,0.030260793070678728,3.635672611027948,0.44129314874998266,100.0,6.207992589915004e-7,2.7031615504734536e-6,8.427788035064707e-6,1.589563139010448e-11,1.589562922142103e-11,1.5895632246592874e-11
0.0841683366733467,100.0,100.0,16.98522939410479,17.019867401238283,0.030453397645932374,3.6503723519731994,0.4864270389672844,100.0,6.340905617464731e-7,2.7175434966879475e-6,8.523416085533952e-6,1.5895632249891635e-11,1.589563070543399e-11,1.589563440019263e-11
0.08617234468937876,100.0,100.0,16.98522939410479,17.019867401238283,0.030978774461724028,3.652931642199016,0.5221998197691627,100.0,6.434795357401138e-7,2.7215309079543483e-6,9.038344015450284e-6,1.5895633870795973e-11,1.58956311847632e-11,1.589563473837434e-11
0.08817635270541083,100.0,100.0,16.98522939410479,17.019867401238283,0.03100395933531556,3.66215069346679,0.5378306041456482,100.0,6.449076815746282e-7,2.725339877050522e-6,9.16522928940611e-6,1.589563575817323e-11,1.589563139010448e-11,1.5895636848981884e-11
0.09018036072144289,100.0,100.0,16.98522939410479,17.019867401238283,0.031050748610571558,3.6663384145232256,0.5734781421338846,100.0,6.657240855565165e-7,2.72967228558268e-6,9.336206212719907e-6,1.5895637736799837e-11,1.5895632254626998e-11,1.5895637744801372e-11
0.09218436873747494,100.0,100.0,16.98522939410479,17.019867401238283,0.03155784601753525,3.6666613995074333,0.5744462022438557,100.0,6.888162457995586e-7,2.741791365214815e-6,9.965048561450747e-6,1.5895638201259228e-11,1.589563387666745e-11,1.589563837534915e-11
0.09418837675350701,100.0,100.0,16.98522939410479,17.019867401238283,0.03163366167388787,3.66683633330799,0.5942325958510435,100.0,6.899669132119364e-7,2.7444420751854703e-6,1.0128440561263039e-5,1.589563850097236e-11,1.5895634783407217e-11,1.589563850097236e-11
0.09619238476953908,100.0,100.0,16.98522939410479,17.019867401238283,0.033313817349972755,3.6734518957014357,0.599309262450237,100.0,6.917980701286604e-7,2.748318048223399e-6,1.0228481619131992e-5,1.5895639333995977e-11,1.589563484548005e-11,1.5895639333995977e-11
0.09819639278557114,100.0,100.0,16.98522939410479,17.019867401238283,0.03341726594598996,3.6750137614967877,0.6122342971259835,100.0,6.931562452283552e-7,2.756052623223325e-6,1.0271046796648471e-5,1.5895640050565245e-11,1.5895636254703402e-11,1.5895640257485306e-11
0.10020040080160321,100.0,100.0,16.98522939410479,17.019867401238283,0.03361251566412285,3.6824183942139608,0.6257693757773329,100.0,7.441396777217252e-7,2.771979419500969e-6,1.0303384324595634e-5,1.589564024875166e-11,1.5895636940741976e-11,1.589564027428532e-11
0.10220440881763528,100.0,100.0,16.98522939410479,17.019867401238283,0.0345788549556919,3.688052433983639,0.633876557445156,100.0,7.521074707507023e-7,2.8103656409537452e-6,1.0763026757261093e-5,1.5895640805982292e-11,1.5895637744801372e-11,1.5895640341467464e-11
0.10420841683366733,100.0,100.0,16.98522939410479,17.019867401238283,0.035463946804869785,3.6965738240901973,0.6351959568271964,100.0,7.69916757296897e-7,2.8279888706445713e-6,1.1039005772949985e-5,1.5895641040725412e-11,1.589563850097236e-11,1.5895643427667408e-11
0.1062124248496994,100.0,100.0,16.98522939410479,17.019867401238283,0.036466689124710926,3.6971565364227637,0.6473763754338374,100.0,7.877692666949154e-7,2.83556406296044e-6,1.1076107097951659e-5,1.5895643427667408e-11,1.5895639333995977e-11,1.5895643746882093e-11
0.10821643286573146,100.0,100.0,16.98522939410479,17.019867401238283,0.03766065901140119,3.7046411117533156,0.6620693984583629,100.0,7.911639471970824e-7,2.837297171207331e-6,1.1459730326942502e-5,1.5895643716685377e-11,1.589564027428532e-11,1.58956441243115e-11
0.11022044088176353,100.0,100.0,16.98522939410479,17.019867401238283,0.03783523772674348,3.705826537120184,0.7096035793278415,100.0,7.948856421248185e-7,2.86464421063422e-6,1.1461774296304762e-5,1.5895645603053196e-11,1.5895642459378614e-11,1.589564414112818e-11
0.11222444889779559,100.0,100.0,16.98522939410479,17.019867401238283,0.03791648263850704,3.712713013747913,0.7302856521831885,100.0,8.022749574858792e-7,2.8854219350292976e-6,1.165745140351686e-5,1.5895645682155512e-11,1.5895642792001386e-11,1.5895644524243472e-11
0.11422845691382766,100.0,100.0,16.98522939410479,17.019867401238283,0.03824740950687801,3.719152173776848,0.7325024252040014,100.0,8.038319053604201e-7,2.890127792814204e-6,1.1999392363023714e-5,1.5895646480904958e-11,1.5895643060437935e-11,1.5895645100959085e-11
0.11623246492985972,100.0,100.0,16.98522939410479,17.019867401238283,0.03974892483914322,3.719341794692258,0.7492117588171984,100.0,8.05233125874541e-7,2.8995499352451135e-6,1.2203095229336037e-5,1.589564680838036e-11,1.5895643774826436e-11,1.589564593400798e-11
0.11823647294589178,100.0,100.0,16.98522939410479,17.019867401238283,0.039913976494248916,3.7197382410701105,0.759118363821415,100.0,8.22564235721484e-7,2.9120577087517396e-6,1.2308365452244118e-5,1.589564732077909e-11,1.589564412099004e-11,1.58956466405851e-11
0.12024048096192384,100.0,100.0,16.98522939410479,17.019867401238283,0.040898618465833717,3.7350522586328463,0.8103146131936447,100.0,8.284311436393899e-7,2.9357564270428848e-6,1.2353830087329114e-5,1.5895648166328046e-11,1.5895644219497204e-11,1.5895646710677602e-11
0.12224448897795591,100.0,100.0,16.98522939410479,17.019867401238283,0.042631050053255175,3.7350702202495882,0.8233764095048345,100.0,8.330393427177991e-7,2.945274127482497e-6,1.2662318657528497e-5,1.5895648168258947e-11,1.5895645603053196e-11,1.5895648075805668e-11
0.12424849699398798,100.0,100.0,16.98522939410479,17.019867401238283,0.04278232353434472,3.7383849562507137,0.831024539930688,100.0,8.336074198101656e-7,2.950714211082727e-6,1.2845085102661519e-5,1.5895649293813058e-11,1.589564593400798e-11,1.5895648166328046e-11
0.12625250501002003,100.0,100.0,16.98522939410479,17.019867401238283,0.04297460966971907,3.7429452514762374,0.8358284224842215,100.0,8.369433439312579e-7,2.9892877415356973e-6,1.330545575650583e-5,1.5895650049534933e-11,1.5895646003327165e-11,1.5895648983582927e-11
0.1282565130260521,100.0,100.0,16.98522939410479,17.019867401238283,0.043507815964179165,3.743061348222065,0.8422228459322384,100.0,8.514577708418807e-7,2.999568423516818e-6,1.3328539314586044e-5,1.5895650931564315e-11,1.589564680838036e-11,1.5895649818726013e-11
0.13026052104208416,100.0,100.0,16.98522939410479,17.019867401238283,0.04351686077040228,3.743082387926242,0.8587699506820473,100.0,8.7113491140503e-7,3.001387738151654e-6,1.357167242166154e-5,1.589565221591649e-11,1.5895647537764895e-11,1.589565204015744e-11
0.13226452905811623,100.0,100.0,16.98522939410479,17.019867401238283,0.04445323611481636,3.744937664920797,0.8867514259408041,100.0,8.734303257085059e-7,3.004746232000033e-6,1.3616877407095605e-5,1.5895653869254944e-11,1.5895648065177712e-11,1.5895653869254944e-11
0.1342685370741483,100.0,100.0,16.98522939410479,17.019867401238283,0.046158198976167006,3.750328514380902,0.9218955390577136,100.0,9.043745907610877e-7,3.0180777435919966e-6,1.3625581651138355e-5,1.5895654628284604e-11,1.5895648075805668e-11,1.5895654268555763e-11
0.13627254509018036,100.0,100.0,16.98522939410479,17.019867401238283,0.04641409296346824,3.7608096407004883,0.930439421858775,100.0,9.589148167127278e-7,3.0254696069282572e-6,1.4102155413731734e-5,1.589565571021748e-11,1.5895648959211152e-11,1.5895654280110064e-11
0.13827655310621242,100.0,100.0,16.98522939410479,17.019867401238283,0.047282948067774,3.762149172395291,0.9969503330099431,100.0,9.67068007464648e-7,3.0320452135290745e-6,1.4673494209050562e-5,1.5895656431722862e-11,1.5895649644429432e-11,1.589565571021748e-11
0.1402805611222445,100.0,100.0,16.98522939410479,17.019867401238283,0.048780724419253275,3.7661949616572747,1.0007467208628171,100.0,9.717029088294108e-7,3.0417552293577375e-6,1.4843291994215863e-5,1.5895657966656387e-11,1.589565015103456e-11,1.5895656431722862e-11
0.14228456913827656,100.0,100.0,16.98522939410479,17.019867401238283,0.048807281495226396,3.7682714201554983,1.0074005821379997,100.0,9.840058930581117e-7,3.052245123358921e-6,1.4884453839393e-5,1.5895658404926248e-11,1.5895650953693497e-11,1.5895656931526372e-11
0.14428857715430862,100.0,100.0,16.98522939410479,17.019867401238283,0.049379120728541843,3.773526671572607,1.0307383209588228,100.0,9.904839660802237e-7,3.0529338922256434e-6,1.531520221728379e-5,1.5895659848628788e-11,1.5895652016569573e-11,1.5895657966656387e-11
0.1462925851703407,100.0,100.0,16.98522939410479,17.019867401238283,0.049714075553427176,3.773956655271526,1.041112520989147,100.0,9.98652948971097e-7,3.05443147556274e-6,1.563740539763905e-5,1.5895661125883868e-11,1.5895652784581947e-11,1.5895660189451984e-11
0.14829659318637275,100.0,100.0,16.98522939410479,17.019867401238283,0.050457035202819106,3.7767326270677737,1.0770224144914051,100.0,1.0063528157944016e-6,3.064819386236876e-6,1.5761019120199734e-5,1.589566187753434e-11,1.5895653157877546e-11,1.5895660858084652e-11
0.15030060120240482,100.0,100.0,16.98522939410479,17.019867401238283,0.050886743169563514,3.781569315230521,1.0923378439332303,100.0,1.0149119931377714e-6,3.0682439011194054e-6,1.5790649709442272e-5,1.5895661981723184e-11,1.5895653869254944e-11,1.589566089673635e-11
0.1523046092184369,100.0,100.0,16.98522939410479,17.019867401238283,0.05093439880683242,3.7815966246189894,1.1193357798582255,100.0,1.0206079691593314e-6,3.091546699813328e-6,1.6191850179651402e-5,1.5895663020965654e-11,1.589565571021748e-11,1.5895661981723184e-11
0.15430861723446893,100.0,100.0,16.98522939410479,17.019867401238283,0.050969654281781435,3.7822363711154097,1.1319202241953312,100.0,1.0301915798595071e-6,3.0959976729187424e-6,1.632102181460918e-5,1.589566317736415e-11,1.5895655920130485e-11,1.5895662462185362e-11
0.156312625250501,100.0,100.0,16.98522939410479,17.019867401238283,0.05287244358235124,3.7859594137561703,1.1498024673528033,100.0,1.0319998133364913e-6,3.1058823761487506e-6,1.6439349254561252e-5,1.5895664538780308e-11,1.589565713460385e-11,1.5895662927585357e-11
0.15831663326653306,100.0,100.0,16.98522939410479,17.019867401238283,0.053161950479057904,3.78948747854399,1.1671033026200912,100.0,1.0361046359785078e-6,3.1450800001190853e-6,1.6693884198160443e-5,1.58956662308575e-11,1.5895657397946558e-11,1.5895663354896952e-11
0.16032064128256512,100.0,100.0,16.98522939410479,17.019867401238283,0.05451164663451004,3.8023758195833945,1.1712901677274787,100.0,1.0457251021636654e-6,3.156259514221735e-6,1.685035903325881e-5,1.5895666542434195e-11,1.589565923578053e-11,1.5895663870000905e-11
0.1623246492985972,100.0,100.0,16.98522939410479,17.019867401238283,0.05798001559627142,3.809815838301429,1.1767058197158684,100.0,1.062592420816345e-6,3.170740037403837e-6,1.7175338734622468e-5,1.589566784322719e-11,1.5895660189451984e-11,1.58956662308575e-11
0.16432865731462926,100.0,100.0,16.98522939410479,17.019867401238283,0.05811393848638887,3.812570114553273,1.2289959274421671,100.0,1.0739102403920728e-6,3.1823859362467196e-6,1.7320072983351984e-5,1.589566842991032e-11,1.5895661125883868e-11,1.5895666402139907e-11
0.16633266533066132,100.0,100.0,16.98522939410479,17.019867401238283,0.05865479113946539,3.812822910247566,1.2377145359957193,100.0,1.074087368678586e-6,3.1946474711078335e-6,1.7361696160840876e-5,1.5895669705917785e-11,1.5895662137245175e-11,1.589566842991032e-11
0.1683366733466934,100.0,100.0,16.98522939410479,17.019867401238283,0.05893618637604299,3.812899501523102,1.2918943903938596,100.0,1.081094831144276e-6,3.2174362248647796e-6,1.767318061099223e-5,1.5895671548983433e-11,1.5895663020965654e-11,1.589566872534022e-11
0.17034068136272545,100.0,100.0,16.98522939410479,17.019867401238283,0.05907278876560071,3.8154702083083025,1.3029575742207178,100.0,1.0854459960434958e-6,3.2209935258417363e-6,1.7865574275940423e-5,1.589567207615831e-11,1.5895664094995544e-11,1.589566970753784e-11
0.17234468937875752,100.0,100.0,16.98522939410479,17.019867401238283,0.0600379193630405,3.8160435380635818,1.3448685881409799,100.0,1.087933169677561e-6,3.2247787920500242e-6,1.8338716484307982e-5,1.589567247871981e-11,1.58956662308575e-11,1.589567048111747e-11
0.1743486973947896,100.0,100.0,16.98522939410479,17.019867401238283,0.060391609205086884,3.822149026486715,1.3483491474594067,100.0,1.0937014669358247e-6,3.224927907639486e-6,1.873581404979275e-5,1.5895672804812205e-11,1.589566795107778e-11,1.589567207615831e-11
0.17635270541082165,100.0,100.0,16.98522939410479,17.019867401238283,0.060717929181369916,3.823542485816568,1.3590777088196875,100.0,1.0942603081284441e-6,3.2259345055042307e-6,1.8886444341447515e-5,1.5895672957545573e-11,1.5895669705917785e-11,1.5895672804812205e-11
0.17835671342685372,100.0,100.0,16.98522939410479,17.019867401238283,0.061127508677590314,3.829579570807988,1.3743316391381908,100.0,1.099752076284278e-6,3.2285882038408293e-6,1.904964846102416e-5,1.5895673957449343e-11,1.5895672025575204e-11,1.5895672959898466e-11
0.18036072144288579,100.0,100.0,16.98522939410479,17.019867401238283,0.061193776762686024,3.8306950865603713,1.4086628441198366,100.0,1.1292985576732007e-6,3.2299188272669373e-6,1.914670433221201e-5,1.5895674182058467e-11,1.5895672510620506e-11,1.5895673046182858e-11
0.18236472945891782,100.0,100.0,16.98522939410479,17.019867401238283,0.06151317210241851,3.8337186048987157,1.430552464129632,100.0,1.1385697880306983e-6,3.2421505189899557e-6,1.936307603046703e-5,1.5895675615058784e-11,1.5895672862056703e-11,1.589567401725632e-11
0.1843687374749499,100.0,100.0,16.98522939410479,17.019867401238283,0.0622448173793766,3.836044066427777,1.4474130126262144,100.0,1.155875945132223e-6,3.245908275981865e-6,1.9486918634259312e-5,1.5895675861429686e-11,1.589567294220168e-11,1.589567422526705e-11
0.18637274549098196,100.0,100.0,16.98522939410479,17.019867401238283,0.06264616202531603,3.836185097422378,1.450899021622817,100.0,1.1562338754500587e-6,3.2538258929292764e-6,2.0030809111931795e-5,1.589567805671157e-11,1.5895673957449343e-11,1.5895674908091816e-11
0.18837675350701402,100.0,100.0,16.98522939410479,17.019867401238283,0.06457018819521744,3.8443071709730137,1.4581425387763542,100.0,1.1941880932837146e-6,3.256410109742788e-6,2.0292369452610908e-5,1.5895678306879022e-11,1.5895674177961888e-11,1.5895678082854754e-11
0.1903807615230461,100.0,100.0,16.98522939410479,17.019867401238283,0.06564806641200091,3.8513019619090616,1.4901398737221203,100.0,1.201246633748333e-6,3.2600269684463543e-6,2.0311358070206914e-5,1.5895678330169957e-11,1.5895675615058784e-11,1.5895678306842546e-11
0.19238476953907815,100.0,100.0,16.98522939410479,17.019867401238283,0.0661484906927824,3.8541087130448966,1.497767053318138,100.0,1.208485736756375e-6,3.2698903486639992e-6,2.05091935925598e-5,1.5895679320261312e-11,1.5895678082854754e-11,1.5895678389944244e-11
0.19438877755511022,100.0,100.0,16.98522939410479,17.019867401238283,0.06646488074582399,3.8554767664968783,1.5058515488880768,100.0,1.2182401333580172e-6,3.2732297481893074e-6,2.070062322780091e-5,1.5895680163250616e-11,1.589567834612296e-11,1.5895680162065425e-11
0.1963927855711423,100.0,100.0,16.98522939410479,17.019867401238283,0.06693004424575509,3.8563275343628605,1.5365489681409963,100.0,1.2458639790921787e-6,3.2873593586404414e-6,2.0791267413247197e-5,1.5895681003906033e-11,1.5895678389944244e-11,1.5895681003906033e-11
0.19839679358717435,100.0,100.0,16.98522939410479,17.019867401238283,0.06743586480759783,3.857652332605559,1.5846283357594388,100.0,1.267892046414444e-6,3.289098993880049e-6,2.08105780053852e-5,1.5895682537660205e-11,1.5895678662853184e-11,1.5895682537660205e-11
0.20040080160320642,100.0,100.0,16.98522939410479,17.019867401238283,0.06785038945954797,3.85960645450198,1.5857181754404868,100.0,1.269143510023133e-6,3.3178849263615456e-6,2.091591003890739e-5,1.5895683058728764e-11,1.5895679054764615e-11,1.5895683058728764e-11
0.20240480961923848,100.0,100.0,16.98522939410479,17.019867401238283,0.06804505562367602,3.86521394389154,1.6141214817091611,100.0,1.278182939462236e-6,3.321662274599112e-6,2.1111919595890113e-5,1.5895683996242837e-11,1.589567945015168e-11,1.5895684049362062e-11
0.20440881763527055,100.0,100.0,16.98522939410479,17.019867401238283,0.07377533669189458,3.8652636071509994,1.6377051911417089,100.0,1.2862965918300776e-6,3.3661976151651816e-6,2.1200875382463047e-5,1.5895685832312094e-11,1.5895680171503485e-11,1.589568497991266e-11
0.20641282565130262,100.0,100.0,16.98522939410479,17.019867401238283,0.07386433945147731,3.867990946414105,1.6665857585100428,100.0,1.2880858922764212e-6,3.3662098130611774e-6,2.1948570813843557e-5,1.5895686355973104e-11,1.5895681003906033e-11,1.589568558318655e-11
0.20841683366733466,100.0,100.0,16.98522939410479,17.019867401238283,0.073875762006823,3.8689936004638263,1.6921699902392797,100.0,1.2955056889610101e-6,3.3739118458412965e-6,2.209170178797505e-5,1.5895686558245628e-11,1.5895681304851957e-11,1.5895686588355122e-11
0.21042084168336672,100.0,100.0,16.98522939410479,17.019867401238283,0.07675521183280229,3.871034750315662,1.748804898080625,100.0,1.3064232508016023e-6,3.3837177197574362e-6,2.224834069584634e-5,1.5895686646188088e-11,1.5895681388108706e-11,1.5895686693743115e-11
0.2124248496993988,100.0,100.0,16.98522939410479,17.019867401238283,0.07754102320114886,3.874001387553511,1.7514710511679972,100.0,1.3155953867763357e-6,3.387446004964046e-6,2.254796083945319e-5,1.5895687288628276e-11,1.5895682537660205e-11,1.589568727077158e-11
0.21442885771543085,100.0,100.0,16.98522939410479,17.019867401238283,0.07770456261158892,3.875792624331965,1.7579952036254365,100.0,1.3248748680971027e-6,3.390505039979912e-6,2.257174408670164e-5,1.5895688886729255e-11,1.5895683102411775e-11,1.5895688886729255e-11
0.21643286573146292,100.0,100.0,16.98522939410479,17.019867401238283,0.07780420386675105,3.881648028105958,1.8073336641323026,100.0,1.3496759803500148e-6,3.41804946745306e-6,2.2582460392566876e-5,1.5895690995725414e-11,1.5895683996242837e-11,1.5895690135354657e-11
0.218436873747495,100.0,100.0,16.98522939410479,17.019867401238283,0.07905392634515954,3.881865798720208,1.8390706987419188,100.0,1.4046921815702715e-6,3.4204007091019263e-6,2.296663901557054e-5,1.5895691065088188e-11,1.589568558318655e-11,1.5895690995725414e-11
0.22044088176352705,100.0,100.0,16.98522939410479,17.019867401238283,0.08055001292238077,3.8826313133544654,1.867509783991037,100.0,1.411723637020968e-6,3.449996893350397e-6,2.3095615317419313e-5,1.589569142848985e-11,1.5895685941130615e-11,1.589569147401038e-11
0.22244488977955912,100.0,100.0,16.98522939410479,17.019867401238283,0.08138001511679989,3.8830710534228357,1.8791164265841769,100.0,1.4225797875351476e-6,3.4594855885403493e-6,2.331378184500183e-5,1.5895693205485655e-11,1.5895686588355122e-11,1.5895693214334365e-11
0.22444889779559118,100.0,100.0,16.98522939410479,17.019867401238283,0.08166203445486761,3.887616992760206,1.9291137817812163,100.0,1.424663843235431e-6,3.460821073464533e-6,2.3720471705422345e-5,1.589569381249347e-11,1.5895687288628276e-11,1.5895693784934986e-11
0.22645290581162325,100.0,100.0,16.98522939410479,17.019867401238283,0.08379232210031662,3.8946686513343542,1.9292050195149553,100.0,1.4269270356954424e-6,3.4676732416483043e-6,2.377300309724965e-5,1.5895694715503582e-11,1.5895688886729255e-11,1.5895693799947138e-11
0.22845691382765532,100.0,100.0,16.98522939410479,17.019867401238283,0.08458736636639666,3.895023173289987,1.9919516283621366,100.0,1.441013250443336e-6,3.4717342068336582e-6,2.3865307687354202e-5,1.5895694945588335e-11,1.589569078022687e-11,1.589569381249347e-11
0.23046092184368738,100.0,100.0,16.98522939410479,17.019867401238283,0.08654227046481817,3.9000208722273344,2.00559371079101,100.0,1.4604669399261669e-6,3.4746344010251746e-6,2.3922728789186306e-5,1.5895695328537018e-11,1.5895691065088188e-11,1.5895694080416202e-11
0.23246492985971945,100.0,100.0,16.98522939410479,17.019867401238283,0.08739263161995194,3.901786624672704,2.02136082038478,100.0,1.4777682415320599e-6,3.483621114478822e-6,2.407501839454127e-5,1.589569552793955e-11,1.5895691402471737e-11,1.5895694657982958e-11
0.23446893787575152,100.0,100.0,16.98522939410479,17.019867401238283,0.0875061723727734,3.9056905432512914,2.0558515257264633,100.0,1.4792418757578932e-6,3.5039835766375087e-6,2.4662295329253113e-5,1.5895696257671218e-11,1.5895693138642925e-11,1.5895694810505285e-11
0.23647294589178355,100.0,100.0,16.98522939410479,17.019867401238283,0.08839498787437487,3.9073561654931344,2.11590299908728,100.0,1.4912596988183744e-6,3.535585995889744e-6,2.4979987381278165e-5,1.5895697740490468e-11,1.5895693900937012e-11,1.5895695138139574e-11
0.23847695390781562,100.0,100.0,16.98522939410479,17.019867401238283,0.08956056583206565,3.915663406700049,2.1206617117510818,100.0,1.4957444809477578e-6,3.5375089413476703e-6,2.511839362419151e-5,1.5895700799507383e-11,1.5895694715503582e-11,1.5895695662256493e-11
0.24048096192384769,100.0,100.0,16.98522939410479,17.019867401238283,0.08963251611762565,3.9181758586668622,2.136020393416367,100.0,1.520284280296365e-6,3.5490319348194453e-6,2.5257872945726198e-5,1.5895701222067584e-11,1.5895695138139574e-11,1.5895696162463237e-11
0.24248496993987975,100.0,100.0,16.98522939410479,17.019867401238283,0.08999213188028363,3.9183858415774497,2.1862481988097717,100.0,1.5286584184296033e-6,3.554179746862661e-6,2.529839772224122e-5,1.5895703029515412e-11,1.5895695662256493e-11,1.5895697723108705e-11
0.24448897795591182,100.0,100.0,16.98522939410479,17.019867401238283,0.09016190699026472,3.918682386970774,2.2125944127452573,100.0,1.533284744139975e-6,3.5640606642148943e-6,2.5374000064297144e-5,1.5895703052983583e-11,1.5895695880208048e-11,1.5895701222067584e-11
0.24649298597194388,100.0,100.0,16.98522939410479,17.019867401238283,0.09029258046898377,3.924011326983681,2.252492700118257,100.0,1.5434649012449464e-6,3.57241888934969e-6,2.5458837650819844e-5,1.58957030632932e-11,1.5895697723108705e-11,1.589570287129869e-11
0.24849699398797595,100.0,100.0,16.98522939410479,17.019867401238283,0.09036786469914057,3.925859671090492,2.269258605147063,100.0,1.5497084158262475e-6,3.581045982425453e-6,2.5791210875834028e-5,1.5895703797724636e-11,1.5895700389013472e-11,1.5895703029515412e-11
0.250501002004008,100.0,100.0,16.98522939410479,17.019867401238283,0.0910829497343634,3.9277323783054827,2.311348683577364,100.0,1.5579033916003946e-6,3.5927448905802255e-6,2.5864991116763837e-5,1.589570405202011e-11,1.5895703052983583e-11,1.5895704056944577e-11
0.25250501002004005,100.0,100.0,16.98522939410479,17.019867401238283,0.09291908651410669,3.9297161534643754,2.319290757315855,100.0,1.566649899431564e-6,3.5981772358049306e-6,2.5866425909695027e-5,1.589570462852256e-11,1.589570376737045e-11,1.589570407870408e-11
0.2545090180360721,100.0,100.0,16.98522939410479,17.019867401238283,0.09582026064015137,3.9321229066806573,2.377139840715339,100.0,1.5697464156132871e-6,3.6081868317887607e-6,2.6470434822672117e-5,1.5895704901707178e-11,1.589570405202011e-11,1.589570428100809e-11
0.2565130260521042,100.0,100.0,16.98522939410479,17.019867401238283,0.09658780524516924,3.93470269232897,2.3865500684597647,100.0,1.6407556005477507e-6,3.6113121597795213e-6,2.7080869153917435e-5,1.589570534957123e-11,1.5895704388861612e-11,1.5895704901707178e-11
0.25851703406813625,100.0,100.0,16.98522939410479,17.019867401238283,0.0966590226294587,3.9349171260191804,2.4043897560563763,100.0,1.6477271918943984e-6,3.6240961141668048e-6,2.7207267236892255e-5,1.5895708417231108e-11,1.5895704901707178e-11,1.5895705839852794e-11
0.2605210420841683,100.0,100.0,16.98522939410479,17.019867401238283,0.0976055942676397,3.9389862117592855,2.4517217178688497,100.0,1.6646937022353699e-6,3.6241005631991275e-6,2.7236537993967126e-5,1.589570842647024e-11,1.5895705288779806e-11,1.5895708390477228e-11
0.2625250501002004,100.0,100.0,16.98522939410479,17.019867401238283,0.0985442434087489,3.940030131493756,2.454189006910109,100.0,1.680060850922767e-6,3.661326818493801e-6,2.7354834962702043e-5,1.589571101236044e-11,1.5895708417231108e-11,1.5895708423002654e-11
0.26452905811623245,100.0,100.0,16.98522939410479,17.019867401238283,0.09977622016151601,3.9417263973685803,2.5221353168927823,100.0,1.6842974108466141e-6,3.6671333508651972e-6,2.743223173277723e-5,1.5895711346108525e-11,1.589570842647024e-11,1.5895711232756314e-11
0.2665330661322645,100.0,100.0,16.98522939410479,17.019867401238283,0.1009677705331055,3.942476621645501,2.528963395517214,100.0,1.6855635676097054e-6,3.676062405707348e-6,2.7442041967994115e-5,1.589571249479701e-11,1.5895709469981903e-11,1.5895712723329616e-11
0.2685370741482966,100.0,100.0,16.98522939410479,17.019867401238283,0.10132451002367153,3.9507167026680796,2.5903249693190595,100.0,1.6869822732394688e-6,3.6916316987064767e-6,2.7519266288753975e-5,1.589571380453545e-11,1.5895711322371617e-11,1.589571380453545e-11
0.27054108216432865,100.0,100.0,16.98522939410479,17.019867401238283,0.10180469328979236,3.9526933059522564,2.6090247265476214,100.0,1.706264756188716e-6,3.7251443981689035e-6,2.789999964617666e-5,1.5895713861070847e-11,1.5895713012680713e-11,1.589571459151005e-11
0.2725450901803607,100.0,100.0,16.98522939410479,17.019867401238283,0.10355412900945207,3.9559375602341045,2.6589680867889043,100.0,1.7208057662935e-6,3.7277538971189074e-6,2.80934014206809e-5,1.5895717281259988e-11,1.5895713769195383e-11,1.5895717863198283e-11
0.2745490981963928,100.0,100.0,16.98522939410479,17.019867401238283,0.10423622737698438,3.956519382667471,2.6918001740179194,100.0,1.7341093398452865e-6,3.7387222921699193e-6,2.8160342360259518e-5,1.589572061236553e-11,1.5895717158212985e-11,1.589572061236553e-11
0.27655310621242485,100.0,100.0,16.98522939410479,17.019867401238283,0.10569262021722754,3.9570602344334715,2.727313937624065,100.0,1.7450799428178803e-6,3.7387408247430196e-6,2.8381169058505362e-5,1.5895720617348856e-11,1.5895717281259988e-11,1.5895721001574e-11
0.2785571142284569,100.0,100.0,16.98522939410479,17.019867401238283,0.10652365234287962,3.9578619192776414,2.7957684548855917,100.0,1.7490817240200329e-6,3.746601400002973e-6,2.849689714984625e-5,1.5895721001574e-11,1.5895720061576746e-11,1.5895721900294548e-11
0.280561122244489,100.0,100.0,16.98522939410479,17.019867401238283,0.10679796052513266,3.957910083836273,2.8642900486825207,100.0,1.7596049837531769e-6,3.7595634695977756e-6,2.863194042457009e-5,1.5895721900294548e-11,1.5895721001130032e-11,1.5895722824296813e-11
0.28256513026052105,100.0,100.0,16.98522939410479,17.019867401238283,0.10736653536984302,3.959441905580332,2.932841635760328,100.0,1.7680324922249037e-6,3.7634499139226043e-6,2.8897441812319478e-5,1.5895722824296813e-11,1.5895721001574e-11,1.5895725923022753e-11
0.2845691382765531,100.0,100.0,16.98522939410479,17.019867401238283,0.10862198716934264,3.9605231561444265,3.0013901176236466,100.0,1.7735649319670497e-6,3.770123299132753e-6,2.915146054857138e-5,1.5895725923022753e-11,1.5895721900973585e-11,1.5895726981627036e-11
0.2865731462925852,100.0,100.0,16.98522939410479,17.019867401238283,0.11291282307963116,3.9620036322983068,3.069905924236153,100.0,1.806536541902922e-6,3.773786401424388e-6,2.9863945869931938e-5,1.5895726981627036e-11,1.5895722824296813e-11,1.589572775402555e-11
0.28857715430861725,100.0,100.0,16.98522939410479,17.019867401238283,0.11388810590835846,3.9623545926877095,3.138362614703403,100.0,1.8134167013991526e-6,3.7775974844738826e-6,3.0094632805737657e-5,1.5895727823797098e-11,1.5895725925599646e-11,1.5895732582714992e-11
0.2905811623246493,100.0,100.0,16.98522939410479,17.019867401238283,0.1151512168619771,3.9653203833765738,3.2067365274515414,100.0,1.8218171498031496e-6,3.7776027003567903e-6,3.0274947061629906e-5,1.5895732582714992e-11,1.5895726694608828e-11,1.589573425446508e-11
0.2925851703406814,100.0,100.0,16.98522939410479,17.019867401238283,0.11580824638431264,3.9665174776101484,3.275006473391011,100.0,1.8345585503726818e-6,3.7822976416673802e-6,3.044110794247075e-5,1.589573425446508e-11,1.5895732582714992e-11,1.589573516933278e-11
0.29458917835671344,100.0,100.0,16.98522939410479,17.019867401238283,0.11657897649614375,3.9666144556778513,3.343153466420477,100.0,1.8347380957839601e-6,3.79471003341444e-6,3.05388122529821e-5,1.5895735345257043e-11,1.5895736130400027e-11,1.5895735345257043e-11
0.2965931863727455,100.0,100.0,16.98522939410479,17.019867401238283,0.11888367338794488,3.967236935126854,3.4111604863856964,100.0,1.8431397172721036e-6,3.7951652963364173e-6,3.057134555855695e-5,1.589573628530197e-11,1.5895736469490024e-11,1.5895736284971536e-11
0.2985971943887776,100.0,100.0,16.98522939410479,17.019867401238283,0.11941065627578824,3.9679786507885946,3.4790122702679147,100.0,1.8512123076681311e-6,3.8074951281907333e-6,3.0865943021341323e-5,1.5895736469490024e-11,1.5895736888891267e-11,1.5895736888891267e-11
0.30060120240480964,100.0,100.0,16.98522939410479,17.019867401238283,0.11980248018297696,3.970208966200926,3.5466951804917413,100.0,1.873596889656712e-6,3.8141695135126685e-6,3.158176101442981e-5,1.5895736888891267e-11,1.5895737739646065e-11,1.5895736912463627e-11
0.3026052104208417,100.0,100.0,16.98522939410479,17.019867401238283,0.12167460748047321,3.972297576827913,3.614196777608202,100.0,1.9142324056408676e-6,3.815039322099215e-6,3.192649625752082e-5,1.5895741602571936e-11,1.5895744583108245e-11,1.589574187423585e-11
0.3046092184368738,100.0,100.0,16.98522939410479,17.019867401238283,0.12314673867634021,3.9744972504206895,3.6815061621091454,100.0,1.9216004418351315e-6,3.822187019909592e-6,3.193193674397916e-5,1.5895746116615236e-11,1.5895746859840638e-11,1.5895746859840638e-11
0.3066132264529058,100.0,100.0,16.98522939410479,17.019867401238283,0.12378056629456197,3.9779400278823585,3.7486134574396592,100.0,1.9414359358950497e-6,3.8296393209266685e-6,3.238650638093289e-5,1.5895746859840638e-11,1.5895746903590647e-11,1.5895746926619556e-11
0.30861723446893785,100.0,100.0,16.98522939410479,17.019867401238283,0.12442478775026916,3.9796501749347835,3.8155098119905144,100.0,1.9735011642642207e-6,3.840295212493448e-6,3.2388428655564293e-5,1.589574715581157e-11,1.589574715581157e-11,1.5895747978802268e-11
0.3106212424849699,100.0,100.0,16.98522939410479,17.019867401238283,0.12485491692849496,3.9817131951875724,3.8821872982016012,100.0,1.9884676433572354e-6,3.845058952797146e-6,3.2565964838636765e-5,1.589574792461196e-11,1.5895747978802268e-11,1.589574895024157e-11
0.312625250501002,100.0,100.0,16.98522939410479,17.019867401238283,0.12523145803221736,3.981967659213187,3.9486388226810827,100.0,1.988908925657078e-6,3.851193400775672e-6,3.2608913560898876e-5,1.5895747978802268e-11,1.5895752267887894e-11,1.5895749080405868e-11
0.31462925851703405,100.0,100.0,16.98522939410479,17.019867401238283,0.12526212097061337,3.9856777355005386,4.014858046011036,100.0,2.0424647416549193e-6,3.852464391084328e-6,3.274936156028909e-5,1.5895752267887894e-11,1.5895754466060152e-11,1.5895752267887894e-11
0.3166332665330661,100.0,100.0,16.98522939410479,17.019867401238283,0.12768871458542877,3.987085227518109,4.080839311084121,100.0,2.064594110518944e-6,3.866665600753909e-6,3.374246352079138e-5,1.5895754466060152e-11,1.5895757088551208e-11,1.5895754349778398e-11
0.3186372745490982,100.0,100.0,16.98522939410479,17.019867401238283,0.12800661818474465,3.9881723757610636,4.146577578963733,100.0,2.069981795903384e-6,3.871042379992189e-6,3.378246677912294e-5,1.5895756537135053e-11,1.5895757593117558e-11,1.589575726069938e-11
0.32064128256513025,100.0,100.0,16.98522939410479,17.019867401238283,0.13037359630252385,3.9883931616946557,4.21206837140051,100.0,2.0913708214796637e-6,3.879001581052967e-6,3.3796868833601045e-5,1.5895758802823913e-11,1.5895758191080413e-11,1.589575969057895e-11
0.3226452905811623,100.0,100.0,16.98522939410479,17.019867401238283,0.13516584232237497,3.9886494952013694,4.34312544705731,100.0,2.1208956420096117e-6,3.879896006720935e-6,3.4258871155879553e-5,1.5895759690971717e-11,1.589575924175455e-11,1.589575973327103e-11
0.3246492985971944,100.0,100.0,16.98522939410479,17.019867401238283,0.1351741381643488,3.988957933727395,4.391941168784635,100.0,2.1383144194234193e-6,3.8956352206210665e-6,3.4364343367906345e-5,1.5895760204571604e-11,1.5895759603167394e-11,1.589576077981905e-11
0.32665330661322645,100.0,100.0,16.98522939410479,17.019867401238283,0.13559364840544533,3.990799508805764,4.440760563506209,100.0,2.1484716058407103e-6,3.902512103895257e-6,3.441309792509849e-5,1.5895760983538806e-11,1.5895759690971717e-11,1.589576141624151e-11
0.3286573146292585,100.0,100.0,16.98522939410479,17.019867401238283,0.13627158156407249,3.991772105809937,4.489970842594828,100.0,2.1518782890073324e-6,3.908754013848603e-6,3.4533560025483326e-5,1.5895763995309368e-11,1.589576545723803e-11,1.5895764036601358e-11
0.3306613226452906,100.0,100.0,16.98522939410479,17.019867401238283,0.13744570834114953,3.993757730620736,4.539543828219633,100.0,2.1557443338655903e-6,3.9133697848829244e-6,3.4593207384935924e-5,1.58957668033149e-11,1.5895766893450242e-11,1.5895766893450242e-11
0.33266533066132264,100.0,100.0,16.98522939410479,17.019867401238283,0.13750589187796577,3.9941450372125753,4.5894526785008605,100.0,2.1960512712514743e-6,3.919090156133139e-6,3.461544069190473e-5,1.5895766893450242e-11,1.5895768027141907e-11,1.5895768637447437e-11
0.3346693386773547,100.0,100.0,16.98522939410479,17.019867401238283,0.13940898077242944,4.0016945155769745,4.639671856099808,100.0,2.2336165748730545e-6,3.931787055095559e-6,3.511304711494097e-5,1.5895773496992873e-11,1.5895770745165796e-11,1.5895778632564538e-11
0.3366733466933868,100.0,100.0,16.98522939410479,17.019867401238283,0.13973128182634,4.005587744762587,4.69017694437691,100.0,2.2591605732095466e-6,3.9348003099493284e-6,3.552480193241304e-5,1.5895778632564538e-11,1.5895773496992873e-11,1.58957786575733e-11
0.33867735470941884,100.0,100.0,16.98522939410479,17.019867401238283,0.14136730865815073,4.005845016327656,4.740944853472381,100.0,2.2753566084118537e-6,3.940024281922132e-6,3.5583945206317886e-5,1.58957786575733e-11,1.589577612617453e-11,1.589577991799486e-11
0.3406813627254509,100.0,100.0,16.98522939410479,17.019867401238283,0.1416009467867145,4.006826509966188,4.791953550736182,100.0,2.289534827483204e-6,3.944972931171859e-6,3.614187251056824e-5,1.5895779849131735e-11,1.5895776271610485e-11,1.5895782877408253e-11
0.342685370741483,100.0,100.0,16.98522939410479,17.019867401238283,0.14213067971210888,4.007567735204784,4.843182077482738,100.0,2.3125562684917237e-6,3.945385858967197e-6,3.647513936669503e-5,1.5895783297549778e-11,1.589577646674651e-11,1.5895785810829592e-11
0.34468937875751504,100.0,100.0,16.98522939410479,17.019867401238283,0.1435570967313713,4.0077811196718,4.894610500247875,100.0,2.322099428486495e-6,3.955884716232232e-6,3.67358141457535e-5,1.5895784260212788e-11,1.5895778632564538e-11,1.5895787002941256e-11
0.3466933867735471,100.0,100.0,16.98522939410479,17.019867401238283,0.14358268116283313,4.008898343887509,4.946219863586085,100.0,2.3229092958829266e-6,3.975091178642573e-6,3.676525137675541e-5,1.5895787030383474e-11,1.5895779763970722e-11,1.5895788141551505e-11
0.3486973947895792,100.0,100.0,16.98522939410479,17.019867401238283,0.1442866756572042,4.00919260482163,4.997992144475551,100.0,2.3419433977192794e-6,3.992414573738211e-6,3.679693783319333e-5,1.589578869952287e-11,1.5895782877408253e-11,1.5895789339774218e-11
0.35070140280561124,100.0,100.0,16.98522939410479,17.019867401238283,0.14578373014770626,4.009935917256611,5.049910208376925,100.0,2.3709914311776306e-6,3.995013003150335e-6,3.6806565610619504e-5,1.5895789414672404e-11,1.5895785805559596e-11,1.589579757715623e-11
0.3527054108216433,100.0,100.0,16.98522939410479,17.019867401238283,0.14722996673465932,4.0117835391353145,5.101957766972028,100.0,2.377554260386409e-6,4.000052260799856e-6,3.685507461800521e-5,1.589579757715623e-11,1.5895787732452647e-11,1.5895808705512996e-11
0.35470941883767537,100.0,100.0,16.98522939410479,17.019867401238283,0.149833697462007,4.0126391664127725,5.1541193375911725,100.0,2.3912971425317286e-6,4.00451828845438e-6,3.7185279674793047e-5,1.5895808913916527e-11,1.5895789414672404e-11,1.5895809867887236e-11
0.35671342685370744,100.0,100.0,16.98522939410479,17.019867401238283,0.15237293780219124,4.01503194707606,5.206380204323585,100.0,2.400565255742373e-6,4.012829226779909e-6,3.727094550529161e-5,1.5895809867887236e-11,1.5895796637850675e-11,1.5895815009908495e-11
0.3587174348697395,100.0,100.0,16.98522939410479,17.019867401238283,0.15501551760431434,4.019547699621899,5.258726380793533,100.0,2.415293999991597e-6,4.013386276947964e-6,3.737485754961753e-5,1.5895815009908495e-11,1.5895808913916527e-11,1.589581776226564e-11
0.36072144288577157,100.0,100.0,16.98522939410479,17.019867401238283,0.1556107151057984,4.020347090453639,5.311144574575336,100.0,2.4318929264994952e-6,4.019489164849389e-6,3.7467018974390776e-5,1.589581776226564e-11,1.589581458417958e-11,1.5895818770901833e-11
0.3627254509018036,100.0,100.0,16.98522939410479,17.019867401238283,0.15639487796089516,4.020491450239968,5.363622153212632,100.0,2.4452029319999495e-6,4.02902454679391e-6,3.7618958773874344e-5,1.5895819419419146e-11,1.589581776226564e-11,1.589581976331244e-11
0.36472945891783565,100.0,100.0,16.98522939410479,17.019867401238283,0.1584439660706498,4.024455761058213,5.416147111801295,100.0,2.4587516041527762e-6,4.0588600464786045e-6,3.863827688957331e-5,1.5895819907573778e-11,1.5895819419419146e-11,1.5895824301057503e-11
0.3667334669338677,100.0,100.0,16.98522939410479,17.019867401238283,0.15967786647923257,4.025362598778224,5.468708042089985,100.0,2.4597403861997622e-6,4.0589286529066e-6,3.907798413866708e-5,1.5895824301057503e-11,1.5895824301057503e-11,1.589582770642108e-11
0.3687374749498998,100.0,100.0,16.98522939410479,17.019867401238283,0.16051650641058718,4.025590822475163,5.521294103052976,100.0,2.4733954140463988e-6,4.066013512854541e-6,3.917299387164773e-5,1.5895827012576234e-11,1.5895827733683628e-11,1.58958283641636e-11
0.37074148296593185,100.0,100.0,16.98522939410479,17.019867401238283,0.1636456367748022,4.027107119200981,5.573894992878295,100.0,2.496735828644155e-6,4.138948089169536e-6,3.918548064997766e-5,1.5895829021266543e-11,1.5895829021266543e-11,1.5895835856694857e-11
0.3727454909819639,100.0,100.0,16.98522939410479,17.019867401238283,0.16456072442230127,4.027146712480683,5.626500998958104,100.0,2.4981898778856277e-6,4.143117098358603e-6,3.921786364459117e-5,1.5895835856694857e-11,1.589583133111571e-11,1.5895837873734304e-11
0.374749498997996,100.0,100.0,16.98522939410479,17.019867401238283,0.16486852266950047,4.028247977980837,5.6791026288396775,100.0,2.522391157165732e-6,4.1628952164522826e-6,3.951933667656237e-5,1.5895837585555132e-11,1.5895835856694857e-11,1.5895843226368992e-11
0.37675350701402804,100.0,100.0,16.98522939410479,17.019867401238283,0.16654934478360306,4.0314264130524355,5.731691161194588,100.0,2.5650738614683696e-6,4.184904357708465e-6,4.0530688327293905e-5,1.5895843226368992e-11,1.5895843214650605e-11,1.5895844876115755e-11
0.3787575150300601,100.0,100.0,16.98522939410479,17.019867401238283,0.16806955217555872,4.0326953315034055,5.784258197162242,100.0,2.5683370951675813e-6,4.194442480037343e-6,4.210468127976989e-5,1.589584486843922e-11,1.589584486843922e-11,1.589585583568675e-11
0.3807615230460922,100.0,100.0,16.98522939410479,17.019867401238283,0.16948395514623757,4.032890418531804,5.83679575647393,100.0,2.5807123380991607e-6,4.199913103579858e-6,4.255233130275677e-5,1.5895855400218198e-11,1.5895855400218198e-11,1.5895856035249985e-11
0.38276553106212424,100.0,100.0,16.98522939410479,17.019867401238283,0.17042447172055467,4.034302573692762,5.88929625682937,100.0,2.5910491355286518e-6,4.201056495315032e-6,4.271105601425268e-5,1.5895855939913827e-11,1.5895855950710702e-11,1.5895856387580682e-11
0.3847695390781563,100.0,100.0,16.98522939410479,17.019867401238283,0.17115829892966086,4.036348788715994,5.941752494320751,100.0,2.5992810989246403e-6,4.202643046770804e-6,4.289800269099028e-5,1.5895856035249985e-11,1.5895856387580682e-11,1.5895856529938064e-11
0.3867735470941884,100.0,100.0,16.98522939410479,17.019867401238283,0.17276297582217434,4.037102835375523,5.9941576248543935,100.0,2.639253839998333e-6,4.205436767003229e-6,4.362452011847461e-5,1.5895856257984518e-11,1.589585728805709e-11,1.589585828789492e-11
0.38877755511022044,100.0,100.0,16.98522939410479,17.019867401238283,0.17428116251646594,4.039297220358531,6.04650514652175,100.0,2.6392918866352504e-6,4.21161948588481e-6,4.367535278893704e-5,1.589585728805709e-11,1.589585828789492e-11,1.5895862713670744e-11
0.3907815631262525,100.0,100.0,16.98522939410479,17.019867401238283,0.17434754980271655,4.039806049558482,6.098788882872989,100.0,2.650500293221811e-6,4.218787525018121e-6,4.372743858341469e-5,1.5895858528679963e-11,1.5895862713670744e-11,1.589587173815426e-11
0.3927855711422846,100.0,100.0,16.98522939410479,17.019867401238283,0.17491548476426472,4.042157737022553,6.151002967048198,100.0,2.6953971509145814e-6,4.22100770080142e-6,4.3798606256173115e-5,1.589586271226978e-11,1.5895878446957774e-11,1.5895877830584764e-11
0.39478957915831664,100.0,100.0,16.98522939410479,17.019867401238283,0.17631711762075214,4.042384440288756,6.20314182672365,100.0,2.7017960927877554e-6,4.223719345590409e-6,4.394344963337871e-5,1.5895871823050056e-11,1.589588074485089e-11,1.589588010379011e-11
0.3967935871743487,100.0,100.0,16.98522939410479,17.019867401238283,0.17857318614819245,4.045110697944279,6.2552001698260264,100.0,2.7207472957315872e-6,4.238297658959e-6,4.4444666940643436e-5,1.5895881014848727e-11,1.58958811934322e-11,1.5895880575226672e-11
0.39879759519038077,100.0,100.0,16.98522939410479,17.019867401238283,0.1800991020005585,4.045539069828431,6.307506839729288,100.0,2.7307731517017336e-6,4.2794647491308795e-6,4.4494137128340724e-5,1.5895883504765332e-11,1.5895883690497753e-11,1.589588550118502e-11
0.40080160320641284,100.0,100.0,16.98522939410479,17.019867401238283,0.1808382145709016,4.046454840525315,6.3593135871923225,100.0,2.747890168182001e-6,4.284849505452574e-6,4.449908499597549e-5,1.5895883805038e-11,1.5895883850107296e-11,1.589589335540491e-11
0.4028056112224449,100.0,100.0,16.98522939410479,17.019867401238283,0.18291267683959142,4.047059773371903,9.48887956688744,100.0,2.7513566562983465e-6,4.301013799765807e-6,4.450348362243554e-5,1.589589335540491e-11,1.5895889854632462e-11,1.5895894824167852e-11
0.40480961923847697,100.0,100.0,16.98522939410479,17.019867401238283,0.1830174183108644,4.047513001299872,9.488893007022343,100.0,2.777254679889833e-6,4.311257813420777e-6,4.4573229480448114e-5,1.5895894858506685e-11,1.589589332431895e-11,1.5895901183849425e-11
0.40681362725450904,100.0,100.0,16.98522939410479,17.019867401238283,0.18520115732702966,4.047575556310779,9.488894312183065,100.0,2.7893461876452583e-6,4.323384278632949e-6,4.502009903529289e-5,1.5895903030479264e-11,1.5895894858506685e-11,1.589590429640536e-11
0.4088176352705411,100.0,100.0,16.98522939410479,17.019867401238283,0.18666337868296695,4.047862892544379,9.488909914652654,100.0,2.8039803896266986e-6,4.328393667487751e-6,4.5474440236126184e-5,1.5895904178097982e-11,1.5895903049513963e-11,1.589590442193891e-11
0.41082164328657317,100.0,100.0,16.98522939410479,17.019867401238283,0.18760178791036852,4.048304500641983,9.488913612678756,100.0,2.807670322388865e-6,4.336353780728318e-6,4.548912542394532e-5,1.5895905001278646e-11,1.5895904067960208e-11,1.5895905001278646e-11
0.41282565130260523,100.0,100.0,16.98522939410479,17.019867401238283,0.1876469082293713,4.048661563799956,9.488929550780142,100.0,2.807692442656539e-6,4.349259620943623e-6,4.592929867509978e-5,1.589591147465288e-11,1.589590459659199e-11,1.5895911543814652e-11
0.4148296593186373,100.0,100.0,16.98522939410479,17.019867401238283,0.18812581645298415,4.050862664846843,9.488945254508549,100.0,2.8267653347386614e-6,4.354954544987365e-6,4.599800169688195e-5,1.5895914039601212e-11,1.5895910209737392e-11,1.5895913091608434e-11
0.4168336673346693,100.0,100.0,16.98522939410479,17.019867401238283,0.1923122440599327,4.052884406712786,9.488950693017072,100.0,2.8630788692194663e-6,4.384866792056154e-6,4.608530483042579e-5,1.589591999060095e-11,1.589591413970163e-11,1.5895920080344542e-11
0.4188376753507014,100.0,100.0,16.98522939410479,17.019867401238283,0.1940500084153995,4.052952845537723,9.488999248017873,100.0,2.9237426337345855e-6,4.43062265708418e-6,4.6464566955818143e-5,1.589592157337672e-11,1.5895914483943822e-11,1.589592157337672e-11
0.42084168336673344,100.0,100.0,16.98522939410479,17.019867401238283,0.19479560239711674,4.053356072679809,9.489005339654732,100.0,2.937727465580175e-6,4.443582698077525e-6,4.6652182726375805e-5,1.5895921880228496e-11,1.5895921757033592e-11,1.589592280259321e-11
0.4228456913827655,100.0,100.0,16.98522939410479,17.019867401238283,0.19502612529891575,4.054968137547505,9.489050226213443,100.0,2.937900577497212e-6,4.445147925775471e-6,4.67593974385011e-5,1.58959245988592e-11,1.5895921880228496e-11,1.589592420531773e-11
0.4248496993987976,100.0,100.0,16.98522939410479,17.019867401238283,0.19557482265630263,4.055012082619583,9.48907211861665,100.0,2.9485994544602052e-6,4.4509498253291255e-6,4.702653646599612e-5,1.5895932227864276e-11,1.589592472844193e-11,1.589593244194567e-11
0.42685370741482964,100.0,100.0,16.98522939410479,17.019867401238283,0.19584156271168288,4.055221577341352,9.48907734098291,100.0,2.9950972280838055e-6,4.452746435887936e-6,4.720470496204697e-5,1.5895937135024144e-11,1.589592515029848e-11,1.5895937124269533e-11
0.4288577154308617,100.0,100.0,16.98522939410479,17.019867401238283,0.19909679187377427,4.055372599134142,9.489164091764042,100.0,3.009216139494555e-6,4.468768305121181e-6,4.743184870775641e-5,1.589594300810172e-11,1.5895932224920162e-11,1.5895942660258607e-11
0.4308617234468938,100.0,100.0,16.98522939410479,17.019867401238283,0.20067769542215716,4.056470827042034,9.489166487312698,100.0,3.0171667499030943e-6,4.471890383849565e-6,4.751613849113975e-5,1.5895943147944886e-11,1.589594300810172e-11,1.5895943480619548e-11
0.43286573146292584,100.0,100.0,16.98522939410479,17.019867401238283,0.20120920337065454,4.056933667667776,9.489239895556643,100.0,3.0327192635049984e-6,4.481431547202927e-6,4.7552491295922234e-5,1.589594640526458e-11,1.5895943480619548e-11,1.5895946439810113e-11
0.4348697394789579,100.0,100.0,16.98522939410479,17.019867401238283,0.20333672740407538,4.057050201817308,9.489272570860651,100.0,3.0339869977635657e-6,4.48791364524489e-6,4.77454257736484e-5,1.589594924888574e-11,1.5895948897415738e-11,1.589594924888574e-11
0.43687374749499,100.0,100.0,16.98522939410479,17.019867401238283,0.20420422186906348,4.057491995426572,9.489275394957385,100.0,3.055788742911705e-6,4.494113371485153e-6,4.7918410556058555e-5,1.5895951420065664e-11,1.589594924888574e-11,1.5895951352788476e-11
0.43887775551102204,100.0,100.0,16.98522939410479,17.019867401238283,0.2047467535283812,4.058570321566789,9.4893953857344,100.0,3.0572774377604693e-6,4.523217193178985e-6,4.8033785453676674e-5,1.589595399166619e-11,1.5895950794436535e-11,1.5895954050484773e-11
0.4408817635270541,100.0,100.0,16.98522939410479,17.019867401238283,0.20496509300299284,4.058748478723822,9.489406257747268,100.0,3.064182709818343e-6,4.5345496957922646e-6,4.821377117188162e-5,1.589595437148338e-11,1.5895950879081617e-11,1.589595437148338e-11
0.44288577154308617,100.0,100.0,16.98522939410479,17.019867401238283,0.20539573636059333,4.059458502764356,9.489496891939869,100.0,3.075321905182383e-6,4.5430602624141905e-6,4.841450442044856e-5,1.589595669968125e-11,1.5895951420065664e-11,1.589595672562475e-11
0.44488977955911824,100.0,100.0,16.98522939410479,17.019867401238283,0.20643990203652657,4.060117513212788,9.489534727918336,100.0,3.1404525757615553e-6,4.556349635356034e-6,4.861686645024463e-5,1.5895956960736212e-11,1.589595399166619e-11,1.5895956960736212e-11
0.4468937875751503,100.0,100.0,16.98522939410479,17.019867401238283,0.21026797066551722,4.061240251469238,9.489556911752711,100.0,3.1485985472597703e-6,4.566128386300514e-6,4.8841272601179255e-5,1.5895959907762168e-11,1.5895956960736212e-11,1.5895959501604632e-11
0.44889779559118237,100.0,100.0,16.98522939410479,17.019867401238283,0.21031795399078718,4.062993646112954,9.489690395259368,100.0,3.165552650159062e-6,4.576144276340122e-6,4.893310570908407e-5,1.5895960197633703e-11,1.5895957123872604e-11,1.5895960383780338e-11
0.45090180360721444,100.0,100.0,16.98522939410479,17.019867401238283,0.21152969563461746,4.063624698223998,9.489727590676392,100.0,3.1689378175122065e-6,4.592235621236952e-6,4.931458034024577e-5,1.589596057244517e-11,1.5895960843269484e-11,1.5895960837050863e-11
0.4529058116232465,100.0,100.0,16.98522939410479,17.019867401238283,0.21376456659268667,4.063952459089065,9.489819578790048,100.0,3.1800013850313723e-6,4.620786010800416e-6,4.970819144130849e-5,1.5895960837501693e-11,1.5895960900454622e-11,1.5895960846546276e-11
0.45490981963927857,100.0,100.0,16.98522939410479,17.019867401238283,0.21611155131244542,4.06460659066108,9.489862187452756,100.0,3.1828195305718922e-6,4.62263373626093e-6,4.979695644911127e-5,1.5895960846546276e-11,1.589596190417204e-11,1.5895961789185066e-11
0.45691382765531063,100.0,100.0,16.98522939410479,17.019867401238283,0.2175003605378909,4.065103295704276,9.489918530319946,100.0,3.190064881338355e-6,4.6310975929338675e-6,4.991395808747589e-5,1.5895961789185066e-11,1.5895963468224362e-11,1.5895968850418084e-11
0.4589178356713427,100.0,100.0,16.98522939410479,17.019867401238283,0.22355144631717644,4.0663287738323195,9.49004990602802,100.0,3.192059102834103e-6,4.643991169487025e-6,5.022210700000025e-5,1.589596199132877e-11,1.5895968850418084e-11,1.589597024802505e-11
0.46092184368737477,100.0,100.0,16.98522939410479,17.019867401238283,0.22438704438522383,4.06636942632849,9.490129968599335,100.0,3.1931457815752712e-6,4.65117863653409e-6,5.071273295585507e-5,1.5895963546895707e-11,1.589596954013745e-11,1.589597074821254e-11
0.46292585170340683,100.0,100.0,16.98522939410479,17.019867401238283,0.22534927073591,4.066561793764945,9.490206349371633,100.0,3.205882183267434e-6,4.6723913330286985e-6,5.105820650680064e-5,1.5895968850418084e-11,1.5895979262844136e-11,1.5895979262844136e-11
0.4649298597194389,100.0,100.0,16.98522939410479,17.019867401238283,0.22620672991380916,4.066569099513394,9.490253354334907,100.0,3.2086934778658263e-6,4.6917940527146135e-6,5.1386997386600616e-5,1.5895970765746246e-11,1.5895979598862356e-11,1.589598127796273e-11
0.46693386773547096,100.0,100.0,16.98522939410479,17.019867401238283,0.22862415710705963,4.067029511199883,9.490362145560287,100.0,3.228052862134042e-6,4.702913231037381e-6,5.160486902269349e-5,1.5895979697666097e-11,1.5895980988307115e-11,1.589598217819474e-11
0.46893787575150303,100.0,100.0,16.98522939410479,17.019867401238283,0.22993421585307738,4.06776469616432,9.490472337529463,100.0,3.2400130415854244e-6,4.728674348623048e-6,5.1621952631652727e-5,1.589598023376283e-11,1.5895984061842885e-11,1.58959835386443e-11
0.4709418837675351,100.0,100.0,16.98522939410479,17.019867401238283,0.2304579127020883,4.069179606332989,9.490615303393781,100.0,3.2434667911548222e-6,4.731663577780442e-6,5.1845522988482405e-5,1.5895983945149728e-11,1.589598706878869e-11,1.589598396207617e-11
0.4729458917835671,100.0,100.0,16.98522939410479,17.019867401238283,0.2313347308514898,4.069603595639214,9.490655626332059,100.0,3.2943496034400497e-6,4.746277879589604e-6,5.254267079406943e-5,1.5895989421462383e-11,1.5895989406054173e-11,1.5895989429451623e-11
0.4749498997995992,100.0,100.0,16.98522939410479,17.019867401238283,0.23225021933243442,4.070627582301794,9.49070666256014,100.0,3.2974630310500237e-6,4.7561073736620855e-6,5.341709486035344e-5,1.589599376815029e-11,1.5895994112911914e-11,1.5895993786180402e-11
0.47695390781563124,100.0,100.0,16.98522939410479,17.019867401238283,0.2325405064446765,4.073816753673966,9.490889686451633,100.0,3.3076606494352563e-6,4.7585573338729655e-6,5.348008334219221e-5,1.589599432611854e-11,1.5895996898615517e-11,1.589599432611854e-11
0.4789579158316633,100.0,100.0,16.98522939410479,17.019867401238283,0.2330094210611826,4.078087548663559,9.490956138154012,100.0,3.3207302180404267e-6,4.758823642042867e-6,5.424876826318413e-5,1.5895996898615517e-11,1.5896007531627115e-11,1.5895996889055516e-11
0.48096192384769537,100.0,100.0,16.98522939410479,17.019867401238283,0.23360007162515264,4.07996022778385,9.491165861252009,100.0,3.3791283798745515e-6,4.783899409924989e-6,5.439199243388266e-5,1.5896007531627115e-11,1.5896009971885942e-11,1.5896007539708366e-11
0.48296593186372744,100.0,100.0,16.98522939410479,17.019867401238283,0.23641603272158168,4.080123631611841,9.491185541262105,100.0,3.3802843056836773e-6,4.83287984884493e-6,5.456288061429444e-5,1.589600997175546e-11,1.5896014414610037e-11,1.5896009971885942e-11
0.4849699398797595,100.0,100.0,16.98522939410479,17.019867401238283,0.23847763819245577,4.080297240192505,9.491220574803043,100.0,3.4085653031336706e-6,4.8407316180447236e-6,5.487517097061421e-5,1.589601806252913e-11,1.5896020436462058e-11,1.5896017811386584e-11
0.48697394789579157,100.0,100.0,16.98522939410479,17.019867401238283,0.23980405303356603,4.082745150394323,9.491499784750447,100.0,3.42837015762318e-6,4.85664534551183e-6,5.564164955746668e-5,1.5896019721540004e-11,1.5896021301504094e-11,1.5896019721540004e-11
0.48897795591182364,100.0,100.0,16.98522939410479,17.019867401238283,0.24134329387676703,4.085372960904749,9.491503116545621,100.0,3.428407784753021e-6,4.889747287261616e-6,5.6160404122714857e-5,1.5896020449064846e-11,1.5896023923896486e-11,1.5896020449064846e-11
0.4909819639278557,100.0,100.0,16.98522939410479,17.019867401238283,0.24161858693300495,4.0880000604544495,9.491735534200473,100.0,3.431240821902974e-6,4.890794264171365e-6,5.626880811631729e-5,1.589603089312324e-11,1.5896030804909053e-11,1.589603113430213e-11
0.49298597194388777,100.0,100.0,16.98522939410479,17.019867401238283,0.24258288116516244,4.089799515523969,9.491793581977099,100.0,3.4471165469750252e-6,4.901333774282693e-6,5.652338985336012e-5,1.589604487080854e-11,1.589603089312324e-11,1.5896045496650064e-11
0.49498997995991983,100.0,100.0,16.98522939410479,17.019867401238283,0.24430117456819367,4.096653724818941,9.491842663230509,100.0,3.47203247511253e-6,4.917787444855658e-6,5.683462326196015e-5,1.5896045630722234e-11,1.5896045630722234e-11,1.5896049598982945e-11
0.4969939879759519,100.0,100.0,16.98522939410479,17.019867401238283,0.2470105959004182,4.096701191097803,9.492101782188053,100.0,3.4893586140228885e-6,4.9246544752017156e-6,5.688343385447098e-5,1.589605086509591e-11,1.5896045892120717e-11,1.589605768276784e-11
0.49899799599198397,100.0,100.0,16.98522939410479,17.019867401238283,0.24775499987836533,4.097577788952656,9.492204434461966,100.0,3.5051812024297406e-6,4.926844800195869e-6,5.697440060104289e-5,1.5896056997590222e-11,1.589605086509591e-11,1.589605948423645e-11
0.501002004008016,100.0,100.0,16.98522939410479,17.019867401238283,0.24822933553598836,4.097952084968175,9.492363153294658,100.0,3.5063660368992966e-6,4.944264846085379e-6,5.7013529053396034e-5,1.58960602706187e-11,1.5896052767653726e-11,1.5896061776240968e-11
0.503006012024048,100.0,100.0,16.98522939410479,17.019867401238283,0.253493447609069,4.098830391151594,9.4924242027991,100.0,3.5657157356119428e-6,4.957944341134941e-6,5.708705582407892e-5,1.5896062431148497e-11,1.5896056997590222e-11,1.5896062739522105e-11
0.5050100200400801,100.0,100.0,16.98522939410479,17.019867401238283,0.2536844449512534,4.1008253575131315,9.492588685644328,100.0,3.606216134607171e-6,4.961067284627227e-6,5.748861252980753e-5,1.5896062739522105e-11,1.5896060177227287e-11,1.589606531328935e-11
0.5070140280561122,100.0,100.0,16.98522939410479,17.019867401238283,0.2556713605757807,4.102633050088233,9.492760662923434,100.0,3.6274992524549446e-6,5.005441881166223e-6,5.7764726466141554e-5,1.5896064814564115e-11,1.5896062431148497e-11,1.589606561026467e-11
0.5090180360721442,100.0,100.0,16.98522939410479,17.019867401238283,0.25636421606386645,4.10330781596921,9.492995674418976,100.0,3.6377711497866268e-6,5.016743072183163e-6,5.824918224307672e-5,1.589606531328935e-11,1.5896062739522105e-11,1.5896073926913187e-11
0.5110220440881763,100.0,100.0,16.98522939410479,17.019867401238283,0.25655966231256827,4.104167115302527,9.493047305392029,100.0,3.6543250651323566e-6,5.020716924156006e-6,5.847454954722001e-5,1.5896077379647553e-11,1.589606488749363e-11,1.5896077379647553e-11
0.5130260521042084,100.0,100.0,16.98522939410479,17.019867401238283,0.25716936786210737,4.106085550180504,9.493110983358369,100.0,3.6750442997050446e-6,5.034583136965193e-6,5.8984486039918256e-5,1.5896081856674572e-11,1.589606531328935e-11,1.589608158191409e-11
0.5150300601202404,100.0,100.0,16.98522939410479,17.019867401238283,0.26310991077967866,4.107125601223171,9.493425660704716,100.0,3.7051597506227268e-6,5.048629314740713e-6,5.9057696090367476e-5,1.5896082605589012e-11,1.5896066876830018e-11,1.5896082605589012e-11
0.5170340681362725,100.0,100.0,16.98522939410479,17.019867401238283,0.26349692547089404,4.107431491421542,9.493474986572144,100.0,3.7556323025115005e-6,5.078080584979866e-6,5.913578225664963e-5,1.5896084470245376e-11,1.5896081856674572e-11,1.5896084470245376e-11
0.5190380761523046,100.0,100.0,16.98522939410479,17.019867401238283,0.2665122454337024,4.107565364138189,9.493786429622096,100.0,3.758729993495286e-6,5.086759217436427e-6,5.9402343262146895e-5,1.5896086668254586e-11,1.5896082605589012e-11,1.5896086668254586e-11
0.5210420841683366,100.0,100.0,16.98522939410479,17.019867401238283,0.26660880641798723,4.110582085632716,9.493852496690797,100.0,3.7916408154139282e-6,5.1147807994462915e-6,5.99906858722381e-5,1.589609119646489e-11,1.5896086668254586e-11,1.589609119646489e-11
0.5230460921843687,100.0,100.0,16.98522939410479,17.019867401238283,0.2672686062387808,4.112423476208335,9.493878906707986,100.0,3.847943942442899e-6,5.131050450844845e-6,6.0358170618705566e-5,1.5896093760465935e-11,1.5896091201390562e-11,1.589609305058731e-11
0.5250501002004008,100.0,100.0,16.98522939410479,17.019867401238283,0.26746023129950286,4.112589125428633,9.494243339485127,100.0,3.84918756911459e-6,5.135423242618572e-6,6.048687768246814e-5,1.589609478297679e-11,1.5896093760465935e-11,1.589609341391757e-11
0.5270541082164328,100.0,100.0,16.98522939410479,17.019867401238283,0.27152361708037104,4.11508497800191,9.494355676938993,100.0,3.868903603590313e-6,5.14104879897261e-6,6.059455790491551e-5,1.5896097191261293e-11,1.589609478297679e-11,1.5896097191261293e-11
0.5290581162324649,100.0,100.0,16.98522939410479,17.019867401238283,0.27181281089415044,4.1166608611745925,9.49457918990226,100.0,3.947482464963386e-6,5.155770687531406e-6,6.086435229154999e-5,1.58960973831776e-11,1.5896095743565467e-11,1.58960973831776e-11
0.531062124248497,100.0,100.0,16.98522939410479,17.019867401238283,0.27272057689613133,4.117390131362101,9.494647342357707,100.0,3.959951922628377e-6,5.176347537926608e-6,6.1022828048229905e-5,1.5896103806877407e-11,1.589610380742543e-11,1.5896103806877407e-11
0.533066132264529,100.0,100.0,16.98522939410479,17.019867401238283,0.2735705795645907,4.117946965067026,9.494856238227888,100.0,3.960356039639742e-6,5.229380425800772e-6,6.1034580396543996e-5,1.589610961453727e-11,1.589610961453727e-11,1.589610961453727e-11
0.5350701402805611,100.0,100.0,16.98522939410479,17.019867401238283,0.27415838307078483,4.118219550922595,9.49506433433,100.0,3.9850449967550716e-6,5.3188918716700885e-6,6.115901881577163e-5,1.5896111064187447e-11,1.5896111064187447e-11,1.5896111064187447e-11
0.5370741482965932,100.0,100.0,16.98522939410479,17.019867401238283,0.2764232726676099,4.1194717488836945,9.495380859741013,100.0,4.00348227716826e-6,5.330665905758938e-6,6.118472073623243e-5,1.589612171419648e-11,1.5896122073290217e-11,1.5896122073290217e-11
0.5390781563126252,100.0,100.0,16.98522939410479,17.019867401238283,0.2771130712343893,4.119668013045579,9.495424202145397,100.0,4.038795588214906e-6,5.331512010873944e-6,6.188339223821351e-5,1.5896124964349175e-11,1.589612430790561e-11,1.5896122879572435e-11
0.5410821643286573,100.0,100.0,16.98522939410479,17.019867401238283,0.27830058044684525,4.123450911008931,9.49549414602953,100.0,4.0549851788330615e-6,5.332398923607892e-6,6.220185645872086e-5,1.5896125596600812e-11,1.5896125596600812e-11,1.5896125596600812e-11
0.5430861723446894,100.0,100.0,16.98522939410479,17.019867401238283,0.2791554705390586,4.123474468382128,9.495929812997206,100.0,4.063873830207868e-6,5.3502502007750225e-6,6.230388543953897e-5,1.589613132165817e-11,1.5896132467629842e-11,1.5896132467629842e-11
0.5450901803607214,100.0,100.0,16.98522939410479,17.019867401238283,0.2810225933610833,4.129005988974305,9.495936609677152,100.0,4.065019026378066e-6,5.40295149628473e-6,6.240932097233224e-5,1.5896132426584184e-11,1.5896140113408872e-11,1.5896140113408872e-11
0.5470941883767535,100.0,100.0,16.98522939410479,17.019867401238283,0.28182696574799354,4.132186677535771,9.496320108189982,100.0,4.102025497208449e-6,5.404425156556895e-6,6.351130671225612e-5,1.5896140113408872e-11,1.5896140499761594e-11,1.5896140579887045e-11
0.5490981963927856,100.0,100.0,16.98522939410479,17.019867401238283,0.28627137633813876,4.132264104377823,9.49639155907436,100.0,4.180164624888435e-6,5.4219725618049835e-6,6.394626073173178e-5,1.5896140499761594e-11,1.589614140366558e-11,1.5896141495642432e-11
0.5511022044088176,100.0,100.0,16.98522939410479,17.019867401238283,0.2907927989662136,4.133106870745997,9.496503371884149,100.0,4.193663930771588e-6,5.441484967258626e-6,6.405811585631325e-5,1.5896141882974294e-11,1.5896146583663067e-11,1.5896144531623844e-11
0.5531062124248497,100.0,100.0,16.98522939410479,17.019867401238283,0.2965853238717003,4.133274785524967,9.496858829590712,100.0,4.246045551036161e-6,5.481815157044461e-6,6.439723312036558e-5,1.5896145912714092e-11,1.5896147364602215e-11,1.5896145723073605e-11
0.5551102204408818,100.0,100.0,16.98522939410479,17.019867401238283,0.29822110701635335,4.135011888394551,9.497101812674785,100.0,4.257560017333552e-6,5.5191417771060626e-6,6.472234764668587e-5,1.589614793777279e-11,1.589614793777279e-11,1.589614793777279e-11
0.5571142284569138,100.0,100.0,16.98522939410479,17.019867401238283,0.2990111123968368,4.135749261085396,9.497265575389221,100.0,4.2684933510287364e-6,5.5897422807229495e-6,6.477285751035193e-5,1.5896161178926458e-11,1.589616354989422e-11,1.5896160235056323e-11
0.5591182364729459,100.0,100.0,16.98522939410479,17.019867401238283,0.2992675447071996,4.136895115311134,9.497338258151304,100.0,4.278218924461249e-6,5.606184930236951e-6,6.501128945587952e-5,1.589616354989422e-11,1.589616429165232e-11,1.589616354989422e-11
0.561122244488978,100.0,100.0,16.98522939410479,17.019867401238283,0.300433059143514,4.137353018527091,9.497725414043787,100.0,4.291702778124341e-6,5.622681548655721e-6,6.502563194866199e-5,1.589616420050148e-11,1.589617053166613e-11,1.5896164274494083e-11
0.56312625250501,100.0,100.0,16.98522939410479,17.019867401238283,0.3007900225872994,4.137866878459254,9.49782968322433,100.0,4.29289707870309e-6,5.634331684763121e-6,6.542497210811024e-5,1.589616946437105e-11,1.589617395418971e-11,1.589617053166613e-11
0.5651302605210421,100.0,100.0,16.98522939410479,17.019867401238283,0.30387215602507084,4.1400539136762875,9.498259296205596,100.0,4.339610984135654e-6,5.675824443168459e-6,6.544954333196184e-5,1.589617473646179e-11,1.5896175668298895e-11,1.589617395418971e-11
0.5671342685370742,100.0,100.0,16.98522939410479,17.019867401238283,0.3062797293387651,4.141899124939272,9.498332944808716,100.0,4.351660765419012e-6,5.696612574976412e-6,6.565979199399827e-5,1.5896176380069356e-11,1.589617724869271e-11,1.589617724869271e-11
0.5691382765531062,100.0,100.0,16.98522939410479,17.019867401238283,0.3071099410100151,4.142898114872334,9.498374457084076,100.0,4.400151044927034e-6,5.701175724832818e-6,6.592321132985104e-5,1.589617724869271e-11,1.589618984612384e-11,1.589618984612384e-11
0.5711422845691383,100.0,100.0,16.98522939410479,17.019867401238283,0.3082525158345121,4.146457388021514,9.498847884421826,100.0,4.4012023622138625e-6,5.705594730675253e-6,6.607420741444497e-5,1.589618984612384e-11,1.5896200125795283e-11,1.589620761154808e-11
0.5731462925851704,100.0,100.0,16.98522939410479,17.019867401238283,0.30827273349589185,4.150323101103289,9.499049225323397,100.0,4.4041663835669495e-6,5.707221536535878e-6,6.702273986586174e-5,1.58962073314168e-11,1.589620731674818e-11,1.5896213725006407e-11
0.5751503006012024,100.0,100.0,16.98522939410479,17.019867401238283,0.31041461412798926,4.150606822616294,9.49929998780841,100.0,4.4158024131211896e-6,5.735333634262031e-6,6.705108892944679e-5,1.5896217370129114e-11,1.589623146309141e-11,1.5896217370129114e-11
0.5771543086172345,100.0,100.0,16.98522939410479,17.019867401238283,0.3105164652384797,4.151176447634952,9.49937434508725,100.0,4.422125655806725e-6,5.823819990794869e-6,6.729529251752386e-5,1.589623144616296e-11,1.5896236484463916e-11,1.589623146309141e-11
0.5791583166332666,100.0,100.0,16.98522939410479,17.019867401238283,0.3120284629196202,4.151735501693085,9.49975000474094,100.0,4.429395129972595e-6,5.824368080944944e-6,6.736996446030463e-5,1.5896236343380705e-11,1.5896242903411927e-11,1.5896236343380705e-11
0.5811623246492986,100.0,100.0,16.98522939410479,17.019867401238283,0.3126715277288754,4.152260652707011,9.49991217132266,100.0,4.444766468756432e-6,5.88069683995565e-6,6.77660556098861e-5,1.589625944535271e-11,1.5896244007838113e-11,1.5896259301217232e-11
0.5831663326653307,100.0,100.0,16.98522939410479,17.019867401238283,0.31319851907387314,4.155037004112132,9.50038639167796,100.0,4.450959284468684e-6,5.898114645656969e-6,6.85261930381258e-5,1.5896259909038813e-11,1.589625871024902e-11,1.5896259787175945e-11
0.5851703406813628,100.0,100.0,16.98522939410479,17.019867401238283,0.3157697942535654,4.157012772988454,9.500461209127748,100.0,4.47086923417635e-6,5.916534955620565e-6,6.90976927995233e-5,1.5896265107677093e-11,1.589625944535271e-11,1.5896265788088736e-11
0.5871743486973948,100.0,100.0,16.98522939410479,17.019867401238283,0.3188715583483695,4.157016948329352,9.50047708378402,100.0,4.472472749857621e-6,5.942669848908401e-6,6.933793101960286e-5,1.589627622851225e-11,1.5896265101007435e-11,1.589627622851225e-11
0.5891783567134269,100.0,100.0,16.98522939410479,17.019867401238283,0.3202097521506024,4.158255646985719,9.501021305972237,100.0,4.503352596392093e-6,5.958142684287345e-6,6.944158983289345e-5,1.5896280203150255e-11,1.589627622851225e-11,1.5896280203150255e-11
0.591182364729459,100.0,100.0,16.98522939410479,17.019867401238283,0.32130240348049494,4.161415148790177,9.501230753384801,100.0,4.563415090035466e-6,5.971659283660154e-6,6.95082197710402e-5,1.5896299040514952e-11,1.5896280203150255e-11,1.5896299256505645e-11
0.593186372745491,100.0,100.0,16.98522939410479,17.019867401238283,0.32521306915857207,4.1622865788244425,9.501517273214077,100.0,4.61950247655157e-6,5.973312320509862e-6,7.021596757564233e-5,1.5896300269327537e-11,1.589630748570689e-11,1.5896299296719816e-11
0.5951903807615231,100.0,100.0,16.98522939410479,17.019867401238283,0.32664218202742046,4.164172265264159,9.501592310783966,100.0,4.6270356605666965e-6,5.990185409913541e-6,7.031631351871053e-5,1.589630748570689e-11,1.5896315106730614e-11,1.5896306972075247e-11
0.5971943887775552,100.0,100.0,16.98522939410479,17.019867401238283,0.3289278697428058,4.16433812462913,9.502011306977074,100.0,4.649457926991013e-6,6.022367794454979e-6,7.060545453553892e-5,1.5896319136025893e-11,1.58963191149817e-11,1.5896319131887528e-11
0.5991983967935872,100.0,100.0,16.98522939410479,17.019867401238283,0.3297026415230171,4.1687976325000005,9.502174073937052,100.0,4.667123762070829e-6,6.074575886202304e-6,7.080548704793745e-5,1.5896351305430232e-11,1.5896340411407747e-11,1.589635784190396e-11
0.6012024048096193,100.0,100.0,16.98522939410479,17.019867401238283,0.3303907763548186,4.169025759093896,9.502691421349567,100.0,4.668310179251922e-6,6.10460046479967e-6,7.098000974433181e-5,1.589635784190396e-11,1.5896359611914687e-11,1.5896359603079374e-11
0.6032064128256514,100.0,100.0,16.98522939410479,17.019867401238283,0.330726807709124,4.170187680116077,9.502766447240122,100.0,4.691495431815006e-6,6.114147809903803e-6,7.14198809819978e-5,1.5896362775395566e-11,1.5896362874339758e-11,1.5896362874339758e-11
0.6052104208416834,100.0,100.0,16.98522939410479,17.019867401238283,0.3312939240731137,4.172822219183543,9.502819040513076,100.0,4.770381623311962e-6,6.202625502765548e-6,7.162121498758136e-5,1.5896363958973195e-11,1.589636526726133e-11,1.5896365253122612e-11
0.6072144288577155,100.0,100.0,16.98522939410479,17.019867401238283,0.33194052665545526,4.175456017214936,9.503369283924627,100.0,4.771815223081771e-6,6.220246213333338e-6,7.19572627089613e-5,1.589637258237725e-11,1.589637258237725e-11,1.589637258237725e-11
0.6092184368737475,100.0,100.0,16.98522939410479,17.019867401238283,0.33461701155064294,4.1756388272443,9.503654252480363,100.0,4.863266243420965e-6,6.266829375864984e-6,7.230114427154535e-5,1.589637294871248e-11,1.5896373009187984e-11,1.589637748564867e-11
0.6112224448897795,100.0,100.0,16.98522939410479,17.019867401238283,0.34325164358353744,4.1780114991791395,9.503907648168529,100.0,4.930087746105731e-6,6.291579784180919e-6,7.251805627767902e-5,1.5896377487169964e-11,1.5896376458096284e-11,1.589638462938359e-11
0.6132264529058116,100.0,100.0,16.98522939410479,17.019867401238283,0.34350143789532384,4.178089071627855,9.50398243863323,100.0,4.936903656425736e-6,6.292306654803818e-6,7.303403588966718e-5,1.589638462938359e-11,1.5896377487169964e-11,1.589639219853798e-11
0.6152304609218436,100.0,100.0,16.98522939410479,17.019867401238283,0.3435108279022216,4.178693504828237,9.504517243918723,100.0,4.940187458893905e-6,6.3419206440070585e-6,7.39007020629671e-5,1.5896393905813827e-11,1.589638462938359e-11,1.5896394556188076e-11
0.6172344689378757,100.0,100.0,16.98522939410479,17.019867401238283,0.34362569116525316,4.181422817784021,9.504605767408261,100.0,4.967764412214277e-6,6.406923223146533e-6,7.392058181856327e-5,1.5896394556188076e-11,1.5896393905813827e-11,1.5896403716193223e-11
0.6192384769539078,100.0,100.0,16.98522939410479,17.019867401238283,0.34950710657985734,4.18182409071366,9.505164788529521,100.0,5.032053498242177e-6,6.450253675335792e-6,7.405477004098732e-5,1.5896404875960536e-11,1.5896394556188076e-11,1.5896405023355655e-11
0.6212424849699398,100.0,100.0,16.98522939410479,17.019867401238283,0.35319204423545025,4.183125045047001,9.505239127680259,100.0,5.145579899363699e-6,6.454370105926667e-6,7.456770527663182e-5,1.5896405402320097e-11,1.5896404875960536e-11,1.5896405402320097e-11
0.6232464929859719,100.0,100.0,16.98522939410479,17.019867401238283,0.3545042579902697,4.18334978236537,9.50540831843714,100.0,5.186826875184822e-6,6.495123692633613e-6,7.512400346334518e-5,1.589640628950602e-11,1.589640597635982e-11,1.5896436708429047e-11
0.625250501002004,100.0,100.0,16.98522939410479,17.019867401238283,0.3564070415493574,4.18335293951302,9.505882378256572,100.0,5.189135567374149e-6,6.50422994158735e-6,7.537249485562094e-5,1.5896441513106566e-11,1.5896436449548868e-11,1.5896441513106566e-11
0.627254509018036,100.0,100.0,16.98522939410479,17.019867401238283,0.3573692223305772,4.185360259847452,9.506327782230793,100.0,5.213272092288967e-6,6.508824075085816e-6,7.610319937268602e-5,1.5896443811947784e-11,1.5896441507444456e-11,1.5896443811947784e-11
0.6292585170340681,100.0,100.0,16.98522939410479,17.019867401238283,0.3574851944211464,4.185983748091207,9.506461699693583,100.0,5.216451717408672e-6,6.551614677575454e-6,7.62533651240466e-5,1.5896451514771883e-11,1.5896443811947784e-11,1.5896451514771883e-11
0.6312625250501002,100.0,100.0,16.98522939410479,17.019867401238283,0.3584616493328628,4.19915578999843,9.50653537931005,100.0,5.2362661334582194e-6,6.551876561926816e-6,7.68210996985699e-5,1.5896468296209265e-11,1.5896451514771883e-11,1.5896468447166124e-11
0.6332665330661322,100.0,100.0,16.98522939410479,17.019867401238283,0.36295620934040457,4.200217735718718,9.507197992367793,100.0,5.249135252847217e-6,6.561213127554099e-6,7.725542608411027e-5,1.5896479551056746e-11,1.589645368407253e-11,1.5896479551056746e-11
0.6352705410821643,100.0,100.0,16.98522939410479,17.019867401238283,0.3638055676988733,4.200838352732306,9.507275944098101,100.0,5.293607925828772e-6,6.641141557239233e-6,7.7508766045038e-5,1.5896484822745268e-11,1.589647018827074e-11,1.5896484822745268e-11
0.6372745490981964,100.0,100.0,16.98522939410479,17.019867401238283,0.36678712103829963,4.201948594457357,9.507797260957068,100.0,5.344576679538919e-6,6.643571285432985e-6,7.76271385554226e-5,1.5896487004137705e-11,1.58964795723932e-11,1.5896486265880463e-11
0.6392785571142284,100.0,100.0,16.98522939410479,17.019867401238283,0.3677967611918718,4.206685727160658,9.507870080299993,100.0,5.354263571919725e-6,6.657700349208219e-6,7.782256556013121e-5,1.5896487257734912e-11,1.5896486092227244e-11,1.589648732343842e-11
0.6412825651302605,100.0,100.0,16.98522939410479,17.019867401238283,0.36865312105976555,4.208270514221971,9.50791452257133,100.0,5.37351972165547e-6,6.662271199971148e-6,8.10289639172133e-5,1.5896489719755342e-11,1.5896486911394726e-11,1.589648973510678e-11
0.6432865731462926,100.0,100.0,16.98522939410479,17.019867401238283,0.37090939719473687,4.208396186429091,9.508253115457817,100.0,5.414390364679192e-6,6.664282898596452e-6,8.109743596992704e-5,1.589649122376647e-11,1.589649122376647e-11,1.589649122376647e-11
0.6452905811623246,100.0,100.0,16.98522939410479,17.019867401238283,0.37220730324828827,4.208550529345474,9.508551507308832,100.0,5.47067643133368e-6,6.664318869054451e-6,8.113790408374962e-5,1.5896496891260603e-11,1.5896496891260603e-11,1.5896496891260603e-11
0.6472945891783567,100.0,100.0,16.985229394104792,17.019867401238283,0.3745633542196224,4.210587285804375,9.508887976580029,100.0,5.4827227086541795e-6,6.672578866842225e-6,8.139819941569718e-5,1.5896534587766316e-11,1.5896534587766316e-11,1.5896534587766316e-11
0.6492985971943888,100.0,100.0,16.985229394104792,17.019867401238283,0.37591630055296044,4.2135142186684424,9.509170373289297,100.0,5.583836682759931e-6,6.682072626072838e-6,8.349633303795305e-5,1.5896559736166672e-11,1.5896557354385298e-11,1.5896557354385298e-11
0.6513026052104208,100.0,100.0,16.985229394104792,17.019867401238283,0.37951994092787,4.216175223099585,9.509242138917463,100.0,5.652494918543402e-6,6.715897006620116e-6,8.469496174422831e-5,1.58965639941281e-11,1.5896559736166672e-11,1.5896559037736363e-11
0.6533066132264529,100.0,100.0,16.985229394104792,17.019867401238283,0.3872359634989471,4.216460629557805,9.509890160901415,100.0,5.714965192305517e-6,6.783294016712719e-6,8.579188268599036e-5,1.5896566749156646e-11,1.589658059370366e-11,1.5896567026040367e-11
0.655310621242485,100.0,100.0,16.985229394104792,17.019867401238283,0.3876864752994324,4.216607981567657,9.50994184195906,100.0,5.722330958855388e-6,6.787800730092233e-6,8.695605710657789e-5,1.589658073528586e-11,1.5896610028367964e-11,1.5896580831629146e-11
0.657314629258517,100.0,100.0,16.985229394104792,17.019867401238283,0.3896346119764128,4.2184760544951745,9.510579958974995,100.0,5.743937291789273e-6,6.797342093648639e-6,8.732643254845223e-5,1.589663112998858e-11,1.5896612128472278e-11,1.5896631028344887e-11
0.6593186372745491,100.0,100.0,16.985229394104792,17.019867401238283,0.3909825875430805,4.21856269636185,9.510651193834134,100.0,5.771029635092269e-6,6.810568134448978e-6,8.754248426056994e-5,1.5896665998608333e-11,1.589666226779541e-11,1.5896666045603265e-11
0.6613226452905812,100.0,100.0,16.985229394104792,17.019867401238283,0.39145544556007095,4.22215493505251,9.510921378392057,100.0,5.776375922691805e-6,6.818208929528773e-6,8.775961576390343e-5,1.5896677618737954e-11,1.589666605731301e-11,1.5896677966775486e-11
0.6633266533066132,100.0,100.0,16.985229394104792,17.019867401238283,0.3932023477552023,4.222770830793469,9.511368609409622,100.0,5.797667756521374e-6,6.818345454284954e-6,8.853323948869594e-5,1.5896683109447055e-11,1.5896677461862504e-11,1.5896682999320732e-11
0.6653306613226453,100.0,100.0,16.985229394104792,17.019867401238283,0.3936904162892627,4.230405039438706,9.511981934362376,100.0,5.817188563249403e-6,6.843745010723459e-6,8.914644840587197e-5,1.5896691877910634e-11,1.5896682999320732e-11,1.5896691877910634e-11
0.6673346693386774,100.0,100.0,16.985229394104792,17.019867401238283,0.39931196279216935,4.231588970230743,9.512024961261458,100.0,5.8335622918225995e-6,6.864421808623221e-6,8.962571631774836e-5,1.589669226024879e-11,1.5896691877910634e-11,1.589669226024879e-11
0.6693386773547094,100.0,100.0,16.985229394104792,17.019867401238283,0.4038286326509309,4.235202625916459,9.512094705721188,100.0,5.83978815225827e-6,6.8848533261763525e-6,9.023971000442381e-5,1.589669468061241e-11,1.589669226024879e-11,1.5896694856416697e-11
0.6713426853707415,100.0,100.0,16.985229394104792,17.019867401238283,0.4063922634123334,4.235253308453306,9.512829354707542,100.0,5.8436242869501665e-6,6.89669481631621e-6,9.034672660911588e-5,1.5896722810471024e-11,1.589669373325744e-11,1.58967138043556e-11
0.6733466933867736,100.0,100.0,16.985229394104792,17.019867401238283,0.4080271639040593,4.2402420413460336,9.513072136591491,100.0,5.875294819074829e-6,6.903007190404987e-6,9.154095640303268e-5,1.5896724367160824e-11,1.5896724371667462e-11,1.589671501978193e-11
0.6753507014028056,100.0,100.0,16.985229394104792,17.019867401238283,0.40904855733549833,4.241408281922438,9.513504344010503,100.0,5.885236614301367e-6,6.9193119786964915e-6,9.15954227066651e-5,1.5896724715140314e-11,1.5896724715140314e-11,1.589671630854334e-11
0.6773547094188377,100.0,100.0,16.985229394104792,17.019867401238283,0.41211918944109693,4.242272425515783,9.5135724295644,100.0,5.88635072181145e-6,6.930437388428619e-6,9.189741922275413e-5,1.589673007180755e-11,1.589673007180755e-11,1.5896724715140314e-11
0.6793587174348698,100.0,100.0,16.985229394104792,17.019867401238283,0.4159454383927856,4.247520434498278,9.514192295342108,100.0,5.899330391959728e-6,7.022907290374882e-6,9.215260518314388e-5,1.5896737686330057e-11,1.5896737686330057e-11,1.5896727436335475e-11
0.6813627254509018,100.0,100.0,16.985229394104792,17.019867401238283,0.41606394094339666,4.249910798710891,9.514323804733964,100.0,5.91735714965764e-6,7.025020123232848e-6,9.275956379001458e-5,1.5896756211429193e-11,1.5896756211429193e-11,1.5896738276471625e-11
0.6833667334669339,100.0,100.0,16.985229394104792,17.019867401238283,0.418868523424767,4.2518684436251934,9.515017091355084,100.0,5.943483686867713e-6,7.028349967681953e-6,9.337531876285904e-5,1.589676119103328e-11,1.589676059172863e-11,1.5896756211429193e-11
0.685370741482966,100.0,100.0,16.985229394104792,17.019867401238283,0.420550838817538,4.254350502472808,9.515083355894461,100.0,5.95747439022178e-6,7.095305345633975e-6,9.338343049164846e-5,1.589678291547458e-11,1.589678291547458e-11,1.589678291547458e-11
0.687374749498998,100.0,100.0,16.985229394104792,17.019867401238283,0.42324027180384677,4.256559960683772,9.51534234333288,100.0,5.9674935825781295e-6,7.108908631348504e-6,9.346107649990047e-5,1.5896792481353515e-11,1.5896792481353515e-11,1.589678683078156e-11
0.6893787575150301,100.0,100.0,16.985229394104792,17.019867401238283,0.4232948754892581,4.256751083852543,9.515850959949768,100.0,5.990105281429557e-6,7.1477136158765285e-6,9.41415319510225e-5,1.5896802955621506e-11,1.5896802959031102e-11,1.5896792481353515e-11
0.6913827655310621,100.0,100.0,16.985229394104792,17.019867401238283,0.4241022355430199,4.2573494036785835,9.51652332312996,100.0,6.066638218274211e-6,7.154137586870163e-6,9.462394120780458e-5,1.5896816547255186e-11,1.5896816547255186e-11,1.5896816547255186e-11
0.6933867735470942,100.0,100.0,16.985229394104795,17.019867401238283,0.4245862428297092,4.259942751106419,9.516562207360609,100.0,6.119339385498244e-6,7.2229396802785695e-6,9.504890821706917e-5,1.589683806725597e-11,1.5896838310344558e-11,1.5896838155698483e-11
0.6953907815631263,100.0,100.0,16.985229394104795,17.019867401238283,0.42726423076266523,4.263235431709302,9.516626495019096,100.0,6.1481056163654326e-6,7.2692318617243115e-6,9.518087435408227e-5,1.5896838926083938e-11,1.5896838926083938e-11,1.5896838866375763e-11
0.6973947895791583,100.0,100.0,16.985229394104795,17.019867401238283,0.43778028523854545,4.266368857036446,9.517409840426758,100.0,6.154694139986087e-6,7.299062118000978e-6,9.601564269122104e-5,1.5896838933893915e-11,1.5896838933893915e-11,1.589683990973985e-11
0.6993987975951904,100.0,100.0,16.985229394104795,17.019867401238283,0.4398747258649474,4.2685602108313185,9.517735203958223,100.0,6.169630429316353e-6,7.314296749216519e-6,9.689500281471243e-5,1.5896849943951132e-11,1.5896849943951132e-11,1.5896849943951132e-11
0.7014028056112225,100.0,100.0,16.985229394104795,17.019867401238283,0.4415611114813696,4.268630794204324,9.518138715690904,100.0,6.197270736595094e-6,7.394391957217258e-6,9.765273711510597e-5,1.5896869803330954e-11,1.5896869777400877e-11,1.5896866567751985e-11
0.7034068136272545,100.0,100.0,16.9852293941048,17.019867401238283,0.4460340701228358,4.268722964944037,9.518200876691997,100.0,6.207523214974779e-6,7.400592386158564e-6,9.767265351375424e-5,1.5896871543397406e-11,1.5896872767209962e-11,1.5896871024531357e-11
0.7054108216432866,100.0,100.0,16.9852293941048,17.019867401238283,0.44693546428404657,4.270844138228553,9.518978306118749,100.0,6.2147073057444375e-6,7.432015455473987e-6,9.854668630096825e-5,1.5896872729269895e-11,1.5896874693254287e-11,1.589687537341913e-11
0.7074148296593187,100.0,100.0,16.9852293941048,17.019867401238283,0.44757475969555555,4.271982388898787,9.518999485518897,100.0,6.231226446970323e-6,7.451639397676275e-6,9.863129784211391e-5,1.58968803354185e-11,1.5896899508702914e-11,1.5896880717262727e-11
0.7094188376753507,100.0,100.0,16.9852293941048,17.019867401238283,0.4512016065092077,4.2743669666563315,9.519745659278803,100.0,6.261048669662734e-6,7.46500183623279e-6,9.904979916999807e-5,1.5896899508702914e-11,1.5896908020138933e-11,1.5896899510598447e-11
0.7114228456913828,100.0,100.0,16.9852293941048,17.019867401238283,0.4549149323874264,4.27462693796017,9.51980554978635,100.0,6.263022959428603e-6,7.511832190606744e-6,9.932827819231336e-5,1.5896928659842568e-11,1.5896928659842568e-11,1.589690803136632e-11
0.7134268537074149,100.0,100.0,16.985229394104802,17.019867401238283,0.45545335115436225,4.27553324105363,9.520252952469582,100.0,6.397469711734902e-6,7.533517402388625e-6,9.963395456902993e-5,1.5896941848737705e-11,1.5896941848737705e-11,1.5896942733990332e-11
0.7154308617234469,100.0,100.0,16.985229394104802,17.019867401238283,0.45884807517188475,4.283079193792191,9.52061895353811,100.0,6.4268643253186135e-6,7.5514077208581895e-6,0.00010110625669229501,1.5896942730583795e-11,1.5896942733990332e-11,1.5896942832550805e-11
0.717434869739479,100.0,100.0,16.985229394104806,17.019867401238283,0.461878084344609,4.285259010736633,9.521382100001308,100.0,6.523568990524418e-6,7.573993173573213e-6,0.00010137346420620014,1.589696008444756e-11,1.5896952731502602e-11,1.589696008444756e-11
0.7194388777555111,100.0,100.0,16.98522939410481,17.019867401238283,0.46529862032002856,4.287359685206629,9.521439581972901,100.0,6.543461405900268e-6,7.5865012749076274e-6,0.00010139016351089947,1.589696285885403e-11,1.589696285885403e-11,1.589696683522684e-11
0.7214428857715431,100.0,100.0,16.98522939410481,17.019867401238283,0.46769875527668164,4.297013923745605,9.521559468440737,100.0,6.61641048086546e-6,7.607615989436083e-6,0.00010193180151798514,1.5896965062878972e-11,1.5896964250465317e-11,1.5896993853604452e-11
0.7234468937875751,100.0,100.0,16.985229394104813,17.019867401238283,0.47043058411112004,4.2993922696489655,9.522267321434612,100.0,6.653324960570634e-6,7.666248285273931e-6,0.00010222512547863214,1.5896966870187446e-11,1.589696709083421e-11,1.589700543028013e-11
0.7254509018036072,100.0,100.0,16.985229394104817,17.019867401238283,0.47228330772820515,4.299571029684245,9.52289818204923,100.0,6.702578386838313e-6,7.70398932154693e-6,0.00010289697097388433,1.5896993853604452e-11,1.5896993853604452e-11,1.58970084260761e-11
0.7274549098196392,100.0,100.0,16.985229394104817,17.019867401238283,0.4735145767059827,4.301547722995072,9.52304711836023,100.0,6.719768772520059e-6,7.764826102504482e-6,0.00010316562768747766,1.5897010658657828e-11,1.589701032508657e-11,1.5897009274349294e-11
0.7294589178356713,100.0,100.0,16.98522939410482,17.019867401238283,0.47574432604750405,4.302002635669882,9.523102059402545,100.0,6.745156737807261e-6,7.76619276284874e-6,0.0001043391362890891,1.589701488490959e-11,1.5897015178581713e-11,1.5897013962720937e-11
0.7314629258517034,100.0,100.0,16.985229394104827,17.019867401238283,0.48412744827337684,4.303897195434691,9.523943684481743,100.0,6.763478657104248e-6,7.780515857224655e-6,0.00010481800347703639,1.5897038010864915e-11,1.5897038010864915e-11,1.589703808625839e-11
0.7334669338677354,100.0,100.0,16.98522939410483,17.019867401238283,0.48500625548479975,4.307403370436635,9.524269423914118,100.0,6.790941105544969e-6,7.81625692961537e-6,0.00010509227910684221,1.589706611316363e-11,1.589706611316363e-11,1.589706611316363e-11
0.7354709418837675,100.0,100.0,16.985229394104838,17.019867401238283,0.48603332519960435,4.308889279342279,9.524739813162094,100.0,6.833343637796819e-6,7.878207062761275e-6,0.00010519476796229994,1.589706773632776e-11,1.589706773632776e-11,1.589706772810489e-11
0.7374749498997996,100.0,100.0,16.98522939410484,17.019867401238283,0.49191567017347126,4.3103063294242,9.524792086393388,100.0,6.864848249555482e-6,7.970233424657206e-6,0.00010785169712599726,1.5897089876243507e-11,1.5897089876243507e-11,1.5897089876243507e-11
0.7394789579158316,100.0,100.0,16.98522939410485,17.019867401238283,0.4943083167167025,4.313158237162529,9.525647155965258,100.0,6.899553748848533e-6,7.978847950392152e-6,0.00010820213536721184,1.589710208847692e-11,1.5897101643450362e-11,1.589710449140302e-11
0.7414829659318637,100.0,100.0,16.98522939410486,17.019867401238283,0.4958064493107241,4.3151792527168,9.525673527271577,100.0,6.944945395269933e-6,7.98273550496309e-6,0.00010882320321759339,1.5897104694298574e-11,1.5897104694298574e-11,1.589710474861377e-11
0.7434869739478958,100.0,100.0,16.98522939410486,17.019867401238283,0.49729949128720946,4.318772392260842,9.526459301214567,100.0,6.952304097730022e-6,8.009460002932549e-6,0.00010933737510838862,1.58971301460279e-11,1.5897130272893636e-11,1.5897130300824304e-11
0.7454909819639278,100.0,100.0,16.98522939410487,17.019867401238283,0.5026290584780022,4.318869280507846,9.526508785122264,100.0,6.970384257219197e-6,8.038614451453885e-6,0.00010973681439201098,1.5897131289201897e-11,1.5897131289201897e-11,1.58971312668373e-11
0.7474949899799599,100.0,100.0,16.98522939410488,17.019867401238283,0.5051122610989172,4.320456720926271,9.527110827989988,100.0,6.9932719215033075e-6,8.046833105651235e-6,0.00011003820766537557,1.589717528350022e-11,1.589717528350022e-11,1.5897163443542402e-11
0.749498997995992,100.0,100.0,16.98522939410489,17.019867401238283,0.5059263245887335,4.320470897596282,9.52737686687705,100.0,7.005709485505528e-6,8.050310785348607e-6,0.0001101959000866374,1.589720630050897e-11,1.58971894036434e-11,1.589720630050897e-11
0.751503006012024,100.0,100.0,16.985229394104906,17.019867401238283,0.5096363830854882,4.322100704804512,9.528204717013674,100.0,7.0529072566482435e-6,8.054193470282676e-6,0.0001107849021999056,1.589723023439114e-11,1.589723023439114e-11,1.5897216412806844e-11
0.7535070140280561,100.0,100.0,16.98522939410492,17.019867401238283,0.5106145876278465,4.322359340727392,9.528251295320661,100.0,7.0602558106421115e-6,8.085040711353101e-6,0.00011153043850100532,1.5897241082940364e-11,1.5897241047864666e-11,1.589723023439114e-11
0.7555110220440882,100.0,100.0,16.985229394104937,17.019867401238283,0.5157483086244632,4.324206970644683,9.528581664585058,100.0,7.071299742264399e-6,8.131242932335395e-6,0.00011231184597291898,1.589725519749579e-11,1.5897286349501672e-11,1.589725368568217e-11
0.7575150300601202,100.0,100.0,16.98522939410496,17.019867401238283,0.5213464680717647,4.335568342762723,9.529131965613276,100.0,7.079055965111197e-6,8.20858146181675e-6,0.00011263493972848205,1.5897285802291266e-11,1.5897301974385833e-11,1.5897285544523486e-11
0.7595190380761523,100.0,100.0,16.985229394104984,17.019867401238283,0.5225690225317319,4.338914652557491,9.529975212443116,100.0,7.146429588458812e-6,8.210574783232443e-6,0.00011320978378065798,1.5897301974385833e-11,1.58973069033336e-11,1.5897297543060217e-11
0.7615230460921844,100.0,100.0,16.98522939410501,17.019867401238283,0.5256085633991741,4.341484524671437,9.530018773975014,100.0,7.201350415347495e-6,8.229453730537272e-6,0.0001134578779477384,1.5897307362357596e-11,1.5897307545204246e-11,1.5897303319847884e-11
0.7635270541082164,100.0,100.0,16.98522939410504,17.019867401238283,0.5295746985585226,4.342331336933911,9.53008637823495,100.0,7.208448305500047e-6,8.24221865052937e-6,0.00011396337570752368,1.5897307545204246e-11,1.5897336133643586e-11,1.5897335611003316e-11
0.7655310621242485,100.0,100.0,16.985229394105076,17.019867401238283,0.5359447745622881,4.343307235022455,9.53091161767681,100.0,7.293260418718502e-6,8.401623544353512e-6,0.00011455542324526585,1.5897335611003316e-11,1.589736725716024e-11,1.5897367408366115e-11
0.7675350701402806,100.0,100.0,17.004056067752764,17.019867401238283,0.5372251167325602,4.347242936033581,9.531625312795446,100.0,7.294878707495582e-6,8.415150734701877e-6,0.00011482733568980224,1.589739987365351e-11,1.589740699861139e-11,1.589739985541893e-11
0.7695390781563126,100.0,100.0,17.004056067752764,17.019867401238283,0.539528627805573,4.34905836421297,9.531769956476257,100.0,7.439199446704314e-6,8.434591457528305e-6,0.00011631785902774345,1.589740699861139e-11,1.5897419571434046e-11,1.5897407691342396e-11
0.7715430861723447,100.0,100.0,17.004056067752764,17.019867401238283,0.546351633701818,4.352390549747613,9.531810395031345,100.0,7.459838236669433e-6,8.45582450033216e-6,0.00011764065302369793,1.5897432206799285e-11,1.589742293884664e-11,1.5897432206799285e-11
0.7735470941883767,100.0,100.0,17.004056067752764,17.019867401238283,0.5480473521441822,4.355491978456683,9.532715005384052,100.0,7.477547401180543e-6,8.477639286425014e-6,0.00011764430251621679,1.5897444360614496e-11,1.5897432206799285e-11,1.5897449191947796e-11
0.7755511022044088,100.0,100.0,17.004056067752764,17.019867401238283,0.548762853172461,4.358521965526411,9.53319881481511,100.0,7.5731608515948926e-6,8.518472572671633e-6,0.0001187378903121914,1.5897449786865124e-11,1.5897449786865124e-11,1.5897481872630443e-11
0.7775551102204409,100.0,100.0,17.004056067752764,17.019867401238283,0.5487640477537229,4.3645829265140845,9.533588134882436,100.0,7.573825595668249e-6,8.563082119691338e-6,0.00011965492596040262,1.5897481854229788e-11,1.5897450084101675e-11,1.589748555333807e-11
0.779559118236473,100.0,100.0,17.004056067752764,17.019867401238283,0.5633429685520441,4.369239075938166,9.53362534910419,100.0,7.63214379606133e-6,8.60228932689515e-6,0.00011968940747599313,1.5897487037627275e-11,1.5897463209966655e-11,1.589749592639872e-11
0.781563126252505,100.0,100.0,17.004056067752764,17.019867401238283,0.5642785035028326,4.372091371473645,9.534541327575978,100.0,7.641341017783705e-6,8.63046609741822e-6,0.00012007256406052451,1.589749563320498e-11,1.589749565944209e-11,1.5897527421395232e-11
0.7835671342685371,100.0,100.0,17.004056067752764,17.019867401238283,0.5654824952134764,4.3723651192946695,9.534807233550492,100.0,7.681276488542798e-6,8.678068210290357e-6,0.00012138717249459589,1.5897526799463026e-11,1.5897526632135862e-11,1.5897551146652602e-11
0.7855711422845691,100.0,100.0,17.004056067752764,17.019867401238283,0.5673936962863618,4.37242848899563,9.53542894993758,100.0,7.69271607972051e-6,8.700059059767872e-6,0.00012225868163118377,1.5897551146652602e-11,1.5897551146652602e-11,1.58975551694638e-11
0.7875751503006012,100.0,100.0,17.004056067752764,17.019867401238283,0.5681032349560202,4.373579067633793,9.535462843189798,100.0,7.694361425473047e-6,8.779922191141622e-6,0.0001225399695501478,1.589755571663575e-11,1.589755571663575e-11,1.589756895360151e-11
0.7895791583166333,100.0,100.0,17.004056067752764,17.019867401238283,0.573697629369064,4.373972119325414,9.536389799333461,100.0,7.719462368072608e-6,8.839301675131047e-6,0.00012282431287246202,1.5897568807425336e-11,1.5897569821754974e-11,1.5897577535008328e-11
0.7915831663326653,100.0,100.0,17.004056067752764,17.019867401238283,0.5750893255368228,4.375879006311524,9.536450920981329,100.0,7.745487493861215e-6,8.88870553500499e-6,0.00012395423504862996,1.5897577535008328e-11,1.5897576649452006e-11,1.5897587210528162e-11
0.7935871743486974,100.0,100.0,17.004056067752764,17.019867401238283,0.5797268972471264,4.383564091238725,9.537291620139092,100.0,7.876869067267753e-6,8.899759010993673e-6,0.00012422789298261028,1.5897589403296534e-11,1.589760841252886e-11,1.589760841252886e-11
0.7955911823647295,100.0,100.0,17.004056067752764,17.019867401238283,0.5876301493480875,4.385214618649444,9.537322100383543,100.0,7.907146289553617e-6,8.95201978961631e-6,0.00012473459003353883,1.589760841252886e-11,1.5897608974238466e-11,1.589761468178703e-11
0.7975951903807615,100.0,100.0,17.004056067752764,17.019867401238283,0.5887089652776398,4.388712884828716,9.538130231825786,100.0,7.91203360022378e-6,8.962001384434176e-6,0.00012513259659970277,1.589761468178703e-11,1.589761468178703e-11,1.5897626232393725e-11
0.7995991983967936,100.0,100.0,17.004056067752764,17.019867401238283,0.5898605601694453,4.38921559122211,9.538259651696777,100.0,7.965797123387282e-6,8.995679302215059e-6,0.00012528463679216848,1.5897626232393725e-11,1.58976378487679e-11,1.58976378487679e-11
0.8016032064128257,100.0,100.0,17.004056067752764,17.019867401238283,0.5917276754695705,4.397682015794763,9.53917546910019,100.0,7.975691310239674e-6,9.053462763509024e-6,0.0001264224219997004,1.5897639944654883e-11,1.5897672959467742e-11,1.5897653583428972e-11
0.8036072144288577,100.0,100.0,17.004056067752764,17.019867401238283,0.5941944614190378,4.4053565719146,9.539202359601516,100.0,8.002836203346074e-6,9.064279243103199e-6,0.00012695513421079376,1.5897653730352834e-11,1.5897686351303975e-11,1.589766857778583e-11
0.8056112224448898,100.0,100.0,17.004056067752764,17.019867401238283,0.5960561821359291,4.40609241207848,9.539845523555696,100.0,8.180618999221053e-6,9.17367046145897e-6,0.00012768023340156852,1.589766857778583e-11,1.5897692214241533e-11,1.5897672959467742e-11
0.8076152304609219,100.0,100.0,17.004056067752764,17.019867401238283,0.5994892086285232,4.407347541473616,9.540150131389264,100.0,8.213217649228383e-6,9.181997336532837e-6,0.00012793999450451637,1.5897672959467742e-11,1.5897692392190588e-11,1.5897692390431925e-11
0.8096192384769539,100.0,100.0,17.004056067752764,17.019867401238283,0.6073160601384548,4.409523312441234,9.541079545618421,100.0,8.334521019228694e-6,9.319361736159923e-6,0.00012809792402599879,1.5897692392190588e-11,1.5897729781146754e-11,1.5897729781146754e-11
0.811623246492986,100.0,100.0,17.004056067752764,17.019867401238283,0.6088718631873286,4.42032698281627,9.541102875306256,100.0,8.338309636426715e-6,9.358035718245231e-6,0.00012810329644697275,1.5897729781146754e-11,1.589773204487954e-11,1.5897732056595776e-11
0.8136272545090181,100.0,100.0,17.004056067752764,17.019867401238283,0.610274880357408,4.421624067359075,9.541597156411818,100.0,8.364157935833546e-6,9.365958288739788e-6,0.00012988325708032298,1.5897732042863198e-11,1.5897741896133338e-11,1.5897741773170675e-11
0.8156312625250501,100.0,100.0,17.004056067752764,17.019867401238283,0.6161566259618708,4.422022486297063,9.542060500545121,100.0,8.446261527944852e-6,9.384121631899352e-6,0.000130067085273611,1.5897742536110363e-11,1.5897741931880807e-11,1.589777589771466e-11
0.8176352705410822,100.0,100.0,17.004056067752764,17.019867401238283,0.617787645532955,4.422991607826479,9.543003228760124,100.0,8.461192313408654e-6,9.467757135750078e-6,0.00013016544377753334,1.5897775897316943e-11,1.5897775670257933e-11,1.589779587081347e-11
0.8196392785571143,100.0,100.0,17.004056067752764,17.019867401238283,0.6209837010947458,4.422995646166662,9.543022917236586,100.0,8.508089677680868e-6,9.523932194295175e-6,0.0001311579486013435,1.589779587081347e-11,1.5897795855453903e-11,1.589782781966509e-11
0.8216432865731463,100.0,100.0,17.004056067752764,17.019867401238283,0.6237468150332383,4.438710681541575,9.543385493419123,100.0,8.631605949479206e-6,9.564078139472071e-6,0.0001322918744202354,1.589782781966509e-11,1.589782781966509e-11,1.589784743770926e-11
0.8236472945891784,100.0,100.0,17.004056067752764,17.019867401238283,0.6253964532133028,4.439925358112914,9.543990036441267,100.0,8.721587727400627e-6,9.608376139865853e-6,0.00013239909435196301,1.589784834620289e-11,1.589784743770926e-11,1.589789169153869e-11
0.8256513026052105,100.0,100.0,17.004056067752764,17.019867401238283,0.6271418282312371,4.441222100017583,9.54494579906789,100.0,8.755376898355368e-6,9.633027188054927e-6,0.00013240726216589974,1.589789163075977e-11,1.5897891610418365e-11,1.589791177650511e-11
0.8276553106212425,100.0,100.0,17.004056067752764,17.019867401238283,0.6320717614727008,4.443255573230473,9.544961770141498,100.0,8.803703957792786e-6,9.661608157795117e-6,0.00013290602323416401,1.589791177650511e-11,1.589791177650511e-11,1.5897929582980405e-11
0.8296593186372746,100.0,100.0,17.004056067752764,17.019867401238283,0.6388079972754628,4.448357473800124,9.545210900402084,100.0,8.869125953197813e-6,9.693896114457976e-6,0.00013294554984961534,1.589792982503395e-11,1.589792982503395e-11,1.58979510322001e-11
0.8316633266533067,100.0,100.0,17.004056067752764,17.019867401238283,0.6402055250020027,4.455421211905041,9.545938031233243,100.0,8.899453991587885e-6,9.787405278683837e-6,0.00013299512991007403,1.589795076917709e-11,1.5897954512783485e-11,1.589795739472802e-11
0.8336673346693386,100.0,100.0,17.004056067752764,17.019867401238283,0.6430653194603211,4.456881612708362,9.546906551946035,100.0,8.927910687657715e-6,9.874303110747092e-6,0.0001334239135648232,1.589795739472802e-11,1.589795739472802e-11,1.589798293692501e-11
0.8356713426853707,100.0,100.0,17.004056067752764,17.019867401238283,0.6451610585537219,4.462675489993272,9.547073745995235,100.0,8.984385265126548e-6,9.888696739831327e-6,0.00013352304308346022,1.589798269332748e-11,1.5897982980435153e-11,1.58979843485597e-11
0.8376753507014028,100.0,100.0,17.004056067752764,17.019867401238283,0.6470905862270921,4.470278252807394,9.54888479740004,100.0,9.089803908097432e-6,9.894714149931691e-6,0.00013412870631363723,1.589803066867019e-11,1.5898031280054196e-11,1.589803066867019e-11
0.8396793587174348,100.0,100.0,17.004056067752764,17.019867401238283,0.6540449813946672,4.471219615500693,9.54897440167648,100.0,9.165778799352161e-6,9.903313761370497e-6,0.00013612892545653574,1.5898045037320777e-11,1.5898045239522975e-11,1.5898044916292544e-11
0.8416833667334669,100.0,100.0,17.004056067752764,17.019867401238283,0.654082284760947,4.4721353604381715,9.550879859779934,100.0,9.182899187908747e-6,1.0033630106031476e-5,0.00013704142411415576,1.5898056295689252e-11,1.5898056295689252e-11,1.589805717969112e-11
0.843687374749499,100.0,100.0,17.004056067752764,17.019867401238283,0.6632757185458487,4.473779823717016,9.5509132417569,100.0,9.238529235521786e-6,1.0068283710168469e-5,0.00013853175849236723,1.589806995301063e-11,1.5898056590653445e-11,1.589806986637997e-11
0.845691382765531,100.0,100.0,17.004056067752764,17.019867401238283,0.6651427040607129,4.4738644755369,9.552890643412201,100.0,9.2431999590401e-6,1.0123386886995352e-5,0.00013999910771047842,1.5898086858812224e-11,1.5898070651764668e-11,1.5898093526947644e-11
0.8476953907815631,100.0,100.0,17.004056067752764,17.019867401238283,0.6671474341925281,4.475194357857364,9.55289107752763,100.0,9.278361343730175e-6,1.015642148724675e-5,0.0001415579038898602,1.589813468874366e-11,1.5898135952482514e-11,1.5898135432824806e-11
0.8496993987975952,100.0,100.0,17.004056067752764,17.019867401238283,0.6694481581649646,4.488890506067706,9.554906986694272,100.0,9.280213475771564e-6,1.0196890152968755e-5,0.00014162008779952938,1.5898155625694304e-11,1.589815553439897e-11,1.589815553439897e-11
0.8517034068136272,100.0,100.0,17.004056067752764,17.019867401238283,0.6762912217097612,4.490856513124508,9.55491780292814,100.0,9.284297292297636e-6,1.0339126089804824e-5,0.00014229396042058016,1.5898168250990034e-11,1.5898168250990034e-11,1.5898168250990034e-11
0.8537074148296593,100.0,100.0,17.004056067752764,17.019867401238283,0.6850086706630916,4.496762717556919,9.55695940186464,100.0,9.311259928331266e-6,1.0339838994796057e-5,0.00014290370635830805,1.589819001604538e-11,1.5898191610633566e-11,1.5898189587929393e-11
0.8557114228456913,100.0,100.0,17.004056067752764,17.019867401238283,0.6856452598595196,4.499258869204826,9.556962654546565,100.0,9.324538684033197e-6,1.0352964586212137e-5,0.00014376464637549648,1.589819176875915e-11,1.5898236521827443e-11,1.589819186615964e-11
0.8577154308617234,100.0,100.0,17.004056067752764,17.019867401238283,0.686943214616978,4.502672402792089,9.559015253577332,100.0,9.348746900418715e-6,1.0436618148150278e-5,0.00014435253879917324,1.5898236521827443e-11,1.589824828056748e-11,1.589823642686558e-11
0.8597194388777555,100.0,100.0,17.004056067752764,17.019867401238283,0.6872991666414222,4.504164795873005,9.559058032819472,100.0,9.381781652421656e-6,1.065572197304712e-5,0.0001449587566487194,1.589829914971771e-11,1.589829914971771e-11,1.589829914971771e-11
0.8617234468937875,100.0,100.0,17.004056067752764,17.019867401238283,0.6986851439733771,4.5056681469958075,9.561084750426067,100.0,9.440693538601275e-6,1.0657738004971477e-5,0.0001455633948693861,1.5898395680958327e-11,1.5898396093752207e-11,1.5898357822863902e-11
0.8637274549098196,100.0,100.0,17.004056067752764,17.019867401238283,0.7006872108217627,4.50789257136195,9.561193510285737,100.0,9.551104297357606e-6,1.0777084649653632e-5,0.00014617485535287346,1.58983966694343e-11,1.5898396844077198e-11,1.58983902130177e-11
0.8657314629258517,100.0,100.0,17.004056067752764,17.019867401238283,0.7066162292280077,4.522369836052341,9.563369478655853,100.0,9.631793735736012e-6,1.0779073238539753e-5,0.0001475497074110497,1.5898406654203015e-11,1.5898406701536503e-11,1.589839669532119e-11
0.8677354709418837,100.0,100.0,17.004056067752764,17.019867401238283,0.7075340845954231,4.52246833781474,9.56361199288338,100.0,9.67458718825163e-6,1.0792826450065375e-5,0.00014784093945280222,1.5898466448432925e-11,1.5898466524259997e-11,1.5898465862875208e-11
0.8697394789579158,100.0,100.0,17.004056067752764,17.019867401238283,0.7111588589284192,4.5247831468965325,9.565586332593496,100.0,9.712300612247632e-6,1.0817319106033183e-5,0.0001483785555758096,1.5898595428459057e-11,1.5898594656577788e-11,1.5898594656577788e-11
0.8717434869739479,100.0,100.0,17.004056067752764,17.019867401238283,0.7148878278648169,4.524955432817406,9.565655432824501,100.0,9.818391279759581e-6,1.084585902169432e-5,0.0001496257807698326,1.589862996050274e-11,1.589863018951227e-11,1.5898630141232484e-11
0.87374749498998,100.0,100.0,17.004056067752764,17.019867401238283,0.7165024326871344,4.5368165221478405,9.567712335939135,100.0,1.0000098339712444e-5,1.1015908828229172e-5,0.00015017078982667656,1.589863989423377e-11,1.589863999846882e-11,1.589863836250867e-11
0.875751503006012,100.0,100.0,17.004056067752764,17.019867401238283,0.7278417760287299,4.538149589307254,9.567844469730948,100.0,1.005458258272286e-5,1.1029465542516084e-5,0.00015123392062414787,1.5898712757579152e-11,1.5898702992456842e-11,1.5898713315560345e-11
0.8777555110220441,100.0,100.0,17.004056067752764,17.019867401238283,0.7280081875888849,4.539291133294592,9.569782107431712,100.0,1.0073373847012637e-5,1.1063795425776266e-5,0.00015123397620766076,1.5898715615655443e-11,1.5898715563383228e-11,1.5898715571058375e-11
0.8797595190380761,100.0,100.0,17.004056067752764,17.019867401238283,0.7319527445050379,4.542045164023448,9.570144290684544,100.0,1.0125055154217736e-5,1.1127643380467606e-5,0.00015303335987938168,1.5898739508301023e-11,1.5898739508301023e-11,1.5898739508301023e-11
0.8817635270541082,100.0,100.0,17.004056067752764,17.019867401238283,0.7324532813382948,4.548041203378199,9.57186416526787,100.0,1.023175212758751e-5,1.120675819023517e-5,0.0001545180093534357,1.5898763109873064e-11,1.5898763109873064e-11,1.5898763109873064e-11
0.8837675350701403,100.0,100.0,17.004056067752764,17.019867401238283,0.7358787518282763,4.550376006748086,9.572486199070124,100.0,1.0254404186834354e-5,1.1239810180414436e-5,0.00015458419324484527,1.5898776160572817e-11,1.5898774068063905e-11,1.5898776160572817e-11
0.8857715430861723,100.0,100.0,17.004056067752764,17.019867401238283,0.7482129535027641,4.559161831834779,9.573957939946435,100.0,1.0264719185389402e-5,1.1414815682360563e-5,0.00015682655125437217,1.5898777324077163e-11,1.5898777256332066e-11,1.5898777324077163e-11
0.8877755511022044,100.0,100.0,17.004056067752764,17.019867401238283,0.7485332545799972,4.5673920571229765,9.574870601518493,100.0,1.0279171644850669e-5,1.1615245620354035e-5,0.0001581883321392086,1.589881558166234e-11,1.5898815546195565e-11,1.589881558166234e-11
0.8897795591182365,100.0,100.0,17.004056067752764,17.019867401238283,0.749405465239183,4.57376577113732,9.576062874268963,100.0,1.0297465251700696e-5,1.1751443179742504e-5,0.00015825555066342143,1.5898821042593833e-11,1.5898821042593833e-11,1.5898821042593833e-11
0.8917835671342685,100.0,100.0,17.004056067752764,17.019867401238283,0.749778477368935,4.576305503428211,9.577297907690896,100.0,1.0325760498610121e-5,1.175501830252899e-5,0.00015897729423093604,1.5898926993704983e-11,1.5898926993704983e-11,1.589892692687244e-11
0.8937875751503006,100.0,100.0,17.004056067752764,17.019867401238283,0.7647364113874423,4.591311828495656,9.578178423126381,100.0,1.0596350315584826e-5,1.1785637435069233e-5,0.00016160624768214176,1.5898972128683337e-11,1.5898972128683337e-11,1.5898972932443325e-11
0.8957915831663327,100.0,100.0,17.004056067752764,17.019867401238283,0.7672435537104095,4.593049134258572,9.579768530294501,100.0,1.0599523930734578e-5,1.1798067097240087e-5,0.00016202524843401646,1.5899058277958212e-11,1.5899058266312682e-11,1.5899058277958212e-11
0.8977955911823647,100.0,100.0,17.004056067752764,17.019867401238283,0.7686393174118883,4.593476246142781,9.58030405327398,100.0,1.0601495427761916e-5,1.2062107262821815e-5,0.00016369021709005418,1.589907380470393e-11,1.5899073754703318e-11,1.589907380470393e-11
0.8997995991983968,100.0,100.0,17.004056067752764,17.019867401238283,0.7718886740939238,4.610674128114022,9.582282885097888,100.0,1.060782931995463e-5,1.2093034726108708e-5,0.00016455936391047092,1.589913676007389e-11,1.589913676007389e-11,1.589913676007389e-11
0.9018036072144289,100.0,100.0,17.004056067752764,17.019867401238283,0.7810572036576403,4.617125081489492,9.58243924311827,100.0,1.0688340468012856e-5,1.2128634023189647e-5,0.00016515573815046146,1.5899216830845386e-11,1.5899217887724332e-11,1.5899218646505305e-11
0.9038076152304609,100.0,100.0,17.004056067752764,17.019867401238283,0.7854525722472943,4.618763734328323,9.5845834825054,100.0,1.077099310322691e-5,1.2175884591260213e-5,0.0001651881445903058,1.5899229922885076e-11,1.5899229922885076e-11,1.5899229922885076e-11
0.905811623246493,100.0,100.0,17.004056067752764,17.019867401238283,0.7891134346173202,4.627899217330349,9.584841390946549,100.0,1.0835645038823237e-5,1.229671588117154e-5,0.00017044565416455596,1.589930501845674e-11,1.5899305084902022e-11,1.589930466941241e-11
0.9078156312625251,100.0,100.0,17.004056067752764,17.019867401238283,0.7943042077659472,4.643003277943228,9.586736272512963,100.0,1.0871882822893844e-5,1.242926126890711e-5,0.00017183382292639096,1.5899368794143143e-11,1.5899368794143143e-11,1.5899368794143143e-11
0.9098196392785571,100.0,100.0,17.004056067752764,17.019867401238283,0.7974905082546914,4.643680569042685,9.587444469778406,100.0,1.1003591321546258e-5,1.274746298531218e-5,0.0001721562568196899,1.5899402902911617e-11,1.5899402902911617e-11,1.5899402902911617e-11
0.9118236472945892,100.0,100.0,17.004056067752764,17.019867401238283,0.8040121690510766,4.644536076904941,9.590092546639323,100.0,1.1075854698099706e-5,1.2775179721917843e-5,0.00017285159814483893,1.5899422319289222e-11,1.5899422319289222e-11,1.5899422591917086e-11
0.9138276553106213,100.0,100.0,17.004056067752764,17.019867401238283,0.8081765891292801,4.645151582257191,9.592786049698642,100.0,1.1088724716382127e-5,1.2810654207023895e-5,0.00017371110812619198,1.5899481938584964e-11,1.5899481938584964e-11,1.5899481938584964e-11
0.9158316633266533,100.0,100.0,17.004056067752764,17.019867401238283,0.8140315797865427,4.660924297095272,9.595525410264715,100.0,1.1300541043352097e-5,1.2811916084472257e-5,0.00017479361176791982,1.5899536101131872e-11,1.5899536101131872e-11,1.5899535364163842e-11
0.9178356713426854,100.0,100.0,17.004056067752764,17.019867401238283,0.8169840568847888,4.662431291682297,9.598311062800466,100.0,1.1561242573796968e-5,1.2918208525876736e-5,0.00017493139649788858,1.589958799208424e-11,1.5899586450081552e-11,1.5899586465420156e-11
0.9198396793587175,100.0,100.0,17.004056067752764,17.019867401238283,0.8229034256987854,4.66894666026739,9.601143444938934,100.0,1.156417895108763e-5,1.2930080125130072e-5,0.00017806421113773625,1.589965172919117e-11,1.589965172919117e-11,1.5899652628408715e-11
0.9218436873747495,100.0,100.0,17.004056067752764,17.019867401238283,0.8236177235578837,4.670355235369066,9.604022997498861,100.0,1.1687995060237719e-5,1.303730421328206e-5,0.00017889260621868565,1.5899712912465993e-11,1.589971133204437e-11,1.589971144674251e-11
0.9238476953907816,100.0,100.0,17.004056067752764,17.019867401238283,0.8306760196252991,4.678200557629377,9.606950164500256,100.0,1.170402264113662e-5,1.3128368325634504e-5,0.00018038438032530322,1.58997469545222e-11,1.58997469545222e-11,1.58997469545222e-11
0.9258517034068137,100.0,100.0,17.004056067752764,17.019867401238283,0.8393324031885651,4.679738414715851,9.609925393180001,100.0,1.1770276600990265e-5,1.3145370331968766e-5,0.00018179120458918923,1.5899957383092647e-11,1.5899957973080996e-11,1.5899957973080996e-11
0.9278557114228457,100.0,100.0,17.004056067752764,17.019867401238283,0.842108742910266,4.694944788858322,9.612949134007442,100.0,1.2023918702977716e-5,1.3253937085919932e-5,0.00018468161671219058,1.5900073962178503e-11,1.5900073962178503e-11,1.5900073962178503e-11
0.9298597194388778,100.0,100.0,17.004056067752764,17.019867401238283,0.8474197476352527,4.695509428714725,9.616021840700016,100.0,1.2121072292483905e-5,1.3313144195440325e-5,0.00018496443916997122,1.590008513574603e-11,1.590008513574603e-11,1.5900085937869255e-11
0.9318637274549099,100.0,100.0,17.004056067752764,17.019867401238283,0.8553097651563759,4.6962435135720115,9.61914397023887,100.0,1.2248307607710991e-5,1.3331643850393004e-5,0.0001861377252667299,1.5900254475517014e-11,1.5900254475517014e-11,1.590025319769252e-11
0.9338677354709419,100.0,100.0,17.004056067752764,17.019867401238283,0.8616117706528571,4.697073020638123,9.622315982884508,100.0,1.2273501472816827e-5,1.3458039165512202e-5,0.0001864557972812751,1.590025543133276e-11,1.590025520021681e-11,1.5900254475517014e-11
0.935871743486974,100.0,100.0,17.004056067752764,17.019867401238283,0.864258976370352,4.712850988971409,9.625538342192444,100.0,1.249410781932863e-5,1.3547268445753959e-5,0.00019028121224458287,1.590035966460375e-11,1.590035966460375e-11,1.590035966460375e-11
0.9378757515030061,100.0,100.0,17.004056067752764,17.019867401238283,0.871532511378195,4.714418867143879,9.62881151502887,100.0,1.2660833238389816e-5,1.3639907033028695e-5,0.00019344673096118544,1.5900515009627993e-11,1.5900488844893553e-11,1.5900515009627993e-11
0.9398797595190381,100.0,100.0,17.004056067752764,17.019867401238283,0.881190187547016,4.730225317568653,9.632135971586345,100.0,1.27317259344897e-5,1.3847823296058125e-5,0.00019793665345414638,1.5900561631836032e-11,1.5900532755744243e-11,1.5900532755744243e-11
0.9418837675350702,100.0,100.0,17.004056067752764,17.019867401238283,0.8813973304278769,4.731808436600132,9.635512185399497,100.0,1.2764448304296124e-5,1.4054156100378725e-5,0.00019968583182787195,1.5900604622773547e-11,1.5900561631836032e-11,1.5900561631836032e-11
0.9438877755511023,100.0,100.0,17.004056067752764,17.019867401238283,0.8879844110368921,4.747632494083775,9.638940633360741,100.0,1.2885002565492892e-5,1.4061611606225825e-5,0.0002005759218123138,1.5900622403901603e-11,1.5900604622773547e-11,1.590060463805591e-11
0.9458917835671342,100.0,100.0,17.004056067752764,17.019867401238283,0.898210089246774,4.7492256966847926,9.642421795736018,100.0,1.2992789077803883e-5,1.439361594492069e-5,0.0002008877958684957,1.5900694550104936e-11,1.590061165631044e-11,1.5900622530170846e-11
0.9478957915831663,100.0,100.0,17.004056067752764,17.019867401238283,0.9046502474363582,4.765057371043522,9.645956156180548,100.0,1.3082083978585333e-5,1.4493316316659653e-5,0.00020837014858023445,1.5900857693777433e-11,1.5900694550104936e-11,1.5900694550104936e-11
0.9498997995991983,100.0,100.0,17.004056067752764,17.019867401238283,0.9153156683937066,4.766670718090733,9.649544201754619,100.0,1.3091180491297488e-5,1.4631336694528662e-5,0.00020970173689927637,1.5900946340263422e-11,1.5900946903108272e-11,1.5900946225983835e-11
0.9519038076152304,100.0,100.0,17.004056067752764,17.019867401238283,0.9215157640392048,4.78253027244402,9.65318642293705,100.0,1.3270515910622435e-5,1.4647895138353347e-5,0.0002104480943872626,1.5900947088066403e-11,1.590098278450081e-11,1.5900947088066403e-11
0.9539078156312625,100.0,100.0,17.004056067752764,17.019867401238283,0.9239070854375336,4.784143571834048,9.656883313649459,100.0,1.3371924935328004e-5,1.4682843435247364e-5,0.0002119320136947468,1.590098278450081e-11,1.5900984357198173e-11,1.590098278450081e-11
0.9559118236472945,100.0,100.0,17.004056067752764,17.019867401238283,0.9367468098880943,4.789792923208472,9.660635371260689,100.0,1.3501326495050409e-5,1.4702322340620219e-5,0.00021234228818169535,1.5900984261297147e-11,1.5901444722648944e-11,1.5901444224230942e-11
0.9579158316633266,100.0,100.0,17.004056067752764,17.019867401238283,0.9385676105879713,4.800036261511387,9.664443096609526,100.0,1.3766440655238644e-5,1.4778956098085351e-5,0.00021507548046086937,1.590144851622544e-11,1.5901448329105213e-11,1.590144851622544e-11
0.9599198396793587,100.0,100.0,17.004056067752764,17.019867401238283,0.9497628438760888,4.807270190668184,9.668306808718333,100.0,1.407019355739193e-5,1.4782833904914783e-5,0.0002154711632415311,1.590145815177069e-11,1.590145815177069e-11,1.5901458210081425e-11
0.9619238476953907,100.0,100.0,17.004056067752764,17.019867401238283,0.9557932889830599,4.81757542010762,9.672227358508254,100.0,1.4150245271085221e-5,1.4893352354562038e-5,0.00022070005437962054,1.5901500944371427e-11,1.5901503000774173e-11,1.5901503009171662e-11
0.9639278557114228,100.0,100.0,17.004056067752764,17.019867401238283,0.9629570313613109,4.824046780320639,9.676205098094298,100.0,1.415428178920266e-5,1.5132786286800033e-5,0.00022158154316654334,1.590151503854393e-11,1.590151503854393e-11,1.5901512800835626e-11
0.9659318637274549,100.0,100.0,17.004056067752764,17.019867401238283,0.9731810943456617,4.824775336442567,9.680240542287528,100.0,1.4211098542876294e-5,1.5217762161032466e-5,0.00022330703285995335,1.5901515775070367e-11,1.5901515775070367e-11,1.5901515775070367e-11
0.9679358717434869,100.0,100.0,17.004056067752764,17.019867401238283,0.9763333536204967,4.8415992795501905,9.684334209444888,100.0,1.441737746050005e-5,1.5226909811074853e-5,0.00022358113298374886,1.590162264765087e-11,1.5901622665270445e-11,1.5901622665270445e-11
0.969939879759519,100.0,100.0,17.004056067752764,17.019867401238283,0.989886188414048,4.842308432872833,9.688486621485197,100.0,1.4510762809797905e-5,1.530543242402221e-5,0.0002264351636355882,1.5901717091632578e-11,1.5901716796192876e-11,1.590171670675827e-11
0.9719438877755511,100.0,100.0,17.004056067752764,17.019867401238283,0.9907200942457467,4.859185020758764,9.692698303905173,100.0,1.4523180347861546e-5,1.5706023312752585e-5,0.00022705139285353042,1.5901806779115312e-11,1.5901806779115312e-11,1.5901806779115312e-11
0.9739478957915831,100.0,100.0,17.004056067752764,17.019867401238283,1.0036101332135592,4.85986955263359,9.696969785795503,100.0,1.459056648528497e-5,1.5755201282702085e-5,0.00022891776992677457,1.5902079458663377e-11,1.5902079458663377e-11,1.5902079004786173e-11
0.9759519038076152,100.0,100.0,17.004056067752764,17.019867401238283,1.0084000486505835,4.8768040879940235,9.701301599856949,100.0,1.4774676088112386e-5,1.6263942374690388e-5,0.00023300258161916337,1.5902172479460125e-11,1.5902172479460125e-11,1.5902172474538426e-11
0.9779559118236473,100.0,100.0,17.004056067752764,17.019867401238283,1.0174999796348028,4.877458768733325,9.705694282416507,100.0,1.4848489396791422e-5,1.637855788483916e-5,0.00023453706226646574,1.590236768191715e-11,1.590236768191715e-11,1.590236768191715e-11
0.9799599198396793,100.0,100.0,17.004056067752764,17.019867401238283,1.0262113757067997,4.894456565853518,9.710148373443609,100.0,1.499610128650868e-5,1.6568932600766653e-5,0.00023465036267523564,1.5902373480925097e-11,1.5902373480925097e-11,1.590237347646729e-11
0.9819639278557114,100.0,100.0,17.004056067752764,17.019867401238283,1.0315507769216807,4.895061108116943,9.714664416566379,100.0,1.5035034981333225e-5,1.662603607693003e-5,0.00024233946679911878,1.5902526868943972e-11,1.5902767588195386e-11,1.5902526868943972e-11
0.9839679358717435,100.0,100.0,17.004056067752764,17.019867401238283,1.0441451084492333,4.91214253948412,9.719242959087941,100.0,1.5673112088221124e-5,1.792904585269454e-5,0.00024648098533105805,1.590281906380003e-11,1.590281907250312e-11,1.590281907250312e-11
0.9859719438877755,100.0,100.0,17.004056067752764,17.019867401238283,1.0457577398474003,4.91270653297163,9.723884552002783,100.0,1.571189917251671e-5,1.7968574753172605e-5,0.00024656318556989007,1.5902967811978837e-11,1.5902967814679708e-11,1.5902967814679708e-11
0.9879759519038076,100.0,100.0,17.004056067752764,17.019867401238283,1.0601162881976498,4.9298620944497324,9.728589750013187,100.0,1.5780660320126257e-5,1.8221293257969527e-5,0.0002479053257764971,1.590307069538991e-11,1.59030715257612e-11,1.590307069538991e-11
0.9899799599198397,100.0,100.0,17.004056067752764,17.019867401238283,1.074622031915863,4.9303802725530135,9.733359111545726,100.0,1.5938233368557194e-5,1.828554129515419e-5,0.00024990032551841046,1.5903274271514644e-11,1.590327454221441e-11,1.5903275967781602e-11
0.9919839679358717,100.0,100.0,17.004056067752764,17.019867401238283,1.0892707646755246,4.94760096002219,9.738193198767807,100.0,1.620500005281579e-5,1.8410154198402702e-5,0.00025026986677558567,1.590338130687889e-11,1.590338130687889e-11,1.590338130687889e-11
0.9939879759519038,100.0,100.0,17.004056067752764,17.019867401238283,1.104058457417285,4.948082401177139,9.743092577604317,100.0,1.6698280552820696e-5,1.8508273437301755e-5,0.0002555674614330785,1.590368436013963e-11,1.590368436013963e-11,1.590368436013963e-11
0.9959919839679359,100.0,100.0,17.004056067752764,17.019867401238283,1.1189812519102764,4.9653877291379,9.748057817754322,100.0,1.7447992305299495e-5,1.921675330541543e-5,0.0002689584576897787,1.590369541249311e-11,1.590369541249311e-11,1.590369541249311e-11
0.9979959919839679,100.0,100.0,17.004056067752764,17.019867401238283,1.134035442189293,4.965812993496243,9.75308949270785,100.0,1.7928607771405423e-5,1.925057597520904e-5,0.0002735638531242441,1.5904221902467608e-11,1.5904096332388012e-11,1.5904221902467608e-11
1.0,100.0,100.0,17.004056067752764,17.019867401238283,1.1492175063724608,4.983208337238599,9.758188179762767,100.0,1.830629954334003e-5,2.011160580619181e-5,0.0002779377011428907,1.5906214609508534e-11,1.5904221432860463e-11,1.590621382204885e-11


==> data/solve_pde-heat-10000/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,Inf,Inf,2.75803294391970249369009239838948088e-01,2.89582620240343271143309429800757655e-01,3.51134471368474485417871520668863392e-04,1.27009774295336484009413105416471909e-01,1.73993876176446138117774237547542779e-03,Inf,1.94016968852279064481959871012649714e-08,1.19453934464109560556869134869723399e-07,3.64836190086155583985822596266370302e-08,4.96783133518243916957233361498799993e-13,4.96782121395223373182227065681222094e-13,4.96782627436190918127259415716006516e-13
PDE,Inf,Inf,3.32528891677599363746962268259883714e-01,2.79499871602527760150227291016188974e-01,4.05559936140845641205841648444105575e-04,1.27045741128172294664097276096176826e-01,1.04452738769372433082008143113380922e-03,Inf,1.75226914256009644379076992979899255e-08,1.17941281033380602177780382983367392e-07,4.57481007936737088243462416171559627e-08,4.96784224263311202242128989506945153e-13,4.96781237473506468042246756814758254e-13,4.96784473273982161954819557715539032e-13
PDE,Inf,Inf,3.38153614815058436852711433264769823e-01,3.25478455064193132922590026517608259e-01,5.75043085408400200762448774952022460e-04,1.26790417616532291203061684217014654e-01,3.64657895717485575302413935418330367e-03,Inf,1.93505208046548571917762236017342603e-08,1.18060550948796057404662264056300502e-07,4.17244660169487582667653439272770239e-08,4.96781547697611987614621502126821906e-13,4.96780910652109609694576907919013773e-13,4.96781401357353398458204262847760628e-13
PDE,Inf,Inf,3.22157882062319706724768037618444744e-01,3.32067906465711913944514874345078015e-01,2.77505791577292382932105079284717820e-04,1.27085311218233313859171671183210675e-01,1.37130274184793799141164423100555196e-03,Inf,1.59694809419950174964825954056858593e-08,1.17496775006476717152005982122286053e-07,7.64776348531247409316525850605141905e-08,4.96781464422323234495678342748979085e-13,4.96782123130919624790959979948475286e-13,4.96781559552430781584632139316389292e-13
PDE,Inf,Inf,3.26881862904671303158718325761103753e-01,3.03966080802821176129594419773375671e-01,3.18137078647443830664772597841801680e-04,1.26741629899620620623477589889627541e-01,5.68290780944432713177533016756209750e-03,Inf,2.16206064488966686164742732933290917e-08,1.18060387938003590180411225941329618e-07,9.33907681089090577077699672381317212e-08,4.96782424763458700484408797436472613e-13,4.96782005298704088054758356812351704e-13,4.96782371632029042247333410024196924e-13
PDE,Inf,Inf,3.43557357734798195578298008285222834e-01,3.55004778815783540216529445936611726e-01,8.72265953439423532635451014260185822e-04,1.27084040715092551461491678371226521e-01,4.65660673740653907499838940405953851e-03,Inf,1.30844646163152151544889143656682091e-08,1.20980799829704653897706159408593694e-07,1.08872898472416790269161634108752413e-07,4.96782244196347270138271013543393971e-13,4.96782125861817685254950259430886652e-13,4.96782375324098900854012381765232741e-13
PDE,Inf,Inf,3.32879419223104892564163542740152294e-01,2.78210220792775958704850355755560377e-01,7.31040349958245154366695732757295458e-04,1.26775952564590377572609207437762158e-01,2.61837237606077374683921181314788402e-03,Inf,1.25970635709906770209989906881697930e-08,1.20019865654526962955115183105406863e-07,4.36121658835516179719258957055447957e-08,4.96782277846065663981850988505792397e-13,4.96781958026076673360165116636874939e-13,4.96782444105203241708463435596283409e-13
PDE,Inf,Inf,3.25453196755029319520313443914408206e-01,3.11523040625859116272118216747651519e-01,3.75000557548817474205157068590044993e-04,1.27091323233612901516898900936959393e-01,6.56950043014583944176257656240431776e-03,Inf,2.08057221881121847774260460387613816e-08,1.19230549103486807777861120440647971e-07,7.28662975291423741179960824822842335e-08,4.96783020671201295302631291092801785e-13,4.96781127267869166613568163261346576e-13,4.96782999413254454080017389380062455e-13
PDE,Inf,Inf,3.20527228164107141053747105967164591e-01,3.44507167311891285218622198171481994e-01,5.13756760286432309718045628842838735e-04,1.27173137129509031441637206082086397e-01,9.81029421343122272275253681555241178e-04,Inf,1.18375172278044407200022977329414457e-08,1.18207280872974732546244757207636992e-07,1.00719438767978018003112513972529215e-07,4.96780731327618557367173598842052306e-13,4.96783027452608882319394685041458038e-13,4.96781639193556802664459320560651709e-13
PDE,Inf,Inf,3.17478034852632483839107703526802465e-01,3.75532848096149990154118787707463077e-01,8.59439296012855712422111839744154549e-04,1.27091551558493881786360567643242919e-01,3.00285704028048424561992611466592403e-03,Inf,1.56596376575386024099875450863793568e-08,1.08118509800916327993253205386987411e-07,1.16463836434379871031627276592288302e-07,4.96781471881220074276531712260413654e-13,4.96781834313016951541662205991775811e-13,4.96781501625604139771445918954684420e-13
PDE,Inf,Inf,3.53171433021185722453278284598099737e-01,2.32978216874996920233583964627973085e-01,7.20529467380059560388646959515534768e-04,1.27030217719357203425292342774287686e-01,1.40578920258079695477530881105157436e-03,Inf,1.67858515638754624696069398658658095e-08,1.17091674417774119097134573760213052e-07,1.93490258237317971232784764666022869e-07,4.96783105952381922564400008801315681e-13,4.96782923747549694890974384073127030e-13,4.96783098738963694746868736830943029e-13
PDE,Inf,Inf,3.46160072931294265419575866691938859e-01,2.43098108798880676512923293351209226e-01,8.79343434146625363295962818273864436e-04,1.27520593991125905441663403275259049e-01,8.78745663186922925707395355077029007e-03,Inf,1.98170869223885446448110480189803390e-08,1.25012716051215461153944641852544707e-07,7.22701102325888638376620214572397330e-08,4.96782192930662652036679834837663496e-13,4.96780468106200108965289337705097115e-13,4.96782229535081576683139633504753830e-13
PDE,Inf,Inf,3.40155012419488053522110994902564035e-01,2.56015062445631406840362979243809220e-01,1.04438214966687469851630738879828615e-03,1.27128917266461958504005595568283431e-01,1.10931316433502510792625292332553863e-02,Inf,1.65435671193824392224538778680072120e-08,1.25429441000257117182268044273072945e-07,1.75588704088501359789583128204330663e-07,4.96782430785978941376180496657602943e-13,4.96782887523736181045180131495139484e-13,4.96782432161724053955480957822818427e-13
PDE,Inf,Inf,3.35051529935372847615092868647157052e-01,2.70710812636607675516038671436977152e-01,5.06756875565225365102467198133895851e-04,1.28072356806451680770455136143065676e-01,4.48879201293138041771314952802662314e-03,Inf,3.07529105324735206140105762302460145e-08,1.20168745737860903951346620883295452e-07,2.08555498608227717951123445408762635e-07,4.96782793456875191894520565325351174e-13,4.96781469379298511498426906410132550e-13,4.96782802548375469615838922914774926e-13
PDE,Inf,Inf,3.30751060077350462634935699398716052e-01,2.86412803516451416104917811444085768e-01,9.12175193237156331281187241095008987e-04,1.26481831062294910377219652015423636e-01,1.31445384854199533712376674385672727e-02,Inf,1.91209188699524128304190780126261491e-08,1.11917608915884804045779373642141457e-07,2.26893370769210754821557596175492045e-07,4.96782232998372154468563726626975631e-13,4.96781089025790940728494552821827410e-13,4.96782226915031380396750650789322400e-13
PDE,Inf,Inf,3.27161659126677476664183745576126983e-01,3.02562457741158386641248219141829185e-01,5.07319451164417376030554143832611496e-04,1.26032902454501770878437518817285893e-01,9.41260494379916821289774275114430042e-03,Inf,2.66104144635781409104071950709683120e-08,1.23291334392642051023075994389835915e-07,6.96445074829344213074989136503818303e-08,4.96780437755467579551810306589027109e-13,4.96781951231024475700507197070451610e-13,4.96781664505377529982626469104073306e-13
PDE,Inf,Inf,3.24198306406485357669032699256112422e-01,3.18768173701988602895290321439187405e-01,2.75706162081603038722243274940301479e-04,1.26520732238237191086113147958977502e-01,5.62531910141286869846302293416038976e-03,Inf,3.26818068217623381283997799863222896e-08,1.31258921140350220574356503752286785e-07,3.16541830299387591731807451914747685e-07,4.96784020743681395748290360197329949e-13,4.96783043935720712521372770415020473e-13,4.96783617016595382313832147990066048e-13
PDE,Inf,Inf,3.21783038655456570409116307475585859e-01,3.34761558295335384807184176676668859e-01,4.81399656325342641261755981319100946e-04,1.28359054606381848419603602436316115e-01,1.98103986950330004741418954051895500e-02,Inf,3.14513137843579426341527106326977913e-08,1.35117737460998842007092863559420439e-07,2.23479156116826059037792784488802960e-07,4.96781991548619622688762006054948821e-13,4.96782281450603144842761252673597617e-13,4.96782128762311788230126820870643738e-13
PDE,Inf,Inf,3.19844927859580312258950628291212600e-01,3.50362621653697576703681025561140515e-01,7.53572197237462783281328014061368879e-04,1.25858255336852031179465165658358226e-01,1.28337106791265411213379140732666074e-02,Inf,8.91731288719475681715665447404683274e-09,1.17826798937449400966042997122501443e-07,1.95858393640199759354820897271623216e-07,4.96783558781445107389346976708966527e-13,4.96782630783541126530710253278381932e-13,4.96783521781810058921901251396263194e-13
PDE,Inf,Inf,3.18319922299735242619662663150976197e-01,3.65453988565723642814975007023375751e-01,2.60835618135980538611918897325822597e-04,1.26531891451234838407375214960597355e-01,3.91888632856872769964715332731286948e-03,Inf,4.04881422235299386185610925704395238e-08,1.11647988354274408124530664775414848e-07,1.15265810343872692233024743316454531e-07,4.96781727181008001087152037135631950e-13,4.96782628843593126062433292093451179e-13,4.96781810652272945223356977640336154e-13
PDE,Inf,Inf,3.17150575897025791654881500278042056e-01,3.79962408097771522612192688177413960e-01,9.86270125028126935528541188651541686e-04,1.28607807183675980113644523753669682e-01,1.25390146463824085050152269018217599e-02,Inf,1.45052106371829751563579887071864558e-08,1.25620173156381678199841958923707416e-07,9.74625358485676571549545068864155832e-08,4.96783794345391410956901952932723778e-13,4.96783393048009047807405187136066242e-13,4.96783794345391410956901952932723778e-13
PDE,Inf,Inf,3.16285692786299968936039450772239043e-01,3.93845676295589878754634476628218941e-01,7.31007962031924694470649905093313977e-04,1.27817566423084882623772100142403294e-01,2.37245521503995574334283312741074973e-02,Inf,3.43702994549800774571281857301371267e-08,1.11077964616561364407639151046005528e-07,3.75014257930182539794166798201811348e-07,4.96784399159371372573130108844138168e-13,4.96784024803115283157172719175286241e-13,4.96784358745313677010761406428277172e-13
PDE,Inf,Inf,3.15679913232681848925837386607356737e-01,4.07083419163978730632414524133751898e-01,1.19533751877076770155498995234281482e-03,1.28033262907164534290360649897538849e-01,2.02323054109779184818659118215176986e-02,Inf,1.37570626811973340504240859550224380e-08,1.39160663297536968904525290010168540e-07,3.11435377596819695861046298118062181e-07,4.96783912645609704789995215106165717e-13,4.96782696266281697067468852785498898e-13,4.96783882851159819153618708667260307e-13
PDE,Inf,Inf,3.15293264407772792351095804060837035e-01,4.19670583274868138611726373465889526e-01,7.15418582871763115537584112886133951e-04,1.28529804875529512523859425048257515e-01,1.08202735532260618144455095913614859e-02,Inf,1.06905688411330434890346209303666024e-08,1.26852766432729389158698802619103142e-07,2.37420786657097218575310788024729430e-07,4.96783662054565742863960218782123583e-13,4.96782909850356139730740005219616259e-13,4.96783493882099426358369246985990051e-13
PDE,Inf,Inf,3.15090695958699696902453857725270805e-01,4.31612816647217335028960537643012222e-01,6.83828691635601188189656153307804974e-04,1.25893910334687533350199722997054206e-01,3.55068663788188408456361521713653511e-03,Inf,1.36004896019898825397433017791047021e-08,1.29483888613113102954641407675276739e-07,2.86438809294881501996196008779129796e-07,4.96780882697753199716819928083165960e-13,4.96781322327320075788459776509031732e-13,4.96781406650991207695479755285456565e-13
PDE,Inf,Inf,3.15041616367387570040601053437456581e-01,4.42923171707135973582105656341096831e-01,1.17699994008391182778119654904731109e-03,1.27318060832008176518293869241748243e-01,9.05152694161046307641113920193893243e-03,Inf,2.72253796254155381170147221771233348e-08,1.13263044811333046825566875182406290e-07,9.65955493379336517530423275472495823e-08,4.96782484187576891435842734026440371e-13,4.96783990299158754165599553667898683e-13,4.96782427307443382803864021161020750e-13
PDE,Inf,Inf,3.15119442256558721099594684937324575e-01,4.53619737951356928530092656811655287e-01,1.91040401149702967039501010493061826e-03,1.26038999464664728510546526344762325e-01,1.91340180960839780349307342036436935e-02,Inf,1.41047457471408223494515643084135768e-08,1.08872811858532362569132880318157052e-07,3.58212203772694984241836337744935122e-07,4.96782600321963167977955461958705591e-13,4.96782041824592625816183257651027064e-13,4.96782616867075573734276960956704071e-13
PDE,Inf,Inf,5.30835479355811584935959028794901176e-01,4.63723933169636117425728522478856422e-01,1.52453279432336606078370777303606207e-03,1.28266593724317028076212644615413008e-01,2.77134389731651694417777809562019470e-02,Inf,3.35682062333764448554734100030584871e-08,1.21964315894496685215045404777945627e-07,4.93501554401187938760708103460532912e-07,4.96781807216314490315228381415562577e-13,4.96782147726723389002064996395485663e-13,4.96781807216314490315228381415562577e-13
PDE,Inf,Inf,5.30835479355810253646132869545464270e-01,4.73259264959211326426464858873380390e-01,1.66145824770757282900937393946340929e-03,1.27451535008478108753467848212751554e-01,3.36599345471264967042310734373586485e-02,Inf,3.37872088509291665941443704703678617e-08,1.25918180261726842684805797447926752e-07,1.78856450256884676043979871655408638e-07,4.96782454656626032555143263985964903e-13,4.96782868738966982577472144520054659e-13,4.96781659616694336668224913205537341e-13
PDE,Inf,Inf,5.30835479355809742061604777693360742e-01,5.31918013049880088343643343846726526e-01,2.47065423213869818300308898570756479e-03,1.27218390390425444882027240017601821e-01,2.57327941170735235181505906360082906e-02,Inf,1.05353317600129188372062568146161662e-08,1.01443627027130627666776065513622034e-07,3.72148845244763183456516193662484886e-08,4.96781923590631230622072819450355490e-13,4.96780705168581576956090890598196277e-13,4.96781923586651303605688517410494455e-13
PDE,Inf,Inf,5.30835479355809535539389985170117530e-01,5.31918013049880088343643343846726333e-01,9.26271393771578176395679419525546990e-04,1.26600681957516756903294914897592861e-01,1.85714150541245004461080998171280215e-02,Inf,1.53477027396486554753889346898149108e-08,1.08591952163716821179347195727122825e-07,3.46159035260255720531220775755655543e-07,4.96785967238453275361161481690857293e-13,4.96783109124526473735767267775616680e-13,4.96785975728703323939047930106476702e-13
PDE,Inf,Inf,5.30835479355809458896987574438091030e-01,5.31918013049880088343643343846726718e-01,1.08068502462207427160999642065591131e-03,1.26495995690797587790707458264085200e-01,1.17219387882581689482843266525136274e-02,Inf,2.46199722479408945168565774302926750e-08,1.20400186202502529533489027336613583e-07,1.13367842579414730894876586304049534e-07,4.96784527278532793650061128490012103e-13,4.96784012446173989590388225162651274e-13,4.96784547109156064850989949266654467e-13
PDE,Inf,Inf,5.30835479355809422747718970070244060e-01,5.31918013049880088343643343846726237e-01,1.54323433695876879451783685606276896e-03,1.26869325708833482502153310799471805e-01,3.54211135547948340316836137140185652e-03,Inf,7.09308817815540395806824202607296525e-09,1.02793456629500418041133263988731597e-07,3.81380536899755048636823925257146550e-07,4.96782994422807660675336612254703163e-13,4.96782979497178432627286631125341488e-13,4.96783238169576424966420748992359191e-13
PDE,Inf,Inf,5.30835479355809412630710907600272496e-01,5.31918013049880088343643343846726141e-01,1.45056900413009273296061052503145585e-03,1.26736910050161511031663689517680511e-01,6.54424692170856380067719588093746946e-03,Inf,2.51219742108158710420766743944142257e-08,9.53911169272765357867808133009055829e-08,4.24152366061843675104464054555929314e-07,4.96785011209588142175620000794442742e-13,4.96784963005985320192225141659644674e-13,4.96785766181905219534015142900993991e-13
PDE,Inf,Inf,5.30835479355809405271921313174294664e-01,5.31918013049880088343643343846726718e-01,7.71795729904870873438328367692509877e-04,1.28099806308196900969734800770057774e-01,1.17476389615054644384942373000703822e-02,Inf,3.03684081875822510951307100888157172e-08,1.33745130476697279724321739574187471e-07,2.09235879964573492825457995530591391e-07,4.96783478866325138482233081351427523e-13,4.96782445069448391803682780904860268e-13,4.96783478866325138482233081351427523e-13
PDE,Inf,Inf,5.30835479355809403802751248661157815e-01,5.31918013049880088343643343846726333e-01,1.84191911810084846298313010375930940e-03,1.28869265769544808510396622240512360e-01,1.79227808713244813320526627264293290e-02,Inf,2.15633777216825264507246376387941787e-08,1.26850622291767459005221415872475454e-07,4.78642502954048631218384534488912826e-07,4.96782817065750882054544496155370991e-13,4.96781913445485306057504112435205044e-13,4.96782920772732779036119364608177389e-13
PDE,Inf,Inf,5.30835479355809407061505782775631407e-01,5.31918013049880088343643343846726141e-01,2.61874222810885273645089067469011870e-03,1.25254264305228809484472707455726543e-01,2.53245767921721100039125756206999837e-02,Inf,1.59694109587106476178694819614977774e-08,1.23632357908942658142850874611973609e-07,4.92575516390207779655047222587787880e-07,4.96783173657807928702429615196785303e-13,4.96782600505463092621528038162601856e-13,4.96783168164850628696853431032536943e-13
PDE,Inf,Inf,5.30835479355809402298524310282423774e-01,5.31918013049880088343643343846727200e-01,1.91247507276453203708586707120392504e-03,1.26730362759661480958180100076186514e-01,3.25376508800302264084503713516431070e-02,Inf,1.24187289933588471249643370520382305e-08,1.12453008049370573494013595789877527e-07,2.63391726876263375965309914162830771e-07,4.96783806926553682464994352200492682e-13,4.96781454502512995305984439553561255e-13,4.96783824661346134688048629848301953e-13
PDE,Inf,Inf,5.30835479355809403493533824838421623e-01,5.31918013049880088343643343846726622e-01,1.57692215084582356593557730516387387e-03,1.27510061419598845441134722796609481e-01,3.86820085720466942896391239918021334e-02,Inf,7.58914213582151546584452835046573617e-09,1.21749394238472653646462620434864973e-07,6.26018283892447110470597932248783015e-07,4.96782353368828108189423222506391234e-13,4.96782357373696383643081160400826303e-13,4.96782357373696383643081160400826303e-13
PDE,Inf,Inf,5.30835479355809400851911555736967558e-01,5.31918013049880088343643343846726526e-01,1.47772313346701945745585413337853242e-03,1.24656348032744349921988398623914561e-01,4.53446144158252548820307034710211317e-02,Inf,5.98250664191486036407317262921796145e-08,9.94583779097526789339621660723496185e-08,1.01896344314901379034584315155699145e-07,4.96782493008061143360931190733556599e-13,4.96783203096700859815434731356196158e-13,4.96782493394256951116810158985541262e-13
PDE,Inf,Inf,5.30835479355809426734131304364366587e-01,5.31918013049880088343643343846726333e-01,1.55370260329211943993950788299216298e-03,1.26083133226087580448344204806785647e-01,4.68093702630488453439245160584415888e-02,Inf,2.47260654192378968671201020596613231e-08,1.36104395755967421588925102205629538e-07,6.46951830860030490301620346068031385e-07,4.96783047096948953629286951247562743e-13,4.96783191430179139060272399006009064e-13,4.96783047096948953629286951247562743e-13
PDE,Inf,Inf,5.30835479355809415726411166605470918e-01,5.31918013049880088343643343846726526e-01,2.01799728501751029404569097903955554e-03,1.29176289067073043976816030899147148e-01,4.21396467143995826453907827718293724e-02,Inf,3.32089572637546027732885675574612035e-08,1.00943912452997786022550622091295747e-07,5.13775212530918376219213682245876224e-07,4.96780085270669762960825828261490521e-13,4.96780085270669762960825828261490521e-13,4.96780799084616055174648360997027082e-13
PDE,Inf,Inf,5.30835479355809403929394504244081130e-01,5.31918013049880088343643343846727007e-01,2.81250346147823445892505008194238619e-03,1.25775393048801408324446057285845772e-01,3.64752118872832805872174555408788767e-02,Inf,4.41202751042061583065669344696191535e-08,1.58975319373233808445371518787894408e-07,2.52889481842676954424455598619930789e-07,4.96782200335194263791161847384709183e-13,4.96782209492438314097943184711975491e-13,4.96782200030656363571094326308508979e-13
PDE,Inf,Inf,5.30835479355809412592937999679588177e-01,5.31918013049880088343643343846727296e-01,2.82424615310634194041471258844575754e-03,1.28239738239299541840190747171825662e-01,3.11574601459870016880499658244865038e-02,Inf,1.61516110189548731637351080561040916e-08,1.12863510816367288327025935016967214e-07,1.67113538227812333425224587120876367e-07,4.96782455016114239463453007229370009e-13,4.96782455016114239463453007229370009e-13,4.96782455016114239463453007229370009e-13
PDE,Inf,Inf,5.30835479355809405877649417795531417e-01,5.31918013049880088343643343846726622e-01,1.59184108609737665981436376458379487e-03,1.25224430107001709551459604391083678e-01,2.63217974730459804729114489938864398e-02,Inf,4.14060104443974928712967541103556903e-08,1.60672019215791616882571299970921635e-07,7.85019396015544013161871949486596491e-07,4.96782340756295156943207532267919782e-13,4.96783134209842164591518494718024573e-13,4.96782336038772633257133613975272036e-13
PDE,Inf,Inf,5.30835479355809404426759432287634259e-01,5.31918013049880088343643343846725948e-01,3.54902300564974898995442044703976374e-04,1.28326550129640414303500618366564148e-01,2.21770779449014312536143700019710099e-02,Inf,5.64592722855814470427596165129557792e-08,9.39066449676504811537540790075723561e-08,7.04686249622358788224084974529853588e-07,4.96783777869715870998961393987788597e-13,4.96783167427664483982553911127372088e-13,4.96783744495945782464880129583501347e-13
PDE,Inf,Inf,5.30835479355809406272479577958012717e-01,5.31918013049880088343643343846725852e-01,1.87635132650410500694670810986032491e-03,1.25646985708559610048353863608264600e-01,1.87300749512141338214390789706804636e-02,Inf,3.02235546780627030761290606676915315e-08,1.55047098219677464457891140520445775e-07,4.15832357672113944946423070881292602e-07,4.96782908033286969724202688280748680e-13,4.96782071899946263535525207380034825e-13,4.96782908977017981588067218070911291e-13
PDE,Inf,Inf,5.30835479355809410824849933706814177e-01,5.31918013049880088343643343846726141e-01,3.33773217035610004387105418135599507e-03,1.29388155604658324688071422954839717e-01,1.27183152714356195319059044382368724e-02,Inf,2.57074114360627668436414301875355217e-08,1.16845430467432956036635819238559134e-07,3.19668390540461518304215782771455988e-07,4.96783621401180521678702691712488410e-13,4.96784082767637721354932567012637023e-13,4.96783689623042050021425719359282487e-13
PDE,Inf,Inf,5.30835479355809395161090973695239865e-01,5.31918013049880088343643343846725659e-01,1.04114909441743898126247479877950659e-03,1.25622002530204269179479672532705136e-01,6.85371733861386746243347621170019389e-03,Inf,1.93831273241750358447971407498615879e-08,1.40057152503655850167675558086474846e-07,1.83120280546229743217770122920633230e-07,4.96785801059034335232467748052123049e-13,4.96783665425195522898601958017682874e-13,4.96785801048707328041343808468390950e-13
PDE,Inf,Inf,5.30835479355809394806546766946421217e-01,5.31918013049880088343643343846727104e-01,1.65241035505188512087242568904923746e-03,1.29957010201922238636693485894022858e-01,1.90601059952204432197338511061292171e-03,Inf,4.18660683761883764612357423908883709e-09,1.35523070335937297684913011134955646e-07,1.23154246440493343082883769593274796e-07,4.96782721145295416208697339361004765e-13,4.96782721395365560183753368781477019e-13,4.96782721395365560183753368781477019e-13
PDE,Inf,Inf,5.30835479355809404026755861891637933e-01,5.31918013049880088343643343846726718e-01,3.23635344784244157679472684088374953e-03,1.26462925234758159443280498158149915e-01,5.21429003798497717843132019262771489e-03,Inf,2.48423786973892407023087384333774159e-08,1.60496204993060247117269424259112137e-07,3.44999516057716403916478219366037287e-07,4.96785100239681199777404203342048522e-13,4.96785294022670209201809522773909225e-13,4.96785123067930095481766239869946651e-13
PDE,Inf,Inf,5.30835479355809401197795259936972649e-01,5.31918013049880088343643343846725659e-01,7.70272749194090817649821519586883097e-04,1.24607460333543024783074874515346987e-01,1.07582049204687856180012757604132919e-02,Inf,3.96251393851311810272224716820178739e-08,8.66320371525832488805461425128087740e-08,7.70765060592142340629590643738874994e-07,4.96784385634283666165201010389690667e-13,4.96784227664191489402057219993685194e-13,4.96784385634283666165201010389690667e-13
PDE,Inf,Inf,5.30835479355809400106727209084791354e-01,5.31918013049880088343643343846726333e-01,3.16667167695576632926267197420435654e-03,1.28218649935952568213995793954343249e-01,1.63201912211378044955468551666122515e-02,Inf,3.77685276119015671512225425208563488e-08,7.58287467837666088445437124117864577e-08,2.91782311872336323929378173374525356e-07,4.96784473666089832929530712810669329e-13,4.96784476430195521197280820791703261e-13,4.96784473666089832929530712810669329e-13
PDE,Inf,Inf,5.30835479355809409270847109529706745e-01,5.31918013049880088343643343846727007e-01,1.38928679468501363975002806752539679e-03,1.26666005895347619936187553259125640e-01,1.95570268054336065071384127894075810e-02,Inf,6.98067066218925614015277069436723428e-08,1.01691074493992248992408111685687205e-07,2.31592930073047812625481192417485056e-07,4.96785771680025789048717068580333529e-13,4.96786060388471057924500223755874268e-13,4.96785771680025789048717068580333529e-13
PDE,Inf,Inf,5.30835479355809403644785275438687850e-01,5.31918013049880088343643343846726718e-01,2.42848287679722049782666039247967553e-03,1.23669096109726885562359848902974312e-01,2.28234500252249647481165469627951197e-02,Inf,7.80753553914037049395155350157142705e-08,1.01326186709557102655351057134889507e-07,1.82897611550804333473822486105319995e-07,4.96783305413437788908651777345909504e-13,4.96782501395630999929651608754631196e-13,4.96783305413437788908651777345909504e-13
PDE,Inf,Inf,5.30835479355809411694652210772572752e-01,5.31918013049880088343643343846727778e-01,1.95786613632974384914202704770683961e-03,1.29588281919983272204370966644059416e-01,2.68389403433603672785610006401982121e-02,Inf,4.82375546252910039489811635016187145e-08,8.57714188453040345145716650384100556e-08,6.09020199513761021169757507932276909e-07,4.96786667073541377864833545635450400e-13,4.96785203284508357862130398220691727e-13,4.96786668364030455173396928739570012e-13
PDE,Inf,Inf,5.30835479355809409093613849090864603e-01,5.31918013049880088343643343846727489e-01,2.30846526297926064677326482545155222e-03,1.26847135490310942958994956495307304e-01,3.12761077849997841016583808614301997e-02,Inf,5.14960400864791800110313896299032107e-08,1.10917081227224141926885488136268046e-07,3.58148324066920725471592172127027646e-07,4.96782549664211551416791112404507644e-13,4.96782549812204776642633086334258951e-13,4.96782470288810482157672422026685958e-13
PDE,Inf,Inf,5.30835479355809404809147527947051635e-01,5.31918013049880088343643343846726237e-01,1.92245706207636034856720431343956269e-03,1.24145305277491760782400589822490399e-01,3.59345128499447447376561104462658629e-02,Inf,1.37094258148396492868797962645516990e-08,1.46631563649998243860061079129842152e-07,9.46175978141924392878693468739588796e-07,4.96782522793480819223397900368487992e-13,4.96782522793480819223397900368487992e-13,4.96782549561116133112312354866011349e-13
PDE,Inf,Inf,5.30835479355809400624666622697923350e-01,5.31918013049880088343643343846725948e-01,2.79901582673607453262475919115996640e-03,1.29171041264990574157199912482760534e-01,4.07210342847531032295072230305973534e-02,Inf,3.80733795321032748111131003259224644e-08,1.25152291789393499438715928764728516e-07,2.24133836942421297123036010118039259e-07,4.96783516233418137911008568820686099e-13,4.96782674825675409831009590441925073e-13,4.96783508427138730562174975223560511e-13
PDE,Inf,Inf,5.30835479355809401346793520992002279e-01,5.31918013049880088343643343846726526e-01,1.44257160802424637901914014282136166e-03,1.26728989354400906362797126204110213e-01,4.55709943964073548354692930117330250e-02,Inf,7.73004596986769751927722744676775782e-08,1.02739088208274265862859914265893836e-07,6.53680140199930007931272817346733935e-07,4.96784509078443723647638593986825177e-13,4.96787046196688487970369346712526781e-13,4.96784472804810784591008263665802567e-13
PDE,Inf,Inf,5.30835479355809403414252551573474243e-01,5.31918013049880088343643343846726237e-01,3.90206208817355517869939614976926139e-03,1.24321647506420840823582019413556187e-01,5.04457685322154295907582053962437827e-02,Inf,3.21963412111963783552443379015949948e-08,8.58925537418555652375425301349694926e-08,8.94827468473215749761832825460276585e-07,4.96782824402123801579117789313881002e-13,4.96784378899357004617860836677217271e-13,4.96782799923700375927368046415635864e-13
PDE,Inf,Inf,5.30835479355809402527264660676673968e-01,5.31918013049880088343643343846727200e-01,2.24380986362897365907525989819692200e-04,1.30141920916233287284625331642663030e-01,5.49422209714528985094563729042327378e-02,Inf,2.60525415360639114358256852007462784e-08,1.49510111258132252827775601547094980e-07,7.05429541994856785789776730826979117e-07,4.96787125309913804445327929266203186e-13,4.96787056840506511776042818189182678e-13,4.96787125309913804445327929266203186e-13
PDE,Inf,Inf,5.30835479355809404425198893031175132e-01,5.31918013049880088343643343846725563e-01,4.00056148481569241367806379787704630e-03,1.29753237596231888150064920103568066e-01,5.87275947781664154980413215967613494e-02,Inf,5.27228701421388420153062481588731766e-08,1.14608077700960651323303521034136826e-07,6.90426890111683673773302881336328503e-07,4.96781482761583847032798620566365811e-13,4.96781482761583847032798620566365811e-13,4.96781482761583847032798620566365811e-13
PDE,Inf,Inf,5.30835479355809407157977258849703150e-01,5.31918013049880088343643343846726141e-01,1.81622159335588762573403480639035008e-03,1.25803734240117148237746699039368037e-01,6.26803603388633713501237656612151542e-02,Inf,4.67461592725552374644755162784725195e-08,8.78317129292680763603794314930165015e-08,5.41300269267269018441064484947594474e-07,4.96786504793984072545545322780946968e-13,4.96786878025256437449415687273624888e-13,4.96786586470525056139604074151564588e-13
PDE,Inf,Inf,5.30835479355809405261382648613293435e-01,5.31918013049880088343643343846725659e-01,2.05168396575742595486867167153459940e-03,1.23777322007873693864980274281346346e-01,6.67565555426943893558927707973684836e-02,Inf,3.23811405981553148270060994734687896e-08,7.28140702996758030918856273699818162e-08,7.95659215112235008377416927531388110e-07,4.96782255707654409655858381689770033e-13,4.96782255707654409655858381689770033e-13,4.96782255708747038010396745939202595e-13
PDE,Inf,Inf,5.30835479355809412970620291867401791e-01,5.31918013049880088343643343846727585e-01,4.23767720051456303473863199667287767e-03,1.30500282748391047089390672622284236e-01,7.09206188209403010404411528995931556e-02,Inf,2.15274161769040564866384540479911539e-08,1.82010510706939896879436387600169622e-07,7.45856988577824800886475971944968894e-07,4.96784073362243791825338919480283942e-13,4.96784073362243791825338919480283942e-13,4.96784073362243791825338919480283942e-13
PDE,Inf,Inf,5.30835479355809404567408064236939058e-01,5.31918013049880088343643343846725081e-01,9.68959631560965513234998847633252947e-04,1.28657057899104629690456133899082236e-01,7.51438416932639647705693453986024934e-02,Inf,4.11160009425657283450676064559821371e-08,1.38923188803413226589758413762405203e-07,6.50388222310043751689448975771578123e-07,4.96781227157505338471024950740563148e-13,4.96781536622229704814015827584020787e-13,4.96781227157505338471024950740563148e-13
PDE,Inf,Inf,5.30835479355809407622239778949734395e-01,5.31918013049880088343643343846726526e-01,2.99464863315696110258747363812720115e-03,1.26841567585535549061412652552330237e-01,8.41262135794760038800235066669803586e-02,Inf,2.32564267085018613381166095668323060e-08,1.86682560207302692837343749750043525e-07,1.12953365384767077639706856495731082e-06,4.96780514534481335035281074581503834e-13,4.96780514534481335035281074581503834e-13,4.96780536262642896492998621564411793e-13
PDE,Inf,Inf,5.30835479355809406504255787595098952e-01,5.31918013049880088343643343846726237e-01,3.84867678496284603755188980097620267e-03,1.25193755711383863900648633751405074e-01,8.15392515009987037243765790063368726e-02,Inf,3.96642510903192988785957393199375887e-08,1.39758964713265911502265763021317094e-07,2.50414995626273935725768926181581981e-07,4.96786964027477062060338710294312707e-13,4.96786964027477062060338710294312707e-13,4.96790954595524915414195820936132813e-13
PDE,Inf,Inf,5.30835479355809405856166311675325888e-01,5.31918013049880088343643343846725659e-01,7.84974753763048073677058926432681863e-04,1.23652192993507286508533056242645196e-01,7.90371130812408168192684660610692027e-02,Inf,3.89367012483842458742708365595633854e-08,9.37448241064524578895609250204285799e-08,1.01911889793963162032262172094078630e-06,4.96788100718698379244776440836202006e-13,4.96784832331834989655391510265732877e-13,4.96788100718698379244776440836202006e-13
PDE,Inf,Inf,5.30835479355809405446819165101335388e-01,5.31918013049880088343643343846726526e-01,3.11828332893355320587992566013539848e-03,1.31287837739941953517008516887523611e-01,7.66230966420546916462015224543089162e-02,Inf,9.18121228288639450158131578710138158e-08,1.14887135404412835471233094169361977e-07,4.25837178848708971930133679625409507e-07,4.96783249050995436362852926843919462e-13,4.96783093291712638202717858502521170e-13,4.96783237808472461546756794271974268e-13
PDE,Inf,Inf,5.30835479355809405311793732931196038e-01,5.31918013049880088343643343846724889e-01,4.29555920498760534950534629703644685e-03,1.29918166945890235901842352083233674e-01,7.42922063378129829042434254269917504e-02,Inf,4.77748110131508999847498552973717817e-08,9.50632786755045282793570568839650869e-08,9.55439252398980741008661446285538317e-07,4.96786164819720467917753038560511937e-13,4.96786132909975484618401780978611113e-13,4.96786200941482426521294098695268797e-13
PDE,Inf,Inf,5.30835479355809402425423441715690208e-01,5.31918013049880088343643343846727970e-01,1.18499513723870610467586146834688129e-03,1.26420917054899572424311821643955473e-01,7.22360503904089545574884340282602710e-02,Inf,4.66059974050750194301940754156781396e-08,9.10098718050597497143495020956460934e-08,9.03125122462186624104392240255098091e-07,4.96783981254251042742766087898854068e-13,4.96783982071297918381891475162620001e-13,4.96783982071297918381891475162620001e-13
PDE,Inf,Inf,5.30835479355809404125397030182776975e-01,5.31918013049880088343643343846725659e-01,2.51741108286764177822811895342761771e-03,1.25185715262155914065010120254524879e-01,6.91497058095233189764067634245851420e-02,Inf,3.52937088624979960392531195635684348e-08,1.54521975460911284701822246171350029e-07,5.90253714135811139779061296491548623e-07,4.96785311236345685443869186185338109e-13,4.96785846511316847361301698373800800e-13,4.96785311236345685443869186185338109e-13
PDE,Inf,Inf,5.30835479355809402702722685044062074e-01,5.31918013049880088343643343846725274e-01,5.65169525181162445859677477558909113e-03,1.23987146202868825039836449784427210e-01,6.61278312308651258292974689128213348e-02,Inf,5.20262905435598948393562707852581851e-08,9.57840974815857954673236125934005462e-08,8.06046799296801816960552998997454015e-07,4.96782168866497558375469952435960092e-13,4.96781488614164445689570674507300373e-13,4.96782168416445048857358475635084026e-13
PDE,Inf,Inf,5.30835479355809397275469580280617212e-01,5.31918013049880088343643343846726526e-01,2.55216483682380080177893708355509262e-03,1.30595749886450974215303608480958650e-01,6.31731261994274776742673899123000536e-02,Inf,5.49925310606450426623664343708739439e-08,9.06189692278258988419967110971940007e-08,6.49784712802083953244860464653213453e-07,4.96782659307731801166561915756869118e-13,4.96782920668927873181072136434813991e-13,4.96782693398524482146329612454349017e-13
PDE,Inf,Inf,5.30835479355809402081851826490688678e-01,5.31918013049880088343643343846725081e-01,7.50283892618489544975818410970513859e-04,1.29477044772432037263040701238599687e-01,6.02930020871719806601048005487703960e-02,Inf,8.77474767562257968034553846556073555e-08,1.11386770660768723953824185495255982e-07,6.59805981937184169409205039091321147e-07,4.96782161237892524455255034558955497e-13,4.96782161237892524455255034558955497e-13,4.96782161237892524455255034558955497e-13
PDE,Inf,Inf,5.30835479355809403739620619579885437e-01,5.31918013049880088343643343846725467e-01,3.80266860627413585179453318584122841e-03,1.28467079321023836670552685918871574e-01,5.74760548288340015770371399804952947e-02,Inf,8.42386290736013949971109814755018776e-08,1.03811149374698255117281977477923486e-07,1.17569669212280399892406693100045023e-06,4.96784762779212456088827178754862701e-13,4.96784085369641784229551669376362584e-13,4.96784482039417457472039110010743291e-13
PDE,Inf,Inf,5.30835479355809404839870272182827595e-01,5.31918013049880088343643343846728163e-01,4.95181293867841242020448145491730251e-03,1.25321607700028326761865048906670770e-01,5.47383231307597811463356954699769505e-02,Inf,5.52559140503924180490752834541452264e-08,1.48641533121824433674698252394751323e-07,3.84670523036692331051503169969486606e-07,4.96788414486719632985453047074291450e-13,4.96787050741965055753309625462634191e-13,4.96788409978153216592239746880641689e-13
PDE,Inf,Inf,5.30835479355809405483229387620256860e-01,5.31918013049880088343643343846727007e-01,1.94532300414289864588831666741075195e-03,1.24447522144823482398804091526726493e-01,5.20854225444431288786257617352743076e-02,Inf,5.33255011600682493637395522969194437e-08,1.52850871625739580901363367200623371e-07,8.80088722311891512684149040319041951e-07,4.96783004657321262160559134191509587e-13,4.96783004657321262160559134191509587e-13,4.96783001603839429733042124173909396e-13
PDE,Inf,Inf,5.30835479355809404492362696794005066e-01,5.31918013049880088343643343846725467e-01,1.10834659722322697721189074143435021e-03,1.23695656258232914334376265429402498e-01,4.95240260049484424102304313431937867e-02,Inf,5.25065565176325089028785673607901421e-08,1.61775202609935522960402756999849902e-07,5.26620406895533142235070919519424672e-07,4.96785207130068155112190574555352046e-13,4.96785207130068155112190574555352046e-13,4.96785225317252172678992853746589794e-13
PDE,Inf,Inf,5.30835479355809413959770544351762849e-01,5.31918013049880088343643343846727585e-01,4.07453610915677600350156711901654200e-03,1.31268441738730547618872561243492633e-01,4.70620331492332333384499615610925902e-02,Inf,6.21589145750756141102631600677642564e-08,1.44734631110830094618993042113804527e-07,6.62586096736417114168949737419878796e-07,4.96787162549416336618666878547746205e-13,4.96787159887898705009674858564694521e-13,4.96787164701579795617369563905762037e-13
PDE,Inf,Inf,5.30835479355809406804994488762163394e-01,5.31918013049880088343643343846726237e-01,5.44884399419168095190328168345497004e-03,1.30574435320291062694998050270162061e-01,4.47087281201780537326071250431629141e-02,Inf,6.53611327095898800357979069181135646e-08,9.45543078521866263183563051610876211e-08,8.50302484031803541123525744880186106e-07,4.96781136134102380779470495163529258e-13,4.96781835010625076221456231553378142e-13,4.96781139345793875518587070995002092e-13
PDE,Inf,Inf,5.30835479355809408073726034010526063e-01,5.31918013049880088343643343846727393e-01,2.64358956424434053821063274218581504e-03,1.30082987990341261823423906744496149e-01,4.24749439824164336991550204509725291e-02,Inf,1.69284116499465994353273586550611451e-08,7.83820437436663787543564977503927327e-08,7.52411029220592382008832973419377345e-07,4.96783452118975312554643354212082146e-13,4.96783452118975312554643354212082146e-13,4.96783444957480401123316828543712288e-13
PDE,Inf,Inf,5.30835479355809406046872617850000887e-01,5.31918013049880088343643343846726911e-01,9.45733626708391488508467880073938142e-04,1.27105940699354303818885991366171220e-01,4.03752791375208827546184655036913648e-02,Inf,8.30173607747950270705164292323795336e-09,2.02990611363253700525299295620109375e-07,1.36338712368495153657186049999564967e-06,4.96788261421109653744505637633970944e-13,4.96787408925037095778491819135604795e-13,4.96788261421109653744505637633970944e-13
PDE,Inf,Inf,5.30835479355809408062713237068909815e-01,5.31918013049880088343643343846727104e-01,3.35550170959742656560522961490284810e-03,1.26678607860754839780888358425013033e-01,3.84095278981944519070847376954061628e-02,Inf,8.02676502875954592800733255734864270e-08,1.38874271101093101406257458140910680e-07,1.45214645623876794926956602512983120e-06,4.96783989072677027716419401575158917e-13,4.96784000197855939346311172550773149e-13,4.96783989071537070618069788364112079e-13
PDE,Inf,Inf,5.30835479355809403952338733568421563e-01,5.31918013049880088343643343846726333e-01,6.01029046431234601636512499862827967e-03,1.23743529931936579049524807939019946e-01,3.66060630223906758710720233001716347e-02,Inf,4.86887974534666843823647813961977717e-08,9.58911230599309158791273537230522972e-08,1.05454547490079655828347363102699210e-06,4.96792854997733091562030761206233533e-13,4.96793448705941086556791263141738630e-13,4.96793528411044307712368478428556074e-13
PDE,Inf,Inf,5.30835479355809401840072001338623293e-01,5.31918013049880088343643343846727296e-01,4.41812008042916741126866000939216584e-03,1.23470843166104043724303102163276245e-01,3.49823444520200687218768137247106050e-02,Inf,8.53442271140998840042802319068575063e-08,1.37039236354404127614118025147385707e-07,4.16553782819483505782194742360638082e-07,4.96792616856452387006594242995617491e-13,4.96792507709220967914111666052560381e-13,4.96792616856452387006594242995617491e-13
PDE,Inf,Inf,5.30835479355809407101266928676304241e-01,5.31918013049880088343643343846725852e-01,1.70363999215388563211299627096696335e-03,1.32211878619613701858584521149207608e-01,3.53756432051374481128090561116582184e-02,Inf,2.01105183736177720961340603729870551e-08,2.04764295773222946491029412943029784e-07,6.34192769241055677119551908916569419e-07,4.96792078169344412951867015719638921e-13,4.96792505063827590550699730036049171e-13,4.96792077833233055476832734247228149e-13
PDE,Inf,Inf,5.30835479355809409126090590833693040e-01,5.31918013049880088343643343846726526e-01,1.18245600864170294967418931402715816e-03,1.31973288447431334150032189870695763e-01,3.22134283853995944914948513657379807e-02,Inf,1.69932197448587375558053748049552707e-08,2.05056089317796224799479978468455479e-07,2.23664618700265435010712463293211083e-07,4.96791686379456067240230889126562664e-13,4.96791690429275440982659725691331577e-13,4.96791674080194691855114235750012681e-13
PDE,Inf,Inf,5.30835479355809399246407765030634119e-01,5.31918013049880088343643343846727585e-01,3.86848565417155233414471338812407084e-03,1.29230578344719541950890544655217130e-01,2.90788098914560847228185070454087085e-02,Inf,4.50356566760679703484663254823156680e-08,1.78034926510411965483662645013083977e-07,8.71952291168080584936255833907683119e-07,4.96784834231735368050817244903236142e-13,4.96786518511782698170121657383877508e-13,4.96784849554392681223247216222955077e-13
PDE,Inf,Inf,5.30835479355809401435360894537008808e-01,5.31918013049880088343643343846727970e-01,6.41918584899756879673915949152382345e-03,1.29142282677601740357002395474074717e-01,2.59718193834730965287018433086938866e-02,Inf,3.09553682631408706047140111028872954e-08,9.17505224134386244273056198016376332e-08,2.17251540401094235584033169872895178e-07,4.96784705235810410948567082893221605e-13,4.96783807923538719174230516595417934e-13,4.96784705235810410948567082893221605e-13
PDE,Inf,Inf,5.30835479355809409216431644318446359e-01,5.31918013049880088343643343846724889e-01,4.88777325786247771783888873987246717e-03,1.26434304863164644376488957604245838e-01,2.28927303241142252013137467565340460e-02,Inf,1.02425652170697932098631898598746116e-08,8.50553813896100206392875600612907571e-08,6.85953650598643865185930575026613954e-07,4.96791542358617651424115931121474222e-13,4.96790600526105113062362236521793272e-13,4.96791545163353622096938237618635994e-13
PDE,Inf,Inf,5.30835479355809400695077416098013527e-01,5.31918013049880088343643343846726718e-01,2.39881303460427810750939326263437467e-03,1.26506930761628326327030100185747579e-01,1.98516335813672533100813303501191971e-02,Inf,8.24851841146278176239134341586877624e-08,1.51783623301592212158292781965627180e-07,9.51368966048343008270046055292777401e-07,4.96791601414714109682785761498976433e-13,4.96791601414714109682785761498976433e-13,4.96791630241167084134912035376736985e-13
PDE,Inf,Inf,5.30835479355809404485745432203903040e-01,5.31918013049880088343643343846725948e-01,1.33233843155015789239270272888983110e-03,1.23834559474192566204815364855378157e-01,1.68086965409469566738678865840764261e-02,Inf,2.58907685638751769987756117887225196e-08,2.07630009940362184782664949270216334e-07,4.25565147105618896774202846161042194e-07,4.96785536613562848103842945927325267e-13,4.96785796217919393653771889115981769e-13,4.96785534433008697455672043938510045e-13
PDE,Inf,Inf,5.30835479355809404258678908886525517e-01,5.31918013049880088343643343846728644e-01,2.81780940405919119496749637404139222e-03,1.24080030408507696261530666162533032e-01,1.37916335845564803209484057236888700e-02,Inf,2.72971176822785637119685347481549431e-08,2.08833283510602643627304700121549482e-07,4.88712245064991971391398917647671344e-07,4.96792789880503833839224093096494885e-13,4.96793638737837383784518012691323883e-13,4.96792777186955523925038564065750308e-13
PDE,Inf,Inf,5.30835479355809402506465926957987816e-01,5.31918013049880088343643343846725563e-01,5.32623693449442066310995770764777020e-03,1.21342986106607191265278706010657966e-01,1.08011897879879143256673519048757812e-02,Inf,1.12089599065154093889231918053460645e-08,5.91954006646175574298769795244274983e-08,1.78060787713362162478984747581640392e-06,4.96786108314813448704830180364098766e-13,4.96787687243399466099358661015425275e-13,4.96786196873487470540846849440506950e-13
PDE,Inf,Inf,5.30835479355809407198506546733002911e-01,5.31918013049880088343643343846725467e-01,6.98660208896856843530779531061689909e-03,1.31520113378702867389076518820341819e-01,7.83977024760918063632478738584914470e-03,Inf,2.50733152759179540010594376260076497e-08,2.08278429413636918706162260069270265e-07,1.61332904812090296089933948483849238e-06,4.96783282864395556445545671630449716e-13,4.96783282864395556445545671630449716e-13,4.96783282864395556445545671630449716e-13
PDE,Inf,Inf,5.30835479355809404812359617968769166e-01,5.31918013049880088343643343846726911e-01,4.48735660930895499646063724036446635e-03,1.31780682333785502361523286328603434e-01,4.91635456124519626205314670154188465e-03,Inf,7.54846295285094805387559474294818245e-08,1.66230107985451819878053879447935059e-07,1.44029346400281798918899518010124894e-06,4.96782969459674347814735087451832837e-13,4.96782977330761718549581681360545203e-13,4.96782977330761718549581681360545203e-13
PDE,Inf,Inf,5.30835479355809406063301952849896734e-01,5.31918013049880088343643343846728452e-01,2.10755761905336699649377618159184029e-03,1.29303745147905174107214612960320728e-01,2.09184789441191278335177524680159156e-03,Inf,8.94791473645391343631684278254389702e-08,1.61132119023030269529287607766037224e-07,8.54914384327649658034904493179434382e-07,4.96785806815421316913337022964304341e-13,4.96785806815421316913337022964304341e-13,4.96785820659573756947251276731090716e-13
PDE,Inf,Inf,5.30835479355809403188294258341088576e-01,5.31918013049880088343643343846727874e-01,1.24742235466510384398564840660793914e-03,1.29735765607950228966975785609015385e-01,1.29381164995401125368351897018410177e-03,Inf,6.21451232805494773219323566466119566e-08,8.61342806407059369074364316290667941e-08,9.05179614209893780588482272608358292e-08,4.96784166881059664561152939318947654e-13,4.96784166881059664561152939318947654e-13,4.96784168541182702090831827300768421e-13
PDE,Inf,Inf,5.30835479355809401529826484982953837e-01,5.31918013049880088343643343846725081e-01,2.76258828610408906747726874261072009e-03,1.27186387970071136438755121164796447e-01,3.95879286737615285063953156659665492e-03,Inf,1.07146066373569329577162622183967574e-07,1.25412031639092575571732148911438291e-07,1.52642509276874100581908246157659887e-06,4.96783353384363298052033864594724737e-13,4.96783335610605342034890897313382092e-13,4.96783353384363298052033864594724737e-13
PDE,Inf,Inf,5.30835479355809409372213239734389871e-01,5.31918013049880088343643343846728067e-01,5.20512848094269642207568344667454650e-03,1.24753938266045275332548024498221533e-01,6.78146866271155949950961012053577056e-03,Inf,5.41957215480206596523362961932428621e-08,8.21803705313141488433731117582230683e-08,1.59571041975402889751843965280589437e-06,4.96782799650749731395238714740596723e-13,4.96782800448747327128296275469759309e-13,4.96782800448747327128296275469759309e-13
PDE,Inf,Inf,5.30835479355809406487944960540474869e-01,5.31918013049880088343643343846724504e-01,7.54264662088397242623507124436837157e-03,1.25379351002923621134509022989788877e-01,9.60477130762233950884957325279121111e-03,Inf,3.55834604988667389923128672006271477e-08,2.16595370475762033473370083146330000e-07,1.45800996889366629935256439177655018e-06,4.96792604986112802820340536341604488e-13,4.96792604986112802820340536341604488e-13,4.96792606824356553078245205511108797e-13
PDE,Inf,Inf,5.30835479355809403506228173837087391e-01,5.31918013049880088343643343846725948e-01,5.86448579341214401509347372663132322e-03,1.22977062620111050134009211982545277e-01,1.24442932204002152162992627867497275e-02,Inf,3.18968268236101259830896710120927672e-08,2.19485311116932637732298961285534880e-07,1.43541783940432523937761763921488219e-06,4.96782179084621497994435364704816020e-13,4.96782179084621497994435364704816020e-13,4.96782179487314368181934529130401616e-13
PDE,Inf,Inf,5.30835479355809408332659448800014830e-01,5.31918013049880088343643343846725370e-01,3.91478834272555864700264318205575554e-03,1.23694150982326661487827239177555075e-01,1.52021927058250700433052205514497604e-02,Inf,1.24372220836002816527180088728156118e-08,6.12839595536447777659260277555966505e-08,1.95046419721107500258376258045657469e-06,4.96784761723562967070894221230830714e-13,4.96784538287899291989160869955275565e-13,4.96784761723562967070894221230830714e-13
PDE,Inf,Inf,5.30835479355809402736491255940789612e-01,5.31918013049880088343643343846728259e-01,1.34307562146154108384802758833490149e-03,1.21319061653283582135424859996717944e-01,1.79530354319546787353702441604172347e-02,Inf,1.08079990744448008445800552103025057e-08,6.26992504984233755029271933774945163e-08,1.22129527727825977616276095183804852e-06,4.96783989800583226383958406637741871e-13,4.96783991668695356941879613663579808e-13,4.96783991668695356941879613663579808e-13
PDE,Inf,Inf,5.30835479355809402103677420525664609e-01,5.31918013049880088343643343846729126e-01,1.59035171539376829111807256941115228e-03,1.33053964656566337805979758960771516e-01,2.06915030902931597088198196819821924e-02,Inf,4.02562530191866931684285699393630519e-08,7.41609131215979802695262793674667175e-08,1.46136072570621661917238819199849242e-06,4.96785311392088489520752763011995597e-13,4.96785323386313586981518352203609953e-13,4.96784197623467147198643287711874920e-13
PDE,Inf,Inf,5.30835479355809403502260984536602631e-01,5.31918013049880088343643343846726141e-01,3.18167873446058645570249416590871735e-03,1.33858091886865708839367164922162888e-01,2.34149432958952303998335542772853159e-02,Inf,9.40463419615782984149410188195999006e-08,1.78177537586494266196484099323261407e-07,3.20998670272725121053101167629737660e-07,4.96787461499065410907002725950727259e-13,4.96787461499065410907002725950727259e-13,4.96787459158289537069891426884738909e-13
PDE,Inf,Inf,5.30835479355809406580368273221637726e-01,5.31918013049880088343643343846728259e-01,5.51039844556538905958953824096403040e-03,1.31528864627147194165569083946956549e-01,2.61219540233360709433792396560859160e-02,Inf,3.75422855855964168442605038651175745e-08,8.44812880725534224501095713218109775e-08,1.55351870848536514982772924209567491e-06,4.96791356373387565529308691229534856e-13,4.96791359501802958706335767810344124e-13,4.96791326745986660727750919855065688e-13
PDE,Inf,Inf,5.30835479355809405431768811116466568e-01,5.31918013049880088343643343846723926e-01,7.63508858785886166027542692179170240e-03,1.29319804694531347334686401820147348e-01,2.88117898814799203201901686382058891e-02,Inf,1.07147242325629949169652328113427753e-07,1.60359543134484772225122352531600274e-07,5.06040180696995139301154984338391560e-07,4.96784269777226813430677131126160391e-13,4.96784269777226813430677131126160391e-13,4.96784269219155641769921145539688752e-13
PDE,Inf,Inf,5.30835479355809458682550274823050316e-01,5.31918013049880088343643343846724215e-01,7.01271684377751238450564830061477894e-03,1.30329919297200101839064105177143990e-01,3.14840593856301766912873940950854851e-02,Inf,1.07731942981231235139402381622953289e-07,1.29353595524926408020003730228074020e-07,9.40540658050547245677459536127322135e-07,4.96782735660938243410285078583660128e-13,4.96783289424758527882021289853168330e-13,4.96782741101730684162732068454822054e-13
PDE,Inf,Inf,5.30835479355809448158535211457865220e-01,5.31918013049880088343643343846728837e-01,4.84466442494061523668060884785135525e-03,1.28031779454435799566906932271277052e-01,3.41385841514770362125869335961871251e-02,Inf,8.76321561337515879519068302843395927e-08,1.16502637732076167180515584354116924e-07,1.22426459467633716864170829391108197e-06,4.96791276211645436034532928101848513e-13,4.96790244004663957242581306515728112e-13,4.96791278373142491326923194504063018e-13
PDE,Inf,Inf,5.30835479355809433677070175490527642e-01,5.31918013049880088343643343846728548e-01,2.90397890346652115701124062418994013e-03,1.25859492736543389577182848756289903e-01,3.67753171521158162852412665498479402e-02,Inf,9.48204999148320119768641487796188180e-08,1.15373718948306106378385659259191157e-07,1.40700283155082326607230262895830912e-06,4.96790324258371057084630639709190189e-13,4.96790315820190576229976830176984854e-13,4.96790295785265083534945080333705664e-13
PDE,Inf,Inf,5.30835479355809430818405867850383784e-01,5.31918013049880088343643343846727585e-01,7.61498088091020019150632134766997839e-04,1.26979808733260340335355998245394684e-01,4.20308695921509619389704413592249319e-02,Inf,7.22737907648250638260319346067750043e-08,2.04756111161642786504503365714331869e-07,5.98387559946722588265024543322780117e-07,4.96783511345531721191503485947858649e-13,4.96783511345531721191503485947858649e-13,4.96783537880235761707906513981952145e-13
PDE,Inf,Inf,5.30835479355809421632081226206287464e-01,5.31918013049880088343643343846726430e-01,1.89760351742269421903855192204004071e-03,1.24828098947032916609292354385255297e-01,4.29516715687682129541709758021861358e-02,Inf,6.86326868019406997314243279801371000e-08,2.14532200698195572331748381543060881e-07,2.39765593843123253987186188582380925e-07,4.96791048174088496185223721411599623e-13,4.96791044731977846634526815045390343e-13,4.96791051871521755215809283654817571e-13
PDE,Inf,Inf,5.30835479355809418472602667452520217e-01,5.31918013049880088343643343846728933e-01,3.59879457515881596179051698504160090e-03,1.22693992058197840756422348413836137e-01,4.40246168455402567388236232022336299e-02,Inf,3.22528535174049296932829730111647190e-08,9.70674296891106651618283572821939410e-08,1.36660361086939856597068940643883405e-06,4.96784820234742886099775078652855740e-13,4.96784820234742886099775078652855740e-13,4.96784820234742886099775078652855740e-13
PDE,Inf,Inf,5.30835479355809413213792561635908785e-01,5.31918013049880088343643343846727970e-01,5.83374777003240913262795800276728700e-03,1.20451575819675230559359465329529184e-01,4.52356669760342798952957789346697157e-02,Inf,8.44386137366166210789235108923457941e-08,1.94399928535082907244748163833267734e-07,1.98490430484358036581252441401606031e-06,4.96798421806257128161079546121903018e-13,4.96798421806257128161079546121903018e-13,4.96798421806257128161079546121903018e-13
PDE,Inf,Inf,5.30835479355809416796626588109334637e-01,5.31918013049880088343643343846725178e-01,7.74303019827788483262854881066582252e-03,1.21941642658714527834522254413615571e-01,4.65709997681298839147182704760004154e-02,Inf,4.08293462802180875349905035399858918e-08,1.00787932386353295046219240675639893e-07,1.87487514904721154414399488048234757e-06,4.96784137581147329825869577096349279e-13,4.96784138946362476570990319270346791e-13,4.96784137581147329825869577096349279e-13
PDE,Inf,Inf,5.30835479355809412559423368575190919e-01,5.31918013049880088343643343846727104e-01,8.35887327725844993681682139473120144e-03,1.19719835120153986737288614280776914e-01,4.80214125538920538351908049561709733e-02,Inf,4.89621500570446818201661315379697402e-08,7.45702927632862198305592611437744316e-08,6.05149775015899043226800412319941100e-07,4.96793425124341624981419547948397736e-13,4.96793394780442259292585645899886930e-13,4.96793394780442259292585645899886930e-13
PDE,Inf,Inf,5.30835479355809413839503564373932699e-01,5.31918013049880088343643343846726622e-01,6.22232638136760763883955532675247986e-03,1.33406539367721522064512573605926295e-01,4.95580865145881186165934550425162594e-02,Inf,1.55256402012431202369907701365751887e-07,1.67210142654161820968178454076537311e-07,2.10316434550644287381469692430197037e-06,4.96798181571687840832342071022845953e-13,4.96798182854478369723313030038462294e-13,4.96798182854478369723313030038462294e-13
PDE,Inf,Inf,5.30835479355809405968524939027423925e-01,5.31918013049880088343643343846727007e-01,4.36698970901336299095719689827028711e-03,1.34709015313294050053553446136740689e-01,5.11828247951093352743321400467678316e-02,Inf,2.35054423169347348119032577479892460e-08,7.97419390434290096182041860673384365e-08,1.16806785253617601330313796379475201e-06,4.96782517192485047168741573361757422e-13,4.96782516375996917356563742857037496e-13,4.96782537749303727163521809171665204e-13
PDE,Inf,Inf,5.30835479355809408660235963161910647e-01,5.31918013049880088343643343846728741e-01,2.43159694209597726175978472053787534e-03,1.32746782136663960658155985323811790e-01,5.28850006719339087354792033507168513e-02,Inf,1.08510634769818908325224967963857103e-07,1.82027640042717129064356640977386936e-07,1.32987825249189838040383604225281124e-06,4.96792903613509824416657900195585956e-13,4.96792901154812364567399480378849928e-13,4.96793457758481571249683414233546325e-13
PDE,Inf,Inf,5.30835479355809406184496240587246274e-01,5.31918013049880088343643343846724504e-01,6.63036222328597704711010047767692450e-04,1.30681048478396906517640846350937406e-01,5.46549984596980906338166093736818771e-02,Inf,1.18499280939584067027413061092703119e-07,1.78315643762761680290132408678972680e-07,1.89038251791014307770488693352449267e-06,4.96796461202400229137929051743468928e-13,4.96796132960252188239610841249172536e-13,4.96796461202400229137929051743468928e-13
PDE,Inf,Inf,5.30835479355809412591948094997947847e-01,5.31918013049880088343643343846724793e-01,2.12051266294574565834240381981221437e-03,1.28744905928110045047955113329637665e-01,5.64841845638274649333637304634075055e-02,Inf,6.45242863021260657691009167185659937e-08,1.05444093243334316979286074350680490e-07,2.06500205278803576136056341311344502e-06,4.96786757648473488725475561578997555e-13,4.96786757648473488725475561578997555e-13,4.96786757648473488725475561578997555e-13
PDE,Inf,Inf,5.30835479355809407965773734291653435e-01,5.31918013049880088343643343846727874e-01,3.55931885817047546834942217157680105e-03,1.30412255942547126638484176834539675e-01,5.83648550387326171282074450285846155e-02,Inf,5.46636500373031998489041289512440624e-08,2.44279685468400053358419000870670918e-07,1.11024848856959261028320796956083649e-06,4.96782899000674616948321421767630350e-13,4.96782879134350248655860288130832365e-13,4.96782899000674616948321421767630350e-13
PDE,Inf,Inf,5.30835479355809404471112136616793196e-01,5.31918013049880088343643343846727874e-01,5.62859593613725617748507479734275996e-03,1.28368614522607568909411436890383563e-01,6.02901506552012381075933808821934947e-02,Inf,4.21811139184725240321414131589803423e-08,9.20479769227654155484196560527311459e-08,1.77776491426267582145460102491326851e-06,4.96788551795259099989939387639391264e-13,4.96788551795259099989939387639391264e-13,4.96788551795259099989939387639391264e-13
PDE,Inf,Inf,5.30835479355809400170978463241881317e-01,5.31918013049880088343643343846728452e-01,7.45308694090826079180007320479246051e-03,1.26335713949552104693908441403959051e-01,6.22540074649919261262818783180617034e-02,Inf,1.58352093505526394627119191505702805e-08,7.35610192355508526244480347897759533e-08,2.05205042268278562658099750815831107e-06,4.96790756911038695766108232941695948e-13,4.96790756911038695766108232941695948e-13,4.96790755837855075359646960899486363e-13
PDE,Inf,Inf,5.30835479355809401858358936342818240e-01,5.31918013049880088343643343846726044e-01,9.35293994942570191963756941876757339e-03,1.24439569438982319393176189810157748e-01,6.42510563043766045185929931743876410e-02,Inf,1.00280561475368721084857072740784754e-07,2.03275206873642767668162371656435032e-07,2.16700245821265560847520374985011042e-06,4.96799503872590548651810380485796018e-13,4.96799479424420659892909023036880205e-13,4.96799479424420659892909023036880205e-13
PDE,Inf,Inf,5.30835479355809404254463382278129619e-01,5.31918013049880088343643343846725178e-01,8.35288446317741786950883548831200777e-03,1.26255132095311957525439712022038414e-01,6.62765541865222573445400948732883748e-02,Inf,1.09583653703280955171551121549067060e-07,2.00234102315702579433843538285825113e-07,1.07926943255488673539344782506044155e-06,4.96791073900764978824352725920523287e-13,4.96791061253185653081593696219923549e-13,4.96791073900764978824352725920523287e-13
PDE,Inf,Inf,5.30835479355809403616921648947189632e-01,5.31918013049880088343643343846725852e-01,6.39890333736127666775647248337488231e-03,1.24375094340094919844956130327591430e-01,6.83263136268714817360417706742759367e-02,Inf,1.09052124616111930561148885654715647e-07,2.08277305237161482271110357824103963e-07,4.40731429367483993291948247420208402e-07,4.96790036989195035616378689408952909e-13,4.96791703613461456028582908345171208e-13,4.96790034335966148181397431152588380e-13
PDE,Inf,Inf,5.30835479355809403634176727528804217e-01,5.31918013049880088343643343846723830e-01,4.68271818828089652629278053310762090e-03,1.22375330545317842728064502892993155e-01,7.03966378356797094804160631074203895e-02,Inf,1.54394545814005447576307500177247382e-07,1.66598079172916366535647231158534227e-07,8.08397477502432907320914408705330237e-07,4.96799582386767386710148582398983280e-13,4.96799582386767386710148582398983280e-13,4.96799582386767386710148582398983280e-13
PDE,Inf,Inf,5.30835479355809404674846704330225082e-01,5.31918013049880088343643343846729318e-01,3.01863652869124474376871895624688446e-03,1.20520920133525650598286316216575630e-01,7.24842621997539832662696879348639972e-02,Inf,5.12781585407842470661298148157205680e-08,1.00819391358596305205304527943165896e-07,4.01444499195524141571743942859436468e-07,4.96792818937440058472417472125296871e-13,4.96792445776671677462256637771305899e-13,4.96792818923350325829669645686983163e-13
PDE,Inf,Inf,5.30835479355809402949661648798441123e-01,5.31918013049880088343643343846727200e-01,9.88639574350759272794530504295894568e-04,1.22636226183673118459716028490439305e-01,7.45863020276417893697027908920867514e-02,Inf,1.34127602790516563908448211445119606e-07,1.54949497582838009170743240258298011e-07,2.31022299278081057185298529560516515e-06,4.96784454695413717118173395549114706e-13,4.96784452606393223567108422786146091e-13,4.96784454971960450286657328340087936e-13
PDE,Inf,Inf,5.30835479355809408852249360900784870e-01,5.31918013049880088343643343846724696e-01,1.52536277652892726699714991288757958e-03,1.20800197167234506767959022032248969e-01,7.67002062606849096602017734888023816e-02,Inf,1.38203679079337350187969803576497380e-07,1.56787120841098473720117903463191229e-07,1.99849782307455747677912796270372528e-06,4.96793408369833295681077882650114161e-13,4.96793405281942645621237949248862822e-13,4.96793485893226184385075637888703480e-13
PDE,Inf,Inf,5.30835479355809405199115317461041120e-01,5.31918013049880088343643343846724793e-01,2.82189331232474548299476405519140803e-03,1.18834779563238983067872341542281717e-01,7.88237167057442720923663398519393783e-02,Inf,7.31922199757849751385815541845704383e-08,8.86733978685901007280269379287918227e-08,1.50681393449181625018358106307684096e-06,4.96794607378100151146541181622981841e-13,4.96794790562070107274000319052006985e-13,4.96794599529199760676977941367930543e-13
PDE,Inf,Inf,5.30835479355809406981216908740457686e-01,5.31918013049880088343643343846729415e-01,4.42542191928540298610992196510968632e-03,1.34861307667543288026382921386506941e-01,8.09548322763925143948739266154911713e-02,Inf,3.61355121724163194598501888440726477e-08,8.95280686208245857867528435347486643e-08,1.23508876693815591676870022988497588e-06,4.96784047089432741829295296967186471e-13,4.96784047347357757553429640941585120e-13,4.96784047052392256276738413139897519e-13
PDE,Inf,Inf,5.30835479355809404718629934017803361e-01,5.31918013049880088343643343846726718e-01,6.35483611423269905559532045058744933e-03,1.33035265504244331138817672961207017e-01,8.31001198860628995191039818308714431e-02,Inf,1.05643250269513776264727155634815144e-07,2.23385854588385442439417191505361069e-07,4.65180422675123715943223304286748078e-07,4.96784762457008336668169648158633006e-13,4.96784762457008336668169648158633006e-13,4.96784756778852039529671182334422629e-13
PDE,Inf,Inf,5.30835479355809401665511885340812806e-01,5.31918013049880088343643343846725563e-01,8.03725528205662911263675653532751572e-03,1.35026686231529907971854712186552429e-01,8.52361170897659771042305415004953990e-02,Inf,8.58791813050393116142002718536537180e-08,2.42672329622352463193343729284876618e-07,2.00199360563350376900431379877740812e-06,4.96802799998820508121304959677609255e-13,4.96802799998820508121304959677609255e-13,4.96802799998820508121304959677609255e-13
PDE,Inf,Inf,5.30835479355809405954330452865122360e-01,5.31918013049880088343643343846727489e-01,9.75175400010091364457055896162441707e-03,1.33335847564100684206524628818042472e-01,8.73755104203738771943898551682430288e-02,Inf,1.23772099154074400550838974231562113e-07,1.46979068780370979712222768921632825e-07,1.09738000967900364159037240391726452e-06,4.96796003657916737500829887349717404e-13,4.96796003657916737500829887349717404e-13,4.96796003657916737500829887349717404e-13
PDE,Inf,Inf,5.30835479355809405182787661725167646e-01,5.31918013049880088343643343846725178e-01,9.70449988328977078328224400748373018e-03,1.31524040983373984196093593556525503e-01,8.95170000785613187146747324953647212e-02,Inf,2.51657662342285619456300341298927762e-08,8.49307637396580501507585984337964516e-08,1.94716904468220312179585999865236335e-06,4.96783821891185458177216789745944455e-13,4.96783821411646192355988237027453555e-13,4.96783821964719881713797258672686133e-13
PDE,Inf,Inf,5.30835479355809402749152151215642193e-01,5.31918013049880088343643343846725081e-01,8.01209205753628514760568592176940650e-03,1.29856418694263910019430932376171324e-01,9.16594271098782807889454147666301872e-02,Inf,6.06752521121166885230489997781637808e-08,8.21412005585721884023671202569142633e-08,1.42166120572251695737007559692136878e-06,4.96783367081510711657134449537617760e-13,4.96783327380416063777110503597914952e-13,4.96783321033682263934536598709551731e-13
PDE,Inf,Inf,5.30835479355809405346319026112660436e-01,5.31918013049880088343643343846726044e-01,6.27173399744681166053072893658911762e-03,1.28060659018908824719114976701461323e-01,9.38017570946388735550290300238124288e-02,Inf,1.33402243887672110412342318982382917e-07,1.57783654267886780100421903980123446e-07,2.43217079588865098023142672192002808e-06,4.96796601121899031118806825689778333e-13,4.96796601121899031118806825689778333e-13,4.96796592534872697553483429199420785e-13
PDE,Inf,Inf,5.30835479355809405259641261196395640e-01,5.31918013049880088343643343846723926e-01,4.76207648435720068562160211419533371e-03,1.30494569428463655150891564903148182e-01,9.59430658872786149097737374026892016e-02,Inf,5.73350376905350128602401451415635316e-08,9.67585053257333555519897317113718820e-08,1.62031624121578233666071660168015406e-06,4.96785685342932593829703763666963999e-13,4.96785685342932593829703763666963999e-13,4.96785685342932593829703763666963999e-13
PDE,Inf,Inf,5.30835479355809410176943824500237411e-01,5.31918013049880088343643343846729126e-01,3.25767091171034187886164000651720432e-03,1.28705771272374428306461107618319134e-01,9.80825271365866628804891648388382226e-02,Inf,1.24543697469352960621836451157167408e-07,2.25736877528986305247784969849651967e-07,1.91219204684642355668225110746215193e-06,4.96783225329215575616649115854275854e-13,4.96783225329215575616649115854275854e-13,4.96783225329215575616649115854275854e-13
PDE,Inf,Inf,5.30835479355809406359209525409256832e-01,5.31918013049880088343643343846723252e-01,1.33706614696599224014111713692256518e-03,1.26925010292532799230227903762901518e-01,1.00219401352821117240807513489035354e-01,Inf,1.11438496227614778691966452313636146e-07,1.31344239428891154149002376484524420e-07,1.82044833547078602810092771547610393e-06,4.96782176951804098584402373019137534e-13,4.96782176951804098584402373019137534e-13,4.96782164336247125266951735333449019e-13
PDE,Inf,Inf,5.30835479355809407183651755038222225e-01,5.31918013049880088343643343846725852e-01,9.68172534481775164513311440059904615e-04,1.25298377126947515034751875235827699e-01,1.02353026318224992966135267725049633e-01,Inf,4.61843519842439672049425056633317794e-08,7.30927882160549081353039250064132402e-08,2.42606316052403407212434101984004097e-06,4.96785737589754758161954772802558525e-13,4.96784398346233167640495047007798172e-13,4.96785737589754758161954772802558525e-13
PDE,Inf,Inf,5.30835479355809401778093125606886869e-01,5.31918013049880088343643343846729415e-01,2.70468573375150001194997275807665166e-03,1.23532617495287749450263808315467971e-01,1.04482808664526954463372226637549008e-01,Inf,4.84326817547944896596253888760220737e-08,9.03245011710326075657333961217593485e-08,5.10077152183867317487586649927632529e-07,4.96809271028274916427168588473234513e-13,4.96805808232576474298685882633512319e-13,4.96809273081691573944205954662901761e-13
PDE,Inf,Inf,5.30835479355809400447189199723815603e-01,5.31918013049880088343643343846727681e-01,3.71544418307194198297621144793038501e-03,1.26170649162328410658361134494439617e-01,1.06608216464749358121579352760574299e-01,Inf,1.03117783962066646169637874246667654e-08,6.53610632801145827808392487094958848e-08,2.04471165063588520663599176348116360e-06,4.96798603050613397760547898581541830e-13,4.96798648426139932873670289780919658e-13,4.96798597123822709099417342094407407e-13
PDE,Inf,Inf,5.30835479355809400012208848190387352e-01,5.31918013049880088343643343846729030e-01,5.29684318566798563532164657684530959e-03,1.24563472308271161558023036488356154e-01,1.08728772707267071718094208744086847e-01,Inf,3.12106716121925613641463191313067238e-08,7.26704316082826894350397681621055378e-08,1.05579568756024989519726084537650925e-06,4.96792819220108269840356836026327330e-13,4.96792820904893447855205333388499559e-13,4.96792819220108269840356836026327330e-13
PDE,Inf,Inf,5.30835479355809408674104248232139361e-01,5.31918013049880088343643343846725755e-01,7.06958705832867370183185509523443793e-03,1.22814517817495396149647320309564922e-01,1.10844051180063629419714176502238060e-01,Inf,1.39104809864044361314762238774633632e-07,1.59851071450134087065133332168943157e-07,9.54422496460091430522398138724931404e-07,4.96792697777777447215750822802112534e-13,4.96792697777777447215750822802112534e-13,4.96792697777777447215750822802112534e-13
PDE,Inf,Inf,5.30835479355809411289492072818594532e-01,5.31918013049880088343643343846723733e-01,8.63899315381286587411028073249864543e-03,1.21073277014485966635052816826345182e-01,1.12953663115892760001926359015485446e-01,Inf,7.43051581007619959344189327304231175e-08,9.86418548332790526578292246006107057e-08,1.82749168814799803889450336168612636e-06,4.96795008369715748400231548953029092e-13,4.96795008369715748400231548953029092e-13,4.96795015907224253178838705954286267e-13
PDE,Inf,Inf,5.30835479355809410013007204554792323e-01,5.31918013049880088343643343846727489e-01,1.01638094755130232570417875942596866e-02,1.19496296529277189822500106435788004e-01,1.15057267874925558041700580110908714e-01,Inf,5.37799480144610264790173437311735847e-08,9.90944113037475617635465626937860934e-08,1.48501098029536466281279553586778485e-06,4.96805687105618203487144046159473665e-13,4.96805687105618203487144046159473665e-13,4.96805687105618203487144046159473665e-13
PDE,Inf,Inf,5.30835479355809403367541376469628789e-01,5.31918013049880088343643343846723348e-01,1.13433871807025939135241701544648615e-02,1.17768922588429286454653489808906059e-01,1.17154556787456181135949563234868692e-01,Inf,1.91705606461107515543898044665168429e-08,5.92777319068597614339391415783140402e-08,7.17771102653087179655686501493611958e-07,4.96811669253174646802989772817151867e-13,4.96811461742815523385329136730267302e-13,4.96811461742815523385329136730267302e-13
PDE,Inf,Inf,5.30835479355809408102117159514648701e-01,5.31918013049880088343643343846728355e-01,1.00074419563780457627467496919195777e-02,1.20798645052774942241538690367222344e-01,1.19245253216171155527576421258109528e-01,Inf,9.84024283895599562148635013933296550e-08,2.64267944096200120962940966664069680e-07,6.40969124366740914440582245552582372e-07,4.96792689619086566914670392420939384e-13,4.96792702876241707603143808982617145e-13,4.96792690429892789087997855555060838e-13
PDE,Inf,Inf,5.30835479355809407464533488540044511e-01,5.31918013049880088343643343846728355e-01,8.33226389067744328489842726869657460e-03,1.19244015491372543012395103387598309e-01,1.21329109402852231472020663047167102e-01,Inf,4.39005226393948815572976905538215469e-08,8.56885768144278110556387813154062389e-08,7.89378511267339646517962980231904189e-07,4.96793945947161124943944461301211524e-13,4.96793945947161124943944461301211524e-13,4.96793945648384612877548892045349248e-13
PDE,Inf,Inf,5.30835479355809403278836233670532009e-01,5.31918013049880088343643343846725178e-01,6.75408475643468848216062801260437440e-03,1.17535721306189184340589959942443681e-01,1.23405903659350945750592503504222758e-01,Inf,5.26785316604165034044904815692314722e-08,9.98415848470635392346425692008315146e-08,8.27274429553881702249246742239737780e-07,4.96798477110079499874940529054202206e-13,4.96798462130354224025284317812311585e-13,4.96798465004885633275872074784141860e-13
PDE,Inf,Inf,5.30835479355809410261964177004116296e-01,5.31918013049880088343643343846728163e-01,5.34917106798604246194257100631936345e-03,1.36405309355929199239309327858755005e-01,1.25475437861292624500514475665116920e-01,Inf,1.03373559794177460703724360184592032e-07,2.74396894907936833015224383355783260e-07,1.22566689940101083608820368584545721e-06,4.96797080370221348875150128549807846e-13,4.96795692009400980136092755934998898e-13,4.96797080370221348875150128549807846e-13
PDE,Inf,Inf,5.30835479355809406448484161685491764e-01,5.31918013049880088343643343846723155e-01,4.22456634314784273109972892332374072e-03,1.34976631259933277232012614975360505e-01,1.27537535208398831782711664487609330e-01,Inf,6.00553379647569519799596397700630082e-08,9.66194000839264643291709005126296805e-08,1.16214301868655832008516616778813043e-06,4.96781662714256982201057008002317528e-13,4.96781668033125412932889937010497318e-13,4.96781729298814590263906380576668554e-13
PDE,Inf,Inf,5.30835479355809414152562976833688516e-01,5.31918013049880088343643343846725755e-01,2.42337181710410590317057549075652395e-03,1.33409419958714034877795816129890023e-01,1.29592038219939318949542722720622188e-01,Inf,1.79513955032891175614095045469808425e-07,1.86208467045003233295602469316348855e-07,5.52335860982483662379075042094306107e-07,4.96782745027804076947095021719357532e-13,4.96782745027804076947095021719357532e-13,4.96782745027804076947095021719357532e-13
PDE,Inf,Inf,5.30835479355809402927962093359057484e-01,5.31918013049880088343643343846726237e-01,7.63791634175643584519655144221750508e-04,1.36215887532025823238864192350638269e-01,1.31638806938213703236382005084393205e-01,Inf,1.13690427563724683743419061027018768e-07,2.67620041878691863489307629579846181e-07,2.34783325348748566092173008606470933e-06,4.96802675780370338452202064882081696e-13,4.96802675780370338452202064882081696e-13,4.96802675780370338452202064882081696e-13
PDE,Inf,Inf,5.30835479355809403419421949178065857e-01,5.31918013049880088343643343846726815e-01,1.35973979551228991812010836512134844e-03,1.34798145331866543586836762453929283e-01,1.35734703670900428366559441453427090e-01,Inf,1.86187581003819234426281775308277474e-07,1.96629300267217417518888866741173392e-07,1.69542431469571145070504622947480683e-06,4.96784692029633411392607664916261315e-13,4.96784679200561297372999105033439621e-13,4.96784500089978805328820077846558391e-13
PDE,Inf,Inf,5.30835479355809404668337431912561022e-01,5.31918013049880088343643343846723252e-01,3.07978064198501426226382349788720007e-03,1.33237919340880022966280814351066168e-01,1.37260330228067704027301945027211107e-01,Inf,8.57199833263937932893526827308836178e-09,7.63923396071487786230422761540299076e-08,3.95732541396118852287711257570862992e-07,4.96784249699190946843192488338747195e-13,4.96784216477447695907431684527190899e-13,4.96784216477447695907431684527190899e-13
PDE,Inf,Inf,5.30835479355809402207630159881467578e-01,5.31918013049880088343643343846725659e-01,3.91383004094321393917802458757399480e-03,1.31683993671329885338750350192982348e-01,1.38786071576481965958280800108764625e-01,Inf,8.67969036558417424710258356970248772e-08,1.21257500195625083108185341428213659e-07,7.90645022814990844249673174321626969e-07,4.96806373848089099606488157157504213e-13,4.96806373848089099606488157157504213e-13,4.96806373848089099606488157157504213e-13
PDE,Inf,Inf,5.30835479355809404966686583768613496e-01,5.31918013049880088343643343846729415e-01,5.25263917396336951719041504722917225e-03,1.30293606045935041910806884500105362e-01,1.40324029144385455983219516169773578e-01,Inf,1.33706195003978498411185968659875578e-07,1.47784175080970879755375626550700312e-07,1.75516823185469627092340781452492745e-06,4.96793129222590392221272406948492083e-13,4.96793090918919784702189676486765349e-13,4.96793128674613526789215185229566975e-13
PDE,Inf,Inf,5.30835479355809407482228372709024124e-01,5.31918013049880088343643343846723348e-01,6.79748889268845032557613287333566943e-03,1.28751039726955899246276827512424280e-01,1.41873322296491825244917991856968664e-01,Inf,1.89599253089486782453858881490707107e-07,2.13087920184973458132558704037147261e-07,2.86090851912537370529287076925211135e-06,4.96805417600348726863740313402677610e-13,4.96805281742725958520665570007786111e-13,4.96805281466598024493519352929780497e-13
PDE,Inf,Inf,5.30835479355809405670256680030767499e-01,5.31918013049880088343643343846723733e-01,8.54983859041781362870693124538771969e-03,1.31954039999070740228661309265832022e-01,1.43433112149687892521034720552903532e-01,Inf,7.60033919723461385164185822596671708e-08,1.00902326784188079329840364050712789e-07,7.05764456244697407820601194424004470e-07,4.96796624527550296401405161908733047e-13,4.96796624527550296401405161908733047e-13,4.96796624527550296401405161908733047e-13
PDE,Inf,Inf,5.30835479355809406986568354276710748e-01,5.31918013049880088343643343846729511e-01,9.78832149678315748038321824429975649e-03,1.30576859674242539942165032977159132e-01,1.45002600591383264109023227882551935e-01,Inf,1.78608496651343386565991447693846327e-07,1.86630898225698135749400760829058635e-07,2.53237962848046178723635013107462512e-06,4.96789550537770941897135269527341726e-13,4.96789554588010107464245067442152264e-13,4.96789554588010107464245067442152264e-13
PDE,Inf,Inf,5.30835479355809409482667136206761444e-01,5.31918013049880088343643343846727681e-01,1.11687783568414491662068809404766799e-02,1.29042877347356758107364010664685815e-01,1.46581024533940560165673481004229499e-01,Inf,1.30641726464348485314665247034804670e-07,2.64949716603592015134920216968405166e-07,9.33331052144838770727227016656128388e-07,4.96783904945836401631595209883396538e-13,4.96783904945836401631595209883396538e-13,4.96782951295675700837669653239259344e-13
PDE,Inf,Inf,5.30835479355809396214674671714380035e-01,5.31918013049880088343643343846723541e-01,1.28798665241825851142144772763635738e-02,1.27515168241964774706943736606265317e-01,1.48167662355266653025463973390319133e-01,Inf,1.46622230919499816575101565616826779e-07,2.57592169454462039978642686112626458e-07,9.97961496718599261481711333118745167e-07,4.96807841381894927060242255823177971e-13,4.96807841204938377221654345181291152e-13,4.96807841381894927060242255823177971e-13
PDE,Inf,Inf,5.30835479355809409252934128161061134e-01,5.31918013049880088343643343846729607e-01,1.15919463369614202306924310788869817e-02,1.25993245237130409986877032015427987e-01,1.49761825474002231807943201422077833e-01,Inf,1.67032829395970124878498543251000129e-07,2.32884377353479993955151591173457698e-07,2.92091759220832571784345324283696555e-06,4.96815220337051123392348615914852587e-13,4.96815215434258725486790386865746105e-13,4.96815231214188276348204283458271516e-13
PDE,Inf,Inf,5.30835479355809409020488937813801835e-01,5.31918013049880088343643343846728837e-01,1.03041210511111692670823425863254935e-02,1.24648336900439095538736386809586539e-01,1.51362858873153050448372803375429653e-01,Inf,9.42948205655147843439414752849355792e-08,1.35926413600736461143684850744304892e-07,8.86990168474201089248869246230933100e-07,4.96784521046651168003564802731217922e-13,4.96784515096203427462834162769085875e-13,4.96784515096203427462834162769085875e-13
PDE,Inf,Inf,5.30835479355809406324543086754805590e-01,5.31918013049880088343643343846725178e-01,8.80787353452839966110761204733743006e-03,1.23136858207740096054959493273421442e-01,1.52970139576734247582677843863098140e-01,Inf,1.92145335000669802148154108821159970e-07,1.95855781431657791132828949136977999e-07,1.39303691982531683231213667706999687e-06,4.96816692230114358119528130904605442e-13,4.96816692230114358119528130904605442e-13,4.96816692230114358119528130904605442e-13
PDE,Inf,Inf,5.30835479355809399109564481188528836e-01,5.31918013049880088343643343846729415e-01,7.38865605787562825531590954232566412e-03,1.26794059631585057532365408911791681e-01,1.54583075174554025618003272156430485e-01,Inf,1.08649566380211510433811285738780937e-08,8.33465331191178007968297329989412286e-08,1.61279513800755767707639743370434193e-06,4.96781682287233701616999539773894582e-13,4.96781681881865862553584171613849852e-13,4.96781692831898135147718977147897204e-13
PDE,Inf,Inf,5.30835479355809405216057511169420640e-01,5.31918013049880088343643343846725467e-01,6.09510677235174835215927207055573246e-03,1.25289180657450652714945366324956301e-01,1.56201102397244465804162141024260428e-01,Inf,1.70973796022764876184771244471723224e-07,2.37099184677293753431898591492958198e-07,1.52929513183175809747949436098080338e-06,4.96782179033960131232654854847516420e-13,4.96782179033960131232654854847516420e-13,4.96782921298300517898215143232708133e-13
PDE,Inf,Inf,5.30835479355809404182612176406945685e-01,5.31918013049880088343643343846725659e-01,5.01658556666639592130632426710218608e-03,1.23964661162078678969393551994685643e-01,1.57823685742976453743927562392658317e-01,Inf,1.63647824736098232641083244243853555e-07,2.49482602208391361517906557722649790e-07,2.17232445351226100234255780726663318e-06,4.96784387802062552528003760984827400e-13,4.96784387802062552528003760984827400e-13,4.96784400582014025890352087407299761e-13
PDE,Inf,Inf,5.30835479355809403743310270550542568e-01,5.31918013049880088343643343846727007e-01,3.74415944114467107802219567058186038e-03,1.22469682043433739022521009915252427e-01,1.59450316156676944830877579602630286e-01,Inf,1.45860548713674480994988397736112563e-07,1.56911314725558154723216478257459171e-07,3.09558066026189098692236850688791098e-06,4.96813767434827250864957399001041425e-13,4.96813173584795605918893448275524757e-13,4.96813764258180324308269114001487611e-13
PDE,Inf,Inf,5.30835479355809405068708675995673478e-01,5.31918013049880088343643343846726526e-01,2.12659651993416739532102471827086567e-03,1.20980561381173711081302549659943139e-01,1.61080509762020676872605774824775217e-01,Inf,9.18175330559106474689290738817640656e-08,9.82924640426133145018589998207449233e-08,1.56957999359472225270701676549446626e-06,4.96799555239880871862793297885244874e-13,4.96799532995081933723233771944743721e-13,4.96799176907112827585517828411795224e-13
PDE,Inf,Inf,5.30835479355809406302684586211020046e-01,5.31918013049880088343643343846724889e-01,6.58484974337684084333594450465688005e-04,1.19684972162144670256436198669958999e-01,1.62713806646022643201632536783938842e-01,Inf,2.18947832064994754377802712521944468e-07,2.22173091305336829104466288896282126e-07,2.33044739382336822229408288209733853e-06,4.96784930393354689308948706511513987e-13,4.96784930393354689308948706511513987e-13,4.96784930284982967848678822125836574e-13
PDE,Inf,Inf,5.30835479355809398182783637100315400e-01,5.31918013049880088343643343846725852e-01,1.27819514441391232923196258348956824e-03,1.18205365998464002409687758628337716e-01,1.64349769695689377945817815524015703e-01,Inf,1.35624866967114538854360817844433295e-07,2.97649268926895368499988260009375155e-07,1.60598604572508679077985884765780462e-06,4.96792266089777587378525504896031422e-13,4.96792276486782425283709620868027456e-13,4.96792276486782425283709620868027456e-13
PDE,Inf,Inf,5.30835479355809402090972972293485968e-01,5.31918013049880088343643343846724985e-01,2.84659454173537159056928684483188560e-03,1.16731293101166734214146238212064787e-01,1.65987983485889172686051925428142280e-01,Inf,2.60347875529624501065014824731862522e-08,6.93867874285955013159790344055737835e-08,2.54391926084485600873479277366125441e-06,4.96819137461931676840398881863757990e-13,4.96819137568491017610565158879399104e-13,4.96818633516006458164564216200782281e-13
PDE,Inf,Inf,5.30835479355809402997647662619092410e-01,5.31918013049880088343643343846728163e-01,3.88861935959977110026617930026045509e-03,1.20916769792912193166399974421752994e-01,1.67628053217360078514173242823234811e-01,Inf,2.99687448771084041083958669764817737e-08,1.01771838429475859551653947466011223e-07,1.64210404172020677400293828843860800e-06,4.96816681354791147421028424138370511e-13,4.96816681495636057296407617916992100e-13,4.96816389223301981710930778379836148e-13
PDE,Inf,Inf,5.30835479355809406806439632286794877e-01,5.31918013049880088343643343846727778e-01,4.86326599596922489265086993845489674e-03,1.19452747064376696231903740877911301e-01,1.69269603703586297305888613841614308e-01,Inf,4.79193965097102626567488770215652016e-08,7.01807024946103275452554480147041705e-08,2.20661607999925385912134633992123882e-06,4.96785819922872220311036070396902870e-13,4.96785819922872220311036070396902870e-13,4.96785819922872220311036070396902870e-13
PDE,Inf,Inf,5.30835479355809404449579924939578269e-01,5.31918013049880088343643343846725659e-01,6.11225508503987861477057688899626157e-03,1.18185372147912211566127134711289743e-01,1.70912278405104804764129160332905343e-01,Inf,1.67335571622237481660405077650399305e-07,2.62996776225894494567836870384708208e-07,5.36776922980865423716188037069968462e-07,4.96800836292819041378540846208494757e-13,4.96801668795030119559102060637693142e-13,4.96800836292819041378540846208494757e-13
PDE,Inf,Inf,5.30835479355809401254837450084583574e-01,5.31918013049880088343643343846727874e-01,7.49454107977610579202201277299581448e-03,1.16730731750877493254568648095052955e-01,1.72555738509824478261652751154291750e-01,Inf,2.61567984076566642572424222005048591e-08,6.75829632321340746217816392246507944e-08,8.77996632477527609975865147770626264e-07,4.96786433984929761828651180574288641e-13,4.96786466987308801586005548559240817e-13,4.96786456598319690243709947307290119e-13
PDE,Inf,Inf,5.30835479355809402616579246310785278e-01,5.31918013049880088343643343846727681e-01,8.94677367955044112537928893694197609e-03,1.39470973748650749131635774178038524e-01,1.74199662057578058327302187443422640e-01,Inf,6.71456904293937317280364547173357842e-08,1.14426607476258541196474702917786808e-07,1.38901898424959225831622297735885364e-06,4.96824260246273630204672711494533053e-13,4.96824267142096380179997785662227902e-13,4.96824259153657718801223016501009159e-13
PDE,Inf,Inf,5.30835479355809399848909716367661142e-01,5.31918013049880088343643343846723830e-01,1.03256271712126479313720541516194492e-02,1.38147465564821990371156074873996534e-01,1.75843745502459999362506571243692251e-01,Inf,2.06781159543481720116800613608895703e-07,2.15540821607072310961487621414033931e-07,1.50118888211344305430715683542291774e-06,4.96824048173101003554954737861654367e-13,4.96824178372698647683345374103604130e-13,4.96824048173101003554954737861654367e-13
PDE,Inf,Inf,5.30835479355809395695445014964829039e-01,5.31918013049880088343643343846723830e-01,1.14946678377252244465647708668958537e-02,1.36998523344480502568823467528405846e-01,1.77487692179022026836489309526466996e-01,Inf,1.84370419959187591897139281628340099e-07,2.08536577230390712338890310869692576e-07,1.55629286091944222495827406755824692e-06,4.96812192460739246009240867246523806e-13,4.96812188035903308488624410940238573e-13,4.96812195471733888333484762640472251e-13
PDE,Inf,Inf,5.30835479355809399874237854325660348e-01,5.31918013049880088343643343846723348e-01,1.27519793884195838039794431841382922e-02,1.35683420299856125813103339635599036e-01,1.79131229521586624577848785420211968e-01,Inf,7.47346612450570748784872620919660764e-08,1.00553796542519864386775214047830215e-07,1.70524119597557776976532678445958263e-06,4.96799339105147639818492508703986335e-13,4.96799372461076009801111929446575474e-13,4.96799372461076009801111929446575474e-13
PDE,Inf,Inf,5.30835479355809406834092382004217341e-01,5.31918013049880088343643343846730474e-01,1.44349698563453402794286388742597544e-02,1.34373507452242419086137044251027289e-01,1.80774095042489702438007676505318948e-01,Inf,9.47808797067542903059186012081202468e-08,1.40453494649867775963181855012484888e-07,2.10549805061108003377415634259225079e-06,4.96806712819766043513225528340959998e-13,4.96807683131687323660879665236628244e-13,4.96806712819766043513225528340959998e-13
PDE,Inf,Inf,5.30835479355809409601992002702232679e-01,5.31918013049880088343643343846725370e-01,1.32694964849057177811730572115505949e-02,1.38188003050602639586319320068343670e-01,1.82416039336223134753160863308485351e-01,Inf,2.40620318654995262809899210997932932e-08,8.51744222273346263142551291385599055e-08,3.05254104286180471839856505773745434e-06,4.96783082333979438326288213333853919e-13,4.96783071876742817561039348270912652e-13,4.96783072638428347988704815797386205e-13
PDE,Inf,Inf,5.30835479355809399652261198083634913e-01,5.31918013049880088343643343846725370e-01,1.22886628088112099526028370991540708e-02,1.37050106899163809667798437282230188e-01,1.84056825434894996469180962506994246e-01,Inf,9.97606911669456928209635937308688714e-08,1.20360464233838014377934995214440383e-07,2.30960169533780787303185334016605466e-06,4.96797948356168324122776885149679672e-13,4.96797927840488080233632955519632117e-13,4.96797883201118944768808407605468156e-13
PDE,Inf,Inf,5.30835479355818336269525622128823699e-01,5.31918013049880088343643343846722963e-01,1.09230654561529981716523064930629736e-02,1.35740385048489142832482354386972315e-01,1.85696228196426374981068664076077278e-01,Inf,1.09546624343299368215428985771186308e-07,1.33913419031235930949070462938152254e-07,3.36374407165386477771869601772090074e-07,4.96784596426879170220485336418710392e-13,4.96784595883650980388510862960555251e-13,4.96784595883650980388510862960555251e-13
PDE,Inf,Inf,5.30835479355817248568998520644418637e-01,5.31918013049880088343643343846725467e-01,9.59803656273068485869199095801158009e-03,1.34435284595008391373902133443471543e-01,1.87334033723926963405450748613701600e-01,Inf,1.54291917888479465135016589192496953e-07,2.98903940945606331090566563214896830e-07,2.97466604017668485226728519671437482e-06,4.96800522555245087585135517563936823e-13,4.96800522096810102273517499493943112e-13,4.96800531310123757671211999790336070e-13
PDE,Inf,Inf,5.30835479355816302130540348227825683e-01,5.31918013049880088343643343846725755e-01,8.32924609237807481953424572827384643e-03,1.33135013949045672828820777864707288e-01,1.88970038814739818626883741923342765e-01,Inf,1.68265012017600831907149683646965530e-08,7.30931595364124795752886648670843388e-08,2.28251597615966133761375273897872674e-06,4.96805840393980199481304201549920557e-13,4.96805840393980199481304201549920557e-13,4.96805840346435489700594777962051725e-13
PDE,Inf,Inf,5.30835479355815461127142260858287900e-01,5.31918013049880088343643343846725370e-01,7.14513835605693841073176500688568557e-03,1.31839064788619735184858888408927374e-01,1.90604050437694725202445936369649074e-01,Inf,5.66742963326216102153273864575624084e-08,1.06896999026415954447574155458856370e-07,1.84571663333913038546584004093296139e-06,4.96798147039688545665755593572790420e-13,4.96800297359608226927125459488994949e-13,4.96798559887716488346939358344126810e-13
PDE,Inf,Inf,5.30835479355814735711642404280219629e-01,5.31918013049880088343643343846728741e-01,6.08790229296323659914060273472403612e-03,1.30734247796707575239723473005109475e-01,1.92235885237164196725819785735061190e-01,Inf,1.03782020024800393034566213390845606e-07,1.10496858381154469822967282962483411e-07,3.26088710034221605503812856844201493e-06,4.96787716599300678177955892772488224e-13,4.96786485675304759493005739552756661e-13,4.96787716599300678177955892772488224e-13
PDE,Inf,Inf,5.30835479355814083167583713768615106e-01,5.31918013049880088343643343846728259e-01,5.44676920755781871307603813991757946e-03,1.29445823569133336257397156200431262e-01,1.93865369062592531857987381605823104e-01,Inf,1.62102710934240296404957289319216854e-07,1.72488472360557377030926749699735714e-07,8.57639844866526333441858548529239675e-07,4.96784501887657761223918053202161242e-13,4.96784501887657761223918053202161242e-13,4.96784504856724219431789178224328320e-13
PDE,Inf,Inf,5.30835479355813524725350855957413967e-01,5.31918013049880088343643343846730089e-01,3.99062611652503144607476028361320217e-03,1.28162154534426520951735395350182563e-01,1.95492336522025871023033912507573138e-01,Inf,6.68282502114476435236703072420780551e-08,9.01774300767853758469933738021289138e-08,2.40087221296430814659259398521968970e-06,4.96785510293415013746186146051682650e-13,4.96785501323300800919294228699308921e-13,4.96785510293415013746186146051682650e-13
PDE,Inf,Inf,5.30835479355813024016877177420914651e-01,5.31918013049880088343643343846723541e-01,2.54335095112127703599418054490276564e-03,1.32519312184491716521230143922612446e-01,1.97127064882023224293108125177302119e-01,Inf,1.20913957141261553515626156662493460e-07,1.48726424034659044750519029453633021e-07,1.71500113487005864503328164073648968e-06,4.96784793679667807530214700250697350e-13,4.96784793679667807530214700250697350e-13,4.96784800836176641372209947330660018e-13
PDE,Inf,Inf,5.30835479355812587407287495198938244e-01,5.31918013049880088343643343846728067e-01,1.13968507300548380327014240838015153e-03,1.31235252992650108989885222203366306e-01,1.98746169280633847280986514073537284e-01,Inf,1.14855316770985652907297735096721824e-07,1.46025174900909359019330820631203275e-07,1.49758309689490502472719311680968825e-06,4.96797513937601226095515188532940079e-13,4.96797513937601226095515188532940079e-13,4.96797513937601226095515188532940079e-13
PDE,Inf,Inf,5.30835479355812199001072108613429112e-01,5.31918013049880088343643343846728741e-01,5.96531996866715027807221750346438676e-04,1.30147104480933367085308530480328703e-01,2.96553777200470827101770746202978533e-01,Inf,9.97946528884561478011630351156753075e-08,1.44470112139085316481674064336648495e-07,3.86091418851467556254576125215945527e-07,4.96782771062100109534451457933429053e-13,4.96782771062100109534451457933429053e-13,4.96782771062100109534451457933429053e-13
PDE,Inf,Inf,5.30835479355811866031026723925423807e-01,5.31918013049880088343643343846725081e-01,1.88740511403264650006645508633026126e-03,1.28870002002727361979461827930871385e-01,2.96555339335607559256364794451058902e-01,Inf,2.17278765727284114157589719084071752e-07,2.37759078008617482806777608217608418e-07,1.69990046685969004119619967413040530e-06,4.96784240629168628741321673138707033e-13,4.96783544911941612477876157620679644e-13,4.96784251185417301269429882664739373e-13
PDE,Inf,Inf,5.30835479355811561096422477401330470e-01,5.31918013049880088343643343846722193e-01,3.30318722317971651966029261510368935e-03,1.27597097967330843078266106104451205e-01,2.96559110777252322951439708880466205e-01,Inf,1.91246310583787707197006725838997240e-07,2.16247670596581512315141832215588832e-07,1.15182319576638509037882004857619181e-06,4.96796084095274184759645998955829598e-13,4.96796084095274184759645998955829598e-13,4.96796084095274184759645998955829598e-13
PDE,Inf,Inf,5.30835479355811302837128426531756668e-01,5.31918013049880088343643343846729704e-01,4.35691690808263959765351237928721507e-03,1.26328628844358990877712045996153610e-01,2.96565038469742143386756201417678849e-01,Inf,1.14207783284031651779483574116933321e-07,1.41717241820948244286078111108372630e-07,6.34786216152486795233772468990397068e-07,4.96783860160606091614754140392440529e-13,4.96783860032576611957519727822325701e-13,4.96783861510994035425610517120911164e-13
PDE,Inf,Inf,5.30835479355811072737916988222457979e-01,5.31918013049880088343643343846725467e-01,5.11437956039552517702763308646220725e-03,1.25064041063177845592904253746339717e-01,2.96573070318775004920432608813069650e-01,Inf,1.83964769304423221956387937538536603e-07,3.00288376193899075455836851554015462e-07,3.51005636786176106090959819966067322e-06,4.96803388718659766186904600647630909e-13,4.96804681673685505367163222214561042e-13,4.96803396725771637723489123948765786e-13
PDE,Inf,Inf,5.30835479355810868507958719402585595e-01,5.31918013049880088343643343846721711e-01,6.12059145082427692286757729669512483e-03,1.24010326872361728139575126392879371e-01,2.96583155176908041734633544154426428e-01,Inf,7.25720409557910942226484354297484806e-08,1.08501313059695484598860997028035488e-07,3.71088805803506565673605475632873566e-06,4.96825760839374400304750760820468425e-13,4.96825770017441988911600881783396257e-13,4.96825732018424020422615543290190229e-13
PDE,Inf,Inf,5.30835479355810692338182050693664364e-01,5.31918013049880088343643343846730281e-01,7.26753512384390796283845181493134787e-03,1.22752519347355772763927538411566879e-01,2.96595242829203570230859240504811078e-01,Inf,2.50110804725645596577968205743802874e-07,2.52679923363999972139407224097351892e-07,5.58348696075146061425307265572612264e-07,4.96790411459516578101377522170063048e-13,4.96790412868056935592135727763963818e-13,4.96790310518963808090601797894099618e-13
PDE,Inf,Inf,5.30835479355810533951841591757413836e-01,5.31918013049880088343643343846721326e-01,8.49490344923604982217005334692930245e-03,1.21498802401804187587662875824440030e-01,2.96609283979023678603280847266975853e-01,Inf,1.81803260222520005445933407156478434e-07,1.98202591615656140172297603936779633e-07,9.64646239348973129179325699493139722e-07,4.96815677924831844232632889009966681e-13,4.96815677924831844232632889009966681e-13,4.96815677924831844232632889009966681e-13
PDE,Inf,Inf,5.30835479355810396240539857777051715e-01,5.31918013049880088343643343846726815e-01,9.77185155712279905186453772271491957e-03,1.26497950708208938878812135389873315e-01,2.96625230233974440983115247949760080e-01,Inf,1.87207386764117022582612887628442046e-07,2.15738100786972687152730538905636100e-07,2.19444353335520880849777012248804023e-06,4.96795468960517601244043915659464308e-13,4.96795468960517601244043915659464308e-13,4.96796353294884811297801260145351153e-13
PDE,Inf,Inf,5.30835479355810280331012473511675156e-01,5.31918013049880088343643343846726141e-01,1.10792402832813550784687628803607217e-02,1.25247595449412519830210649714430202e-01,2.96643034092000605388606050722950054e-01,Inf,1.05607124385267549183661511523827376e-07,1.45362219361665774086501424508586250e-07,5.95354295060457372716089213191481186e-07,4.96799080162047685386064958738071125e-13,4.96798624019627786642361646179544837e-13,4.96799050663490843550022843516060730e-13
PDE,Inf,Inf,5.30835479355810168379286838355641851e-01,5.31918013049880088343643343846723541e-01,1.21771611806373845993606316814629236e-02,1.24214051171877668468261124957669768e-01,2.96662648927631273430488249713399593e-01,Inf,2.20997709318919290935476005229840380e-07,2.68845375734792858646647957895017874e-07,2.21832196805006785073712618906258556e-06,4.96787270322034626236240372548611959e-13,4.96787257191447908177345049413815830e-13,4.96787257191447908177345049413815830e-13
PDE,Inf,Inf,5.30835479355810084881354195871711920e-01,5.31918013049880088343643343846727489e-01,1.32291376775392000362331509135529088e-02,1.22970360973162882312751900207845322e-01,2.96684030576246851324244286041363140e-01,Inf,4.45246924016965092215676113589689069e-08,5.76339655254631858391099670705391040e-08,9.87017534942103217080382763035799647e-07,4.96797086368137681565708755949809330e-13,4.96797035125715670535750086022263690e-13,4.96797086368137681565708755949809330e-13
PDE,Inf,Inf,5.30835479355809999085695063660278741e-01,5.31918013049880088343643343846727104e-01,1.43402736744843038163335551448029863e-02,1.21730266063583552100108001097120713e-01,2.96707130256319934907044350663897694e-01,Inf,2.18559123729302265811136859338684325e-07,2.21747950936282261221312774581154361e-07,1.26669630816451681257706472494622102e-06,4.96830773739746346273039095834487267e-13,4.96830773739746346273039095834487267e-13,4.96830403708259573561819975307660628e-13
PDE,Inf,Inf,5.30835479355809925939054357290176275e-01,5.31918013049880088343643343846729511e-01,1.54953252664876141827174098528142160e-02,1.20494331280500456849527524372024510e-01,2.96731906211567293839329396014175504e-01,Inf,1.95736820371624311542711713180786888e-07,2.07554074202286003350384006370689030e-07,1.22465484109612806213852512395169519e-06,4.96792261719291122991869424254727261e-13,4.96792261719291122991869424254727261e-13,4.96792250848230117657367015352683922e-13
PDE,Inf,Inf,5.30835479355809865316984122746919939e-01,5.31918013049880088343643343846731052e-01,1.57085507062939460106957295597783391e-02,1.19261933634743516971527057937336061e-01,2.96758315185431553614044533579196508e-01,Inf,1.95675118346297764094143742849717769e-07,3.09505994046373914623072093001078949e-07,1.67140078112777787433514750911678829e-06,4.96791924807002322308653512376723902e-13,4.96791924714990614375950152407214760e-13,4.96791931497639013179543006887968272e-13
PDE,Inf,Inf,5.30835479355809806720353202907079313e-01,5.31918013049880088343643343846726622e-01,1.47022591703667393851442232465316860e-02,1.18033358747811703752687492362427070e-01,2.96786314731601952447167696495776912e-01,Inf,1.06527109797677590117931750933237146e-07,1.13263183855920008078963661493536706e-07,2.09464631998333898189233284739481332e-06,4.96833271273524709263255550272388441e-13,4.96839772239577089439159365987524459e-13,4.96833224025160267026403162984479736e-13
PDE,Inf,Inf,5.30835479355809755283128658355768688e-01,5.31918013049880088343643343846721422e-01,1.37473039393902961786599490853788453e-02,1.17039678086763453991344749218898170e-01,2.96815863201173876986725181784555011e-01,Inf,1.57265614075873346063225537069743739e-07,3.50242243887673420733836579230863705e-07,3.22009307618310316329528286055958697e-07,4.96783475610135168556108840110995069e-13,4.96783483726818299457348753803716775e-13,4.96783443749507791980593590014163409e-13
PDE,Inf,Inf,5.30835479355809717129765175633459634e-01,5.31918013049880088343643343846729993e-01,1.27008842182521692522852668566904795e-02,1.15817346978218594253251045106592651e-01,2.96846919729976983476150731965379632e-01,Inf,2.82642117021098000692017405641600716e-08,7.31214615761005274316638991451549817e-08,4.00358294837572826218295678395796899e-06,4.96803652654306800122515164674832516e-13,4.96803652654306800122515164674832516e-13,4.96803636601894927661327305281703521e-13
PDE,Inf,Inf,5.30835479355809680412748971401405054e-01,5.31918013049880088343643343846730667e-01,1.15214314563038597864296890765980249e-02,1.14598795079354624083031433962983542e-01,2.96879444225997832518394856522078603e-01,Inf,1.94226822326338857652003806241284183e-07,2.01716948863142961449222397231364465e-07,2.21286765023961064777655358011625022e-06,4.96797846779891385481895826641028458e-13,4.96797858002565596305335228598753948e-13,4.96797858002565596305335228598753948e-13
PDE,Inf,Inf,5.30835479355809651462228367580992150e-01,5.31918013049880088343643343846727874e-01,1.03740611619838172296603808245671146e-02,1.20363857070045591115805543579578675e-01,2.96913397357008639122421948416508080e-01,Inf,1.83619241711434538163082943392503873e-07,3.26173233753896304409914270709188813e-07,2.35559929798849671817111573809150251e-06,4.96796751497105824165474023738630030e-13,4.96796751497105824165474023738630030e-13,4.96796751497105824165474023738630030e-13
PDE,Inf,Inf,5.30835479355809611718437752940524743e-01,5.31918013049880088343643343846728259e-01,9.26911311671630177859246389342651342e-03,1.19153379526269695936238631736114552e-01,2.96948740538333430376514007251762909e-01,Inf,2.47272971792290759197403409253075375e-07,2.54123870781686962979683206787788188e-07,3.82971356860072637602597131217233052e-06,4.96808153961647666221205367187246583e-13,4.96808153961647666221205367187246583e-13,4.96808153961647666221205367187246583e-13
PDE,Inf,Inf,5.30835479355809594246390849832157900e-01,5.31918013049880088343643343846730474e-01,8.22291370762827477731960854604369492e-03,1.17946601937824150382422113147531744e-01,2.96985435920766963286166059035635710e-01,Inf,1.82509559995482161163395455066269839e-07,3.36875904165155445747086308027120361e-07,5.21730134755588292804536772401440825e-07,4.96805698554609197081072343096769450e-13,4.96805700444636204801132423776338695e-13,4.96807691222410192378996832534158900e-13
PDE,Inf,Inf,5.30835479355809571490786192780320587e-01,5.31918013049880088343643343846726526e-01,7.25846284729100377491776188311450244e-03,1.16981037991237842653458909587750154e-01,2.97023446378645921275067498549685290e-01,Inf,7.15543069480530333990073728442100773e-08,7.94123430168919154173629453915204495e-08,3.15985065563812286797741861694304223e-06,4.96783680390039066207719600168954119e-13,4.96783792764529182151833245062535934e-13,4.96783680390039066207719600168954119e-13
PDE,Inf,Inf,5.30835479355809545623312384016168677e-01,5.31918013049880088343643343846731052e-01,6.40572705089369449406594643766356094e-03,1.15780299151058807647001276515360847e-01,2.97062735498072037197365199461128515e-01,Inf,5.69368336202773910006566179386952530e-08,8.24765833745010321761419278977202735e-08,3.58017437387770638254326806263316898e-06,4.96802151260133855020555896777313449e-13,4.96802151260133855020555896777313449e-13,4.96802146755500799385585295517354908e-13
PDE,Inf,Inf,5.30835479355809532786953466695210176e-01,5.31918013049880088343643343846722963e-01,5.87945300230584280628641808744438180e-03,1.14583233737752581407098762108912827e-01,2.97103267565286554048079977098302170e-01,Inf,2.63969074713073352969094912308497963e-07,2.66225869935140167139464145192363082e-07,3.40102661581336167035271337920179419e-06,4.96784785732229692427917586884355843e-13,4.96784784783577282206325459470100309e-13,4.96784794513615817408938450332427655e-13
PDE,Inf,Inf,5.30835479355809514598609008604309094e-01,5.31918013049880088343643343846730859e-01,4.60134438892292191151695423396303616e-03,1.13389828932062576870981618481402711e-01,2.97145007555195489627321810323973578e-01,Inf,2.12235725134816749923065255520340386e-07,2.15170742231114025318967520131743541e-07,4.00341504533498357644605191981105962e-06,4.96788699314869822381418138549114561e-13,4.96788699314869822381418138549114561e-13,4.96788678778582157370652276445749319e-13
PDE,Inf,Inf,5.30835479355809498744781609494088461e-01,5.31918013049880088343643343846730955e-01,3.32915927963800059917207924482452953e-03,1.41788086425231079549450668523463047e-01,2.97187921120045101551190516437672406e-01,Inf,2.03879605735418324443064224402796906e-07,2.12137579700914675014603096175604254e-07,1.89374782321004271347963370305748980e-06,4.96826483589553170242820457878814745e-13,4.96826483589553170242820457878814745e-13,4.96826485945808183256689548573386030e-13
PDE,Inf,Inf,5.30835479355809495089148424818218013e-01,5.31918013049880088343643343846731244e-01,2.06732361105195048686014661967926100e-03,1.40720988092624314291577188732293826e-01,2.97231974578246813889094270972043088e-01,Inf,1.07235782586031142009612658585957108e-07,1.32002932162875334865372208464666438e-07,1.20755320745199463549182158428942163e-06,4.96799154261359490429449007797213550e-13,4.96799154261359490429449007797213550e-13,4.96799154261359490429449007797213550e-13
PDE,Inf,Inf,5.30835479355809477542128501582344459e-01,5.31918013049880088343643343846727200e-01,8.56356985920423990798057554468386623e-04,1.39862223055294427006737488762896990e-01,2.97277134903350916192425422751832939e-01,Inf,1.99938653891348030343183098436827780e-07,3.36813755252702630987851859575714329e-07,3.38161652470301151082360630313149882e-06,4.96809572102644241290648214873660557e-13,4.96809572102644241290648214873660557e-13,4.96809572102644241290648214873660557e-13
PDE,Inf,Inf,5.30835479355809472529835137158434141e-01,5.31918013049880088343643343846721133e-01,6.54863311109437500712095760771342080e-04,1.38800495871236604140131771303307599e-01,2.97323369713168238226073793333157360e-01,Inf,2.20422893183554912943739816134348249e-07,2.34765568908072761839996297813232092e-07,1.42120225291507907146892056676719311e-06,4.96801276207877072139133303508379413e-13,4.96801276736938071386230140519071156e-13,4.96801276736938071386230140519071156e-13
PDE,Inf,Inf,5.30835479355809459607078014622252206e-01,5.31918013049880088343643343846731533e-01,1.81203613198102448751099357700161506e-03,1.37741822060867314559528323286461538e-01,2.97370647259038951629287316237533748e-01,Inf,1.92351244618565854977423670834480855e-07,2.11996732421103222331974275951118297e-07,2.02275268946243328059952484976371283e-06,4.96815391936923534955186636655591190e-13,4.96815388495170865760385899507552354e-13,4.96815388495170865760385899507552354e-13
PDE,Inf,Inf,5.30835479355809450375137433888189213e-01,5.31918013049880088343643343846729126e-01,3.05044525562040310399835899528213899e-03,1.36686463691430276277649376405480969e-01,2.97418936415247673691568537205144062e-01,Inf,1.28199662225119175120494450634606092e-07,1.70061481889947963560476393528522818e-07,3.89830153931775960472385406293010923e-06,4.96844867142107531525451301306939722e-13,4.96846746024623568839033114276685827e-13,4.96844867142107531525451301306939722e-13
PDE,Inf,Inf,5.30835479355809451956539038945189929e-01,5.31918013049880088343643343846730089e-01,4.29744010726298300377969472643426478e-03,1.41829748467477409562046208623206094e-01,2.97468206668583879019655766181160469e-01,Inf,9.36050868608783440360591336728312185e-08,1.23136675392419495096321735049609526e-07,1.51941177879235641992492621611332397e-06,4.96827361864250822761392017693690015e-13,4.96827361864250822761392017693690015e-13,4.96827361864250822761392017693690015e-13
PDE,Inf,Inf,5.30835479355809445605644675335031773e-01,5.31918013049880088343643343846720459e-01,5.14297858480324623765762430093144463e-03,1.40767629511360190230062092361564751e-01,2.97518428108046787137162528215391879e-01,Inf,4.44595598867922311634216058503602072e-08,1.03693096776416700026273652705402781e-07,8.57333247834886904720413861779990239e-07,4.96784121296311166024585496318186497e-13,4.96784121296311166024585496318186497e-13,4.96784121296311166024585496318186497e-13
PDE,Inf,Inf,5.30835479355809444627611727160075275e-01,5.31918013049880088343643343846725948e-01,5.78804930129858804943760567205292901e-03,1.39708581151484172634295048586663570e-01,2.97569571414693555124216224630401188e-01,Inf,1.63028569334963218528271390197813491e-07,1.79245066897104676126673758808501731e-07,2.53451956984253663320249234202268760e-06,4.96840785555609482285883438191206023e-13,4.96840786375591881439960536946003054e-13,4.96840794718726237378112344262729150e-13
PDE,Inf,Inf,5.30835479355809439735504278219718527e-01,5.31918013049880088343643343846722096e-01,6.61088907160495580122932005837798736e-03,1.38864047543261465973749035300831864e-01,2.97621607851658122103096594518055229e-01,Inf,1.33060546916829043944425042832137279e-07,1.38469233911806680732774371642667948e-07,4.25440609144743216988978895014279812e-06,4.96825103552817660079845480772561513e-13,4.96825103552817660079845480772561513e-13,4.96825103552817660079845480772561513e-13
PDE,Inf,Inf,5.30835479355809430913435100635440436e-01,5.31918013049880088343643343846726815e-01,7.55125029164287831286642487046356921e-03,1.37809820931990280215809096071537374e-01,2.97674509254147403992922158012585510e-01,Inf,6.16773793414321926895197255689022228e-08,1.24232613074401996122948953855585477e-07,2.25961108247853238376785652483120900e-06,4.96815753567901122224976667025925065e-13,4.96814740577563981710727973040875433e-13,4.96815759062272109901691866877207120e-13
PDE,Inf,Inf,5.30835479355809425329369716661149466e-01,5.31918013049880088343643343846727104e-01,8.56820907860715112779676944835756199e-03,1.36758343147524411302220586354297966e-01,2.97728248019954004243650437383866754e-01,Inf,7.80299123238892975345691199113604854e-08,1.32458544847617799929079620598404259e-07,2.13439502410839891625509267220251143e-07,4.96828486192467528873029886072698098e-13,4.96828472284154565663832341480453352e-13,4.96828561290565896016625604155751768e-13
PDE,Inf,Inf,5.30835479355809425984617432493729646e-01,5.31918013049880088343643343846727778e-01,9.63437704965080532635115824037237969e-03,1.35709885529311931097993254697580660e-01,2.97782797099680612359807930020342979e-01,Inf,1.94002299584905021221147407762020437e-07,3.67265158962543898878531727732186940e-07,2.41444611589582922554506843880316791e-06,4.96791591824745878681442855361407089e-13,4.96791597564532056350676881246593413e-13,4.96791591824745878681442855361407089e-13
PDE,Inf,Inf,5.30835479355809423860035179919262492e-01,5.31918013049880088343643343846727970e-01,1.07356651336528756990862864713143976e-02,1.34664728572028790385695107449399516e-01,2.97838129987343084001780149437463052e-01,Inf,2.60595279002001817181116301526236273e-07,2.71213675800619735783997506658635228e-07,3.58867239115431619510619428811184263e-06,4.96786369258100753166575009539484204e-13,4.96786369258100753166575009539484204e-13,4.96786365623973786898113211346869606e-13
PDE,Inf,Inf,5.30835479355809414682975776251919040e-01,5.31918013049880088343643343846726526e-01,1.18610496857615435139849728046233358e-02,1.33622259956296626305485901549227573e-01,2.97894220711056483956311204331808538e-01,Inf,2.14545528158864002086002353379379730e-07,2.33301990581534032980517182304859421e-07,2.48201100483832639454337291248744034e-07,4.96781850692309146338804344497828509e-13,4.96781850692309146338804344497828509e-13,4.96781850692309146338804344497828509e-13
PDE,Inf,Inf,5.30835479355809417669314395264849733e-01,5.31918013049880088343643343846728452e-01,1.30031509383094612242174685828084683e-02,1.32582767315359696986926765444993004e-01,2.97951043823856655128961041625525703e-01,Inf,1.27043107478244134227604054922115601e-07,1.31918185750094723052968860597583554e-07,3.79368546657248583123696733003575036e-06,4.96785098472793407472841060938171722e-13,4.96785097368318319162733092677888813e-13,4.96785098472793407472841060938171722e-13
PDE,Inf,Inf,5.30835479355809410867273288930778688e-01,5.31918013049880088343643343846730474e-01,1.39679715780981577845515279208061457e-02,1.31776077175210998938285077493229700e-01,2.98008574394656174658904295713665167e-01,Inf,1.17470726568970755734340182219483552e-07,1.22879239231294475260699938615004203e-07,7.41330462846977084172715382209009021e-07,4.96834907284453115001510423294250021e-13,4.96834907284453115001510423294250021e-13,4.96834594689739370919823226967149239e-13
PDE,Inf,Inf,5.30835479355809415601647104831115174e-01,5.31918013049880088343643343846724311e-01,1.48683283286056304124194440890196106e-02,1.30741271460583830177174060497468066e-01,2.98066787999333451069098602018613190e-01,Inf,4.62304071367835595103853725655175337e-08,1.05750553972241722326553067247913656e-07,3.88246585257624325124798329825132472e-06,4.96839183145096423656495395863265016e-13,4.96839362019928760834802686440480429e-13,4.96856059264522806439705141898752903e-13
PDE,Inf,Inf,5.30835479355809413491295938647084968e-01,5.31918013049880088343643343846729896e-01,1.58115994079535903378880194587308488e-02,1.29709096164477839597510647447124253e-01,2.98125663498927531787507699617623546e-01,Inf,2.38525639924583069933688091713618080e-07,2.50317816815212314506518281552090950e-07,2.60949174981632069336189538219010960e-06,4.96817676576408308131054994069143427e-13,4.96817676576408308131054994069143427e-13,4.96817676576408308131054994069143427e-13
PDE,Inf,Inf,5.30835479355809409402610370872558469e-01,5.31918013049880088343643343846731052e-01,1.67897733816705797565139423128080994e-02,1.28679849613045248157830248218481200e-01,2.98185171165726327774516445778598387e-01,Inf,7.25973515558203541042270436867130426e-08,1.22159392874930642123169767153288074e-07,1.05624579166630599525090623613981870e-06,4.96785351487695968064366862071838680e-13,4.96785351508917857076032880943577280e-13,4.96785351487695968064366862071838680e-13
PDE,Inf,Inf,5.30835479355809408285262161912434177e-01,5.31918013049880088343643343846727489e-01,1.94074612119860507444759003645422257e-02,1.34618289801735814065652531435788231e-01,2.98245291593832492012860433881016191e-01,Inf,7.68428000660567399246315131676931012e-08,1.19686839518902440177215185937277579e-07,7.93007805474823991977483489151272178e-07,4.96788966972617119169510667149937820e-13,4.96790329839599403105658603509395599e-13,4.96788975979014773819302145868574446e-13
PDE,Inf,Inf,5.30835479355809410234850098293354601e-01,5.31918013049880088343643343846730570e-01,1.84931293518478569732033812823859715e-02,1.33585810649997295033319849794485256e-01,2.98306002298208505947723522718284119e-01,Inf,2.65901375698904763046527291011789758e-07,2.81139902424858812778869816022631767e-07,1.43756499918973210196699168501917658e-06,4.96793865549503070920793150836821253e-13,4.96793858886205216598146381349790405e-13,4.96793865549503070920793150836821253e-13
PDE,Inf,Inf,5.30835479355809418158226813650332794e-01,5.31918013049880088343643343846730089e-01,1.76060286154769427859906643293132263e-02,1.32555760433794396560011224202720141e-01,2.98367281258287204332633173837500841e-01,Inf,1.37642402062284423101877495114926865e-07,1.42398550333171075185395839786971889e-07,3.56167124794360095430804822359969651e-06,4.96806696369571388460216655882219834e-13,4.96806696369571388460216655882219834e-13,4.96806660123629529152666428905336508e-13
PDE,Inf,Inf,5.30835479355809417958024389774742876e-01,5.31918013049880088343643343846726430e-01,1.67497591414194712883769228196962971e-02,1.31767157432619068623324282398786186e-01,2.98429106909827987182739025658034506e-01,Inf,2.36682259486605237213142307120254425e-07,3.44277672540737964087743982590495373e-07,2.19757962210350132938479582503264086e-06,4.96797968115783696828035157706495188e-13,4.96797968115783696828035157706495188e-13,4.96797968115783696828035157706495188e-13
PDE,Inf,Inf,5.30835479355809413360099257387429438e-01,5.31918013049880088343643343846720555e-01,1.59275490153958306978778233923623383e-02,1.30741370130195368965638957424650648e-01,2.98491458136897292419816695952640163e-01,Inf,1.23759469377786684204068116210673276e-07,1.39104514239724822219139824284946909e-07,3.02823730388842841045146065719465866e-06,4.96783720268807808880143807907872528e-13,4.96783720268807808880143807907872528e-13,4.96783720319438973673133315520315755e-13
PDE,Inf,Inf,5.30835479355809412237084485824623952e-01,5.31918013049880088343643343846721230e-01,1.51303241251895753795166568993352731e-02,1.29717963247863359399353111948929859e-01,2.98554314263971895462960792049556179e-01,Inf,1.26223552378650941966774181366022470e-07,1.31087948997249590093871195518184784e-07,6.95322289980377012388782345006366346e-07,4.96842520504658109444829760554333738e-13,4.96842520504658109444829760554333738e-13,4.96842520504658109444829760554333738e-13
PDE,Inf,Inf,5.30835479355809399847887100199811234e-01,5.31918013049880088343643343846725755e-01,1.41013003427882279756549467841045727e-02,1.28697252209137244813840050239674162e-01,2.98617655048163819921300122091693179e-01,Inf,1.84933806083788510734662449373085071e-07,2.09890389119547771154443002411746692e-07,7.21801969439095658117043421548376811e-07,4.96809347973234898579087136630012594e-13,4.96808737560225350073022171270906764e-13,4.96809348453009840963470652406077681e-13
PDE,Inf,Inf,5.30835479355809407306177849197442129e-01,5.31918013049880088343643343846719978e-01,1.30908019114784101722902622958002062e-02,1.27679224326627626007842261589147273e-01,2.98681460671565363004213569704924238e-01,Inf,3.99467583057399310369256056773874372e-08,9.34235243099688785544835726840285124e-08,5.73135701016594295986713950341274689e-07,4.96843072452738596905457275786855795e-13,4.96843104153350134106807154900411556e-13,4.96843077021149044204854462374703109e-13
PDE,Inf,Inf,5.30835479355809405715187654888776701e-01,5.31918013049880088343643343846731726e-01,1.21021967698073783526735557697422043e-02,1.26663866992445621765042570585899265e-01,2.98745711733712914971804431822553690e-01,Inf,1.13369402311875592121283900202563478e-07,1.18595202505948930905005508532598123e-07,3.41709591201116874553828395684594483e-06,4.96845295688261061875312847642727888e-13,4.96845230185985825623787313810167460e-13,4.96845230185985825623787313810167460e-13
PDE,Inf,Inf,5.30835479355809402839874546672041318e-01,5.31918013049880088343643343846731341e-01,1.11387075415245213859776529727430034e-02,1.25651497351858464807001250146918798e-01,2.98810389244168258732032363683125873e-01,Inf,4.90589247672071828948423229056809274e-08,1.05203002160970846017642829567858356e-07,1.34068144112214502640613370911908576e-06,4.96843345213888566898582510018443668e-13,4.96843317537799839824630530991256111e-13,4.96843345213888566898582510018443668e-13
PDE,Inf,Inf,5.30835479355809405678986764930143626e-01,5.31918013049880088343643343846728452e-01,1.02084732122919915573953393364124056e-02,1.24641436728285165370254454815996205e-01,2.98889372573162490768854066239232935e-01,Inf,6.62838651552493388687795143896242065e-08,1.18994772141230901524527213055136840e-07,3.67659635266624359230539794805356033e-06,4.96846190552936603167679929835701883e-13,4.96848483071646089498187051673919035e-13,4.96846190552936603167679929835701883e-13
PDE,Inf,Inf,5.30835479355809409164840539697691709e-01,5.31918013049880088343643343846722770e-01,9.32023587223324888265662539664760621e-03,1.23634009430415493630749682279061311e-01,2.98953235733059261980763712001015532e-01,Inf,2.27985171450196916168021031869848605e-07,3.76974272312362788961319240501369134e-07,3.96769969729453541303176056553301631e-06,4.96784319722310256860529283585720812e-13,4.96784319722310256860529283585720812e-13,4.96784319722310256860529283585720812e-13
PDE,Inf,Inf,5.30835479355809407230377091959552388e-01,5.31918013049880088343643343846726141e-01,8.48586534128929412643052947220200012e-03,1.22889735523869124568574456848018742e-01,2.99017519654430612430018251828245367e-01,Inf,1.74510367411711027282746805083818351e-07,1.78366485953279504530197903933031082e-07,2.03178292156765724639174533531643828e-06,4.96790709934943568592538010852037628e-13,4.96790708963421270770615777571632644e-13,4.96790709934943568592538010852037628e-13
PDE,Inf,Inf,5.30835479355809406522420054472873787e-01,5.31918013049880088343643343846720844e-01,7.71976551145504571242675033405181362e-03,1.21886458002445661799178329940220056e-01,2.99082205748266970619103193804167981e-01,Inf,3.40009258770043970176835077161822304e-08,4.81864390415089063884016991505395120e-08,2.42236369160109027356553000616428276e-06,4.96844310221957127152767688429335818e-13,4.96844310221957127152767688429335818e-13,4.96844310221957127152767688429335818e-13
PDE,Inf,Inf,5.30835479355809404270935061790750523e-01,5.31918013049880088343643343846730570e-01,7.04278908326652164110200466955046273e-03,1.20885434075815746841311136965840501e-01,2.99147275824381876938716471039517983e-01,Inf,2.41254587232551681154042140585384914e-07,3.68722285564723650965653654233498728e-07,4.58587349723373019388053256652883267e-07,4.96858734640797665243869299131308895e-13,4.96858756478797344334752520149350598e-13,4.96858731933349487254183035871456992e-13
PDE,Inf,Inf,5.30835479355809402261633654810792927e-01,5.31918013049880088343643343846726237e-01,6.68073498117723401802665301916900937e-03,1.19887005561370653178183993906960691e-01,2.99212712084285741585792590581566387e-01,Inf,3.17188117911576693249185354588565916e-08,9.22179946080529715830823033766747016e-08,5.85546100171891755221812632776405615e-07,4.96859262993938208907696247807263236e-13,4.96858317030112659075689702841759307e-13,4.96859471391645438229073767066163775e-13
PDE,Inf,Inf,5.30835479355809402320530365889185666e-01,5.31918013049880088343643343846730089e-01,5.58090683791238915975160544678576707e-03,1.26807866905947288058377954981676115e-01,2.99278497113983309357439493551384922e-01,Inf,3.41986664841280668658912130507559605e-08,1.21229546915325605963596368261546896e-07,1.90713245179203757332174123826411962e-06,4.96797005104658026545374321073267359e-13,4.96797005104658026545374321073267359e-13,4.96796950962686905080122517987197705e-13
PDE,Inf,Inf,5.30835479355809402261767100910206438e-01,5.31918013049880088343643343846729896e-01,4.48655702493926700970828608395494908e-03,1.25810866862983411906188171207442813e-01,2.99344613877305843129546446684587187e-01,Inf,2.56685807811047858283163984399979549e-07,2.79775421689211942772658527718014973e-07,2.71761771278063146756828600896488172e-06,4.96782966987507847483155662806756685e-13,4.96782966987507847483155662806756685e-13,4.96782933271714894817655426032877903e-13
PDE,Inf,Inf,5.30835479355809404287263590759712942e-01,5.31918013049880088343643343846727778e-01,3.39473805679841320847488850174221680e-03,1.24815994542931778364256247891219574e-01,2.99411045708878617029037747359830722e-01,Inf,1.62174863961825047944955203827417718e-07,1.66652240782349846119805660751042978e-07,4.46613676543945286445278285439806785e-06,4.96854355253275344460031034936224981e-13,4.96854355253275344460031034936224981e-13,4.96854347688431430220180317553330610e-13
PDE,Inf,Inf,5.30835479355809408128232708932160874e-01,5.31918013049880088343643343846723252e-01,2.30882224948216303049511134873963778e-03,1.23823590989621601672094626359290729e-01,2.99477776307459865735588971686690921e-01,Inf,2.10804836788764455308790569181415847e-07,2.31289016808152848852064564542396498e-07,3.28442490012160088336090731722917186e-06,4.96855216882602130620579587331945253e-13,4.96855216882602130620579587331945253e-13,4.96855216882602130620579587331945253e-13
PDE,Inf,Inf,5.30835479355809401514393971939037605e-01,5.31918013049880088343643343846729607e-01,1.24226403313622813752176084015441817e-03,1.23104232823660859830532724960383346e-01,2.99544789729328363078541465141108450e-01,Inf,2.86991042580884160211291565866474831e-07,3.38071193491733511843899707707469666e-07,9.97791466442879486030189770963938825e-07,4.96796682803228030879936482295455249e-13,4.96795005612777963454562928817477562e-13,4.96796682803228030879936482295455249e-13
PDE,Inf,Inf,5.30835479355809410022688515289726744e-01,5.31918013049880088343643343846729511e-01,3.75564064348423163440607022608502522e-04,1.22115706240819040761000775669073575e-01,2.99612070381776546470830436082205555e-01,Inf,1.81193180926182595522086662330547160e-07,1.84908110242085826672767503045544585e-07,1.79667842462890550977510077720060947e-06,4.96794278258234395404033456095965548e-13,4.96794278258234395404033456095965548e-13,4.96794278510795859996941508096283481e-13
PDE,Inf,Inf,5.30835479355809398845888997466044306e-01,5.31918013049880088343643343846730474e-01,1.05048424433479416993593992334508667e-03,1.21129258126772872109484012900714118e-01,3.04970417523264441959758811678274703e-01,Inf,1.54078901806210816298152171145913054e-07,1.90785678474990259887432359950553992e-07,1.16482031324302162115954574115532186e-06,4.96789540597180635046612127964658957e-13,4.96789540934612830359920980433111687e-13,4.96789537339795694643337855396977384e-13
PDE,Inf,Inf,5.30835479355809400836998404962537966e-01,5.31918013049880088343643343846728644e-01,2.09174932502426127012672222787467788e-03,1.20145250472903050826860864825407953e-01,3.04811069425921619674662188914859572e-01,Inf,2.91002671366792891922145246811494452e-07,3.37305730131204470285403580827009264e-07,2.78607350977688084091117414912280186e-06,4.96858307811664395955919948892262843e-13,4.96858307811664395955919948892262843e-13,4.96858335439172129618880858615572699e-13
PDE,Inf,Inf,5.30835479355809402921576820528750546e-01,5.31918013049880088343643343846728067e-01,3.15552257946135833996348525002978945e-03,1.19163673781705739389934696574593315e-01,3.04653815642416887188663726416339006e-01,Inf,3.35626704836554937214437337407291222e-08,1.22303648508619702724854831969884869e-07,7.47651557106099427891014205704673576e-07,4.96809030173229387755826971060264467e-13,4.96809030840052754832909934369067455e-13,4.96809030173229387755826971060264467e-13
PDE,Inf,Inf,5.30835479355809396544207931286225958e-01,5.31918013049880088343643343846729318e-01,4.22430707510096089123400803112812049e-03,1.18184518653856758193769065352750403e-01,3.04498638130592462148343657920895000e-01,Inf,9.61123302978477035749594363164368444e-08,1.02193133245314827350121401176877850e-07,8.51217276290561044918815688468002147e-07,4.96792848680182260251133810376517170e-13,4.96792852273843779276222842270950768e-13,4.96792848680182260251133810376517170e-13
PDE,Inf,Inf,5.30835479355809398790608821082122473e-01,5.31918013049880088343643343846732304e-01,5.71652794539818853614604423923504730e-03,1.17208157068759597315350977482026836e-01,3.04345518967295943695474818329736387e-01,Inf,1.17373915142988796205550577497747205e-07,1.22482425959559206239747227315547338e-07,4.94382367003872582988138990025433364e-06,4.96793848111449298507917371812998429e-13,4.96794708605041991705673882016708869e-13,4.96793848674940265159752363950506723e-13
PDE,Inf,Inf,5.30835479355809404807808605159595536e-01,5.31918013049880088343643343846726333e-01,6.06460041522545057122599615742167886e-03,1.16233810044935654587141993321348465e-01,3.04194440347853103300058818170465878e-01,Inf,1.39777165264572819895380519412836624e-07,1.63432627293647813512723393450299122e-07,2.64695221791492039984040341104109370e-06,4.96802165751609322090991022651116931e-13,4.96802128286106785829169067382925402e-13,4.96802161943057016463527676211543528e-13
PDE,Inf,Inf,5.30835479355809400294382729798336165e-01,5.31918013049880088343643343846726911e-01,6.57145667047294809356950640611930087e-03,1.15261857008687652939972832850644601e-01,3.04045384585543255384453247416899730e-01,Inf,2.86455983003216774184414619821941632e-07,3.56744616979218682156699560221531910e-07,4.06803076602488882951230629492642713e-06,4.96834901569988712520799507879438480e-13,4.96834887224217035386659728992453125e-13,4.96836778174123784367119241363109624e-13
PDE,Inf,Inf,5.30835479355809405066822388524570230e-01,5.31918013049880088343643343846731052e-01,7.20244829916823262883614059749457524e-03,1.14593327913400045463608230398190298e-01,3.03898334111077211764583959698126310e-01,Inf,2.38813078586049287956435657075472893e-07,2.51594516950531886627433841950782304e-07,1.07068464430231053518606452098259400e-06,4.96786754831494329630914299776958079e-13,4.96786793079479168714668971807005336e-13,4.96786812153217897017771651863227628e-13
PDE,Inf,Inf,5.30835479355809406524290462561448479e-01,5.31918013049880088343643343846719978e-01,7.92834178545450257769306396880139783e-03,1.13624842413117497458443795641308534e-01,3.03753271472077483102279722312090307e-01,Inf,9.94719289337694031466474109175982451e-08,1.05203383379017286271267127276671941e-07,2.06028300678126857415884643580510157e-06,4.96817097615732965732460684193302866e-13,4.96817097615732965732460684193302866e-13,4.96817116059292131199744623372666114e-13
PDE,Inf,Inf,5.30835479355809405242725446630554043e-01,5.31918013049880088343643343846728355e-01,8.72438190736651262490577069496993464e-03,1.12659136129222985576094433600280679e-01,3.03610179332560821599601882324461790e-01,Inf,1.45897627537776778993414529675988291e-07,1.77385239793963137497694332461236793e-07,1.02350828705831737917121692840495678e-06,4.96795926497844753095572072605798824e-13,4.96795923579104354942415554052615894e-13,4.96795901921220551730697608775175622e-13
PDE,Inf,Inf,5.30835479355809405252858033588860003e-01,5.31918013049880088343643343846732015e-01,9.57209014774568897021337330194858388e-03,1.11695392314636984502501232136937978e-01,3.03469040472422779743134962249967651e-01,Inf,8.83442487984996138455587846562138005e-08,9.54126428627260087995241176667509346e-08,2.73594518615020978304597490568276120e-06,4.96789543576699667214678997374741307e-13,4.96788248115901496764131529542934129e-13,4.96789543576699667214678997374741307e-13
PDE,Inf,Inf,5.30835479355809409109882654713012737e-01,5.31918013049880088343643343846724600e-01,1.04577087306659730148301522925673644e-02,1.10734010124344514335846193280331348e-01,3.03329837786924343109243258882892102e-01,Inf,8.24839950518087445738421521475377108e-08,1.31848799105449799792047737703214413e-07,2.15949434820974975540025516976897238e-06,4.96799174594639014829197436261658718e-13,4.96799177443355303547638873462860284e-13,4.96800722372635019246092563972009397e-13
PDE,Inf,Inf,5.30835479355809404668079467992970634e-01,5.31918013049880088343643343846731341e-01,1.13699319827126923143948736776021600e-02,1.09774981041208098482413951328379898e-01,3.03192554286180436651969773787682593e-01,Inf,2.27934595442138071912119446254404489e-07,2.31095236224276127581984714431146663e-07,2.80105195992540023456725421139142436e-06,4.96781234818239490833368594250827673e-13,4.96781234818239490833368594250827673e-13,4.96781249948990777305526786824902990e-13
PDE,Inf,Inf,5.30835479355809405573825155037633766e-01,5.31918013049880088343643343846730474e-01,1.23039163027867667188618236343612890e-02,1.17933163755881775914532654897043440e-01,3.03057173094650217957127076611956600e-01,Inf,2.55667009677594339735517670619549658e-07,4.00368438309540998978224076610682029e-07,1.54121727100316579562594053875423235e-06,4.96821555794983135326805554824486571e-13,4.96823818373198327822964356097384890e-13,4.96821567728673187777982619732755197e-13
PDE,Inf,Inf,5.30835479355809404006992661335302062e-01,5.31918013049880088343643343846720941e-01,1.32543699161629611488992650532386330e-02,1.16981695540287853218170538008124247e-01,3.02923677450629073620108521036989483e-01,Inf,8.01656651930890330372256385054148720e-08,9.47598137774237482640963603665923875e-08,4.61133717096213025185605489938473093e-06,4.96809194928101906514388324695685458e-13,4.96809234602931059213977858850094123e-13,4.96809194928101906514388324695685458e-13
PDE,Inf,Inf,5.30835479355809402667611996505110410e-01,5.31918013049880088343643343846719593e-01,1.42173520649541183469172438427477904e-02,1.16032568453120897537665987440357876e-01,3.02792050705742222850061869347047806e-01,Inf,2.80786932473577280351528432301894426e-07,2.83283840646722001876454665675087711e-07,1.78412866498609659198957496478862556e-06,4.96837792804305999659531420320451311e-13,4.96836773448521220366757086965411359e-13,4.96837792234424913001752084257890461e-13
PDE,Inf,Inf,5.30835479355809404863999138695524819e-01,5.31918013049880088343643343846732111e-01,1.51898880597266207802173841099792902e-02,1.15085777655712595897031096380270889e-01,3.02662276324439768935190337730914729e-01,Inf,8.12347361412176358341784750694858981e-08,8.83824876855969006618663475136778969e-08,3.28762796081940983651688379253545338e-06,4.96783853140948663705396988858660463e-13,4.96783853140948663705396988858660463e-13,4.96783855010082426184704203893352381e-13
PDE,Inf,Inf,5.30835479355809405109903242655219720e-01,5.31918013049880088343643343846726237e-01,1.61185636227343004727416172991183142e-02,1.14452355851865847286141202613506713e-01,3.02534337883493274908760571550720648e-01,Inf,1.45308442420893400350688462303901661e-07,1.58704088063173875483075239489212532e-07,1.39085716851833511989813490617935853e-06,4.96855009815778207855399969224622693e-13,4.96855126813850450303579515535206483e-13,4.96855018035975981004697729152075294e-13
PDE,Inf,Inf,5.30835479355809405439690922972867871e-01,5.31918013049880088343643343846727778e-01,1.68617644850152601227746545556911058e-02,1.13509376919359169745845813519797498e-01,3.02408219071493577283280248315863881e-01,Inf,2.90160014285660052340307571744324489e-07,2.92464544402775857651747041980523967e-07,1.15000626016205764475564832846842511e-06,4.96793712265408816319942081141734514e-13,4.96793711783859609373269659565891057e-13,4.96793712515094774676806844094884631e-13
PDE,Inf,Inf,5.30835479355809405039155333945292379e-01,5.31918013049880088343643343846726526e-01,1.76352666747655792914269956442343541e-02,1.12568303018985526938099219823310001e-01,3.02283903688349946462195111855722457e-01,Inf,4.02003324226432061960615278091920120e-08,5.49019695263921988525854224262187375e-08,3.99847931021505390484473403835862577e-06,4.96848501955493925611855211074985224e-13,4.96848481954438692815449294050628626e-13,4.96848478111514729134372274760863331e-13
PDE,Inf,Inf,5.30835479355809400729143356756220322e-01,5.31918013049880088343643343846726718e-01,1.84347768255229259353185457103918171e-02,1.11629559100885666079477105623175247e-01,3.02161375644790345279600541128069675e-01,Inf,1.40742246027229432907530194408404224e-07,1.69451665156712442992606106549869535e-07,3.22421170511436080661864824699733274e-06,4.96803427122457712556129668147178945e-13,4.96801634278651796582681099102299242e-13,4.96803395468967411559011511464782438e-13
PDE,Inf,Inf,5.30835479355809404396034947855209075e-01,5.31918013049880088343643343846722674e-01,1.92566017397592264924308642012850770e-02,1.10693141214020653832053044536812377e-01,3.02040623936245100271204816027876537e-01,Inf,9.93838540774230025458578846923168361e-08,1.52818150696462420243986307448387037e-07,3.52015394291545556135893417031677156e-06,4.96785021640140399747331851646965159e-13,4.96785020898296324753065633879328794e-13,4.96785018097569803354701234200334846e-13
PDE,Inf,Inf,5.30835479355809409655317914069138067e-01,5.31918013049880088343643343846723830e-01,2.00975729672097137761898955177791557e-02,1.09759045593666727721762606343142108e-01,3.01921621969070798027541136042850662e-01,Inf,2.20652555856421779707490964027698753e-07,2.23586621480762974886190887866425888e-07,5.16157441240630615482676140065970546e-06,4.96848174012446454781851090254478408e-13,4.96848174075462725391760443663649138e-13,4.96848174441627600531297395586985116e-13
PDE,Inf,Inf,5.30835479355809404526808989705865898e-01,5.31918013049880088343643343846719304e-01,2.29982498858742122318011714179866303e-02,1.46730032884199442596602760048767589e-01,3.01804359772934703601895570260002807e-01,Inf,2.10011392531380576288493063246592305e-07,2.12849124168462154432755360514738865e-07,1.90749974523895630543652954563458611e-06,4.96840354924457501855741942593767136e-13,4.96838408414524235672375125226548347e-13,4.96840355499528883476442200900377619e-13
PDE,Inf,Inf,5.30835479355809401798855136819066949e-01,5.31918013049880088343643343846730474e-01,2.22256847416157328628793023798090520e-02,1.45917519333001166359808609813405223e-01,3.01688821695237131219036092054855229e-01,Inf,8.28354778754678463532070137327013121e-08,1.30102009602556930007696505067511693e-07,4.19189370124646649440111539335857303e-06,4.96821318081764879120636800161774027e-13,4.96821319267497151281158472392826987e-13,4.96821264803962366664247942604110984e-13
PDE,Inf,Inf,5.30835479355809403271864252215531638e-01,5.31918013049880088343643343846722193e-01,2.14688787628613230841849332754095782e-02,1.45106716754324348681943093364847376e-01,3.01574992191823606917171723179318288e-01,Inf,9.96983662198357973210745817652083735e-08,1.05867073214867466638616728679950407e-07,1.47527781962572900223542898701752359e-06,4.96816632703921789308552098206960461e-13,4.96815723960433309840264136676436557e-13,4.96816777275002714772524551020013622e-13
PDE,Inf,Inf,5.30835479355809402958292657331013626e-01,5.31918013049880088343643343846724504e-01,2.07292039353650133682340429518969320e-02,1.44297951414708125393380614060289494e-01,3.01462855826275098335620381771662984e-01,Inf,9.55018648565691194876013536811743780e-08,1.34418598014758615892062928729047532e-07,3.99036105603067533504750518538560215e-06,4.96822155013244299215184475333468734e-13,4.96822155013244299215184475333468734e-13,4.96822155072484873646448715734174114e-13
PDE,Inf,Inf,5.30835479355809399892927527518519181e-01,5.31918013049880088343643343846724407e-01,2.00081964667859132419489333346981131e-02,1.43491215738151889521913870928350830e-01,3.01352397269769537198240764655613669e-01,Inf,6.73729833306395393962088372713332054e-08,7.63701111802396146745603446084834957e-08,1.37335455468023687119782120875886559e-06,4.96797468632016727948724676817670032e-13,4.96797468632016727948724676817670032e-13,4.96797468632016727948724676817670032e-13
PDE,Inf,Inf,5.30835479355809399681718172529647337e-01,5.31918013049880088343643343846720748e-01,1.93075756204037630218933355639163696e-02,1.42942852831033923845832114025524038e-01,3.01243601300323497775934836561879797e-01,Inf,1.67937379654283791231500883377220496e-07,1.71321912063172771224574783621672812e-07,4.28292420274814744580706972364413749e-06,4.96799976091393782971653006766603690e-13,4.96799976091393782971653006766603690e-13,4.96799976091393782971653006766603690e-13
PDE,Inf,Inf,5.30835479355809400088970795967963476e-01,5.31918013049880088343643343846730281e-01,1.86284071781178289050482386353412519e-02,1.42138888813781768189832489895707214e-01,3.01136452802371196851016151661891960e-01,Inf,3.06851931202238182473678351291942691e-07,3.09049171624052479358700175128406094e-07,1.91138879061999256491092524124416762e-06,4.96811755355450156770405162499835195e-13,4.96813107950717085207519900217988698e-13,4.96811764008833508792771105943192654e-13
PDE,Inf,Inf,5.30835479355809405861223365949625018e-01,5.31918013049880088343643343846729318e-01,1.79731348167546006607252265895222508e-02,1.41336587457470956429646679759458355e-01,3.01030936766271346631914815778719566e-01,Inf,2.92174243109270848585021343474506928e-07,3.98393537547820328938973431503114990e-07,4.54925940058062376479949625716689272e-06,4.96841759587525427466333676448654160e-13,4.96841754358087923019867131457717473e-13,4.96841779024630029972147279190987964e-13
PDE,Inf,Inf,5.30835479355809408437086329701067525e-01,5.31918013049880088343643343846731148e-01,1.71503596128981307733827690155394820e-02,1.40536294055124753589765245337309822e-01,3.00927038287814674827101527371777828e-01,Inf,3.20478542604536272932698297168641623e-07,3.79053417898827754550674448814868107e-07,1.77623944800773528594716225131938540e-06,4.96814857175804736511890051999481443e-13,4.96814859010488571913530320106333808e-13,4.96814858644526577433766340994317515e-13
PDE,Inf,Inf,5.30835479355809399407848562933937667e-01,5.31918013049880088343643343846723252e-01,1.62935216162218649042486875823399645e-02,1.39738001343873095416359753023989874e-01,3.00824742567732050175397064907132847e-01,Inf,1.82314984606943790282828150718915639e-07,2.01588299001828751014390797065427933e-07,4.32950128132048055037972384111654986e-06,4.96820605977422513479851211961831821e-13,4.96820605977422513479851211961831821e-13,4.96820605977422513479851211961831821e-13
PDE,Inf,Inf,5.30835479355809399863911807686888920e-01,5.31918013049880088343643343846728548e-01,1.54485044720647822162715979365836082e-02,1.46770621629864645949528382603404585e-01,3.00724034911203246647289006140140533e-01,Inf,2.40418691615898845909661424938984825e-07,2.43162677928790351741440023407538970e-07,1.17094815241099546992318766055436721e-06,4.96792367890042930936952711455827321e-13,4.96791370260325249327272116340571303e-13,4.96792368969686602835190025195724852e-13
PDE,Inf,Inf,5.30835479355809404998562705512936010e-01,5.31918013049880088343643343846731726e-01,1.46168819502421484740167847706001031e-02,1.45961541207652255693682709242776192e-01,3.00624900727366171920436440372488666e-01,Inf,2.36703034580696791843064315828289315e-07,2.39591499705413531350264343320895234e-07,3.27585302675766958399413383015778882e-06,4.96860757811817397118691513202201472e-13,4.96860797307158100121629852056690814e-13,4.96860781066414851855102032250141707e-13
PDE,Inf,Inf,5.30835479355809409218939865986292114e-01,5.31918013049880088343643343846722963e-01,1.38000081623537444100552458513081086e-02,1.45154620968787260468837357541170156e-01,3.00527325528826674313499321927790137e-01,Inf,1.38911267214669465799361139196613674e-07,1.43520086820859881461846294690439752e-07,1.08182843024642604405213263039076487e-06,4.96806353522091830974565373981690148e-13,4.96806353522091830974565373981690148e-13,4.96806300164991351813635524104562248e-13
PDE,Inf,Inf,5.30835479355809406231976455279896320e-01,5.31918013049880088343643343846726044e-01,1.29994474052691398296325431457734116e-02,1.44349163856119142471043984903825413e-01,3.00431294931168782656146407130257460e-01,Inf,1.36001456018417198303434113118182605e-07,1.57344672294810025490744998930608718e-07,8.60053318854856200193877747280759486e-07,4.96789523730196858037276204239376678e-13,4.96789523730196858037276204239376678e-13,4.96790224741299609156377113154747646e-13
PDE,Inf,Inf,5.30835479355809403235497004958450639e-01,5.31918013049880088343643343846726333e-01,1.22192891519169667293914477056896498e-02,1.43545511356777163820687531818888351e-01,3.00336794652465467442960673955353504e-01,Inf,3.16436026949311502400308532372714840e-07,3.99259762361207459850537119734692079e-07,3.91549202453349741181223208116125163e-06,4.96788636537732159137359822154808955e-13,4.96788659074336159463559468149987029e-13,4.96788658222306031794235374820708236e-13
PDE,Inf,Inf,5.30835479355809404839434960460935252e-01,5.31918013049880088343643343846732207e-01,1.14631137855271209971163697232642378e-02,1.42743656608505709247915762793301200e-01,3.00243810512789778726910743167420594e-01,Inf,1.80360665825570225442982844244888232e-07,1.84332424518771320189146943973431384e-07,3.37066435870963911023333927523535758e-06,4.96846934819067674884461207088882070e-13,4.96846934819067674884461207088882070e-13,4.96846934764104579294249269840825880e-13
PDE,Inf,Inf,5.30835479355809402864849334607596657e-01,5.31918013049880088343643343846721615e-01,1.07353716699205313916332140208829526e-02,1.42211857888104996582355950615919899e-01,3.00152328433726449120325444768231629e-01,Inf,1.20297776436893271025459373221583362e-07,1.24855225287451675765536911757082984e-07,2.26639018366594195659572934404754432e-06,4.96786300559127251673791044471329787e-13,4.96786300559127251673791044471329787e-13,4.96786300559127251673791044471329787e-13
PDE,Inf,Inf,5.30835479355809404278102806340965142e-01,5.31918013049880088343643343846719400e-01,1.00415903378343254178181467120385944e-02,1.41412010107885976949563254217436957e-01,3.00062334437883857432012011428416226e-01,Inf,1.92818045043950792119838592224999755e-07,1.96652016988115516575824430204060790e-07,1.73895571438306818880074115123694707e-06,4.96782276026898666314921276706329045e-13,4.96782276026898666314921276706329045e-13,4.96782276026898666314921276706329045e-13
PDE,Inf,Inf,5.30835479355809400123769484578426626e-01,5.31918013049880088343643343846725274e-01,9.38936550483867862492856918321187750e-03,1.40614305710182011562134403533485506e-01,2.99973814648406362438370615327350455e-01,Inf,3.22708625053684622260971361225914222e-07,3.45774261392958743947278985397256051e-07,5.38036001708050300909577422823049438e-06,4.96786572947366630127660265937266336e-13,4.96786451218212398216812922347507064e-13,4.96786566580559708670131573469010232e-13
PDE,Inf,Inf,5.30835479355809404709957202752326169e-01,5.31918013049880088343643343846727585e-01,8.78273466877164738132611343886715439e-03,1.39818014944174210451745167255473518e-01,2.99886755288487040343609870109880039e-01,Inf,2.33694074246011427191191390466066979e-07,2.36708271854533188701257963543776909e-07,4.13448761528754357835716069661507039e-06,4.96869257485954014909709231796334582e-13,4.96869258965256702182051207689081220e-13,4.96868743653359488223169168856120824e-13
PDE,Inf,Inf,5.30835479355809396719741511634442114e-01,5.31918013049880088343643343846730089e-01,8.23500898902614299626909179349346942e-03,1.39023496071843402646740280200396862e-01,2.99801142680880741348280362097118891e-01,Inf,1.01367323861690125591272586692891506e-07,1.22973411794267164464409972057409566e-07,4.42602012896966298824914517730695816e-06,4.96853161576382739023225704036278123e-13,4.96853160940657535382002646695257446e-13,4.96853163475892416473009836770456156e-13
PDE,Inf,Inf,5.30835479355809400849683648893630837e-01,5.31918013049880088343643343846730185e-01,7.75785450181524278208068561536857641e-03,1.38230742479238487597653023026725368e-01,2.99716963247417463190922807621666333e-01,Inf,3.73216866390559241891348001382773931e-08,5.22779445955142166490308076557266653e-08,3.67671040941906702129980138211507321e-06,4.96796973148360770942491909547856632e-13,4.96796973148360770942491909547856632e-13,4.96796962317764245927724416562768555e-13
PDE,Inf,Inf,5.30835479355809405156152679947150174e-01,5.31918013049880088343643343846721807e-01,7.30064947145948978622438645181409850e-03,1.37439747603236482655068727441363029e-01,2.99634203508516079099839334401681048e-01,Inf,7.88317124231278112508657681441857572e-08,1.51040885683948905752448047424009193e-07,4.96848092137388044731775673062001476e-06,4.96821226638066084073572707984569364e-13,4.96821225827679360724918731104469939e-13,4.96821125517258541300942071502682279e-13
PDE,Inf,Inf,5.30835479355809395819996913437735305e-01,5.31918013049880088343643343846730281e-01,6.38194771982104006132570566828997526e-03,1.36650504921091976262645773672462474e-01,2.99552850082698386946550807785385601e-01,Inf,3.02357654906185082419499613895059441e-07,4.32782846014956112166995872281221411e-07,3.64327655533502163360971853609413486e-07,4.96827412592627175378084397638068103e-13,4.96827412592627175378084397638068103e-13,4.96827412335639667942035268534865636e-13
PDE,Inf,Inf,5.30835479355809405723141424359484437e-01,5.31918013049880088343643343846723059e-01,5.46659353531127209239604694327003351e-03,1.35863386609690742331568338670667510e-01,2.99472889686103431836198714891623554e-01,Inf,1.86959348070400199867937394313196306e-08,4.20734691296616101051741126372170023e-08,7.42972214389735461942153686846350686e-07,4.96846327492636713860874428905459553e-13,4.96846327492636713860874428905459553e-13,4.96846327492636713860874428905459553e-13
PDE,Inf,Inf,5.30835479355809401606339219924274458e-01,5.31918013049880088343643343846722578e-01,4.55614548850868327166048754377674994e-03,1.35077622222476206811807797453837317e-01,2.99394309132002162319300836745126263e-01,Inf,2.01551518878944501440004280862584372e-08,1.17618237159756562954488389550189527e-07,3.75260031063648921493413421575180788e-06,4.96878913387378496170392837637694308e-13,4.96878911753726948341978656405876137e-13,4.96878911993596608002492276884713820e-13
PDE,Inf,Inf,5.30835479355809405295204420205319516e-01,5.31918013049880088343643343846726911e-01,3.64341601960458740137626788441025708e-03,1.34293590806714385475899071728737050e-01,2.99317095330312388244219778360383683e-01,Inf,2.64435703127381773171250775554323888e-07,2.86962857226637170628773724993788888e-07,1.49217684315753542310405828349839390e-06,4.96824203762876272496815542125220791e-13,4.96822421019202401797860717458412692e-13,4.96822421370089372034870767536156525e-13
PDE,Inf,Inf,5.30835479355809408538097484585616875e-01,5.31918013049880088343643343846721807e-01,2.73481033904761611157953946692292289e-03,1.33511285988150423462976276952257487e-01,2.99241235287114018880970364146506078e-01,Inf,1.69214700488620486675962398297929383e-07,1.93849232508328654109451482413682372e-07,3.54587304237317529101586463166445042e-06,4.96820261882629033149559963691618377e-13,4.96820261882629033149559963691618377e-13,4.96820259772499764601644047129490960e-13
PDE,Inf,Inf,5.30835479355809408681697829505387363e-01,5.31918013049880088343643343846725274e-01,1.83312473729908222382004246060417030e-03,1.33029292375677371182367894325331350e-01,2.99166716104164609576554346176211821e-01,Inf,2.69761601417791411370893684202973272e-07,2.71900950776599106302684601596508925e-07,1.39071969925423208502028348231991458e-06,4.96823066067127134681399532937521655e-13,4.96823066067127134681399532937521655e-13,4.96825558982932508289032208842902886e-13
PDE,Inf,Inf,5.30835479355809401500324193984512939e-01,5.31918013049880088343643343846724407e-01,9.51753053332466208221354961274820791e-04,1.32248879737169022426473717183916193e-01,2.99093524978415190586892573740607709e-01,Inf,2.61403109976066872806611035896346515e-07,2.63604352678419264308817230732270267e-07,1.46970956047462911292071770153041958e-06,4.96796068508728840532526466390898148e-13,4.96796070787978300664743779747413621e-13,4.96796093376575774115278621460295306e-13
PDE,Inf,Inf,5.30835479355809398220200190131527621e-01,5.31918013049880088343643343846725659e-01,3.21850056428184339771033114766297828e-04,1.31470584392084601097396078877410384e-01,2.99021649201526430628093599216462910e-01,Inf,2.49262451606010981764064490316929883e-07,2.51715861612434399753984158300844717e-07,3.46233514426861689086127985000931449e-06,4.96842663329293625281481148193116221e-13,4.96842663329293625281481148193116221e-13,4.96842646228654074789338356303901501e-13
PDE,Inf,Inf,5.30835479355809401888500794585156684e-01,5.31918013049880088343643343846719015e-01,9.70421926051250558701555006404030739e-04,1.30693589369250676312451607351769370e-01,2.98951076159385072059223395814452504e-01,Inf,2.07934839312815140559412549819128356e-07,2.27183636460408536828675988013927665e-07,1.01216805734454393265537600967219881e-06,4.96790402075163758033560720040436772e-13,4.96790407879816518098684668461768924e-13,4.96790464468810490834292598494163387e-13
PDE,Inf,Inf,5.30835479355809401426452565950165983e-01,5.31918013049880088343643343846720363e-01,1.84618832125727974760883423631820199e-03,1.29918297436861900028939362935721449e-01,2.98881793331620676718263809347119721e-01,Inf,8.50308913365028917374242989328140658e-08,1.16846009661690340005100919216698602e-07,3.07985698913536388956540962589992781e-06,4.96797287126554769234392271537511119e-13,4.96797287143681991870923117215292938e-13,4.96797287126554769234392271537511119e-13
PDE,Inf,Inf,5.30835479355809400447641949855154946e-01,5.31918013049880088343643343846730089e-01,2.73126187593581861422563429875727018e-03,1.29144702480941533775334729730043092e-01,2.98813788291122682726821289301339887e-01,Inf,6.46926663979910058234075901870315810e-08,7.56419182438721762704063111895353674e-08,2.17024208333433112100333069894814284e-06,4.96787439148660983116127052072138179e-13,4.96786712762862528134886607171992262e-13,4.96787421710509833007409530084682956e-13
PDE,Inf,Inf,5.30835479355809404170785920163197614e-01,5.31918013049880088343643343846717570e-01,3.61932856815634104819393656269500433e-03,1.28372798415922498605025919025588158e-01,2.98747048703557791850558361649373793e-01,Inf,1.32700687942029268207312503670900576e-07,1.75724377098001197074908766703306439e-07,2.95726033626690661172137904828690290e-06,4.96783611663545661878081887399932766e-13,4.96783611663545661878081887399932766e-13,4.96783611663545661878081887399932766e-13
PDE,Inf,Inf,5.30835479355809395767419078027250879e-01,5.31918013049880088343643343846733748e-01,4.50935838780792778416860149835977773e-03,1.36698747645817465390265052473343299e-01,2.98681562326887682175821267948433458e-01,Inf,2.42067944520978095386083960333268634e-07,2.56603210926114730846763601473353425e-07,1.08113357780206945237348710829318673e-06,4.96818511151815268423251882041147789e-13,4.96818511151815268423251882041147789e-13,4.96818511151815268423251882041147789e-13
PDE,Inf,Inf,5.30835479355809401299555377441292522e-01,5.31918013049880088343643343846725178e-01,5.39932166693787320297503637216403752e-03,1.35920123770283732903149224218293123e-01,2.98617317010887030512355888109577156e-01,Inf,3.46151147065560663741832439926444713e-07,3.47769686879895553471228860128032611e-07,2.82024096381962647727644370770780581e-06,4.96785057539838226101644292203365082e-13,4.96785073725138891838696681458551754e-13,4.96785064682115421941470892603602157e-13
PDE,Inf,Inf,5.30835479355809400503638928988443316e-01,5.31918013049880088343643343846724793e-01,6.28834509348063722837451314691411576e-03,1.35143448865789358204068847513230799e-01,2.98554300696661921073077180967286100e-01,Inf,3.53173217890706833502815037297770220e-07,4.14222256474085320773347032196889419e-07,2.02433126264912662198334290261827756e-06,4.96875157204490090375924074209599785e-13,4.96875133081061848843998091405839190e-13,4.96875133081061848843998091405839190e-13
PDE,Inf,Inf,5.30835479355809400312465811782138481e-01,5.31918013049880088343643343846727007e-01,7.22985129572752421294764655104644444e-03,1.34367920705851464042944833373686464e-01,2.98492501416168543191699806334630930e-01,Inf,3.82793548993416590912932626611952524e-07,3.84306441663334582485616676427000874e-07,3.43899887120614132597807653583401741e-06,4.96817832202832984954759010118111520e-13,4.96817813472902081724876134450073961e-13,4.96816351237861744884594658830529250e-13
PDE,Inf,Inf,5.30835479355809403243281342973454638e-01,5.31918013049880088343643343846721518e-01,7.58138715815732339983781337748490153e-03,1.33593935473541891852135909794522583e-01,2.98431907291732333282444612503197894e-01,Inf,2.33140613788450077994030578237514858e-07,2.36002413879920946390552902145195415e-07,1.13994916648048036637223479168121341e-06,4.96789194582923538629747496122387216e-13,4.96789194582923538629747496122387216e-13,4.96789194822836517322660751510661991e-13
PDE,Inf,Inf,5.30835479355809400033608470942421340e-01,5.31918013049880088343643343846732207e-01,8.01820029432901031918492475105785295e-03,1.32821487641264206317664906017454931e-01,2.98372506535567419680822034955613533e-01,Inf,9.57641995794742322103159068815504416e-08,1.01884875285153313966333302860033814e-07,3.00075486359580848162728045556372858e-06,4.96823505816776176238159260085195850e-13,4.96823505923239922495207699704454170e-13,4.96823505923239922495207699704454170e-13
PDE,Inf,Inf,5.30835479355809399034505202175231379e-01,5.31918013049880088343643343846720652e-01,8.52327365193532500629444239138448579e-03,1.32363400459366074562999761685485892e-01,2.98314287449415498427626933432934716e-01,Inf,1.49087642972891078635819766247366023e-07,1.53977550761332724350727972306250916e-07,2.97054173275788748510969850109929255e-06,4.96786140792578133695658809491253546e-13,4.96786140792578133695658809491253546e-13,4.96786133629692650965560808989242234e-13
PDE,Inf,Inf,5.30835479355809408757996770561598680e-01,5.31918013049880088343643343846731726e-01,9.08808066413419476445047248817644008e-03,1.31592518909706783615299577541955816e-01,2.98257238423562688472291994828634161e-01,Inf,1.49132446937756870283826538261127251e-07,1.53909097036555836475521257570380243e-07,4.44708051546902921410652960430515557e-06,4.96792524616471317341617860360924837e-13,4.96792524616471317341617860360924837e-13,4.96792522513872793762625651183105338e-13
PDE,Inf,Inf,5.30835479355809402390207715024184532e-01,5.31918013049880088343643343846726430e-01,9.70131675388918102884756622246682639e-03,1.30823590187416378283810643873447934e-01,2.98201347937158544941238893074115149e-01,Inf,1.51990544705702408978715051386376889e-07,1.56433927309732263389914351098339110e-07,1.75855615700853615685245390224676854e-06,4.96789582730392877659324577053685155e-13,4.96789582730392877659324577053685155e-13,4.96789559037072832617007226550317516e-13
PDE,Inf,Inf,5.30835479355809404500333303628423488e-01,5.31918013049880088343643343846726430e-01,1.03538530397509124404926423870329271e-02,1.30055753387308772313792635563110429e-01,2.98146604557174670832806370550934450e-01,Inf,4.19242884143489747911803472811267173e-09,3.99265694758909551065226958308382347e-08,5.40209136006604538325834719136841037e-06,4.96807913227052369120839457067223057e-13,4.96807913227052369120839457067223057e-13,4.96807913227052369120839457067223057e-13
PDE,Inf,Inf,5.30835479355809407558563742038006977e-01,5.31918013049880088343643343846720170e-01,1.10382299677068920639931271454781614e-02,1.29289434403699061623764086619051545e-01,2.98092996938074905079118374728943929e-01,Inf,2.15630171169920626159992350778778505e-07,2.49091877559454784134888435377842988e-07,4.49304352637371756172146934600505719e-06,4.96844506153645166829188123851542700e-13,4.96844506153645166829188123851542700e-13,4.96844506153645166829188123851542700e-13
PDE,Inf,Inf,5.30835479355809409737056006565909119e-01,5.31918013049880088343643343846732978e-01,1.17484259394784932643425067934745283e-02,1.28524627878432732861084095458752127e-01,2.98040513821337332532682307417596817e-01,Inf,7.64193665221225784078020055382212382e-08,1.08160247405010588135566632220661617e-07,4.72647904168085879721471326001917720e-06,4.96795824206636236575974045268977397e-13,4.96795824206636236575974045268977397e-13,4.96795845620335278910799021246513548e-13
PDE,Inf,Inf,5.30835479355809399197569383332381191e-01,5.31918013049880088343643343846730667e-01,1.24796052065602510295780876774961625e-02,1.27761328466431854510768626622202358e-01,2.97989144034976794466462923685569290e-01,Inf,3.43892716328915271790973407611251151e-07,4.52956291369233643427862482542209379e-07,2.91823742531775319258259460254073359e-06,4.96843716130778321432097722039472381e-13,4.96844327776938635256599512981947695e-13,4.96843647600691193002548172156648823e-13
PDE,Inf,Inf,5.30835479355809411652003709373580341e-01,5.31918013049880088343643343846721518e-01,1.32274311610802591609413083620842432e-02,1.26999530860179672676678381973772651e-01,2.97938876493067883128236127300901368e-01,Inf,3.34040253693891126715904080267315905e-07,4.58879538945822242718227165103928514e-07,2.01259195972364797143735366227806616e-06,4.96796893016224056042326301254692363e-13,4.96796893170164991054533546982550119e-13,4.96796893016224056042326301254692363e-13
PDE,Inf,Inf,5.30835479355809403499703980839104112e-01,5.31918013049880088343643343846732689e-01,1.39879513309966454442656993611243720e-02,1.26239229773005957145596880670612912e-01,2.97889700195268478132728823189847109e-01,Inf,7.06050273443858336183663726221014485e-08,1.12765835657343804627151265459480154e-07,5.42895342841826947295093712490946674e-06,4.96798433880850144625797272917101506e-13,4.96798433880850144625797272917101506e-13,4.96798436384992584675881422619888669e-13
PDE,Inf,Inf,5.30835479355809400762576740906523445e-01,5.31918013049880088343643343846733363e-01,1.47601619167217884397910643020715400e-02,1.25480872751400415979815409451495269e-01,2.97841604226343774205039953444771463e-01,Inf,3.39776460822725046925156603281311249e-07,4.57787307837018796108853614839855482e-07,4.63894000966662151551067503695248546e-07,4.96880841946532143369333631776875591e-13,4.96880839829310173006954507888272661e-13,4.96880841946532143369333631776875591e-13
PDE,Inf,Inf,5.30835479355809407374472008516465679e-01,5.31918013049880088343643343846730378e-01,1.55419869650079189835826522628104345e-02,1.24723541914900955264801111258197852e-01,2.97794577755690897734131722327468912e-01,Inf,3.61320863039999194026516452112233092e-07,3.68333824183154892698701434473588421e-07,1.07550465815483150730902071328510899e-06,4.96853791186742156143241829465577647e-13,4.96853791186742156143241829465577647e-13,4.96853791186742156143241829465577647e-13
PDE,Inf,Inf,5.30835479355809404982785968990110996e-01,5.31918013049880088343643343846717667e-01,1.63317298304141613684558681798181262e-02,1.23967691995390467143470878743468066e-01,2.97748610036864043343337330326504850e-01,Inf,3.65282229433005938612049924401379086e-07,4.26284886723961598352479652228735547e-07,2.88002423819246014927316855021223885e-06,4.96788912940943474073272309891321313e-13,4.96788912940943474073272309891321313e-13,4.96788912940943474073272309891321313e-13
PDE,Inf,Inf,5.30835479355809399723119925968715862e-01,5.31918013049880088343643343846718630e-01,1.71279982233335149824570254624975230e-02,1.23213317803445741875116074253640332e-01,2.97703690407100267429389692069442489e-01,Inf,1.82629449833340518191174524616110256e-07,1.85724898068994816985399459951049978e-07,2.68123403657188734417227718915457696e-06,4.96786131542666476482947298628936754e-13,4.96786131542666476482947298628936754e-13,4.96786131542666476482947298628936754e-13
PDE,Inf,Inf,5.30835479355809401204388354759384444e-01,5.31918013049880088343643343846726237e-01,1.79296404555547283249710296491878083e-02,1.22460414178257265779664805139034899e-01,2.97659808286845824512337298387783439e-01,Inf,1.02957552726057133586646695198661191e-07,1.34738751824453436929845446988753320e-07,3.91074034726283880005207793437678742e-06,4.96889622533750773747654645524253410e-13,4.96889622169795743386057539280560901e-13,4.96889622533750773747654645524253410e-13
PDE,Inf,Inf,5.30835479355809409806499948714388443e-01,5.31918013049880088343643343846722096e-01,1.87356987678604938128365321492270088e-02,1.22063650930840055459910337716480029e-01,2.97616953179283153830072935024351575e-01,Inf,3.78817092863068438725255725898621134e-07,4.20601011964752030811680368200717746e-07,1.36497578547842867442075222912153323e-06,4.96878824064575622835686281789825873e-13,4.96878518877447249540505365514408111e-13,4.96878841503033826832961291119471328e-13
PDE,Inf,Inf,5.30835479355809405451346096982209344e-01,5.31918013049880088343643343846720267e-01,1.95453719420551806587316408707236034e-02,1.21312255718213613084620024842106011e-01,2.97575114669858525909883347222071034e-01,Inf,4.75130959943539136958526846856776350e-08,1.18609430733652744275836507435068280e-07,5.56499995862411657728946998890322146e-06,4.96892075317315170329718463597298082e-13,4.96892075317315170329718463597298082e-13,4.96892075317315170329718463597298082e-13
PDE,Inf,Inf,5.30835479355809406761575207503235099e-01,5.31918013049880088343643343846718341e-01,2.01630706205199611490571739594661133e-02,1.20562323749214041373894681243341746e-01,2.97534282425810331794214634422934799e-01,Inf,2.88729635702358443221089562521294032e-07,2.91255875309029118533261699664900520e-07,3.53811941226010614408919070904310030e-06,4.96832491107339403651247301300566784e-13,4.96832491107339403651247301300566784e-13,4.96832491107339403651247301300566784e-13
PDE,Inf,Inf,5.30835479355809403426858186188687466e-01,5.31918013049880088343643343846728933e-01,2.07875524055409455421216698440535218e-02,1.19814328445456577593945905157876630e-01,2.97494446195698071867285055413875514e-01,Inf,2.40061172696044717341079750483679731e-07,2.42715041544701459499736307506198703e-07,5.46278466650331067360484622288798632e-06,4.96862486943291037898828360851993799e-13,4.96864307871039479038572104447281839e-13,4.96862473563480201933835556850157277e-13
PDE,Inf,Inf,5.30835479355809404104803649510294999e-01,5.31918013049880088343643343846720459e-01,2.14283140804616425290348820470924704e-02,1.19067300762156368303709006091366008e-01,2.97455595808932046225599187399395590e-01,Inf,9.55483906953036135002473465210121242e-08,1.02297498732918593668787734126128149e-07,1.66943221654881591864650764192060988e-06,4.96794659226786570522737858658627135e-13,4.96794493370521267216869558714576256e-13,4.96794659226786570522737858658627135e-13
PDE,Inf,Inf,5.30835479355809406695812587844443850e-01,5.31918013049880088343643343846722289e-01,2.20837149772632523149914183143587128e-02,1.18321721396381456004060796229345279e-01,2.97417721175303791338989068933757380e-01,Inf,5.26389607534431566166426238951309093e-08,6.47749959743481974990014262883623322e-08,4.83118434364150310367959417535845767e-06,4.96821281019963965764637971048666580e-13,4.96821379461718815527307696220969617e-13,4.96821400718754605596052103122931017e-13
PDE,Inf,Inf,5.30835479355809405709923800665451062e-01,5.31918013049880088343643343846733267e-01,2.27522729465066355002337355776497541e-02,1.17577585383077632564222521084520424e-01,2.97380812284517231370685095777519146e-01,Inf,7.68737022446326952176172206850296887e-08,8.53098219977216903110002952091808402e-08,4.13809380204312442259765039145796551e-06,4.96783817117844534664187636312854662e-13,4.96783818906893679504882174065154058e-13,4.96783817117844534664187636312854662e-13
PDE,Inf,Inf,5.30835479355809397974806576068709101e-01,5.31918013049880088343643343846734807e-01,2.34326548208379162250977325059698728e-02,1.16834887785304828178526429203574459e-01,2.97344870098380143409117813103184187e-01,Inf,3.38643929666885057443024489680305229e-07,4.75883120629211428287295687712831007e-07,5.42601108888681261655810265250392615e-07,4.96794354519006012495802043009917431e-13,4.96794354523083889762166739459273567e-13,4.96794354523083889762166739459273567e-13
PDE,Inf,Inf,5.30835479355809403322675086562765423e-01,5.31918013049880088343643343846725081e-01,2.41236597289750023258754833803536992e-02,1.26889921611260052641259180570274518e-01,2.97309862033811720270393187601313239e-01,Inf,2.16630531838430853939736976939424939e-08,1.30789856247300513406638802175011972e-07,4.09904929169125835888371825000902700e-06,4.96840516919990514022832914127825653e-13,4.96838513655497880700543372704070141e-13,4.96840470531840336929630640756427941e-13
PDE,Inf,Inf,5.30835479355809404556177187005269051e-01,5.31918013049880088343643343846731437e-01,2.48242072627006707413240920651690556e-02,1.26147083114989259555237070937941703e-01,2.97275790193540420058935058319447649e-01,Inf,6.72521587172105992992361679004792850e-08,7.81253967751269688878917861171476271e-08,4.90126424431612618258547121210126923e-06,4.96886930130218009590638840094590995e-13,4.96886930130218009590638840094590995e-13,4.96886955249944687329525603824427722e-13
PDE,Inf,Inf,5.30835479355809403408669559141986409e-01,5.31918013049880088343643343846718148e-01,2.55330153864753366819776270514844461e-02,1.25406091726021363199091957280801609e-01,2.97242644880997097725450284811220093e-01,Inf,1.65439914623957409326132468780738459e-07,1.68903260124305121640108452545335132e-07,1.88636006556030317401801441092827245e-06,4.96838803304696675646548736220283695e-13,4.96838803304696675646548736220283695e-13,4.96838803304696675646548736220283695e-13
PDE,Inf,Inf,5.30835479355809406074692085305051852e-01,5.31918013049880088343643343846716704e-01,2.75461086538520870739598677304410996e-02,1.24665987591269913001346442443720621e-01,2.97210416477231442299430505906222687e-01,Inf,1.37516911604532040347827831464708503e-07,1.41983220608017648558973331223887618e-07,5.05064300073674571433143618397919858e-06,4.96784811696966704331211390713613063e-13,4.96784804206898036228483055924526838e-13,4.96784793833571008619901567814695268e-13
PDE,Inf,Inf,5.30835479355809407121505661882114287e-01,5.31918013049880088343643343846720555e-01,2.69277550912478044783646090651274086e-02,1.23927248650503519103519391780283494e-01,2.97179095440446928701403695192564090e-01,Inf,5.85550939562623084138305438026179330e-08,1.44412365598971465121101198121923907e-07,2.53578431052405415186122604908193701e-06,4.96824134880990124626421604760545651e-13,4.96824134880990124626421604760545651e-13,4.96825465356007987510879923541982762e-13
PDE,Inf,Inf,5.30835479355809407402567616650383008e-01,5.31918013049880088343643343846720459e-01,2.63182314374653468275212803483627158e-02,1.23189871216153736655941739076661181e-01,2.97148672305536703347704665220235715e-01,Inf,3.95686117932400493044318507607518629e-07,4.39464323048638556744503490423836159e-07,3.74062560576210915200593376797358344e-06,4.96845726529517960079108942743985657e-13,4.96846929257666680735475323842049269e-13,4.96845721937740168061373444358913665e-13
PDE,Inf,Inf,5.30835479355809407948486177032854147e-01,5.31918013049880088343643343846727970e-01,2.57180120626434106002538661068498902e-02,1.22453851630504047873774485502750389e-01,2.97159254271375048342960305028883060e-01,Inf,3.97901711107142542949496829568471777e-07,4.16072642691090911705716118310183682e-07,4.56836923485650304466890614936582495e-06,4.96792798939792427002934854163025686e-13,4.96791236679531814837290721993407843e-13,4.96793113042368629460044319578979173e-13
PDE,Inf,Inf,5.30835479355809400595242905885017969e-01,5.31918013049880088343643343846731148e-01,2.51276079506035320402950553220325061e-02,1.21719186270199906326121540875250971e-01,2.97128714958945869934593253524900148e-01,Inf,8.71747967750075886216733952879050971e-08,9.54594464913481196879570409942315548e-08,4.15368146733824069076986320218834279e-06,4.96834227758179642323116604160693764e-13,4.96834244860021070403434803278374732e-13,4.96834219702222400775423062568434276e-13
PDE,Inf,Inf,5.30835479355809408897540832573933738e-01,5.31918013049880088343643343846735385e-01,2.45475691276126702051878342030599273e-02,1.21356729202126770525346431923229113e-01,2.97099082273530732619416011380384351e-01,Inf,2.23345725173941052687509041861676909e-07,2.51228974109416921977253109842301578e-07,3.16820163079660565335720990151398693e-06,4.96880397713270897607090064318441152e-13,4.96880397713270897607090064318441152e-13,4.96880397713270897607090064318441152e-13
PDE,Inf,Inf,5.30835479355809400437680769777416990e-01,5.31918013049880088343643343846725659e-01,2.39784868468057396700295706223667570e-02,1.20623395472741446708881582415110451e-01,2.97070346482430804375990862433700471e-01,Inf,3.39231948097549682340195402744327037e-08,5.08723398126603269890539674122122610e-08,5.82726027608601037665172291220225224e-06,4.96831743107208219870902151822188357e-13,4.96831215033343196636841769802408862e-13,4.96831743107208219870902151822188357e-13
PDE,Inf,Inf,5.30835479355809407541382419715680996e-01,5.31918013049880088343643343846719304e-01,2.34209971582825257806312426956231039e-02,1.19891413170704995891213337659286719e-01,2.97042497934839808083129181578410261e-01,Inf,3.90475486642436228782724154225428097e-07,4.59488308708714854202318969435124219e-07,1.36882779782659496158697311784140604e-06,4.96900999833990201110103414492589461e-13,4.96900999833990201110103414492589461e-13,4.96901008354366287844559944985804481e-13
PDE,Inf,Inf,5.30835479355809401824097661869615995e-01,5.31918013049880088343643343846729511e-01,2.28755512792772916694733393039338247e-02,1.19161280092134625431555971837585768e-01,2.97015527061310048430721731618534734e-01,Inf,3.65783135743540328944066679233104104e-07,3.67376891455175385567705557884334327e-07,4.72648077881964135273604339404898508e-06,4.96789143263679276868396737252285859e-13,4.96789142897447226001661751653363704e-13,4.96789143263679276868396737252285859e-13
PDE,Inf,Inf,5.30835479355809400181489581463720833e-01,5.31918013049880088343643343846731437e-01,2.23422253526917666497101712861716638e-02,1.18431983196171488836525178649584495e-01,2.96989424373219623512128548105688055e-01,Inf,3.31264490820932724567496232675997685e-07,5.11875313793117246343786558499119457e-07,4.53036278092025824894548616078520861e-06,4.96863940377833477185472710410606795e-13,4.96863940377833477185472710410606795e-13,4.96863937410012111323510762061452425e-13
PDE,Inf,Inf,5.30835479355809401179673295538215834e-01,5.31918013049880088343643343846730955e-01,2.18358465884845381888988220423483594e-02,1.17704027507138855955192158484656028e-01,2.96964180462241049001773669591993568e-01,Inf,3.41812011484835079052996458310264157e-08,1.27074187936046815940972791171996991e-07,1.01222813375280076594726916164178991e-06,4.96921714684723773327292295610436138e-13,4.96921714684723773327292295610436138e-13,4.96921739753296961667797596561615622e-13
PDE,Inf,Inf,5.30835479355809401922452426010780139e-01,5.31918013049880088343643343846729318e-01,2.11359744711500979014214490638428185e-02,1.16977409646262739532523622450595335e-01,2.96939785999811182130604294755672362e-01,Inf,2.90032383704234373727025419680642043e-07,2.92712146681710498562409705007998195e-07,6.57708603584432428897410247874924883e-06,4.96949814849393539234832654325779472e-13,4.96964205542432480851919216353157179e-13,4.96964189965488884803883165742956741e-13
PDE,Inf,Inf,5.30835479355809405621228274571935728e-01,5.31918013049880088343643343846721904e-01,2.04418836574400063360618632341766584e-02,1.16252126271660373183393883052141373e-01,2.96916231736602621193198740654027755e-01,Inf,4.02692030507883956218999013726015900e-07,4.04100829142449209778340409320271037e-07,3.87391328391830203284106767829827207e-06,4.96930294472161647370752594508592486e-13,4.96930294472161647370752594508592486e-13,4.96930294472161647370752594508592486e-13
PDE,Inf,Inf,5.30835479355809404266838244202725896e-01,5.31918013049880088343643343846725852e-01,1.97539938203652362413267891725581686e-02,1.15528174059640328314790773509957968e-01,2.96893508501996398507597920447162579e-01,Inf,3.61412632966120931410655080439441108e-07,3.63008607870560317035004090393734483e-07,4.63724097259145679682301708994120798e-06,4.96793541115465215639375842611475654e-13,4.96793544762449706794593222140012516e-13,4.96793541644463454915233074994696072e-13
PDE,Inf,Inf,5.30835479355809404870666145810786583e-01,5.31918013049880088343643343846733267e-01,1.90727808931312958350776191211438404e-02,1.14805549733816442472865660351764132e-01,2.96871607203556287184647988296851314e-01,Inf,4.17909703675736480874293676532414389e-07,4.39231317834027863022252842761110590e-07,4.69325325865496232742163666462010727e-06,4.96868914541654054899836857095717446e-13,4.96868927442606543042681887080950951e-13,4.96868946243303961741876647867850276e-13
PDE,Inf,Inf,5.30835479355809403998610190714839259e-01,5.31918013049880088343643343846735481e-01,1.83987862944425811473682993147980842e-02,1.14084250046068698350675995466427799e-01,2.96850518826504501194616585431946601e-01,Inf,3.14233563832510523215646721626258027e-07,3.16383888976362182352264404689576682e-07,3.11383713499463599239902069351780092e-06,4.96945859263723214853720750356560052e-13,4.96935704049883730465307558466243536e-13,4.96935704049883730465307558466243536e-13
PDE,Inf,Inf,5.30835479355809404660799838316459243e-01,5.31918013049880088343643343846721037e-01,1.77326250804815709616877258096004838e-02,1.13364815957404398055323907080667176e-01,2.96830234433198966689517318398797018e-01,Inf,1.62929197240219740264302247819471562e-07,1.66624522302054503199185082269810663e-07,8.08352636247968057979454582475847770e-07,4.96782181315068705126074690192703390e-13,4.96782181315068705126074690192703390e-13,4.96782181315068705126074690192703390e-13
PDE,Inf,Inf,5.30835479355809405461551736306335453e-01,5.31918013049880088343643343846735096e-01,1.70750023237010233068278003131380024e-02,1.12646148638273282105448648497929909e-01,2.96810745162612129391674696916715839e-01,Inf,5.76032229318875901351748534990483469e-08,1.00664972054224832103103542721168558e-07,1.85648781236740141501150810148470490e-06,4.96835784418435747556470910761621664e-13,4.96835800752392204614103047540977405e-13,4.96835784418435747556470910761621664e-13
PDE,Inf,Inf,5.30835479355809394362679189860590649e-01,5.31918013049880088343643343846718437e-01,1.64267239041444978132886313229456632e-02,1.11928796517448238139183410279946271e-01,2.96792042229811381570598226922575520e-01,Inf,1.78838697264275987290995389742499776e-07,2.08214434081329251318646532156134871e-07,6.27830021851790790393342939477651547e-06,4.96792810653689271084434037531320423e-13,4.96792819117699520273293098743392639e-13,4.96792804757390501276731740338563618e-13
PDE,Inf,Inf,5.30835479355809406351273591745314414e-01,5.31918013049880088343643343846721615e-01,1.57861576683799850712680695886551743e-02,1.11212756481743727287834467834930235e-01,2.96774116925441088569586449787671665e-01,Inf,2.95047830308024519317119753634256443e-07,3.01952024243560714680003767340145800e-07,1.14809597557482804092399003480258401e-06,4.96882037602068789654305972787750477e-13,4.96882036493633755396784110370154179e-13,4.96882037602068789654305972787750477e-13
PDE,Inf,Inf,5.30835479355809402053072626034267646e-01,5.31918013049880088343643343846729318e-01,1.51577892854481077425188875111346078e-02,1.10498025453074525737543279398579110e-01,2.96756960615206269647618992414265774e-01,Inf,3.31326105565442386704913846941749662e-07,3.33020835350503290849441400889164724e-07,2.37843583870182494869749380930551015e-06,4.96815665975705164476550911399009402e-13,4.96815665975705164476550911399009402e-13,4.96815665975705164476550911399009402e-13
PDE,Inf,Inf,5.30835479355809401066716285041598930e-01,5.31918013049880088343643343846723252e-01,1.45418710828189648134803932145038098e-02,1.09784600393941607169595081170050089e-01,2.96740564739357963597856509839335520e-01,Inf,2.77184759628084506774771637616510777e-07,3.09237232362061476863932585466426236e-07,1.48237669102385076571707001026870720e-06,4.96904555831827089686052460785289190e-13,4.96904555831827089686052460785289190e-13,4.96904532799534225614778270351306460e-13
PDE,Inf,Inf,5.30835479355809401817996265028424677e-01,5.31918013049880088343643343846716030e-01,1.39398005130773390824240420135389808e-02,1.09502707058741903410195827761648038e-01,2.96724920812180279952962786912472244e-01,Inf,1.00192700729945651048005008529083606e-07,1.07821961786005928422287008926843282e-07,2.72919297153440652336965893589379060e-06,4.96820234797792145534458122566472259e-13,4.96820242394983966157482987237750586e-13,4.96820237561865636961530225480023655e-13
PDE,Inf,Inf,5.30835479355809406947876846283409450e-01,5.31918013049880088343643343846734422e-01,1.33531910276825831560353003964477000e-02,1.08790686936974950617283973369949354e-01,2.96710020421479226420427538819612711e-01,Inf,2.40470113229407194890264495461706862e-07,2.57193230337084215195053272544914492e-07,3.83860008524999041591056942309750236e-06,4.96940760571937240300995204248127774e-13,4.96940760571937240300995204248127774e-13,4.96940760571937240300995204248127774e-13
PDE,Inf,Inf,5.30835479355809403254850862773456181e-01,5.31918013049880088343643343846729511e-01,1.27839007631157071039334958726170197e-02,1.08079973407256104670006352961382182e-01,2.96695855228073258751227078563582215e-01,Inf,1.34164927992638061952987283900169059e-07,1.39661391102694387211825158114371146e-07,6.89748819059936953052764726817889046e-06,4.96834733180942761464619020856342308e-13,4.96834733180942761464619020856342308e-13,4.96834775230359730576382368137590593e-13
PDE,Inf,Inf,5.31423865070168177543360118128454575e-01,5.31918013049880088343643343846729222e-01,1.22340672750904748075978659011931969e-02,1.07371150216987393255605333966502145e-01,2.96682416965285614450514416005177231e-01,Inf,2.88875608753428558364681426476915531e-07,3.18681069692729250447645012283937622e-07,6.73407085490236453526213560005232866e-06,4.96935149434581964770717989276353839e-13,4.96934331714136425803973174125661386e-13,4.96935149434581964770717989276353839e-13
PDE,Inf,Inf,5.31423865070168177543360118128452360e-01,5.31918013049880088343643343846727200e-01,1.17061426179680130427961731288920648e-02,1.06663033988888704879107001771288677e-01,2.96669697438438509995341735195585276e-01,Inf,2.25062153182749094534700162920328799e-07,2.28115914619420427590346743605646771e-07,3.42957949634643853159754381547177651e-06,4.96785323400188770399713412615273059e-13,4.96785323400188770399713412615273059e-13,4.96785323400188770399713412615273059e-13
PDE,Inf,Inf,5.31423865070168177543360118128450049e-01,5.31918013049880088343643343846725274e-01,1.12029197274384666084002682354187427e-02,1.05956216103091420779428457312075204e-01,2.96657688524349107337530549028148054e-01,Inf,1.23369764276765187180024973309414878e-07,1.47877596774364120927222523091836591e-07,3.44392719628724678356082618893491513e-06,4.96885519537089515818256665444971841e-13,4.96885519537089515818256665444971841e-13,4.96885517448387366950409351755724029e-13
PDE,Inf,Inf,5.31423865070168177543360118128456693e-01,5.31918013049880088343643343846731244e-01,1.07275649055748270321905473092396883e-02,1.05250693854356601300026961514937833e-01,2.96646382171010459335337113677748414e-01,Inf,1.80527752125956506262007723446161447e-07,1.83788069831280603444596447366395760e-07,8.90606991975165762043573760492975146e-07,4.96786166513317732175136824179692820e-13,4.96786166513317732175136824179692820e-13,4.96786166513317732175136824179692820e-13
PDE,Inf,Inf,5.31423865070168177543360118128459004e-01,5.31918013049880088343643343846733555e-01,1.02799072863278356714144662414368358e-02,1.04546464578418963126629054083785911e-01,2.96635770396329411012480960214024180e-01,Inf,1.26729521941790660938503491308686436e-07,1.31624778022125876391894564431211071e-07,2.03223116420569827114938292042854369e-06,4.96788347439896336363165755175993259e-13,4.96788347439896336363165755175993259e-13,4.96788347439896336363165755175993259e-13
PDE,Inf,Inf,5.31423865070168177543360118128443212e-01,5.31918013049880088343643343846718341e-01,9.86868097035266662241824043277361766e-03,1.03843525658174575085226622391456038e-01,2.96625845288817173544093878014116436e-01,Inf,2.46173982707426488395437959681680332e-07,2.77796675808492793679028176929280253e-07,1.01777663137138360067345808303243877e-06,4.96788399230534904728430353852472665e-13,4.96788399230534904728430353852472665e-13,4.96788378962571960770620959531200508e-13
PDE,Inf,Inf,5.31423865070168177543360118128444849e-01,5.31918013049880088343643343846720170e-01,9.49684681105559304024290081884694422e-03,1.16239736223922812898639315054195514e-01,2.96616599006268175861080099524662036e-01,Inf,8.77481680758789978013523963263767465e-08,9.38016827295463257509244910015248543e-08,6.18606884137135678770097620215129367e-06,4.96785380365326870680364386429452486e-13,4.96785380365326870680364386429452486e-13,4.96785380365326870680364386429452486e-13
PDE,Inf,Inf,5.31423865070168177543360118128441189e-01,5.31918013049880088343643343846716511e-01,9.40052160149169823190148181747884383e-03,1.15546385434547741005622811207522830e-01,2.96608023775480198991407845484397744e-01,Inf,3.21824320190432711490076867663913999e-07,3.23558828165316767451345080383352438e-07,9.11063911777003611475062818352575125e-07,4.96798666339308474371514563809279516e-13,4.96798666339308474371514563809279516e-13,4.96798666339308474371514563809279516e-13
PDE,Inf,Inf,5.31423865070168177543360118128458330e-01,5.31918013049880088343643343846732978e-01,8.66055127024209494104277941605704168e-03,1.14854362367365740539196740087289471e-01,2.96600111891761824638946936812751310e-01,Inf,6.38326822115240651731051333331758650e-08,1.53180260518424428946399112654424417e-07,2.14163339721791543085326342250238807e-06,4.96861412149534888540204503471000385e-13,4.96861409296302718511180833535063711e-13,4.96861409296302718511180833535063711e-13
PDE,Inf,Inf,5.31423865070168177543360118128447449e-01,5.31918013049880088343643343846722481e-01,7.92237258931698365618582054186864450e-03,1.14164234956623008170212257735198381e-01,2.96592855718441939258021903649710884e-01,Inf,2.48953230853158049552898409423141130e-07,2.51485829824419813233576337864446598e-07,1.31588794897451680423701158545526750e-06,4.96811536180082605855792572983658032e-13,4.96811536180082605855792572983658032e-13,4.96811514352200312924504109058219136e-13
PDE,Inf,Inf,5.31423865070168177543360118128456982e-01,5.31918013049880088343643343846731533e-01,7.18608132163548755196732399288351526e-03,1.13474859454248978513610835839782297e-01,2.96586247686381252758524193478309615e-01,Inf,4.45954234366745557924389220835108079e-08,1.16421083659778232690675292013503763e-07,2.74273114723327231676326347008211501e-06,4.96805380610268468760294553748279649e-13,4.96805383702548609687363803386440505e-13,4.96805383702548609687363803386440505e-13
PDE,Inf,Inf,5.31423865070168177543360118128445426e-01,5.31918013049880088343643343846720748e-01,6.45181891942894526466565010922723315e-03,1.12786811302110248512273906493477656e-01,2.96580280293485806792687090534465832e-01,Inf,2.17843820805821752310207120355500429e-07,2.56540914109000360538511892200046483e-07,4.78271650409365594581814043504314459e-06,4.96865897672926683507167521363923616e-13,4.96865897672926683507167521363923616e-13,4.96865897672926683507167521363923616e-13
PDE,Inf,Inf,5.31423865070168177543360118128455634e-01,5.31918013049880088343643343846730089e-01,5.71980140658152251721535406990321817e-03,1.12100090502146666181962092734505044e-01,2.96574946104222575780357248291635552e-01,Inf,7.50243154619500095266016339121229889e-08,1.23304239530340882017028066973717914e-07,5.46709082107348485394273378795274501e-06,4.96784550084669234205400699660222046e-13,4.96784531476309392363153895804562207e-13,4.96784531476309392363153895804562207e-13
PDE,Inf,Inf,5.31423865070168177543360118128448219e-01,5.31918013049880088343643343846723444e-01,4.99037574520104313781641342369824900e-03,1.11414697129869194773185394379084671e-01,2.96570237749137068893345151940364417e-01,Inf,4.30239413003351042154748261651461320e-07,4.78337169845564595241992707509284546e-07,4.15646629784732494549039153369047010e-06,4.96795445211109169106277361285652294e-13,4.96795477129944426103668678081627765e-13,4.96795464770390807385627901331598787e-13
PDE,Inf,Inf,5.31423865070168177543360118128460449e-01,5.31918013049880088343643343846734904e-01,4.25886449006367818478725634499665710e-03,1.10730631341256586808673305757420511e-01,2.96566147924373110461749189172058413e-01,Inf,4.50582991711284625618189684189546636e-07,4.72941499708599994652097250381211173e-07,5.94681509272494048186643744230621668e-06,4.96793069363278558623995819335961249e-13,4.96793069363278558623995819335961249e-13,4.96793069363278558623995819335961249e-13
PDE,Inf,Inf,5.31423865070168177543360118128456886e-01,5.31918013049880088343643343846731630e-01,3.52883856756723885426522053092678902e-03,1.10497624558068002056382468360054027e-01,2.96562669391194620719275097719974686e-01,Inf,1.64050020373333271359649056521986165e-07,1.68857204157745490403633208105915880e-07,3.95105096471794895063604412926695848e-06,4.96787386983430172455901957339902549e-13,4.96788771504056103976167079551094540e-13,4.96787386125784809587961132919905529e-13
PDE,Inf,Inf,5.31423865070168177543360118128450241e-01,5.31918013049880088343643343846725370e-01,2.80126447251169717604767796323543855e-03,1.09815015546398607455051514892074307e-01,2.96559794975509561648035636308366335e-01,Inf,4.42234370651824282549051874318415295e-07,4.49840378513657253564785162604077610e-07,4.13783853522712829846707273978484210e-06,4.96964324102208739708367336227670570e-13,4.96964318254183182293469578999251088e-13,4.96964324102208739708367336227670570e-13
PDE,Inf,Inf,5.31423865070168177543360118128449471e-01,5.31918013049880088343643343846724889e-01,2.07721167682797277600870629630329926e-03,1.09133743492686515369679949661839600e-01,2.96557517567396030860710311722824560e-01,Inf,4.08851370718346884286762753885246530e-07,4.10297884803169556878353104405210960e-07,8.46352193729049051405674360281860958e-07,4.96927007021754851709055173069253038e-13,4.96927007021754851709055173069253038e-13,4.96927007021754851709055173069253038e-13
PDE,Inf,Inf,5.31423865070168177543360118128451108e-01,5.31918013049880088343643343846726333e-01,1.36002247076710842424811967749594348e-03,1.08453808938437865578234083183565213e-01,2.96555830120630446220836065134551548e-01,Inf,2.84081557148702984602458121364597206e-07,2.86702619309396770465290254508901660e-07,2.82473292924115705339391270774819506e-07,4.96849544585632998350487776777916083e-13,4.96849537489409846160493696242066445e-13,4.96849544598062786047802964622018758e-13
PDE,Inf,Inf,5.31423865070168177543360118128455056e-01,5.31918013049880088343643343846729704e-01,6.67432947859974974943169569361271560e-04,1.07775826393906465772047908243630142e-01,2.96554725652217948259672019421303449e-01,Inf,1.86500708525022247905619244958773599e-07,2.12435773748204407320414357723229969e-07,2.04547956946046977413035555561634695e-06,4.96972717827820766615943364215062817e-13,4.96972708594511566750890819437176491e-13,4.96972705799432287775843407890414591e-13
PDE,Inf,Inf,5.31423865070168177543360118128456886e-01,5.31918013049880088343643343846731437e-01,3.10004822327269888021668057657942730e-04,1.07098561393169610817386974492593902e-01,2.96554197241924922285873698622031646e-01,Inf,7.41000515044282810376703107067769722e-08,8.28388769876708421720350523023087165e-08,7.32993302511028578195550499599653943e-06,4.96969766191717531630317760115685179e-13,4.96969766742378074517662017187155201e-13,4.96969766742378074517662017187155201e-13
PDE,Inf,Inf,5.31423865070168177543360118128447256e-01,5.31918013049880088343643343846722289e-01,8.91875002937534946592252514314584099e-04,1.06422636159245712220966977723422444e-01,2.96554238031813746929345030194942936e-01,Inf,1.25119913566237088919938759039818518e-07,1.51286275226253825959989439546973873e-07,1.07398094315885638430955876616572147e-06,4.96965962627032945473477952708433129e-13,4.96966026895316378532761443076593368e-13,4.96966027157761258824914327539013837e-13
PDE,Inf,Inf,5.31423865070168177543360118128453997e-01,5.31918013049880088343643343846728933e-01,1.59294291737149366837077039220903741e-03,1.05748051604304547288685507193520442e-01,2.96554841225779707104358581267873913e-01,Inf,5.45385832870443529153198662790709153e-08,1.12283232209758807456062825623483518e-07,2.82358552922599458779200193583511963e-06,4.96816859640807116839730901394296600e-13,4.96816859640807116839730901394296600e-13,4.96816429500666868149237591313912450e-13
PDE,Inf,Inf,5.31423865070168177543360118128447738e-01,5.31918013049880088343643343846722674e-01,2.30568368014332397976366494371661886e-03,1.05074808738872525714579457475278297e-01,2.96556000089090171760198140096874031e-01,Inf,2.93206670638390247691612699064386907e-07,2.95893642703738383761143159080122319e-07,3.63525537524175274730014705151589167e-06,4.96794681963953703229145583672601875e-13,4.96794681570081619528861470119918305e-13,4.96794681963953703229145583672601875e-13
PDE,Inf,Inf,5.31423865070168177543360118128453034e-01,5.31918013049880088343643343846727970e-01,3.02086226927152115928597412924851616e-03,1.04402908674123527063158659167416622e-01,2.96557707947925912023371248846976545e-01,Inf,2.47120229792629715205680299555983001e-07,2.49361105356844449662779743159533939e-07,1.55994948629350128848317419937665861e-06,4.96795632549197764936763800212359603e-13,4.96795632549197764936763800212359603e-13,4.96795592979659560922349784775680207e-13
PDE,Inf,Inf,5.31423865070168177543360118128448315e-01,5.31918013049880088343643343846723444e-01,3.73191385842279301076025695618034808e-03,1.03732352629988062164694727423552588e-01,2.96559958188924757261871831984708256e-01,Inf,2.78132594857339791729141270688771234e-07,2.80087374183166323992963578230840251e-07,4.17296504719892160086937068988767814e-06,4.96805226424986625167424380846621607e-13,4.96803890832413639555985485523783188e-13,4.96805226424986625167424380846621607e-13
PDE,Inf,Inf,5.31423865070168177543360118128448701e-01,5.31918013049880088343643343846723830e-01,4.44197754092922206648006941006759203e-03,1.55739067459756082695265611573935454e-01,2.96562744258727390728535830819986941e-01,Inf,5.78555137484017083467111047176785084e-08,1.53694483311835362447884788871514875e-07,2.86261074202308111126931602569349040e-06,4.96890107787574300539306644795994926e-13,4.96890106224916592098408062689360122e-13,4.96890107787574300539306644795994926e-13
PDE,Inf,Inf,5.31423865070168177543360118128452938e-01,5.31918013049880088343643343846727778e-01,5.15259813284147154470067845539332867e-03,1.55182124081244520741140939772399587e-01,2.96566059663525461640692276934465112e-01,Inf,3.21252594290472199136748213043178697e-07,3.23148617066631130881652754451914620e-07,6.97896349123664304904133569716926700e-06,4.96936606507758821727215352071191995e-13,4.96936606507758821727215352071191995e-13,4.96936606507758821727215352071191995e-13
PDE,Inf,Inf,5.31423865070168177543360118128455538e-01,5.31918013049880088343643343846729993e-01,5.86307565842893020648686963883057366e-03,1.54626238264771185753066642167967443e-01,2.96569897968611953877998509323792135e-01,Inf,3.98924375827106890871650477325048156e-07,4.00407875476072403113462275733730621e-07,7.07672624505309201508614483826733199e-06,4.96839352730463010603607840596627807e-13,4.96839352730463010603607840596627807e-13,4.96839334137648187589404688022124664e-13
PDE,Inf,Inf,5.31423865070168177543360118128442538e-01,5.31918013049880088343643343846717859e-01,6.57301878787588894638895880392493701e-03,1.54071849566750280386096049667085351e-01,2.96574252797933813214582143249297882e-01,Inf,2.17048785886729575890238612548443615e-07,2.19551342997747079543381905891081953e-07,6.51214447203288567947457589368297391e-06,4.96787300407920963042647173240976879e-13,4.96787348704290350417725017984539043e-13,4.96787348868992386262213433339242963e-13
PDE,Inf,Inf,5.31423865070168177543360118128460064e-01,5.31918013049880088343643343846734711e-01,7.28219000482634313816525909233890211e-03,1.53518064378696989363476239079296377e-01,2.96579117833646869780976993879905435e-01,Inf,3.61243258582703265833347693625166782e-08,1.31294655300057422664201023486890336e-07,1.90217964530873771170483221922772391e-06,4.96823478256642534254717311448130732e-13,4.96823478256642534254717311448130732e-13,4.96823509003527729913205364706086917e-13
PDE,Inf,Inf,5.31423865070168177543360118128458715e-01,5.31918013049880088343643343846733363e-01,7.99043840384645392364704719460490016e-03,1.52965328700406233494509626086338862e-01,2.96584486815673035785264278413813341e-01,Inf,2.04501298831612203574062958781631301e-07,2.08071582330581318363940056108077966e-07,5.63751167420307477368116619392937132e-06,4.96861806725007204425648447665485660e-13,4.96861806725007204425648447665485660e-13,4.96861806725007204425648447665485660e-13
PDE,Inf,Inf,5.31423865070168177543360118128447545e-01,5.31918013049880088343643343846722578e-01,8.69766422335018084479782196767299926e-03,1.52413639857768939134722654891723190e-01,2.96590353541259811115182126561657923e-01,Inf,4.53501542618612508504634716328011289e-07,5.17825051135002759924285929705143876e-07,1.11209687974674370333319827737069105e-06,4.96789752252068228882307635967613834e-13,4.96789752295852249029385466115836340e-13,4.96789752295852249029385466115836340e-13
PDE,Inf,Inf,5.31423865070168177543360118128455923e-01,5.31918013049880088343643343846730474e-01,9.34492572923265697176682905632219475e-03,1.51862995189709437318940251913326982e-01,2.96596711864542084142651582612818595e-01,Inf,2.09474145349611687259656580473155117e-07,2.13092186961871775609940709959967141e-07,2.09553230676681334424834863343663350e-06,4.96829398796029157175602468167057645e-13,4.96829398796029157175602468167057645e-13,4.96829398097073594757814802902069783e-13
PDE,Inf,Inf,5.31423865070168177543360118128452745e-01,5.31918013049880088343643343846727681e-01,9.63374519171583253324042059836269782e-03,1.51313392052319937587975709260672762e-01,2.96603555696106265637632202627130654e-01,Inf,1.94743091259052407264872060451341474e-07,2.32271074787815644403048885936719346e-07,1.14901597060505285948233549259433501e-06,4.96894986913289987405434920486698874e-13,4.96894986913289987405434920486698874e-13,4.96894986913289987405434920486698874e-13
PDE,Inf,Inf,5.31423865070168177543360118128450434e-01,5.31918013049880088343643343846725563e-01,9.96561969233928052439306989334005803e-03,1.50764827818878090241074861471883961e-01,2.96610879002556723094355460251693184e-01,Inf,2.89974499446258877042520156445806850e-07,3.01058789750198337257531200668989583e-07,2.38312893449445463111167996648360591e-06,4.96876236426532727472126135541389804e-13,4.96876243583715035429984761372470645e-13,4.96876242074838001876126306900288992e-13
PDE,Inf,Inf,5.31423865070168177543360118128455538e-01,5.31918013049880088343643343846730185e-01,1.03361290820731034707243713320503647e-02,1.50562579882094017407342375381480599e-01,2.96618675806084515725563983948475521e-01,Inf,3.19770602991258605162398312961757936e-07,3.51275210157564611277492719092589042e-07,7.09598511549336782979589997480005779e-06,4.96949768695416248120059769756129460e-13,4.96949768695416248120059769756129460e-13,4.96949768695416248120059769756129460e-13
PDE,Inf,Inf,5.31423865070168177543360118128456693e-01,5.31918013049880088343643343846731052e-01,1.07392549288730037619746482179208150e-02,1.50014432580406084261810136480612763e-01,2.96626940184038517335505946036965314e-01,Inf,1.31063617175576781643120384241274328e-07,1.35274294742170561423451987511579938e-07,1.84815704238793789471861421701633635e-06,4.96900393018393231225132142674755703e-13,4.96900393018393231225132142674755703e-13,4.96900393018393231225132142674755703e-13
PDE,Inf,Inf,5.31423865070168177543360118128443404e-01,5.31918013049880088343643343846718630e-01,1.11724028059943446425564404891440416e-02,1.49467321918397669975899153494810216e-01,2.96635666268498827474814993020193499e-01,Inf,8.59875186632359702492947584231773723e-08,9.43232916423732741418520549881144360e-08,2.31441674652540830813226243095215722e-06,4.96937950093670761371428507685224550e-13,4.96937950093670761371428507685224550e-13,4.96937950571286873896400625724599355e-13
PDE,Inf,Inf,5.31423865070168177543360118128461026e-01,5.31918013049880088343643343846735674e-01,1.16325094972290632371507976561169855e-02,1.48921245337654554633113955995119150e-01,2.96644848245852519177616827619941378e-01,Inf,1.60813628657283660776828533626678625e-07,1.87209891001252637153735065368627498e-07,3.16872353033704158253904431412387405e-06,4.96804016759055128596331747154344977e-13,4.96804016101365756398888314040797463e-13,4.96804016629719686613771290425842154e-13
PDE,Inf,Inf,5.31423865070168177543360118128455152e-01,5.31918013049880088343643343846730089e-01,1.21162765118006806098038493737018343e-02,1.48376669653745694263448874679479907e-01,2.96654480356371760624466147982669123e-01,Inf,4.61749563787584999222920960852191022e-07,5.08293261537022826458553489901927985e-07,1.93402746708485079451091276315781901e-06,4.96806740546784279419597576083623224e-13,4.96806730760097870285171615622830214e-13,4.96806700976077220680926979246341513e-13
PDE,Inf,Inf,5.31423865070168177543360118128452264e-01,5.31918013049880088343643343846727007e-01,1.26207636539345184998541952045860630e-02,1.47832647157773804565541922454888024e-01,2.96664556893794271096170995845224884e-01,Inf,5.73406489821019789913890587101014791e-08,6.74337807811787988135043863561222021e-08,2.89899337635076901121192855014648558e-06,4.96838015478980856943324743566548378e-13,4.96838015478980856943324743566548378e-13,4.96838037128744158936644591284293480e-13
PDE,Inf,Inf,5.31423865070168177543360118128448412e-01,5.31918013049880088343643343846723252e-01,1.31433789286754355550876672254504417e-02,1.47289651250246988657631165781784196e-01,2.96675072204906106879812313637162495e-01,Inf,1.93681881229109692366804602147662694e-07,2.19655409862745322531658254091158064e-07,5.68147883032217362828348899300592167e-06,4.96902863102168621573004271195246717e-13,4.96902863102168621573004271195246717e-13,4.96902863102168621573004271195246717e-13
PDE,Inf,Inf,5.31423865070168177543360118128450145e-01,5.31918013049880088343643343846725370e-01,1.36818468667714089507400675550704651e-02,1.46747679444153547145517016268065844e-01,2.96686020689126833592813966699632526e-01,Inf,1.38430870288473668201891429341044610e-07,1.43017187708719952184062569892672644e-07,4.05921164988545710990313588394756363e-06,4.96868945434266986198071556897335981e-13,4.96868950892341461129804511071504937e-13,4.96867731371310286844975386081949809e-13
PDE,Inf,Inf,5.31423865070168177543360118128443886e-01,5.31918013049880088343643343846719304e-01,1.42341791432118761632288817517557568e-02,1.46206729265235872147405497427745196e-01,2.96697396798097036636469065736022563e-01,Inf,1.85750332760115258296743287399018959e-07,1.89847327205049747331935812102900426e-07,1.15030715488220344027256147715644603e-06,4.96792456761083023900490465962048549e-13,4.96792456761083023900490465962048549e-13,4.96792456761083023900490465962048549e-13
PDE,Inf,Inf,5.31423865070168177543360118128455634e-01,5.31918013049880088343643343846730185e-01,1.47986424837408802441324253971682507e-02,1.45666798256398231761848337138840787e-01,2.96709195035268168594184111745604593e-01,Inf,1.76656127510570369726446363350361657e-07,2.28592039055332827466685786458850083e-07,2.66380368409024839571453389148231749e-07,4.96899327024873681977104562228886714e-13,4.96899327024873681977104562228886714e-13,4.96899327024873681977104562228886714e-13
PDE,Inf,Inf,5.31423865070168177543360118128460641e-01,5.31918013049880088343643343846735193e-01,1.53737276383090947070747328691959261e-02,1.45127883977745438546565759688391049e-01,2.96721409955494818865255474598913911e-01,Inf,2.32495594418369582297320134489010957e-07,2.35443291859236564989920043158756587e-07,2.23836140848199841157267326336922191e-06,4.96857506896314189062737424279948581e-13,4.96857526003758379719936373021392655e-13,4.96857506896314189062737424279948581e-13
PDE,Inf,Inf,5.31423865070168177543360118128443789e-01,5.31918013049880088343643343846719111e-01,1.59581206176451938331092565824278340e-02,1.55195414770718066548475979659917803e-01,2.96734036164629285117793403718858895e-01,Inf,1.03054855965208784484071496853267049e-07,1.09509195219043383668593761597062814e-07,6.92503715752208573629774763719019898e-06,4.96998025612443009689198578705428479e-13,4.97005548756007920864936806114207261e-13,4.96998025612443009689198578705428479e-13
PDE,Inf,Inf,5.31423865070168177543360118128461604e-01,5.31918013049880088343643343846736444e-01,1.65506766168016136986378418867075273e-02,1.54641284634787085870381623343534815e-01,2.96747068319118534810125896891798104e-01,Inf,2.91417669273782019397754814317672615e-07,2.93279801480423873406092511207642037e-07,1.94398035634105184603563694023424753e-06,4.96927036893645248708232765904724751e-13,4.96927029670631384436359700330682665e-13,4.96926967086199031119943763724713984e-13
PDE,Inf,Inf,5.31423865070168177543360118128442441e-01,5.31918013049880088343643343846717859e-01,1.71503969468723790868939109256148944e-02,1.54088044068188232961555605988156972e-01,2.96760501125603517408746798727448869e-01,Inf,2.75140141007667467938919041688031145e-07,2.78142127558884584361905737766863249e-07,7.74772829910083140511665875305928417e-06,4.96805022142072150360411670557314412e-13,4.96805458487977807008154945441594832e-13,4.96805458046103670698059943868192837e-13
PDE,Inf,Inf,5.31423865070168177543360118128451686e-01,5.31918013049880088343643343846726622e-01,1.77548001298194577702835604485791703e-02,1.53535690737832326076502999597295519e-01,2.96774329340520867951306551579409829e-01,Inf,1.42619365368081632243022154212621231e-07,1.91084059462219469782873681589546251e-07,4.82911591365996691079888621793754671e-06,4.96783412201215123667538231751918960e-13,4.96783422852884371345689467074787297e-13,4.96783422852884371345689467074787297e-13
PDE,Inf,Inf,5.31423865070168177543360118128442056e-01,5.31918013049880088343643343846717378e-01,1.83650703075805308793997711277418639e-02,1.52984222321136944220721006377185287e-01,2.96788547769706952997142342437491701e-01,Inf,8.06544109171580732770946707546882766e-08,1.10556955754598691807961166419398335e-07,4.06495679025648042232605975408897321e-06,4.96966403108974150432018910386094745e-13,4.96966403108974150432018910386094745e-13,4.96966333174389700979855624872154507e-13
PDE,Inf,Inf,5.31423865070168177543360118128448315e-01,5.31918013049880088343643343846723348e-01,1.89803095633180669918447294481042257e-02,1.52434100444788899421506639479310346e-01,2.96803151268004277441948568344417855e-01,Inf,2.21240112772963843463684733944295264e-07,2.40771011657622801143363052806572235e-07,5.77181221759934537468472830393842983e-06,4.96897333857971005950320207593738481e-13,4.96897335934570101533727183748959718e-13,4.96897322949368529382774479248638776e-13
PDE,Inf,Inf,5.31423865070168177543360118128461508e-01,5.31918013049880088343643343846736252e-01,1.95999197472571702160723021868519879e-02,1.51884388707422783420078968173448390e-01,2.96818134738870273182402825380274212e-01,Inf,9.13750580860680382403461347815995490e-08,1.74694933710631285871272062144909287e-07,6.04574632328699205883089563489308957e-06,4.96848103327541025037895202381650671e-13,4.96848103327541025037895202381650671e-13,4.96848103327541025037895202381650671e-13
PDE,Inf,Inf,5.31423865070168177543360118128445041e-01,5.31918013049880088343643343846720363e-01,2.02233737064340886644047617993575520e-02,1.51335555058495902110144538206264288e-01,2.96833493133988456306567876940484720e-01,Inf,8.09774644768816938671971611219537035e-08,8.86192334339706120875283548301181290e-08,1.48614710616713739280930312821852167e-06,4.96948653082937293492394136216250242e-13,4.96948647302483251580060207806638749e-13,4.96948653082937293492394136216250242e-13
PDE,Inf,Inf,5.31423865070168177543360118128449567e-01,5.31918013049880088343643343846724696e-01,2.08502057766441079277665281406992369e-02,1.50787597216290838868556356449050008e-01,2.96849221452881912158873075607707015e-01,Inf,3.01020240947719312588772674079880424e-07,3.02961112349164805938379987078441484e-07,5.78065120301809266381975833052017298e-06,4.96880805583797613473067234149727267e-13,4.96880740187096396935309917950204217e-13,4.96880805583797613473067234149727267e-13
PDE,Inf,Inf,5.31423865070168177543360118128453323e-01,5.31918013049880088343643343846728355e-01,2.14800032498575973908371729237528259e-02,1.50240512909524681235600660485626128e-01,2.96865314742529180251919225715923217e-01,Inf,1.44607684470004232817459112924190218e-07,1.48718101166492493781357831395163874e-07,6.26855329015617454789712719106425327e-06,4.96975520810152353830550870797409083e-13,4.96975520810152353830550870797409083e-13,4.96975520810152353830550870797409083e-13
PDE,Inf,Inf,5.31423865070168177543360118128440708e-01,5.31918013049880088343643343846716222e-01,2.21124005005868509689105248710337920e-02,1.49694299877334134961070487387224716e-01,2.96881768096982484937936381744372183e-01,Inf,4.91040381929009374115857844837035889e-07,4.92393692848987323937468776230240517e-07,4.67622021557793258346654305774269125e-06,4.96808678428062018238010803182638629e-13,4.96808221758303275995960020150008106e-13,4.96808683145882033463374721172010082e-13
PDE,Inf,Inf,5.31423865070168177543360118128456886e-01,5.31918013049880088343643343846731437e-01,2.27470721241770977736300598391061595e-02,1.49517741994287082585786716720431302e-01,2.96898576656988314422116996596484689e-01,Inf,3.03536303898233073731069141309995242e-07,3.05883532816045567742138400057562753e-07,5.37028306455083642723960428817393676e-06,4.96806063607944864098028104408065524e-13,4.96806063607944864098028104408065524e-13,4.96806063607944864098028104408065524e-13
PDE,Inf,Inf,5.31423865070168177543360118128453612e-01,5.31918013049880088343643343846728548e-01,2.33837278624401549845204944043388790e-02,1.48971666902962975756036708475605042e-01,2.96915735609610382554071029493103090e-01,Inf,4.44136204000792494933430921406233070e-07,5.69465899850263619288633233972316173e-07,7.57377978479292714918251478981161509e-06,4.96921365479780086973758934468815381e-13,4.96921365479780086973758934468815381e-13,4.96921365479780086973758934468815381e-13
PDE,Inf,Inf,5.31423865070168177543360118128460545e-01,5.31918013049880088343643343846735096e-01,2.40221083297042335463233823970735706e-02,1.48426461649296599162793875093528448e-01,2.96933240187854903125217318100017543e-01,Inf,2.72573781289367580626467163012039805e-07,2.82945795690301893120994332248841305e-07,1.78183074968243384233814693278684137e-06,4.96948629712022276597593657126176436e-13,4.96949817846566299611808423269569994e-13,4.96948626140468552067055413725441114e-13
PDE,Inf,Inf,5.31423865070168177543360118128442056e-01,5.31918013049880088343643343846717378e-01,2.46619812197874646942228707596411728e-02,1.47882124013838198172978096256485653e-01,2.96951085670298266295401093640700609e-01,Inf,3.83580927082341501096381221621914697e-07,4.03729808773271734243580065431155008e-07,6.62346262568226368424493910713246322e-06,4.96851167302873328623742951243255460e-13,4.96851167302873328623742951243255460e-13,4.96851167302873328623742951243255460e-13
PDE,Inf,Inf,5.31423865070168177543360118128447256e-01,5.31918013049880088343643343846722385e-01,2.52577576163607343986837712175527882e-02,1.47338651787239632714780291276841450e-01,2.96969267380717005750396915416980439e-01,Inf,1.37549768182618800131047644627850970e-07,1.41363069715441717762863796619339412e-07,1.58491341408717607297120046901906780e-06,4.96788070904470540566287966161626805e-13,4.96788070904470540566287966161626805e-13,4.96788064391282780815293097847988915e-13
PDE,Inf,Inf,5.31423865070168177543360118128440612e-01,5.31918013049880088343643343846716030e-01,2.57403358498375276683506811940004298e-02,1.46796546023986814049409205902163798e-01,2.96987780687720179370830682657312468e-01,Inf,2.13560921751921196929141220456057240e-07,2.46215798773768631195501688564036915e-07,2.24886383085888179423343619482245892e-06,4.96966426127466055762976097064796751e-13,4.96966426127466055762976097064796751e-13,4.96966426127466055762976097064796751e-13
PDE,Inf,Inf,5.31423865070168177543360118128456886e-01,5.31918013049880088343643343846731918e-01,2.62314631287879709325881836522704375e-02,1.46254791560112079812614611365802427e-01,2.97006621004384005749093973037231528e-01,Inf,1.00885595872585542134541676652886774e-07,1.08374396645981178002902157910034051e-07,3.05191860022189731988988115283898499e-06,4.96879660098752040147537357212507523e-13,4.96879660098752040147537357212507523e-13,4.96879660098752040147537357212507523e-13
PDE,Inf,Inf,5.31423865070168177543360118128463434e-01,5.31918013049880088343643343846738178e-01,2.67307999585847981823060819533908716e-02,1.45713896012656237714015633392290474e-01,2.97025783787888919882738603492755970e-01,Inf,3.20800914889035601278570880994838957e-07,3.23126336810416981482048088948843041e-07,1.33483883950297466606596641426341740e-06,4.96786548602483245447946086101867976e-13,4.96786529806935342941462516946857020e-13,4.96786533873034499037381062149040302e-13
PDE,Inf,Inf,5.31423865070168177543360118128460834e-01,5.31918013049880088343643343846735385e-01,2.72378057262028587633213656804980599e-02,1.45173857216419048819413631440716088e-01,2.97045264539158923251063838024319693e-01,Inf,3.46553370795705794493106450839865109e-07,3.77940841230463823387054312917967151e-07,2.87204896988932027304000958892865916e-06,4.96876546883150728142962303384177951e-13,4.96876550140784762847651303320276044e-13,4.96876499012497408006717269420699319e-13
PDE,Inf,Inf,5.31423865070168177543360118128461123e-01,5.31918013049880088343643343846735578e-01,2.77519731736362903950258654009569608e-02,1.44634673011515679466593974651186086e-01,2.97065058802503255782574066002835413e-01,Inf,9.81478442102862450428881141844253777e-08,1.05962676534748278261614854764768425e-07,7.28197625331327413494690553649898072e-06,4.96906177567862286249532065033324962e-13,4.96906129376005840561918604326383430e-13,4.96906129855379752159145349248149269e-13
PDE,Inf,Inf,5.31423865070168177543360118128460352e-01,5.31918013049880088343643343846734904e-01,2.82728267369709534732072106145681481e-02,1.44096341248138427322487808654450967e-01,2.97085162165260411711798477886612402e-01,Inf,4.68669714737854070761128690520943430e-07,5.71473829023620943884223233441817512e-07,1.80530775016521899446573569414456858e-06,4.97011806303998611215850456798775341e-13,4.97011806388408363808128868391951199e-13,4.97011806388408363808128868391951199e-13
PDE,Inf,Inf,5.31423865070168177543360118128449471e-01,5.31918013049880088343643343846724696e-01,2.87999208599130146513957425115558806e-02,1.43558859786552922830263031419829737e-01,2.97105570257444471045957054778505113e-01,Inf,4.55995628588757497013166217742409745e-07,4.57269810589197454098960723597399558e-07,3.73954796286234636146300555529882154e-06,4.96894577750775743105827608904104201e-13,4.96894610781171027653472858293191222e-13,4.96894634495178852746747173197279496e-13
PDE,Inf,Inf,5.31423865070168177543360118128441286e-01,5.31918013049880088343643343846716896e-01,2.93328383099274286857861878052060468e-02,1.43022226501932858551638089252817837e-01,2.97126278751393734470401182353925827e-01,Inf,4.14740390680807507363845432010539423e-07,4.16650808165154537430065655485976545e-07,6.72170467169271631740171063140478195e-06,4.96787124528320713032805635181220369e-13,4.96787124528320713032805635181220369e-13,4.96787124528320713032805635181220369e-13
PDE,Inf,Inf,5.31423865070168177543360118128456597e-01,5.31918013049880088343643343846731341e-01,2.98711884867734081897310069884268489e-02,1.42486439264853997323591832000063166e-01,2.97147283361421699497354804928335776e-01,Inf,7.11111983186362289854089713268141218e-08,8.07564692388769214371048968173549003e-08,7.33347397680455286114965937443336189e-06,4.96828104526337010604556167882236281e-13,4.96828104526337010604556167882236281e-13,4.96828104526337010604556167882236281e-13
PDE,Inf,Inf,5.31423865070168177543360118128443886e-01,5.31918013049880088343643343846719304e-01,3.04146055805575989616825780986113599e-02,1.41951495970784888839164443330064725e-01,2.97168579843470298248821969529440229e-01,Inf,3.12530780279536492711742005501807145e-07,3.14661762026750347116227155163112696e-07,5.59088960012901048578022841664215580e-06,4.97024729165291094669892080522414501e-13,4.97024729165291094669892080522414501e-13,4.97024729165291094669892080522414501e-13
PDE,Inf,Inf,5.31423865070168177543360118128442634e-01,5.31918013049880088343643343846717859e-01,3.09627479225511982799155273684042617e-02,1.41417394520264011924493090513779151e-01,2.97190163994765465731140727513193699e-01,Inf,4.06060657660517801533989414712444050e-07,4.07451878981811731566239529035478724e-07,1.76651254165796985393156924933637757e-06,4.96984042801539625867350868115238884e-13,4.96984042801539625867350868115238884e-13,4.96984028616619466986164454860791072e-13
PDE,Inf,Inf,5.31423865070168177543360118128443308e-01,5.31918013049880088343643343846718533e-01,3.15152954833594025800984962428395019e-02,1.40884132823896641991872989614304164e-01,2.97212031653475012585457659228739019e-01,Inf,2.73629786500991104801284747079624078e-07,2.76252668304695727446536948482028188e-07,5.16258720343961126329622378183149563e-06,4.96964625239694999283028876597362759e-13,4.96964625239694999283028876597362759e-13,4.96964627062066913234611243325690920e-13
PDE,Inf,Inf,5.31423865070168177543360118128442826e-01,5.31918013049880088343643343846718148e-01,3.20719488035159818087476039868239603e-02,1.40351708802355650656690961092481092e-01,2.97234200864964564417178500739167499e-01,Inf,1.12704245910229921387364934596108365e-07,1.19203365175188082192382447636142354e-07,3.08250133422844096746106126740606514e-06,4.96783047157294946866428863528202144e-13,4.96783044267873849816871542800190605e-13,4.96783044267873849816871542800190605e-13
PDE,Inf,Inf,5.31423865070168177543360118128458908e-01,5.31918013049880088343643343846733363e-01,3.26324276405149592757503425596997820e-02,1.39820660548089476237572955231537183e-01,2.97256622089434112804323761496031309e-01,Inf,4.39732532800497954139954410683767821e-07,6.28543404450593111383395646197326262e-07,7.98719126776478619762470340067186743e-06,4.96820261638545637600711244192389935e-13,4.96820261638545637600711244192389935e-13,4.96820292380518358656753335854429226e-13
PDE,Inf,Inf,5.31423865070168177543360118128439649e-01,5.31918013049880088343643343846714681e-01,3.59162311985640228688523547070146939e-02,1.39289899030464651088620300517825845e-01,2.97279314610957678907872001297300746e-01,Inf,2.98498472433046307939680442467516191e-07,3.13578740883105893709967919708941613e-07,4.62043897918034097630000921420282760e-06,4.96910081675907685906195993129170382e-13,4.96910032283353025668925057194056188e-13,4.96910035867987717959242445771034798e-13
PDE,Inf,Inf,5.31423865070168177543360118128445812e-01,5.31918013049880088343643343846721133e-01,3.54417496280602070870868125058212177e-02,1.38759969093847011461753733628622058e-01,2.97302274427265148087932301376180705e-01,Inf,1.38006060225674742794290819057475259e-07,1.42704163394064793381324891226059106e-07,3.48563521932728999611773996162587566e-06,4.96784930104606105165785371972380216e-13,4.96784930104606105165785371972380216e-13,4.96784929268473290760402509199544923e-13
PDE,Inf,Inf,5.31423865070168177543360118128438589e-01,5.31918013049880088343643343846713815e-01,3.49712644713599389791552551745130090e-02,1.38230868688558196099123851282845462e-01,2.97325497575371386495971129131419686e-01,Inf,1.39727050956689696975929079140258234e-07,1.45137591102208346208045501655999333e-07,4.37536000995494766099074602580771544e-06,4.96810750222893104105046186390633730e-13,4.96810750222893104105046186390633730e-13,4.96810750222893104105046186390633730e-13
PDE,Inf,Inf,5.31423865070168177543360118128441286e-01,5.31918013049880088343643343846716704e-01,3.45048857970298299698922165788398793e-02,1.37702595789695980436847158578350277e-01,2.97348980131247255201234575642955827e-01,Inf,2.79021945454179770924268201480572469e-07,3.08599330834898892812443406009682303e-07,7.70321371377630634844041720799860220e-06,4.96908169529049577273760330282926546e-13,4.96908169529049577273760330282926546e-13,4.96908197632089284717187532557318210e-13
PDE,Inf,Inf,5.31423865070168177543360118128458715e-01,5.31918013049880088343643343846733267e-01,3.40427294267506494952860319770554877e-02,1.37175148377510718926241346283831484e-01,2.97372718209492932766259267651144153e-01,Inf,5.21867533019653161669715853522656717e-07,5.60332358708718402023128949756263078e-07,3.82092254177172680020037334392327929e-06,4.96938505803188403834150845727439018e-13,4.96938169911186305034279856943569969e-13,4.96938509749452122510747082339362954e-13
PDE,Inf,Inf,5.31423865070168177543360118128459582e-01,5.31918013049880088343643343846734133e-01,3.35849159409269587940216278330315547e-02,1.36648524442359218739363404508005981e-01,2.97396707963013463028551318122079898e-01,Inf,1.44372251597420637271303241387892217e-07,1.48334334197587237854070406684599190e-07,4.15491678358705739253218655043482383e-06,4.96917722060342659971348971432806611e-13,4.96917740499113238445371341330879908e-13,4.96917740499113238445371341330879908e-13
PDE,Inf,Inf,5.31423865070168177543360118128450723e-01,5.31918013049880088343643343846725659e-01,3.31315712588267081460274844804734610e-02,1.36550826926174223461335719909837019e-01,2.97420945582696528251720960555998252e-01,Inf,3.36623377549086280432042128501532975e-07,3.38963144931377462291383397691591674e-07,3.19481840524871471227844557665005379e-06,4.97051000106467515409314121374005604e-13,4.97050985429943094145568975905356002e-13,4.97051000106467515409314121374005604e-13
PDE,Inf,Inf,5.31423865070168177543360118128442345e-01,5.31918013049880088343643343846717763e-01,3.26828268398079264750089715883331005e-02,1.36024263800691484828197665952157865e-01,2.97445427297092543557139090122482425e-01,Inf,1.71350275565519839222751439757358209e-07,1.76088476130262644982798305832271013e-07,7.70578269899111207991799451274206962e-06,4.96911145584484031701897401020096845e-13,4.96911145584484031701897401020096845e-13,4.96911145584484031701897401020096845e-13
PDE,Inf,Inf,5.31423865070168177543360118128442923e-01,5.31918013049880088343643343846718148e-01,3.22388198853017952181547938628579521e-02,1.35498523223308058257508861747881739e-01,2.97470149372096841081568302847624636e-01,Inf,4.64056434197535049898467215948419978e-07,4.65458525929175168815143049062220310e-07,6.98752987955148029570567796693845909e-06,4.97007157511275924776788468041117047e-13,4.97007157783271640777800021842887481e-13,4.97007157783271640777800021842887481e-13
PDE,Inf,Inf,5.31423865070168177543360118128459389e-01,5.31918013049880088343643343846733844e-01,3.17996935396958915704210267988589043e-02,1.34973603233767178011350074965773792e-01,2.97495108110634228529392938456679778e-01,Inf,1.27007316924942894015519781182699860e-07,1.31431550926684645987632279904261125e-07,6.63628484014245728258916855653649312e-06,4.96856007533929714903373192845316128e-13,4.96856016506840022572171394531559200e-13,4.96856015147027529370809423278076203e-13
PDE,Inf,Inf,5.31423865070168177543360118128441189e-01,5.31918013049880088343643343846716704e-01,3.13655973545858729104023729344794887e-02,1.34449501876517804107603691670465889e-01,2.97520299852345632149430408268346396e-01,Inf,2.60476874217483258716938980106156781e-07,2.62574014047869156241298610801784229e-07,8.40569700307410654218138228183293213e-06,4.96818810112035998130572246708669201e-13,4.96818810112035998130572246708669201e-13,4.96818810112035998130572246708669201e-13
PDE,Inf,Inf,5.31423865070168177543360118128441671e-01,5.31918013049880088343643343846717185e-01,3.09366860548168089536886507519698741e-02,1.33926217205974575843434504684997332e-01,2.97545720973277023618293615436124956e-01,Inf,5.06451150667592492595447169677751275e-07,5.19609692981087533876606442959636960e-07,5.06373793515364787220035853206384267e-06,4.96850168812739824725444149206039659e-13,4.96850168332710855646201442992873255e-13,4.96850168812739824725444149206039659e-13
PDE,Inf,Inf,5.31423865070168177543360118128457367e-01,5.31918013049880088343643343846732207e-01,3.05131224168266210878560546965774046e-02,1.33404333441750531113495888528174715e-01,2.97571367885570532751087151775834302e-01,Inf,2.11377447531137514279517219861182446e-07,2.13885993474849351301812448434489431e-07,1.51308740467895803764461597386254961e-06,4.97021384013596686668568723092630880e-13,4.97021392473714452977945610555680509e-13,4.97021437026638963711916697881743970e-13
PDE,Inf,Inf,5.31423865070168177543360118128440034e-01,5.31918013049880088343643343846715259e-01,3.00950752845967142811591598857749081e-02,1.32882669468861592522282126834115816e-01,2.97597237037157703318633544875815782e-01,Inf,9.90380869387430811855626804285583536e-08,1.06823516210329264131654875772200485e-07,7.81007756855967275214339298355641670e-06,4.96828567631614096619677656662599929e-13,4.96828567631614096619677656662599929e-13,4.96828569329114486659042142248802462e-13
PDE,Inf,Inf,5.31423865070168177543360118128449567e-01,5.31918013049880088343643343846725081e-01,2.96827203686920025094512095061740248e-02,1.32361816489664074956793583521662446e-01,2.97623324911454986748349078001697762e-01,Inf,4.21953860948553384196730126096774623e-07,4.23389674198901628926134465571939315e-07,2.91849093931750106686048790987728926e-06,4.96795994020387092085814141762952317e-13,4.96795994020387092085814141762952317e-13,4.96795973552712263312632898915039501e-13
PDE,Inf,Inf,5.31423865070168177543360118128456501e-01,5.31918013049880088343643343846731533e-01,2.92759332431836113292543677636382455e-02,1.31841772587011033361364399154513048e-01,2.97649628027061371894075068509640219e-01,Inf,3.31165306554402073740550483525737221e-07,3.33083841933937082195250599737984497e-07,2.23206916297357605177564197234496159e-06,4.96809263102659611092234219895294716e-13,4.96809260204184466283644803751692878e-13,4.96809240030075306976378960498859524e-13
PDE,Inf,Inf,5.31423865070168177543360118128454189e-01,5.31918013049880088343643343846729126e-01,2.88746562792189375322628721081515104e-02,1.31322535869984464931156128191971278e-01,2.97676142937458195111930974626369886e-01,Inf,5.54288181210049960858300632709986914e-08,6.89616182509739661201624729186415504e-08,4.42407670950022025496987799287141516e-06,4.96993231811862653456646792012934683e-13,4.96993231811862653456646792012934683e-13,4.96993231672543845752113381973035313e-13
PDE,Inf,Inf,5.31423865070168177543360118128443404e-01,5.31918013049880088343643343846718726e-01,2.86061506924537391586596429318960248e-02,1.30804104452306961966806351919750976e-01,2.97702866230711081576367344993697671e-01,Inf,4.93189358307570320131617535850037427e-07,6.00576784443256336712153180632454426e-07,4.94592443516200968617372741224170417e-06,4.96785477209098122238545576247314002e-13,4.96785477289633192153379568107140688e-13,4.96785477209098122238545576247314002e-13
PDE,Inf,Inf,5.31423865070168177543360118128453708e-01,5.31918013049880088343643343846728644e-01,2.80715539498703143058123411548827841e-02,1.30286476457807931829607815307609424e-01,2.97729794529174059595185912512026016e-01,Inf,1.01259384618380140942413762757070529e-07,1.75208812065413700554964258005765198e-07,3.18565121876899393677589370422004217e-06,4.96801429259500313621871082372495147e-13,4.96801433668741518655269117856511241e-13,4.96801429259500313621871082372495147e-13
PDE,Inf,Inf,5.31423865070168177543360118128458619e-01,5.31918013049880088343643343846733170e-01,2.75396348648966586526637226993100423e-02,1.29769650020447291429922044837084692e-01,2.97756924489195808359971254307512009e-01,Inf,4.98113952656965741264646512759434451e-07,6.01633836586409372719972288349544074e-07,7.28620277897670515371403978889744973e-07,4.96832830154560600512165308969982951e-13,4.96832829058347826415550196556274971e-13,4.96832059144534783208930848546687746e-13
PDE,Inf,Inf,5.31423865070168177543360118128443886e-01,5.31918013049880088343643343846719207e-01,2.70104876045035620541574894874899652e-02,1.29253623284338922997505988305112099e-01,2.97784252800827992696028922005606548e-01,Inf,9.21519026042660306047848922150059704e-08,1.00783272111029667182821223251840756e-07,6.55376029642019394714876651426559449e-06,4.96825628757297300766380729028417994e-13,4.96825618332271249903396703384665297e-13,4.96825585493820068482721438499850569e-13
PDE,Inf,Inf,5.31423865070168177543360118128461123e-01,5.31918013049880088343643343846735674e-01,2.64842150502641113856864144675770411e-02,1.41865424879945186181655191668413348e-01,2.97811776187535776650303381887759292e-01,Inf,2.25283981916063269369291654150676387e-07,2.69725977882709881604280311557721855e-07,3.10428390128803703107435148897297124e-06,4.96789621503295055308782463522603269e-13,4.96789613978095302115648192861917996e-13,4.96789613978095302115648192861917996e-13
PDE,Inf,Inf,5.31423865070168177543360118128458330e-01,5.31918013049880088343643343846732978e-01,2.59609271582882802083350151668666274e-02,1.41339665910463657086507381979001928e-01,2.97839491405910384424769557104305604e-01,Inf,4.09135661944210387127142537469944516e-07,4.10829244608388997983088894423922825e-07,7.15431457018287076037899114577105675e-06,4.96809394977749816820629821425232744e-13,4.96809394977749816820629821425232744e-13,4.96809394977749816820629821425232744e-13
PDE,Inf,Inf,5.31423865070168177543360118128448219e-01,5.31918013049880088343643343846723348e-01,2.54407422967590144111926464360254096e-02,1.40814613399266364737447266600804970e-01,2.97867395245383830105748491089489571e-01,Inf,4.69886500574285143047104135728628775e-07,4.75597231220092490933712696857304335e-07,2.11787699648093367143364306830895885e-06,4.96871126221309949029782361619051502e-13,4.96871128591115991897503396513093438e-13,4.96871107921008891867122875678924091e-13
PDE,Inf,Inf,5.31423865070168177543360118128458908e-01,5.31918013049880088343643343846733555e-01,2.49237879812219765374298750326679678e-02,1.40290265634636243773832682166948261e-01,2.97895484527945640324057937797989367e-01,Inf,3.75780774008608048546113724757971862e-07,3.88448852272132964819309678954440162e-07,1.84342861642030312310397457134019501e-06,4.96862541720452522808481850451912007e-13,4.96862536778589820737750304926517301e-13,4.96862544764487589791789030964859299e-13
PDE,Inf,Inf,5.31423865070168177543360118128460545e-01,5.31918013049880088343643343846735000e-01,2.44102016809861183115622083454983240e-02,1.39766620910413844143988303016744360e-01,2.97923756107861768310748482606106754e-01,Inf,1.15796508052714977621477166975222900e-07,1.20844013351813836157296724770113054e-07,3.21581543845033982438416726641737230e-06,4.96791012307823816718236819097478364e-13,4.96791012902710943616932439803419304e-13,4.96791055794793015122840193250530965e-13
PDE,Inf,Inf,5.31423865070168177543360118128445812e-01,5.31918013049880088343643343846721133e-01,2.39001317027010965909421656632118994e-02,1.39244257459044272958688298029692144e-01,2.97952206871395506208021193391799137e-01,Inf,3.14820842906317336536272264525338243e-07,3.17416311762825363245392685386444602e-07,2.76690903210386383620405094994839311e-06,4.97113277722668213896090409530081508e-13,4.97047075693564523508856507571309114e-13,4.97113253112371251823701078405821405e-13
PDE,Inf,Inf,5.31423865070168177543360118128453226e-01,5.31918013049880088343643343846728067e-01,2.33937381585583950970451128532611398e-02,1.38722007085501526889368956641640437e-01,2.97980833736530462072619839341849340e-01,Inf,1.83929950357887563990007819094505595e-07,1.88215679685554800287466096128495999e-07,7.80693817443832622445912870963670571e-07,4.96851808814052191279496334935917371e-13,4.96851780421109135902323316174930253e-13,4.96851780421109135902323316174930253e-13
PDE,Inf,Inf,5.31423865070168177543360118128441286e-01,5.31918013049880088343643343846716607e-01,2.28911944421485192799372584740638593e-02,1.38200454746309788532686887269540630e-01,2.98009633652695618296513026100412087e-01,Inf,4.89828178077820438375238283782449431e-07,4.90856745031199865345414032093462203e-07,5.11577281876534294810068034113385289e-06,4.97034545836024509221600883958621001e-13,4.97034545836024509221600883958621001e-13,4.97034545836024509221600883958621001e-13
PDE,Inf,Inf,5.31423865070168177543360118128451589e-01,5.31918013049880088343643343846726718e-01,2.23926862269571810850155427975055764e-02,1.37679598745790402892636710431859562e-01,2.98038603600492406150566033794452185e-01,Inf,5.45298102502800373089825799996540255e-07,5.75368327513750464387653676610712946e-07,6.24073551197974352325615428081051110e-06,4.96786532551063825863668442551869863e-13,4.96786532551063825863668442551869863e-13,4.96786532538788687153723631609637034e-13
PDE,Inf,Inf,5.31423865070168177543360118128458234e-01,5.31918013049880088343643343846732689e-01,2.18984167246013895113800450638743612e-02,1.37159437409874038978770211377013244e-01,2.98067740591423819941322627645571854e-01,Inf,4.42360523026931031898688421831721805e-07,4.62004518165434068993605749378806645e-07,2.94218371038639438741070429420144702e-06,4.96882208271308513339619566938547703e-13,4.96882208271308513339619566938547703e-13,4.96882208271308513339619566938547703e-13
PDE,Inf,Inf,5.31423865070168177543360118128444175e-01,5.31918013049880088343643343846719785e-01,2.14084189042825116323308779515233676e-02,1.36639969064482108348101295272109999e-01,2.98097041667625567753645425051588587e-01,Inf,9.89322910797110085879510739329440841e-08,1.40259736027345611984406968700443318e-07,4.51141679348074945467465525625330310e-06,4.96829363068674328766608035925112314e-13,4.96829367033580190170603547766702897e-13,4.96829367906490885937467392827928804e-13
PDE,Inf,Inf,5.31423865070168177543360118128445715e-01,5.31918013049880088343643343846720941e-01,2.09221097753735939559165859912700342e-02,1.36121192040944628153270418405163751e-01,2.98126503901599206768020055656672217e-01,Inf,5.72122581794080620703639120145372678e-07,5.78434825587252101238977461270974131e-07,8.54962837052010750027881937791463623e-06,4.96784246950745485609781941369317541e-13,4.96784247891750524112081081701487782e-13,4.96784247891750524112081081701487782e-13
PDE,Inf,Inf,5.31423865070168177543360118128441767e-01,5.31918013049880088343643343846717185e-01,2.04407178238877307750695593497707433e-02,1.35603104675978612092518028583468923e-01,2.98156124395947280786553383138277094e-01,Inf,3.31524057245710805583220118081787432e-07,3.44701357423644506849909807271674716e-07,5.32689894455942802458098827755413443e-06,4.96993050576797141645709868920447378e-13,4.96993050576797141645709868920447378e-13,4.96993050576797141645709868920447378e-13
PDE,Inf,Inf,5.31423865070168177543360118128449375e-01,5.31918013049880088343643343846724600e-01,1.99645198532166956456846152186400642e-02,1.35085705311665895540228911097733183e-01,2.98185900283110503582031043228115325e-01,Inf,3.67853755558091516451822211015087265e-07,3.80530129067667102884469454208650549e-07,4.16986697508443698842349710105416027e-06,4.96802328223459372684130343936887732e-13,4.96802328015014023579970279866632335e-13,4.96802349488208378359432923119778998e-13
PDE,Inf,Inf,5.31423865070168177543360118128456982e-01,5.31918013049880088343643343846731918e-01,1.94938161782936286239469682012117172e-02,1.35026243171312933063552568740184301e-01,2.98215828725106824672276122163461951e-01,Inf,4.53889625088238695272528123244486459e-07,4.61883325957817186546275791596536102e-07,5.14293606503899230974710500223983071e-06,4.96857955956456183984796100603545859e-13,4.96857962275835061734342275039853310e-13,4.96857952173988474038220274436195580e-13
PDE,Inf,Inf,5.31423865070168177543360118128458041e-01,5.31918013049880088343643343846732689e-01,1.90289327192419258960260011335836223e-02,1.34508712118404172265489565399045463e-01,2.98245906913272565623205033751134884e-01,Inf,2.00857317009174633314325098169342095e-07,2.03418786274385454821312056722209493e-07,7.82162675673033359797548148531359670e-06,4.96986949959169757153965255542508422e-13,4.96986949959169757153965255542508422e-13,4.96986949805353015482471625541418879e-13
PDE,Inf,Inf,5.31423865070168177543360118128462278e-01,5.31918013049880088343643343846737022e-01,1.85702232474656637051112019979814725e-02,1.33991869103477825368325447305816763e-01,2.98276132068005468328137153775950731e-01,Inf,4.56436383725319440371607325346946582e-08,6.16811060735553378254615409141095863e-08,5.81731964435280754150773451716284898e-06,4.97034200419355516849782144584155424e-13,4.97034200419355516849782144584155424e-13,4.97034200419355516849782144584155424e-13
PDE,Inf,Inf,5.31423865070168177543360118128437145e-01,5.31918013049880088343643343846712178e-01,1.81180717819710022591681964404492018e-02,1.33475712500966887430301441637226624e-01,2.98306501438509666794028275146683905e-01,Inf,1.20258909657700039317669736729887491e-07,1.24774017168882715414016966969593796e-07,1.39056506468164260189686497720880913e-06,4.97015021695652524093818652767590312e-13,4.97015047647056117354073988774987250e-13,4.97015021695652524093818652767590312e-13
PDE,Inf,Inf,5.31423865070168177543360118128439649e-01,5.31918013049880088343643343846714681e-01,1.76728947516099102692282350439819661e-02,1.32960240684862939656940810791713781e-01,2.98337012302542675978950260060282207e-01,Inf,5.60318667454646435382409849946325559e-07,5.61567746370951817428497219979585059e-07,8.68632323967586605947429313054780336e-06,4.96819562238142404952569467428789128e-13,4.96819562238142404952569467428789128e-13,4.96819562238142404952569467428789128e-13


==> data/solve_pde-heat-10000/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,1.0,1.0,0.27580329439197027,0.23297821687499692,0.00022438098636289735,0.10373235262998806,0.0009810294213431223,10.0,4.186606837618838e-9,3.992656947589096e-8,3.648361900861556e-8,4.967800852706698e-13,4.967800852706698e-13,4.967805362626429e-13
0.002004008016032064,1.0,1.0,0.3150416163673876,0.24309810879888066,0.00026083561813598056,0.10384352565817458,0.0010445273876937243,10.0,4.192428841434898e-9,4.207346912966161e-8,3.721488452447632e-8,4.967804377554676e-13,4.967804681062001e-13,4.967807990846161e-13
0.004008016032064128,1.0,1.0,0.3150906959586997,0.2560150624456314,0.00027570616208160304,0.10440290867412352,0.0012938116499540111,10.0,7.093088178155404e-9,4.8186439041508906e-8,4.172446601694876e-8,4.967805145344813e-13,4.967805145344813e-13,4.967811393457938e-13
0.006012024048096192,1.0,1.0,0.31511944225655875,0.2707108126366077,0.00027750579157729237,0.10454646457841896,0.001371302741847938,10.0,7.589142135821515e-9,5.087233981266033e-8,4.361216588355162e-8,4.967807313276185e-13,4.967807051685815e-13,4.967812271575054e-13
0.008016032064128256,1.0,1.0,0.3152932644077728,0.27821022079277596,0.00031000482232726987,0.10507480873887252,0.001405789202580797,10.0,8.301736077479502e-9,5.227794459551422e-8,4.574810079367371e-8,4.967808826977532e-13,4.967809106521096e-13,4.967812499489908e-13
0.01002004008016032,1.0,1.0,0.31567991323268185,0.27949987160252776,0.00031813707864744383,0.1052506938543566,0.0017399387617644613,10.0,8.571998332639379e-9,5.4901969526392196e-8,6.964450748293442e-8,4.967811361341023e-13,4.967810890257909e-13,4.967814013573534e-13
0.012024048096192385,1.0,1.0,0.3162856927863,0.28641280351645143,0.0003218500564281843,0.10574805160430455,0.0019060105995220443,10.0,8.917312887194756e-9,5.7633965525463186e-8,7.227011023258887e-8,4.967812271575054e-13,4.967811272678692e-13,4.967814066509912e-13
0.014028056112224449,1.0,1.0,0.3171505758970258,0.28958262024034326,0.0003511344713684745,0.10595621610309142,0.002091847894411913,10.0,1.0242565217069793e-8,5.9195400664617556e-8,7.286629752914237e-8,4.967812348182395e-13,4.967812348182395e-13,4.967814827615839e-13
0.01603206412825651,1.0,1.0,0.3174780348526325,0.30256245774115836,0.0003549023005649749,0.10642263615924571,0.0026183723760607736,10.0,1.0311778396206664e-8,5.9277731906859765e-8,7.647763485312474e-8,4.967814644223233e-13,4.967812374735064e-13,4.967815016256042e-13
0.018036072144288578,1.0,1.0,0.31831992229973527,0.30396608080282117,0.00037500055754881745,0.10666303398888871,0.003002857040280484,10.0,1.0535331760012919e-8,6.128395955364477e-8,9.051796142098937e-8,4.967814718812201e-13,4.967813223273201e-13,4.967815595524308e-13
0.02004008016032064,1.0,1.0,0.3198449278595803,0.3115230406258591,0.0003755640643484232,0.10709856139316962,0.0035421113554794832,10.0,1.0690568841133043e-8,6.168110607355534e-8,9.339076810890906e-8,4.967814827615839e-13,4.96781454502513e-13,4.967816391935568e-13
0.022044088176352707,1.0,1.0,0.3205272281641071,0.3187681737019886,0.00040555993614084567,0.1073711502169874,0.003550686637881884,10.0,1.08079990744448e-8,6.269925049842337e-8,9.659554933793365e-8,4.967815476976119e-13,4.967814693792985e-13,4.967816596166943e-13
0.02404809619238477,1.0,1.0,0.32178303865545654,0.32547845506419315,0.00048139965632534263,0.10777582639390647,0.0036465789571748556,10.0,1.0864956638021151e-8,6.47749959743482e-8,9.746253584856766e-8,4.96781662714257e-13,4.967814827615839e-13,4.967816645053775e-13
0.026052104208416832,1.0,1.0,0.3221578820623197,0.33206790646571194,0.0005067568755652254,0.1080799734072561,0.003918886328568728,10.0,1.1208959906515409e-8,6.536106328011458e-8,1.0071943876797802e-7,4.967816822872337e-13,4.967814886141644e-13,4.967816928318982e-13
0.028056112224448898,1.0,1.0,0.32419830640648534,0.3347615582953354,0.0005073194511644173,0.10845380893843787,0.003958792867376153,10.0,1.183751722780444e-8,6.74337807811788e-8,1.0189634431490138e-7,4.96781727181008e-13,4.967815366222297e-13,4.967817292988145e-13
0.03006012024048096,1.0,1.0,0.3254531967550293,0.3445071673118913,0.0005137567602864323,0.10879068693697495,0.00448879201293138,10.0,1.2418728993358846e-8,6.758296323213408e-8,1.088728984724168e-7,4.967818072163145e-13,4.967816680331254e-13,4.967818072163145e-13
0.03206412825651302,1.0,1.0,0.3268818629046713,0.3503626216536976,0.0005750430854084002,0.10913374349268652,0.004656606737406539,10.0,1.2437222083600281e-8,6.896161825097397e-8,1.1336784257941474e-7,4.967818506923092e-13,4.967816818818658e-13,4.96781810652273e-13
0.03406813627254509,1.0,1.0,0.3271616591266775,0.3550047788157835,0.000596531996866715,0.1095027070587419,0.0049163545612451965,10.0,1.2597063570990677e-8,6.93867874285955e-8,1.1526581034387269e-7,4.967819235906312e-13,4.96781834313017e-13,4.967818506923092e-13
0.036072144288577156,1.0,1.0,0.33075106007735044,0.36545398856572364,0.0006548633111094375,0.10975904559366673,0.005214290037984977,10.0,1.3084464616315215e-8,7.018070249461033e-8,1.1646383643437987e-7,4.967819915486196e-13,4.967818350106251e-13,4.967819235866513e-13
0.03807615230460922,1.0,1.0,0.33252889167759936,0.37553284809615,0.0006584849743376841,0.1097749810412081,0.005625319101412869,10.0,1.3600489601989882e-8,7.267043160828269e-8,1.2315424644049335e-7,4.967821612378925e-13,4.967818506923092e-13,4.967821287623118e-13
0.04008016032064128,1.0,1.0,0.3328794192231049,0.37996240809777154,0.0006630362223285977,0.10978460039394161,0.005682907809444327,10.0,1.3709425814839649e-8,7.28140702996758e-8,1.6711353822781233e-7,4.967821688664975e-13,4.967819134454853e-13,4.967821612378925e-13
0.04208416833667335,1.0,1.0,0.33505152993537285,0.39384567629558986,0.000667432947859975,0.10981501554639861,0.006544246921708564,10.0,1.3757062681197335e-8,7.309278821605491e-8,1.7558870408850135e-7,4.967821769518041e-13,4.967819512310244e-13,4.967821643362471e-13
0.04408817635270541,1.0,1.0,0.33815361481505846,0.4070834191639787,0.0006838286916356012,0.110497624558068,0.00656950043014584,10.0,1.4104745747140823e-8,7.309315953641248e-8,1.7885645025688467e-7,4.967821790339601e-13,4.967819580260767e-13,4.96782168416445e-13
0.04609218436873747,1.0,1.0,0.34015501241948803,0.4196705832748681,0.0007154185828717631,0.11049802545307452,0.00678146866271156,10.0,1.4505210637182975e-8,7.312146157610053e-8,1.8289761155080434e-7,4.967821790846215e-13,4.967820052987041e-13,4.967821794873143e-13
0.04809619238476954,1.0,1.0,0.3435573577347982,0.43161281664721735,0.0007205294673800596,0.11069314121402066,0.0068537173386138675,10.0,1.5347702739648655e-8,7.356101923555086e-8,1.8312028054622973e-7,4.967821813150687e-13,4.967820418245926e-13,4.967821813150687e-13
0.050100200400801605,1.0,1.0,0.34616007293129425,0.44292317170713597,0.0007310079620319247,0.11073063134125659,0.00783977024760918,10.0,1.5659637657538604e-8,7.416091312159799e-8,1.9349025823731796e-7,4.967821929306626e-13,4.967820718999463e-13,4.967822000306564e-13
0.052104208416833664,1.0,1.0,0.3531714330211857,0.4536197379513569,0.0007310403499582452,0.11073401012434451,0.00878745663186923,10.0,1.5835209350552638e-8,7.457029276328622e-8,1.9585839364019976e-7,4.967822003351942e-13,4.967821213952234e-13,4.967822269150314e-13
0.05410821643286573,1.0,1.0,0.5308354793558094,0.4637239331696361,0.0007502838926184896,0.11121275648174372,0.009051526941610464,10.0,1.596941095871065e-8,7.564191824387217e-8,2.0855549860822771e-7,4.967822329983721e-13,4.967821231309196e-13,4.967822295350816e-13
0.056112224448897796,1.0,1.0,0.5308354793558094,0.47325926495921133,0.0007535721972374628,0.11141469712986919,0.009412604943799169,10.0,1.596948094199502e-8,7.58287467837666e-8,2.092358799645735e-7,4.967822441963473e-13,4.967821258618177e-13,4.96782255708747e-13
0.05811623246492986,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00076149808809102,0.11162955910088566,0.009604771307622339,10.0,1.6151611018954873e-8,7.637011118023962e-8,2.134395024108399e-7,4.967822557076544e-13,4.967821477267234e-13,4.967822760268987e-13
0.06012024048096192,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0007637916341756436,0.11169539231463699,0.010758204920468785,10.0,1.6543567119382438e-8,7.639233960714878e-8,2.1725154040109423e-7,4.967822760268987e-13,4.967821612378925e-13,4.967823360387726e-13
0.06212424849699399,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0007702727491940908,0.11192879651744823,0.010801189787987914,10.0,1.6785851563875462e-8,7.812539677512697e-8,2.2347915611682606e-7,4.967822778460657e-13,4.967821769518041e-13,4.967823573736964e-13
0.06412825651302605,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0007717957299048708,0.11210009050214667,0.010820273553226062,10.0,1.6826501201760084e-8,7.838204374366638e-8,2.2366461870026543e-7,4.967823407562952e-13,4.967821790339601e-13,4.96782371632029e-13
0.06613226452905811,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0007849747537630481,0.11256830301898553,0.01109313164335025,10.0,1.6928411649946598e-8,7.941234301689191e-8,2.241338369424213e-7,4.967823533688281e-13,4.967821790846215e-13,4.967823753240989e-13
0.06813627254509018,1.0,1.0,0.5308354793558094,0.5319180130498801,0.000856356985920424,0.11264614863827328,0.011721938788258168,10.0,1.6993219744858737e-8,7.974193904342901e-8,2.2689337076921075e-7,4.967824247634587e-13,4.967821813150687e-13,4.967824273074434e-13
0.07014028056112225,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0008594392960128558,0.11265913612922299,0.011747638961505465,10.0,1.7522691425600964e-8,8.075646923887692e-8,2.3159293007304782e-7,4.96782430785979e-13,4.967822094924383e-13,4.96782432161724e-13
0.07214428857715431,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0008722659534394235,0.11278681130211025,0.012444293220400216,10.0,1.869593480704002e-8,8.214120055857219e-8,2.3742078665709723e-7,4.96782454656626e-13,4.967822557076544e-13,4.967824441052032e-13
0.07414829659318638,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0008793434341466253,0.1133648159574044,0.012539014646382409,10.0,1.912091886995241e-8,8.218037053131415e-8,2.3976559384312324e-7,4.967824550161142e-13,4.967822760268987e-13,4.967824550161142e-13
0.07615230460921844,1.0,1.0,0.5308354793558094,0.5319180130498801,0.000891875002937535,0.11338982893206258,0.01271831527143562,10.0,1.9170560646110752e-8,8.247658337450103e-8,2.4820110048383266e-7,4.967824841875769e-13,4.967822814506031e-13,4.967824702888104e-13
0.0781563126252505,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009121751932371563,0.11347485945424898,0.012833710679126541,10.0,1.9350520804654858e-8,8.283887698767085e-8,2.504149956262739e-7,4.967824930080612e-13,4.967823573736964e-13,4.96782493394257e-13
0.08016032064128256,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009262713937715782,0.11350937691935917,0.013144538485419953,10.0,1.9383127324175036e-8,8.33465331191178e-8,2.5288948184267693e-7,4.96782517192485e-13,4.967824450694484e-13,4.967825377493038e-13
0.08216432865731463,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009457336267083915,0.1136248424131175,0.01379163358455648,10.0,1.9401696885227906e-8,8.448128807255343e-8,2.6339172687626336e-7,4.967825227934808e-13,4.967824550161142e-13,4.967825495611161e-13
0.0841683366733467,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009517530533324662,0.1140842500460687,0.01520219270582507,10.0,1.9817086922388544e-8,8.493076373965806e-8,2.6638036840902484e-7,4.967825496642115e-13,4.96782501395631e-13,4.967826168670755e-13
0.08617234468937876,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009681725344817751,0.114164234956623,0.016320191221137804,10.0,2.0110518373617772e-8,8.505538138961002e-8,2.824732929241157e-7,4.967826003219632e-13,4.96782516375997e-13,4.967826274361909e-13
0.08817635270541083,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009689596315609656,0.11445235585186585,0.016808696540946955,10.0,2.015515188789445e-8,8.517442222733463e-8,2.864388092948815e-7,4.967826593077318e-13,4.967825227934808e-13,4.967826933985244e-13
0.09018036072144289,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009704219260512505,0.11458323373775259,0.01792278087132448,10.0,2.0805722188112186e-8,8.53098219977217e-8,2.917823118723363e-7,4.967827211452954e-13,4.967825498122047e-13,4.967827213953656e-13
0.09218436873747494,1.0,1.0,0.5308354793558094,0.5319180130498801,0.000986270125028127,0.11459332791340004,0.01795303543195468,10.0,2.1527416176904057e-8,8.568857681442781e-8,3.114353775968197e-7,4.967827356609383e-13,4.967826005054631e-13,4.967827411017307e-13
0.09418837675350701,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0009886395743507594,0.11459879507935462,0.0185714150541245,10.0,2.1563377721682527e-8,8.577141884530404e-8,3.165418302993876e-7,4.967827450278041e-13,4.967826288435931e-13,4.967827450278041e-13
0.09619238476953908,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001041149094417439,0.11480554973381644,0.018730074951214135,10.0,2.162060644889667e-8,8.589255374185556e-8,3.1966839054046153e-7,4.967827710621001e-13,4.967826307835412e-13,4.967827710621001e-13
0.09819639278557114,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0010443821496668748,0.11485436236736574,0.019134018096083977,10.0,2.1663053183843085e-8,8.613428064070593e-8,3.209986702727251e-7,4.967827934568752e-13,4.967826748256754e-13,4.967827999237004e-13
0.10020040080160321,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0010504842443347941,0.1150857776557126,0.019557026805433607,10.0,2.325642670850186e-8,8.663203715258325e-8,3.220093076183103e-7,4.967827996507498e-13,4.967826962662817e-13,4.967828004487473e-13
0.10220440881763528,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0010806850246220742,0.11526185700868766,0.019810398695033,10.0,2.3505442316934734e-8,8.783171292926807e-8,3.363744071653865e-7,4.967828170657509e-13,4.967827213953656e-13,4.967828025483755e-13
0.10420841683366733,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0011083465972232269,0.11552817405964033,0.019851633581367253,10.0,2.4062031865499527e-8,8.83824876855969e-8,3.449995160577164e-7,4.967828244021238e-13,4.967827450278041e-13,4.967828990006746e-13
0.1062124248496994,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001139685073005484,0.11554638543454775,0.020232305410977917,10.0,2.4619972247940896e-8,8.861923343397061e-8,3.461590352602557e-7,4.967828990006746e-13,4.967827710621001e-13,4.96782908977018e-13
0.10821643286573146,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0011769999400839117,0.11578029915105881,0.02069150309029316,10.0,2.47260654192379e-8,8.86733978685901e-8,3.581483240669207e-7,4.96782908033287e-13,4.967828004487473e-13,4.967829207727328e-13
0.11022044088176353,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001182456008641703,0.11581734697821859,0.02217707794490143,10.0,2.484237869738924e-8,8.952806862082458e-8,3.58212203772695e-7,4.967829669875079e-13,4.96782868738967e-13,4.967829212983005e-13
0.11222444889779559,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0011849951372387062,0.11603256845312089,0.022823450025224963,10.0,2.5073315275917955e-8,9.017743007678538e-8,3.6432765553350216e-7,4.967829694596743e-13,4.967828791343503e-13,4.967829332717148e-13
0.11422845691382766,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0011953375187707678,0.11623381004493566,0.022892730324114225,10.0,2.512197421081587e-8,9.03245011710326e-8,3.750142579301825e-7,4.967829944228077e-13,4.967828875237362e-13,4.967829512956757e-13
0.11623246492985972,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0012422640331362282,0.11623973622392281,0.02341494329589523,10.0,2.5165766234228562e-8,9.06189692278259e-8,3.8138053689975506e-7,4.967830046573212e-13,4.967829098503561e-13,4.967829773307617e-13
0.11823647294589178,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001247422354665104,0.11625212627166037,0.023724552150399557,10.0,2.5707411436062767e-8,9.100987180505975e-8,3.846705230366923e-7,4.967830206712013e-13,4.967829206689279e-13,4.967829994132544e-13
0.12024048096192384,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0012781951444139122,0.11673073175087749,0.02532457679217211,10.0,2.5890768563875175e-8,9.175052241343862e-8,3.860914188514676e-7,4.967830470969489e-13,4.967829237475497e-13,4.967830016038394e-13
0.12224448897795591,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001332338431550158,0.11673129310116673,0.025732794117073524,10.0,2.603478755296245e-8,9.204797692276542e-8,3.9573254139611884e-7,4.967830471572949e-13,4.967829669875079e-13,4.967830442678738e-13
0.12424849699398798,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0013370661469659921,0.11683488778530483,0.025971819383473097,10.0,2.6052541536063913e-8,9.221799460805297e-8,4.0144449919552415e-7,4.967830823339794e-13,4.967829773307617e-13,4.967830470969489e-13
0.12625250501002003,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001343075621461541,0.11697740964626274,0.026121954023336072,10.0,2.6156798407656664e-8,9.342352430996889e-8,4.1583235767211393e-7,4.967831059523819e-13,4.967829794971785e-13,4.967830726384283e-13
0.1282565130260521,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00135973979551229,0.11698103799123784,0.026321797473045982,10.0,2.6610414463578142e-8,9.374482410645246e-8,4.165537828194835e-7,4.96783133518244e-13,4.967830046573212e-13,4.967830987389637e-13
0.13026052104208416,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0013600224707671085,0.11698169554028785,0.026838940343360367,10.0,2.7225379625415537e-8,9.380168272954632e-8,4.241523660618437e-7,4.967831736578079e-13,4.967830274526089e-13,4.967831681648506e-13
0.13226452905811623,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0013892867946850135,0.11703967808676345,0.02771343897316517,10.0,2.7297117682278564e-8,9.390664496765048e-8,4.255651471056189e-7,4.967832253292155e-13,4.967830439357207e-13,4.967832253292155e-13
0.1342685370741483,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0014425716080242463,0.1172081570687596,0.02881178988147992,10.0,2.82642117021098e-8,9.432329164237327e-8,4.2583717884870895e-7,4.967832490509954e-13,4.967830442678738e-13,4.967832378084724e-13
0.13627254509018036,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0014505690041300928,0.11753572130618918,0.029078809891456083,10.0,2.996874487710841e-8,9.455430785218663e-8,4.4073142936748397e-7,4.967832828643955e-13,4.967830718767428e-13,4.967832381695764e-13
0.13827655310621242,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0014777231334670194,0.11757758538307764,0.031157460145987,10.0,3.02235546780627e-8,9.475981377742375e-8,4.58587349723373e-7,4.967833054134378e-13,4.967830932917127e-13,4.967832828643955e-13
0.1402805611222445,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001524532794323366,0.11770402750713886,0.031276107784999785,10.0,3.036840818758225e-8,9.506327867550453e-8,4.638940009666622e-7,4.967833533843633e-13,4.967831091245264e-13,4.967833054134378e-13
0.14228456913827656,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015253627765289273,0.11776892258842929,0.031484059385630175,10.0,3.075291053247352e-8,9.539111692727654e-8,4.6518042267512373e-7,4.967833670815107e-13,4.967831342098422e-13,4.967833210336822e-13
0.14428857715430862,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015432343369587687,0.11793316375588178,0.032213428385399596,10.0,3.095536826314087e-8,9.541264286272601e-8,4.786425029540487e-7,4.967834122012151e-13,4.967831674276645e-13,4.967833533843633e-13
0.1462925851703407,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015537026032921195,0.11794660193782415,0.032537650880030224,10.0,3.121067161219256e-8,9.545944649134811e-8,4.88712245064992e-7,4.967834521189753e-13,4.967831914301791e-13,4.967834228528844e-13
0.14829659318637275,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015769221508458236,0.1180333587478117,0.0336599345471265,10.0,3.145131378435794e-8,9.57840974815858e-8,4.925755163902078e-7,4.967834756101352e-13,4.967832030967008e-13,4.967834437495077e-13
0.15030060120240482,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015903517153937684,0.11818451865385676,0.03413858415147704,10.0,3.171881179115767e-8,9.589112305993092e-8,4.93501554401188e-7,4.967834788663251e-13,4.967832253292155e-13,4.967834449574804e-13
0.1523046092184369,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015918410860973767,0.11818537214791221,0.034982344452020066,10.0,3.1896826823610126e-8,9.661940008392647e-8,5.060401806969951e-7,4.967835113455318e-13,4.967832828643955e-13,4.967834788663251e-13
0.15430861723446893,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0015929429173714936,0.118205365998464,0.03537564320513745,10.0,3.219634121119638e-8,9.675850532573335e-8,5.100771521838674e-7,4.967835162334181e-13,4.967832894247585e-13,4.967834938820994e-13
0.156312625250501,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001652410355051885,0.11832172139638146,0.03593451284994474,10.0,3.225285351740493e-8,9.706742968911067e-8,5.137752125309184e-7,4.967835587814451e-13,4.967833273804161e-13,4.967835084271387e-13
0.15831663326653306,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0016614582477075728,0.11843198319617149,0.03647521188728328,10.0,3.2381140598155314e-8,9.829246404261332e-8,5.217301347555883e-7,4.967836116635457e-13,4.967833356106053e-13,4.9678352178181e-13
0.16032064128256512,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0017036399921538856,0.11883477956323898,0.036606063022390674,10.0,3.268180682176234e-8,9.864185483327906e-8,5.266204068955332e-7,4.967836214011805e-13,4.967833930480091e-13,4.967835378802358e-13
0.1623246492985972,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018120361319810246,0.11906730076215637,0.036775317152115815,10.0,3.3208957263754604e-8,9.909441130374756e-8,5.367769229808654e-7,4.967836620545658e-13,4.967834228528844e-13,4.967836116635457e-13
0.16432865731462926,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018162215933558877,0.1191533795262697,0.038409527898194455,10.0,3.35626704836555e-8,9.945837790975267e-8,5.41300269267269e-7,4.967836803900391e-13,4.967834521189753e-13,4.967836170165954e-13
0.16633266533066132,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018331247372990822,0.11916128009213463,0.03868200857204669,10.0,3.356820623337644e-8,9.984158484706353e-8,5.426011088886812e-7,4.967837202688078e-13,4.967834837268183e-13,4.967836803900391e-13
0.1683366733466934,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018419191181008486,0.11916367378170574,0.040375279137520884,10.0,3.3787208850929163e-8,1.0055379654251987e-7,5.523358609824836e-7,4.967837778697159e-13,4.967835113455318e-13,4.967836896230421e-13
0.17034068136272545,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018461883212572798,0.11924401549137255,0.040721034284753106,10.0,3.392319480975497e-8,1.0066497205422484e-7,5.583486960751461e-7,4.967837943453914e-13,4.967835449119416e-13,4.96783720319439e-13
0.17234468937875752,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001876351326504105,0.11926193363474352,0.04203086959215096,10.0,3.4000925877004395e-8,1.0078327211102966e-7,5.731357010165943e-7,4.967838069265537e-13,4.967836116635457e-13,4.967837444959458e-13
0.1743486973947896,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018874051140326466,0.1194527470643767,0.042139646714399584,10.0,3.418120114848351e-8,1.007879323863533e-7,5.855461001718918e-7,4.967838171178445e-13,4.967836654251955e-13,4.967837943453914e-13
0.17635270541082165,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0018976035174226942,0.1194962965292772,0.042474943982416434,10.0,3.419866648412807e-8,1.0081939135859631e-7,5.902537141358112e-7,4.967838218911855e-13,4.967837202688078e-13,4.967838171178445e-13
0.17835671342685372,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0019104040114970298,0.11968497216214467,0.04295167156876821,10.0,3.437029945498008e-8,1.0090232678418808e-7,5.953542950604574e-7,4.967838531409487e-13,4.967837927645292e-13,4.967838219647199e-13
0.18036072144288579,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001912475072764532,0.11971983512015398,0.04402461684554026,10.0,3.529370886249799e-8,1.0094391245299779e-7,5.983875599467226e-7,4.967838601606061e-13,4.967838079235388e-13,4.967838246613461e-13
0.18236472945891782,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0019224570620763604,0.11981432844545657,0.04470872812017805,10.0,3.558346049886674e-8,1.0132618670955711e-7,6.051497750158991e-7,4.967839049458364e-13,4.967838189068937e-13,4.967838550100824e-13
0.1843687374749499,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0019453230041428986,0.11988700556137065,0.04523566697603428,10.0,3.612432585827033e-8,1.0144362702713063e-7,6.09020199513761e-7,4.967839126456097e-13,4.967838214116462e-13,4.96783861510994e-13
0.18637274549098196,1.0,1.0,0.5308354793558094,0.5319180130498801,0.001957866136329744,0.119891413170705,0.045344614415825255,10.0,3.613551217241632e-8,1.0169107449399225e-7,6.260182838924471e-7,4.96783981254251e-13,4.967838531409487e-13,4.967838828511598e-13
0.18837675350701402,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00201799728501751,0.12014525047290305,0.045570994396407355,10.0,3.7321686639055926e-8,1.0177183842947585e-7,6.341927692410557e-7,4.96783989072677e-13,4.967838600325766e-13,4.96783982071298e-13
0.1903807615230461,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0020516839657574257,0.12036385707004559,0.04657099976812988,10.0,3.7542285585596414e-8,1.0188487528515331e-7,6.347862161524868e-7,4.967839898005833e-13,4.967839049458364e-13,4.96783989071537e-13
0.19238476953907815,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0020673236110519506,0.12045157581967524,0.04680937026304884,10.0,3.776852761190157e-8,1.0219313324531482e-7,6.409691243667409e-7,4.967840207436814e-13,4.96783982071298e-13,4.967839916686954e-13
0.19438877755511022,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002077211676827973,0.12049433128050045,0.04706203314923323,10.0,3.8073379532103276e-8,1.0229749873291859e-7,6.469518308600305e-7,4.967840470894328e-13,4.967839902991587e-13,4.967840470523922e-13
0.1963927855711423,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0020917493250242614,0.12052092013352565,0.04802141255389206,10.0,3.8936701248384246e-8,1.0273908820827426e-7,6.497847128020839e-7,4.967840733622438e-13,4.967839916686954e-13,4.967840733622438e-13
0.19839679358717435,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002107557619053367,0.12056232374921404,0.04952402600494844,10.0,3.9625139385131184e-8,1.0279345662950042e-7,6.503882223100437e-7,4.967841212963112e-13,4.967840001978559e-13,4.967841212963112e-13
0.20040080160320642,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002120512662945746,0.12062339547274145,0.049558086514588116,10.0,3.9664251090319296e-8,1.036930967764167e-7,6.5368014019993e-7,4.967841375811473e-13,4.96784012446174e-13,4.967841375811473e-13
0.20240480961923848,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0021265965199341675,0.12079864505277495,0.050445768532215426,10.0,3.994675830573993e-8,1.0381114937469826e-7,6.598059819371842e-7,4.967841668810596e-13,4.967840248031153e-13,4.967841685411828e-13
0.20440881763527055,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002305683680143324,0.1208001971672345,0.051182824795109334,10.0,4.0200332422643205e-8,1.0520300216097084e-7,6.625860967364171e-7,4.967842242633112e-13,4.967840473473577e-13,4.967841976234671e-13
0.20641282565130262,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0023084652629792608,0.12088543407581574,0.05208542254444313,10.0,4.025625301918669e-8,1.0520338337901729e-7,6.859536505986439e-7,4.967842406291687e-13,4.967840733622438e-13,4.967842164774477e-13
0.20841683366733466,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002308822249482163,0.12091676979291219,0.052885000671933906,10.0,4.048814222352994e-8,1.0544409324333432e-7,6.904268901116836e-7,4.967842469507454e-13,4.967840827676377e-13,4.967842478917505e-13
0.21042084168336672,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0023988130346042783,0.12098056138117372,0.05465499845969809,10.0,4.0829346280218086e-8,1.0575055397224173e-7,6.95322289980377e-7,4.96784249699191e-13,4.967840853696417e-13,4.967842511854173e-13
0.2124248496993988,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002423371817104106,0.12107327701448596,0.05473832313075978,10.0,4.1116000942565726e-8,1.0586707321486746e-7,7.046862496223588e-7,4.967842697772268e-13,4.967841212963112e-13,4.967842692191557e-13
0.21442885771543085,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0024284828767972204,0.12112925812677287,0.0549422209714529,10.0,4.1406010444397494e-8,1.0596267653474828e-7,7.054295419948568e-7,4.967843197223102e-13,4.967841389463625e-13,4.967843197223102e-13
0.21643286573146292,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0024315969420959775,0.12131225571821361,0.056484184563827464,10.0,4.2181113918472525e-8,1.0682351621032926e-7,7.057644562446974e-7,4.967843856342837e-13,4.967841668810596e-13,4.967843587453136e-13
0.218436873747495,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002470654232138698,0.12131906165328359,0.057476054828834,10.0,4.390052263939488e-8,1.0689699902641596e-7,7.177711026530872e-7,4.967843878020625e-13,4.967842164774477e-13,4.967843856342837e-13
0.22044088176352705,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0025174110828676418,0.1213429861066072,0.058364855038732615,10.0,4.412027510420616e-8,1.0782196178600593e-7,7.218019694390957e-7,4.967843991593714e-13,4.967842276641915e-13,4.96784400582014e-13
0.22244488977955912,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002543350951121277,0.12135672920212677,0.058727594778166414,10.0,4.445955988679223e-8,1.0811850980091633e-7,7.286202778976706e-7,4.967844546954137e-13,4.967842478917505e-13,4.967844549719605e-13
0.22444889779559118,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002552164836823801,0.12149880240180419,0.06029015065520124,10.0,4.452469240169651e-8,1.0816024740501058e-7,7.413304628469771e-7,4.967844736660899e-13,4.967842697772268e-13,4.967844728048108e-13
0.22645290581162325,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002618742228108853,0.12171918627019991,0.06029300208717198,10.0,4.459542343667456e-8,1.0837439664598118e-7,7.429722143897354e-7,4.967845018876578e-13,4.967843197223102e-13,4.967844732739821e-13
0.22845691382765532,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0026435895642443405,0.12173026606358356,0.06225400746499193,10.0,4.503565667606797e-8,1.0850131305969549e-7,7.458569885778248e-7,4.967845090784437e-13,4.96784378899357e-13,4.967844736660899e-13
0.23046092184368738,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0027046857337515,0.12188645800244566,0.06268036033886337,10.0,4.5643638372531945e-8,1.0859195216371683e-7,7.476515571060994e-7,4.967845210466511e-13,4.967843878020625e-13,4.967844820394175e-13
0.23246492985971945,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0027312618759358187,0.12194164265871453,0.06317312619942748,10.0,4.618435198424397e-8,1.0887281185853236e-7,7.524110292205923e-7,4.967845272785328e-13,4.967843983462332e-13,4.967845000899788e-13
0.23446893787575152,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002734810339047616,0.12206365093084005,0.06425105630437661,10.0,4.623040713678356e-8,1.0950919521904338e-7,7.707650605921423e-7,4.967845500846692e-13,4.967844526063932e-13,4.967845048567242e-13
0.23647294589178355,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002762588286104089,0.12211570624081904,0.06612783123086513,10.0,4.660599740507502e-8,1.1049685838115446e-7,7.806938174438326e-7,4.967845964268792e-13,4.967844764301956e-13,4.967845150962034e-13
0.23847695390781562,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0027990158267360747,0.12237533054531784,0.06627655418652226,10.0,4.674615927255524e-8,1.1055695575459869e-7,7.850193960155441e-7,4.967846920296334e-13,4.967845018876578e-13,4.967845314763093e-13
0.24048096192384769,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0028012644725116972,0.12245385163050405,0.06675655554269438,10.0,4.751309599435391e-8,1.1091708122722415e-7,7.893785112673397e-7,4.967847052358105e-13,4.967845150962034e-13,4.967845471091561e-13
0.24248496993987975,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0028125034614782346,0.12246041417825726,0.06832631362687148,10.0,4.77748110131509e-8,1.1107796461656137e-7,7.906450228149908e-7,4.96784761723563e-13,4.967845314763093e-13,4.96784595883651e-13
0.24448897795591182,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002817809404059191,0.12246968204343374,0.06914970580952332,10.0,4.791939650971026e-8,1.1138677066076872e-7,7.93007805474824e-7,4.967847624570084e-13,4.967845382878993e-13,4.967847052358105e-13
0.24649298597194388,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0028218933123247453,0.12263622618367312,0.0703966378356797,10.0,4.8237554625291006e-8,1.116479883542744e-7,7.95659215112235e-7,4.967847627792125e-13,4.96784595883651e-13,4.96784756778852e-13
0.24849699398797595,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002824246153106342,0.12269399205819784,0.0709206188209403,10.0,4.843268175479449e-8,1.119176089158848e-7,8.060467992968019e-7,4.967847857322297e-13,4.967846792005613e-13,4.96784761723563e-13
0.250501002004008,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0028465945417353714,0.12275251934735577,0.07223605039040895,10.0,4.8688797453466683e-8,1.1228323220975881e-7,8.08352636247968e-7,4.967847936796678e-13,4.967847624570084e-13,4.96784793833571e-13
0.25250501002004005,1.0,1.0,0.5308354793558094,0.5319180130498801,0.002903978903466521,0.1228145178174954,0.07248426219975398,10.0,4.8962150057044685e-8,1.1245300804937057e-7,8.083974775024329e-7,4.967848116969667e-13,4.967847847835773e-13,4.967847945136158e-13
0.2545090180360721,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0029946486331569613,0.12288973552386913,0.07429220633781299,10.0,4.9058924767207184e-8,1.127658356573438e-7,8.272744295538817e-7,4.967848202347428e-13,4.967847936796678e-13,4.967848008361767e-13
0.2565130260521042,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0030186365286912448,0.12297036097316288,0.07458630202764178,10.0,5.127815854078425e-8,1.1286351081636729e-7,8.463521937290491e-7,4.967848342317354e-13,4.96784804206898e-13,4.967848202347428e-13
0.25851703406813625,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0030208622692715213,0.12297706262011104,0.07514384169326396,10.0,5.149604008647918e-8,1.1326304481133305e-7,8.503024840318036e-7,4.967849301046061e-13,4.967848202347428e-13,4.967848495543927e-13
0.2605210420841683,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003050445255620403,0.12310423282366086,0.07662309664205469,10.0,5.2026290543559894e-8,1.1326318385592e-7,8.512172762905611e-7,4.967849303933547e-13,4.96784832331835e-13,4.967849292684732e-13
0.2625250501002004,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0030797806419850145,0.12313685820774009,0.07670020626068491,10.0,5.250655651763251e-8,1.1442660747625854e-7,8.549143843276496e-7,4.967850112095881e-13,4.967849301046061e-13,4.96784930284983e-13
0.26452905811623245,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003118283328933553,0.12318987121615374,0.07882371670574427,10.0,5.263896075344316e-8,1.1460807770096065e-7,8.573332478348869e-7,4.967850216401404e-13,4.967849303933547e-13,4.967850180975698e-13
0.2665330661322645,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0031555225794613583,0.12321331780344574,0.07903711308124081,10.0,5.2678531660416505e-8,1.1488713540441284e-7,8.576398448665263e-7,4.967850575398382e-13,4.967849630059853e-13,4.967850646821154e-13
0.2685370741482966,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0031666716769557664,0.12347084316610404,0.08095483227639251,10.0,5.2722870142138845e-8,1.153737189483061e-7,8.600533188548562e-7,4.967850984727934e-13,4.967850208982963e-13,4.967850984727934e-13
0.27054108216432865,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0031816787344605864,0.12353261749528775,0.08153925150099871,10.0,5.332550116006825e-8,1.1642108365977823e-7,8.719522911680806e-7,4.967851002396812e-13,4.967850737251389e-13,4.967851230679301e-13
0.2725450901803607,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0032363534478424415,0.1236340094304155,0.0831001198860629,10.0,5.377994801446103e-8,1.1650263773207616e-7,8.779966324775276e-7,4.967852071300682e-13,4.967850973683184e-13,4.967852253172522e-13
0.2745490981963928,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003257670911710342,0.12365219299350728,0.084126213579476,10.0,5.419572154802066e-8,1.1684543046743296e-7,8.800887223118915e-7,4.967853112363457e-13,4.967852032845083e-13,4.967853112363457e-13
0.27655310621242485,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0033031872231797164,0.12366909610972689,0.08523611708976597,10.0,5.453858328704435e-8,1.1684600966169034e-7,8.869901684742011e-7,4.967853113920885e-13,4.967852071300682e-13,4.967853234001887e-13
0.2785571142284569,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0033291592796380006,0.12369415098232667,0.08737551042037388,10.0,5.46636500373032e-8,1.1709167441777412e-7,8.906069919751658e-7,4.967853234001887e-13,4.967852940226702e-13,4.967853514876959e-13
0.280561122244489,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0033377321703561003,0.12369565625823291,0.08951700007856132,10.0,5.4992531060645045e-8,1.1749677500647672e-7,8.948274684732157e-7,4.967853514876959e-13,4.967853233863136e-13,4.967853803653269e-13
0.28256513026052105,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0033555017095974267,0.12374352993193657,0.09165942710987827,10.0,5.525591405039242e-8,1.1761823715975657e-7,9.031251224621867e-7,4.967853803653269e-13,4.967853234001887e-13,4.967854772090982e-13
0.2845691382765531,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003394738056798413,0.1237773220078737,0.09380175709463888,10.0,5.5428818121005e-8,1.178267989374494e-7,9.110639117770037e-7,4.967854772090982e-13,4.967853515089179e-13,4.96785510293415e-13
0.2865731462925852,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0035288385675672387,0.1238235909896216,0.09594306588727862,10.0,5.645927228558145e-8,1.179412810333806e-7,9.333310521448387e-7,4.96785510293415e-13,4.967853803653269e-13,4.967855344330087e-13
0.28857715430861725,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0035593188581704753,0.12383455947419257,0.09808252713658666,10.0,5.667429633262161e-8,1.1806038793800358e-7,9.405406580505473e-7,4.967855366135629e-13,4.967854772896332e-13,4.967856853429326e-13
0.2905811623246493,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0035987945751588158,0.12392724865050352,0.10021940135282112,10.0,5.693683362027739e-8,1.1806055094879605e-7,9.461759781419244e-7,4.967856853429326e-13,4.967855013233008e-13,4.967857375897548e-13
0.2925851703406814,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003619328568156341,0.12396466116207867,0.10235302631822499,10.0,5.733503769053501e-8,1.1820728087297474e-7,9.51368966048343e-7,4.967857375897548e-13,4.967856853429326e-13,4.967857661819052e-13
0.29458917835671344,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0036434160196045875,0.12396769199539047,0.10448280866452696,10.0,5.7340648982101976e-8,1.1859520250594893e-7,9.544224964600914e-7,4.967857716800258e-13,4.967857962179194e-13,4.967857716800258e-13
0.2965931863727455,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003715444183071942,0.12398714620286883,0.10660821646474936,10.0,5.760322293188759e-8,1.1860943073365274e-7,9.554392523989808e-7,4.967858010590344e-13,4.967858068154213e-13,4.967858010487073e-13
0.2985971943887776,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003731913858422793,0.12401032687236173,0.10872877270726707,10.0,5.785551374840171e-8,1.189947721412309e-7,9.64646239348973e-7,4.967858068154213e-13,4.967858199228722e-13,4.967858199228722e-13
0.30060120240480964,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003744159441144671,0.1240800304085077,0.11084405118006363,10.0,5.855509395626231e-8,1.1920336517518808e-7,9.870175349421032e-7,4.967858199228722e-13,4.967858465113169e-13,4.967858206595738e-13
0.3026052104208417,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003802668606274136,0.12414530527749176,0.11295366311589276,10.0,5.98250664191486e-8,1.192305491034868e-7,9.977914664428794e-7,4.967859672384533e-13,4.96786060388471e-13,4.967859757287034e-13
0.3046092184368738,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003848676784962846,0.12421405117187767,0.11505726787492555,10.0,6.005533796475696e-8,1.1945393446410955e-7,9.979614967185994e-7,4.967861083148135e-13,4.967861315426665e-13,4.967861315426665e-13
0.3066132264529058,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0038684856541715525,0.12432164750642084,0.11715455678745618,10.0,6.067525211211669e-8,1.1968683951890245e-7,1.0121680573445439e-6,4.967861315426665e-13,4.967861329099755e-13,4.967861336296926e-13
0.30861723446893785,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0038886193595997712,0.12437509434009492,0.11924525321617116,10.0,6.16773793414322e-8,1.2001986565452697e-7,1.0122281337528009e-6,4.967861407925781e-13,4.967861407925781e-13,4.967861665133177e-13
0.3106212424849699,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0039020620881735552,0.12443956943898232,0.12132910940285223,10.0,6.214512328054948e-8,1.201687457378609e-7,1.0177766313713836e-6,4.967861648197204e-13,4.967861665133177e-13,4.967861968734875e-13
0.312625250501002,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003913830040943214,0.12444752214482348,0.12340590365935095,10.0,6.215891457507562e-8,1.2036046423383802e-7,1.0191188979396316e-6,4.967861665133177e-13,4.967863005591273e-13,4.967862009414825e-13
0.31462925851703405,1.0,1.0,0.5308354793558094,0.5319180130498801,0.003914788342725559,0.12456347230827117,0.12547543786129262,10.0,6.383268221152407e-8,1.2040018620250253e-7,1.0235082870583173e-6,4.967863005591273e-13,4.967863692581007e-13,4.967863005591273e-13
0.3166332665330661,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0039906261165250315,0.12460746033354303,0.12753753520839883,10.0,6.452428630212607e-8,1.2084401335181383e-7,1.0545454749007965e-6,4.967863692581007e-13,4.967864512182124e-13,4.967863656239738e-13
0.3186372745490982,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0040005614848156925,0.12464143672828516,0.1295920382199393,10.0,6.4692666397991e-8,1.2098079982970467e-7,1.0557956875602499e-6,4.967864339849297e-13,4.967864669873088e-13,4.967864565983197e-13
0.32064128256513025,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004074536109156776,0.1246483369004391,0.1316388069382137,10.0,6.536113270958988e-8,1.2122954691532562e-7,1.056245791666306e-6,4.967865047939841e-13,4.967864856753047e-13,4.967865325387887e-13
0.3226452905811623,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004224307075100961,0.12465634803274435,0.13573470367090043,10.0,6.628386515524933e-8,1.212575001956251e-7,1.0706846443023105e-6,4.967865325510638e-13,4.967865185117827e-13,4.967865338730345e-13
0.3246492985971944,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0042245663431478425,0.12466598759126991,0.13726033022806772,10.0,6.682825021144764e-8,1.2174939423847266e-7,1.0739809431588564e-6,4.967865486024833e-13,4.967865298069353e-13,4.967865665805597e-13
0.32665330661322645,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004237677200514563,0.12472354191490095,0.13878607157648196,10.0,6.714569042939373e-8,1.2196431589449667e-7,1.0755046581548316e-6,4.967865729473666e-13,4.967865325510638e-13,4.967865864705251e-13
0.3286573146292585,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004258864490063678,0.12475393826604528,0.14032402914438546,10.0,6.725215871721059e-8,1.2215939287493063e-7,1.0792694325548867e-6,4.967866670735414e-13,4.967867127628626e-13,4.967866683640304e-13
0.3306613226452906,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004295559204987605,0.12481599454293178,0.14187332229649183,10.0,6.737298333063954e-8,1.223036485086197e-7,1.0811335778020695e-6,4.967867548314943e-13,4.967867576484735e-13,4.967867576484735e-13
0.33266533066132264,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004297440107262983,0.12482809894703292,0.1434331121496879,10.0,6.86326868019407e-8,1.2248242595955921e-7,1.081828430246426e-6,4.967867576484735e-13,4.967867930794791e-13,4.967868121532179e-13
0.3346693386773547,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004356916908082639,0.12506404106317784,0.14500260059138326,10.0,6.980670662189256e-8,1.228792392312945e-7,1.0973800096790037e-6,4.967869640274771e-13,4.967868780252564e-13,4.967871245283208e-13
0.3366733466933868,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004366989709013363,0.1251857152621559,0.14658102453394056,10.0,7.060502734438583e-8,1.2297341179426717e-7,1.1102484885695927e-6,4.967871245283208e-13,4.967869640274771e-13,4.967871253099138e-13
0.33867735470941884,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004418120080429167,0.12519375571138386,0.14816766235526665,10.0,7.111119831863623e-8,1.231366753924195e-7,1.1120968797467437e-6,4.967871253099138e-13,4.967870461966885e-13,4.967871647015798e-13
0.3406813627254509,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004425421919285403,0.1252244301070017,0.14976182547400224,10.0,7.155430694805304e-8,1.2329133439264205e-7,1.1295336538476707e-6,4.967871625494163e-13,4.96787050741965e-13,4.967872571914479e-13
0.342685370741483,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004441977540929222,0.12524759544941252,0.15136285887315304,10.0,7.227379076482506e-8,1.2330423953034088e-7,1.1399491664804804e-6,4.967872703220346e-13,4.967870568405066e-13,4.967873488689924e-13
0.34468937875751504,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004486557024939267,0.12525426430522882,0.15297013957673425,10.0,7.25720409557911e-8,1.2363235790894267e-7,1.148095975574828e-6,4.96787300407921e-13,4.967871245283208e-13,4.967873861257848e-13
0.3466933867735471,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004487356609308955,0.12528918065745065,0.15458307517455402,10.0,7.259735155582036e-8,1.24232613074402e-7,1.1490159706050528e-6,4.967873869834302e-13,4.967871598878988e-13,4.967874217105099e-13
0.3486973947895792,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004509358387807928,0.12529837712694752,0.15620110239724447,10.0,7.319221997578497e-8,1.247740171688827e-7,1.1500062601620576e-6,4.96787439148661e-13,4.967872571914479e-13,4.967874591582896e-13
0.35070140280561124,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004556145488508683,0.12532160770002831,0.15782368574297645,10.0,7.410005150442828e-8,1.2485522528745168e-7,1.1503071548822034e-6,4.967874614990654e-13,4.967873487042904e-13,4.967877165993007e-13
0.3527054108216433,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004601344388922922,0.12537935100292363,0.15945031615667696,10.0,7.4305158100762e-8,1.2501271605121546e-7,1.1518231957663851e-6,4.967877165993007e-13,4.967874089250371e-13,4.967880643912828e-13
0.35470941883767537,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004682718188280897,0.12540609172602135,0.16108050976202068,10.0,7.473466124505708e-8,1.251522917893935e-7,1.1621430186865584e-6,4.967880709044705e-13,4.967874614990654e-13,4.967881007186983e-13
0.35671342685370744,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004762076484357201,0.1254808727514004,0.16271380664602264,10.0,7.502431546195001e-8,1.2541203163909257e-7,1.1648203132430215e-6,4.967881007186983e-13,4.967876872433995e-13,4.967882614211097e-13
0.3587174348697395,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004844664424940615,0.12562200253020428,0.16434976969568937,10.0,7.548462952850948e-8,1.2542944100025712e-7,1.168067852536176e-6,4.967882614211097e-13,4.967880709044705e-13,4.967883474398963e-13
0.36072144288577157,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004863265995969225,0.12564698570855962,0.16598798348588917,10.0,7.600339197234614e-8,1.2562017315638169e-7,1.1709481524109955e-6,4.967883474398963e-13,4.967882481159015e-13,4.96788378962572e-13
0.3627254509018036,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004887773257862478,0.12565149735185846,0.16762805321736007,10.0,7.641936652212258e-8,1.2591818026172685e-7,1.175696692122804e-6,4.967883992305349e-13,4.967883474398963e-13,4.967884099781532e-13
0.36472945891783565,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004951812938678413,0.12577539304880142,0.1692696037035863,10.0,7.684280006605674e-8,1.2685062229176747e-7,1.2075532074519946e-6,4.967884144867196e-13,4.967883992305349e-13,4.967885517952591e-13
0.3667334669338677,1.0,1.0,0.5308354793558094,0.5319180130498801,0.004990375745201043,0.12580373424011715,0.1709122784051048,10.0,7.687370224463269e-8,1.268527664327294e-7,1.2212952772782598e-6,4.967885517952591e-13,4.967885517952591e-13,4.96788658222306e-13
0.3687374749498998,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005016585566666396,0.1258108668629834,0.17255573850982447,10.0,7.730045969867697e-8,1.2707418793604683e-7,1.2242645946763371e-6,4.967886365377321e-13,4.967886590743362e-13,4.967886787785821e-13
0.37074148296593185,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005114379560395525,0.12585825533685202,0.17419966205757806,10.0,7.80299123238893e-8,1.293535955249264e-7,1.2246548410961282e-6,4.967886993148698e-13,4.967886993148698e-13,4.967889129409434e-13
0.3727454909819639,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005142978584803246,0.1258594927365434,0.17584374550245999,10.0,7.80753553914037e-8,1.294838886131131e-7,1.2256668994010109e-6,4.967889129409434e-13,4.967887715040561e-13,4.967889759790148e-13
0.374749498997996,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005152598132841472,0.12589391033468753,0.17748769217902202,10.0,7.88317124231278e-8,1.3010200960255694e-7,1.2350887669381559e-6,4.967889669726171e-13,4.967889129409434e-13,4.967891432636792e-13
0.37675350701402804,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005205128480942696,0.1259932452371304,0.17913122952158664,10.0,8.016566519308903e-8,1.307898562473005e-7,1.266696308164517e-6,4.967891432636792e-13,4.967891428974473e-13,4.967891948228365e-13
0.3787575150300601,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00525263917396337,0.12603290245450177,0.1807740950424897,10.0,8.026765028759545e-8,1.310879489972496e-7,1.3158879489745168e-6,4.967891945829235e-13,4.967891945829235e-13,4.967895373397957e-13
0.3807615230460922,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005296843185667986,0.12603899946466474,0.18241603933622313,10.0,8.065441091715807e-8,1.312589211403502e-7,1.3298782524918983e-6,4.967895237301969e-13,4.967895237301969e-13,4.967895435766997e-13
0.38276553106212424,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005326236934494421,0.12608313322608758,0.184056825434895,10.0,8.09774644768817e-8,1.3129465530005743e-7,1.3348388395029746e-6,4.967895405971807e-13,4.967895409346128e-13,4.967895545880101e-13
0.3847695390781563,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005349171067986043,0.12614708311498926,0.18569622819642637,10.0,8.123473614121763e-8,1.3134423942889114e-7,1.340681441122145e-6,4.967895435766997e-13,4.967895545880101e-13,4.967895590370728e-13
0.3867735470941884,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005399321666937873,0.12617064916232842,0.18733403372392696,10.0,8.248399505180874e-8,1.3143155092668463e-7,1.3633871236849516e-6,4.96789550537771e-13,4.967895827303929e-13,4.967896139780953e-13
0.38877755511022044,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005446769207557819,0.12623922977300595,0.1889700388147398,10.0,8.248518411462782e-8,1.3162477802212588e-7,1.3649757854784288e-6,4.967895827303929e-13,4.967896139780953e-13,4.967897522958522e-13
0.3907815631262525,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005448843994191681,0.12625513209531194,0.19060405043769474,10.0,8.283547787546784e-8,1.318487991054498e-7,1.3666036108693986e-6,4.96789621503295e-13,4.967897522958522e-13,4.967900343359662e-13
0.3927855711422846,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005466593535311272,0.126328628844359,0.1922358852371642,10.0,8.42386290736014e-8,1.3191818575009472e-7,1.368827797826595e-6,4.967897522520682e-13,4.96790244004664e-13,4.967902247412996e-13
0.39478957915831664,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005510398445565389,0.1263357139495521,0.19386536906259252,10.0,8.443861373661662e-8,1.3200293216287534e-7,1.3733545546802369e-6,4.96790036989195e-13,4.967903158201906e-13,4.967902957852651e-13
0.3967935871743487,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005580906837912389,0.12642091705489958,0.19549233652202588,10.0,8.503089133650289e-8,1.324585448476178e-7,1.3890189842495922e-6,4.96790324258371e-13,4.967903298395994e-13,4.967903105189639e-13
0.39879759519038077,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005628595936137256,0.12643430486316465,0.19712706488202322,10.0,8.534422711409988e-8,1.3374513047669728e-7,1.3905650646816425e-6,4.967904020751638e-13,4.967904078798165e-13,4.967904644688105e-13
0.40080160320641284,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0056516952518116245,0.12646292523475816,0.19874616928063385,10.0,8.587918130503931e-8,1.3391341903123593e-7,1.3907196992542321e-6,4.967904114595165e-13,4.96790412868057e-13,4.967907099349436e-13
0.4028056112224449,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0057165279453981884,0.1264818310622949,0.2965537772004708,10.0,8.598751866323597e-8,1.3441859801475863e-7,1.3908571685183352e-6,4.967907099349436e-13,4.967906005261051e-13,4.967907558378551e-13
0.40480961923847697,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005719801406581523,0.12649599569079759,0.29655419724192494,10.0,8.679690365584174e-8,1.3473875182445343e-7,1.3930369198253167e-6,4.967907569110387e-13,4.967907089634213e-13,4.967909545955249e-13
0.40681362725450904,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0057880493012985885,0.12649795070820893,0.29655423803181374,10.0,8.717479677500759e-8,1.3511773746099885e-7,1.4070028315508232e-6,4.967910123078238e-13,4.967907569110387e-13,4.967910518715217e-13
0.4088176352705411,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005833747770032409,0.12650693076162833,0.29655472565221797,10.0,8.763215613375158e-8,1.3527429474217056e-7,1.421202252915079e-6,4.967910481740885e-13,4.96791012902711e-13,4.96791055794793e-13
0.41082164328657317,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00586307565842893,0.1265207322382372,0.2965548412257797,10.0,8.774747675622579e-8,1.355230703359373e-7,1.421661205722517e-6,4.96791073900765e-13,4.967910447319778e-13,4.96791073900765e-13
0.41282565130260523,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005864485793412144,0.12653189145123483,0.29655533933560757,10.0,8.7748168075879e-8,1.3592641360073645e-7,1.4354178394043253e-6,4.967912762116454e-13,4.967910612531856e-13,4.967912783731424e-13
0.4148296593186373,1.0,1.0,0.5308354793558094,0.5319180130498801,0.005879453002305843,0.12660068195751675,0.29655583012063047,10.0,8.834424879849961e-8,1.3610439575596742e-7,1.4375649991897322e-6,4.967913563733876e-13,4.967912366795318e-13,4.967913267459866e-13
0.4168336673346693,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006010290464312346,0.1266638669924456,0.29655600008909017,10.0,8.947914736453914e-8,1.3703923635440414e-7,1.440293464002818e-6,4.967915423586176e-13,4.967913595018029e-13,4.967915451633536e-13
0.4188376753507014,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00606460041522545,0.12666600589534763,0.296557517567396,10.0,9.137505808606804e-8,1.384692339118067e-7,1.452146456238768e-6,4.967915918247459e-13,4.967913702603252e-13,4.967915918247459e-13
0.42084168336673344,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006087902292963236,0.12667860786075483,0.2965577079479259,10.0,9.181212282886394e-8,1.388742711010931e-7,1.4580099688936664e-6,4.967916014147141e-13,4.96791597564532e-13,4.967916302411671e-13
0.4228456913827655,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006095106772351748,0.1267289893544009,0.29655911077725233,10.0,9.181753305591064e-8,1.3892318880341324e-7,1.4613607257062167e-6,4.96791686379456e-13,4.967916014147141e-13,4.967916740801947e-13
0.4248496993987976,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006112255085039878,0.12673036275966149,0.29655979497550955,10.0,9.215190260426603e-8,1.3910451423972481e-7,1.469709560474629e-6,4.967919248070023e-13,4.967916904292755e-13,4.96791931497639e-13
0.42685370741482964,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006120591450824277,0.12673691005016152,0.2965599581889248,10.0,9.360508686087834e-8,1.3916066329753698e-7,1.475277819625729e-6,4.967920781693444e-13,4.967917036134615e-13,4.967920778332331e-13
0.4288577154308617,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006222326381367608,0.12674162989962062,0.29656266939119463,10.0,9.40463419615783e-8,1.396613911026944e-7,1.4823766910238508e-6,4.967922617192911e-13,4.967919247149906e-13,4.967922508482301e-13
0.4308617234468938,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006271733997446812,0.12677595256459037,0.2965627442587274,10.0,9.429482056551478e-8,1.397589647132659e-7,1.4850109802953646e-6,4.967922660897776e-13,4.967922617192911e-13,4.967922764867824e-13
0.43286573146292584,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006288345093480637,0.12679041761653229,0.29656503846974214,10.0,9.478087970675429e-8,1.4005715250365584e-7,1.4861471061671374e-6,4.96792367890043e-13,4.967922764867824e-13,4.967923689696866e-13
0.4348697394789579,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006354836114232699,0.12679405963158505,0.29656605966352545,10.0,9.482049991483201e-8,1.4025973602734562e-7,1.4921768431575355e-6,4.967924567610831e-13,4.967924457766717e-13,4.967924567610831e-13
0.43687374749499,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00638194771982104,0.12680786690594728,0.29656614792437314,10.0,9.550186485656912e-8,1.4045349464986778e-7,1.497583096894905e-6,4.967925246164713e-13,4.967924567610831e-13,4.967925225138728e-13
0.43887775551102204,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006398903337361277,0.12684156758553555,0.29656989796861194,10.0,9.554839069530362e-8,1.4136306971544173e-7,1.5011888821134432e-6,4.967926049861128e-13,4.967925050638276e-13,4.967926068243565e-13
0.4408817635270541,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006405727050893695,0.12684713549031093,0.29657023774913704,10.0,9.576419957947423e-8,1.4171724182094825e-7,1.5068139344918162e-6,4.967926168564524e-13,4.96792507709221e-13,4.967926168564524e-13
0.44288577154308617,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006419185848997568,0.12686932570883347,0.296573070318775,10.0,9.61123302978477e-8,1.4198322060801765e-7,1.5130874046789581e-6,4.967926896190866e-13,4.967925246164713e-13,4.967926904298928e-13
0.44488977955911824,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006451818919428945,0.12688992161126006,0.2965742527979338,10.0,9.814784421028624e-8,1.4239855033317108e-7,1.5194117787923565e-6,4.967926977777775e-13,4.967926049861128e-13,4.967926977777775e-13
0.4468937875751503,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006571456670472948,0.1269250102925328,0.2965749461042226,10.0,9.840242838955996e-8,1.4270416339406478e-7,1.526425092768741e-6,4.967927898805039e-13,4.967926977777775e-13,4.967927771869555e-13
0.44889779559118237,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006573018787875889,0.12697980873326034,0.2965791178336469,10.0,9.893229107971101e-8,1.4301718770871996e-7,1.5292951318317581e-6,4.967927989397924e-13,4.967927028762417e-13,4.967928047573905e-13
0.45090180360721444,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0066108890716049555,0.12699953086017968,0.2965802802934858,10.0,9.903808693874308e-8,1.435200868208599e-7,1.5412172710031658e-6,4.967928106536893e-13,4.967928191176995e-13,4.967928189233503e-13
0.4529058116232465,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006680734981177234,0.1270097742953365,0.29658315517690803,10.0,9.9383854077423e-8,1.4441236559897147e-7,1.553518708485365e-6,4.967928189374401e-13,4.967928209048934e-13,4.967928192201082e-13
0.45490981963927857,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006754084756434689,0.1270302177193572,0.296584486815673,10.0,9.947192893376941e-8,1.444701121390853e-7,1.5562928609194422e-6,4.967928192201082e-13,4.967928522738437e-13,4.967928486801822e-13
0.45691382765531063,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00679748889268845,0.1270457411281723,0.29658624768638125,10.0,9.96983662198358e-8,1.447346311108301e-7,1.5599494862935014e-6,4.967928486801822e-13,4.967929011548124e-13,4.967930693632786e-13
0.4589178356713427,1.0,1.0,0.5308354793558094,0.5319180130498801,0.006986602088968568,0.12708404071509255,0.2965903535412598,10.0,9.976069116694569e-8,1.4513759110220835e-7,1.5695799935947223e-6,4.96792854997733e-13,4.967930693632786e-13,4.967931130423686e-13
0.46092184368737477,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007012716843777513,0.12708531121823333,0.29659285571844196,10.0,9.979465288845615e-8,1.4536221936166579e-7,1.584913414087176e-6,4.967929036135098e-13,4.967930909189197e-13,4.967931286746135e-13
0.46292585170340683,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007042789083266522,0.1270913232336129,0.2965952428292036,10.0,1.0019270072994565e-7,1.4602517490090936e-7,1.595710419754029e-6,4.967930693632786e-13,4.967933947804423e-13,4.967933947804423e-13
0.4649298597194389,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007069587058328674,0.1270915515584939,0.29659671186454206,10.0,1.0028056147536873e-7,1.4663156364999825e-7,1.6059860457250867e-6,4.967931292225904e-13,4.967934052819426e-13,4.967934577584816e-13
0.46693386773547096,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007145138356056939,0.1271059406993543,0.29660011189176183,10.0,1.0088559587258554e-7,1.4697906878037097e-7,1.6127951380075576e-6,4.967934083698333e-13,4.967934487059411e-13,4.967934858932261e-13
0.46893787575150303,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007186081321635488,0.12712891726646197,0.29660355569610625,10.0,1.0125938461838015e-7,1.477841750809709e-7,1.613329048120903e-6,4.967934251243416e-13,4.967935447624498e-13,4.967935284110443e-13
0.4709418837675351,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007202448299168233,0.12717313712950903,0.2966080237754802,10.0,1.0136732386169013e-7,1.4787759677436412e-7,1.6203162412157824e-6,4.967935411154653e-13,4.967936387378373e-13,4.967935416444634e-13
0.4729458917835671,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007229851295727524,0.12718638797007115,0.2966092839790237,10.0,1.0295755272605714e-7,1.4833433419758725e-7,1.6421040417202068e-6,4.967937122654088e-13,4.967937117838596e-13,4.967937125150948e-13
0.4749498997995992,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007258462847291004,0.12721839039042546,0.2966108790025567,10.0,1.0305485596520878e-7,1.4864153312182442e-7,1.669432216548816e-6,4.967938481114493e-13,4.967938588862052e-13,4.967938486749403e-13
0.47695390781563124,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007267535123843908,0.12731806083200817,0.2966165990062682,10.0,1.0337355979417745e-7,1.487181011664925e-7,1.6714007811277779e-6,4.967938655495031e-13,4.967939459471611e-13,4.967938655495031e-13
0.4789579158316633,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007282190004826343,0.1274515350084781,0.29661867580608453,10.0,1.037820200248004e-7,1.4872642403465903e-7,1.6954243146957114e-6,4.967939459471611e-13,4.967942782582344e-13,4.967939456483847e-13
0.48096192384769537,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00730064947145949,0.12751006141959884,0.29662523023397447,10.0,1.0560712438526755e-7,1.4951011125813226e-7,1.69990046685969e-6,4.967942782582344e-13,4.967943545230839e-13,4.967942785107958e-13
0.48296593186372744,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007388656057875628,0.12751516824196477,0.2966258452888172,10.0,1.0564325026951378e-7,1.5104088568394892e-7,1.7052411959755779e-6,4.967943545190061e-13,4.967944933705213e-13,4.967943545230839e-13
0.4849699398797595,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00745308694090826,0.12752059399112592,0.2966269401840385,10.0,1.0652710979767759e-7,1.5128627522625382e-7,1.7150011348700587e-6,4.967946073781002e-13,4.967946815700817e-13,4.967945995291998e-13
0.48697394789579157,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007494541079776105,0.12759709796733085,0.29663566626849885,10.0,1.0714606637356934e-7,1.517836233015922e-7,1.7389557143830682e-6,4.967946592267866e-13,4.96794708605042e-13,4.967946592267866e-13
0.48897795591182364,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007542646620883973,0.12767922432662762,0.29663577039632943,10.0,1.0714724232562995e-7,1.528181506964624e-7,1.7551682318546963e-6,4.967946819639537e-13,4.967947905620701e-13,4.967946819639537e-13
0.4909819639278557,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007551250291642878,0.12776132846643184,0.2966430340920006,10.0,1.0723578258603114e-7,1.5285087162573959e-7,1.758556157008536e-6,4.967950083697158e-13,4.96795005612778e-13,4.967950159072242e-13
0.49298597194388777,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007581387158157323,0.1278175664230849,0.2966448482458525,10.0,1.0773194298123124e-7,1.5318026051842444e-7,1.76651254165797e-6,4.967954452111092e-13,4.967950083697158e-13,4.967954647703908e-13
0.49498997995991983,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007635088587858861,0.1280317794544358,0.29664638217101047,10.0,1.0851063476981891e-7,1.5369448331183537e-7,1.7762394480077353e-6,4.967954689605176e-13,4.967954689605176e-13,4.967955929796595e-13
0.4969939879759519,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007719765511455046,0.12803326290716455,0.29665448035637176,10.0,1.0905212461611193e-7,1.5390909703655584e-7,1.7777649142626759e-6,4.967956325491978e-13,4.967954771299444e-13,4.967958456203353e-13
0.49899799599198397,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007743030198277885,0.1280606590189088,0.2966576885243491,10.0,1.0954662434329936e-7,1.5397755076133273e-7,1.7806078771336216e-6,4.967958242066362e-13,4.967956325491978e-13,4.967959019212206e-13
0.501002004008016,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007757854501815243,0.12807235680645168,0.2966626489276313,10.0,1.0958365370328096e-7,1.5452197546091129e-7,1.7818307496824338e-6,4.967959264978448e-13,4.96795692009401e-13,4.967959735527123e-13
0.503006012024048,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007922372589316983,0.1280998063081969,0.2966645568937943,10.0,1.1143849622761478e-7,1.5494949758283802e-7,1.7841286649860965e-6,4.967959940203871e-13,4.967958242066362e-13,4.967960036579167e-13
0.5050100200400801,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007928341785454502,0.12816215453442653,0.2966696974384385,10.0,1.1270424591022992e-7,1.5504709821967748e-7,1.7966784246289054e-6,4.967960036579167e-13,4.967959235791044e-13,4.967960840952741e-13
0.5070140280561122,1.0,1.0,0.5308354793558094,0.5319180130498801,0.007990438403846454,0.12821864993595256,0.29667507220490613,10.0,1.1336940231187559e-7,1.5643392730973227e-7,1.805307750165219e-6,4.967960685087288e-13,4.967959940203871e-13,4.967960933765757e-13
0.5090180360721442,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008012092057536285,0.12823973823929954,0.29668241696528563,10.0,1.1369042756372468e-7,1.5678712084109847e-7,1.820448335470786e-6,4.967960840952741e-13,4.967960036579167e-13,4.967963532948848e-13
0.5110220440881763,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00801820029432901,0.12826659372431704,0.29668403057624687,10.0,1.1420778328403165e-7,1.5691131472555815e-7,1.827491688147998e-6,4.967964612024002e-13,4.967960707879783e-13,4.967964612024002e-13
0.5130260521042084,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00803725528205663,0.12832655012964042,0.2966860206891268,10.0,1.1485531677098565e-7,1.5734467229481001e-7,1.843428616420303e-6,4.967966011218991e-13,4.967960840952741e-13,4.967965925348727e-13
0.5150300601202404,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008222913707628276,0.12835905460638186,0.29669585522807324,10.0,1.1579650805271498e-7,1.577836542678868e-7,1.8457166333391304e-6,4.967966245275503e-13,4.967961329602522e-13,4.967966245275503e-13
0.5170340681362725,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008235008989026142,0.12836861452260756,0.29669739679809704,10.0,1.173739151429888e-7,1.5870408806317388e-7,1.8481570423879379e-6,4.967966828032281e-13,4.967966011218991e-13,4.967966828032281e-13
0.5190380761523046,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008329246092378074,0.1283727984159225,0.29670713025631995,10.0,1.1747072656897075e-7,1.5897531937323382e-7,1.8564878123674014e-6,4.967967514971058e-13,4.967966245275503e-13,4.967967514971058e-13
0.5210420841683366,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008332263890677443,0.12846707932102383,0.29670919503526816,10.0,1.1849928093958407e-7,1.598510714501341e-7,1.8748751490472115e-6,4.96796893016224e-13,4.967967514971058e-13,4.96796893016224e-13
0.5230460921843687,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008352884463177418,0.12852462787843275,0.2967100204214792,10.0,1.2025890965770005e-7,1.6035954313448477e-7,1.8863600655603031e-6,4.967969731483608e-13,4.96796893170165e-13,4.967969509626869e-13
0.5250501002004008,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00835887327725845,0.1285298048755295,0.29672140995549484,10.0,1.2029777643689326e-7,1.6049620499306024e-7,1.890382517910143e-6,4.96797005104658e-13,4.967969731483608e-13,4.967969623177642e-13
0.5270541082164328,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008485865341289294,0.12860780718367598,0.29672492081218027,10.0,1.2091395714126156e-7,1.606720192157916e-7,1.8937478232100427e-6,4.967970803702213e-13,4.96797005104658e-13,4.967970803702213e-13
0.5290581162324649,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00849490344923605,0.12865705789910464,0.2967319062115673,10.0,1.233697642767652e-7,1.6113211902303027e-7,1.9021796453087377e-6,4.967970863681377e-13,4.967970351257156e-13,4.967970863681377e-13
0.531062124248497,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008523273651935325,0.12867984961304524,0.2967340361646293,10.0,1.237594693777867e-7,1.6177520260993553e-7,1.9071324517920376e-6,4.967972871265547e-13,4.96797287143682e-13,4.967972871265547e-13
0.533066132264529,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008549838590417814,0.12869725220913725,0.29674056473935795,10.0,1.237720991540744e-7,1.6343262729364782e-7,1.9074997452389562e-6,4.967974686320167e-13,4.967974686320167e-13,4.967974686320167e-13
0.5350701402805611,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00856820907860715,0.12870577127237443,0.2967470683191185,10.0,1.2454369746935297e-7,1.662301079854518e-7,1.9113887906199928e-6,4.967975139376013e-13,4.967975139376013e-13,4.967975139376013e-13
0.5370741482965932,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008638993153812866,0.12874490592811005,0.2967569606152063,10.0,1.2511991356623708e-7,1.6659807917291637e-7,1.9121920468464238e-6,4.967978467798914e-13,4.967978580025656e-13,4.967978580025656e-13
0.5390781563126252,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008660551270242095,0.1287510397269559,0.29675831518543155,10.0,1.2622355237865093e-7,1.666245223020545e-7,1.934027467084851e-6,4.967979483561684e-13,4.967979278404881e-13,4.96797883201119e-13
0.5410821643286573,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008697664223350181,0.1288692657695448,0.29676050112560354,10.0,1.2672952194179066e-7,1.6665224078234986e-7,1.9439803563410517e-6,4.967979681157837e-13,4.967979681157837e-13,4.967979681157837e-13
0.5430861723446894,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008724381907366513,0.12887000200272736,0.2967741169254411,10.0,1.270073169249429e-7,1.672101426541618e-7,1.947169044682203e-6,4.967981470396885e-13,4.967981828544784e-13,4.967981828544784e-13
0.5450901803607214,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008782734668771648,0.12904287734735675,0.2967743293405209,10.0,1.2704310747824415e-7,1.688572041577455e-7,1.950464197211075e-6,4.967981815716879e-13,4.967984218062571e-13,4.967984218062571e-13
0.5470941883767535,1.0,1.0,0.5308354793558094,0.5319180130498801,0.0088078735345284,0.12914228267760175,0.29678631473160194,10.0,1.2819966222511916e-7,1.6890326012430513e-7,1.9849043048435802e-6,4.967984218062571e-13,4.967984338808501e-13,4.967984363849926e-13
0.5490981963927856,1.0,1.0,0.5308354793558094,0.5319180130498801,0.008946773679550442,0.12914470248094154,0.296788547769707,10.0,1.306417264643485e-7,1.6945166515671245e-7,1.9984978230745574e-6,4.967984338808501e-13,4.967984621303543e-13,4.967984650048856e-13
0.5511022044088176,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009088080664134194,0.12917104126499057,0.29679204222981137,10.0,1.3106361717557678e-7,1.7006148188994795e-7,2.0019936056335036e-6,4.967984771100795e-13,4.967986240196278e-13,4.967985598877165e-13
0.5531062124248497,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009269113116716302,0.12917628906707304,0.2968031512680043,10.0,1.3270068794202927e-7,1.7132191206317278e-7,2.012591959723648e-6,4.967986030506134e-13,4.967986484261399e-13,4.967985971238227e-13
0.5551102204408818,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009320235872233249,0.12923057834471954,0.29681074516261213,10.0,1.3306054691682904e-7,1.7248847236055738e-7,2.022752689462433e-6,4.967986663393084e-13,4.967986663393084e-13,4.967986663393084e-13
0.5571142284569138,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009344925729232657,0.12925362328433893,0.29681586320117387,10.0,1.334022438876721e-7,1.7469493371063127e-7,2.0243312626491266e-6,4.967990801620477e-13,4.967991542613595e-13,4.967990506634909e-13
0.5591182364729459,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009352939949425702,0.12928943440369906,0.29681813473887025,10.0,1.337061950039785e-7,1.752088120654137e-7,2.0317829215676573e-6,4.967991542613595e-13,4.967991774433553e-13,4.967991542613595e-13
0.561122244488978,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009389365504838678,0.12930374514790519,0.29683023443319895,10.0,1.3412760279051656e-7,1.757243770980012e-7,2.0322311642056983e-6,4.96799174594639e-13,4.96799372461076e-13,4.967991769071129e-13
0.56312625250501,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009400521601491699,0.12931980469453136,0.29683349313398844,10.0,1.3416492799263805e-7,1.7608847613026264e-7,2.044711650635885e-6,4.967993391051476e-13,4.967994794244206e-13,4.96799372461076e-13
0.5651302605210421,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009496846811055592,0.12938815560465833,0.296846919729977,10.0,1.3562486696711455e-7,1.7738523979396315e-7,2.0454795694604696e-6,4.967995038725905e-13,4.967995329950819e-13,4.967994794244206e-13
0.5671342685370742,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009572090147745689,0.12944582356913334,0.2968492214528819,10.0,1.360014560184172e-7,1.7803492651041196e-7,2.052050422682786e-6,4.967995552398809e-13,4.967995823867674e-13,4.967995823867674e-13
0.5691382765531062,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009598036562730684,0.12947704477243205,0.2968505188265045,10.0,1.3751691160453204e-7,1.7817753758649428e-7,2.0602830067812684e-6,4.967995823867674e-13,4.967999760913938e-13,4.967999760913938e-13
0.5711422845691383,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009633745191715833,0.12958828191998328,0.2968653147425292,10.0,1.375497681826188e-7,1.783156437627617e-7,2.0650020527880358e-6,4.967999760913938e-13,4.968002973596082e-13,4.968005313101237e-13
0.5731462925851704,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009634377049650806,0.12970909616447784,0.29687160720355626,10.0,1.3764240206228444e-7,1.783664859532795e-7,2.094646319983339e-6,4.96800522555245e-13,4.968005220968101e-13,4.96800722372635e-13
0.5751503006012024,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009701316753889182,0.12971796324786336,0.2968794442259978,10.0,1.3800606022567475e-7,1.7924506689710468e-7,2.095532306766813e-6,4.96800836292819e-13,4.968012767369381e-13,4.96800836292819e-13
0.5771543086172345,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009704499883289771,0.12973576560795022,0.29688176809698247,10.0,1.3820367907933735e-7,1.820105107069399e-7,2.103164345506443e-6,4.968012762078771e-13,4.968014336687415e-13,4.968012767369381e-13
0.5791583166332666,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009751754000100914,0.1297532375962319,0.2968935085019964,10.0,1.3843087028847368e-7,1.8202764004271713e-7,2.10549805061108e-6,4.968014292595003e-13,4.968016342786518e-13,4.968014292595003e-13
0.5811623246492986,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009771851557122799,0.1297696500204473,0.2968985766569883,10.0,1.3891126721466947e-7,1.837880698312806e-7,2.1178769964809335e-6,4.968021512601338e-13,4.968016687950302e-13,4.968021467555008e-13
0.5831663326653307,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009788321496783157,0.1298564186942639,0.2969133973570086,10.0,1.3910480986404436e-7,1.8433242451877133e-7,2.1416333972179156e-6,4.968021657516093e-13,4.968021282861068e-13,4.96802161943057e-13
0.5851703406813628,1.0,1.0,0.5308354793558094,0.5319180130498801,0.009868680970352667,0.12991816694589023,0.2969157356096104,10.0,1.397270509566897e-7,1.8490811024208583e-7,2.1594943482097496e-6,4.968023282234593e-13,4.968021512601338e-13,4.968023494882084e-13
0.5871743486973948,1.0,1.0,0.5308354793558094,0.5319180130498801,0.00996561969233928,0.1299182974368619,0.29691623173660264,10.0,1.3977716526457282e-7,1.857248980689948e-7,2.1670024582126557e-6,4.968026757803704e-13,4.968023280150141e-13,4.968026757803704e-13
0.5891783567134269,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010007441956378045,0.12995701020192224,0.2969332401878549,10.0,1.4074224602722943e-7,1.8620846704500323e-7,2.170242083334331e-6,4.968027999988205e-13,4.968026757803704e-13,4.968027999988205e-13
0.591182364729459,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010041590337834326,0.13005575338730876,0.2969397859998112,10.0,1.4261936536808162e-7,1.8663089822569815e-7,2.172324453512261e-6,4.968033887186598e-13,4.968027999988205e-13,4.968033954689674e-13
0.593186372745491,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010163809475513022,0.13008298799034126,0.2969487405383334,10.0,1.4437225159742065e-7,1.8668256020730268e-7,2.1944435333552087e-6,4.968034271224577e-13,4.968036526543068e-13,4.968033967257717e-13
0.5951903807615231,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010208473212291992,0.13014192091623328,0.29695108567029826,10.0,1.4460768447000422e-7,1.8720989100125262e-7,2.1975796221035014e-6,4.968036526543068e-13,4.968038908324136e-13,4.96803636601895e-13
0.5971943887775552,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010279907286327836,0.13014710448093336,0.29696418046224105,10.0,1.453084424208934e-7,1.882156796855548e-7,2.206616079999254e-6,4.968040167590551e-13,4.968040161013657e-13,4.968040166297197e-13
0.5991983967935872,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010304121051111169,0.13028647645780794,0.296969267380717,10.0,1.4586054871367448e-7,1.8984732720504975e-7,2.2128676502396106e-6,4.968050221420721e-13,4.968046816736855e-13,4.968052264249866e-13
0.6012024048096193,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010325627171212649,0.13029360604593504,0.296985435920767,10.0,1.4589762753777677e-7,1.9078567847499026e-7,2.2183219680500678e-6,4.968052264249866e-13,4.96805281742726e-13,4.96805281466598e-13
0.6032064128256514,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010336129082073103,0.13032991929720011,0.2969877806877202,10.0,1.466222309194998e-7,1.9108405946221947e-7,2.232069162973576e-6,4.968053806102684e-13,4.968053837025487e-13,4.968053837025487e-13
0.6052104208416834,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010353853039750912,0.13041225594254713,0.2969894243732196,10.0,1.4908764297289107e-7,1.9384923250832866e-7,2.2383614084819984e-6,4.968054176003488e-13,4.968054584879778e-13,4.968054580461036e-13
0.6072144288577155,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010374061161983817,0.13049456942846366,0.297006621004384,10.0,1.4913244693775686e-7,1.943999285350829e-7,2.2488638308588817e-6,4.968056871056182e-13,4.968056871056182e-13,4.968056871056182e-13
0.6092184368737475,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010457708730665973,0.13050028274839104,0.29701552706131007,10.0,1.5199054470570242e-7,1.958557814316578e-7,2.2596110824785322e-6,4.968056985546092e-13,4.968057004446362e-13,4.968058403464355e-13
0.6112224448897795,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010727564905574827,0.13057443532029106,0.2970234463786459,10.0,1.5407890180621083e-7,1.966293002672174e-7,2.266390183665942e-6,4.968058403939802e-13,4.968058082325765e-13,4.968060636079448e-13
0.6132264529058116,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010735371669920531,0.13057685967424254,0.2970257837878889,10.0,1.5429191788847947e-7,1.966520169881155e-7,2.282515976159661e-6,4.968060636079448e-13,4.968058403939802e-13,4.968063001649914e-13
0.6152304609218436,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010735665133652875,0.13059574988645098,0.29704249793483983,10.0,1.5439454581400546e-7,1.9820259161565615e-7,2.309601695337808e-6,4.968063535220918e-13,4.968060636079448e-13,4.968063738480891e-13
0.6172344689378757,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010739254928873003,0.1306810484783969,0.2970452645391589,10.0,1.5525640201243121e-7,2.002341023157026e-7,2.3102229927808105e-6,4.968063738480891e-13,4.968063535220918e-13,4.968066601236295e-13
0.6192384769539078,1.0,1.0,0.5308354793558094,0.5319180130498801,0.010923065456152998,0.13069358936925068,0.29706273549807205,10.0,1.5726561407587335e-7,2.0158829900182876e-7,2.3144167465254084e-6,4.968066963695714e-13,4.968063738480891e-13,4.968067009760773e-13
0.6212424849699398,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011038229967706892,0.1307342477967076,0.2970650588025033,10.0,1.6081362865728367e-7,2.0171694886314296e-7,2.330447393823368e-6,4.96806712819766e-13,4.968066963695714e-13,4.96806712819766e-13
0.6232464929859719,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011079240283281356,0.13074127146058384,0.2970703464824308,10.0,1.621027109342403e-7,2.029906113632537e-7,2.3478332534874857e-6,4.968067405467843e-13,4.968067307600979e-13,4.968076912224102e-13
0.625250501002004,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01113870754152452,0.13074137013019538,0.29708516216526043,10.0,1.6217486396182504e-7,2.0327520687364276e-7,2.3555992979884966e-6,4.968078413818949e-13,4.968076831316873e-13,4.968078413818949e-13
0.627254509018036,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01116877835684145,0.13080410445230697,0.2970990822735307,10.0,1.6292919724021975e-7,2.0341878627438547e-7,2.378435838701825e-6,4.968079132270524e-13,4.968078412049384e-13,4.968079132270524e-13
0.6292585170340681,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011172402805994344,0.13082359018741638,0.29710326756528654,10.0,1.6302856933496322e-7,2.0475611116164278e-7,2.3831289344944545e-6,4.968081539616477e-13,4.968079132270524e-13,4.968081539616477e-13
0.6312625250501002,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011202919727438466,0.1312352529926501,0.2971055702574445,10.0,1.6364782473609824e-7,2.0476429577322295e-7,2.4008722129643082e-6,4.968086784280621e-13,4.968081539616477e-13,4.96808683145882e-13
0.6332665330661322,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011343387180702593,0.13126844173873053,0.29712627875139375,10.0,1.6405002037333328e-7,2.050560893177962e-7,2.414446115895829e-6,4.968090301732294e-13,4.968082217583033e-13,4.968090301732294e-13
0.6352705410821643,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011369931982712692,0.13128783773994196,0.2971287149589459,10.0,1.654399146239574e-7,2.07554074202286e-7,2.42236369160109e-6,4.968091949281019e-13,4.968087375602253e-13,4.968091949281019e-13
0.6372745490981964,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011463113785527121,0.13132253586998446,0.2971450075551955,10.0,1.6703282939597011e-7,2.0763000994036218e-7,2.426063160524034e-6,4.968092631026596e-13,4.968090308400528e-13,4.968092400300753e-13
0.6392785571142284,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011494667837725224,0.1314705843920846,0.2971472833614217,10.0,1.6733557162223749e-7,2.0807158233058132e-7,2.432170795888651e-6,4.968092710282749e-13,4.96809234602931e-13,4.968092730816916e-13
0.6412825651302605,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01152143145630386,0.13152011337870287,0.2971486723055367,10.0,1.679373796542838e-7,2.0821443408132925e-7,2.532379628480462e-6,4.968093479732349e-13,4.968092602041845e-13,4.968093484530098e-13
0.6432865731462926,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01159194633696142,0.13152404098337397,0.2971592542713751,10.0,1.6921470048862048e-7,2.0827730523716147e-7,2.5345195698425367e-6,4.968093949777498e-13,4.968093949777498e-13,4.968093949777498e-13
0.6452905811623246,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011632509497229063,0.1315288646271472,0.2971685798434703,10.0,1.7097379602276486e-7,2.0827842941363692e-7,2.535784310524054e-6,4.968095721026442e-13,4.968095721026442e-13,4.968095721026442e-13
0.6472945891783567,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011706142617968013,0.13159251890970677,0.2971790954404469,10.0,1.7135027556551983e-7,2.0853657723039072e-7,2.543919260844856e-6,4.968107502228931e-13,4.968107502228931e-13,4.968107502228931e-13
0.6492985971943888,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011748425939478493,0.13168399367132988,0.2971879211200451,10.0,1.7451036741171103e-7,2.0883328351060265e-7,2.6094917498163206e-6,4.968115361800826e-13,4.968114617428155e-13,4.968114617428155e-13
0.6513026052104208,1.0,1.0,0.5308354793558094,0.5319180130498801,0.011861049685761543,0.13176715743261908,0.29719016399476544,10.0,1.7665612751057037e-7,2.0989038911954776e-7,2.6469522179149205e-6,4.968116692531746e-13,4.968115361800826e-13,4.968115143522003e-13
0.6533066132264529,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012102196769807378,0.131776077175211,0.29721041647723145,10.0,1.7860849665134338e-7,2.1199673242110322e-7,2.6812340365718875e-6,4.968117553554502e-13,4.968121880359033e-13,4.968117640088335e-13
0.655310621242485,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01211627651180068,0.1317806823337855,0.29721203165347504,10.0,1.78838697264276e-7,2.1213757970091468e-7,2.7176177127806314e-6,4.968121924607393e-13,4.968131079507171e-13,4.968121954717339e-13
0.657314629258517,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012177161180637384,0.13183906478861973,0.2972319745782468,10.0,1.795139550328912e-7,2.124357737482044e-7,2.7291929715344067e-6,4.968137674348273e-13,4.968131735847956e-13,4.968137642581803e-13
0.6593186372745491,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012219289151916966,0.13184177258701105,0.29723420086496455,10.0,1.8036066582557023e-7,2.1284912416846215e-7,2.7359451861502096e-6,4.968148571758047e-13,4.96814740577564e-13,4.968148586445266e-13
0.6613226452905812,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012234067275090474,0.13195403999907074,0.2972426448809971,10.0,1.805277521259565e-7,2.1308792018497345e-7,2.7427311472332725e-6,4.968152203370511e-13,4.968148590104886e-13,4.968152312141883e-13
0.6633266533066132,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01228866280881121,0.13197328844743134,0.2972566220894341,10.0,1.811931809261826e-7,2.1309218696187177e-7,2.766909032103864e-6,4.968153919369236e-13,4.968152154342587e-13,4.968153884951708e-13
0.6653306613226453,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012303916302786766,0.1322118786196137,0.29727579019354045,10.0,1.8180326022252e-7,2.1388599347484936e-7,2.7860735097768807e-6,4.968156659757052e-13,4.968153884951708e-13,4.968156659757052e-13
0.6673346693386774,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012479605206560251,0.13224887973716903,0.2972771349033509,10.0,1.8231498460694378e-7,2.1453220069819556e-7,2.8010519599254e-6,4.968156779248318e-13,4.968156659757052e-13,4.968156779248318e-13
0.6693386773547094,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012620763653934518,0.13236181648966408,0.2972793146109577,10.0,1.8250955999548217e-7,2.1517074223111403e-7,2.8202409638196265e-6,4.968157535679012e-13,4.968156779248318e-13,4.968157590622721e-13
0.6713426853707415,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012700884218252169,0.13236340045936607,0.29730227442726515,10.0,1.8262944983334053e-7,2.1554082160707232e-7,2.8235855292259946e-6,4.968166327039218e-13,4.968157239604333e-13,4.968163512378618e-13
0.6733466933867736,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012751979388419583,0.13251931218449173,0.2973098620338117,10.0,1.8361924171143454e-7,2.157381007869727e-7,2.8609085191253737e-6,4.968166813547911e-13,4.968166814956361e-13,4.96816389223302e-13
0.6753507014028056,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012783900763115707,0.13255576043379438,0.29732336971316825,10.0,1.8392995035788755e-7,2.1624767059658152e-7,2.862610742023081e-6,4.968166922301144e-13,4.968166922301144e-13,4.968164295006668e-13
0.6773547094188377,1.0,1.0,0.5308354793558094,0.5319180130498801,0.012879866524182585,0.1325827673153597,0.2973254975753714,10.0,1.8396476930442322e-7,2.1659537047576203e-7,2.87204896988932e-6,4.968168596408071e-13,4.968168596408071e-13,4.968166922301144e-13
0.6793587174348698,1.0,1.0,0.5308354793558094,0.5319180130498801,0.01299944740526914,0.13274678213666397,0.2973448700983801,10.0,1.843704199591876e-7,2.1948531111693263e-7,2.8800242381924603e-6,4.96817097615733e-13,4.96817097615733e-13,4.968167772750027e-13
0.6813627254509018,1.0,1.0,0.5308354793558094,0.5319180130498801,0.013003150938309461,0.1328214876412642,0.2973489801312473,10.0,1.8493380608378852e-7,2.1955134299774708e-7,2.898993376350769e-6,4.968176765764083e-13,4.968176765764083e-13,4.968171160592921e-13
0.6833667334669339,1.0,1.0,0.5308354793558094,0.5319180130498801,0.013090801911478411,0.1328826694688616,0.29737064725903894,10.0,1.8575033276011526e-7,2.1965540986274532e-7,2.9182374253177534e-6,4.96817832202833e-13,4.968178134729021e-13,4.968176765764083e-13
0.685370741482966,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013143378928675436,0.13296024068486295,0.29737271820949296,10.0,1.8618758100381923e-7,2.2174795093628225e-7,2.918490939317501e-6,4.968185111518153e-13,4.968185111518153e-13,4.968185111518153e-13
0.687374749498998,1.0,1.0,0.5308354793558095,0.5319180130498801,0.01322743116108026,0.13302929237567737,0.29738081228451724,10.0,1.8650070852502224e-7,2.2217309130533682e-7,2.9209175922083258e-6,4.96818810112036e-13,4.96818810112036e-13,4.968186335160065e-13
0.6893787575150301,1.0,1.0,0.5308354793558095,0.5319180130498801,0.0132291376775392,0.13303526550424433,0.2973967079630135,10.0,1.87207386764117e-7,2.2338585458838544e-7,2.9421837103863944e-6,4.968191374619317e-13,4.96819137568491e-13,4.96818810112036e-13
0.6913827655310621,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013254369916162962,0.13305396465656633,0.2974177211753038,10.0,1.8959925308948677e-7,2.23586621480763e-7,2.9572603362669066e-6,4.968195622381425e-13,4.968195622381425e-13,4.968195622381425e-13
0.6933867735470942,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013269496484905718,0.13313501394904567,0.2974189364152477,10.0,1.912463105837877e-7,2.257368775289863e-7,2.9705417327578873e-6,4.968202347977921e-13,4.96820242394984e-13,4.968202375618656e-13
0.6953907815631263,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013353191027682584,0.13323791934088003,0.29742094558269655,10.0,1.921453350006698e-7,2.2718363646040852e-7,2.974666040176685e-6,4.968202616385457e-13,4.968202616385457e-13,4.968202597724998e-13
0.6973947895791583,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013681846866771409,0.1333358475641007,0.29744542729709256,10.0,1.9235124461856586e-7,2.2811591461942043e-7,3.0007548635958085e-6,4.968202618826291e-13,4.968202618826291e-13,4.968202923805183e-13
0.6993987975951904,1.0,1.0,0.5308354793558095,0.5319180130498801,0.013747303939390295,0.13340433344175054,0.29745559580893205,10.0,1.928180450439508e-7,2.2859203905533282e-7,3.0282373038884283e-6,4.968206059774225e-13,4.968206059774225e-13,4.968206059774225e-13
0.7014028056112225,1.0,1.0,0.5308354793558097,0.5319180130498801,0.013800008162353744,0.1334065393677215,0.29746820666858387,10.0,1.936818812291097e-7,2.3109523622427611e-7,3.0519186002218973e-6,4.968212266380661e-13,4.968212258276793e-13,4.968211255172585e-13
0.7034068136272545,1.0,1.0,0.5308354793558097,0.5319180130498801,0.01393980051307734,0.13340941995871403,0.2974701493720968,10.0,1.9400229958490501e-7,2.3128901680815284e-7,3.052541042861805e-6,4.968212810199639e-13,4.968213192674971e-13,4.968212648039624e-13
0.7054108216432866,1.0,1.0,0.5308354793558097,0.5319180130498801,0.013967971578098157,0.13347571250096688,0.2974944461956981,10.0,1.9422682232633887e-7,2.3227107478781564e-7,3.079856989135364e-6,4.968213180817648e-13,4.968213794617188e-13,4.968214007187546e-13
0.7074148296593187,1.0,1.0,0.5308354793558098,0.5319180130498801,0.013987951330996645,0.13351128598815043,0.29749510811063423,10.0,1.947430912590524e-7,2.3288437735348e-7,3.082501334228441e-6,4.968215557949831e-13,4.968221550132442e-13,4.968215677286732e-13
0.7094188376753507,1.0,1.0,0.5308354793558098,0.5319180130498801,0.014101300342788227,0.1335858106499973,0.2975184281080468,10.0,1.9567511834629776e-7,2.3330199058153404e-7,3.095580660261891e-6,4.968221550132442e-13,4.968224210192024e-13,4.968221550724849e-13
0.7114228456913828,1.0,1.0,0.5308354793558098,0.5319180130498801,0.014217352064954118,0.1335939354735419,0.2975202998523456,10.0,1.957368203716243e-7,2.3476556890807276e-7,3.104283901288037e-6,4.968230660671272e-13,4.968230660671272e-13,4.968224213700894e-13
0.7134268537074149,1.0,1.0,0.5308354793558098,0.5319180130498801,0.014234179143211876,0.13362225995629662,0.2975342824258103,10.0,1.9993865389134803e-7,2.3544329185923657e-7,3.113837134994636e-6,4.968234782566426e-13,4.968234782566426e-13,4.968235059232399e-13
0.7154308617234469,1.0,1.0,0.5308354793558099,0.5319180130498801,0.014340273674484304,0.1338580918868657,0.29754572097327703,10.0,2.0085731700917463e-7,2.3600241387992095e-7,3.1598506556381227e-6,4.968235058167762e-13,4.968235059232399e-13,4.968235090035278e-13
0.717434869739479,1.0,1.0,0.5308354793558099,0.5319180130498801,0.01443496985634534,0.13392621720597458,0.29756957141469353,10.0,2.0387960573541832e-7,2.367082718545332e-7,3.1682016307966055e-6,4.96824048173101e-13,4.968238183731983e-13,4.96824048173101e-13
0.7194388777555111,1.0,1.0,0.53083547935581,0.5319180130498801,0.014541871082818965,0.13399186910347782,0.29757136788557054,10.0,2.045012988316122e-7,2.3709918467729374e-7,3.1687235303370415e-6,4.968241348809901e-13,4.968241348809901e-13,4.968242591536577e-13
0.7214428857715431,1.0,1.0,0.5308354793558101,0.5319180130498801,0.014616881950242149,0.13429359080671438,0.29757511466985853,10.0,2.0678115954348172e-7,2.3775907800861747e-7,3.185651218768994e-6,4.968242037628763e-13,4.968241783726987e-13,4.968251035528177e-13
0.7234468937875751,1.0,1.0,0.5308354793558102,0.5319180130498801,0.014702259170366739,0.13436792070585146,0.2975972370371577,10.0,2.0793483931281513e-7,2.395914997054135e-7,3.1948184052487148e-6,4.968242602462737e-13,4.968242671420963e-13,4.96825465356008e-13
0.7254509018036072,1.0,1.0,0.5308354793558102,0.5319180130498801,0.014760161916721788,0.1343735074522424,0.29761695317928316,10.0,2.094741453496117e-7,2.407710116576228e-7,3.21581543845034e-6,4.968251035528177e-13,4.968251035528177e-13,4.968255589829325e-13
0.7274549098196392,1.0,1.0,0.5308354793558103,0.5319180130498801,0.01479864248374088,0.1344352845950084,0.29762160785165814,10.0,2.1001139253138057e-7,2.4267232962235245e-7,3.224211705114361e-6,4.968256287572973e-13,4.968256183322713e-13,4.9682558549382e-13
0.7294589178356713,1.0,1.0,0.5308354793558104,0.5319180130498801,0.01486832832860563,0.1344495018765178,0.297623324911455,10.0,2.1080483678876447e-7,2.427150415447015e-7,3.260887100342216e-6,4.968257608393744e-13,4.96825770017442e-13,4.96825732018424e-13
0.7314629258517034,1.0,1.0,0.5308354793558105,0.5319180130498801,0.015130324125189575,0.13450871211840418,0.29764962802706135,10.0,2.1137744753113752e-7,2.4316267792879035e-7,3.2758530267576696e-6,4.968264835895531e-13,4.968264835895531e-13,4.968264859458082e-13
0.7334669338677354,1.0,1.0,0.5308354793558107,0.5319180130498801,0.015157789285448107,0.13461828980173582,0.29765980828684585,10.0,2.1223572513481676e-7,2.4427968546840004e-7,3.284424900121601e-6,4.968273618642508e-13,4.968273618642508e-13,4.968273618642508e-13
0.7354709418837675,1.0,1.0,0.5308354793558109,0.5319180130498801,0.015189888059726622,0.1346647285720288,0.2976745092541474,10.0,2.135609217519212e-7,2.462157987737686e-7,3.28762796081941e-6,4.968274125926272e-13,4.968274125926272e-13,4.968274123356397e-13
0.7374749498997996,1.0,1.0,0.5308354793558111,0.5319180130498801,0.015373727638309095,0.13470901531329404,0.2976761429374582,10.0,2.14545528158864e-7,2.490918775594548e-7,3.370664358709639e-6,4.96828104526337e-13,4.96828104526337e-13,4.96828104526337e-13
0.7394789579158316,1.0,1.0,0.5308354793558113,0.5319180130498801,0.015448504472064781,0.13479814533186654,0.29770286623071107,10.0,2.1563017116992062e-7,2.4936110535684443e-7,3.3816165247030117e-6,4.968284861924675e-13,4.968284722841546e-13,4.968285612905659e-13
0.7414829659318637,1.0,1.0,0.5308354793558115,0.5319180130498801,0.015495325266487614,0.13486130766754328,0.29770369040710026,10.0,2.1704878588672958e-7,2.494826022083914e-7,3.4010266158133615e-6,4.968285676316141e-13,4.968285676316141e-13,4.968285693291145e-13
0.7434869739478958,1.0,1.0,0.5308354793558115,0.5319180130498801,0.01554198696500792,0.13497360323376717,0.297728248019954,10.0,2.172787657272841e-7,2.503178168152123e-7,3.417095912011169e-6,4.968293630686743e-13,4.968293670335802e-13,4.968293679064909e-13
0.7454909819639278,1.0,1.0,0.5308354793558119,0.5319180130498801,0.015708550706293945,0.13497663125993328,0.2977297945291741,10.0,2.1784382080582176e-7,2.512289741094169e-7,3.4295794963464385e-6,4.968293987960292e-13,4.968293987960292e-13,4.968293980970736e-13
0.7474949899799599,1.0,1.0,0.5308354793558122,0.5319180130498801,0.015786157668379985,0.13502624317131293,0.29774861003686404,10.0,2.1855912372930226e-7,2.514858298244198e-7,3.4389988712061414e-6,4.968307737397464e-13,4.968307737397464e-13,4.968304037082596e-13
0.749498997995992,1.0,1.0,0.5308354793558125,0.5319180130498801,0.01581159940795359,0.1350266862315299,0.29775692448919583,10.0,2.1894783206499475e-7,2.5159451695053187e-7,3.443927196287247e-6,4.968317431072082e-13,4.968312150333432e-13,4.968317431072082e-13
0.751503006012024,1.0,1.0,0.530835479355813,0.5319180130498801,0.01592754901539583,0.1350776222224762,0.2977827970996806,10.0,2.2042289318355492e-7,2.517158616124344e-7,3.462335144268617e-6,4.968324911073394e-13,4.968324911073394e-13,4.968320591445348e-13
0.7535070140280561,1.0,1.0,0.5308354793558135,0.5319180130498801,0.015958120617645195,0.1350857053116659,0.297784252800828,10.0,2.206525558564218e-7,2.5267992336399996e-7,3.48563521932729e-6,4.968328301545606e-13,4.968328290583478e-13,4.968324911073394e-13
0.7555110220440882,1.0,1.0,0.5308354793558141,0.5319180130498801,0.0161185636227343,0.13514344886578936,0.2977945777556909,10.0,2.209977093189193e-7,2.5412387078168696e-7,3.510056367861761e-6,4.968332712735247e-13,4.968342448600211e-13,4.968332240251602e-13
0.7575150300601202,1.0,1.0,0.5308354793558148,0.5319180130498801,0.016293521616221864,0.13549852322330805,0.2978117761875358,10.0,2.2124011277296383e-7,2.5654091410900036e-7,3.5201539429154556e-6,4.968342277581797e-13,4.968347331809428e-13,4.968342197022224e-13
0.7595190380761523,1.0,1.0,0.5308354793558154,0.5319180130498801,0.01633172983041416,0.1356031046759786,0.2978381299873431,10.0,2.2334572517394105e-7,2.5660321092611475e-7,3.538119412260106e-6,4.968347331809428e-13,4.968348872242171e-13,4.968345946897394e-13
0.7615230460921844,1.0,1.0,0.5308354793558163,0.5319180130498801,0.016426723904144496,0.13568342029985614,0.2978394914059104,10.0,2.2506215318274909e-7,2.5719323033708423e-7,3.5458730423731752e-6,4.968349015699887e-13,4.968349072844531e-13,4.968347752303597e-13
0.7635270541082164,1.0,1.0,0.5308354793558172,0.5319180130498801,0.016550676616801614,0.13570988552931193,0.29784160422634376,10.0,2.2528398191606328e-7,2.5759216945446203e-7,3.5616712479436008e-6,4.968349072844531e-13,4.968358007523922e-13,4.968357844184358e-13
0.7655310621242485,1.0,1.0,0.5308354793558183,0.5319180130498801,0.016749759141419473,0.13574038504848915,0.2978673952453838,10.0,2.2793459544213807e-7,2.6257401404786917e-7,3.5801743738777063e-6,4.968357844184358e-13,4.968367734485213e-13,4.968367781741238e-13
0.7675350701402806,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01678977338167058,0.13586338660969074,0.2978897001952685,10.0,2.2798517145019692e-7,2.629967762258945e-7,3.5886723911543162e-6,4.96837792804306e-13,4.968380154789808e-13,4.96837792234425e-13
0.7695390781563126,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01686176448501526,0.13592012377028373,0.2978942207110565,10.0,2.3249559441836959e-7,2.6360435267841925e-7,3.6352553752417527e-6,4.968380154789808e-13,4.968384084145243e-13,4.968380371287441e-13
0.7715430861723447,1.0,1.0,0.5314238650701681,0.5319180130498801,0.017075002323701023,0.1360242638006915,0.2978954845279456,10.0,2.3314061378845007e-7,2.642679440962001e-7,3.6765963526662435e-6,4.968388033046967e-13,4.968385136554979e-13,4.968388033046967e-13
0.7735470941883767,1.0,1.0,0.5314238650701681,0.5319180130498801,0.017127998223333513,0.13612119204094464,0.29792375610786176,10.0,2.3369407424601143e-7,2.64949716603592e-7,3.676710409419067e-6,4.968391831450964e-13,4.968388033046967e-13,4.968393341376482e-13
0.7755511022044088,1.0,1.0,0.5314238650701681,0.5319180130498801,0.017150359612898132,0.13621588753202582,0.2979388764930679,10.0,2.3668225948660525e-7,2.6622586993514017e-7,3.7108880580350655e-6,4.96839352730463e-13,4.96839352730463e-13,4.968403554995289e-13
0.7775551102204409,1.0,1.0,0.5314238650701681,0.5319180130498801,0.017150396946872377,0.1364053093559292,0.2979510438238567,10.0,2.367030345806968e-7,2.6762004187869186e-7,3.7395479628623465e-6,4.968403549244575e-13,4.968393620199288e-13,4.968404705318403e-13
0.779559118236473,1.0,1.0,0.5314238650701681,0.5319180130498801,0.017606028615476943,0.13655082692617423,0.2979522068713955,10.0,2.3852563992458306e-7,2.6884537573479286e-7,3.7406256057621093e-6,4.968405169199906e-13,4.968397722395771e-13,4.968407947187262e-13
0.781563126252505,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01763526667476558,0.13663996906448211,0.29798083373653045,10.0,2.388130785860493e-7,2.697259778827099e-7,3.7526003106364893e-6,4.968407855556095e-13,4.968407863755919e-13,4.9684177902463e-13
0.7835671342685371,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01767289475160991,0.13664852444235923,0.2979891440349768,10.0,2.4006117269604473e-7,2.712136758006197e-7,3.7936854665724856e-6,4.968417595875255e-13,4.968417543580879e-13,4.968425205046582e-13
0.7855711422845691,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01773262508048157,0.136650504921092,0.29800857439465617,10.0,2.404186916158988e-7,2.719009507765991e-7,3.820922541771727e-6,4.968425205046582e-13,4.968425205046582e-13,4.968426462286541e-13
0.7875751503006012,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01775480012981946,0.13668646369143028,0.2980096336526956,10.0,2.404701132294072e-7,2.743968949079368e-7,3.829713568600726e-6,4.968426633292937e-13,4.968426633292937e-13,4.968430770211491e-13
0.7895791583166333,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01792964045555473,0.13669874764581746,0.2980386036004924,10.0,2.4125458723255166e-7,2.7625266830469574e-7,3.83860008524999e-6,4.968430724527386e-13,4.968431041533501e-13,4.968433452138886e-13
0.7915831663326653,1.0,1.0,0.5314238650701681,0.5319180130498801,0.0179731348167546,0.1367583431475244,0.29804051382133734,10.0,2.420679445209781e-7,2.777966758084928e-7,3.873913283918302e-6,4.968433452138886e-13,4.968433175377999e-13,4.968436476006912e-13
0.7935871743486974,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018118071781971,0.1369985233444805,0.29806678799933345,10.0,2.461739827074265e-7,2.781421275588846e-7,3.882465852576243e-6,4.968437161307783e-13,4.968443102219571e-13,4.968443102219571e-13
0.7955911823647295,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01836507030758053,0.1370501068991638,0.2980677405914238,10.0,2.471202297926297e-7,2.7977542168921196e-7,3.8983015393177595e-6,4.968443102219571e-13,4.968443277769386e-13,4.968445061536452e-13
0.7975951903807615,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01839878629444258,0.13715943740987405,0.2980929969380749,10.0,2.4727297179229074e-7,2.8008737418316634e-7,3.910740347262839e-6,4.968445061536452e-13,4.968445061536452e-13,4.968448671421075e-13
0.7995991983967936,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018434776825522924,0.13717514837751071,0.2980970416676256,10.0,2.4895323085315803e-7,2.811399024248588e-7,3.915492024533498e-6,4.968448671421075e-13,4.968452301859858e-13,4.968452301859858e-13
0.8016032064128257,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018493129351847857,0.1374397476032365,0.29812566349892755,10.0,2.49262451606011e-7,2.829457956903019e-7,3.951050964717949e-6,4.96845295688261e-13,4.968463274926367e-13,4.968457219377402e-13
0.8036072144288577,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018570223247465663,0.13767959874579042,0.2981265039015992,10.0,2.501108047256456e-7,2.83283840646722e-7,3.967699697294536e-6,4.968457265295179e-13,4.968467460246236e-13,4.968461905529366e-13
0.8056112224448898,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01862840717811783,0.137702595789696,0.2981466045571747,10.0,2.5566700967759434e-7,2.8670261930939675e-7,3.9903610560306754e-6,4.968461905529366e-13,4.968469292576667e-13,4.968463274926367e-13
0.8076152304609219,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018735698767860492,0.13774182206086732,0.2981561243959473,10.0,2.5668580781104785e-7,2.869628572266372e-7,3.998479310215054e-6,4.968463274926367e-13,4.968469348190676e-13,4.968469347641046e-13
0.8096192384769539,1.0,1.0,0.5314238650701681,0.5319180130498801,0.018980309563318067,0.1378098209319903,0.29818517116572635,10.0,2.604768742174833e-7,2.912558753090291e-7,4.003415045334984e-6,4.968469348190676e-13,4.968481033275411e-13,4.968481033275411e-13
0.811623246492986,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019028932719241925,0.138147465564822,0.2981859002831105,10.0,2.605952790020018e-7,2.9246454440277585e-7,4.003582948375728e-6,4.968481033275411e-13,4.968481740754627e-13,4.968481744416276e-13
0.8136272545090181,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019072780893131296,0.13818800305060264,0.2982013479371585,10.0,2.614031099760669e-7,2.927121466817105e-7,4.059211649885457e-6,4.968481740124464e-13,4.968484819544387e-13,4.968484781115148e-13
0.8156312625250501,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019256601739759228,0.1382004547463098,0.2982158287251068,10.0,2.6396907471307334e-7,2.9327980148042386e-7,4.06495679025648e-6,4.968485019554939e-13,4.968484830716461e-13,4.968495445980628e-13
0.8176352705410822,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019307575620403764,0.1382307424792385,0.2982452915938325,10.0,2.6443570312738177e-7,2.958936427037384e-7,4.068030766024889e-6,4.968495445856329e-13,4.968495374894098e-13,4.968501688127399e-13
0.8196392785571143,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01940746121198605,0.1382308686885582,0.2982459069132726,10.0,2.6590137569890476e-7,2.9764926892689536e-7,4.099049291691259e-6,4.968501688127399e-13,4.968501683327109e-13,4.968511673028733e-13
0.8216432865731463,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019493816178293627,0.13872200708550153,0.29825723842356267,10.0,2.697616014177914e-7,2.989039409456063e-7,4.134487615287544e-6,4.968511673028733e-13,4.968511673028733e-13,4.968517804211092e-13
0.8236472945891784,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01954537194205518,0.13875996909384702,0.29827613206800546,10.0,2.725737812893676e-7,3.0028837619389906e-7,4.137838535227129e-6,4.968518088140522e-13,4.968517804211092e-13,4.968531634758924e-13
0.8256513026052105,1.0,1.0,0.5314238650701681,0.5319180130498801,0.01959991974725717,0.1388004958712366,0.29830600229820853,10.0,2.736297865009911e-7,3.010587897501983e-7,4.1380938020431246e-6,4.968531615763827e-13,4.968531609406576e-13,4.968537911867422e-13
0.8276553106212425,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019753993820365235,0.13886404754326145,0.2983065014385097,10.0,2.7514014100766744e-7,3.0195202424356073e-7,4.153681467338241e-6,4.968537911867422e-13,4.968537911867422e-13,4.968543476884314e-13
0.8296593186372746,1.0,1.0,0.5314238650701681,0.5319180130498801,0.019964519853216695,0.13902349607184342,0.2983142874494155,10.0,2.771847596280845e-7,3.029611123491648e-7,4.154916783587058e-6,4.968543552532754e-13,4.968543552532754e-13,4.968550180359759e-13
0.8316633266533067,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020008196466785914,0.13924425745904428,0.29833701230254267,10.0,2.781325948573398e-7,3.0588353281604555e-7,4.156466297847325e-6,4.968550098157782e-13,4.968551268138505e-13,4.968552168826021e-13
0.8336673346693386,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020097572967209713,0.13928989903046465,0.2983672812582872,10.0,2.790219454541798e-7,3.085993308348989e-7,4.169866975084437e-6,4.968552168826021e-13,4.968552168826021e-13,4.968560151470275e-13
0.8356713426853707,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02016307062051996,0.13947097374865075,0.2983725065355674,10.0,2.807869324735773e-7,3.0904917162405247e-7,4.172965047198922e-6,4.968560075339297e-13,4.968560165068401e-13,4.968560592645228e-13
0.8376753507014028,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020223373706434088,0.13970858115148418,0.298429106909828,10.0,2.84081557148703e-7,3.092372323620615e-7,4.191893701246467e-6,4.968575068963142e-13,4.968575260037584e-13,4.968575068963142e-13
0.8396793587174348,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02044071782388773,0.1397380013438731,0.29843190729173236,10.0,2.864559830032168e-7,3.0950599404637394e-7,4.254406091447432e-6,4.968579559564562e-13,4.968579622758351e-13,4.968579521739885e-13
0.8416833667334669,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020441883657440006,0.13976662091041384,0.2984914581368973,10.0,2.8699104258088416e-7,3.1357874088310587e-7,4.282924202748147e-6,4.968583078116644e-13,4.968583078116644e-13,4.968583354391721e-13
0.843687374749499,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020729203935365013,0.1398180149441742,0.29849250141616857,10.0,2.8872963570235847e-7,3.1466176202675033e-7,4.3295012813204805e-6,4.968587346407976e-13,4.968583170301127e-13,4.968587319333495e-13
0.845691382765531,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020787552405540945,0.13982066054808948,0.29855430069666195,10.0,2.8887560875342853e-7,3.1638388897636217e-7,4.375360009954948e-6,4.968592629939382e-13,4.968587564787974e-13,4.968594713916455e-13
0.8476953907815631,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020850205776644107,0.13986222305529442,0.2985543142639719,10.0,2.899744994462589e-7,3.174163117628254e-7,4.42407670950022e-6,4.968607578118174e-13,4.968607973071581e-13,4.968607810664149e-13
0.8496993987975952,1.0,1.0,0.5314238650701681,0.5319180130498801,0.020922109775373593,0.14029026563463626,0.298617317010887,10.0,2.900323837042344e-7,3.186810696927292e-7,4.426020128969663e-6,4.968614121495349e-13,4.968614092963027e-13,4.968614092963027e-13
0.8517034068136272,1.0,1.0,0.5314238650701681,0.5319180130498801,0.021135974471150096,0.14035170880235565,0.29861765504816384,10.0,2.9016001428566006e-7,3.23126336810417e-7,4.447080515469029e-6,4.968618067250073e-13,4.968618067250073e-13,4.968618067250073e-13
0.8537074148296593,1.0,1.0,0.5314238650701681,0.5319180130498801,0.021408418904282512,0.14053629405512474,0.29868146067156537,10.0,2.910026713667929e-7,3.2314861706663115e-7,4.466136765439453e-6,4.968624869432911e-13,4.968625367785898e-13,4.968624735634802e-13
0.8557114228456913,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02142831408046164,0.14061430571018202,0.2986815623268877,10.0,2.91417669273782e-7,3.2355882816531675e-7,4.4930435263737174e-6,4.968625417204525e-13,4.968639403778335e-13,4.968625447644876e-13
0.8577154308617234,1.0,1.0,0.5314238650701681,0.5319180130498801,0.021468878762861323,0.14072098809262432,0.2987457117337129,10.0,2.9217424310927084e-7,3.261732337538963e-7,4.51141679348075e-6,4.968639403778335e-13,4.968643078710395e-13,4.968639374100121e-13
0.8597194388777555,1.0,1.0,0.5314238650701681,0.5319180130498801,0.021480003249857597,0.14076762951136018,0.2987470487035578,10.0,2.9320667063839026e-7,3.330208353505033e-7,4.530362780920258e-6,4.968658976729267e-13,4.968658976729267e-13,4.968658976729267e-13
0.8617234468937875,1.0,1.0,0.5314238650701681,0.5319180130498801,0.021835846588484538,0.14081461339926638,0.29881038924416825,10.0,2.9504783030802454e-7,3.3308384193393707e-7,4.549259400580624e-6,4.968689145416541e-13,4.968689274426066e-13,4.968677313713103e-13
0.8637274549098196,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02189841672460139,0.14088413282389664,0.2988137882911227,10.0,2.9849847243304633e-7,3.368137552527026e-7,4.568369234856503e-6,4.96868945434267e-13,4.968689508923415e-13,4.968687436533595e-13
0.8657314629258517,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022083714977263254,0.14133658745747096,0.2988817933316207,10.0,3.0102024094771933e-7,3.3687590416515544e-7,4.6113371709621305e-6,4.96869257485954e-13,4.968692589652567e-13,4.96868946243304e-13
0.8677354709418837,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02211240050058685,0.14133966591046365,0.2988893725731625,10.0,3.023576549061851e-7,3.3730573013120447e-7,4.620438979180341e-6,4.9687112622131e-13,4.96871128591116e-13,4.968711079210089e-13
0.8697394789579158,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022225684741615733,0.14141201010788598,0.2989510761593851,10.0,3.035363038982331e-7,3.3807119349173354e-7,4.637240972591457e-6,4.968751572044901e-13,4.968751330810618e-13,4.968751330810618e-13
0.8717434869739479,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022342225352691765,0.141417394520264,0.29895323573305926,10.0,3.0685193120223816e-7,3.3896314493137745e-7,4.676220215577933e-6,4.968762364265328e-13,4.96876243583715e-13,4.96876242074838e-13
0.87374749498998,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02239268622695718,0.14178808642523108,0.29901751965443063,10.0,3.1253078027953647e-7,3.44277672540738e-7,4.693253258654962e-6,4.968765468831508e-13,4.968765501407847e-13,4.968764990124974e-13
0.875751503006012,1.0,1.0,0.5314238650701681,0.5319180130498801,0.0227470721241771,0.14182974846747742,0.2990216492015264,10.0,3.142335638325105e-7,3.447013574236445e-7,4.726479041680859e-6,4.968788240645756e-13,4.968785188774473e-13,4.968788415030338e-13
0.8777555110220441,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022752272946506634,0.1418654248799452,0.299082205748267,10.0,3.1482084290631736e-7,3.4577426139295876e-7,4.7264807788196415e-6,4.968789133873785e-13,4.96878911753727e-13,4.968789119935966e-13
0.8797595190380761,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022875551279277293,0.14195149597078488,0.2990935249784152,10.0,3.164360269493115e-7,3.4776968687989557e-7,4.782716504093656e-6,4.96879660098752e-13,4.96879660098752e-13,4.96879660098752e-13
0.8817635270541082,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02289119444214852,0.14213888881378176,0.2991472758243819,10.0,3.197706029912586e-7,3.502422438876734e-7,4.829115913659967e-6,4.968803977132709e-13,4.968803977132709e-13,4.968803977132709e-13
0.8837675350701403,1.0,1.0,0.5314238650701681,0.5319180130498801,0.022998249885874213,0.142211857888105,0.2991667161041646,10.0,3.204785426045363e-7,3.512752101575646e-7,4.831184343641503e-6,4.968808055837977e-13,4.968807401870964e-13,4.968808055837977e-13
0.8857715430861723,1.0,1.0,0.5314238650701681,0.5319180130498801,0.023383727862440154,0.142486439264854,0.29921271208428574,10.0,3.208009148890356e-7,3.567446169792187e-7,4.9012642443161265e-6,4.968808419465322e-13,4.968808398293102e-13,4.968808419465322e-13
0.8877755511022044,1.0,1.0,0.5314238650701681,0.5319180130498801,0.023393738158558396,0.14274365660850571,0.299241235287114,10.0,3.212525942904722e-7,3.6300860787056034e-7,4.943823670038726e-6,4.968820376020688e-13,4.968820364936338e-13,4.968820376020688e-13
0.8897795591182365,1.0,1.0,0.5314238650701681,0.5319180130498801,0.023420997158282525,0.14294285283103392,0.2992784971139833,10.0,3.218243201904327e-7,3.672651589625439e-7,4.94592443516201e-6,4.968822082713085e-13,4.968822082713085e-13,4.968822082713085e-13
0.8917835671342685,1.0,1.0,0.5314238650701681,0.5319180130498801,0.023432654820837916,0.14302222650193286,0.29931709533031237,10.0,3.2270862505368463e-7,3.673768914551754e-7,4.968480921373881e-6,4.968855195370895e-13,4.968855195370895e-13,4.968855174483873e-13
0.8937875751503006,1.0,1.0,0.5314238650701681,0.5319180130498801,0.023900131702701097,0.14349121573815188,0.2993446138773058,10.0,3.3116530655440206e-7,3.683338241831549e-7,5.0506430007367455e-6,4.96886930130218e-13,4.96886930130218e-13,4.968869552499447e-13
0.8957915831663327,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02397848684680574,0.14354551135677715,0.29939430913200216,10.0,3.3126449082093274e-7,3.6872228556472365e-7,5.063737935153648e-6,4.968896225337508e-13,4.968896221697958e-13,4.968896225337508e-13
0.8977955911823647,1.0,1.0,0.5314238650701681,0.5319180130498801,0.024022108329704233,0.14355885978655292,0.2994110457088786,10.0,3.313261055654424e-7,3.769742723123628e-7,5.115772818765343e-6,4.968901077875743e-13,4.968901062249166e-13,4.968901077875743e-13
0.8997995991983968,1.0,1.0,0.5314238650701681,0.5319180130498801,0.024123659728975004,0.14409634124813842,0.2994728896861034,10.0,3.315240572457108e-7,3.7794084123046384e-7,5.1429360650389925e-6,4.968920753173151e-13,4.968920753173151e-13,4.968920753173151e-13
0.9018036072144289,1.0,1.0,0.5314238650701681,0.5319180130498801,0.024410201680986118,0.14429795141470814,0.29947777630745986,10.0,3.3404025369389115e-7,3.7905341789882774e-7,5.161574412406306e-6,4.968945777507757e-13,4.96894610781171e-13,4.968946344951788e-13
0.9038076152304609,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02454756912761267,0.14434916385611915,0.29954478972932835,10.0,3.366233775490863e-7,3.805301290676671e-7,5.1625872034396116e-6,4.9689498691329e-13,4.9689498691329e-13,4.9689498691329e-13
0.905811623246493,1.0,1.0,0.5314238650701681,0.5319180130498801,0.024661981219787465,0.14463467301151567,0.2995528500826984,10.0,3.3864392966688506e-7,3.8430644166333457e-7,5.326898944559428e-6,4.96897333857971e-13,4.968973359345701e-13,4.968973229493686e-13
0.9078156312625251,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02482420726270067,0.14510671675432435,0.29961207038177656,10.0,3.3977646082272507e-7,3.88448852272133e-7,5.370283064550836e-6,4.968993270248737e-13,4.968993270248737e-13,4.968993270248737e-13
0.9098196392785571,1.0,1.0,0.5314238650701681,0.5319180130498801,0.024923787981221978,0.14512788397774543,0.2996342035085161,10.0,3.438927163289153e-7,3.9839353754782033e-7,5.380360017080503e-6,4.969003930183932e-13,4.969003930183932e-13,4.969003930183932e-13
0.9118236472945892,1.0,1.0,0.5314238650701681,0.5319180130498801,0.025127607950603533,0.14515462096878726,0.2997169632474175,10.0,3.4615114706556066e-7,3.992597623612075e-7,5.402091360066045e-6,4.969009998339902e-13,4.969009998339902e-13,4.969010083543663e-13
0.9138276553106213,1.0,1.0,0.5314238650701681,0.5319180130498801,0.025257757616360735,0.14517385721641904,0.29980114268088076,10.0,3.465533707957058e-7,4.00368438309541e-7,5.428953428418269e-6,4.969028631021686e-13,4.969028631021686e-13,4.969028631021686e-13
0.9158316633266533,1.0,1.0,0.5314238650701681,0.5319180130498801,0.025440742296759015,0.14566679825639822,0.299886755288487,10.0,3.531732178907068e-7,4.004078754760724e-7,5.462784666503311e-6,4.969045558318271e-13,4.969045558318271e-13,4.969045327995342e-13
0.9178356713426854,1.0,1.0,0.5314238650701681,0.5319180130498801,0.025533015386475337,0.14571389601265625,0.2999738146484064,10.0,3.613208630399992e-7,4.0372980877327175e-7,5.4670908210734845e-6,4.969061775678623e-13,4.969061293760058e-13,4.969061298553798e-13
0.9198396793587175,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02571801206264341,0.14591751933300118,0.3000623344378839,10.0,3.6141263296612093e-7,4.041008291424492e-7,5.564999958624117e-6,4.969081695290495e-13,4.969081695290495e-13,4.969081976320893e-13
0.9218436873747495,1.0,1.0,0.5314238650701681,0.5319180130498801,0.025740335849837526,0.14596154120765226,0.30015232843372647,10.0,3.6528222943300593e-7,4.074518789818117e-7,5.59088960012901e-6,4.969100816759076e-13,4.96910032283353e-13,4.969100358679877e-13
0.9238476953907816,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02596092715828828,0.14620672926523587,0.30024381051278975,10.0,3.657831357435403e-7,4.1029788480316957e-7,5.637511674203075e-6,4.96911145584484e-13,4.96911145584484e-13,4.96911145584484e-13
0.9258517034068137,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02623146312878797,0.1462547915601121,0.3003367946524655,10.0,3.678537555580915e-7,4.10829244608389e-7,5.6814788303221734e-6,4.969177220603426e-13,4.969177404991132e-13,4.969177404991132e-13
0.9278557114228457,1.0,1.0,0.5314238650701681,0.5319180130498801,0.026318231437465346,0.14673003288419945,0.30043129493116877,10.0,3.757807740086081e-7,4.1422225647408534e-7,5.771812217599345e-6,4.969213654797801e-13,4.969213654797801e-13,4.969213654797801e-13
0.9298597194388778,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02648421505026411,0.14674767944415354,0.30052732552882666,10.0,3.7881709286306843e-7,4.160726426910909e-7,5.780651203018092e-6,4.969217146847238e-13,4.969217146847238e-13,4.96921739753297e-13
0.9318637274549099,1.0,1.0,0.5314238650701681,0.5319180130498801,0.026730799958584798,0.14677062162986465,0.3006249007273662,10.0,3.827935489934166e-7,4.166508081651545e-7,5.817319644352808e-6,4.969270070217548e-13,4.969270070217548e-13,4.969269670861991e-13
0.9338677354709419,1.0,1.0,0.5314238650701681,0.5319180130498801,0.026927755091247806,0.1467965460239868,0.30072403491120325,10.0,3.8358092708234153e-7,4.20601011964752e-7,5.827260276086011e-6,4.969270368936452e-13,4.969270296706314e-13,4.969270070217548e-13
0.935871743486974,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02701048760450356,0.14728965125024698,0.30082474256773206,10.0,3.9047548664243624e-7,4.233896741989016e-7,5.9468150927249404e-6,4.969302944721616e-13,4.969302944721616e-13,4.969302944721616e-13
0.9378757515030061,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02723780572620286,0.14733865178723962,0.3009270382878147,10.0,3.956861179324005e-7,4.262848867239616e-7,6.045746323286992e-6,4.96935149434582e-13,4.969343317141364e-13,4.96935149434582e-13
0.9398797595190381,1.0,1.0,0.5314238650701681,0.5319180130498801,0.027539634864896658,0.1478326471577738,0.30103093676627135,10.0,3.979017111071425e-7,4.327828460149561e-7,6.186068841371357e-6,4.969366065077588e-13,4.969357040498837e-13,4.969357040498837e-13
0.9418837675350702,1.0,1.0,0.5314238650701681,0.5319180130498801,0.027546108653852087,0.1478821240138382,0.3011364528023712,10.0,3.989243758271069e-7,4.392313178340279e-7,6.2407355119797435e-6,4.969379500936708e-13,4.969366065077588e-13,4.969366065077588e-13
0.9438877755511023,1.0,1.0,0.5314238650701681,0.5319180130498801,0.027751973173636292,0.14837666965374569,0.3012436013003235,10.0,4.0269203050788394e-7,4.3946432304863854e-7,6.268553290156174e-6,4.969385058031884e-13,4.969379500936708e-13,4.969379505712869e-13
0.9458917835671342,1.0,1.0,0.5314238650701681,0.5319180130498801,0.028071553949870313,0.1484264616492966,0.30135239726976953,10.0,4.060606576605178e-7,4.4984037851365725e-7,6.2783002185179075e-6,4.969407605719372e-13,4.969381699111863e-13,4.969385097494522e-13
0.9478957915831663,1.0,1.0,0.5314238650701681,0.5319180130498801,0.028272826736970954,0.14892124533765455,0.3014628558262751,10.0,4.088513707183469e-7,4.529562913692336e-7,6.5121444720328855e-6,4.969458592637233e-13,4.969407605719372e-13,4.969407605719372e-13
0.9498997995991983,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02860615069245374,0.14897166690296298,0.3015749921918236,10.0,4.091356619442104e-7,4.5726981058919746e-7,6.553760296420194e-6,4.969486297120223e-13,4.969486473024833e-13,4.969486261404685e-13
0.9519038076152304,1.0,1.0,0.5314238650701681,0.5319180130498801,0.028799920859913015,0.14946732191839768,0.30168882169523714,10.0,4.147403906808075e-7,4.577873078370188e-7,6.5770860358443245e-6,4.969486530829373e-13,4.969497686954163e-13,4.969486530829373e-13
0.9539078156312625,1.0,1.0,0.5314238650701681,0.5319180130498801,0.028874656279218938,0.14951774199428708,0.3018043597729347,10.0,4.1790970367573646e-7,4.5887953894582225e-7,6.6234626256822635e-6,4.969497686954163e-13,4.969498178465663e-13,4.969497686954163e-13
0.9559118236472945,1.0,1.0,0.5314238650701681,0.5319180130498801,0.029275933243183613,0.14969429987733412,0.3019216219690708,10.0,4.219538609485534e-7,4.5948830870871485e-7,6.636284840142457e-6,4.969498148493936e-13,4.969642055424325e-13,4.969641899654889e-13
0.9579158316633266,1.0,1.0,0.5314238650701681,0.5319180130498801,0.029332838309927427,0.1500144325804061,0.3020406239362451,10.0,4.3023941300335103e-7,4.618833259578172e-7,6.721704671692716e-6,4.969643241022087e-13,4.969643182541832e-13,4.969643241022087e-13
0.9599198396793587,1.0,1.0,0.5314238650701681,0.5319180130498801,0.029682720368692003,0.15024051290952467,0.30216137564479034,10.0,4.3973253280049797e-7,4.6200451816543407e-7,6.7340708549023645e-6,4.96964625239695e-13,4.96964625239695e-13,4.969646270620669e-13
0.9619238476953907,1.0,1.0,0.5314238650701681,0.5319180130498801,0.02987118848677341,0.150562579882094,0.30228390368834995,10.0,4.422343706518243e-7,4.6545852592917517e-7,6.897488190599369e-6,4.96965962627033e-13,4.969660268953163e-13,4.969660271577613e-13
0.9639278557114228,1.0,1.0,0.5314238650701681,0.5319180130498801,0.030095075284596713,0.1507648278188781,0.30240821907149357,10.0,4.4236052302693103e-7,4.729414997086e-7,6.9250371575220855e-6,4.969664031089742e-13,4.969664031089742e-13,4.969663331743897e-13
0.9659318637274549,1.0,1.0,0.5314238650701681,0.5319180130498801,0.0304146055805576,0.15078759721629084,0.30253433788349327,10.0,4.441362040007925e-7,4.7559723122009247e-7,6.9789634912366435e-6,4.969664261274661e-13,4.969664261274661e-13,4.969664261274661e-13
0.9679358717434869,1.0,1.0,0.5314238650701681,0.5319180130498801,0.030513122416826622,0.15131339205231994,0.30266227632443976,10.0,4.5058299171128464e-7,4.758831206292114e-7,6.98752987955148e-6,4.969697661917175e-13,4.96969766742378e-13,4.96969766742378e-13
0.969939879759519,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03093668605481681,0.1513355550584959,0.3027920507057422,10.0,4.535015426186125e-7,4.783371698455646e-7,7.076726245053092e-6,4.969727178278207e-13,4.969727085945116e-13,4.969727057994323e-13
0.9719438877755511,1.0,1.0,0.5314238650701681,0.5319180130498801,0.030962747922551197,0.15186299518970944,0.3029236774506291,10.0,4.538896250882387e-7,4.908567450311999e-7,7.095985115493368e-6,4.969755208101524e-13,4.969755208101524e-13,4.969755208101524e-13
0.9739478957915831,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03136559735458587,0.1518843887074228,0.30305717309465025,10.0,4.559956285887575e-7,4.923936928489873e-7,7.1543145701828706e-6,4.969840428015397e-13,4.969840428015397e-13,4.969840286166195e-13
0.9759519038076152,1.0,1.0,0.5314238650701681,0.5319180130498801,0.0315152954833594,0.15241363985776893,0.3031925542861804,10.0,4.61749563787585e-7,5.082932615370228e-7,7.281976253313274e-6,4.969869499591697e-13,4.969869499591697e-13,4.96986949805353e-13
0.9779559118236473,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03179969353969589,0.1524341004447889,0.30332983778692435,10.0,4.6405643419753504e-7,5.118753137931172e-7,7.329933025110286e-6,4.969930505767972e-13,4.969930505767972e-13,4.969930505767972e-13
0.9799599198396793,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03207194880351598,0.15296532870040624,0.3034690404724228,10.0,4.6866971473785405e-7,5.178250511350027e-7,7.333473976804553e-6,4.969932318118627e-13,4.969932318118627e-13,4.969932316725438e-13
0.9819639278557114,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03223881988530179,0.15298422232113695,0.30361017933256085,10.0,4.6988650057428515e-7,5.196096929810875e-7,7.573779784792927e-6,4.96998025612443e-13,4.970055487560079e-13,4.96998025612443e-13
0.9839679358717435,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03263242764051496,0.153518064378697,0.3037532714720775,10.0,4.898281780778204e-7,5.603323587087184e-7,7.703213713776306e-6,4.970071575112759e-13,4.970071577832717e-13,4.970071577832717e-13
0.9859719438877755,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03268282683980793,0.15353569073783233,0.3038983341110772,10.0,4.910403819290094e-7,5.615677463709518e-7,7.705782698991111e-6,4.970118063039986e-13,4.970118063884084e-13,4.970118063884084e-13
0.9879759519038076,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03313157125882671,0.15407184956675027,0.30404538458554325,10.0,4.931893583075703e-7,5.694658998502636e-7,7.74772829910083e-6,4.970150216956526e-13,4.970150476470561e-13,4.970150216956526e-13
0.9899799599198397,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03358491594092696,0.15408804406818824,0.3041944403478531,10.0,4.981139526569658e-7,5.71473829023621e-7,7.810077568559674e-6,4.970213840135967e-13,4.970213924737145e-13,4.97021437026639e-13
0.9919839679358717,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03404272942675065,0.15462623826477118,0.30434551896729595,10.0,5.064511506675925e-7,5.753683275137505e-7,7.821626756730334e-6,4.970247291652911e-13,4.970247291652911e-13,4.970247291652911e-13
0.9939879759519038,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03450488579702983,0.15464128463478707,0.30449863813059247,10.0,5.218675330196532e-7,5.784348255872521e-7,7.987191267764786e-6,4.970342004193555e-13,4.970342004193555e-13,4.970342004193555e-13
0.9959919839679359,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03497126447135994,0.15518212408124452,0.3046538156424169,10.0,5.452981025028003e-7,6.005767844432563e-7,8.405697003074106e-6,4.970345458360246e-13,4.970345458360246e-13,4.970345458360246e-13
0.9979959919839679,1.0,1.0,0.5314238650701681,0.5319180130498801,0.03544174962806021,0.15519541477071808,0.3048110694259216,10.0,5.603186674546464e-7,6.016338365864094e-7,8.549628370520108e-6,4.970510001064676e-13,4.970470756935645e-13,4.970510001064676e-13
1.0,1.0,1.0,0.5314238650701681,0.5319180130498801,0.035916231198564026,0.15573906745975608,0.3049704175232644,10.0,5.721225817940806e-7,6.285434044505932e-7,8.686323239675867e-6,4.971132777226682e-13,4.970509854299431e-13,4.971132531123712e-13


==> data/solve_pde-poisson-0_1/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,3.13303917677888571310498319004495544e+00,6.94456912133082304387266209084908587e+00,2.07673745339879445596010170982978449e+00,1.40994917125634773397995044169896558e+00,1.32465596610361272806009628043990367e-02,1.21900428727425361928313867382847148e-04,1.32465596610361272806009628043990367e-02,1.32465596610361272806009628043990367e-02,2.71497085089707434578888243383783296e-08,2.71497085089707434578888243383783296e-08,1.19620906546734004703437309367945189e-06,1.04675638666388083211139481518256809e-14,1.04675638666388083211139481518256809e-14,1.04675638666388083211139481518256809e-14
PDE,Inf,4.89356732045813384771361420663882953e+00,1.76362587237973171776040718895795572e+00,2.27542733633965678953958537535888586e+00,1.84194882833384797924873829665318151e-02,6.62677991935216559504711696237833496e-03,1.02340777026958026878479125489599429e-01,1.84194882833354984763576228055436446e-02,2.09855443139069470192852106164110947e-07,9.28587801000281263909794536009173915e-08,2.06241208943293530968326529073952120e-06,2.75772036671527646305234678810794552e-15,2.75772036671527646305234678810794552e-15,2.75772036671527646305234678810794552e-15
PDE,Inf,8.88689791815321157739897649655122225e+00,4.92653213419161234840814437001411502e+00,3.34474629347251164927258153528942969e+00,3.14240982801101920661964542778292897e-02,2.89177805452087936140535062353699795e-04,3.14240982801101920661964542778292897e-02,3.14240982801101920661964542778292897e-02,6.44057913926626828352766115534925432e-08,6.44057913926626828352766115534925432e-08,2.83770220368628310867801442993711195e-06,8.41315763932383923250818616383100636e-15,8.41315763932383923250818616383100636e-15,8.41315763932383923250818616383100636e-15
PDE,Inf,6.54638034830067974670371718931876148e+01,3.24649900854617993007876371326787807e+01,1.21919551659285446124664306772303920e+01,1.84494274094399116261865028768066277e-01,7.39910338796172324548126231064568299e-02,1.16867772519745439009629873763851874e+00,2.94470610710425144352832861713757802e-01,2.76721545527966530129337035944034545e-06,1.13790293726400651820093410467315284e-06,1.77810237561564190345658507532730574e-05,4.56605002714336519806364846610487956e-14,4.56605002714336519806364846610487956e-14,4.56605002714336519806364846610487956e-14
PDE,Inf,2.68269284927439971280306464182293870e+01,3.33361382559306961646605150053448350e+01,2.35294270328348437532327470222907792e+01,5.08514924682945129313436394893738903e-02,2.79777281482504786999906425065232401e-02,5.15356773037503616963573731157442614e-01,4.93999172439327653371126684783479162e-02,4.59293601925345777911537203576012530e-07,4.59293601925345777911537203576012530e-07,6.04598061416606085795065753440319929e-06,2.99938081515234461491039350766325181e-14,2.99938081515234461491039350766325181e-14,2.99938081515234461491039350766325181e-14
PDE,Inf,7.46630582775184198554274333274104093e+01,6.66461124558751913271031527749500270e+01,5.57207629718809520854214505931538208e+01,2.13163125740735947298602572467459872e-01,2.20627139074695199437168789713092791e-01,8.04131245888559307947851840945405307e-01,1.08214295535120896927620936130456928e-01,3.08716001903343492346976848889906895e-06,3.62765439844800142809042787977658538e-06,5.65008192894285601356261688772086664e-05,9.92391853299391695092469949446533215e-14,9.92391853299391695092469949446533215e-14,9.92391853299391695092469949446533215e-14
PDE,Inf,1.51966552452002453619974510097123938e+01,8.88140469885820659567090567082857490e+00,6.02980852213791842647274525620375374e+00,5.66504239738146128664741441890198395e-02,5.21321093626848717969058062675920058e-04,5.66504239738146128664741441890198395e-02,5.66504239738146128664741441890198395e-02,1.16108879335451347303881093160576106e-07,1.16108879335451347303881093160576106e-07,5.11572456131580784109083454157663797e-06,7.51949675050005614375035036333516136e-14,7.51949675050005614375035036333516136e-14,7.51949675050005614375035036333516136e-14
PDE,Inf,Inf,2.04820783541896586000231714171675134e+01,2.94306993295519614071277450877535196e+01,8.25690221811480547110080025319160088e-01,3.90114431550626174136076771580983972e-01,7.87053829985969924347036875346429172e+00,9.13029731428694539821448418701257475e-01,3.25017883971761734308734354493773181e-06,3.23773327120101801512408661506490054e-06,1.01249307133721467309007302065053384e-04,3.00334512789624251829875076991242255e-13,3.00334512789624251829875076991242255e-13,3.00334512789624251829875076991242255e-13
PDE,Inf,Inf,1.17944485558130900944917872767995296e+02,8.91072242121323488187599992660846965e+01,3.65202016698382229849889029034232720e-01,3.08530591880015336175340108743134061e-01,5.11722556198015353365301413723727773e+00,1.01849524487932780800269049611969229e+00,4.74401069261009046023609865373889065e-06,4.83396567758166949234166526011517667e-06,7.05073142805600607164215199767810233e-05,1.51127304574017561851853212731218167e-13,1.51127304574017561851853212731218167e-13,1.51127304574017561851853212731218167e-13
PDE,Inf,Inf,1.90167136527227376244466811851850425e+02,5.13504743536031963625323531828829914e+01,7.52101486042576530311709353047775658e-01,3.03817787962638060213540766289151588e-01,7.46200036458614660150197029324983544e+00,1.59490661340628557136525134528678823e+00,1.68001417107978209359809497665138917e-05,6.91767528410936617070931776680602029e-06,6.44425586520518559122020680156808178e-05,2.37687626380652204354611614616294861e-13,2.37687626380652204354611614616294861e-13,2.37687626380652204354611614616294861e-13
PDE,Inf,Inf,1.30111195628450104994117098632206391e+02,1.36496522334791886155377020390834715e+02,6.81801073910494708810877515254511065e-01,7.56489405197567598181489700639712312e-01,1.17884109839221433015352624007202266e+01,1.64919750414565377119670810425440249e+00,1.20050622991583074668010570046651568e-05,1.12787221076371226798121165654762100e-05,1.96488045259427760809852409015072229e-04,6.09829398726709406989202036630483137e-13,6.09829398726709406989202036630483137e-13,6.09829398726709406989202036630483137e-13
PDE,Inf,Inf,1.88021372638352136629938606709930864e+02,2.68622840244702791004220603660787815e+02,2.24442380605703378303102358376065753e+00,1.06237786570926957326928580161063858e+00,7.18281365338252822136228182549125000e+00,2.35438231893219852037332720207914874e+00,4.57395243447392300033058210663080434e-06,1.46172654067771267246025687267043888e-05,2.77271079598496929556041780373712353e-04,7.35052854803621606611643572010963509e-13,7.35052854803621606611643572010963509e-13,7.35052854803621606611643572010963509e-13
PDE,Inf,Inf,4.95541083752142630983003701987180187e+02,3.92602931327588949784712570041764117e+02,8.08966464500646232340357955915801865e-01,4.98431087155751146117128769571017589e-01,1.94523396619960083184268813148902753e+01,2.63986723348287012103548423739044782e+00,2.11128470762094324089949342264789498e-05,2.33458845979515293044932783875098849e-05,1.21252606067667983341139394922382304e-04,8.67419654070382307840539856243848579e-13,8.67419654070382307840539856243848579e-13,8.67419654070382307840539856243848579e-13
PDE,Inf,Inf,4.64366276757359873408081466006399644e+02,4.01140519798599353864700883722128809e+02,1.45753591302312043045779177541876550e+00,1.63632249399512752507306776042241688e+00,2.58319652663462121635684070245870838e+01,3.90071717443788930875321157948439647e+00,2.61294110801808220537028659447866781e-05,2.43039279787365306532303185783492074e-05,4.26803703160859446113592864310238965e-04,9.62410047971093409846294084749513261e-13,9.62410047971093409846294084749513261e-13,9.62410047971093409846294084749513261e-13
PDE,Inf,6.11417487308571888598695225840304085e+02,7.01475256393566875180011241618910166e+01,4.76249154552634655901546790940937228e+01,4.47439026022954934824173720497011540e-01,4.11752262544308836907820336257689046e-03,4.47439026022954934824173720497011540e-01,4.47439026022954934824173720497011540e-01,9.17055178374606497258383920677213100e-07,9.17055178374606497258383920677213100e-07,4.04052560848242181047963479583486101e-05,1.33583362176447018592429423520972001e-12,1.33583362176447018592429423520972001e-12,1.33583362176447018592429423520972001e-12
PDE,Inf,Inf,1.58312527611318246192199691051036071e+03,4.75807981706459709890816987371890502e+02,5.77640472160085309171908198164100998e+00,2.29047810744232606130303163783674527e+00,3.62698939329373485798169428641724771e+01,1.70329000280547043588877690425307214e+00,8.18577298966653666598343944010925869e-05,3.59312255793620346143050135071638356e-05,6.01078973032826833401029553288188479e-04,9.96247411113301234258702559677619342e-13,9.96247411113301234258702559677619342e-13,9.96247411113301234258702559677619342e-13
PDE,Inf,Inf,5.45876049074303235968805583060927930e+02,6.29613879445066472739805757356660401e+02,1.57185973783679696291677492318061971e+00,1.07312258172594529025587955606412190e+00,8.77028579424382362689522186963594925e+00,1.29778804466302983073867334433409461e+00,4.10067807425113229440443524883079606e-05,4.22491926838480634748361126979051309e-05,2.82415208635091398007726942589760008e-04,2.07382533752229430368068782241839798e-12,2.07382533752229430368068782241839798e-12,2.07382533752229430368068782241839798e-12
PDE,Inf,Inf,1.27866429248080285258148657240732546e+03,2.12593965750009216283736258422651771e+02,2.34478578311656389978010431167853766e+00,8.14071959385975041827212050756850439e-01,2.98904532244395717950026079538583327e+01,4.29922038465858251197742897532911261e+00,4.44132249280553951461005819875077009e-05,4.96854679963345329259437003255970323e-05,4.05156303905978886699698080724161706e-04,2.16478145657268130757007024850474757e-12,2.16478145657268130757007024850474757e-12,2.16478145657268130757007024850474757e-12
PDE,Inf,Inf,5.21770236494499557152887788517883615e+02,5.28736279035038075587668122468029713e+02,1.47644196857611668826101026923361249e+00,1.85769678357787500016260467966204730e+00,3.11377030120859354382661100549363560e+01,2.58761991881188810167513742956261958e+00,1.93833299255616784434013259524242866e-05,2.96206097755421111572402115020282880e-05,4.05113053486953006767590805487810055e-04,2.50556338539969669379277389147215000e-12,2.50556338539969669379277389147215000e-12,2.50556338539969669379277389147215000e-12
PDE,Inf,Inf,1.06655099392619247053421388917903834e+03,4.12827258055299015365426415255376498e+02,8.99450558505262721952262252442042669e+00,4.27195844546286555641737263320145679e+00,3.33776238052500447588322968127953383e+01,2.14208356267763894464237613999312090e+00,5.14096699311263915176088425721224270e-05,2.62038036608173161007738693500390439e-05,1.11800363954252312573071200775668772e-03,3.99949594340526518907449915126597596e-12,3.99949594340526518907449915126597596e-12,3.99949594340526518907449915126597596e-12
PDE,Inf,Inf,5.31527338963098875666590029109526662e+02,4.81989531849845707393538901580892363e+02,7.39868754539675632873206375605515976e+00,2.20291992649203178633088688020849373e+00,2.97479801755458400510931701377284114e+01,1.14602290684187851173858244156406144e+01,6.18931479320035980447303105688799013e-05,2.97360235367235380180646159633090953e-05,5.27265944678739560664290007579254502e-04,3.38826867789818620297461165423209726e-12,3.38826867789818620297461165423209726e-12,3.38826867789818620297461165423209726e-12
PDE,Inf,Inf,2.65154015029992584757904448208935364e+02,3.61381258933591904069092187208339816e+02,6.27369480883866764026541063197381926e+00,5.07785037733212697467346715861915551e+00,7.15035172213902283934829130648467820e+01,1.02594695036112280047386256281085859e+01,1.01203246249613655182286058935761297e-05,2.63590848211499793250619278837093542e-05,2.59485958013853329794110224468463794e-04,4.71006233108717514363960928980356591e-12,4.71006233108717514363960928980356591e-12,4.71006233108717514363960928980356591e-12
PDE,Inf,Inf,1.76625728382680871032748932129134070e+03,5.52384149839952224383291287921301432e+02,7.42459200574225959111184446330617172e+00,3.31448336332983555650515364351338234e+00,5.40748364840669734820458472687534560e+01,5.53160920352663603646758611404499941e+00,9.52168200007460331461661411322955558e-05,5.32718915998317744011424831092180812e-05,7.08103520527861503994143133671456058e-04,5.87452666030825197277332138249323393e-12,5.87452666030825197277332138249323393e-12,5.87452666030825197277332138249323393e-12
PDE,Inf,Inf,1.40818470947146439464418534994253034e+03,4.70712935596381882472153227290218102e+02,8.91678044726810840282017540086375543e+00,5.40763748126054123006816285717715244e+00,8.01060398035720444231590622023870232e+01,1.43905399787670637880250071298345764e+01,1.19301691321350697115558321161214691e-04,7.47973818840889004607058709757272632e-05,4.83927277879565290791853641823561551e-04,5.67709583788854048394549653505043565e-12,5.67709583788854048394549653505043565e-12,5.67709583788854048394549653505043565e-12
PDE,Inf,Inf,8.99571776351790261996739204251787799e+02,7.18438316020390867579065843903018159e+02,4.74880547981508762574521741976804689e+00,3.65019762840799165054159306876004147e+00,5.56980280326780257003438904677183056e+01,6.43361776729980352513207138012931547e+00,5.01502919505080297287126351962571143e-05,2.40828589183017643142452611753977845e-05,9.78954195126312060816662265860734128e-04,6.50079266967714648333863721288916760e-12,6.50079266967714648333863721288916760e-12,6.50079266967714648333863721288916760e-12
PDE,Inf,Inf,1.08474204971402847010773307476805351e+03,9.56306004288353632517579802191275016e+02,5.70916140815198384378669949794350978e+00,4.39115314862150774039130741597746620e+00,3.87765339851901358648236866014554347e+01,7.21867928061142853417449482108852642e+00,1.20966907690089261334041494969027415e-04,1.30127790285950387774325438105432811e-04,1.37019287407932219637098421078376731e-03,7.91185407507438924971305304923349796e-12,7.91185407507438924971305304923349796e-12,7.91185407507438924971305304923349796e-12
PDE,Inf,Inf,2.73888045599544673816490098271938648e+03,1.03551550080196259679365565683579941e+03,7.70920377578865804198793928483722125e+00,4.16464575637699748458005815508794269e+00,4.43565175572856786248960242336100248e+01,7.06572656787529838527508567025371386e+00,1.42138750713768801152526987350585078e-04,7.01556133935128640460044496243801168e-05,8.82792911501307792593864691632416711e-04,8.65124104941606123842871578128529942e-12,8.65124104941606123842871578128529942e-12,8.65124104941606123842871578128529942e-12
PDE,Inf,Inf,1.01963887244966922095789090999915723e+03,8.30878764622127957609898112732697264e+02,6.33993038929993586486880397837170790e+00,3.49423269795233531403511262348070378e+00,2.13049957081946923287449198215363006e+01,8.20024620084358056936164390145406916e+00,3.85963823702764004108856008020077015e-04,1.64772759982963610437097239712749818e-04,7.45964845359032304681219189248645473e-04,1.33084977128072258972488339216316989e-11,1.33084977128072258972488339216316989e-11,1.33084977128072258972488339216316989e-11
PDE,Inf,Inf,1.88273093310393381392017245076361063e+03,1.45832796584729818687613563409799269e+03,7.51179164480142269683032330599319002e+00,5.77107417819681542031613536843660366e+00,9.05497621363936511643979455116407358e+01,7.08529892297193787870842452469952612e+00,8.10357991023019889880677766866208795e-05,8.51874179364284878393687249478779366e-05,1.54995146139915156664542596286626751e-03,1.26061567914681875263735902587187140e-11,1.26061567914681875263735902587187140e-11,1.26061567914681875263735902587187140e-11
PDE,Inf,Inf,1.41356599484637622388886912549791787e+03,8.45781688405857297855702654147643245e+02,1.18306329775099267971146685471111386e+01,1.32738745972609058871423013256927666e+00,1.46685280355520595838012764900599853e+02,2.60539136786262631317066065445419815e+01,1.37265213861231764404142522841437657e-04,1.36653350347076198489861029816129768e-04,9.65933016527654726015271291330638139e-04,1.26424184673202754564031140967276913e-11,1.26424184673202754564031140967276913e-11,1.26424184673202754564031140967276913e-11
PDE,Inf,Inf,1.23523842623725256954914226086217711e+03,2.55599212993763379738790104766212731e+03,3.57951684795646859337936873478635736e+00,3.29402236935956622189444817654470780e-02,3.57951684795646859337936873478635736e+00,3.57951684795646859337936873478635736e+00,7.33645716359867313839538390024980094e-06,7.33645716359867313839538390024980094e-06,3.23242461489432053269669011649612993e-04,2.05757903728835555868822490653003839e-12,2.05757903728835555868822490653003839e-12,2.05757903728835555868822490653003839e-12
PDE,Inf,Inf,1.06857509200937086029584206256176320e+03,1.36895420005200503419856939810610601e+03,2.60416677089222527044253481717247276e+01,1.49294217435075949803691435905843733e+01,6.54302219143385170162431143788210639e+01,3.68180994013136883216668367584371431e+01,1.72749174679383361711647530016492245e-04,5.97254984419110326813277256305858436e-05,1.69063928125623977843090033583590119e-03,3.27159112228104630111925092531956596e-12,3.27159112228104630111925092531956596e-12,3.27159112228104630111925092531956596e-12
PDE,Inf,Inf,1.27170918497192290377534016724730113e+03,1.89383643856417900923748405821702110e+03,4.68374813829670816535591601254721739e+00,8.52602396251603300331122829081215039e+00,1.34387051252079362961568679458849144e+02,5.99924427115145100266561131908940758e+00,1.00590208636989082321371743140492101e-04,1.34904578853617519782260197310643813e-04,2.30097762826735449858283670673691258e-03,1.97705762206737278340332146879266729e-11,1.97705762206737278340332146879266729e-11,1.97705762206737278340332146879266729e-11
PDE,Inf,Inf,4.98431107573487391911014374163973249e+03,8.66762081406649183942876286704635667e+02,3.59311481250791268767694734884120515e+01,1.96489907255361755057579222382452221e+01,7.52550322691595547412008932461225693e+01,1.23900973737887270154180969698302940e+01,2.68596932142658953560151956161451052e-04,7.56633496901351058889759550026475592e-05,5.14317243478173002216969725417965569e-03,2.26990163227951838961696333989261436e-11,2.26990163227951838961696333989261436e-11,2.26990163227951838961696333989261436e-11
PDE,Inf,Inf,3.92006223671607320458262633259890983e+03,2.23220499696176804190314901535855493e+03,1.23621560480213780235209593686794691e+01,8.44014275258758482725683455713535375e+00,4.64088386955015542189128029326024544e+01,3.69945800481596419403633240402766073e+00,2.95529577811323645422683664815517395e-04,1.50552033606426235001716430209770861e-04,1.70199032458477065606194570198993365e-03,4.11139415733815529095613656692216710e-11,4.11139415733815529095613656692216710e-11,4.11139415733815529095613656692216710e-11
PDE,Inf,Inf,3.61313851513094728309855876929164583e+03,1.46665676447548811659270414429109641e+03,7.05237548460879450035199120022515675e+00,4.62724864977808637740311217841075301e+00,3.26251703975751001977273186213353097e+02,1.30263049328646706254600468487477158e+01,6.19214645771416410157994643637012606e-05,6.98925696653885177696526410067491803e-05,2.65591011594663551222611797129258604e-03,3.51229240940970471713886662949884675e-11,3.51229240940970471713886662949884675e-11,3.51229240940970471713886662949884675e-11
PDE,Inf,Inf,4.34941569414372114957070089949646788e+03,2.94129316179083808115882943364040685e+03,1.77021217959789985700544041901895994e+01,1.27471904758768879332112311555111823e+01,1.23981279644573770232691292513185899e+02,2.04791702151032927184164656298124665e+01,3.39436442436544008125299283400112313e-04,3.53695101386676800391740170798557615e-04,2.06304703104845145891915495127105688e-03,3.27873478846124451815185823306973603e-11,3.27873478846124451815185823306973603e-11,3.27873478846124451815185823306973603e-11
PDE,Inf,Inf,1.44789498945750177283189772647808694e+03,2.48695889800323172646984986442702743e+03,5.09019202641297601693751324507763270e+01,2.71189917575320151533734809417390764e+01,1.09590684538859473997749356302128888e+02,2.15704215246155092106878352277912055e+01,1.09314737651217446497154967758167198e-04,1.77967177939452754833824335266006009e-04,7.09951937626512117412828566541897887e-03,3.36662937209141928696229014278863275e-11,3.36662937209141928696229014278863275e-11,3.36662937209141928696229014278863275e-11
PDE,Inf,Inf,1.86948954379083750983848974534651857e+03,1.65814551910261253065482110435859275e+03,9.21617491609258680798565618244734814e+00,4.35146449952769498544957100503235038e+00,6.90911783852651316599808895332414367e+01,1.77726025179529160780924361522747139e+01,8.74290599204469504280371661663218315e-05,6.83676777062074547809886867527491050e-05,1.22236974828917016956217234163768909e-03,4.64469444408150392274101750795271922e-11,4.64469444408150392274101750795271922e-11,4.64469444408150392274101750795271922e-11
PDE,Inf,Inf,1.65502327272285112210168804229232499e+03,2.27944498133763573170638629617352414e+03,3.63877843307355603497405422331019135e+01,2.10753504862186469867103234711995669e+01,8.67679451165443484511127902026663154e+01,5.56572395920754116812661245127920772e+01,1.85836982257267737536974296507322855e-04,7.36304416305570935761037466990240495e-05,2.67565575343783331802093484170151149e-03,3.96640562621465464021526249574539308e-11,3.96640562621465464021526249574539308e-11,3.96640562621465464021526249574539308e-11
PDE,Inf,Inf,2.32010283191927165493678200797338309e+03,3.49498992006695612518955663895857411e+03,2.01366506898603057788952754332826533e+01,1.65109718204545799610989280169492665e+01,2.86291175647569056303196150313595608e+02,2.19380491394572668338074935485376838e+01,1.84471037808901154530669616972784987e-04,1.67187491643111665597748878762512974e-04,4.43906197325958994837293814470678051e-03,4.97218568504961247251343304939189986e-11,4.97218568504961247251343304939189986e-11,4.97218568504961247251343304939189986e-11
PDE,Inf,Inf,4.15096222565835884846259368716834481e+03,4.76932938383139083106825379066819074e+03,1.27246930361822469874747996709300759e+01,1.90418124080897742938819064353664039e+01,5.04159993335598513210909220220667882e+02,4.81986774420917204817833503520471035e+01,1.15514585165050817827970866311168044e-03,5.37879149897892740223428401600843677e-04,2.15954721014644572658189013583195974e-03,5.22435024733861101923153295687071704e-11,5.22435024733861101923153295687071704e-11,5.22435024733861101923153295687071704e-11
PDE,Inf,Inf,2.26446730867801573221150187974557901e+03,3.24658492480512378320501315116992298e+03,3.58057885938598915200401353781314275e+01,1.42390057366780560030025544769544194e+01,6.37143252764576584301752454989737237e+01,3.39030908696434013659136360309253939e+01,2.14004484809519675387622607593747868e-04,6.13456031442422353953775221623013634e-05,2.62625845671682332126495814078562315e-03,5.84391049324553736806454614538053424e-11,5.84391049324553736806454614538053424e-11,5.84391049324553736806454614538053424e-11
PDE,Inf,Inf,5.24399512733159367018628758725473816e+03,1.89079356534433396235551521496175127e+03,8.64791210709627408384704674281560759e+01,4.12280466124584926247684380385849129e+01,3.45100189818512834080486820696665740e+02,2.68809922505210094110603188390669219e+01,2.39956013115761162618838297565982971e-04,1.45009791619769329670062699527691715e-04,1.08017406679910394384347003323839850e-02,6.17603832028685124567028799823453367e-11,6.17603832028685124567028799823453367e-11,6.17603832028685124567028799823453367e-11
PDE,Inf,Inf,6.70661813694644719419453893181933811e+03,4.59044185623652593526248017541506198e+03,4.88962449648916367586415309449215190e+01,4.06916254399717577328367776953963300e+01,1.53688052636552146141360942533855270e+02,3.92112374858599200769819931892228674e+01,1.43162265834551872884303567684748057e-04,1.27019282139750284439773681874333711e-04,6.43172800856712350939511928876835909e-03,6.92045854674922403148338271765225969e-11,6.92045854674922403148338271765225969e-11,6.92045854674922403148338271765225969e-11
PDE,Inf,Inf,4.33839262892609773677977463734079192e+03,2.59761743434546705091296451966998311e+03,7.24063069092728035665188686286304928e+00,6.75524281850948792867622787144004881e+00,1.60288243020082676376795566598993833e+02,3.13205951568999966359812968869681824e+01,3.75481183751939351527415401004554919e-04,1.53061801537265470749363371449231345e-04,8.58787435872707866774972010691290312e-03,6.99843871613485856508619878070583366e-11,6.99843871613485856508619878070583366e-11,6.99843871613485856508619878070583366e-11
PDE,Inf,Inf,9.70197549000730549845670624711752955e+03,6.60394831275447347539442508970055093e+03,3.44452749049913287447889262686386631e+01,2.46869533681312845784952883276174340e+01,3.84743263677008224270345902600837382e+02,5.90318679537487108816769490238187845e+01,6.55374692251568110528220160170046033e-04,3.56635869095257193673810172004023581e-04,6.88177956973148929586798328332645823e-03,8.22821940338845487861531712777539072e-11,8.22821940338845487861531712777539072e-11,8.22821940338845487861531712777539072e-11
PDE,Inf,Inf,2.30511385634352311061305154618204668e+03,3.32839562502794611853930446210654674e+03,1.63175953101423953736126560936416873e+01,1.54366439174519980976880053247224202e+01,2.09929527872726827352063224081343058e+02,1.84820955867824857106569732822746630e+01,2.45518753199226545851691003275767288e-04,1.25239307431397189441513651927714177e-04,1.62345290792337161289479827164171885e-03,8.62208895947261244736713059846613066e-11,8.62208895947261244736713059846613066e-11,8.62208895947261244736713059846613066e-11
PDE,Inf,Inf,1.26316104342889774820460941369008299e+04,2.39945820435405485114187063626814314e+03,4.27679954693799867211195864154396849e+01,2.26405423025294207666042265271260055e+01,1.33166228285809198101173932097856948e+02,8.59940455589637514867319293661929266e+01,1.13834900138838276097025043971053858e-04,1.22372230829827078030978709352150125e-04,2.76751968785035103187456258047987230e-03,9.62656370817238490682300465613037355e-11,9.62656370817238490682300465613037355e-11,9.62656370817238490682300465613037355e-11
PDE,Inf,Inf,4.38726331141581673153582961563137629e+03,5.87647648230859298567309331215225571e+03,1.63773773545764274332444133963200763e+01,2.44826232443673274890095735776123325e+01,9.52482950365786258139629385948648697e+02,2.24626203287400406350129431953702575e+01,3.62555193798097295036103197535315353e-04,3.50107056149901066805365140357947547e-04,1.58060523681893970451348428896802854e-02,1.01317318170867657306188443617138987e-10,1.01317318170867657306188443617138987e-10,1.01317318170867657306188443617138987e-10
PDE,Inf,Inf,9.71600871542051806394807041833844963e+03,2.81144478001969368959260132361800926e+03,4.44084953543314092431508771775341852e+01,3.10026308836499637931377716030430346e+01,2.44852334176347258447072085308045703e+02,3.12291179768727282885387427998839306e+01,5.03106558973254975244393282409818446e-04,2.19488145189080212827069648292067809e-04,6.52709735931521896947862433332524507e-03,1.16325125070638718552297962055100110e-10,1.16325125070638718552297962055100110e-10,1.16325125070638718552297962055100110e-10
PDE,Inf,Inf,6.23515863268369983791529885492674570e+03,5.71593522969132158766942016466158499e+03,1.32073452048361581122259397777688049e+01,1.72481187172900641244125557177493194e+01,1.57075539550425207159645118854375776e+02,3.32147677996534728827533667627419392e+01,1.03178897878712405347741116397346137e-03,5.29378745675507462354470291773857392e-04,5.60196298250200113886874255631442205e-03,1.23838136668469608351061176627375200e-10,1.23838136668469608351061176627375200e-10,1.23838136668469608351061176627375200e-10
PDE,Inf,Inf,4.43903067313927850911066117171738977e+03,4.72852518402124800724862267454421435e+03,4.11983959846667529511439717516480439e+01,1.50067390549150304296283332942185759e+01,3.10324853755526188886036792855570810e+02,6.09914514096723175798068995519420791e+01,9.37961023263319161890402584888726974e-04,9.46932775153531974167454372172039758e-04,1.94397855165396660013760408650474999e-03,1.12870269735869454993553776496201046e-10,1.12870269735869454993553776496201046e-10,1.12870269735869454993553776496201046e-10
PDE,Inf,Inf,7.63914609503953491984059854679282655e+03,2.85695212725168516390073100879667432e+03,7.94732177298489801594470098276899635e+01,1.73830720401756315535188805373649760e+01,5.68337214995444908156920313823057571e+02,7.93827478014835795722480951080240127e+01,7.69350116911035611809072679630711949e-04,5.57247427366438555811036834315200146e-04,2.48972453901027213591531582015976855e-03,1.38971485589361572644511658154759282e-10,1.38971485589361572644511658154759282e-10,1.38971485589361572644511658154759282e-10
PDE,Inf,Inf,4.72281529352662864956774445064159321e+03,3.30964226292675918481559339898655384e+03,2.02036875428881262586620462426602750e+01,2.12497435746859410141604964989332616e+01,3.99589658182641177046488626601458304e+02,6.35597693644924266248998722826043798e+01,2.01737259882315719251313993848274216e-04,1.91050713078295334774973171869579485e-04,6.60902294477336413227014527626494674e-03,1.92748333396391473451054365404301638e-10,1.92748333396391473451054365404301638e-10,1.92748333396391473451054365404301638e-10
PDE,Inf,Inf,3.19560310156526531090219478797730128e+03,4.85473750723103981028001636329182250e+03,2.37354063225582274217433785809988963e+01,1.02901657057515246878261006349570146e+01,3.86704528927753060906567742435404837e+02,9.19032745471987464717919022746290768e+01,1.13100362993657886468762077372904362e-03,1.14361318135466273611049748459426438e-03,2.78306724016864637878212981029966292e-03,1.70748281429208950466479855231501821e-10,1.70748281429208950466479855231501821e-10,1.70748281429208950466479855231501821e-10
PDE,Inf,Inf,3.38375110568877737943393654667105910e+03,6.82908427472123516851307528254093209e+03,6.63162317670594321230786101800595026e+01,2.91148934989513202649690141896999931e+01,3.31498110090271742965969112824362735e+02,6.17288490640202291398932143175204760e+01,5.69300869803167905570093718417457313e-04,6.53606245500897056338916865888345478e-04,1.00192418118273434557466117762559945e-02,1.85882832028770106283208308039818084e-10,1.85882832028770106283208308039818084e-10,1.85882832028770106283208308039818084e-10
PDE,Inf,Inf,3.17897889575179772087286870761579303e+03,5.83753416965228035838771724203563248e+03,2.34405961787473075597544736238040769e+01,3.35477631162315383322628842757114913e+01,3.16140474405603456652126265918793579e+02,7.08560909406893635981587929883245988e+01,3.81700675336707206842230972947915038e-04,3.69403328361559029669619082793946356e-04,6.52040019330603336087351986760507625e-03,1.88756407036149265657114954644159323e-10,1.88756407036149265657114954644159323e-10,1.88756407036149265657114954644159323e-10
PDE,Inf,Inf,1.23413511754505751336827121463061017e+04,3.06231045496044911897790091291445844e+03,5.50159944470857446780394695736318060e+01,1.77524128437543352332023299462335700e+01,3.02348691565160969261249468399052177e+02,5.96015621515959431209371019829741402e+01,5.71868462681611684310247083600231274e-04,3.08446173147308374704684140124785865e-04,3.29346529484793548856440326861797665e-03,1.95710809260982520247833306131636834e-10,1.95710809260982520247833306131636834e-10,1.95710809260982520247833306131636834e-10
PDE,Inf,Inf,7.79491519325115739313547455145644452e+03,1.21263061289332582588249456461941689e+04,1.46557098858093555864840705569562934e+01,1.21485223816545548554157629436412060e+01,1.85471642102603333051004075040610425e+02,5.41511842256294548807119373849229872e+01,1.94056770827308313838922969714324565e-04,2.21155754085948581970082566333052159e-04,6.48558424587989761668678748572332973e-03,2.27348340427989333683176257209236368e-10,2.27348340427989333683176257209236368e-10,2.27348340427989333683176257209236368e-10
PDE,Inf,Inf,1.42139196479619924199452812300331944e+04,7.03454150443433687375005591496670113e+03,1.55685629101067176656363154865480394e+02,6.97099181952738328455494042198642915e+01,2.72175784504775044748433401700260724e+02,2.11280662033366459213468241705691415e+02,3.31421300747938437266238596351588385e-04,2.76193790196098919824560361452922537e-04,7.27569825446723882560814919865033095e-03,2.20920914611140285231433024806534689e-10,2.20920914611140285231433024806534689e-10,2.20920914611140285231433024806534689e-10
PDE,Inf,Inf,1.44710815053358586112171295957695081e+04,1.76104097643946594489527602749171082e+04,2.27576913167495895786889049559835504e+02,1.13516639479826404318266515511953064e+02,6.33450441936203026069624478971492840e+02,8.45825228973603364422144628013282284e+01,9.90668682859783043196071160995445436e-04,9.68596448601114013676924279817893711e-04,2.97314861740731382284068917732140040e-02,2.33877745217040459891231093181785070e-10,2.33877745217040459891231093181785070e-10,2.33877745217040459891231093181785070e-10
PDE,Inf,Inf,5.61340186739486478720954448370946360e+03,4.81387592665578091728065697522939953e+03,2.86361447562832340329132566941863394e+01,2.63521881292184456237329287418407343e-01,2.86361447562832340329132566941863394e+01,2.86361447562832340329132566941863394e+01,5.86917153435431934047532196555624713e-05,5.86917153435431934047532196555624713e-05,2.58594056328517257548039301728141139e-03,3.25130213861162797150798488020182446e-11,3.25130213861162797150798488020182446e-11,3.25130213861162797150798488020182446e-11
PDE,Inf,Inf,4.59819156654943775134213613328915694e+03,6.75501397236289122484629462166652082e+03,2.59768873774976334945272954449535528e+02,1.23962292981485628007305723928376603e+02,1.43458951424814610367264940120181960e+03,9.32104556379973009692854312538305186e+01,2.59059164393274368574279504609260380e-04,2.91284808663601889456219313569939825e-04,3.24824853195173253361506101874003817e-02,1.63883720854512854011426228008180406e-11,1.63883720854512854011426228008180406e-11,1.63883720854512854011426228008180406e-11
PDE,Inf,Inf,4.13064490394616854432966871410551079e+03,8.88323777363385498255383811395822351e+03,1.56919560813398399900657419224085910e+02,5.82955580567268318695316575611100564e+01,2.90150620193332294144729371032570937e+02,2.40528887031694374641173958043741812e+02,2.45666820636646213014426433680064617e-04,3.04219202265718728261558704691622858e-04,8.96299871057281293179639963725042776e-03,3.12224468589524468000891003926872703e-10,3.12224468589524468000891003926872703e-10,3.12224468589524468000891003926872703e-10
PDE,Inf,Inf,2.08023263265237999267360433028565334e+04,1.09243920006529086978721923385900991e+04,4.91633333744000645812759075587554804e+01,7.82454530281496491869548566341097695e+00,2.11523051312360992716807675383325815e+02,1.04515519013712751073773198087238070e+02,1.27804792190308228560012582978424968e-03,7.00850158178562987529235476673335488e-04,3.05836025127285314586400377227209010e-03,3.05274179345923307691135817572210571e-10,3.05274179345923307691135817572210571e-10,3.05274179345923307691135817572210571e-10
PDE,Inf,Inf,1.31182440879519564082370199864939227e+04,1.73729048691210454201405284938701160e+04,4.65508409620992552644880788368969190e+01,6.86859877897378695284637562022446029e+01,1.12992554840602707012656081381708393e+03,4.42277453160761253997456459538818451e+01,1.00172213105276442719462568046641561e-03,9.88926513432070772652763363806365974e-04,1.43411463902113453664610489899596560e-02,3.37779591182618059610130571880804977e-10,3.37779591182618059610130571880804977e-10,3.37779591182618059610130571880804977e-10
PDE,Inf,Inf,1.37832406728173245002065160184879055e+04,7.01972401857015711411439252789424528e+03,3.26325888772909871154812363027311128e+01,2.77434239389341448679416095386590801e+01,3.27107682348267038776552427001701377e+02,1.64351073624452988029992883655367904e+02,1.14448251581166343379419350312738586e-03,3.54196180147207248514684427498826849e-04,1.71657071727291372687562111378171309e-02,3.86450030430050160712977353421319062e-10,3.86450030430050160712977353421319062e-10,3.86450030430050160712977353421319062e-10
PDE,Inf,Inf,1.26627296885442718454958224413742351e+04,1.45478299580384665432475008734437079e+04,9.46724907991091599017355572310025407e+01,7.85463031738853643195730524146130315e+01,1.12863101800797947042237626266439701e+03,1.30573104679282746596011180486184426e+02,9.63627478107817183975193504249987389e-04,7.21001528354820759257627526426207200e-04,2.11208966544444683718918673656959858e-02,3.78568004083615422380005980268469287e-10,3.78568004083615422380005980268469287e-10,3.78568004083615422380005980268469287e-10
PDE,Inf,Inf,6.32058994764649277186950841872410068e+03,7.19625468362448106820982894678681261e+03,1.30952499688368124142564376242894404e+02,7.23401619768060997928685437332056907e+01,6.43951047045738610394705351050402340e+02,7.27124855835420876796071913268872707e+01,9.43778468301601089119214433788213769e-04,3.56647096200198396383817968056245119e-04,6.60511191695426278535042383858405009e-03,3.96903533941979925307235367648609218e-10,3.96903533941979925307235367648609218e-10,3.96903533941979925307235367648609218e-10
PDE,Inf,Inf,7.72988543960108063964127751653480760e+03,6.40270672674861759941335855183263741e+03,9.53502027151522139643118616916722911e+01,3.80168245634125946302824406476568681e+01,4.77442637063380762137200056432058916e+02,7.40637803987914476925020752636827486e+01,2.95504627252616619163182973747628621e-04,3.32655163124250931174824078992269638e-04,6.84806163042115629396135874539220941e-03,3.96982063837445737929569862229191360e-10,3.96982063837445737929569862229191360e-10,3.96982063837445737929569862229191360e-10
PDE,Inf,Inf,5.78825333537035349406656106353772090e+03,8.58361540568089361388093749735174652e+03,4.08914240213516748986241295175851450e+01,1.60180001634104534266388389527021990e+01,8.52705842599279005283100639307878820e+02,2.57868938465125488831172212063508998e+02,2.46050132533378752503620413689275012e-03,2.43767012239571262129828946902153424e-03,7.22198413374734505350537784827225813e-03,4.40086448112118945674197722437578371e-10,4.40086448112118945674197722437578371e-10,4.40086448112118945674197722437578371e-10
PDE,Inf,Inf,6.17786264407091057957979707607643163e+03,1.24043601465503600964304867501263446e+04,3.14961032568584606470532478169848498e+01,3.42589902120793327740597799588191573e+01,6.45364638695011140170617073783765907e+02,6.59027012676260044679399161058262254e+01,3.00855313377656053824803733909752470e-04,5.24336346508829205906319945243777792e-04,4.60538760943382508283279715947442985e-03,5.11976333694516259976822344380271349e-10,5.11976333694516259976822344380271349e-10,5.11976333694516259976822344380271349e-10
PDE,Inf,Inf,1.02269558473619404565077633366323170e+04,1.32068576356196394278525574873750926e+04,5.08313010378612798360839230075789857e+01,3.81341924609225696934070311483300996e+01,8.73283487909922344480122460633514352e+02,8.67481469753427312462508602357512626e+01,7.01260614178184630685624522635273882e-04,8.11395601712460301431130745896047989e-04,1.38775570541342252910925314252127958e-02,5.41968178821308396336177793748125529e-10,5.41968178821308396336177793748125529e-10,5.41968178821308396336177793748125529e-10
PDE,Inf,Inf,5.65863477594972401906079830877691053e+03,8.85864606776262044769420035573952250e+03,3.23469054631053417993659153019707038e+01,1.39800682657035110506165819026991201e+01,6.78849643251926651675044046973685410e+02,1.45171934431350563466393508101906773e+02,2.69830338018425674001198396984627062e-03,1.32295142275452275151108401358497784e-03,7.58000972676070743097792468627601506e-03,5.21269249064400747843087093990458895e-10,5.21269249064400747843087093990458895e-10,5.21269249064400747843087093990458895e-10
PDE,Inf,Inf,1.78696706298785009640516485663725741e+04,6.90179339025471521907484664429349842e+03,1.25606823219833507945096851616184371e+02,2.98192869203974537300136315718161450e+01,8.07307891051355711235221925183805862e+02,1.84449248151980217068364318309264432e+02,5.16396454883919318477036980782018683e-04,4.40371400253399603427754988906206922e-04,1.11220804532034547020346815658774301e-02,5.85316422903537568962921563898758799e-10,5.85316422903537568962921563898758799e-10,5.85316422903537568962921563898758799e-10
PDE,Inf,Inf,1.68793950542592439131430846991096646e+04,1.82720043086957769165051843187265540e+04,1.30905002314581257746198695316221502e+02,1.08991889386212575268305076490161015e+02,5.45392042750605890664525763803086433e+02,1.70232517036409217180724471597051503e+02,1.23055066629499212811110045947663026e-03,7.89156063038862538007810412782548515e-04,2.93073998339106075489461052383529133e-02,7.97289377276123599404176543159794250e-10,7.97289377276123599404176543159794250e-10,7.97289377276123599404176543159794250e-10
PDE,Inf,Inf,1.51824129225094932759025479113008715e+04,6.65758970862090285244837858219131665e+03,5.94898909621521440044874533645312983e+01,2.66222595735433265612068015341616056e+01,1.55936672381450227691922523940299745e+03,6.22374142220275416251980898308611878e+01,2.13380446398616191176965354143637925e-04,4.14573155507596255664813283408143181e-04,5.64612098078271801427543756838377995e-03,6.68549313807300926196392922459708298e-10,6.68549313807300926196392922459708298e-10,6.68549313807300926196392922459708298e-10
PDE,Inf,Inf,2.52952280996510649760521688981791174e+04,2.09431526452386009982131220354916777e+04,8.15465813124697356191839251463275694e+01,7.18805711227872966937871359611923530e+01,1.09969898740930954561470413548869312e+03,1.02089991639026439328814048690994254e+02,1.80718376449192628181756046264999601e-03,1.00414367046724183635178083315486671e-03,2.16167704618430063338285736167161390e-02,6.40395784390565275629017723300892435e-10,6.40395784390565275629017723300892435e-10,6.40395784390565275629017723300892435e-10
PDE,Inf,Inf,7.45142433545094054067766873863160929e+03,1.12365715772024335775207382647347859e+04,1.02560115511351563430737626530451748e+02,5.96527391477724206764191427772171865e+01,3.10964948849561474622701270384077241e+02,9.92911782079012437387938542206472108e+01,3.13778962678292385054052745393039420e-03,3.08387360516584897059562592484852263e-03,1.23544655068211950532202244981155994e-02,6.87661200241845189308161772793755645e-10,6.87661200241845189308161772793755645e-10,6.87661200241845189308161772793755645e-10
PDE,Inf,Inf,3.63409532281682989963424394732524049e+04,6.23397415126534932711222704065788812e+03,2.06392844532168401480358355476000943e+02,1.18248027307612122966432136341880729e+02,4.00250179136253716227936452635736319e+02,3.54884414711500256294425972551668960e+02,3.58456793235192005473779491271735162e-04,3.40522859628983396391163886121169649e-04,6.00005380313652168772003871518168193e-03,7.32222279507744033908455499842456002e-10,7.32222279507744033908455499842456002e-10,7.32222279507744033908455499842456002e-10
PDE,Inf,Inf,9.58321828417576996187709275259724603e+03,2.06641669750037249652774842617732379e+04,4.51442461089964597343524492680830695e+01,5.90339042254847251195169004382146346e+01,3.98430065605577420935218193223503842e+02,8.87193738987345968330052630316162371e+01,1.00970270096412586644561895685455716e-03,1.03055869441274286570935618231597503e-03,8.67560788734781269612235264472550110e-03,7.17503027772798712180945602584607523e-10,7.17503027772798712180945602584607523e-10,7.17503027772798712180945602584607523e-10
PDE,Inf,Inf,2.88281661416983199313928146488524477e+04,8.12674555373115611053383403731543376e+03,1.73834066591541278666399168765484394e+02,1.17984744384350777717753899457091705e+02,1.77204993963295136360656303570603262e+03,1.23774538808703170357287938507386428e+02,1.36917525845670163303211859778630293e-03,3.55181790163279370239476841211336980e-04,2.44022540801447257571652933513443756e-02,8.15085014585247863278874859373458832e-10,8.15085014585247863278874859373458832e-10,8.15085014585247863278874859373458832e-10
PDE,Inf,Inf,1.35372795236182848264965983252209560e+04,2.13853285779411778165977773920808893e+04,4.42986032639311651233582357881535788e+01,6.65667524942341068111252275274565812e+01,4.37161719650907416535142386480759963e+03,5.70391868422407677163480341020863052e+01,1.15100877835825088464088058048991918e-03,9.00345138267135230336242836882999979e-04,7.25995074391301358479135661094380973e-02,8.36974740939485139008858131491867792e-10,8.36974740939485139008858131491867792e-10,8.36974740939485139008858131491867792e-10
PDE,Inf,Inf,1.38238939367850025908265517923504503e+04,1.06148741421879221668598514835601992e+04,1.03248916910613318066193174169819065e+02,5.38640281929258929433459496124262732e+01,3.76713954563070451088387821095999982e+03,1.02831851004434747765408581283219752e+02,1.88519944005403642724934316279191754e-03,2.15585073949814851494653646727211177e-03,7.59547408000248541208747145396820499e-03,8.86463679776769641670939143183134740e-10,8.86463679776769641670939143183134740e-10,8.86463679776769641670939143183134740e-10
PDE,Inf,Inf,2.34294126817985938216111793775713101e+04,8.37991094112980902909405572550782141e+03,7.21910513668285350319273864608216451e+01,3.95822858593178725281420943042462084e+01,8.44842255568474140863419645051790174e+02,2.68436226960680539490561689813757035e+02,1.00999602082347861219579639505350273e-02,4.42173570226330855227314924789981692e-03,2.00337608331594592483515063613476387e-02,8.38378256303512647467212332270495502e-10,8.38378256303512647467212332270495502e-10,8.38378256303512647467212332270495502e-10
PDE,Inf,Inf,1.49317269915589611664855843764746804e+04,1.08130301015064004013707414399805722e+04,1.52064519970216999225835652923678545e+02,7.02077101312854815229430359858671548e+01,9.22382018700177985735337017294183042e+02,1.02313786740812175944105369881067618e+02,1.42954788328829771141350530554328748e-03,9.47150334585683285017608299076380805e-04,1.01366901749372916653387624662623719e-02,8.98044027377557022748075658017769211e-10,8.98044027377557022748075658017769211e-10,8.98044027377557022748075658017769211e-10
PDE,Inf,Inf,9.12283973558911828115974361438077083e+03,1.40871575256064293589689658816160941e+04,3.46173841376739541177615314026517059e+02,2.72691890533614276412581011307296642e+02,5.85372743584000669244179699682970133e+02,5.73252641145237721587016273119284164e+02,1.01600442628832965763435794897482200e-03,5.12219657416009033778844494795808990e-04,4.25524738823307240030650668984406482e-02,9.00552669270984468191607699344649566e-10,9.00552669270984468191607699344649566e-10,9.00552669270984468191607699344649566e-10
PDE,Inf,Inf,7.99656323193319395122290791009385627e+03,1.67121085928344303811800848430461873e+04,1.99170651282194684571330273733922724e+02,1.67939470107324483806926533375095493e+02,5.81958011127917093898083013516861201e+02,2.02227437506497494616112532778748912e+02,6.22026499749841128831050029754068262e-04,6.57658083812391599418316850674432185e-04,4.51574651804857754532595603499910551e-02,9.80156886123138292844533890422911023e-10,9.80156886123138292844533890422911023e-10,9.80156886123138292844533890422911023e-10
PDE,Inf,Inf,1.01087127557294697029030113221685866e+04,1.26614822646229252428686150748676379e+04,6.98729154550192486623933348512466350e+02,3.41206295765738188411230971448731878e+02,7.55816546506382684224527003826302925e+02,2.41123243552530632758236966411370390e+02,4.81672694136924666360267302190868290e-04,4.44959043416458825857788908896188683e-04,8.93829392342820856656450625719652888e-02,1.10727245630691096528867790365837501e-09,1.10727245630691096528867790365837501e-09,1.10727245630691096528867790365837501e-09
PDE,Inf,Inf,3.37548658672402105585071406648894366e+04,1.05963352220899208696445271457231006e+04,3.85364476238362802015034932406610588e+02,1.51789271792563555177396923314678457e+02,9.83339608972917676547439423534795977e+02,1.37476234152399926553328422535852727e+02,1.02931318784020631933664522232721363e-03,1.17388553903359063975618425415171705e-03,3.53211066985676066295362148724240385e-02,1.15410873269638721133303413134690444e-09,1.15410873269638721133303413134690444e-09,1.15410873269638721133303413134690444e-09
PDE,Inf,Inf,1.60926547358211138217495423042960367e+04,1.76272490858761643353142986931854012e+04,4.69103457403111592217260889759762326e+02,1.75138780870152431777516284915809690e+02,8.04639674451815862342175779851141900e+02,6.68499763021338653599575838252076723e+02,8.86559717764655933348768746223655852e-04,8.04219650214059179195666979618082923e-04,1.60739001711709365158681877787644519e-02,1.22711882161516182678962484694870258e-09,1.22711882161516182678962484694870258e-09,1.22711882161516182678962484694870258e-09
PDE,Inf,Inf,3.51015415561652212066507709449304728e+04,1.61621414336805647418286479342974392e+04,2.74303614012878551946855652702279046e+02,1.33433257072016824956599772920090268e+02,1.11226678824242948139315076196124129e+03,2.01550838744050039794276624323144485e+02,3.65742552822440306661336163767258566e-03,2.21115136417935176567761863042384221e-03,6.98040647845942818681867265873957705e-02,1.15249624100757446223374196539043988e-09,1.15249624100757446223374196539043988e-09,1.15249624100757446223374196539043988e-09
PDE,Inf,Inf,2.83878239246173691123908073514465902e+04,2.67035705908492967230590628086221040e+04,7.68606164694301815305234438339552678e+01,1.88931634308396787381081701046315348e+01,1.39258757873466608716468879651437302e+03,2.29744175335260713316164122262271941e+02,1.41496724492367182315037583859831929e-03,1.38777299802443609908460971844030631e-03,1.44024693135629476548808824945129711e-02,1.31488160382491607183882908190500422e-09,1.31488160382491607183882908190500422e-09,1.31488160382491607183882908190500422e-09
PDE,Inf,Inf,1.77243787568581977054770747489259137e+04,3.04655613218766247530628099522945824e+04,4.36154724871765914973174703793619185e+02,1.93409366395858283803149899237308991e+02,3.18351491627631132082885431394168168e+03,3.20334218488279991978438084453584541e+02,5.50825633852590993900491684402416660e-03,3.11570991247081692592792332949825391e-03,4.10835189358562124992404763376463558e-02,1.33515974971824616712414817526567231e-09,1.33515974971824616712414817526567231e-09,1.33515974971824616712414817526567231e-09
PDE,Inf,Inf,1.34724410564569153038226459862210856e+04,1.82781885820396363696364611143639266e+04,7.52326175109965969365199055523554995e+01,8.31822584158542679169352462521014784e+01,1.72001211271972445356483132650138356e+03,7.37225151434065483270034169291809195e+01,7.23907433821333236560474800974007556e-04,8.44158149505834338141638469465887217e-04,9.30191457176847340073457185458502012e-02,1.36665076645321696406839725516019620e-09,1.36665076645321696406839725516019620e-09,1.36665076645321696406839725516019620e-09
PDE,Inf,Inf,8.89202286434860636942865635161780654e+03,1.52343710149714237368709913865307628e+04,2.63489296885043945505160569443449059e+02,1.29045847046878493654835594681112815e+02,2.63615453207928357178251768743695299e+03,1.42170543603980250562950190305724503e+02,9.26852416807617587972200854053625518e-04,1.06425767321685137651659804845644657e-03,1.73725390546094143026869038045925731e-02,1.36053286068629414841966919088435726e-09,1.36053286068629414841966919088435726e-09,1.36053286068629414841966919088435726e-09
PDE,Inf,Inf,4.80574963736336374433145494771113815e+04,1.14360821685943076814795555557406089e+04,9.89858699713558673502918585632550625e+01,1.71953570248653853841121366866433917e+02,2.42339912565643982163061858261734197e+03,2.07992188842318970712710310387973782e+02,3.45208752856230837936292711906976709e-03,3.58393026532155653733068476698135607e-03,1.29763233059475239215926738686074264e-02,1.40206516511579733176345769431830250e-09,1.40206516511579733176345769431830250e-09,1.40206516511579733176345769431830250e-09
PDE,Inf,Inf,2.37493821056781290243897604002371060e+04,2.24071591653796347565723813882497552e+04,3.43194100327505839473462664167632305e+02,1.91496210738982277089679478272813479e+02,1.78710007364323513103127923190043482e+03,3.87832875597358062348391226229182457e+02,1.85504472442801939870928196156039499e-03,1.77379694310477920173944634350432932e-03,2.26638513539465953881117569092586576e-02,1.65236992638018577211909866699635264e-09,1.65236992638018577211909866699635264e-09,1.65236992638018577211909866699635264e-09


==> data/solve_pde-poisson-0_1/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,3.133039176778886,4.893567320458134,1.7636258723797318,1.4099491712563477,0.013246559661036127,0.00012190042872742536,0.013246559661036127,0.013246559661036127,2.7149708508970744e-8,2.7149708508970744e-8,1.19620906546734e-6,2.7577203667152764e-15,2.7577203667152764e-15,2.7577203667152764e-15
0.01020408163265306,1.0e7,6.944569121330823,2.0767374533987946,2.2754273363396567,0.01841948828333848,0.00028917780545208795,0.03142409828011019,0.0184194882833355,6.440579139266269e-8,6.440579139266269e-8,2.062412089432935e-6,8.413157639323839e-15,8.413157639323839e-15,8.413157639323839e-15
0.02040816326530612,1.0e7,8.886897918153212,4.926532134191612,3.344746293472512,0.03142409828011019,0.0005213210936268487,0.05665042397381461,0.03142409828011019,1.1610887933545135e-7,9.285878010002813e-8,2.837702203686283e-6,1.0467563866638809e-14,1.0467563866638809e-14,1.0467563866638809e-14
0.030612244897959183,1.0e7,15.196655245200246,8.881404698858207,6.029808522137919,0.05085149246829451,0.004117522625443088,0.10234077702695803,0.049399917243932764,2.0985544313906946e-7,1.1610887933545135e-7,5.115724561315808e-6,2.9993808151523446e-14,2.9993808151523446e-14,2.9993808151523446e-14
0.04081632653061224,1.0e7,26.826928492743995,20.48207835418966,12.191955165928544,0.05665042397381461,0.006626779919352166,0.44743902602295493,0.05665042397381461,4.5929360192534577e-7,4.5929360192534577e-7,6.045980614166061e-6,4.5660500271433655e-14,4.5660500271433655e-14,4.5660500271433655e-14
0.05102040816326531,1.0e7,65.4638034830068,32.4649900854618,23.529427032834842,0.1844942740943991,0.027977728148250478,0.5153567730375036,0.1082142955351209,9.170551783746065e-7,9.170551783746065e-7,1.778102375615642e-5,7.519496750500056e-14,7.519496750500056e-14,7.519496750500056e-14
0.061224489795918366,1.0e7,74.66305827751842,33.3361382559307,29.43069932955196,0.21316312574073595,0.032940223693595665,0.8041312458885593,0.29447061071042513,2.7672154552796655e-6,1.1379029372640065e-6,4.040525608482422e-5,9.923918532993917e-14,9.923918532993917e-14,9.923918532993917e-14
0.07142857142857142,1.0e7,611.4174873085719,66.6461124558752,47.62491545526346,0.3652020166983822,0.07399103387961724,1.1686777251974545,0.44743902602295493,3.087160019033435e-6,3.237733271201018e-6,5.650081928942856e-5,1.5112730457401757e-13,1.5112730457401757e-13,1.5112730457401757e-13
0.08163265306122448,1.0e7,1.0e7,70.14752563935669,51.3504743536032,0.44743902602295493,0.2206271390746952,3.5795168479564685,0.9130297314286946,3.250178839717617e-6,3.6276543984480016e-6,6.444255865205186e-5,2.376876263806522e-13,2.376876263806522e-13,2.376876263806522e-13
0.09183673469387756,1.0e7,1.0e7,117.9444855581309,55.72076297188095,0.6818010739104947,0.26352188129218446,5.117225561980153,1.0184952448793279,4.573952434473923e-6,4.833965677581669e-6,7.050731428056007e-5,3.0033451278962426e-13,3.0033451278962426e-13,3.0033451278962426e-13
0.10204081632653061,1.0e7,1.0e7,130.1111956284501,89.10722421213235,0.7521014860425765,0.3038177879626381,7.182813653382528,1.2977880446630299,4.744010692610091e-6,6.917675284109366e-6,0.00010124930713372147,6.098293987267094e-13,6.098293987267094e-13,6.098293987267094e-13
0.11224489795918367,1.0e7,1.0e7,188.02137263835215,136.49652233479188,0.8089664645006462,0.30853059188001536,7.462000364586147,1.5949066134062855,7.336457163598673e-6,7.336457163598673e-6,0.00012125260606766799,7.350528548036216e-13,7.350528548036216e-13,7.350528548036216e-13
0.12244897959183673,1.0e7,1.0e7,190.16713652722737,212.5939657500092,0.8256902218114806,0.3901144315506262,7.8705382998596995,1.6491975041456537,1.0120324624961365e-5,1.1278722107637123e-5,0.00019648804525942775,8.674196540703823e-13,8.674196540703823e-13,8.674196540703823e-13
0.1326530612244898,1.0e7,1.0e7,265.1540150299926,268.6228402447028,1.4575359130231205,0.49843108715575113,8.770285794243824,1.7032900028054705,1.2005062299158307e-5,1.4617265406777126e-5,0.0002594859580138533,9.624100479710933e-13,9.624100479710933e-13,9.624100479710933e-13
0.14285714285714285,1.0e7,1.0e7,464.36627675735986,361.3812589335919,1.4764419685761168,0.7564894051975676,11.788410983922143,2.142083562677639,1.6800141710797822e-5,2.334588459795153e-5,0.00027727107959849695,9.962474111133012e-13,9.962474111133012e-13,9.962474111133012e-13
0.15306122448979592,1.0e7,1.0e7,495.54108375214264,392.602931327589,1.5718597378367969,0.8140719593859751,19.452339661996007,2.3543823189321986,1.9383329925561677e-5,2.4082858918301765e-5,0.0002824152086350914,1.3358336217644702e-12,1.3358336217644702e-12,1.3358336217644702e-12
0.16326530612244897,1.0e7,1.0e7,521.7702364944996,401.14051979859937,2.244423806057034,1.0623778657092695,21.304995708194692,2.587619918811888,2.1112847076209432e-5,2.430392797873653e-5,0.00032324246148943207,2.0575790372883557e-12,2.0575790372883557e-12,2.0575790372883557e-12
0.17346938775510204,1.0e7,1.0e7,531.5273389630988,412.827258055299,2.344785783116564,1.0731225817259453,25.831965266346213,2.63986723348287,2.612941108018082e-5,2.6203803660817317e-5,0.000405113053486953,2.0738253375222943e-12,2.0738253375222943e-12,2.0738253375222943e-12
0.1836734693877551,1.0e7,1.0e7,545.8760490743032,470.7129355963819,3.5795168479564685,1.3273874597260906,28.636144756283233,3.5795168479564685,4.1006780742511325e-5,2.6359084821149978e-5,0.0004051563039059789,2.1647814565726814e-12,2.1647814565726814e-12,2.1647814565726814e-12
0.19387755102040816,1.0e7,1.0e7,899.5717763517903,475.8079817064597,4.683748138296708,1.6363224939951275,29.74798017554584,3.699458004815964,4.441322492805539e-5,2.962060977554211e-5,0.00042680370316085947,2.5055633853996968e-12,2.5055633853996968e-12,2.5055633853996968e-12
0.20408163265306123,1.0e7,1.0e7,1019.6388724496692,481.9895318498457,4.748805479815088,1.857696783577875,29.89045322443957,3.9007171744378892,5.015029195050803e-5,2.973602353672354e-5,0.00048392727787956527,3.2715911222810465e-12,3.2715911222810465e-12,3.2715911222810465e-12
0.21428571428571427,1.0e7,1.0e7,1066.5509939261924,528.736279035038,5.709161408151984,2.2029199264920316,31.137703012085936,4.299220384658582,5.140966993112639e-5,3.593122557936203e-5,0.0005272659446787396,3.388268677898186e-12,3.388268677898186e-12,3.388268677898186e-12
0.22448979591836735,1.0e7,1.0e7,1068.5750920093708,552.3841498399522,5.776404721600853,2.290478107442326,33.377623805250046,5.531609203526636,5.8691715343543194e-5,4.2249192683848066e-5,0.0006010789730328268,3.999495943405265e-12,3.999495943405265e-12,3.999495943405265e-12
0.23469387755102042,1.0e7,1.0e7,1084.7420497140286,629.6138794450665,6.273694808838668,3.3144833633298356,36.26989393293735,5.999244271151451,6.18931479320036e-5,4.968546799633453e-5,0.0007081035205278616,4.710062331087175e-12,4.710062331087175e-12,4.710062331087175e-12
0.24489795918367346,1.0e7,1.0e7,1235.2384262372525,718.4383160203909,6.339930389299936,3.4942326979523353,38.776533985190135,6.433617767299803,6.192146457714164e-5,5.327189159983177e-5,0.0007459648453590323,5.677095837888541e-12,5.677095837888541e-12,5.677095837888541e-12
0.25510204081632654,1.0e7,1.0e7,1271.709184971923,830.878764622128,7.0523754846087945,3.650197628407992,44.35651755728568,7.0657265678752985,8.103579910230199e-5,5.8691715343543194e-5,0.0008827929115013078,5.874526660308252e-12,5.874526660308252e-12,5.874526660308252e-12
0.2653061224489796,1.0e7,1.0e7,1278.664292480803,845.7816884058573,7.24063069092728,4.164645756376998,46.40883869550155,7.085298922971938,8.185772989666536e-5,5.972549844191103e-5,0.0009659330165276548,6.500792669677147e-12,6.500792669677147e-12,6.500792669677147e-12
0.2755102040816326,1.0e7,1.0e7,1408.1847094714644,866.7620814066491,7.398687545396756,4.271958445462865,54.07483648406697,7.218679280611428,8.742905992044695e-5,6.134560314424224e-5,0.000978954195126312,7.91185407507439e-12,7.91185407507439e-12,7.91185407507439e-12
0.2857142857142857,1.0e7,1.0e7,1413.5659948463763,956.3060042883536,7.42459200574226,4.351464499527695,55.698028032678025,8.20024620084358,9.521682000074603e-5,6.836767770620745e-5,0.0011180036395425231,8.651241049416062e-12,8.651241049416062e-12,8.651241049416062e-12
0.29591836734693877,1.0e7,1.0e7,1447.8949894575019,1035.5155008019626,7.511791644801423,4.391153148621508,63.71432527645766,10.259469503611228,0.00010059020863698908,6.989256966538851e-5,0.0012223697482891703,1.2606156791468188e-11,1.2606156791468188e-11,1.2606156791468188e-11
0.30612244897959184,1.0e7,1.0e7,1583.1252761131825,1368.954200052005,7.709203775788658,4.627248649778086,65.43022191433852,11.460229068418785,0.00010931473765121744,7.015561339351286e-5,0.0013701928740793223,1.2642418467320275e-11,1.2642418467320275e-11,1.2642418467320275e-11
0.3163265306122449,1.0e7,1.0e7,1655.023272722851,1458.3279658472982,8.916780447268108,5.077850377332127,69.09117838526514,12.390097373788727,0.00011383490013883827,7.363044163055709e-5,0.0015499514613991517,1.3308497712807225e-11,1.3308497712807225e-11,1.3308497712807225e-11
0.32653061224489793,1.0e7,1.0e7,1766.2572838268088,1466.6567644754882,8.994505585052627,5.407637481260541,71.50351722139023,13.02630493286467,0.0001193016913213507,7.47973818840889e-5,0.0016234529079233715,1.6388372085451284e-11,1.6388372085451284e-11,1.6388372085451284e-11
0.336734693877551,1.0e7,1.0e7,1869.4895437908376,1658.1455191026125,9.216174916092587,5.771074178196815,75.25503226915956,14.390539978767064,0.00012096690769008926,7.566334969013511e-5,0.0016906392812562397,1.9770576220673728e-11,1.9770576220673728e-11,1.9770576220673728e-11
0.3469387755102041,1.0e7,1.0e7,1882.730933103934,1890.793565344334,11.830632977509927,6.755242818509488,80.10603980357205,17.772602517952915,0.00013726521386123175,8.518741793642849e-5,0.0017019903245847707,2.2699016322795185e-11,2.2699016322795185e-11,2.2699016322795185e-11
0.35714285714285715,1.0e7,1.0e7,2264.467308678016,1893.836438564179,12.362156048021378,7.824545302814965,86.76794511654435,18.482095586782485,0.0001421387507137688,0.00012237223082982708,0.0019439785516539665,3.251302138611628e-11,3.251302138611628e-11,3.251302138611628e-11
0.3673469387755102,1.0e7,1.0e7,2305.113856343523,2232.204996961768,12.724693036182247,8.440142752587585,90.54976213639365,20.47917021510329,0.00014316226583455186,0.00012523930743139718,0.0020630470310484513,3.2787347884612445e-11,3.2787347884612445e-11,3.2787347884612445e-11
0.37755102040816324,1.0e7,1.0e7,2320.1028319192715,2279.444981337636,13.207345204836159,8.526023962516033,109.59068453885948,21.570421524615508,0.00017274917467938335,0.00012701928213975028,0.0021595472101464458,3.366629372091419e-11,3.366629372091419e-11,3.366629372091419e-11
0.3877551020408163,1.0e7,1.0e7,2738.880455995447,2399.458204354055,14.655709885809356,10.290165705751525,123.98127964457377,21.938049139457267,0.00018447103780890115,0.00013012779028595038,0.0023009776282673544,3.512292409409705e-11,3.512292409409705e-11,3.512292409409705e-11
0.3979591836734694,1.0e7,1.0e7,3178.9788957517976,2486.9588980032318,16.317595310142394,12.148522381654555,133.1662282858092,22.46262032874004,0.00018583698225726773,0.00013490457885361753,0.002489724539010272,3.966405626214655e-11,3.966405626214655e-11,3.966405626214655e-11
0.40816326530612246,1.0e7,1.0e7,3195.603101565265,2555.9921299376338,16.377377354576428,12.747190475876888,134.38705125207937,26.053913678626262,0.0001940567708273083,0.0001366533503470762,0.0025859405632851725,4.1113941573381555e-11,4.1113941573381555e-11,4.1113941573381555e-11
0.41836734693877553,1.0e7,1.0e7,3383.7511056887774,2597.6174343454672,17.702121795979,13.980068265703512,146.6852803555206,26.88099225052101,0.0002017372598823157,0.00014500979161976934,0.0026262584567168235,4.644694444081504e-11,4.644694444081504e-11,4.644694444081504e-11
0.42857142857142855,1.0e7,1.0e7,3613.1385151309473,2811.4447800196936,20.136650689860307,14.239005736678056,153.68805263655216,28.636144756283233,0.0002133804463986162,0.00015055203360642624,0.0026559101159466356,4.972185685049612e-11,4.972185685049612e-11,4.972185685049612e-11
0.4387755102040816,1.0e7,1.0e7,3920.062236716073,2856.952127251685,20.203687542888126,14.929421743507595,157.07553955042522,31.22911797687273,0.00021400448480951968,0.00015306180153726548,0.0026756557534378333,5.224350247338611e-11,5.224350247338611e-11,5.224350247338611e-11
0.4489795918367347,1.0e7,1.0e7,4130.644903946169,2941.293161790838,23.440596178747306,15.00673905491503,160.2882430200827,31.320595156899998,0.00023995601311576115,0.00016477275998296362,0.002767519687850351,5.843910493245538e-11,5.843910493245538e-11,5.843910493245538e-11
0.45918367346938777,1.0e7,1.0e7,4150.962225658359,3062.310454960449,23.735406322558227,15.436643917451999,185.47164210260334,33.21476779965347,0.00024551875319922653,0.00016718749164311168,0.0027830672401686464,6.176038320286851e-11,6.176038320286851e-11,6.176038320286851e-11
0.46938775510204084,1.0e7,1.0e7,4338.392628926098,3246.5849248051236,26.04166770892225,16.018000163410452,209.92952787272682,33.9030908696434,0.0002456668206366462,0.00017796717793945276,0.003058360251272853,6.920458546749225e-11,6.920458546749225e-11,6.920458546749225e-11
0.47959183673469385,1.0e7,1.0e7,4349.415694143721,3309.642262926759,28.636144756283233,16.51097182045458,211.523051312361,36.81809940131369,0.00025905916439327434,0.00019105071307829534,0.0032934652948479353,6.998438716134859e-11,6.998438716134859e-11,6.998438716134859e-11
0.4897959183673469,1.0e7,1.0e7,4387.263311415817,3328.395625027946,31.49610325685846,17.248118717290065,244.85233417634726,39.21123748585992,0.000268596932142659,0.0002194881451890802,0.00443906197325959,8.228219403388455e-11,8.228219403388455e-11,8.228219403388455e-11
0.5,1.0e7,1.0e7,4439.030673139278,3494.989920066956,32.346905463105344,17.38307204017563,272.17578450477504,44.227745316076124,0.00029550462725261664,0.00022115575408594858,0.004605387609433825,8.622088959472613e-11,8.622088959472613e-11,8.622088959472613e-11
0.5102040816326531,1.0e7,1.0e7,4598.191566549438,4590.441856236526,32.632588877290985,17.752412843754335,286.29117564756905,48.19867744209172,0.00029552957781132363,0.0002761937901960989,0.00514317243478173,9.626563708172384e-11,9.626563708172384e-11,9.626563708172384e-11
0.5204081632653061,1.0e7,1.0e7,4722.815293526629,4728.525184021248,34.44527490499133,18.893163430839678,290.1506201933323,54.15118422562946,0.00030085531337765606,0.0002912848086636019,0.005601962982502001,1.0131731817086766e-10,1.0131731817086766e-10,1.0131731817086766e-10
0.5306122448979592,1.0e7,1.0e7,4984.311075734874,4769.329383831391,35.805788593859894,19.041812408089775,302.34869156516095,55.65723959207541,0.0003314213007479384,0.0003042192022657187,0.005646120980782718,1.1287026973586945e-10,1.1287026973586945e-10,1.1287026973586945e-10
0.5408163265306123,1.0e7,1.0e7,5243.995127331594,4813.875926655781,35.931148125079126,19.648990725536176,310.3248537555262,57.03918684224077,0.00033943644243654403,0.0003084461731473084,0.006000053803136522,1.1632512507063871e-10,1.1632512507063871e-10,1.1632512507063871e-10
0.5510204081632653,1.0e7,1.0e7,5613.401867394865,4854.73750723104,36.38778433073556,21.075350486218646,310.9649488495615,59.03186795374871,0.000358456793235192,0.00033265516312425093,0.006431728008567124,1.2383813666846962e-10,1.2383813666846962e-10,1.2383813666846962e-10
0.5612244897959183,1.0e7,1.0e7,5658.634775949724,5715.935229691321,40.891424021351675,21.24974357468594,316.14047440560347,59.60156215159594,0.0003625551937980973,0.0003405228596289834,0.006485584245879898,1.3897148558936157e-10,1.3897148558936157e-10,1.3897148558936157e-10
0.5714285714285714,1.0e7,1.0e7,5788.253335370354,5837.53416965228,41.19839598466675,22.640542302529422,326.251703975751,60.991451409672315,0.00037548118375193933,0.0003501070561499011,0.0065204001933060335,1.7074828142920894e-10,1.7074828142920894e-10,1.7074828142920894e-10
0.5816326530612245,1.0e7,1.0e7,6177.86264407091,5876.476482308593,42.76799546937999,24.48262324436733,327.107682348267,61.72884906402023,0.0003817006753367072,0.0003536951013866768,0.006527097359315219,1.858828320287701e-10,1.858828320287701e-10,1.858828320287701e-10
0.5918367346938775,1.0e7,1.0e7,6235.1586326837,6233.974151265349,44.29860326393116,24.686953368131284,331.4981100902717,62.23741422202754,0.000385963823702764,0.00035419618014720725,0.006605111916954263,1.8875640703614927e-10,1.8875640703614927e-10,1.8875640703614927e-10
0.6020408163265306,1.0e7,1.0e7,6320.589947646493,6402.706726748617,44.40849535433141,26.622259573543328,345.10018981851283,63.559769364492425,0.0004816726941369247,0.00035518179016327936,0.0066090229447733646,1.9274833339639148e-10,1.9274833339639148e-10,1.9274833339639148e-10
0.6122448979591837,1.0e7,1.0e7,6706.6181369464475,6603.948312754474,45.14424610899646,27.118991757532015,384.7432636770082,65.902701267626,0.000503106558973255,0.0003566358690952572,0.006848061630421156,1.9571080926098252e-10,1.9571080926098252e-10,1.9571080926098252e-10
0.6224489795918368,1.0e7,1.0e7,7451.424335450941,6657.5897086209025,46.55084096209926,27.743423938934146,386.7045289277531,70.85609094068937,0.0005163964548839193,0.0003566470962001984,0.00688177956973149,2.209209146111403e-10,2.209209146111403e-10,2.209209146111403e-10
0.6326530612244898,1.0e7,1.0e7,7639.146095039535,6755.013972362891,48.896244964891636,29.11489349895132,398.4300656055774,72.71248558354209,0.0005693008698031679,0.00036940332836155905,0.007099519376265121,2.2734834042798934e-10,2.2734834042798934e-10,2.2734834042798934e-10
0.6428571428571429,1.0e7,1.0e7,7729.885439601081,6829.0842747212355,49.16333337440007,29.819286920397452,399.5896581826412,73.72251514340655,0.0005718684626816117,0.0004145731555075963,0.007221984133747345,2.3387774521704047e-10,2.3387774521704047e-10,2.3387774521704047e-10
0.6530612244897959,1.0e7,1.0e7,7794.915193251158,6901.793390254716,50.83130103786128,31.002630883649964,400.25017913625373,74.06378039879145,0.0006220264997498411,0.0004403714002533996,0.007275698254467239,3.052741793459233e-10,3.052741793459233e-10,3.052741793459233e-10
0.6632653061224489,1.0e7,1.0e7,7996.563231933194,7019.724018570158,50.90192026412976,33.547763116231536,477.44263706338074,79.38274780148357,0.0006553746922515682,0.00044495904341645883,0.007580009726760708,3.122244685895245e-10,3.122244685895245e-10,3.122244685895245e-10
0.673469387755102,1.0e7,1.0e7,8892.022864348606,7034.541504434337,55.015994447085745,34.25899021207933,504.15999333559853,84.58252289736033,0.0007012606141781846,0.0005122196574160091,0.007595474080002485,3.377795911826181e-10,3.377795911826181e-10,3.377795911826181e-10
0.6836734693877551,1.0e7,1.0e7,9122.839735589117,7196.254683624481,59.489890962152145,38.0168245634126,545.3920427506059,85.99404555896375,0.0007239074338213332,0.0005243363465088293,0.008587874358727078,3.785680040836154e-10,3.785680040836154e-10,3.785680040836154e-10
0.6938775510204082,1.0e7,1.0e7,9583.21828417577,8126.745553731156,66.31623176705943,38.13419246092257,568.3372149954449,86.74814697534273,0.0007693501169110356,0.0005293787456755075,0.008675607887347813,3.8645003043005014e-10,3.8645003043005014e-10,3.8645003043005014e-10
0.7040816326530612,1.0e7,1.0e7,9701.975490007306,8379.910941129809,72.19105136682853,39.58228585931787,581.9580111279171,88.7193738987346,0.000886559717764656,0.0005378791498978927,0.008962998710572812,3.9690353394197993e-10,3.9690353394197993e-10,3.9690353394197993e-10
0.7142857142857143,1.0e7,1.0e7,9716.008715420518,8583.615405680894,75.23261751099659,40.69162543997176,585.3727435840007,91.90327454719875,0.0009268524168076175,0.0005572474273664385,0.010019241811827343,3.9698206383744573e-10,3.9698206383744573e-10,3.9698206383744573e-10
0.7244897959183674,1.0e7,1.0e7,10108.71275572947,8858.64606776262,76.86061646943018,41.22804661245849,633.450441936203,93.2104556379973,0.0009379610232633192,0.0006536062455008971,0.010136690174937292,4.4008644811211895e-10,4.4008644811211895e-10,4.4008644811211895e-10
0.7346938775510204,1.0e7,1.0e7,10226.95584736194,8883.237773633855,79.47321772984898,53.86402819292589,643.9510470457386,99.29117820790124,0.0009437784683016011,0.0006576580838123916,0.01080174066799104,5.119763336945163e-10,5.119763336945163e-10,5.119763336945163e-10
0.7448979591836735,1.0e7,1.0e7,12341.351175450574,10596.335222089921,81.54658131246974,58.29555805672683,645.3646386950112,102.08999163902644,0.0009636274781078172,0.000700850158178563,0.011122080453203455,5.212692490644008e-10,5.212692490644008e-10,5.212692490644008e-10
0.7551020408163265,1.0e7,1.0e7,12631.610434288978,10614.874142187922,86.47912107096275,59.033904225484726,678.8496432519266,102.31378674081218,0.0009906686828597831,0.0007210015283548208,0.012354465506821195,5.419681788213084e-10,5.419681788213084e-10,5.419681788213084e-10
0.7653061224489796,1.0e7,1.0e7,12662.729688544272,10813.0301015064,94.67249079910916,59.65273914777242,755.8165465063827,102.83185100443475,0.0010017221310527644,0.0007891560630388625,0.012976323305947524,5.853164229035376e-10,5.853164229035376e-10,5.853164229035376e-10
0.7755102040816326,1.0e7,1.0e7,13118.244087951956,10924.392000652908,95.35020271515221,66.56675249423411,804.6396744518158,104.51551901371275,0.0010097027009641258,0.0008042196502140591,0.013877557054134225,6.403957843905653e-10,6.403957843905653e-10,6.403957843905653e-10
0.7857142857142857,1.0e7,1.0e7,13472.441056456915,11236.571577202434,98.98586997135587,68.68598778973787,807.3078910513557,123.77453880870317,0.0010160044262883298,0.0008113956017124603,0.014341146390211345,6.68549313807301e-10,6.68549313807301e-10,6.68549313807301e-10
0.7959183673469388,1.0e7,1.0e7,13537.279523618285,11436.082168594308,102.56011551135157,69.70991819527383,844.8422555684741,130.57310467928275,0.0010293131878402063,0.0008441581495058344,0.014402469313562948,6.876612002418452e-10,6.876612002418452e-10,6.876612002418452e-10
0.8061224489795918,1.0e7,1.0e7,13783.240672817325,12126.306128933258,103.24891691061332,70.20771013128548,852.705842599279,137.47623415239994,0.0010317889787871241,0.0009003451382671352,0.015806052368189397,7.175030277727987e-10,7.175030277727987e-10,7.175030277727987e-10
0.8163265306122449,1.0e7,1.0e7,13823.893936785003,12404.36014655036,125.6068232198335,71.8805711227873,873.2834879099223,142.17054360398026,0.0011310036299365788,0.000946932775153532,0.016073900171170937,7.32222279507744e-10,7.32222279507744e-10,7.32222279507744e-10
0.826530612244898,1.0e7,1.0e7,14213.919647961993,12661.482264622926,130.90500231458125,72.3401619768061,922.382018700178,145.17193443135056,0.0011444825158116634,0.0009471503345856833,0.01716570717272914,7.972893772761236e-10,7.972893772761236e-10,7.972893772761236e-10
0.8367346938775511,1.0e7,1.0e7,14471.081505335858,13206.857635619639,130.95249968836814,78.54630317388536,952.4829503657862,164.351073624453,0.001151008778358251,0.000968596448601114,0.017372539054609414,8.150850145852479e-10,8.150850145852479e-10,8.150850145852479e-10
0.8469387755102041,1.0e7,1.0e7,14931.72699155896,14087.15752560643,152.064519970217,83.18225841585426,983.3396089729176,170.2325170364092,0.0011551458516505081,0.0009889265134320707,0.02003376083315946,8.369747409394851e-10,8.369747409394851e-10,8.369747409394851e-10
0.8571428571428571,1.0e7,1.0e7,15182.412922509493,14547.829958038466,155.68562910106718,108.99188938621258,1099.6989874093094,184.4492481519802,0.0012305506662949922,0.001004143670467242,0.021120896654444467,8.383782563035126e-10,8.383782563035126e-10,8.383782563035126e-10
0.8673469387755102,1.0e7,1.0e7,16092.654735821114,15234.371014971424,156.9195608133984,113.51663947982641,1112.2667882424296,201.55083874405003,0.0012780479219030823,0.0010305586944127428,0.021616770461843005,8.864636797767696e-10,8.864636797767696e-10,8.864636797767696e-10
0.8775510204081632,1.0e7,1.0e7,16879.395054259243,16162.141433680565,173.83406659154127,117.98474438435078,1128.6310180079795,202.2274375064975,0.0013691752584567016,0.0010642576732168513,0.022663851353946596,8.98044027377557e-10,8.98044027377557e-10,8.98044027377557e-10
0.8877551020408163,1.0e7,1.0e7,17724.378756858197,16712.10859283443,199.17065128219468,118.24802730761212,1129.925548406027,207.99218884231897,0.0014149672449236719,0.0011436131813546628,0.024402254080144726,9.005526692709845e-10,9.005526692709845e-10,9.005526692709845e-10
0.8979591836734694,1.0e7,1.0e7,17869.6706298785,17372.904869121045,206.3928445321684,123.96229298148563,1392.587578734666,211.28066203336647,0.0014295478832882977,0.0011738855390335907,0.02930739983391061,9.801568861231383e-10,9.801568861231383e-10,9.801568861231383e-10
0.9081632653061225,1.0e7,1.0e7,20802.3263265238,17610.40976439466,227.5769131674959,129.0458470468785,1434.589514248146,229.7441753352607,0.0018071837644919263,0.0013229514227545227,0.02973148617407314,1.107272456306911e-9,1.107272456306911e-9,1.107272456306911e-9
0.9183673469387755,1.0e7,1.0e7,23429.412681798593,17627.249085876163,259.7688737749763,133.43325707201683,1559.3667238145022,240.52888703169438,0.0018550447244280194,0.001387772998024436,0.03248248531951733,1.1524962410075745e-9,1.1524962410075745e-9,1.1524962410075745e-9
0.9285714285714286,1.0e7,1.0e7,23749.38210567813,18272.004308695778,263.4892968850439,151.78927179256357,1720.0121127197244,241.12324355253062,0.0018851994400540363,0.0017737969431047792,0.035321106698567604,1.1541087326963873e-9,1.1541087326963873e-9,1.1541087326963873e-9
0.9387755102040817,1.0e7,1.0e7,25295.228099651064,18278.188582039635,274.30361401287854,167.9394701073245,1772.0499396329515,257.8689384651255,0.0024605013253337876,0.0021558507394981484,0.04108351893585621,1.2271188216151619e-9,1.2271188216151619e-9,1.2271188216151619e-9
0.9489795918367347,1.0e7,1.0e7,28387.82392461737,20664.166975003725,343.19410032750585,171.95357024865385,1787.1000736432352,268.43622696068053,0.002698303380184257,0.0022111513641793518,0.04255247388233072,1.314881603824916e-9,1.314881603824916e-9,1.314881603824916e-9
0.9591836734693877,1.0e7,1.0e7,28828.16614169832,20943.152645238602,346.1738413767395,175.13878087015243,2423.39912565644,320.33421848828,0.003137789626782924,0.0024376701223957128,0.04515746518048577,1.3351597497182462e-9,1.3351597497182462e-9,1.3351597497182462e-9
0.9693877551020408,1.0e7,1.0e7,33754.86586724021,21385.328577941178,385.3644762383628,191.49621073898228,2636.1545320792834,354.88441471150026,0.0034520875285623085,0.003083873605165849,0.06980406478459428,1.3605328606862942e-9,1.3605328606862942e-9,1.3605328606862942e-9
0.9795918367346939,1.0e7,1.0e7,35101.54155616522,22407.159165379635,436.1547248717659,193.40936639585829,3183.5149162763114,387.83287559735805,0.003657425528224403,0.0031157099124708167,0.07259950743913014,1.366650766453217e-9,1.366650766453217e-9,1.366650766453217e-9
0.9897959183673469,1.0e7,1.0e7,36340.9532281683,26703.570590849296,469.1034574031116,272.6918905336143,3767.1395456307046,573.2526411452377,0.00550825633852591,0.0035839302653215568,0.08938293923428209,1.4020651651157974e-9,1.4020651651157974e-9,1.4020651651157974e-9
1.0,1.0e7,1.0e7,48057.496373633636,30465.561321876623,698.7291545501924,341.20629576573816,4371.617196509074,668.4997630213387,0.010099960208234787,0.004421735702263309,0.09301914571768473,1.6523699263801857e-9,1.6523699263801857e-9,1.6523699263801857e-9


==> data/solve_pde-poisson-0_1/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,1.45768421117212244203368283561096483e-01,3.23104442376139184116223032501062517e-01,9.66227112321510145530104631140262790e-02,6.55995833288185872797284642798563000e-02,6.16312142323544875144946506258139152e-04,5.67156426284359900670850235225549156e-06,6.16312142323544875144946506258139152e-04,6.16312142323544875144946506258139152e-04,1.26317288736045493920426163047532939e-09,1.26317288736045493920426163047532939e-09,5.56550674794119452480473504035817943e-08,4.87016015979811195805257945100434448e-16,4.87016015979811195805257945100434448e-16,4.87016015979811195805257945100434448e-16
PDE,Inf,4.00129974134327398146490556440284277e-01,1.44205551591730672437682405293967530e-01,1.86053776644251994790913143212203065e-01,1.50609747199508808616558906374275609e-03,5.41848738166745598944940338667360177e-04,8.36804927429709831485626970076953675e-03,1.50609747199484431431822935353715511e-03,1.71591494581344584407314468536058498e-08,7.59273937526846142035025919337511909e-09,1.68636261025600144591235476845002965e-07,2.25489199748086270026411300287367996e-16,2.25489199748086270026411300287367996e-16,2.25489199748086270026411300287367996e-16
PDE,Inf,1.74296269242994055134712979127201079e-01,9.66227112321511946571811422203486957e-02,6.55995833288180551976055773789768751e-02,6.16312142323627656251832825142936739e-04,5.67156426262286270856761389997529513e-06,6.16312142323627656251832825142936739e-04,6.16312142323627656251832825142936739e-04,1.26317296100059819506749915248453090e-09,1.26317296100059819506749915248453090e-09,5.56550679303768905192549103878753729e-08,1.65004932271357669745766404868971920e-16,1.65004932271357669745766404868971920e-16,1.65004932271357669745766404868971920e-16
PDE,Inf,8.54709682779217702506938339795786311e+00,4.23869984648515126173567978303393108e+00,1.59180823262648080980696066354754352e+00,2.40879744371619186240431471185376649e-02,9.66043060913351297234437008550222420e-03,1.52585110340242447006723181273923511e-01,3.84467245832184620475609245763238301e-02,3.61293679579400681666291532787251259e-07,1.48567086969659826369388507432374092e-07,2.32152920629782969052000889350008316e-06,5.96153440926602998979136623236624830e-15,5.96153440926602998979136623236624830e-15,5.96153440926602998979136623236624830e-15
PDE,Inf,5.30185384837623686760117087280067503e-01,6.58828061326562366498462532260839292e-01,4.65016273845382153272543665281833134e-01,1.00498713861940767189427796248238901e-03,5.52928844208708054596011994641413892e-04,1.01850880586447967755413874957597414e-02,9.76299397898096567521591382004183295e-04,9.07710158306461605922285261112808003e-09,9.07710158306461605922285261112808003e-09,1.19487795984898128710098911309861960e-07,5.92772993817107135130416211758195146e-16,5.92772993817107135130416211758195146e-16,5.92772993817107135130416211758195146e-16
PDE,Inf,1.32089683106184770826528486269039747e+00,1.17906553490408432940289924146302577e+00,9.85780397051694227381605204925906011e-01,3.77116212201768293614826795113117055e-03,3.90321124761315597816567956782305810e-03,1.42262376998270073104008762938559829e-02,1.91446644894496210370226712073896378e-03,5.46162986113570215233536198284318173e-08,6.41784211582499672986465166533914759e-08,9.99580714660819847769616980984986221e-07,1.75568384745561114706456692827280843e-15,1.75568384745561114706456692827280843e-15,1.75568384745561114706456692827280843e-15
PDE,Inf,1.65327679712682975372686845947644953e-01,9.66227112321517249138682667479069244e-02,6.55995833288174352812558994508611938e-02,6.16312142324125336649826484572985978e-04,5.67156426226273545482981403170571292e-06,6.16312142324125336649826484572985978e-04,6.16312142324125336649826484572985978e-04,1.26317346184667694828779073335047847e-09,1.26317346184667694828779073335047847e-09,5.56550673898229128910375554855194830e-08,8.18062218500273921664242858639744948e-16,8.18062218500273921664242858639744948e-16,8.18062218500273921664242858639744948e-16
PDE,Inf,Inf,1.58824243517563477217096239969240401e-01,2.28214562818172784493052638983641954e-01,6.40265224023189335605897993188762414e-03,3.02506554290368233659263177107515081e-03,6.10305394762602196576796878155288632e-02,7.07990926973210014143338539436640468e-03,2.52028718271820955828518637708510709e-08,2.51063651167490421546512050222554181e-08,7.85117815395007493311920879666145666e-07,2.32888484123344994505815582507728999e-15,2.32888484123344994505815582507728999e-15,2.32888484123344994505815582507728999e-15
PDE,Inf,Inf,6.65264124360337438431829183667566663e-01,5.02607978737992218391606199386479079e-01,2.05991656755952171771429241151715827e-03,1.74026223501794856938134878249757176e-03,2.88636350104489911834861425733315276e-02,5.74480734765562770308883993862845310e-03,2.67585220660429500860768172321836310e-08,2.72659118267916187012514002701703569e-08,3.97695462181972963221907598994251599e-07,8.52431323674045035487955542547757775e-16,8.52431323674045035487955542547757775e-16,8.52431323674045035487955542547757775e-16
PDE,Inf,Inf,8.06116021531721475230209066126053423e-01,2.17673993759519084492230417226325383e-01,3.18814842978893161207789967241603712e-03,1.28787965668265898408307343783384776e-03,3.16313226166036408197121110935463859e-02,6.76078841692832530281347631521052331e-03,7.12155824838770437297301579501521469e-08,2.93239356710624365115253836274503629e-08,2.73171169038867679059393359315716985e-07,1.00755476074519599838740982497675368e-15,1.00755476074519599838740982497675368e-15,1.00755476074519599838740982497675368e-15
PDE,Inf,Inf,4.24812277990865930154338123481344547e-01,4.45660331617112338783754505101459501e-01,2.22607644135124601257277441824816574e-03,2.46993339770420217308900487822883813e-03,3.84890915788148533831907420546339950e-02,5.38462001835430626289319841018364297e-03,3.91964568313640159018294933636155356e-08,3.68249604365605618695208226067525764e-08,6.41532296290560036405136755664085548e-07,1.99108935097854713139840022086394389e-15,1.99108935097854713139840022086394389e-15,1.99108935097854713139840022086394389e-15
PDE,Inf,Inf,4.82841302488589897512956083776713620e-01,6.89826907664434124988170915811753094e-01,5.76370919245127302612620942539323186e-03,2.72820001905187488706149770838789692e-03,1.84455578175298368371862583654138127e-02,6.04608406734633718436096522346915085e-03,1.17459686629889150309404056605044814e-08,3.75373255114192218263094644735287652e-08,7.12035697522865827208556448778353002e-07,1.88762518234558697688910676713772021e-15,1.88762518234558697688910676713772021e-15,1.88762518234558697688910676713772021e-15
PDE,Inf,Inf,1.01887891177921560901393705453934674e+00,8.07228422724404135782163067454720244e-01,1.66331086975739380742517579969661929e-03,1.02482102963675266608454227128451701e-03,3.99958334762157274438029028267529364e-02,5.42781444825260746450176240816443945e-03,4.34099923475340885875352776567869359e-08,4.80013267791565941247273760461483883e-08,2.49306722230143038368026640878225441e-07,1.78349610591962023808432156815386874e-15,1.78349610591962023808432156815386874e-15,1.78349610591962023808432156815386874e-15
PDE,Inf,Inf,7.76271787801784807002711231341928703e-01,6.70578558456572075932664785361932970e-01,2.43653354177345920106900900897242512e-03,2.73540748200712375575482556851613030e-03,4.31827780427260808461986951717218310e-02,6.52075063644688949063090787262115557e-03,4.36800122417551340375438923672228137e-08,4.06283887675971402419428721213859148e-08,7.13479187176680609290992946308248601e-07,1.60884156738042302273126901963870514e-15,1.60884156738042302273126901963870514e-15,1.60884156738042302273126901963870514e-15
PDE,Inf,8.42179603343803864733319156556522548e-01,9.66227112321497507302483405672171013e-02,6.55995833288193021263334189927569590e-02,6.16312142322441491689906399584387464e-04,5.67156426408313172312229680030978563e-06,6.16312142322441491689906399584387464e-04,6.16312142322441491689906399584387464e-04,1.26317153565175700194031693679362941e-09,1.26317153565175700194031693679362941e-09,5.56550691611940888511488819182818543e-08,1.84000597474429825038788728454460075e-15,1.84000597474429825038788728454460075e-15,1.84000597474429825038788728454460075e-15
PDE,Inf,Inf,1.81800573452453003933786102688121430e+00,5.46401256000819102222328092327302611e-01,6.63342128841996672378343357081293736e-03,2.63030500299796680758745238178035536e-03,4.16510785062864402559382573210092032e-02,1.95599870672348696809348924743068671e-03,9.40025559649129508551464125119583666e-08,4.12621636059991154459706306577683472e-08,6.90258084034070732258125769063767615e-07,1.14405570660581861611534541706823486e-15,1.14405570660581861611534541706823486e-15,1.14405570660581861611534541706823486e-15
PDE,Inf,Inf,5.28084213634681960026222529603346658e-01,6.09092761963204970797960945704453948e-01,1.52062783301667572742669703572503782e-03,1.03814610599855779479335309564870316e-03,8.48443430492817021136545200887805388e-03,1.25548900742681370559896112185611427e-03,3.96702394230732853342783684475376732e-08,4.08721572103873883135612187305722597e-08,2.73210399363457814000335464822868417e-07,2.00623277837212839456261723713148701e-15,2.00623277837212839456261723713148701e-15,2.00623277837212839456261723713148701e-15
PDE,Inf,Inf,1.05177376991588415549931830327474163e+00,1.74870572466238292283800409784318156e-01,1.92871905257392102390216511621844532e-03,6.69620273860155755958249149602097729e-04,2.45865899730168591071094213752022694e-02,3.53635215925094960908465902479395344e-03,3.65323918806501461073024733074972009e-08,4.08691102831624220958332704875448463e-08,3.33263997180694550934978023917279413e-07,1.78065530336034732107187686407790628e-15,1.78065530336034732107187686407790628e-15,1.78065530336034732107187686407790628e-15
PDE,Inf,Inf,3.67972924700354127529597024136564201e-01,3.72885652310979472170796406178450117e-01,1.04124503723590471591026187919480797e-03,1.31012095142149355046558618586836185e-03,2.19595347614832280581873799701491751e-02,1.82489150001207681525144544621727460e-03,1.36698878246881732866097756510137433e-08,2.08896208487143800688664799579754376e-08,2.85701683805140883423430047575374733e-07,1.76702200022359144934014928580705971e-15,1.76702200022359144934014928580705971e-15,1.76702200022359144934014928580705971e-15
PDE,Inf,Inf,6.49755920631673251657731509448996760e-01,2.51499418824912472809659908731460240e-01,5.47956289978107660700094339195642955e-03,2.60252937594098963564310976849803344e-03,2.03340569814130259333869922401537795e-02,1.30498352658597911855113663544093956e-03,3.13194002028008855638161987289571163e-08,1.59636779381823019228493549393112252e-08,6.81101502147945029456710669612491548e-07,2.43654188460656552562034050091264407e-15,2.43654188460656552562034050091264407e-15,2.43654188460656552562034050091264407e-15
PDE,Inf,Inf,2.81633317222985672176518172445114693e-01,2.55385378645687987581343319831003088e-01,3.92024410366432590313575038418866596e-03,1.16723186371724679008961119130064478e-03,1.57621663522828356996480386401383863e-02,6.07227905712323708773878441174656125e-03,3.27944985849040266162941254561432311e-08,1.57558310471959305947289855314727855e-08,2.79375388946633164436715426144906857e-07,1.79529683131774828400873264751049889e-15,1.79529683131774828400873264751049889e-15,1.79529683131774828400873264751049889e-15
PDE,Inf,Inf,1.22953566546356103599414449889550525e-01,1.67574738266253817797550153214012761e-01,2.90915131751944615480981409776346635e-03,2.35463081413692212224022555982387451e-03,3.31566258273866613366256288684441881e-02,4.75737984280527687144712758885572815e-03,4.69285749682184788233565133229660679e-09,1.22228716366663862986381909397648773e-08,1.20325253241563835652294896068110957e-07,2.18408520873163388817192682941761823e-15,2.18408520873163388817192682941761823e-15,2.18408520873163388817192682941761823e-15
PDE,Inf,Inf,7.20852886033060536306701300891413755e-01,2.25441509715009685476323584101135370e-01,3.03015796394139278616493912947718513e-03,1.35272189394076790556823676635975665e-03,2.20692660679935905640801531051938313e-02,2.25758528798809417350959418490981683e-03,3.88603178738021769713796388206041622e-08,2.17415645816776366128357917606167601e-08,2.88994401357402019235503748147101315e-07,2.39753830652940867785472830680543284e-15,2.39753830652940867785472830680543284e-15,2.39753830652940867785472830680543284e-15
PDE,Inf,Inf,5.08470746609039262066195721707764260e-01,1.69966167216130390097559221165861718e-01,3.21969268724201695721610519790427252e-03,1.95260284321620853736133901609134670e-03,2.89248829310918485767625957592848862e-02,5.19617104055708596664299413522118404e-03,4.30777437433306956601711923153087883e-08,2.70080198678473160989358764279273187e-08,1.74737633943105116453562292517404105e-07,2.04989951946410523655538757729271244e-15,2.04989951946410523655538757729271244e-15,2.04989951946410523655538757729271244e-15
PDE,Inf,Inf,2.88763386902357584575234698081518915e-01,2.30619375649847783680002152725992443e-01,1.52437102868334223451639156521990657e-03,1.17171687435183202929698547011209121e-03,1.78791194224938236438037014173690026e-02,2.06519735874212088633378111365386369e-03,1.60982909184864392799056774859965997e-08,7.73062038000279398212449550904280546e-09,3.14245218045165640802294367298761641e-07,2.08676056563149650270169335038558174e-15,2.08676056563149650270169335038558174e-15,2.08676056563149650270169335038558174e-15
PDE,Inf,Inf,3.10929201453003228236632081565940675e-01,2.74114442540951558195645903202191105e-01,1.63646739616204871603311383391208766e-03,1.25867503921201490413582480117098143e-03,1.11148606715384026676470290084876731e-02,2.06915384616791648695876620803265355e-03,3.46738139451995365716626891432483769e-08,3.72996786942306429992506379341047393e-08,3.92750494263953827653831781270691017e-07,2.26784466429056411201843547767395573e-15,2.26784466429056411201843547767395573e-15,2.26784466429056411201843547767395573e-15
PDE,Inf,Inf,7.03923220741679670458879603458089172e-01,2.66139182839041986368629778290216099e-01,1.98135246805970546561781854637263543e-03,1.07036101106923898886174582647344689e-03,1.14001261469665634948082700158201062e-02,1.81597155569578570325747565756890066e-03,3.65312648004090876777774156891481621e-08,1.80307852520423379440741286983644048e-08,2.26887751946833509626270868208955018e-07,2.22346669040881519338798691541504469e-15,2.22346669040881519338798691541504469e-15,2.22346669040881519338798691541504469e-15
PDE,Inf,Inf,2.35873244913839877767517643038155162e-01,1.92207335005362743420592943033326533e-01,1.46661724445568934693691815718472061e-03,8.08321482457743508022068854187343103e-04,4.92848851328524531448837707953187048e-03,1.89696443784889004345531924860200994e-03,8.92850811948795710357531854720187343e-08,3.81169123899887254104921592780213554e-08,1.72564182693192689412135044749869041e-07,3.07865718468202854503722285688118201e-15,3.07865718468202854503722285688118201e-15,3.07865718468202854503722285688118201e-15
PDE,Inf,Inf,3.93414868588460354785156098895380385e-01,3.04731756914847259697822880996514340e-01,1.56966163929293939747566517100235070e-03,1.20592186037250438948355241747002306e-03,1.89212500550332721064484074256521130e-02,1.48054185315554395512783037282253626e-03,1.69332153066787036930055263612702432e-08,1.78007362834358687962037348668721254e-08,3.23877373969495132876440478234175944e-07,2.63417859149138640742331687924693034e-15,2.63417859149138640742331687924693034e-15,2.63417859149138640742331687924693034e-15
PDE,Inf,Inf,2.67705484578902458584512832903073151e-01,1.60176742768390711938826484951169816e-01,2.24052173415761603304415693707091544e-03,2.51384728003838351800399643219640963e-04,2.77797104637017153468386598804922579e-02,4.93417046812274570199980513757596744e-03,2.59957092392713416428815839683420582e-08,2.58798326412558614264170557411129404e-08,1.82931371582972618112806580625687332e-07,2.39426017206296402587165447235696577e-15,2.39426017206296402587165447235696577e-15,2.39426017206296402587165447235696577e-15
PDE,Inf,Inf,2.12680222804135621309826363947656262e-01,4.40084249432458962912501612154415545e-01,6.16312142323458897874215516034458754e-04,5.67156426287081800203578493229624471e-06,6.16312142323458897874215516034458754e-04,6.16312142323458897874215516034458754e-04,1.26317260781804055895990347775956637e-09,1.26317260781804055895990347775956637e-09,5.56550680978615616935000919671832405e-08,3.54268745849034302562294538203502530e-16,3.54268745849034302562294538203502530e-16,3.54268745849034302562294538203502530e-16
PDE,Inf,Inf,1.67760404033281866538431791679089554e-01,2.14918269592015314775062536173672386e-01,4.08839840009199373811533868616913187e-03,2.34383698665899070383747275669252492e-03,1.02721844692225557837956847380814853e-02,5.78023882223127070939289329125106679e-03,2.71206689706138070901938991063057902e-08,9.37657430406984900496325657353833510e-09,2.65421055589789865738637202755198937e-07,5.13621787190930808357154107780562213e-16,5.13621787190930808357154107780562213e-16,5.13621787190930808357154107780562213e-16
PDE,Inf,Inf,1.82548085373311826430964504680385139e-01,2.71851630825278164498685151851306794e-01,6.72330801035894779697802611584393434e-04,1.22387206807713821616721919905947821e-03,1.92906516638659341060294625717600600e-02,8.61164304172015518320303539013439546e-04,1.44392681998201848118915357824871788e-08,1.93649404037013065841344604456102746e-08,3.30294901924690678758887146803126585e-07,2.83797654248349121180004879839929365e-15,2.83797654248349121180004879839929365e-15,2.83797654248349121180004879839929365e-15
PDE,Inf,Inf,6.55884279386142334223937326064393522e-01,1.14057010994004906982319628774800434e-01,4.72817102252384052661449522035118143e-03,2.58560589956420289502646568827451316e-03,9.90279135071064946119515783827232564e-03,1.63040989297270297885795077882063591e-03,3.53446048223911488061406174309129360e-08,9.95652174059765554478601518236951576e-09,6.76788806896072730434999775458893457e-07,2.98695802437566841718292590433646243e-15,2.98695802437566841718292590433646243e-15,2.98695802437566841718292590433646243e-15
PDE,Inf,Inf,4.74036372485695730027390652463140539e-01,2.69931010149122953211638778615280310e-01,1.49490269675292432233813020211628330e-03,1.02063039107504811173027640080651702e-03,5.61202251852991379986758595635447273e-03,4.47359645553797502409090634861163815e-04,3.57371287924416042604776278683032139e-08,1.82056139855883389723203338085450791e-08,2.05814415882283541663722744821780177e-07,4.97173323920526246125493403494591268e-15,4.97173323920526246125493403494591268e-15,4.97173323920526246125493403494591268e-15
PDE,Inf,Inf,4.02444166690728622339305397763088331e-01,1.63361425787814368922918934992315437e-01,7.85518563212528324557383770767449007e-04,5.15399345785460704451073244835669084e-04,3.63390704751857219313876236235324367e-02,1.45091598670029303172580167433712253e-03,6.89703206994656021153753714247034783e-09,7.78488199084212809664954109848732215e-09,2.95824676784881779427207401436348108e-07,3.91211570206804532697047707860754734e-15,3.91211570206804532697047707860754734e-15,3.91211570206804532697047707860754734e-15
PDE,Inf,Inf,4.47204656875816944634300024304164368e-01,3.02422231326595752962248662535568725e-01,1.82012294534271717776617300142501216e-03,1.31065948710554220334168656375707389e-03,1.27476906144267497012940232423232856e-02,2.10565761775266422203206190449303437e-03,3.49006782624550596230429862719202076e-08,3.63667461510427460116653893737717169e-08,2.12121421477587850641766545924696954e-07,3.37117803670702474474494205049269696e-15,3.37117803670702474474494205049269696e-15,3.37117803670702474474494205049269696e-15
PDE,Inf,Inf,1.37711252059215506032689717415799867e-01,2.36538026692221188543802858616888877e-01,4.84135052806425347768808953425199480e-03,2.57932400947982958301938928660856580e-03,1.04233183288571779451648931000232205e-02,2.05159198507402738696874072762487008e-03,1.03970726469011505225911640831334046e-08,1.69266991583898911392350041101814762e-08,6.75244896517287978557256045052185847e-07,3.20204676047501441692356515742687083e-15,3.20204676047501441692356515742687083e-15,3.20204676047501441692356515742687083e-15
PDE,Inf,Inf,1.64804566996770475848879627209959868e-01,1.46173566576478960432342353184577482e-01,8.12450500971119853047759735894839650e-04,3.83602692525524823845935969629931009e-04,6.09072234444880009804634934484147236e-03,1.56674107758724457289815494804815792e-03,7.70729550800634858865277839272643865e-09,6.02694225189359389137636908735456384e-09,1.07757819638967128585541233080819458e-07,4.09452333783579526428747107416965205e-15,4.09452333783579526428747107416965205e-15,4.09452333783579526428747107416965205e-15
PDE,Inf,Inf,1.35481097099567465470171673732997995e-01,1.86596594706279403861266120207085631e-01,2.97872363694311258578119194008292907e-03,1.72523954961263744881763456941415660e-03,7.10287075185621164092837530554942979e-03,4.55613163013846412019818855555909773e-03,1.52127155266315542960893035892373675e-08,6.02742763587955600871086184869275157e-09,2.19030622052909060328631868950039509e-07,3.24692102303413575729917450699854802e-15,3.24692102303413575729917450699854802e-15,3.24692102303413575729917450699854802e-15
PDE,Inf,Inf,1.76679241867585557931834500275978848e-01,2.66148621051193559710520640687545571e-01,1.53343555668773230454663726033266034e-03,1.25733477999413377610411182052006921e-03,2.18014939557438858575751893800064452e-02,1.67061469719718596441359524578256476e-03,1.40477407545086855655331882413893130e-08,1.27315733022113150953679816698158819e-08,3.38041095958639045812030128487725598e-07,3.78639250456289254146976975727018671e-15,3.78639250456289254146976975727018671e-15,3.78639250456289254146976975727018671e-15
PDE,Inf,Inf,2.94557152728414564551026891403759140e-01,3.38437212230358271786361245446088514e-01,9.02959156533026800089344096816746328e-04,1.35122936341005256007267890000920034e-03,3.57757850068021410762211462321016841e-02,3.42023473614387298994304184559576646e-03,8.19705057649006292960020589853113710e-08,3.81685359424765157300478728207812438e-08,1.53244005322751076100833103389858188e-07,3.70726026895602233955708988891208291e-15,3.70726026895602233955708988891208291e-15,3.70726026895602233955708988891208291e-15
PDE,Inf,Inf,1.49980286703999563148007551193373971e-01,2.15027938785046484183966263365600290e-01,2.37149038027180744608892665868519372e-03,9.43078380766558352393484505453203036e-04,4.21992966535413861545936566190552362e-03,2.24547083073119935145952314319124833e-03,1.41739533464102970827172675065852295e-08,4.06304436913002213654925697455584709e-09,1.73942452067078757745646353582523966e-07,3.87054106672512148921644514907711373e-15,3.87054106672512148921644514907711373e-15,3.87054106672512148921644514907711373e-15
PDE,Inf,Inf,3.24676523490270941628404901743680358e-01,1.17066524000786752066965662713857542e-01,5.35426515510546900680032906269132757e-03,2.55259177771952224496401547672708475e-03,2.13665205945990079169495642378056173e-02,1.66430877602838806017746917230109928e-03,1.48566278643082399487260732671438983e-08,8.97813096159618908530518129863913351e-09,6.68778578654282739784611342930506189e-07,3.82383011822854342933749210845473070e-15,3.82383011822854342933749210845473070e-15,3.82383011822854342933749210845473070e-15
PDE,Inf,Inf,3.88737313090926443084499993296598888e-01,2.66076880576056137280767601811875362e-01,2.83418475597628832023449425840121754e-03,2.35861842971115910073304179333624960e-03,8.90825739831252554654252880765872983e-03,2.27281034822172618799610481915431733e-03,8.29814869732116110581347796491152552e-09,7.36244906769456455149777183252756755e-09,3.72803790752341057717366178436012505e-07,4.01132195972217565008611549123495132e-15,4.01132195972217565008611549123495132e-15,4.01132195972217565008611549123495132e-15
PDE,Inf,Inf,2.35755275709711936788419741733620330e-01,1.41158734767180538635547798209306843e-01,3.93467588311459202876185402384432103e-04,3.67090825884510953002295368014519509e-04,8.71032249922915260333259818075885563e-03,1.70201182285223950631064545886638096e-03,2.04042551172136873883089577287908252e-08,8.31762597544693615743806399387875130e-09,4.66678989288075488935994170722213744e-07,3.80306484493614864046123665781701185e-15,3.80306484493614864046123665781701185e-15,3.80306484493614864046123665781701185e-15
PDE,Inf,Inf,4.94951446152366693102729090544408045e-01,3.36903939932634008771096828974572669e-01,1.75724404219541538610342117922813334e-03,1.25941807245726389591842832545928034e-03,1.96278824813000187110698977222389255e-02,3.01154217951559422694097550444866937e-03,3.34342889276183537883642714293482783e-08,1.81939687788647229159080423690503428e-08,3.51077649458981230347241619912252621e-07,4.19766994583802336050150840251885009e-15,4.19766994583802336050150840251885009e-15,4.19766994583802336050150840251885009e-15
PDE,Inf,Inf,1.10542752462763039741320251462813307e-01,1.59614681358618489823902714303071143e-01,7.82517485716679958501329410378717835e-04,7.40271072826527115642575904878080172e-04,1.00672631724448834032824190348023694e-02,8.86317051897653050127051687571893177e-04,1.17739601821315344901875182570373026e-08,6.00590626875033261892370673888144554e-09,7.78534007947855844838344803145413455e-08,4.13476081858606707608492025794509894e-15,4.13476081858606707608492025794509894e-15,4.13476081858606707608492025794509894e-15
PDE,Inf,Inf,5.70131241561981483835097266511507897e-01,1.08300211777506726680473252464421625e-01,1.93034534138934834001358745384835367e-03,1.02188715838941611874565517466479009e-03,6.01049466033412012986598758681578836e-03,3.88136510514776191508759615848594566e-03,5.13796980098945372255795260035494428e-09,5.52330459038938003889193001807509811e-09,1.24912768952897482886531407430178208e-07,4.34497623835623917446522841808406924e-15,4.34497623835623917446522841808406924e-15,4.34497623835623917446522841808406924e-15
PDE,Inf,Inf,1.86598994092886197819597963458839860e-01,2.49938178443960125750792968696380294e-01,6.96562281158677580183711205007774016e-04,1.04129443479419865923204685848665202e-03,4.05109855080761123594403556416128351e-02,9.55379711795931775173951759018558938e-04,1.54201901421877969327392492410617007e-08,1.48907462044512203940795711907662959e-08,6.72262698436447941546857071804232745e-07,4.30922611954460763345872703118517682e-15,4.30922611954460763345872703118517682e-15,4.30922611954460763345872703118517682e-15
PDE,Inf,Inf,3.89855789423244273743531039801206566e-01,1.12809493716782714216737694442531674e-01,1.78189517121198139792950665553515659e-03,1.24398356273187968908703480631583835e-03,9.82472359055643356219662839651827017e-03,1.25307137925291655596165896674937122e-03,2.01871993384725197272502086685270422e-08,8.80698305425810084801390884166105790e-09,2.61900412833056409830401008171799820e-07,4.66755689424149404391194573884915997e-15,4.66755689424149404391194573884915997e-15,4.66755689424149404391194573884915997e-15
PDE,Inf,Inf,2.36290367956553679686481048764823585e-01,2.16613645009744450956071603251463857e-01,5.00511477257594336359742239563031462e-04,6.53642442535998447727645983657915112e-04,5.95260509376473830405049073202957701e-03,1.25872173705925082731287931616924158e-03,3.91011378881615694157122361430906813e-08,2.00615743677086310851006499272857110e-08,2.12294501614733739684131547564639445e-07,4.69302556747493598997586565395019587e-15,4.69302556747493598997586565395019587e-15,4.69302556747493598997586565395019587e-15
PDE,Inf,Inf,1.59049747522206432383012585020917692e-01,1.69422288794213367032694454198566343e-01,1.47613183196302209521583299981618716e-03,5.37689021222264898429252197847530879e-04,1.11188890715136206631038475814220899e-02,2.18531379078329168007520100587908153e-03,3.36069910123418007631514262842932638e-08,3.39284474243474165995052018826146801e-08,6.96524355418543502387855748924507203e-08,4.04412341930445476832349100616075704e-15,4.04412341930445476832349100616075704e-15,4.04412341930445476832349100616075704e-15
PDE,Inf,Inf,2.59049561974198992385340991887101611e-01,9.68815346556053603231686945256070358e-02,2.69500046019096024546944149290906689e-03,5.89473894300504038177896911276927428e-04,1.92727701193996100973393048074279413e-02,2.69193255246628504493948030719695428e-03,2.60892786066779787698729462381737808e-08,1.88967065395256191245468729664790714e-08,8.44285530402187749288694340945818378e-08,4.71263437312773493607346434919188407e-15,4.71263437312773493607346434919188407e-15,4.71263437312773493607346434919188407e-15
PDE,Inf,Inf,1.51727042464603889539942769176404851e-01,1.06326883640363726364278142549419205e-01,6.49071701356404411064244075707348309e-04,6.82677713468393264825631675023950723e-04,1.28373762824464583219591000878723460e-02,2.04194642941574473672521151964347531e-03,6.48109144535283001231004213164468254e-09,6.13777119250364123628199724537994907e-09,2.12324099645739355937067834120035702e-07,6.19230961801555881580276051704936238e-15,6.19230961801555881580276051704936238e-15,6.19230961801555881580276051704936238e-15
PDE,Inf,Inf,9.73541293564160913422571998738620892e-02,1.47899701010714809304446593772591280e-01,7.23099754259716129537366298446524458e-04,3.13490158626393667569756842628735635e-04,1.17809632596438796661223723715420458e-02,2.79983558476449210205692698810192531e-03,3.44560542069473481505484871468633303e-08,3.48402045099938122242013218338484252e-08,8.47862138994261864182773303217084536e-08,5.20185071465936152268927776857006110e-15,5.20185071465936152268927776857006110e-15,5.20185071465936152268927776857006110e-15
PDE,Inf,Inf,9.78454281663203736238238970913943946e-02,1.97471579313446792925342423495530759e-01,1.91761742780548138916981419601517225e-03,8.41893842496974083044372878108330520e-04,9.58568567988875274854045527806682260e-03,1.78496747492123205107792434390350171e-03,1.64620522081841724781180295995047499e-08,1.88998484066098572456297729310734468e-08,2.89719005435121690714683578806447501e-07,5.37503637842802210627422009201150629e-15,5.37503637842802210627422009201150629e-15,5.37503637842802210627422009201150629e-15
PDE,Inf,Inf,8.73288449041802536132456865535631744e-02,1.60361277266000033916315281737997846e-01,6.43930096827912019168836745271571239e-04,9.21581268115565814261600129988675595e-04,8.68460702717934953374224982070439322e-03,1.94646796320193965440947783357473415e-03,1.04855930691597496745562220006249711e-08,1.01477760713304403047905715919537719e-08,1.79120099839400616483816789970866126e-07,5.18527474868055700891891108950554844e-15,5.18527474868055700891891108950554844e-15,5.18527474868055700891891108950554844e-15
PDE,Inf,Inf,3.22355484211298680303435658076005344e-01,7.99873980960644369499504842168006654e-02,1.43701506238914406255035847331341835e-03,4.63692148194492842119767709191345961e-04,7.89733291635157764391111905454341468e-03,1.55678986473910724304633178430521735e-03,1.49371760492158269511722544410166368e-08,8.05659883464036997220501005031592781e-09,8.60251511168146487233359830989396459e-08,5.11195668835716586597790910827233544e-15,5.11195668835716586597790910827233544e-15,5.11195668835716586597790910827233544e-15
PDE,Inf,Inf,1.93752801869072675932338088646721751e-01,3.01415182917850199984511292883770846e-01,3.64286818183005275632404684628139388e-04,3.01967396906722000852739961509200923e-04,4.61013999943839937271704558454902240e-03,1.34599843720275097449178862048907015e-03,4.82353459111508820092848105275494922e-09,5.49711522720854243035508842223820343e-09,1.61207670416364776237345530090607148e-07,5.65104005189750911711159183470884000e-15,5.65104005189750911711159183470884000e-15,5.65104005189750911711159183470884000e-15
PDE,Inf,Inf,3.36484363916430151822601136964631055e-01,1.66527832025749522311455012053340850e-01,3.68552666515973921037342619569890792e-03,1.65023428185527178958875512640822106e-03,6.44318372347601206362166063803473287e-03,5.00162101186022312242064303264050838e-03,7.84569551063386998321015792079036028e-09,6.53830147584430837643573556486516016e-09,1.72236705978094489151518764361353824e-07,5.22983352022986560601986812618666848e-15,5.22983352022986560601986812618666848e-15,5.22983352022986560601986812618666848e-15
PDE,Inf,Inf,3.26516731002545436098104623160516723e-01,3.97350635179909930121650025864379018e-01,5.13490783060697679522936440930267251e-03,2.56132079856509423281453094696649012e-03,1.42927926621698875402675400856831687e-02,1.90846889129957044491408037588426122e-03,2.23528490054252083791658316025341071e-08,2.18548244608598547228640791863282226e-08,6.70843272482862652328616348233054064e-07,5.27707599424110256912875377285320467e-15,5.27707599424110256912875377285320467e-15,5.27707599424110256912875377285320467e-15
PDE,Inf,Inf,1.20812621952566321808283682765841722e-01,1.03605084081309502837846179905074763e-01,6.16312142324024855033865805064436496e-04,5.67156426225313740510554777958507873e-06,6.16312142324024855033865805064436496e-04,6.16312142324024855033865805064436496e-04,1.26317341694936542565970408307122757e-09,1.26317341694936542565970408307122757e-09,5.56550674696246068161609012394396077e-08,6.99750962793532512424989609879052194e-16,6.99750962793532512424989609879052194e-16,6.99750962793532512424989609879052194e-16
PDE,Inf,Inf,9.44654692037186106189488715016219158e-02,1.38775332680580018310326704442325354e-01,5.33670426525733556202008064359835020e-03,2.54668732274074814085699149222419213e-03,2.94722761365685793151867541643348484e-02,1.91492009393235540202798437955435526e-03,5.32212396150738381167679725666619990e-09,5.98416915086713109555989165183615293e-09,6.67321744255588069960376397874012997e-07,3.36683506141747708798651724154131261e-16,3.36683506141747708798651724154131261e-16,3.36683506141747708798651724154131261e-16
PDE,Inf,Inf,8.10610358579158520847161434255277513e-02,1.74327368352336779749860306548013045e-01,3.07943733767851023240852092076169561e-03,1.14400981732394704543059848721994460e-03,5.69400429584705569215549560667153401e-03,4.72021226465485225310356198470684113e-03,4.82104064130584591804424485975321987e-09,5.97009044277057031748916039749594384e-09,1.75892621313948920111552554740152633e-07,6.12718823152172850327516758093173126e-15,6.12718823152172850327516758093173126e-15,6.12718823152172850327516758093173126e-15
PDE,Inf,Inf,3.90223652174691686771067743393420282e-01,2.04926895067852335229532522519132818e-01,9.22237984411341839255779176409804148e-04,1.46777941887089606113877861475380400e-04,3.96788783651570520925563262525652918e-03,1.96057051015792595078878934813977404e-03,2.39744593903135796199177898965656968e-08,1.31470059674499316692010888242127923e-08,5.73707232635760995918974687644978134e-08,5.72653285546764132934706101832704374e-15,5.72653285546764132934706101832704374e-15,5.72653285546764132934706101832704374e-15
PDE,Inf,Inf,2.35382981967256658502863896284499439e-01,3.11725115504053032010847576643276354e-01,8.35270001478765819751868650072734544e-04,1.23244486967304027281628789246865758e-03,2.02744546603661669924734324742862800e-02,7.93586283986553422219107907138508209e-04,1.79740779885584866897082212648847550e-08,1.77444839505547415836541069970846013e-08,2.57325735024032423800252823682830624e-07,6.06083915554420635318802550384153559e-15,6.06083915554420635318802550384153559e-15,6.06083915554420635318802550384153559e-15
PDE,Inf,Inf,2.36717386408596148232977169567755891e-01,1.20558783121496639433305964534764667e-01,5.60441577865853340367735311405018782e-04,4.76473636407002513000128628168842188e-04,5.61784252903332411438742854753764330e-03,2.82261316662295902711845942972955573e-03,1.96556757851269071022195707492281015e-08,6.08306827332045800465416851695192530e-09,2.94808850417697995228285107812439831e-07,6.63700528434764146184632238947042759e-15,6.63700528434764146184632238947042759e-15,6.63700528434764146184632238947042759e-15
PDE,Inf,Inf,2.08285628261333322975517906491401616e-01,2.39293104818494637470009713687062187e-01,1.55724079327043339039261602809530104e-03,1.29198573345354675501969551472008956e-03,1.85645296427428607483263029307533618e-02,2.14775974936599970473231188243955586e-03,1.58504334866398658096519931926956505e-08,1.18595484547557812181410209413352748e-08,3.47411603762932101703361619364669141e-07,6.22695710242706713035570504515180658e-15,6.22695710242706713035570504515180658e-15,6.22695710242706713035570504515180658e-15
PDE,Inf,Inf,9.96342503048708097904758741220291889e-02,1.13437740202212767691737708298298637e-01,2.06426207681098535991271484355505058e-03,1.14032991622495169312787678844019907e-03,1.01508847017245502278479221079839004e-02,1.14619901764352396947135991189222072e-03,1.48771967366943166850476697218559260e-08,5.62198566077637895050664334303952771e-09,1.04119295742409550063833232480188355e-07,6.25656566479018112699942001252687083e-15,6.25656566479018112699942001252687083e-15,6.25656566479018112699942001252687083e-15
PDE,Inf,Inf,1.16842718929708216739078404944469179e-01,9.67814682776784901105546703508069472e-02,1.44128616430209195313492469916868927e-03,5.74651355672883637742685773818411612e-04,7.21688520267827467896541556707486559e-03,1.11952674378240497644374366721507096e-03,4.46676271909762695822695975440778576e-09,5.02831950475180431785374861601131704e-09,1.03513324556840006913250012190448282e-07,6.00066638341899396122446161944059868e-15,6.00066638341899396122446161944059868e-15,6.00066638341899396122446161944059868e-15
PDE,Inf,Inf,8.39469719747511272702250815057165537e-02,1.24488076135083574436158884212802620e-01,5.93047855274709870428272171334354751e-04,2.32308873316330047580151630646254854e-04,1.23667830904999840082213140110529173e-02,3.73987026763500121719436548664025187e-03,3.56846226027212305036410136605157096e-08,3.53535019274251832131184865940181981e-08,1.04740353358945495462710643122706377e-07,6.38256872766471764064369850477809037e-15,6.38256872766471764064369850477809037e-15,6.38256872766471764064369850477809037e-15
PDE,Inf,Inf,8.60140056322587540415387158581332656e-02,1.72705151438407744994485104962912940e-01,4.38518328912612083622324681086556803e-04,4.76985835851397720678040761126418679e-04,8.98537259012199010479662793476982405e-03,9.17559299162298535586206048036778972e-04,4.18879021925105312242923856376904981e-09,7.30030304333369446849523493787351229e-09,6.41205314198353170146868188676779981e-08,7.12821533710321886815876830749864577e-15,7.12821533710321886815876830749864577e-15,7.12821533710321886815876830749864577e-15
PDE,Inf,Inf,1.36769315650809022421271472510167267e-01,1.76620776277947451648376382581078988e-01,6.79788038625576639005872272755969095e-04,5.09984347602516511944183148694813620e-04,1.16787817208970307030522953658481482e-02,1.16011889294055050504260021500814581e-03,9.37824859376475286751818386733520445e-09,1.08511293902687109169931904609973777e-08,1.85590317346348332868788443278111092e-07,7.24796489084542203865792013718381290e-15,7.24796489084542203865792013718381290e-15,7.24796489084542203865792013718381290e-15
PDE,Inf,Inf,7.27272170745869436067258231439022652e-02,1.13855143699210941178208122260887841e-01,4.15736393750835361483017614591217809e-04,1.79677872796927254896619929216627779e-04,8.72486868663520662866651276389007209e-03,1.86581237463846181727607686267464661e-03,3.46797599480726233949703412739270045e-08,1.70031428270882748218373762443732440e-08,9.74215574344224824732209434105606267e-08,6.69957743025584305256061674732929628e-15,6.69957743025584305256061674732929628e-15,6.69957743025584305256061674732929628e-15
PDE,Inf,Inf,2.20836295541579992468657375964219075e-01,8.52934850600308296663019831139564679e-02,1.55226954705223596157331594807216430e-03,3.68511596860743963174775930779017168e-04,9.97684219893643491630135246800167713e-03,2.27945380309395674156513640160055451e-03,6.38171136387334506213445148175326448e-09,5.44218137584555966707956498725322947e-09,1.37448478870903952601547118313094687e-07,7.23343553616158052685921953018334962e-15,7.23343553616158052685921953018334962e-15,7.23343553616158052685921953018334962e-15
PDE,Inf,Inf,2.00677716202633273573111378259221465e-01,2.17234331166891522899365548475251609e-01,1.55631862513709274290534527180295712e-03,1.29579545809113910850822332856393939e-03,6.48412038597692945588859278556677844e-03,2.02388015876625054128924993683371371e-03,1.46299139625501768395096478154143166e-08,9.38221043757958061896984862972132425e-09,3.48433225693272244592992640414779501e-07,9.47890673037000611998105973604439233e-15,9.47890673037000611998105973604439233e-15,9.47890673037000611998105973604439233e-15
PDE,Inf,Inf,1.73734314274042226820279514902040968e-01,7.61836599128665227906359241455165306e-02,6.80750514776455312968389621042195214e-04,3.04641958761230210226786023724256427e-04,1.78440350586178668997100864545660525e-02,7.12190778714918540626538921607865210e-04,2.44174003985824125529571791271772751e-09,4.74401422594380578744756226479436262e-09,6.46092924695945945015644614876487466e-08,7.65029624642131853637931096139241525e-15,7.65029624642131853637931096139241525e-15,7.65029624642131853637931096139241525e-15
PDE,Inf,Inf,2.78737061669890849197653698809506377e-01,2.30780003542183390014626435048301348e-01,8.98590610636802089116407696134982709e-04,7.92077426896012912203787010934099748e-04,1.21179719457067722647808288234974314e-02,1.12496571223876386911086008054822692e-03,1.99139968387539564285653266057890274e-08,1.10650141243169542058859531849792881e-08,2.38202836423907411331963722072673057e-07,7.05674756296320819757134381785245163e-15,7.05674756296320819757134381785245163e-15,7.05674756296320819757134381785245163e-15
PDE,Inf,Inf,7.91061624738075503707235875060942960e-02,1.19290221146820633201218991373881003e-01,1.08880353550318390999075733571088590e-03,6.33288222840924804755209495314297250e-04,3.30128075652854132843484267171776778e-03,1.05409968912402290448399535752820706e-03,3.33115502285908135881668118601184324e-08,3.27391644169695333219149459267515706e-08,1.31158059407511129564027348600873386e-07,7.30038126730476632023411414733978408e-15,7.30038126730476632023411414733978408e-15,7.30038126730476632023411414733978408e-15
PDE,Inf,Inf,3.71861172689654838129909527302558300e-01,6.37895468468252915706058270954333332e-02,2.11192823481020666474717483176342742e-03,1.20998064708891224275123165608495741e-03,4.09558604718948414283956017570592832e-03,3.63137790567393653700029407534796949e-03,3.66793250177301934687139945281241666e-09,3.48442235717466645319261760595115461e-09,6.13959416371596748313787667940914018e-08,7.49251220290475466144534435594825086e-15,7.49251220290475466144534435594825086e-15,7.49251220290475466144534435594825086e-15
PDE,Inf,Inf,9.45590672530561545339941859658655408e-02,2.03896467426215657645732521580691497e-01,4.45445118469015871471374836883160158e-04,5.82496480236252608389149546261640663e-04,3.93136984382879725764581171765652395e-03,8.75407508664613154313351657187762668e-04,9.96288958206391705813808958971942823e-09,1.01686788303787060259024459670534749e-08,8.56035379091256138039023533638907026e-08,7.07971112058153456160473059102847205e-15,7.07971112058153456160473059102847205e-15,7.07971112058153456160473059102847205e-15
PDE,Inf,Inf,2.74413348721611336143051316980194463e-01,7.73579370483138762493688878321205757e-02,1.65471463223883685369420046074442752e-03,1.12308874055440214577638017581385116e-03,1.68680226014529310074233459191572970e-02,1.17820139907686531485172206815643959e-03,1.30330859692258886835063444981024205e-08,3.38095125317951382944988905487504020e-09,2.32283393455343329529051184167857430e-07,7.75873870178703165464439638953961196e-15,7.75873870178703165464439638953961196e-15,7.75873870178703165464439638953961196e-15
PDE,Inf,Inf,1.24365721621858791555532821495659460e-01,1.96465014708165491111237996360095738e-01,4.06967127490228964110354362203885887e-04,6.11542533012301886209524372907319134e-04,4.01616385589016803559366486575684715e-02,5.24013677931596362126876449060165082e-04,1.05742100592569792588079565472334940e-08,8.27138662786481862208586488917348304e-09,6.66964888795149587355541119143578036e-07,7.68920871099702611725263628682085497e-15,7.68920871099702611725263628682085497e-15,7.68920871099702611725263628682085497e-15
PDE,Inf,Inf,1.22619943997796341939566901004978891e-01,9.41554730389843473070391252831220973e-02,9.15832866434515848996205193810709781e-04,4.77781741578405320888427601925716752e-04,3.34150740905170978915203134509468805e-02,9.12133431362685418864322402695049294e-04,1.67219924300044312319396853207847173e-08,1.91227087066576742048937244422613629e-08,6.73729566058304361056082092408071262e-08,7.86306139698202033144637319932944726e-15,7.86306139698202033144637319932944726e-15,7.86306139698202033144637319932944726e-15
PDE,Inf,Inf,2.00738057685026822887758961055699890e-01,7.17972349005023780333664898264796871e-02,6.18517059323259996108070008697025779e-04,3.39132324401185599763822226517116949e-04,7.23842273540224113099546657256692905e-03,2.29990258587427177524274407905924010e-03,8.65342389257650854260578914612953465e-08,3.78844595263126274024252746319585761e-08,1.71644859066355186658871940001928438e-07,7.18304061059405745029849616130052793e-15,7.18304061059405745029849616130052793e-15,7.18304061059405745029849616130052793e-15
PDE,Inf,Inf,1.23619817238333074354045168612106993e-01,8.95211120385784264779329584902089507e-02,1.25894266468840873939523776197317089e-03,5.81249864805171517023146025257298376e-04,7.63640378906605402319758201865558502e-03,8.47056179436646616236494691099867819e-04,1.18352316624491536279257424209893006e-08,7.84146075835020720669601656246752762e-09,8.39216915455084848940720157876238595e-08,7.43490947826387012293039871448026090e-15,7.43490947826387012293039871448026090e-15,7.43490947826387012293039871448026090e-15
PDE,Inf,Inf,7.30106303192037315374742841143750838e-02,1.12740361571639774120420094148763092e-01,2.77044989186184366276963483231076336e-03,2.18236945817713740338528264082755056e-03,4.68477296756870249633992942261689609e-03,4.58777506513539202926544795802055942e-03,8.13114399905894088413539103441818857e-09,4.09932445748642000862804978194440525e-09,3.40549985512794526264525228972025999e-07,7.20717670426883912240315466132113575e-15,7.20717670426883912240315466132113575e-15,7.20717670426883912240315466132113575e-15
PDE,Inf,Inf,6.18873546116649143306582269339214943e-02,1.29339087404847442903472652093723484e-01,1.54143028281382725910387926263630233e-03,1.29972454895657347060838891419268884e-03,4.50391508941594401494391414126140110e-03,1.56508749748825512680425437477870045e-03,4.81401490257017458409654526252292846e-09,5.08977642840273007999885857558671879e-09,3.49484644831978968422091812886610048e-07,7.58567337332282271218645750535293146e-15,7.58567337332282271218645750535293146e-15,7.58567337332282271218645750535293146e-15
PDE,Inf,Inf,7.56828974290623189531901453867760700e-02,9.47952213787281855416378545301003663e-02,5.23131364124922806347622454210323107e-03,2.55457660224367288494466690760133818e-03,5.65872109997479150651353428954487255e-03,1.80526503725271812317553461925139293e-03,3.60623414530036648500574531493871694e-09,3.33136280125623296501518657354620149e-09,6.69200914640898741088605148538635544e-07,8.29003551309778027690696470285882172e-15,8.29003551309778027690696470285882172e-15,8.29003551309778027690696470285882172e-15
PDE,Inf,Inf,2.44567630035738659438567438858145057e-01,7.67747264208766500166071534363965874e-02,2.79212120185165416440801955011808552e-03,1.09977455141323041495307692644525391e-03,7.12469244086612928697848068133092137e-03,9.96070815541939254113907734513692137e-04,7.45778957927739739659641129672556046e-09,8.50527462748124425501247802724492424e-09,2.55915677149583244223428641346497432e-07,8.36198368167838147198579658923708419e-15,8.36198368167838147198579658923708419e-15,8.36198368167838147198579658923708419e-15
PDE,Inf,Inf,1.12876859561715307202353471462183591e-01,1.23640788433549597820824455561564453e-01,3.29037849568356819526675653308525397e-03,1.22845583259085098281218894965966189e-03,5.64389164012271129330875864068180930e-03,4.68898109767029807308057424032650319e-03,6.21849398983510447035063437491350316e-09,5.64094551235969876401812571355162568e-09,1.12745311573213013751930564174042089e-07,8.60723859219270555405475296045469494e-15,8.60723859219270555405475296045469494e-15,8.60723859219270555405475296045469494e-15
PDE,Inf,Inf,2.38434282140953785413464214471648596e-01,1.09784596908204584593676589238217913e-01,1.86326247783674742035486049361595412e-03,9.06372240455282548034439077770687840e-04,7.55529590572149270702268681143966542e-03,1.36907461667888084033210848412291783e-03,2.48437986380406343983093217884026242e-08,1.50196904423559340329159290287793626e-08,4.74158152023157499560655807139509131e-07,7.82856255629388052956862137357938237e-15,7.82856255629388052956862137357938237e-15,7.82856255629388052956862137357938237e-15
PDE,Inf,Inf,1.86804509508605583134761053614888102e-01,1.75721373346487116642949666725826768e-01,5.05777047167396898338063607743142784e-04,1.24325419839713930948592396220112824e-04,9.16384574894154475678614171018588089e-03,1.51181887346939104293041672836198859e-03,9.31111390787140856556268435602750507e-09,9.13216366614251142533244797519264472e-09,9.47746549005387876483863855219964007e-08,8.65250586718625385558177179679494376e-15,8.65250586718625385558177179679494376e-15,8.65250586718625385558177179679494376e-15
PDE,Inf,Inf,1.13027309925674363078442713086946665e-01,1.94277073900544819707452156457219744e-01,2.78133275867586550264544706101737051e-03,1.23336003467508589860639248127715319e-03,2.03010854163642296401003137755404306e-02,2.04275227298806793167680903528610297e-03,3.51258233005051567326346412806478823e-08,1.98686969369276943029240197315031791e-08,2.61987158551527330911308376021270938e-07,8.51423437187031002510946893259454511e-15,8.51423437187031002510946893259454511e-15,8.51423437187031002510946893259454511e-15
PDE,Inf,Inf,8.32831527632569794463763237435862821e-02,1.12991043385122320906180090408639455e-01,4.65068620504010515479279891012121973e-04,5.14211248415155695002882889652403384e-04,1.06326708677366927193639914886501835e-02,4.55733557493444783402071674484748847e-04,4.47500888255916211871847969141392656e-09,5.21836776475991088162023194986436249e-09,5.75020346368540340141202330243745563e-07,8.44828224369893697610883588397040007e-15,8.44828224369893697610883588397040007e-15,8.44828224369893697610883588397040007e-15
PDE,Inf,Inf,5.33026021686795336252520674324364042e-02,9.13213595926319731379796286260613420e-02,1.57946795479786974873382054565939309e-03,7.73556203306492798757451679806250227e-04,1.58022418995294701628268048059111679e-02,8.52231268568943780162525254452241122e-04,5.55595126056782755802412065669072509e-09,6.37961735207459103846496803764978190e-09,1.04138456683503904713405754599731942e-07,8.15561800918620893527060614410263653e-15,8.15561800918620893527060614410263653e-15,8.15561800918620893527060614410263653e-15
PDE,Inf,Inf,2.79435529834630654112398698889981336e-01,6.64963412818731218206149752536508795e-02,5.75564086954043124759993886623704097e-04,9.99842701663318174254488031362274039e-04,1.40911173027756693307442850667989017e-02,1.20939316186486265586821311090343018e-03,2.00725376969194160895851160482358551e-08,2.08391516027861616670433573230025718e-08,7.54522405851402931815943394678135285e-08,8.15246011217018909402263948179624746e-15,8.15246011217018909402263948179624746e-15,8.15246011217018909402263948179624746e-15
PDE,Inf,Inf,1.33991849478258522061487106025793730e-01,1.26419149970436688932759596283886815e-01,1.93626983760201181100466139873894603e-03,1.08040416928825748869356346408287447e-03,1.00826557509863998222766632942776817e-02,2.18811773959108390164024640809592013e-03,1.04659932786870052799835686309604343e-08,1.00076007008479695318178278418003932e-08,1.27867383905099169390321419657978462e-07,9.32252053854489515366318316488676957e-15,9.32252053854489515366318316488676957e-15,9.32252053854489515366318316488676957e-15


==> data/solve_pde-poisson-0_1/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.14576842111721225,0.16532767971268297,0.05330260216867953,0.06378954684682529,0.00036428681818300525,5.671564262253138e-6,0.0006163121423224415,0.0004473596455537975,1.263171535651757e-9,1.263171535651757e-9,5.5655067389822915e-8,1.6500493227135766e-16,1.6500493227135766e-16,1.6500493227135766e-16
0.01020408163265306,100.0,0.17429626924299405,0.06188735461166491,0.06559958332881743,0.0003934675883114592,5.6715642622627354e-6,0.0006163121423234589,0.0004557335574934448,1.2631726078180406e-9,1.2631726078180406e-9,5.565506746962461e-8,2.254891997480863e-16,2.254891997480863e-16,2.254891997480863e-16
0.02040816326530612,100.0,0.32310444237613917,0.07272721707458694,0.06559958332881806,0.000406967127490229,5.6715642626228625e-6,0.0006163121423235449,0.0005240136779315963,1.263172887360455e-9,1.263172887360455e-9,5.565506747941194e-8,3.366835061417477e-16,3.366835061417477e-16,3.366835061417477e-16
0.030612244897959183,100.0,0.4001299741343274,0.07301063031920373,0.06559958332881859,0.00041573639375083537,5.671564262843599e-6,0.0006163121423236276,0.0006163121423224415,1.2631729610005982e-9,1.2631729610005982e-9,5.565506793037689e-8,3.542687458490343e-16,3.542687458490343e-16,3.542687458490343e-16
0.04081632653061224,100.0,0.5301853848376237,0.07568289742906231,0.06559958332881931,0.0004385183289126121,5.671564262870818e-6,0.0006163121423240249,0.0006163121423234589,1.2631734169493654e-9,1.2631734169493654e-9,5.565506809786156e-8,4.870160159798112e-16,4.870160159798112e-16,4.870160159798112e-16
0.05102040816326531,100.0,0.8421796033438038,0.07910616247380756,0.06649634128187312,0.0004454451184690159,5.671564264083132e-6,0.0006163121423241253,0.0006163121423235449,1.263173461846677e-9,1.263173461846677e-9,5.565506916119409e-8,5.136217871909308e-16,5.136217871909308e-16,5.136217871909308e-16
0.061224489795918366,100.0,1.3208968310618476,0.08106103585791585,0.07179723490050238,0.0004650686205040105,0.00012432541983971394,0.0033012807565285414,0.0006163121423236276,2.441740039858241e-9,3.331362801256233e-9,5.73707232635761e-8,5.927729938171071e-16,5.927729938171071e-16,5.927729938171071e-16
0.07142857142857142,100.0,8.547096827792178,0.08328315276325698,0.07618365991286652,0.0005005114772575944,0.0001467779418870896,0.003931369843828797,0.0006163121423240249,3.6062341453003667e-9,3.380951253179514e-9,6.139594163715968e-8,6.997509627935325e-16,6.997509627935325e-16,6.997509627935325e-16
0.08163265306122448,100.0,100.0,0.08394697197475112,0.07677472642087665,0.000505777047167397,0.00017967787279692726,0.0039678878365157055,0.0006163121423241253,3.667932501773019e-9,3.4844223571746666e-9,6.412053141983532e-8,8.180622185002739e-16,8.180622185002739e-16,8.180622185002739e-16
0.09183673469387756,100.0,100.0,0.08601400563225875,0.07735793704831388,0.0005604415778658533,0.00023230887331633006,0.004095586047189484,0.0007121907787149185,4.1887902192510534e-9,4.063044369130022e-9,6.46092924695946e-8,8.52431323674045e-16,8.52431323674045e-16,8.52431323674045e-16
0.10204081632653061,100.0,100.0,0.08732884490418025,0.07998739809606444,0.0005755640869540431,0.00025138472800383837,0.004219929665354139,0.0007935862839865534,4.466762719097627e-9,4.09932445748642e-9,6.737295660583043e-8,1.007554760745196e-15,1.007554760745196e-15,1.007554760745196e-15
0.11224489795918367,100.0,100.0,0.09446546920371861,0.08529348506003083,0.0005930478552747099,0.000301967396906722,0.004503915089415944,0.0008470561794366466,4.475008882559162e-9,4.744014225943806e-9,6.965243554185435e-8,1.1440557066058186e-15,1.1440557066058186e-15,1.1440557066058186e-15
0.12244897959183673,100.0,100.0,0.09455906725305616,0.08952111203857843,0.0006163121423224415,0.0003046419587612302,0.004610139999438399,0.0008522312685689437,4.6928574968218475e-9,5.028319504751804e-9,7.545224058514029e-8,1.608841567380423e-15,1.608841567380423e-15,1.608841567380423e-15
0.1326530612244898,100.0,100.0,0.09662271123214974,0.09132135959263198,0.0006163121423234589,0.0003134901586263937,0.0046847729675687025,0.0008611643041720155,4.814014902570175e-9,5.08977642840273e-9,7.785340079478558e-8,1.755683847455611e-15,1.755683847455611e-15,1.755683847455611e-15
0.14285714285714285,100.0,100.0,0.09662271123215102,0.09415547303898435,0.0006163121423235449,0.0003391323244011856,0.004928488513285245,0.0008754075086646132,4.821040641305846e-9,5.218367764759911e-9,8.392169154550848e-8,1.7670220002235915e-15,1.7670220002235915e-15,1.7670220002235915e-15
0.15306122448979592,100.0,100.0,0.0966227112321512,0.09479522137872819,0.0006163121423236276,0.00036709082588451094,0.005612022518529914,0.000886317051897653,4.823534591115088e-9,5.442181375845559e-9,8.442855304021878e-8,1.780655303360347e-15,1.780655303360347e-15,1.780655303360347e-15
0.16326530612244897,100.0,100.0,0.09662271123215173,0.09678146827767849,0.0006163121423240249,0.00036851159686074396,0.005617842529033324,0.0009121334313626855,5.137969800989453e-9,5.497115227208543e-9,8.478621389942619e-8,1.7834961059196203e-15,1.7834961059196203e-15,1.7834961059196203e-15
0.17346938775510204,100.0,100.0,0.09735412935641609,0.09688153465560537,0.0006163121423241253,0.0003836026925255248,0.005643891640122712,0.0009175592991622985,5.322123961507384e-9,5.52330459038938e-9,8.560353790912562e-8,1.7952968313177483e-15,1.7952968313177483e-15,1.7952968313177483e-15
0.1836734693877551,100.0,100.0,0.09784542816632037,0.1036050840813095,0.00061851705932326,0.00046369214819449284,0.005658721099974792,0.0009553797117959318,5.5559512605678275e-9,5.621985660776379e-9,8.602515111681465e-8,1.8400059747442983e-15,1.8400059747442983e-15,1.8400059747442983e-15
0.19387755102040816,100.0,100.0,0.09963425030487082,0.10632688364036373,0.000643930096827912,0.0004764736364070025,0.005694004295847056,0.0009762993978980965,6.218493989835104e-9,5.640945512359699e-9,9.477465490053879e-8,1.887625182345587e-15,1.887625182345587e-15,1.887625182345587e-15
0.20408163265306123,100.0,100.0,0.11054275246276304,0.10830021177750673,0.0006490717013564045,0.0004769858358513977,0.005952605093764739,0.0009960708155419393,6.381711363873345e-9,5.97009044277057e-9,9.742155743442248e-8,1.991089350978547e-15,1.991089350978547e-15,1.991089350978547e-15
0.21428571428571427,100.0,100.0,0.11287685956171531,0.10978459690820458,0.0006723308010358948,0.00047778174157840533,0.00601049466033412,0.001054099689124023,6.48109144535283e-9,5.984169150867131e-9,1.0351332455684001e-7,2.0062327783721285e-15,2.0062327783721285e-15,2.0062327783721285e-15
0.22448979591836735,100.0,100.0,0.11302730992567436,0.11274036157163977,0.0006797880386255767,0.0005099843476025165,0.0060907223444488,0.001119526743782405,6.8970320699465604e-9,6.0059062687503325e-9,1.0411929574240955e-7,2.0498995194641052e-15,2.0498995194641052e-15,2.0498995194641052e-15
0.23469387755102042,100.0,100.0,0.11684271892970821,0.11280949371678271,0.0006807505147764553,0.0005142112484151557,0.006443183723476012,0.001124965712238764,7.457789579277397e-9,6.026942251893594e-9,1.0413845668350391e-7,2.0867605656314965e-15,2.0867605656314965e-15,2.0867605656314965e-15
0.24489795918367346,100.0,100.0,0.12081262195256633,0.11299104338512232,0.0006965622811586776,0.0005153993457854607,0.00648412038597693,0.0011461990176435239,7.707295508006348e-9,6.027427635879556e-9,1.0474035335894549e-7,2.184085208731634e-15,2.184085208731634e-15,2.184085208731634e-15
0.25510204081632654,100.0,100.0,0.12261994399779634,0.11343774020221277,0.0007230997542597162,0.0005376890212222649,0.007102870751856212,0.0011601188929405504,7.84569551063387e-9,6.083068273320458e-9,1.0775781963896712e-7,2.2234666904088154e-15,2.2234666904088154e-15,2.2234666904088154e-15
0.2653061224489796,100.0,100.0,0.1229535665463561,0.11385514369921095,0.0007825174857166799,0.0005418487381667455,0.007124692440866129,0.0011782013990768653,8.131143999058941e-9,6.137771192503641e-9,1.1274531157321301e-7,2.267844664290564e-15,2.267844664290564e-15,2.267844664290564e-15
0.2755102040816326,100.0,100.0,0.12361981723833307,0.1140570109940049,0.0007855185632125283,0.0005529288442087081,0.0072168852026782745,0.0012093931618648627,8.298148697321161e-9,6.379617352074591e-9,1.1948779598489814e-7,2.32888484123345e-15,2.32888484123345e-15,2.32888484123345e-15
0.2857142857142857,100.0,100.0,0.12436572162185879,0.11706652400078675,0.0008124505009711199,0.0005746513556728836,0.007238422735402241,0.0012530713792529165,9.077101583064615e-9,6.538301475844308e-9,1.2032525324156382e-7,2.394260172062964e-15,2.394260172062964e-15,2.394260172062964e-15
0.29591836734693877,100.0,100.0,0.1339918494782585,0.11929022114682063,0.0008352700014787658,0.0005812498648051715,0.007555295905721493,0.0012554890074268138,9.311113907871409e-9,7.300303043333694e-9,1.249127689528975e-7,2.3975383065294086e-15,2.3975383065294086e-15,2.3975383065294086e-15
0.30612244897959184,100.0,100.0,0.13548109709956746,0.12055878312149663,0.0008985906106368021,0.0005824964802362526,0.007636403789066054,0.0012587217370592508,9.378248593764753e-9,7.362449067694565e-9,1.2786738390509918e-7,2.4365418846065655e-15,2.4365418846065655e-15,2.4365418846065655e-15
0.3163265306122449,100.0,100.0,0.13676931565080902,0.1236407884335496,0.0009029591565330268,0.0005894738943005041,0.007897332916351578,0.001304983526585979,9.962889582063918e-9,7.592739375268461e-9,1.3115805940751114e-7,2.6341785914913865e-15,2.6341785914913865e-15,2.6341785914913865e-15
0.32653061224489793,100.0,100.0,0.1377112520592155,0.12448807613508357,0.0009158328664345158,0.0006115425330123019,0.008368049274297098,0.001345998437202751,1.0397072646901151e-8,7.730620380002794e-9,1.3744847887090396e-7,2.8379765424834914e-15,2.8379765424834914e-15,2.8379765424834914e-15
0.336734693877551,100.0,100.0,0.14420555159173068,0.12641914997043668,0.0009222379844113418,0.0006332882228409248,0.00848443430492817,0.0013690746166788808,1.0465993278687005e-8,7.784881990842128e-9,1.532440053227511e-7,2.9869580243756685e-15,2.9869580243756685e-15,2.9869580243756685e-15
0.3469387755102041,100.0,100.0,0.14998028670399957,0.12933908740484745,0.0010049871386194078,0.0006536424425359985,0.00868460702717935,0.001450915986700293,1.048559306915975e-8,7.841460758350207e-9,1.6120767041636478e-7,3.0786571846820286e-15,3.0786571846820286e-15,3.0786571846820286e-15
0.35714285714285715,100.0,100.0,0.1517270424646039,0.13877533268058,0.0010412450372359048,0.0006696202738601558,0.008710322499229152,0.001480541853155544,1.0574210059256979e-8,8.05659883464037e-9,1.6863626102560014e-7,3.2020467604750144e-15,3.2020467604750144e-15,3.2020467604750144e-15
0.3673469387755102,100.0,100.0,0.15882424351756347,0.14115873476718055,0.0010888035355031838,0.0006826777134683932,0.008724868686635207,0.0015060974719948443,1.1745968662988915e-8,8.271386627864819e-9,1.7164485906635518e-7,3.246921023034136e-15,3.246921023034136e-15,3.246921023034136e-15
0.37755102040816324,100.0,100.0,0.15904974752220644,0.14617356657647895,0.0012589426646884088,0.0007402710728265271,0.008908257398312526,0.001511818873469391,1.1773960182131535e-8,8.317625975446936e-9,1.7223670597809449e-7,3.371178036707025e-15,3.371178036707025e-15,3.371178036707025e-15
0.3877551020408163,100.0,100.0,0.16480456699677049,0.1478997010107148,0.001437015062389144,0.0007735562033064928,0.00898537259012199,0.0015567898647391072,1.1835231662449154e-8,8.505274627481245e-9,1.725641826931927e-7,3.7072602689560224e-15,3.7072602689560224e-15,3.7072602689560224e-15
0.3979591836734694,100.0,100.0,0.16776040403328188,0.15961468135861848,0.0014412861643020919,0.0007920774268960129,0.009163845748941545,0.0015650874974882552,1.303308596922589e-8,8.8069830542581e-9,1.7394245206707874e-7,3.786392504562893e-15,3.786392504562893e-15,3.786392504562893e-15
0.40816326530612246,100.0,100.0,0.17373431427404223,0.16017674276839072,0.0014666172444556893,0.0008083214824577435,0.009585685679888753,0.0015667410775872445,1.3669887824688173e-8,8.97813096159619e-9,1.7473763394310512e-7,3.803064844936149e-15,3.803064844936149e-15,3.803064844936149e-15
0.41836734693877553,100.0,100.0,0.17667924186758555,0.16036127726600002,0.001476131831963022,0.0008418938424969741,0.009824723590556434,0.001630409892972703,1.4047740754508686e-8,9.077101583064615e-9,1.7589262131394892e-7,3.823830118228543e-15,3.823830118228543e-15,3.823830118228543e-15
0.42857142857142855,100.0,100.0,0.18254808537331182,0.16336142578781437,0.0014949026967529242,0.0009063722404552825,0.009902791350710649,0.001664308776028388,1.4173953346410297e-8,9.132163666142511e-9,1.7912009983940062e-7,3.870541066725122e-15,3.870541066725122e-15,3.870541066725122e-15
0.4387755102040816,100.0,100.0,0.1865989940928862,0.16652783202574953,0.001506097471995088,0.0009215812681155659,0.009976842198936435,0.001670614697197186,1.4439268199820185e-8,9.37657430406985e-9,1.8293137158297263e-7,3.9121157020680455e-15,3.9121157020680455e-15,3.9121157020680455e-15
0.4489795918367347,100.0,100.0,0.18680450950860558,0.16757473826625383,0.0015206278330166757,0.0009430783807665583,0.010067263172444883,0.0017020118228522395,1.4629913962550177e-8,9.382210437579581e-9,1.8559031734634833e-7,4.011321959722175e-15,4.011321959722175e-15,4.011321959722175e-15
0.45918367346938777,100.0,100.0,0.19375280186907268,0.16942228879421337,0.0015243710286833422,0.000999842701663318,0.0100826557509864,0.001784967474921232,1.485662786430824e-8,9.956521740597656e-9,2.0581441588228354e-7,4.044123419304455e-15,4.044123419304455e-15,4.044123419304455e-15
0.46938775510204084,100.0,100.0,0.20067771620263328,0.1699661672161304,0.0015334355566877322,0.001020630391075048,0.01015088470172455,0.0018052650372527182,1.4877196736694317e-8,1.0007600700847969e-8,2.1212142147758784e-7,4.094523337835795e-15,4.094523337835795e-15,4.094523337835795e-15
0.47959183673469385,100.0,100.0,0.2007380576850268,0.17270515143840776,0.0015414302828138274,0.0010218871583894161,0.010185088058644797,0.0018159715556957856,1.4937176049215827e-8,1.014777607133044e-8,2.1229450161473374e-7,4.134760818586067e-15,4.134760818586067e-15,4.134760818586067e-15
0.4897959183673469,100.0,100.0,0.20828562826133332,0.17432736835233678,0.001552269547052236,0.0010248210296367527,0.010272184469222555,0.0018248915000120768,1.5212715526631555e-8,1.0168678830378706e-8,2.1232409964573936e-7,4.197669945838024e-15,4.197669945838024e-15,4.197669945838024e-15
0.5,100.0,100.0,0.21268022280413562,0.1748705724662383,0.0015563186251370928,0.0010381461059985578,0.010423318328857178,0.0018658123746384619,1.5420190142187797e-8,1.085112939026871e-8,2.1903062205290907e-7,4.309226119544608e-15,4.309226119544608e-15,4.309226119544608e-15
0.5102040816326531,100.0,100.0,0.22083629554158,0.1757213733464871,0.0015572407932704334,0.0010412944347941986,0.010632670867736694,0.00189696443784889,1.5850433486639866e-8,1.1065014124316954e-8,2.268877519468335e-7,4.344976238356239e-15,4.344976238356239e-15,4.344976238356239e-15
0.5204081632653061,100.0,100.0,0.23538298196725665,0.17662077627794745,0.0015696616392929393,0.001070361011069239,0.011114860671538402,0.0019084688912995704,1.609829091848644e-8,1.1859548454755781e-8,2.3228339345534333e-7,4.667556894241494e-15,4.667556894241494e-15,4.667556894241494e-15
0.5306122448979592,100.0,100.0,0.23575527570971194,0.186053776644252,0.0015794679547978697,0.0010804041692882575,0.011118889071513621,0.001914466448944962,1.6462052208184173e-8,1.2222871636666385e-8,2.382028364239074e-7,4.693025567474936e-15,4.693025567474936e-15,4.693025567474936e-15
0.5408163265306123,100.0,100.0,0.23587324491383987,0.1865965947062794,0.0016364673961620487,0.0010997745514132304,0.011400126146966564,0.0019149200939323555,1.672199243000443e-8,1.2731573302211316e-8,2.4930672223014305e-7,4.712634373127735e-15,4.712634373127735e-15,4.712634373127735e-15
0.5510204081632653,100.0,100.0,0.23629036795655367,0.19220733500536274,0.0016547146322388369,0.001123088740554402,0.01167878172089703,0.0019464679632019396,1.6933215306678704e-8,1.3147005967449932e-8,2.5591567714958323e-7,4.971733239205262e-15,4.971733239205262e-15,4.971733239205262e-15
0.5612244897959183,100.0,100.0,0.23671738640859616,0.19427707390054483,0.0016633108697573938,0.0011403299162249516,0.01178096325964388,0.001955998706723487,1.7159149458134458e-8,1.489074620445122e-8,2.573257350240324e-7,5.111956688357166e-15,5.111956688357166e-15,5.111956688357166e-15
0.5714285714285714,100.0,100.0,0.23843428214095377,0.1964650147081655,0.0017572440421954154,0.001144009817323947,0.012117971945706772,0.001960570510157926,1.7974077988558485e-8,1.5019690442355934e-8,2.619004128330564e-7,5.185274748680557e-15,5.185274748680557e-15,5.185274748680557e-15
0.5816326530612245,100.0,100.0,0.24456763003573867,0.1974715793134468,0.0017818951712119814,0.0011672318637172467,0.012366783090499983,0.0020238801587662506,1.9655675785126905e-8,1.575583104719593e-8,2.6198715855152734e-7,5.201850714659362e-15,5.201850714659362e-15,5.201850714659362e-15
0.5918367346938775,100.0,100.0,0.259049561974199,0.20389646742621564,0.0018201229453427173,0.001171716874351832,0.01274769061442675,0.002041946429415745,1.9913996838753955e-8,1.59636779381823e-8,2.6542105558978985e-7,5.2298335202298656e-15,5.2298335202298656e-15,5.2298335202298656e-15
0.6020408163265306,100.0,100.0,0.2677054845789025,0.20492689506785233,0.0018632624778367475,0.0012059218603725044,0.012837376282446458,0.002042752272988068,2.0072537696919418e-8,1.692669915838989e-8,2.731711690388677e-7,5.2770759942411025e-15,5.2770759942411025e-15,5.2770759942411025e-15
0.6122448979591837,100.0,100.0,0.2744133487216113,0.21491826959201532,0.0019176174278054813,0.0012099806470889122,0.01409111730277567,0.0020515919850740273,2.018719933847252e-8,1.7003142827088275e-8,2.7321039936345783e-7,5.3750363784280224e-15,5.3750363784280224e-15,5.3750363784280224e-15
0.6224489795918368,100.0,100.0,0.2787370616698909,0.21502793878504647,0.001928719052573921,0.0012238720680771383,0.014226237699827008,0.002065197358742121,2.0404255117213687e-8,1.774448395055474e-8,2.7937538894663317e-7,5.651040051897509e-15,5.651040051897509e-15,5.651040051897509e-15
0.6326530612244898,100.0,100.0,0.27943552983463066,0.21661364500974445,0.0019303453413893484,0.001228455832590851,0.014292792662169887,0.0020691538461679163,2.235284900542521e-8,1.780073628343587e-8,2.857016838051409e-7,5.726532855467641e-15,5.726532855467641e-15,5.726532855467641e-15
0.6428571428571429,100.0,100.0,0.2816333172229857,0.21723433116689153,0.0019362698376020118,0.0012324448696730403,0.015762166352282836,0.002105657617752664,2.397445939031358e-8,1.803078525204234e-8,2.8899440135740203e-7,5.96153440926603e-15,5.96153440926603e-15,5.96153440926603e-15
0.6530612244897959,100.0,100.0,0.2887633869023576,0.2176739937595191,0.0019813524680597056,0.001233360034675086,0.01580224189952947,0.0021477597493659998,2.4843798638040633e-8,1.8193968778864722e-8,2.897190054351217e-7,6.000666383418994e-15,6.000666383418994e-15,6.000666383418994e-15
0.6632653061224489,100.0,100.0,0.29455715272841454,0.22544150971500967,0.0020599165675595217,0.0012439835627318797,0.016868022601452932,0.0021853137907832916,2.5202871827182094e-8,1.820561398558834e-8,2.94808850417698e-7,6.060839155544206e-15,6.060839155544206e-15,6.060839155544206e-15
0.673469387755102,100.0,100.0,0.31092920145300323,0.2282145628181728,0.0020642620768109854,0.0012573347799941339,0.017844035058617865,0.002188117739591084,2.5995709239271342e-8,1.889670653952562e-8,2.958246767848818e-7,6.127188231521729e-15,6.127188231521729e-15,6.127188231521729e-15
0.6836734693877551,100.0,100.0,0.32235548421129867,0.23061937564984777,0.0021119282348102068,0.0012586750392120148,0.017879119422493824,0.0022454708307311994,2.608927860667798e-8,1.8899848406609856e-8,3.1424521804516567e-7,6.192309618015559e-15,6.192309618015559e-15,6.192309618015559e-15
0.6938775510204082,100.0,100.0,0.32467652349027093,0.2307800035421834,0.002226076441351246,0.001259418072457264,0.018445557817529837,0.002257585287988094,2.675852206604295e-8,1.9122708706657676e-8,3.2387737396949513e-7,6.226957102427067e-15,6.226957102427067e-15,6.226957102427067e-15
0.7040816326530612,100.0,100.0,0.3265167310025454,0.23653802669222118,0.002240521734157616,0.001287879656682659,0.018564529642742862,0.0022728103482217263,2.712066897061381e-8,1.9364940403701308e-8,3.302949019246907e-7,6.256565664790181e-15,6.256565664790181e-15,6.256565664790181e-15
0.7142857142857143,100.0,100.0,0.33648436391643016,0.23929310481849464,0.0023714903802718075,0.0012919857334535466,0.018921250055033274,0.0022794538030939566,3.131940020280088e-8,1.9868696936927693e-8,3.332639971806946e-7,6.382568727664718e-15,6.382568727664718e-15,6.382568727664718e-15
0.7244897959183674,100.0,100.0,0.36797292470035414,0.24993817844396013,0.0024365335417734593,0.0012957954580911392,0.01927277011939961,0.0022999025858742718,3.2794498584904026e-8,2.006157436770863e-8,3.3804109595863904e-7,6.6370052843476414e-15,6.6370052843476414e-15,6.6370052843476414e-15
0.7346938775510204,100.0,100.0,0.37186117268965485,0.25149941882491245,0.0026950004601909603,0.0012997245489565735,0.019290651663865933,0.002691932552466285,3.3311550228590816e-8,2.083915160278616e-8,3.405499855127945e-7,6.699577430255843e-15,6.699577430255843e-15,6.699577430255843e-15
0.7448979591836735,100.0,100.0,0.38873731309092646,0.255385378645688,0.002770449891861844,0.0013101209514214936,0.01962788248130002,0.002799835584764492,3.343428892761835e-8,2.088962084871438e-8,3.474116037629321e-7,7.056747562963208e-15,7.056747562963208e-15,7.056747562963208e-15
0.7551020408163265,100.0,100.0,0.3898557894232443,0.26607688057605616,0.0027813327586758657,0.0013106594871055421,0.020274454660366165,0.002822613166622959,3.36069910123418e-8,2.1741564581677636e-8,3.484332256932722e-7,7.079711120581535e-15,7.079711120581535e-15,7.079711120581535e-15
0.7653061224489796,100.0,100.0,0.3902236521746917,0.266139182839042,0.002792121201851654,0.0013512293634100525,0.02030108541636423,0.003011542179515594,3.4456054206947346e-8,2.1854824460859856e-8,3.49484644831979e-7,7.128215337103219e-15,7.128215337103219e-15,7.128215337103219e-15
0.7755102040816326,100.0,100.0,0.39341486858846036,0.2661486210511936,0.0028341847559762885,0.0013527218939407679,0.020334056981413027,0.003420234736143873,3.467381394519954e-8,2.5106365116749043e-8,3.5107764945898125e-7,7.183040610594057e-15,7.183040610594057e-15,7.183040610594057e-15
0.7857142857142857,100.0,100.0,0.40244416669072863,0.26993101014912296,0.002909151317519446,0.0016502342818552718,0.02136652059459901,0.0035363521592509497,3.4679759948072625e-8,2.5879832641255862e-8,3.7280379075234106e-7,7.207176704268839e-15,7.207176704268839e-15,7.207176704268839e-15
0.7959183673469388,100.0,100.0,0.4248122779908659,0.2718516308252782,0.002978723636943113,0.0017252395496126375,0.021801493955743885,0.0036313779056739363,3.490067826245506e-8,2.7008019867847315e-8,3.9275049426395385e-7,7.23343553616158e-15,7.23343553616158e-15,7.23343553616158e-15
0.8061224489795918,100.0,100.0,0.44720465687581695,0.2741144425409516,0.0030301579639413928,0.0017402622350179485,0.021959534761483226,0.003739870267635001,3.5125823300505154e-8,2.7265911826791618e-8,3.97695462181973e-7,7.247964890845422e-15,7.247964890845422e-15,7.247964890845422e-15
0.8163265306122449,100.0,100.0,0.47403637248569575,0.3014151829178502,0.00307943733767851,0.0019526028432162086,0.02206926606799359,0.003881365105147762,3.534460482239115e-8,2.9323935671062436e-8,4.666789892880755e-7,7.300381267304767e-15,7.300381267304767e-15,7.300381267304767e-15
0.826530612244898,100.0,100.0,0.4828413024885899,0.30242223132659574,0.0031881484297889315,0.0021823694581771373,0.02458658997301686,0.004556131630138464,3.568462260272123e-8,3.2739164416969536e-8,4.741581520231575e-7,7.43490947826387e-15,7.43490947826387e-15,7.43490947826387e-15
0.8367346938775511,100.0,100.0,0.4949514461523667,0.3047317569148473,0.003219692687242017,0.002343836986658991,0.027779710463701715,0.004587775065135392,3.5737128792441606e-8,3.392844742434742e-8,5.750203463685403e-7,7.492512202904755e-15,7.492512202904755e-15,7.492512202904755e-15
0.8469387755102041,100.0,100.0,0.5084707466090392,0.311725115504053,0.003290378495683568,0.0023546308141369223,0.02886363501044899,0.004688981097670298,3.653126480040909e-8,3.484020450999381e-8,6.4153229629056e-7,7.585673373322823e-15,7.585673373322823e-15,7.585673373322823e-15
0.8571428571428571,100.0,100.0,0.5280842136346819,0.336903939932634,0.003685526665159739,0.0023586184297111593,0.02892488293109185,0.004720212264654852,3.6532391880650144e-8,3.5353501927425185e-8,6.669648887951496e-7,7.650296246421318e-15,7.650296246421318e-15,7.650296246421318e-15
0.8673469387755102,100.0,100.0,0.5701312415619815,0.3384372122303583,0.003771162122017683,0.002469933397704202,0.029472276136568578,0.004757379842805277,3.8860317873802177e-8,3.6366746151042746e-8,6.673217442555881e-7,7.689208710997026e-15,7.689208710997026e-15,7.689208710997026e-15
0.8775510204081632,100.0,100.0,0.6497559206316732,0.3728856523109795,0.003920244103664326,0.002546687322740748,0.03163132261660364,0.004934170468122745,3.9101137888161566e-8,3.6824960436560564e-8,6.687785786542827e-7,7.758738701787032e-15,7.758738701787032e-15,7.758738701787032e-15
0.8877551020408163,100.0,100.0,0.6558842793861424,0.39735063517990993,0.004088398400091993,0.0025525917777195224,0.03315662582738666,0.005001621011860223,3.919645683136402e-8,3.7299678694230645e-8,6.692009146408987e-7,7.828562556293881e-15,7.828562556293881e-15,7.828562556293881e-15
0.8979591836734694,100.0,100.0,0.6588280613265624,0.44008424943245894,0.00472817102252384,0.0025545766022436727,0.0334150740905171,0.005196171040557086,3.967023942307329e-8,3.753732551141922e-8,6.708432724828626e-7,7.86306139698202e-15,7.86306139698202e-15,7.86306139698202e-15
0.9081632653061225,100.0,100.0,0.6652641243603374,0.4456603316171123,0.004841350528064253,0.0025613207985650944,0.03577578500680214,0.0053846200183543065,4.3077743743330695e-8,3.7884459526312625e-8,6.722626984364479e-7,8.152460112170189e-15,8.152460112170189e-15,8.152460112170189e-15
0.9183673469387755,100.0,100.0,0.7039232207416797,0.46501627384538213,0.005134907830606977,0.0025793240094798297,0.036339070475185725,0.005427814448252607,4.340999234753409e-8,3.811691238998873e-8,6.75244896517288e-7,8.15561800918621e-15,8.15561800918621e-15,8.15561800918621e-15
0.9285714285714286,100.0,100.0,0.7208528860330605,0.5026079787379922,0.005231313641249228,0.002585605899564203,0.03848909157881485,0.005744807347655628,4.3680012241755136e-8,3.816853594247652e-8,6.767888068960727e-7,8.29003551309778e-15,8.29003551309778e-15,8.29003551309778e-15
0.9387755102040817,100.0,100.0,0.7762717878017849,0.5464012560008191,0.0053367042652573355,0.00260252937594099,0.03999583347621573,0.005780238822231271,5.461629861135702e-8,4.062838876759714e-8,6.811015021479451e-7,8.361983681678382e-15,8.361983681678382e-15,8.361983681678382e-15
0.9489795918367347,100.0,100.0,0.8061160215317215,0.6090927619632049,0.005354265155105469,0.0026303050029979668,0.04016163855890168,0.006046084067346337,7.121558248387705e-8,4.086911028316242e-8,6.902580840340707e-7,8.448282243698937e-15,8.448282243698937e-15,8.448282243698937e-15
0.9591836734693877,100.0,100.0,1.0188789117792156,0.6705785584565721,0.005479562899781076,0.0027282000190518747,0.040510985508076115,0.0060722790571232374,8.197050576490063e-8,4.087215721038739e-8,7.120356975228658e-7,8.51423437187031e-15,8.51423437187031e-15,8.51423437187031e-15
0.9693877551020408,100.0,100.0,1.0517737699158842,0.6898269076644341,0.005763709192451273,0.002735407482007124,0.04165107850628644,0.00652075063644689,8.653423892576509e-8,4.126216360599911e-8,7.134791871766806e-7,8.607238592192706e-15,8.607238592192706e-15,8.607238592192706e-15
0.9795918367346939,100.0,100.0,1.1790655349040844,0.8072284227244041,0.006402652240231893,0.0030250655429036825,0.04318277804272608,0.006760788416928325,8.928508119487957e-8,4.8001326779156596e-8,7.851178153950075e-7,8.652505867186254e-15,8.652505867186254e-15,8.652505867186254e-15
0.9897959183673469,100.0,100.0,1.81800573452453,0.9857803970516942,0.006633421288419966,0.003903211247613156,0.06103053947626022,0.0070799092697321,9.400255596491295e-8,6.417842115824997e-8,9.995807146608198e-7,9.322520538544895e-15,9.322520538544895e-15,9.322520538544895e-15
1.0,100.0,100.0,4.238699846485151,1.5918082326264809,0.02408797443716192,0.009660430609133514,0.15258511034024244,0.03844672458321846,3.612936795794007e-7,1.4856708696965982e-7,2.32152920629783e-6,9.478906730370006e-15,9.478906730370006e-15,9.478906730370006e-15


==> data/solve_pde-poisson-0_2/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,9.41343015921761967265464674650601088e-01,1.66984081233641609044888152981533058e+00,5.15564349243899251434997499269056635e-01,3.50029574396159337217353995218665936e-01,3.28854949872847305229593011990742523e-03,3.02626194303747130591887558649540322e-05,3.28854949872847305229593011990742523e-03,3.28854949872847305229593011990742523e-03,6.74010351078241304168643719865914892e-09,6.74010351078241304168643719865914892e-09,2.96967128184443417419642391925364883e-07,1.79911966599347856458668852801242134e-15,1.79911966599347856458668852801242134e-15,1.79911966599347856458668852801242134e-15
PDE,2.22391204802609473518208132537818549e+00,5.47897652762899588499036383459064172e+00,3.56242095707899385942139147731614815e+00,1.44014507468596731377104812842003937e+00,1.28817384581920414353475288727152375e-02,5.48577226884825892347553859907712248e-03,8.56780997858001204469293838216020945e-02,1.28817384581891491776727903336388243e-02,1.70498438029265879355200909068806732e-07,8.01989672608811022014644880659668730e-08,1.50480530271886991698894899560327386e-06,1.15220850455598518267243431416212313e-15,1.15220850455598518267243431416212313e-15,1.15220850455598518267243431416212313e-15
PDE,2.32818143869895841563341154278185359e+00,2.54650298223347143358164218540491369e+00,2.00929885253279143569591182183199474e+00,1.36416341280810518392875337816431370e+00,1.28163996288367627235178229217100211e-02,1.17941914686273123130156551388008071e-04,1.28163996288367627235178229217100211e-02,1.28163996288367627235178229217100211e-02,2.62680692812019059474702938193185994e-08,2.62680692812019059474702938193185994e-08,1.15736417016256429323718832963130430e-06,5.11525068540639809017771875602486340e-15,5.11525068540639809017771875602486340e-15,5.11525068540639809017771875602486340e-15
PDE,Inf,9.85268682309838934776557128481657077e+00,1.10654537234376786087475736772267853e+01,8.05308096247133849765676472717236812e+00,2.94940464803387178067407552390309266e-02,2.30033338724841854513410864719550261e-02,3.44584323535796566280166431126137963e-01,1.13477804381071569294664495556973817e-01,7.68550165968185682723662303024175172e-07,3.04627427686992771989654959436988612e-07,7.60048512027553387453696687464416767e-06,8.18295064642372253676179897740385803e-15,8.18295064642372253676179897740385803e-15,8.18295064642372253676179897740385803e-15
PDE,Inf,3.54375454110337675857645928548795151e+01,1.99183131051402908207647393309438666e+01,1.10974027586751985661757747224141077e+01,8.43409755427904887786217830039687340e-02,5.15261784183733121829611292949878472e-02,8.57629282250741940972810732986095359e-01,8.65256281518726513852402133938723168e-02,8.43121794981165248116573589034001479e-07,8.43121794981165248116573589034001479e-07,1.08926475799991563421921586619651186e-05,2.77182782410259753209092704943846934e-14,2.77182782410259753209092704943846934e-14,2.77182782410259753209092704943846934e-14
PDE,Inf,4.62803157277046011692132769407033171e+01,2.16156421785465606298044874502876913e+01,1.49881232801675537759429473965929438e+01,4.33504876979570592604261154058329359e-02,5.40924970180252127170407027878716223e-02,1.58270510083345264810511383885491351e+00,2.45071796137567123915302664255041505e-01,8.55612839849090947598360375979857314e-07,5.77351569511137413406996536965538824e-07,1.82761216383982395568675287287942605e-05,4.24288734121690278254769186887540052e-14,4.24288734121690278254769186887540052e-14,4.24288734121690278254769186887540052e-14
PDE,Inf,2.54094574213086577563271901755939867e+01,1.62515105358940540974202998434184252e+01,1.10335583220915404641757008059623588e+01,1.03660962796909875343971961247938601e-01,9.53931898569643521995203991968463189e-04,1.03660962796909875343971961247938601e-01,1.03660962796909875343971961247938601e-01,2.12460067746449911509887282010701545e-07,2.12460067746449911509887282010701545e-07,9.36093503472659297802601982636320472e-06,3.19468226470410503028900246205831248e-14,3.19468226470410503028900246205831248e-14,3.19468226470410503028900246205831248e-14
PDE,Inf,Inf,5.53971911879871640329829563527947046e+01,2.89677412861074477005828000188660121e+01,1.35999653591220653263317377304319674e-01,1.18711718192750726696583190624664362e-01,1.53018838954979903340994240973840003e+00,2.82710480111476196186333761546807902e-01,2.21649451274075715085976705790255463e-06,2.12389041363276808019406372180771115e-06,4.03757247075314679136484267044552255e-05,3.89175357967199183705528923745381353e-14,3.89175357967199183705528923745381353e-14,3.89175357967199183705528923745381353e-14
PDE,Inf,inf,8.43925348285308973422716996376971854e+01,4.13694669275712646659709688333000361e+01,3.86026081541145443767946989198638556e-01,1.71397472276758586849078526933006324e-01,2.85897223198302533037531361301749573e+00,3.57131007617860896107236668327947821e-01,3.42081695188021483866166813887775781e-06,2.83021562945899676391664436389124530e-06,3.79887569052123587510567810375348214e-05,1.68782818613871869282602221744830305e-13,1.68782818613871869282602221744830305e-13,1.68782818613871869282602221744830305e-13
PDE,Inf,Inf,3.34450593926860654281274466001095314e+01,3.35567183992662935180067265095402830e+01,3.25208961616207399245683721862543084e-01,1.80541706904359405645646893292011529e-01,1.06701637284141793673504650469521315e+00,4.45646070457238127264765777351310649e-01,1.73747357672751891308659064070657859e-06,7.65120326940187420864171770979919692e-07,3.50337850508717639842227321548312834e-05,3.58274151002042138308745341742638643e-13,3.58274151002042138308745341742638643e-13,3.58274151002042138308745341742638643e-13
PDE,Inf,Inf,6.37925871114504511165592909693056312e+01,1.00929229326733746961505367740828962e+02,1.29335810337255989217257920637648136e-01,2.72104386162485002851919887604746938e-01,4.06808770318309743843408289138700913e+00,8.40367721652533961224016414705708294e-01,5.39160094126052339418840461712845344e-06,3.58775473838612408051863792092446459e-06,9.25092962768429544933525067137012739e-05,5.92683273969316915462146937654904052e-13,5.92683273969316915462146937654904052e-13,5.92683273969316915462146937654904052e-13
PDE,Inf,Inf,5.14172833996167010776905832199861018e+01,8.05634626699002167202804166421798793e+01,3.90047759678926669381349229154077865e-01,3.42120701720521753991157877467236548e-01,4.41217378565571319483590764099806698e+00,8.55767691588327115677303201140086481e-01,1.11400877873848256685459814067167585e-06,9.79283393776347652875224956941244770e-07,1.17524312958737548979165822442123901e-04,4.74189436774818119739209920168187691e-13,4.74189436774818119739209920168187691e-13,4.74189436774818119739209920168187691e-13
PDE,Inf,Inf,1.83414467841761854385994526810179929e+02,4.67294258623307867080718966602806171e+01,1.03224187224626751216500964017586387e+00,4.57040713086302276192936895817608699e-01,1.97640013256445017072290753206137591e+00,4.77400469008085204368283977705805806e-01,6.43981278882760281646398692841026587e-06,3.64356518343558407520989730352613092e-06,1.03988340071921760517150290430720860e-04,6.67863185495288192277453635887034310e-13,6.67863185495288192277453635887034310e-13,6.67863185495288192277453635887034310e-13
PDE,Inf,Inf,1.99695060126025298034884761809215922e+02,1.89002808244885158944807408143139437e+02,3.89762560513507799424979965952089979e-01,5.06858890669417094440259464469019446e-01,7.56116626781937790843270372603612538e+00,1.77350014361309124121011423358567777e+00,1.42203467345726083246693846519247505e-05,6.66722132802020725738783223577183480e-06,1.74122380452900610267549883399461412e-04,1.01910647128221319246526700104088688e-12,1.01910647128221319246526700104088688e-12,1.01910647128221319246526700104088688e-12
PDE,Inf,2.78904343836664388343499651217580843e+02,1.31149514154919118595340269048180074e+02,8.90406962568955505186339369885340346e+01,8.36542847977900878824657039029452199e-01,7.69822009847284748591922632164392590e-03,8.36542847977900878824657039029452199e-01,8.36542847977900878824657039029452199e-01,1.71455018019262726929961324519830498e-06,1.71455018019262726929961324519830498e-06,7.55426447583569221685396686499100374e-05,3.13054094916385081405322474810956919e-13,3.13054094916385081405322474810956919e-13,3.13054094916385081405322474810956919e-13
PDE,Inf,Inf,6.35487479019897367859316310478636730e+02,1.15174902919178489113839498790087177e+02,2.80472216544916199506335813092645391e+00,7.59629792099918265624967953204875605e-01,1.14327800591702456440655450621462716e+01,1.14871106955901134791706540365838907e+00,2.96894070456188445276426815717752635e-05,1.33992722915889949216196312190205475e-05,2.63294743600158010379194343375339404e-04,3.44418110061495176184616067747747229e-13,3.44418110061495176184616067747747229e-13,3.44418110061495176184616067747747229e-13
PDE,Inf,Inf,1.24552189121609886511008232707728650e+02,1.56721595408234892845698823265760571e+02,2.28962892710387630717427904191298413e+00,9.64685518141805694726304081083409124e-01,9.85740287547143810196041420632409776e+00,2.44507071214455902527494842328515546e+00,1.06694936850404851928034278347799683e-05,2.98044070858760850181882177695118471e-06,2.21031828634440493636231902673219730e-04,3.07768390479910722710987156237842663e-12,3.07768390479910722710987156237842663e-12,3.07768390479910722710987156237842663e-12
PDE,Inf,Inf,4.29653915401262969750408036246525870e+02,1.17158599249317005563186612563093306e+02,1.52790978900346697208729365230452351e+00,9.39660859262244908022491322530853768e-01,1.45966893364702473893488423409681491e+01,1.58695231265875843530004837902840324e+00,1.52299321375393781057630411018494436e-05,5.09321266703923244581061944710356759e-06,2.93506589505114975589333166154146663e-04,2.83419523483832233306616558507108360e-12,2.83419523483832233306616558507108360e-12,2.83419523483832233306616558507108360e-12
PDE,Inf,Inf,5.49145548335116564139560338549354531e+02,1.34463819726641584252376140917029264e+02,2.75726457766189266083590365644257484e+00,9.19857381103206294891879110048602780e-01,1.64044508572278586647751883479596464e+01,1.70950924578766718979423648995737705e+00,2.09312444456417784288925232291333984e-05,1.70592720100604536245615230560738396e-05,1.39111141767988488131169063718516158e-04,2.77773672170022854201011807794123359e-12,2.77773672170022854201011807794123359e-12,2.77773672170022854201011807794123359e-12
PDE,Inf,Inf,5.38490367548663043725733931727092628e+02,1.99403243470012842588564857629379585e+02,1.59927025004621401898212709908696757e+00,1.43412152779048809444659909304200161e+00,9.57271414653363890556906670854790646e+00,4.06601752549770817725852243773261868e+00,1.99345375498910761745148535811118112e-05,2.01969387445573281148043084094871235e-05,4.89954907635887145081829552884515371e-04,3.54937587893348537140165789609536970e-12,3.54937587893348537140165789609536970e-12,3.54937587893348537140165789609536970e-12
PDE,Inf,Inf,4.55009452242504991756587774823818173e+02,2.40365622044319508565209632445596694e+02,2.72066220270062976918176560929602495e+00,4.15875717532051997645539703963478644e-01,1.72657319610812997270184746766267189e+01,3.61607330072108154558011321941236089e+00,2.22255726990071427535622131936561878e-05,1.83508195146519619795967208575524757e-05,2.07816816351200904152267446069240156e-04,4.10522306881766538437406149472648030e-12,4.10522306881766538437406149472648030e-12,4.10522306881766538437406149472648030e-12
PDE,Inf,Inf,4.01383015735300018139664857617818499e+02,2.25578851824667763108440395689223208e+02,4.62111891029911826653778092622592931e+00,6.25611970102954296142406653696232077e-01,5.00299095386990545756005509063533008e+00,2.39197775871139197679160155010549182e+00,1.22947206228340223970148872166851355e-05,1.07064497536298991248227461474332453e-05,4.13911542245495586571585168622669134e-04,5.65236172895774785033536355049597946e-12,5.65236172895774785033536355049597946e-12,5.65236172895774785033536355049597946e-12
PDE,Inf,Inf,1.21616855797038406257552268566718483e+03,3.60754727107731736962591854712123033e+02,5.72719013134488395218343661748877817e+00,2.03045346204701707282714646562013923e+00,3.48613614280666483249113129134893705e+01,2.80501631249778328210117038854612239e+00,5.12658342527208209773576586295895256e-05,3.57279092906168504932620669454340835e-05,3.59091939637832698600040173026295350e-04,6.04524941808381590139637560113968809e-12,6.04524941808381590139637560113968809e-12,6.04524941808381590139637560113968809e-12
PDE,Inf,Inf,1.01936243168124448961341069550595200e+03,4.02690946385909198179345598013187725e+02,2.44906971169978784128287885398290091e+00,4.89248956919792955810882065048111475e-01,1.54488811913032125782350658027332746e+01,1.77189526511352614648158586864754882e+00,2.02836509893563363780159724154777127e-05,1.22451110585034906056410413196157911e-05,3.52165990506847928967172839978116073e-04,7.03830140325449746105750281796374192e-12,7.03830140325449746105750281796374192e-12,7.03830140325449746105750281796374192e-12
PDE,Inf,Inf,9.70411708360628685163080607064174690e+02,4.02555568525998179684573929123750914e+02,6.93231250025027611161674796939762610e+00,2.89982857750559221852034655793936312e+00,1.98351717818214001372046944652805672e+01,7.12999248656262320170557932527457181e+00,3.55976422355841636966601479829291698e-05,3.57251186875373509221508818190139358e-05,6.66184400994360332223774483064888658e-04,7.93941850006451046397535029073329787e-12,7.93941850006451046397535029073329787e-12,7.93941850006451046397535029073329787e-12
PDE,Inf,Inf,1.19292575703714267650362978669581558e+03,4.23931310590611573281706932615762755e+02,6.76863541936145647533194157217284656e+00,2.33775724265345304337693338778549274e+00,4.26106585368164486633170778354353290e+01,5.91660772796521712930539629631843395e+00,4.67632092165562472797335338386738563e-05,1.64839237910405334113715683282812091e-05,1.06541124673845719795773582942114668e-03,1.04345540053770377621027812689374936e-11,1.04345540053770377621027812689374936e-11,1.04345540053770377621027812689374936e-11
PDE,Inf,Inf,1.46371501726374833589918952099875841e+03,5.48545471783746081731745376041077283e+02,3.97508308051503337395900872376760895e+00,1.98020210038477250103489271310047349e+00,2.58380901762242060445325862713400941e+01,2.79743810653141577378159672122059900e+00,5.70677980276168091629523928114682488e-05,4.44117072828603778062604476827814013e-05,7.61690878119712510351102893419158839e-04,1.09741984636608785984631006730605203e-11,1.09741984636608785984631006730605203e-11,1.09741984636608785984631006730605203e-11
PDE,Inf,Inf,1.16224384125349461144092995901589553e+03,5.57902890255864518310509405111251668e+02,3.93238476555950079500763613455915982e+00,1.37634662042298878465244785031814261e+00,2.13595651320501066070711426918212795e+01,8.86300442183009750615312268356954409e+00,1.26318673109589852516161925161153854e-04,4.88448602717019240143657522064513329e-05,3.87457945798285109541860891340868473e-04,1.38609365945124543871888218059692062e-11,1.38609365945124543871888218059692062e-11,1.38609365945124543871888218059692062e-11
PDE,Inf,Inf,2.31124753441227263724503411839888601e+03,1.13646678895328040015842564264978357e+03,1.04636373203426109044938453255122297e+01,4.45505751389880693884902983265971509e+00,7.40434471975202897299155043536132417e+01,5.13975995561845560669485400213456133e+00,9.32978734199793870929042164547331680e-05,7.30973188691739635404134432310084996e-05,1.02336602755571827988646440293185097e-03,1.43642965857148257853033639936897792e-11,1.43642965857148257853033639936897792e-11,1.43642965857148257853033639936897792e-11
PDE,Inf,Inf,1.87120696441326963752951656857545843e+03,8.43775982804804921893831850960533867e+02,4.31876657973322779666568621351416390e+00,2.45815455630782191413383508535784261e+00,5.37892953909987119043005055798750266e+01,9.78102142934166903847037394583330989e+00,4.16669973124495278545097227357640661e-05,4.53627955121688104218799067236214815e-05,8.02003200480332484212355629647070355e-04,2.79449898754450292552858502978805186e-11,2.79449898754450292552858502978805186e-11,2.79449898754450292552858502978805186e-11
PDE,Inf,Inf,1.04231143243493834658029435104890641e+03,1.88545771612754433796687628306751340e+03,6.70733069540710774523862153059269850e+00,6.17236858707378382004979441918253604e-02,6.70733069540710774523862153059269850e+00,6.70733069540710774523862153059269850e+00,1.37471199396630295463727950645322243e-05,1.37471199396630295463727950645322243e-05,6.05694612742949040719791916682153360e-04,1.59327274754721652725265437730811102e-12,1.59327274754721652725265437730811102e-12,1.59327274754721652725265437730811102e-12
PDE,Inf,Inf,8.89402333726482318697264956093854829e+02,1.89367302529649911589035095411755130e+03,8.91692418689522406956456623146582472e+00,8.91990142683325663040970838296364769e-01,5.52538205408512513417835797871236272e+01,1.22535707224248707562156067264288730e+01,5.45614634471769984673097758283621165e-05,5.93168576759881514022945824363685776e-05,1.85074613310795652964758281119863447e-03,2.80686376145922105901976259880885956e-12,2.80686376145922105901976259880885956e-12,2.80686376145922105901976259880885956e-12
PDE,Inf,Inf,1.26282135469750680938443608969070733e+03,1.98721219029998453558927293570345057e+03,4.86187757860711831999984172149099852e+00,6.53749369486677967150685664394104481e+00,1.07821271039469703375483578229161366e+02,4.82359839308204735058596105270982220e+00,1.12395339225916616990308345498485429e-04,9.46522332918364662609621180282705151e-05,1.48967717753835760801493414679841293e-03,2.59699814795377010442014186419269668e-11,2.59699814795377010442014186419269668e-11,2.59699814795377010442014186419269668e-11
PDE,Inf,Inf,1.74928546616194997031350467855443831e+03,2.22406469596116336099854160137275316e+03,6.81739922265261595527096876804947984e+00,6.53408308592291626707593108596836646e+00,2.94855454866464203574515212038202203e+01,1.95235892504516597291035626828918895e+01,7.29111150167256405676779392985399756e-05,7.87600121939251101639272741068464089e-05,2.23229122202675835760077877395743456e-03,4.34897030570153013386506421936887818e-11,4.34897030570153013386506421936887818e-11,4.34897030570153013386506421936887818e-11
PDE,Inf,Inf,1.29852646019966521004231796930839400e+03,2.53183297884809735021094640853057902e+03,1.07505065452058818762976753203942833e+01,2.89592990867024649015400313709934717e+00,4.52931773104628727395360016240047968e+01,1.51270870863863278694477178531503384e+01,1.19274923043358705921663130762741357e-04,8.99980312170916272925001511796840330e-05,3.86050691470798351615181426688447989e-04,3.65944749684256894581468355731397205e-11,3.65944749684256894581468355731397205e-11,3.65944749684256894581468355731397205e-11
PDE,Inf,Inf,1.12135668757946059853022071324640016e+03,2.54660231292768916291000987757826164e+03,1.27562950331266897347155534519847701e+01,4.35091736873995394546490471954311885e+00,4.09394100693972852979210734788864184e+01,7.75817816663745853231142460839667989e+00,6.20319150319741221099882313819604598e-05,6.35462640461970980348460784156113255e-05,2.07334176638081596622917871328747022e-03,3.57836979525672633604566972585355232e-11,3.57836979525672633604566972585355232e-11,3.57836979525672633604566972585355232e-11
PDE,Inf,Inf,1.45135121251487870602440794862929964e+03,2.94823317126250332979251796633881505e+03,1.49799276163622171654800289907110203e+01,4.01077230646146915515389899796430262e+00,5.59248970521994778987911130246848761e+01,1.32034791556573454477096833080136293e+01,1.27907095336134829132674903271337770e-04,4.37991796959443002402340912360284992e-05,7.93777446738436877147874738031502340e-04,3.86337737396530748507738988315880346e-11,3.86337737396530748507738988315880346e-11,3.86337737396530748507738988315880346e-11
PDE,Inf,Inf,1.39602206989351090284634791564902438e+03,3.30061299763832939227034634496222042e+03,9.55491041827399190235015609747752785e+00,8.98822026244090781832224458561916174e+00,1.52155731416364808499987610818210430e+02,2.76292803871253920021935237950550503e+01,1.15062730021402997187707083661645644e-04,1.22056651619396101140595089178729125e-04,3.07706436704922640737640618232744331e-03,4.58280420859181702490736604654078267e-11,4.58280420859181702490736604654078267e-11,4.58280420859181702490736604654078267e-11
PDE,Inf,Inf,1.81517976745665471528287835049828335e+03,2.72185895119080569794893709638249762e+03,1.18648251125408280950824795727655349e+01,6.32545149832943888731519995906078234e+00,9.20394602422716799374534564260456322e+01,9.05636260332798483873430189126543243e+00,8.35695298039095547812247154979278880e-05,7.89899054979259158403557601161498040e-05,2.51020211126164317967885547146009125e-03,4.97450513619826720938332224236046878e-11,4.97450513619826720938332224236046878e-11,4.97450513619826720938332224236046878e-11
PDE,Inf,Inf,1.43549770444779615379228280850004108e+03,3.18191059051717637071232727445117338e+03,1.20066608492464030196453448940284257e+01,1.54227658191259560667429557091518723e+00,7.04389671831602397784017093223729712e+01,5.12770708827302661995163943063535984e+00,6.41370068451903762359779732874584127e-05,6.00027713881761825898066517481956980e-05,3.02560722388282942525546608093568447e-03,5.36906559030262812435617502741600126e-11,5.36906559030262812435617502741600126e-11,5.36906559030262812435617502741600126e-11
PDE,Inf,Inf,1.43328375293116737201543621489705003e+03,3.75652342210877629182791333845084623e+03,2.93246945922331522353977815862312185e+01,1.22385335163992385398928772762622933e+01,4.73083211705521692887603868284714923e+01,2.96829449692422014285952261848997565e+01,1.29647340416791479109604145762612046e-04,1.22110759532903991121148409122900546e-04,2.80787706942990377781008208813314893e-03,5.98184455972042812946271913865947737e-11,5.98184455972042812946271913865947737e-11,5.98184455972042812946271913865947737e-11
PDE,Inf,Inf,1.69246502111918598966198655377665494e+03,4.12930794583208545411572939066785049e+03,9.69680597720816086405183098032488064e+00,9.26253881671281911186905781247551679e+00,9.44915922240910566577448022847773152e+01,3.61011833490264226297695166567420060e+01,4.00537030724113075734866979679755973e-04,1.58350942648957915024720307077066148e-04,9.49079433307157478794982962462587515e-04,6.97934178925814477403236243635431696e-11,6.97934178925814477403236243635431696e-11,6.97934178925814477403236243635431696e-11
PDE,Inf,Inf,1.68042112663974822103184434093283839e+03,4.17409027548009813852052748849266539e+03,1.20424703760097314049141151388145266e+01,5.13451835492947606796237821440869038e+00,1.02021782278154054366087091601836584e+02,3.17023674252239288300286727004729138e+01,9.78078481333362217176995614579126412e-05,1.13174110148204102450530017309868785e-04,3.92281673262887265543108255654443950e-03,6.90460827947842107410633626625136924e-11,6.90460827947842107410633626625136924e-11,6.90460827947842107410633626625136924e-11
PDE,Inf,Inf,1.86898965588414660029501290915944795e+03,3.97334532873931539038590999763109345e+03,1.55273896307407734395328528965599017e+01,1.39104226009168619316526583129738394e+01,1.61761621070998234063686615980657793e+02,4.16587027609104579500801952890665278e+01,1.27266086376492244735084024455316189e-04,1.27972543276378955121746673040680733e-04,4.77111048026239429212940947709175074e-03,8.02626227595320321863783353214984688e-11,8.02626227595320321863783353214984688e-11,8.02626227595320321863783353214984688e-11
PDE,Inf,Inf,1.67434494044014163317029625923789106e+03,4.25829091457802975927301050659756926e+03,3.75327012881835348910827203645438827e+01,7.63717257524169351224805967081266821e+00,2.12040120594540670949791834764151172e+02,4.37197846168490129180702079633579983e+01,1.52061406076140762540125363379603634e-04,1.47591926044894461330277957571841172e-04,2.13112287186824462863308778637901966e-03,8.52659295393539244766013520408408427e-11,8.52659295393539244766013520408408427e-11,8.52659295393539244766013520408408427e-11
PDE,Inf,Inf,3.69216025557458980781091696823159644e+03,3.58541222888151212845607520921785211e+03,1.67981300553462645496796045253788283e+01,4.69557489062415915095791779391580247e+00,2.37327623066550672188184402124583743e+02,4.20006118599907712405094860509170343e+01,1.02911569170967759228258919933990640e-04,1.10490181969772355636891919453198542e-04,9.05859776442817063574168379517119779e-04,9.21784349703802916032205566481665418e-11,9.21784349703802916032205566481665418e-11,9.21784349703802916032205566481665418e-11
PDE,Inf,Inf,3.34631224527530776549130983213923774e+03,6.02519993570349283378067711829053960e+03,9.10798606942478365568208660889560616e+00,1.66188004483520228876732765076433288e+01,2.46659772128989548342036295024576296e+02,5.15931991027984702449507808159489236e+01,3.06324744617067292278990100218461326e-04,2.19918484275277843623517926606992173e-04,5.65945060327050440995857610074518744e-03,1.05200902983370779098104378307648121e-10,1.05200902983370779098104378307648121e-10,1.05200902983370779098104378307648121e-10
PDE,Inf,Inf,2.36595964635961233792591827641231601e+03,4.93499814293546178634762698649007371e+03,3.11883377527690298395229777287780746e+01,1.19981567926150271983662356703906570e+01,1.03939090670954340551836973858145733e+02,3.40178486812929127625966941252873391e+01,1.64362586880801525588472305955874637e-04,1.96177485002648437057893096675392818e-04,3.59680809474039413203082303216222976e-03,1.08039751323093792070284329740652766e-10,1.08039751323093792070284329740652766e-10,1.08039751323093792070284329740652766e-10
PDE,Inf,Inf,5.73737545964871955499375163843748203e+03,3.90398271887798269439564099400361289e+03,3.03756969088709946052521435356375458e+01,5.90331707443587580515870329550723778e+00,1.01546180011913009452319348237766368e+02,1.24614188038418720483376791180580810e+01,7.56611852091119855759295422317902769e-05,7.61930905349653565742710079911174188e-05,3.45547091033802748636662530592356575e-03,1.16628041230816680971287040071518095e-10,1.16628041230816680971287040071518095e-10,1.16628041230816680971287040071518095e-10
PDE,Inf,Inf,2.34037624254532963964338664164479862e+03,6.35527593470014191551155857301497938e+03,1.31289293272769898711908513976497451e+01,1.63640338484578722247948017637100015e+01,2.98762964238603336449762242999516791e+02,1.71129559654827023148100349139243738e+01,2.48044381861849217786777639549730832e-04,2.08752221142363080723964599923704108e-04,6.90128635172524432421138571987163667e-03,1.32840244913069512780681345924219027e-10,1.32840244913069512780681345924219027e-10,1.32840244913069512780681345924219027e-10
PDE,Inf,Inf,3.86968695055196376733992390365668788e+03,5.28053276769009898253975469614581289e+03,3.88844300843996627280456391292615352e+01,1.14552463353614352985219236520546818e+01,1.39221487393940906655396751807596567e+02,2.67773608467795143841954588547947264e+01,1.54102948264077430847705057168632663e-04,1.58439323874363393161812759633773843e-04,1.50394948369926507989115515792718672e-03,1.37729504845537939747097476507834192e-10,1.37729504845537939747097476507834192e-10,1.37729504845537939747097476507834192e-10
PDE,Inf,Inf,2.97367412961580895907799401673317136e+03,5.85793922548008144999412497324627475e+03,1.93352204878029727555981522612382255e+01,1.56482137444231834127547090608250946e+01,1.44153026486310985134645933495864277e+02,5.98780336750291601670262338581087506e+01,1.15841574408422337582139284926451355e-04,1.36274779789045830269152163973175893e-04,5.00465367078631228799265793793397306e-03,1.54042933195645989776507919923711693e-10,1.54042933195645989776507919923711693e-10,1.54042933195645989776507919923711693e-10
PDE,Inf,Inf,3.54588388747157620768753891588632097e+03,6.52775299655764866777215049170435047e+03,3.98381714796083201303833600513741987e+01,6.88385320404691334429093336859962346e+00,2.28374971491818111352006030979507286e+02,3.64444086150537984953030657262048066e+01,3.87873873298901631888386837576656172e-04,1.41436127538248355892388192438950361e-04,4.37621411299488589059852795073118313e-03,2.66833830555851012539170447977709319e-10,2.66833830555851012539170447977709319e-10,2.66833830555851012539170447977709319e-10
PDE,Inf,Inf,3.99758289648192168027726619973566938e+03,6.73416389495359474699988794193126763e+03,4.01449096168506972748087162254451463e+01,2.44479285561868785170532880501820175e+01,3.11788476365189404378420242636881232e+02,3.98321848432679762935433292814989815e+01,3.56271044803953946215613811148351773e-04,3.28438318463558584930244347322098190e-04,6.25204494390803579952527018485801432e-03,1.82805450400108747660747590434089033e-10,1.82805450400108747660747590434089033e-10,1.82805450400108747660747590434089033e-10
PDE,Inf,Inf,4.34849790573998699588378564357465573e+03,6.77240877125903097631542900245642071e+03,2.08857424273395017293581105989850245e+01,1.21329333628775598525853855069003168e+01,4.03073657220455745013205525150464744e+02,7.72177664419779692969850230692360477e+01,1.85645926664648998124551548698831553e-04,1.78407245669803250077181765095997727e-04,5.71923205484764068850940384191411748e-03,2.03329443953092135694095344816469014e-10,2.03329443953092135694095344816469014e-10,2.03329443953092135694095344816469014e-10
PDE,Inf,Inf,3.58168319647686587278186400266937089e+03,7.11505948539370626616064995565351788e+03,4.49978463003173985483263309820255288e+01,8.06788588418318711402552206702201678e+00,4.13473160722482150774998801031574023e+02,4.09412447818101718353281515432386805e+01,4.30524764866402499063398233327649398e-04,1.51847569559449730404389875214776320e-04,4.06936178159578059066952197873471437e-03,2.04682378254502604912601929724809927e-10,2.04682378254502604912601929724809927e-10,2.04682378254502604912601929724809927e-10
PDE,Inf,Inf,3.07776026590548842060954881558827246e+03,8.62799577655680226838497860320130258e+03,6.31165673370004385798199926580942931e+01,2.41309691834652739675624579897584039e+01,3.52963030441526458088094316304782463e+02,3.36922264649890367363196416525034550e+01,6.95525733608180354680948192607420104e-04,5.29974630570126648725848984142442868e-04,7.79108448635567097155981194375732031e-03,2.20388541080883629491680313276284016e-10,2.20388541080883629491680313276284016e-10,2.20388541080883629491680313276284016e-10
PDE,Inf,Inf,4.98441267244965142543510912803613129e+03,7.89016831805954343312764453595264518e+03,2.33786903940714745492695638716603736e+01,3.04845229339990489521528811758802237e+01,2.27020793024914251624521806838658180e+02,7.35970913924255932249407049824887234e+01,4.09609041049070373246011321853318809e-04,4.05376648990113068098560273259285205e-04,4.38698187193165721604860372747421078e-03,2.38580239605957698148668218743519717e-10,2.38580239605957698148668218743519717e-10,2.38580239605957698148668218743519717e-10
PDE,Inf,Inf,5.91186267953986531806428420119867694e+03,7.47109237373650205331758485086334075e+03,4.15552987118197283033015545978863243e+01,1.40502153496752392480713831259142257e+01,1.93765905800629158274161211591215656e+02,3.89250143539987146263664295912000353e+01,1.85115419395858442290320253290348961e-04,1.65570350344924836411066170701711443e-04,6.69104235618984003125667972848307293e-03,2.50441594037102197352064452401554590e-10,2.50441594037102197352064452401554590e-10,2.50441594037102197352064452401554590e-10
PDE,Inf,Inf,4.41891767118937959416448428593731238e+03,8.26368474026983070992494521217393820e+03,3.72443868303711546450450354491622647e+01,1.06024729481147570341845242633300717e+01,1.92232953275095549614164116034997880e+02,9.74374951306171837042038341515245512e+01,2.00553047592668094882269173859667180e-04,1.94227390719356049198838229661667927e-04,8.80510901449128688221997462313796617e-03,2.65469842449217951985372192074185767e-10,2.65469842449217951985372192074185767e-10,2.65469842449217951985372192074185767e-10
PDE,Inf,Inf,6.95367532297982527516129172011026929e+03,7.52315100988826221127610787405257343e+03,5.26754915628948146880288999965884390e+01,5.10077898942155989134014182455480511e+00,1.64079050389292741264022661664165765e+02,8.75176344590129062646658797286336864e+01,1.37543973031202490910942252499548930e-04,1.42345296008276114206325317133032978e-04,6.73672257024593233230404807496017425e-03,2.79864718541791058955842747227893078e-10,2.79864718541791058955842747227893078e-10,2.79864718541791058955842747227893078e-10
PDE,Inf,Inf,3.42062711998059118441222500010923584e+03,1.25010229337087509023050384282552210e+04,4.16111162382454362767990400177583353e+01,3.78438926014184085629910347158121985e+01,1.41290737551025404870977505920713402e+02,1.15719347020663385200788263415284070e+02,3.32503568802770111667485445291703017e-04,3.64347319847039362721769892870444256e-04,1.29666079901807766893275126394085715e-02,3.03762624652017036132596207165477123e-10,3.03762624652017036132596207165477123e-10,3.03762624652017036132596207165477123e-10
PDE,Inf,Inf,7.99666803983643115624008979838644630e+03,7.62008826018483719994413386474972550e+03,5.36890459695638609618290588085097202e+01,4.94069244313284920080950661048910004e-01,5.36890459695638609618290588085097202e+01,5.36890459695638609618290588085097202e+01,1.10039286267455583885669346299073348e-04,1.10039286267455583885669346299073348e-04,4.84830218041700228825715469362521245e-03,1.30042092871818269283524007520972574e-11,1.30042092871818269283524007520972574e-11,1.30042092871818269283524007520972574e-11
PDE,Inf,Inf,5.07024233367869174953258682116899557e+03,1.04666023383406814235872954673190806e+04,4.67047858376524485182245998172244920e+01,4.21107493721477241743313494163973295e+01,1.08273510731140364465196932305991679e+02,1.27101422452506743649144631619822950e+02,2.50089435776631800148403244907998809e-04,2.50585591256685567711721744779407093e-04,1.44070675600173452229857240342069536e-02,1.44507139941875843980703013386974824e-11,1.44507139941875843980703013386974824e-11,1.44507139941875843980703013386974824e-11
PDE,Inf,Inf,4.23807718542226923992128433562238330e+03,1.29638266604745150208919421931113844e+04,5.10281894287486315640953670314671042e+01,1.25160450541566128915353566044377856e+01,3.25011163225519056836508499344422516e+02,1.00246657652849775841049189993050731e+02,3.88356930816855392975281620114317783e-04,3.69972071829570870995601842054313678e-04,1.22291365422417072849798242987978773e-02,3.71692850679108064786137793201799890e-10,3.71692850679108064786137793201799890e-10,3.71692850679108064786137793201799890e-10
PDE,Inf,Inf,8.84326370468398024813360560572590600e+03,7.71346666064863546459833613091307333e+03,5.61616405508167219069812889985784613e+01,1.09300656615613058527304205501301441e+01,2.93680769051410357128158474743098035e+02,1.31561894726620342835639167783335604e+02,4.56783022290521215615760144513790142e-04,3.86992852326684386349944347291562161e-04,9.34228933446865825985272014830630373e-03,3.94731370349769010179231777563438719e-10,3.94731370349769010179231777563438719e-10,3.94731370349769010179231777563438719e-10
PDE,Inf,Inf,4.14416153675080468120030582522241975e+03,1.34360839572326482910298958554925326e+04,3.90693577622500325495232298623016026e+01,2.97953579547354588300946250779974230e+01,5.27705200471931770242839665068058699e+02,4.75051068571293482428504122937843689e+01,3.83506173965201165770174337679661936e-04,3.46589229979890112120175814247061594e-04,4.08011726521982117929330373452850470e-03,4.19019013843265398624528300425280824e-10,4.19019013843265398624528300425280824e-10,4.19019013843265398624528300425280824e-10
PDE,Inf,Inf,6.53383379013711598896550091355388994e+03,1.25176129351115638422816519589968678e+04,4.83842549636025544113384348216244033e+01,3.41277849376437415503766258285891918e+01,5.11662703105070340176909585001675048e+02,1.30367635813062533114201897231667377e+02,2.83546146767654799540572452305271781e-04,1.92000592596776698933735449104201162e-04,7.86235417587898336769563795343941164e-03,4.23973696874799761241536098225656894e-10,4.23973696874799761241536098225656894e-10,4.23973696874799761241536098225656894e-10
PDE,Inf,Inf,4.90284150863627711680233590885939502e+03,1.35776703686104861402334174323016715e+04,1.34944168344327409326071241004397601e+02,5.67937662424062692331100210592110968e+01,6.36671704912644411103780459380585748e+02,6.45178733177694185101259911943507189e+01,3.83531767841765284310569616545623332e-04,3.48730181069587319761251348712755175e-04,1.29977231986702485045657391946191567e-02,4.55923370679941950157537397819953690e-10,4.55923370679941950157537397819953690e-10,4.55923370679941950157537397819953690e-10
PDE,Inf,Inf,5.74169810157171552964420416764384477e+03,1.31222500382243015198166778795486587e+04,1.02538892580722646567989983621864905e+02,3.55167125974302339562361325855966237e+01,7.42041677879575217349541846474826124e+02,9.92165628941018758335325386954953029e+01,8.40301662356462570996480089090013923e-05,1.73450787609034312428570064283067455e-04,5.43057565581043986043706482434941115e-03,4.80651971687416355472303005965860737e-10,4.80651971687416355472303005965860737e-10,4.80651971687416355472303005965860737e-10
PDE,Inf,Inf,1.00582240317669494857684725632335264e+04,1.19291842242295602041077975739757100e+04,1.03044171142236119715040909919398542e+02,1.90898060773829092823834054881160872e+01,8.06798882806407247361568169595609261e+02,7.45354885913530970675484486961352057e+01,2.62412326089014432129146724502212459e-04,2.30493736276090022731749488408480640e-04,4.54966318556616549467925630409709382e-03,5.30628302870692343218734821333142787e-10,5.30628302870692343218734821333142787e-10,5.30628302870692343218734821333142787e-10
PDE,Inf,Inf,7.87691046629942792701575016812158725e+03,1.41634857814081572811264428124758822e+04,6.94949174676821975693427723017355153e+01,1.44458456948891602666645530074786820e+01,9.80140430535858937138341795649255733e+02,7.73783971750142107413797605806609065e+01,1.25961953918635348737311394454840841e-03,6.46831709813004011054626963035340315e-04,5.19666912509742058152759678572202609e-03,5.20767052453346087620077426056805174e-10,5.20767052453346087620077426056805174e-10,5.20767052453346087620077426056805174e-10
PDE,Inf,Inf,6.41726130262974169746259237461236830e+03,1.46406466876419436942260970014369892e+04,5.97692184861454037161358208954820891e+01,4.31672461355363252483406127216423148e+01,7.48150706067673138062728001116864480e+02,1.11893661813829103247201000468322639e+02,3.13411790976966251332336470205420171e-04,3.16457078737773178076454751895844285e-04,1.09956203117509483371337670384121459e-02,5.89139455257694939132025008481879704e-10,5.89139455257694939132025008481879704e-10,5.89139455257694939132025008481879704e-10
PDE,Inf,Inf,6.88570208231201905111788104924841433e+03,1.47387440454438731845905539366430973e+04,1.21699414604836472700961495996848940e+02,4.71754320274076597035715075237017846e+01,8.38963816435079289703334348883235318e+02,6.73677533616451018847034437217635299e+01,7.24867570828341200736607012310821664e-04,7.41608228889891492188023934690131464e-04,1.32003688213356081705642792086927698e-02,6.63589488827363255983752619880514000e-10,6.63589488827363255983752619880514000e-10,6.63589488827363255983752619880514000e-10
PDE,Inf,Inf,7.68168169009821694388972946671873701e+03,1.50438283629016588435617299811762888e+04,9.90971040458477848747038942513109541e+01,1.51339738178115349752341187634901541e+01,8.26932368015100004828842592115111740e+02,1.17507524728612633681105966048211549e+02,9.46347391353411676761913333256672135e-04,7.80952850013410968070998869523980020e-04,5.91570445705825989545577300720820608e-03,6.69835805296751585978978664733900827e-10,6.69835805296751585978978664733900827e-10,6.69835805296751585978978664733900827e-10
PDE,Inf,Inf,9.07044317680308713801106872937568111e+03,1.64315234692632487273290220602821199e+04,1.06875750746477702836860358531246510e+02,1.39666302735394346157856117921888392e+01,3.12232656285233424966679409721053655e+02,1.95411612740701911068987069326094304e+02,6.43761244001236932060547559078954130e-04,6.48209418854986673186901753889715455e-04,7.21581931193219811682081833318797789e-03,6.93866731572266272554221139296209463e-10,6.93866731572266272554221139296209463e-10,6.93866731572266272554221139296209463e-10
PDE,Inf,Inf,6.88551540435508212434718800457716955e+03,1.76157882090610172004051869987065565e+04,1.86914020896964363460887072430943450e+02,7.86130686323617275877708839704577414e+01,5.74953454466702842242744017272651407e+02,8.97336595183824543235830489019534765e+01,4.16755826841538040166799441604038054e-04,3.57780653724213562782642181531855716e-04,1.79824024071548090907158418281054335e-02,8.00533642497507276000151416079602892e-10,8.00533642497507276000151416079602892e-10,8.00533642497507276000151416079602892e-10
PDE,Inf,Inf,1.49761311009578598660226543301583027e+04,1.50983470483168719549736853263164851e+04,1.18260145752113708282730641067726247e+02,2.35006369521166451740026161962693814e+01,4.50796546429691925151134114665657705e+02,1.20925735961703607781340802240409943e+02,2.66657379527357466481543925936807702e-04,2.77920459497519291579149445087027461e-04,6.04353255428753841322423549604884360e-03,7.68029394901623391684464948676266111e-10,7.68029394901623391684464948676266111e-10,7.68029394901623391684464948676266111e-10
PDE,Inf,Inf,6.40955875429209406937755318363139880e+03,2.10534219503711226823765179819632348e+04,5.18942228901450354829933242588718134e+01,4.68691941642151035493701061467834302e+01,6.63544250317899342402484785022205043e+02,1.89600276136702207034092140891234481e+02,7.96462874627996441849098173718402865e-04,5.67931884436243547317513845572538102e-04,1.92071152171305168396506461377472119e-02,7.71498688509281856828222043403462671e-10,7.71498688509281856828222043403462671e-10,7.71498688509281856828222043403462671e-10
PDE,Inf,Inf,1.07857664999768420490017775772206944e+04,1.83653041527484388776164230576806874e+04,1.60239054324879312704306750845518931e+02,6.27072010953548721455319124474364593e+01,3.23962544350755004192817357147782419e+02,8.46268896164080507143264014936427058e+01,1.30698501453391380980155972948844211e-03,4.86048816511698729112055228356855017e-04,1.36355887415030164287148021635832344e-02,8.10010264984223053815372801244803734e-10,8.10010264984223053815372801244803734e-10,8.10010264984223053815372801244803734e-10
PDE,Inf,Inf,2.11562737602873618729476962300701344e+04,1.52709300620251439042025192455889124e+04,1.26409662968359831151151666950058830e+02,1.77905866162877416126603352913036257e+01,4.24712958896726101684697774270632042e+02,5.34653043508125335817104364172609936e+01,3.16921842561494872143796307913494596e-04,3.16724875735693500881971035949418269e-04,1.30273525403378423541769656436930715e-02,8.48562948866126245561296916993180214e-10,8.48562948866126245561296916993180214e-10,8.48562948866126245561296916993180214e-10
PDE,Inf,Inf,6.72092230135201380949943620293777693e+03,2.22430309810520731336155652620443582e+04,7.96503411066223453320942395272858516e+01,6.40593392479890596984517169857231464e+01,2.31508532587023586298332660445278501e+02,1.57820461080739465564302044531626197e+02,3.93171411265139482983839129749120459e-04,2.99034793509031104730607031554389951e-04,1.53799748324802837800047753464006341e-02,9.27646073586493945645709175732565093e-10,9.27646073586493945645709175732565093e-10,9.27646073586493945645709175732565093e-10
PDE,Inf,Inf,1.47887382097792949688800550548546024e+04,2.00113650744583803894898140769934449e+04,1.53468410076200007821101069105005884e+02,4.52823768347788799301744899617824853e+01,2.80841487013929440342600334013209700e+02,1.08162169743301838380445277048755894e+02,3.94413251377432304385060577111093982e-04,3.89226632762838673858997112776214100e-04,5.86632839822396444451862805134176441e-03,9.81398869653102785792484693172200554e-10,9.81398869653102785792484693172200554e-10,9.81398869653102785792484693172200554e-10
PDE,Inf,Inf,1.27277613445684279553480574857188695e+04,2.07640098445514463509989587388921056e+04,1.03782798030768947339852308788377620e+02,3.51610929680605354585065494508301007e+01,1.38694109643963822322488008609720303e+03,1.00752109691202849575537985825644606e+02,3.95382113443606102382384263125291753e-04,3.81056714458573427970508092116859409e-04,3.20991071326748330255633314285653441e-02,1.02634899095099806126001054792196749e-09,1.02634899095099806126001054792196749e-09,1.02634899095099806126001054792196749e-09
PDE,Inf,Inf,1.51591094992389382502776113664347556e+04,1.96959631176578101421629037955065876e+04,1.71907626115103606657239139390463441e+02,5.94707035752900677031319548604673074e+01,7.75197534728175936479597304027055854e+02,1.74950283255229333776448705920850421e+02,2.25270271337199762252858490222901271e-03,1.73138851956823660056769787440509911e-03,8.98938728529474488518262262466233214e-03,1.08303515237738424352441563729736537e-09,1.08303515237738424352441563729736537e-09,1.08303515237738424352441563729736537e-09
PDE,Inf,Inf,1.51100307747195023241123689265081757e+04,1.99060791920714166445159575948017317e+04,1.23393963772700420003772451417719034e+02,1.29104828467614711330131010589879542e+01,1.91369959228565237241215869046849960e+02,3.20689139384634074299036081535619889e+02,3.37662479766546369392895082616826010e-03,1.31126324934110568591944468654355154e-03,1.64584522020653613427659237055267077e-02,1.09699291919095053062041403727703179e-09,1.09699291919095053062041403727703179e-09,1.09699291919095053062041403727703179e-09
PDE,Inf,Inf,1.69210844183113633836667601872501394e+04,2.11354961057860302410194588709080408e+04,2.31674843787441094027186755472829110e+02,9.64221613407769999584634859120112710e+01,5.99586463011972084244371221223223297e+02,9.94659649311183082630811060731442776e+01,9.54433486045382897811934755192566716e-04,7.06697142824195954764517788794820513e-04,1.86131897133128112735684631155279043e-02,1.15273033228997196011803512312202321e-09,1.15273033228997196011803512312202321e-09,1.15273033228997196011803512312202321e-09
PDE,Inf,Inf,1.53500503103080880199521766819769374e+04,2.34066863400144916941367814981877335e+04,2.76234097247609591856283108331917393e+02,5.88089573595595885776976366954846171e+01,4.93328771547359775788341952187486598e+02,1.36307437064690676885662638705441180e+02,7.42351480378971141180232972044562997e-04,8.82453868811878203644178133401649790e-04,1.42075430343305157491917498907316319e-02,1.18334748012552323784374360162501463e-09,1.18334748012552323784374360162501463e-09,1.18334748012552323784374360162501463e-09
PDE,Inf,Inf,1.17074881634521977269733628506111793e+04,2.52618535180193384607468899286946795e+04,2.89346862241314827989042001799446743e+02,1.20834968680978679787577778164531924e+02,5.47602608819630271929895898820142882e+02,2.90487629290493389669233805958865816e+02,5.65610472358190648238605578694660188e-04,5.41623988319644610632189380726029373e-04,2.76236348805153788578876126616471784e-02,1.25555426692957802362562623890970214e-09,1.25555426692957802362562623890970214e-09,1.25555426692957802362562623890970214e-09
PDE,Inf,Inf,1.75796276025506791268098788638115912e+04,2.21019715186324457816997708287417796e+04,1.26716888269714455239272421240861279e+02,1.14504308028830849830147151648744516e+02,8.50617354158699019003103279806707278e+02,3.46782562374840588499257787209248742e+02,4.01064172019664625581112155976296993e-04,4.28725307018662299997954931171823540e-04,3.92018732712374454087058429735486020e-02,1.33458650840396621514957826907455939e-09,1.33458650840396621514957826907455939e-09,1.33458650840396621514957826907455939e-09
PDE,Inf,Inf,2.05516915353811798748038614921834019e+04,2.39849743196765299306096202153868089e+04,2.63043329136826398394788680765287509e+02,9.75318014474980984700269119333873639e+01,1.07799889572974498932504904212867227e+03,1.10386794075385609574725515508993287e+02,1.29474867163550159502863465814976535e-03,1.33706541583997065817862457291506817e-03,1.95366885769963376523353605852174798e-02,1.41776041962691806926697481007471729e-09,1.41776041962691806926697481007471729e-09,1.41776041962691806926697481007471729e-09
PDE,Inf,Inf,1.78465890799786089296910938289283661e+04,2.60654497066447237688754405204278676e+04,1.56270939669887630205423372504893169e+02,2.30534559743604699063465744093122818e+01,1.05304385855864518919691765555852265e+03,2.85446801383528388859201311876385825e+02,1.16749379867325217503904039115260168e-03,1.14893614842613730570952503961747286e-03,2.27836210701025803728445286145727137e-02,1.45938953388816461459331296562771700e-09,1.45938953388816461459331296562771700e-09,1.45938953388816461459331296562771700e-09
PDE,Inf,Inf,2.41046382031184103671151291858788380e+04,2.56059345847324166932844903511488333e+04,2.95313971755778666643597512672669289e+02,1.21160847390619886452159334112578017e+02,1.09031768980768853976875355890081483e+03,2.61373239059283521415881337986441824e+02,1.17992208018931743339492621811320249e-03,1.05139918180319654113234925407271259e-03,7.42244162026484782523814133265136648e-03,1.48255728263717705034273978601737500e-09,1.48255728263717705034273978601737500e-09,1.48255728263717705034273978601737500e-09
PDE,Inf,Inf,1.06922713710092077079820991627336326e+04,2.72711461440884021986060262763916267e+04,1.63678747502561352233799705523607178e+02,2.41677844837374262336320001900025197e+01,1.50993500915275088853252247929201656e+03,3.64039770670643233519960478218169335e+02,1.36884139797069778029379308943508889e-03,1.33980741879084368387187035351816817e-03,3.08232313040548021485085603450837547e-02,1.62228340032074240903777171879785505e-09,1.62228340032074240903777171879785505e-09,1.62228340032074240903777171879785505e-09
PDE,Inf,Inf,2.38184231415573628486338247214298535e+04,3.08333880286097801062215910180132558e+04,3.55986655011272650308543980536463132e+02,1.29837166376877517893150790142772627e+02,2.22606399065892058380864123247747726e+03,1.81679747813811594437231308516882481e+02,3.12571057705240468340820765271791421e-03,2.28180926372497648738371603531780568e-03,2.31331037062139066249311117142756632e-02,1.70433137521604447189372651002455002e-09,1.70433137521604447189372651002455002e-09,1.70433137521604447189372651002455002e-09
PDE,Inf,Inf,1.81762148805806240094303831523213418e+04,2.98228850959925447259754937019431360e+04,1.51427523403473390904332241038309749e+02,6.64874388136433293831893565976938133e+01,1.91202250370756359397086979801473627e+03,1.41600724123842916798346889272030690e+02,1.05018667729560858751369825583442860e-03,1.02938126604091686970079798971665929e-03,2.31455843641857493101338904439048687e-02,1.69907257030794821336280044722014831e-09,1.69907257030794821336280044722014831e-09,1.69907257030794821336280044722014831e-09
PDE,Inf,Inf,1.52106672247470547006797063436036476e+04,2.88317759277783010634320605628679128e+04,2.52683994291433699659161623942335586e+02,5.98044353539644017567950218834879887e+01,1.97757844483767125144885844625717421e+03,2.29234164700960626349243086122559942e+02,1.05420993235120312312304551573836138e-03,1.03560037078275864961399726659373713e-03,2.53735741173658678936095314290275955e-02,1.63679336632154243739451336104983795e-09,1.63679336632154243739451336104983795e-09,1.63679336632154243739451336104983795e-09
PDE,Inf,Inf,2.96570020424005720467826863508748741e+04,3.23242031815416936257126964610624541e+04,1.29999709378559443027884441612775961e+02,1.24549915249187236220568385766997586e+02,2.24550199050171621862500439477382013e+03,3.60890778018411171451869538769835378e+02,1.24277040990240278019050663691708165e-03,1.37784832989503973964291678869883076e-03,1.28108103432719936709634336176199260e-02,1.82519496415956594700333079465260703e-09,1.82519496415956594700333079465260703e-09,1.82519496415956594700333079465260703e-09
PDE,Inf,Inf,1.39268296732642749160097068494501633e+04,3.36762403052048320477785066275518754e+04,2.36002319131640731594853991154464085e+02,3.15615397025073728914478523483368249e+01,2.22982110936160816952707783779609346e+03,2.03091160235791495913069576450391596e+02,2.32070377288187736302075790982351544e-03,2.29974911257249478177097033169226125e-03,2.95382047527826913072106726689176964e-02,1.96768496873434134206605476361233155e-09,1.96768496873434134206605476361233155e-09,1.96768496873434134206605476361233155e-09


==> data/solve_pde-poisson-0_2/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.941343015921762,1.6698408123364161,0.5155643492438993,0.35002957439615934,0.003288549498728473,3.0262619430374712e-5,0.003288549498728473,0.003288549498728473,6.740103510782413e-9,6.740103510782413e-9,2.9696712818444344e-7,1.1522085045559852e-15,1.1522085045559852e-15,1.1522085045559852e-15
0.01020408163265306,2.2239120480260945,2.5465029822334713,2.0092988525327913,1.3641634128081053,0.012816399628836763,0.00011794191468627312,0.012816399628836763,0.012816399628836763,2.6268069281201905e-8,2.6268069281201905e-8,1.1573641701625642e-6,1.7991196659934784e-15,1.7991196659934784e-15,1.7991196659934784e-15
0.02040816326530612,2.3281814386989583,5.478976527628996,3.5624209570789938,1.4401450746859674,0.012881738458192042,0.0009539318985696435,0.08567809978580013,0.01288173845818915,1.7049843802926588e-7,8.019896726088111e-8,1.5048053027188698e-6,5.115250685406398e-15,5.115250685406398e-15,5.115250685406398e-15
0.030612244897959183,1.0e7,9.85268682309839,11.06545372343768,8.053080962471338,0.029494046480338716,0.005485772268848259,0.10366096279690988,0.08652562815187265,2.1246006774644992e-7,2.1246006774644992e-7,7.600485120275534e-6,8.182950646423723e-15,8.182950646423723e-15,8.182950646423723e-15
0.04081632653061224,1.0e7,25.40945742130866,16.251510535894052,11.03355832209154,0.04335048769795706,0.0076982200984728475,0.34458432353579654,0.10366096279690988,7.685501659681857e-7,3.046274276869928e-7,9.360935034726594e-6,2.7718278241025975e-14,2.7718278241025975e-14,2.7718278241025975e-14
0.05102040816326531,1.0e7,35.43754541103377,19.918313105140292,11.097402758675198,0.08434097554279049,0.023003333872484186,0.8365428479779009,0.11347780438107156,8.431217949811653e-7,5.773515695111374e-7,1.0892647579999156e-5,3.194682264704105e-14,3.194682264704105e-14,3.194682264704105e-14
0.061224489795918366,1.0e7,46.280315727704604,21.615642178546562,14.988123280167553,0.10366096279690988,0.051526178418373314,0.857629282250742,0.24507179613756713,8.556128398490909e-7,7.651203269401874e-7,1.827612163839824e-5,3.891753579671992e-14,3.891753579671992e-14,3.891753579671992e-14
0.07142857142857142,1.0e7,278.9043438366644,33.44505939268606,28.967741286107447,0.129335810337256,0.05409249701802521,1.067016372841418,0.2827104801114762,1.1140087787384826e-6,8.431217949811653e-7,3.5033785050871764e-5,4.242887341216903e-14,4.242887341216903e-14,4.242887341216903e-14
0.08163265306122448,1.0e7,1.0e7,51.4172833996167,33.556718399266295,0.13599965359122065,0.061723685870737836,1.530188389549799,0.3571310076178609,1.7145501801926273e-6,9.792833937763477e-7,3.798875690521236e-5,1.6878281861387187e-13,1.6878281861387187e-13,1.6878281861387187e-13
0.09183673469387756,1.0e7,1.0e7,55.39719118798716,41.36946692757127,0.3252089616162074,0.11871171819275073,1.5827051008334527,0.44564607045723814,1.7374735767275189e-6,1.7145501801926273e-6,4.0375724707531465e-5,3.130540949163851e-13,3.130540949163851e-13,3.130540949163851e-13
0.10204081632653061,1.0e7,1.0e7,63.79258711145045,46.729425862330785,0.3860260815411454,0.17139747227675858,1.9764001325644502,0.4774004690080852,2.2164945127407573e-6,2.123890413632768e-6,7.554264475835692e-5,3.4441811006149516e-13,3.4441811006149516e-13,3.4441811006149516e-13
0.11224489795918367,1.0e7,1.0e7,84.3925348285309,80.56346266990022,0.38976256051350777,0.18054170690435942,2.8589722319830253,0.8365428479779009,3.4208169518802147e-6,2.830215629458997e-6,9.250929627684295e-5,3.5827415100204214e-13,3.5827415100204214e-13,3.5827415100204214e-13
0.12244897959183673,1.0e7,1.0e7,124.55218912160989,89.04069625689554,0.3900477596789267,0.272104386162485,4.068087703183098,0.8403677216525339,5.391600941260524e-6,2.9804407085876085e-6,0.00010398834007192176,4.741894367748182e-13,4.741894367748182e-13,4.741894367748182e-13
0.1326530612244898,1.0e7,1.0e7,131.14951415491913,100.92922932673375,0.8365428479779009,0.3421207017205218,4.412173785655713,0.8557676915883271,6.439812788827603e-6,3.587754738386124e-6,0.00011752431295873755,5.926832739693169e-13,5.926832739693169e-13,5.926832739693169e-13
0.14285714285714285,1.0e7,1.0e7,183.41446784176185,115.17490291917849,1.0322418722462676,0.415875717532052,5.002990953869905,1.1487110695590113,1.0669493685040486e-5,3.643565183435584e-6,0.0001391111417679885,6.678631854952882e-13,6.678631854952882e-13,6.678631854952882e-13
0.15306122448979592,1.0e7,1.0e7,199.6950601260253,117.158599249317,1.527909789003467,0.4570407130863023,6.707330695407108,1.5869523126587584,1.2294720622834023e-5,5.093212667039232e-6,0.0001741223804529006,1.0191064712822132e-12,1.0191064712822132e-12,1.0191064712822132e-12
0.16326530612244897,1.0e7,1.0e7,401.38301573530003,134.4638197266416,1.599270250046214,0.489248956919793,7.561166267819378,1.7095092457876673,1.374711993966303e-5,6.667221328020207e-6,0.0002078168163512009,1.5932727475472165e-12,1.5932727475472165e-12,1.5932727475472165e-12
0.17346938775510204,1.0e7,1.0e7,429.65391540126296,156.7215954082349,2.2896289271038763,0.4940692443132849,9.572714146533638,1.7718952651135262,1.4220346734572609e-5,1.07064497536299e-5,0.0002210318286344405,2.7777367217002287e-12,2.7777367217002287e-12,2.7777367217002287e-12
0.1836734693877551,1.0e7,1.0e7,455.009452242505,189.00280824488516,2.4490697116997877,0.5068588906694171,9.857402875471438,1.7735001436130913,1.5229932137539378e-5,1.224511105850349e-5,0.00026329474360015803,2.806863761459221e-12,2.806863761459221e-12,2.806863761459221e-12
0.19387755102040816,1.0e7,1.0e7,538.490367548663,199.40324347001285,2.72066220270063,0.6256119701029543,11.432780059170245,2.391977758711392,1.9934537549891077e-5,1.3399272291588996e-5,0.000293506589505115,2.8341952348383225e-12,2.8341952348383225e-12,2.8341952348383225e-12
0.20408163265306123,1.0e7,1.0e7,549.1455483351166,225.57885182466777,2.7572645776618927,0.7596297920999182,14.596689336470247,2.445070712144559,2.0283650989356336e-5,1.374711993966303e-5,0.0003521659905068479,3.0776839047991073e-12,3.0776839047991073e-12,3.0776839047991073e-12
0.21428571428571427,1.0e7,1.0e7,635.4874790198974,240.3656220443195,2.804722165449162,0.8919901426833257,15.448881191303213,2.797438106531416,2.0931244445641778e-5,1.6483923791040535e-5,0.0003590919396378327,3.5493758789334854e-12,3.5493758789334854e-12,3.5493758789334854e-12
0.22448979591836735,1.0e7,1.0e7,889.4023337264823,360.75472710773175,3.932384765559501,0.9198573811032063,16.404450857227857,2.8050163124977834,2.2225572699007143e-5,1.7059272010060452e-5,0.00038605069147079835,4.105223068817665e-12,4.105223068817665e-12,4.105223068817665e-12
0.23469387755102042,1.0e7,1.0e7,970.4117083606287,402.5555685259982,3.9750830805150335,0.939660859262245,17.2657319610813,3.6160733007210815,2.9689407045618843e-5,1.8350819514651963e-5,0.00038745794579828514,5.6523617289577476e-12,5.6523617289577476e-12,5.6523617289577476e-12
0.24489795918367346,1.0e7,1.0e7,1019.3624316812445,402.69094638590917,4.318766579733228,0.9646855181418057,19.8351717818214,4.066017525497708,3.559764223558416e-5,2.019693874455733e-5,0.00041391154224549556,6.045249418083816e-12,6.045249418083816e-12,6.045249418083816e-12
0.25510204081632654,1.0e7,1.0e7,1042.3114324349383,423.9313105906116,4.621118910299118,1.3763466204229888,21.359565132050108,4.823598393082047,4.166699731244953e-5,3.572511868753735e-5,0.0004899549076358871,7.038301403254498e-12,7.038301403254498e-12,7.038301403254498e-12
0.2653061224489796,1.0e7,1.0e7,1121.3566875794606,548.545471783746,4.8618775786071184,1.4341215277904882,25.838090176224206,5.127707088273026,4.676320921655625e-5,3.5727909290616854e-5,0.0006056946127429491,7.939418500064511e-12,7.939418500064511e-12,7.939418500064511e-12
0.2755102040816326,1.0e7,1.0e7,1162.2438412534946,557.9028902558645,5.727190131344884,1.5422765819125956,29.48554548664642,5.139759955618455,5.1265834252720824e-5,4.37991796959443e-5,0.0006661844009943603,1.0434554005377038e-11,1.0434554005377038e-11,1.0434554005377038e-11
0.2857142857142857,1.0e7,1.0e7,1192.9257570371426,843.7759828048049,6.707330695407108,1.9802021003847725,34.86136142806665,5.916607727965217,5.4561463447177e-5,4.441170728286038e-5,0.0007616908781197126,1.0974198463660879e-11,1.0974198463660879e-11,1.0974198463660879e-11
0.29591836734693877,1.0e7,1.0e7,1216.168557970384,1136.4667889532805,6.768635419361456,2.030453462047017,40.93941006939728,6.707330695407108,5.706779802761681e-5,4.536279551216881e-5,0.0007937774467384369,1.3004209287181827e-11,1.3004209287181827e-11,1.3004209287181827e-11
0.30612244897959184,1.0e7,1.0e7,1262.8213546975069,1885.4577161275442,6.817399222652616,2.337757242653453,42.61065853681645,7.129992486562624,6.203191503197412e-5,4.8844860271701926e-5,0.0008020032004803324,1.3860936594512454e-11,1.3860936594512454e-11,1.3860936594512454e-11
0.3163265306122449,1.0e7,1.0e7,1298.5264601996653,1893.6730252964992,6.932312500250276,2.458154556307822,45.29317731046287,7.7581781666374585,6.413700684519038e-5,5.931685767598815e-5,0.000905859776442817,1.4364296585714826e-11,1.4364296585714826e-11,1.4364296585714826e-11
0.32653061224489793,1.0e7,1.0e7,1396.022069893511,1987.2121902999845,8.916924186895224,2.8959299086702464,47.30832117055217,8.863004421830098,7.291111501672564e-5,6.000277138817618e-5,0.0009490794333071574,1.4450713994187584e-11,1.4450713994187584e-11,1.4450713994187584e-11
0.336734693877551,1.0e7,1.0e7,1433.2837529311673,2224.0646959611636,9.107986069424785,2.899828577505592,53.689045969563864,9.056362603327985,7.566118520911198e-5,6.35462640461971e-5,0.0010233660275557183,2.59699814795377e-11,2.59699814795377e-11,2.59699814795377e-11
0.3469387755102041,1.0e7,1.0e7,1435.4977044477962,2531.8329788480974,9.554910418273993,4.010772306461469,53.78929539099871,9.781021429341669,8.356952980390955e-5,7.309731886917397e-5,0.0010654112467384572,2.7944989875445028e-11,2.7944989875445028e-11,2.7944989875445028e-11
0.35714285714285715,1.0e7,1.0e7,1451.3512125148786,2546.602312927689,9.696805977208161,4.350917368739954,55.25382054085125,12.25357072242487,8.403016623564625e-5,7.619309053496536e-5,0.0014896771775383575,3.578369795256726e-11,3.578369795256726e-11,3.578369795256726e-11
0.3673469387755102,1.0e7,1.0e7,1463.7150172637482,2721.858951190806,10.463637320342611,4.455057513898807,55.924897052199476,12.461418803841871,9.329787341997939e-5,7.876001219392511e-5,0.0015039494836992652,3.659447496842569e-11,3.659447496842569e-11,3.659447496842569e-11
0.37755102040816324,1.0e7,1.0e7,1674.3449404401417,2948.233171262503,10.750506545205882,4.695574890624159,70.43896718316024,13.203479155657346,9.780784813333622e-5,7.898990549792592e-5,0.0018507461331079566,3.863377373965308e-11,3.863377373965308e-11,3.863377373965308e-11
0.3877551020408163,1.0e7,1.0e7,1680.4211266397483,3181.9105905171764,11.864825112540828,5.10077898942156,74.0434471975203,15.127087086386329,0.00010291156917096775,8.999803121709163e-5,0.002073341766380816,4.3489703057015304e-11,4.3489703057015304e-11,4.3489703057015304e-11
0.3979591836734694,1.0e7,1.0e7,1692.465021119186,3300.6129976383295,12.006660849246403,5.134518354929476,92.03946024227167,17.1129559654827,0.00011003928626745559,9.465223329183647e-5,0.0021311228718682448,4.582804208591817e-11,4.582804208591817e-11,4.582804208591817e-11
0.40816326530612246,1.0e7,1.0e7,1749.28546616195,3585.412228881512,12.042470376009732,5.903317074435876,94.49159222409105,19.52358925045166,0.00011239533922591661,0.00011003928626745559,0.0022322912220267585,4.974505136198267e-11,4.974505136198267e-11,4.974505136198267e-11
0.41836734693877553,1.0e7,1.0e7,1815.1797674566546,3756.5234221087762,12.75629503312669,6.325451498329439,101.54618001191301,26.777360846779516,0.00011506273002140299,0.00011049018196977236,0.002510202111261643,5.3690655903026284e-11,5.3690655903026284e-11,5.3690655903026284e-11
0.42857142857142855,1.0e7,1.0e7,1868.9896558841465,3903.9827188779827,13.12892932727699,6.534083085922917,102.02178227815405,27.62928038712539,0.00011584157440842233,0.0001131741101482041,0.002807877069429904,5.981844559720429e-11,5.981844559720429e-11,5.981844559720429e-11
0.4387755102040816,1.0e7,1.0e7,1871.2069644132696,3973.3453287393154,14.979927616362216,6.53749369486678,103.93909067095434,29.6829449692422,0.0001192749230433587,0.0001220566516193961,0.0030256072238828294,6.904608279478421e-11,6.904608279478421e-11,6.904608279478421e-11
0.4489795918367347,1.0e7,1.0e7,2311.2475344122727,4129.307945832085,15.527389630740773,6.883853204046913,107.8212710394697,31.70236742522393,0.00012631867310958984,0.000122110759532904,0.0030770643670492265,6.979341789258145e-11,6.979341789258145e-11,6.979341789258145e-11
0.45918367346938777,1.0e7,1.0e7,2340.3762425453297,4174.090275480098,16.798130055346263,7.637172575241694,108.27351073114036,33.692226464989034,0.00012726608637649223,0.00012797254327637895,0.0034554709103380276,8.026262275953203e-11,8.026262275953203e-11,8.026262275953203e-11
0.46938775510204084,1.0e7,1.0e7,2365.959646359612,4258.2909145780295,19.335220487802975,8.067885884183188,139.22148739394092,34.01784868129291,0.00012790709533613484,0.00013627477978904584,0.0035968080947403943,8.526592953935392e-11,8.526592953935392e-11,8.526592953935392e-11
0.47959183673469385,1.0e7,1.0e7,2973.674129615809,4934.998142935462,20.8857424273395,8.988220262440908,141.29073755102542,36.10118334902642,0.00012964734041679148,0.00014143612753824835,0.0039228167326288725,9.21784349703803e-11,9.21784349703803e-11,9.21784349703803e-11
0.4897959183673469,1.0e7,1.0e7,3077.7602659054883,5280.532767690099,23.378690394071473,9.26253881671282,144.15302648631098,36.444408615053796,0.0001375439730312025,0.00014234529600827612,0.004069361781595781,1.0520090298337078e-10,1.0520090298337078e-10,1.0520090298337078e-10
0.5,1.0e7,1.0e7,3346.3122452753078,5857.939225480081,29.32469459223315,10.602472948114757,152.1557314163648,38.92501435399871,0.00015206140607614075,0.00014759192604489447,0.004080117265219821,1.0803975132309379e-10,1.0803975132309379e-10,1.0803975132309379e-10
0.5102040816326531,1.0e7,1.0e7,3420.627119980591,6025.199935703493,30.375696908870996,10.930065661561306,161.76162107099825,39.832184843267974,0.00015410294826407743,0.00015184756955944972,0.004376214112994886,1.1662804123081667e-10,1.1662804123081667e-10,1.1662804123081667e-10
0.5204081632653061,1.0e7,1.0e7,3545.883887471576,6355.275934700142,31.18833775276903,11.455246335361435,164.07905038929275,40.94124478181017,0.00016436258688080153,0.00015835094264895791,0.004386981871931657,1.328402449130695e-10,1.328402449130695e-10,1.328402449130695e-10
0.5306122448979592,1.0e7,1.0e7,3581.6831964768658,6527.752996557649,37.244386830371155,11.998156792615028,191.36995922856525,41.65870276091046,0.00018511541939585845,0.00015843932387436338,0.0045496631855661655,1.3772950484553794e-10,1.3772950484553794e-10,1.3772950484553794e-10
0.5408163265306123,1.0e7,1.0e7,3692.16025557459,6734.1638949535945,37.53270128818353,12.13293336287756,192.23295327509555,42.00061185999077,0.000185645926664649,0.00016557035034492484,0.004771110480262394,1.54042933195646e-10,1.54042933195646e-10,1.54042933195646e-10
0.5510204081632653,1.0e7,1.0e7,3869.686950551964,6772.408771259031,38.88443008439966,12.238533516399238,193.76590580062916,43.71978461684901,0.0002005530475926681,0.00017345078760903432,0.004848302180417002,1.8280545040010875e-10,1.8280545040010875e-10,1.8280545040010875e-10
0.5612244897959183,1.0e7,1.0e7,3997.5828964819216,7115.059485393706,39.069357762250036,12.516045054156614,212.04012059454067,47.50510685712935,0.0002480443818618492,0.00017840724566980324,0.005004653670786312,2.0332944395309214e-10,2.0332944395309214e-10,2.0332944395309214e-10
0.5714285714285714,1.0e7,1.0e7,4144.161536750805,7471.092373736502,39.83817147960832,12.910482846761472,227.02079302491424,51.59319910279847,0.0002500894357766318,0.0001920005925967767,0.00519666912509742,2.0468237825450261e-10,2.0468237825450261e-10,2.0468237825450261e-10
0.5816326530612245,1.0e7,1.0e7,4238.077185422269,7523.151009888262,40.1449096168507,13.910422600916862,228.37497149181812,53.46530435081253,0.0002624123260890144,0.00019422739071935606,0.00543057565581044,2.2038854108088364e-10,2.2038854108088364e-10,2.2038854108088364e-10
0.5918367346938775,1.0e7,1.0e7,4348.497905739987,7620.088260184837,41.55529871181973,13.966630273539435,231.50853258702358,53.689045969563864,0.00026665737952735746,0.00019617748500264844,0.005659450603270505,2.385802396059577e-10,2.385802396059577e-10,2.385802396059577e-10
0.6020408163265306,1.0e7,1.0e7,4418.91767118938,7713.466660648635,41.61111623824544,14.05021534967524,237.32762306655067,59.87803367502916,0.0002835461467676548,0.00020875222114236308,0.005719232054847641,2.504415940371022e-10,2.504415940371022e-10,2.504415940371022e-10
0.6122448979591837,1.0e7,1.0e7,4902.8415086362775,7890.168318059544,44.9978463003174,14.44584569488916,246.65977212898954,64.51787331776941,0.0003063247446170673,0.00021991848427527786,0.005866328398223965,2.6546984244921797e-10,2.6546984244921797e-10,2.6546984244921797e-10
0.6224489795918368,1.0e7,1.0e7,4984.412672449652,8263.684740269831,46.70478583765245,15.133973817811535,280.84148701392945,67.3677533616451,0.00031341179097696626,0.00023049373627609003,0.00591570445705826,2.66833830555851e-10,2.66833830555851e-10,2.66833830555851e-10
0.6326530612244898,1.0e7,1.0e7,5070.2423336786915,8627.995776556802,48.38425496360255,15.648213744423183,293.6807690514104,73.5970913924256,0.00031692184256149487,0.0002505855912566856,0.0060435325542875385,2.7986471854179105e-10,2.7986471854179105e-10,2.7986471854179105e-10
0.6428571428571429,1.0e7,1.0e7,5737.37545964872,10466.602338340681,51.02818942874863,16.364033848457872,298.76296423860333,74.5354885913531,0.00033250356880277013,0.00027792045949751927,0.006252044943908036,3.0376262465201706e-10,3.0376262465201706e-10,3.0376262465201706e-10
0.6530612244897959,1.0e7,1.0e7,5741.698101571716,11929.18422422956,51.89422289014504,16.618800448352022,311.7884763651894,77.21776644197797,0.00035627104480395397,0.0002990347935090311,0.00669104235618984,3.7169285067910806e-10,3.7169285067910806e-10,3.7169285067910806e-10
0.6632653061224489,1.0e7,1.0e7,5911.862679539865,12501.022933708751,52.67549156289481,17.79058661628774,312.2326562852334,77.37839717501421,0.00038350617396520117,0.00031645707873777316,0.006736722570245933,3.94731370349769e-10,3.94731370349769e-10,3.94731370349769e-10
0.673469387755102,1.0e7,1.0e7,6409.558754292094,12517.612935111563,53.689045969563864,19.08980607738291,323.962544350755,84.62688961640805,0.00038353176784176527,0.0003167248757356935,0.006901286351725244,4.190190138432654e-10,4.190190138432654e-10,4.190190138432654e-10
0.6836734693877551,1.0e7,1.0e7,6417.261302629741,12963.826660474515,56.16164055081672,23.05345597436047,325.01116322551906,87.51763445901291,0.0003878738732989016,0.0003284383184635586,0.007215819311932198,4.2397369687479974e-10,4.2397369687479974e-10,4.2397369687479974e-10
0.6938775510204082,1.0e7,1.0e7,6533.833790137116,13122.250038224302,59.769218486145405,23.500636952116647,352.9630304415265,89.73365951838245,0.0003883569308168554,0.0003465892299798901,0.007422441620264847,4.5592337067994193e-10,4.5592337067994193e-10,4.5592337067994193e-10
0.7040816326530612,1.0e7,1.0e7,6720.922301352014,13436.083957232648,63.11656733700044,24.130969183465275,403.07365722045574,97.43749513061718,0.0003931714112651395,0.00034873018106958733,0.007791084486355671,4.806519716874164e-10,4.806519716874164e-10,4.806519716874164e-10
0.7142857142857143,1.0e7,1.0e7,6885.515404355082,13577.670368610487,69.4949174676822,24.167784483737424,413.47316072248213,99.21656289410187,0.0003944132513774323,0.0003577806537242136,0.007862354175878983,5.207670524533461e-10,5.207670524533461e-10,5.207670524533461e-10
0.7244897959183674,1.0e7,1.0e7,6885.702082312019,14163.485781408157,79.65034110662235,24.447928556186877,424.7129588967261,99.46596493111831,0.00039538211344360613,0.00036434731984703937,0.008805109014491287,5.306283028706923e-10,5.306283028706923e-10,5.306283028706923e-10
0.7346938775510204,1.0e7,1.0e7,6953.675322979825,14640.646687641944,99.09710404584779,29.795357954735458,450.79654642969194,100.24665765284978,0.00040053703072411305,0.00036997207182957087,0.008989387285294744,5.891394552576949e-10,5.891394552576949e-10,5.891394552576949e-10
0.7448979591836735,1.0e7,1.0e7,7681.681690098217,14738.744045443873,102.53889258072265,30.48452293399905,493.3287715473598,100.75210969120285,0.00040106417201966465,0.0003810567144585734,0.009342289334468658,6.635894888273632e-10,6.635894888273632e-10,6.635894888273632e-10
0.7551020408163265,1.0e7,1.0e7,7876.910466299428,15043.828362901659,103.04417114223612,31.56153970250737,511.66270310507036,108.16216974330185,0.00040960904104907035,0.0003869928523266844,0.010995620311750949,6.698358052967516e-10,6.698358052967516e-10,6.698358052967516e-10
0.7653061224489796,1.0e7,1.0e7,7996.6680398364315,15098.347048316871,103.78279803076894,34.12778493764374,527.7052004719318,110.38679407538561,0.00041675582684153804,0.00038922663276283866,0.012229136542241708,6.938667315722663e-10,6.938667315722663e-10,6.938667315722663e-10
0.7755102040816326,1.0e7,1.0e7,8843.26370468398,15270.930062025143,106.8757507464777,35.16109296806054,547.6026088196303,111.8936618138291,0.0004305247648664025,0.00040537664899011305,0.012810810343271993,7.680293949016234e-10,7.680293949016234e-10,7.680293949016234e-10
0.7857142857142857,1.0e7,1.0e7,9070.443176803086,16431.523469263248,118.26014575211371,35.516712597430235,574.9534544667029,115.71934702066339,0.0004567830222905212,0.0004287253070186623,0.012966607990180777,7.714986885092818e-10,7.714986885092818e-10,7.714986885092818e-10
0.7959183673469388,1.0e7,1.0e7,10058.22403176695,17615.78820906102,121.69941460483648,37.84389260141841,599.5864630119721,117.50752472861264,0.0005656104723581907,0.00048604881651169874,0.012997723198670248,8.005336424975073e-10,8.005336424975073e-10,8.005336424975073e-10
0.8061224489795918,1.0e7,1.0e7,10692.271371009208,18365.30415274844,123.39396377270042,42.11074937214772,636.6717049126444,120.92573596170361,0.0006437612440012369,0.0005299746305701266,0.013027352540337843,8.100102649842231e-10,8.100102649842231e-10,8.100102649842231e-10
0.8163265306122449,1.0e7,1.0e7,10785.766499976842,19695.96311765781,126.40966296835983,43.167246135536324,663.5442503178994,127.10142245250674,0.0006955257336081804,0.0005416239883196446,0.013200368821335608,8.485629488661263e-10,8.485629488661263e-10,8.485629488661263e-10
0.826530612244898,1.0e7,1.0e7,11707.488163452197,19906.07919207142,126.71688826971446,45.28237683477888,742.0416778795752,130.36763581306252,0.0007248675708283412,0.0005679318844362436,0.013635588741503016,9.276460735864939e-10,9.276460735864939e-10,9.276460735864939e-10
0.8367346938775511,1.0e7,1.0e7,12727.761344568427,20011.36507445838,129.99970937855943,46.8691941642151,748.1507060676731,131.56189472662035,0.0007423514803789711,0.000646831709813004,0.014207543034330515,9.813988696531029e-10,9.813988696531029e-10,9.813988696531029e-10
0.8469387755102041,1.0e7,1.0e7,13926.829673264276,20764.009844551445,134.9441683443274,47.17543202740766,775.1975347281759,136.30743706469067,0.0007964628746279964,0.0006482094188549867,0.014407067560017346,1.026348990950998e-9,1.026348990950998e-9,1.026348990950998e-9
0.8571428571428571,1.0e7,1.0e7,14788.738209779294,21053.42195037112,151.4275234034734,56.79376624240627,806.7988828064073,141.60072412384292,0.0009463473913534116,0.000706697142824196,0.015379974832480284,1.0830351523773842e-9,1.0830351523773842e-9,1.0830351523773842e-9
0.8673469387755102,1.0e7,1.0e7,14976.13110095786,21135.49610578603,153.4684100762,58.808957359559585,826.9323680151,157.82046108073948,0.000954433486045383,0.0007416082288898915,0.016458452202065363,1.0969929191909505e-9,1.0969929191909505e-9,1.0969929191909505e-9
0.8775510204081632,1.0e7,1.0e7,15110.030774719502,22101.971518632447,156.27093966988764,59.47070357529007,838.9638164350793,174.95028325522932,0.0010501866772956085,0.000780952850013411,0.017982402407154808,1.152730332289972e-9,1.152730332289972e-9,1.152730332289972e-9
0.8877551020408163,1.0e7,1.0e7,15159.109499238939,22243.030981052074,160.2390543248793,59.8044353539644,850.6173541586991,181.6797478138116,0.0010542099323512031,0.0008824538688118782,0.01861318971331281,1.1833474801255232e-9,1.1833474801255232e-9,1.1833474801255232e-9
0.8979591836734694,1.0e7,1.0e7,15210.667224747054,23406.68634001449,163.67874750256135,62.707201095354876,980.140430535859,189.6002761367022,0.0011674937986732522,0.001029381266040917,0.019207115217130515,1.255554266929578e-9,1.255554266929578e-9,1.255554266929578e-9
0.9081632653061225,1.0e7,1.0e7,15350.050310308088,23984.97431967653,171.9076261151036,64.05933924798906,1053.0438585586453,195.4116127407019,0.0011799220801893173,0.0010356003707827587,0.019536688576996336,1.3345865084039662e-9,1.3345865084039662e-9,1.3345865084039662e-9
0.9183673469387755,1.0e7,1.0e7,16921.084418311362,25261.85351801934,186.91402089696436,66.48743881364332,1077.998895729745,203.0911602357915,0.0012427704099024028,0.0010513991818031966,0.02278362107010258,1.417760419626918e-9,1.417760419626918e-9,1.417760419626918e-9
0.9285714285714286,1.0e7,1.0e7,17579.627602550678,25605.93458473242,231.6748437874411,78.61306863236173,1090.3176898076886,229.23416470096063,0.0012596195391863536,0.0011489361484261374,0.023133103706213905,1.4593895338881646e-9,1.4593895338881646e-9,1.4593895338881646e-9
0.9387755102040817,1.0e7,1.0e7,17846.58907997861,26065.449706644722,236.00231913164072,96.422161340777,1386.9410964396382,261.37323905928355,0.0012947486716355016,0.0013112632493411057,0.023145584364185748,1.482557282637177e-9,1.482557282637177e-9,1.482557282637177e-9
0.9489795918367347,1.0e7,1.0e7,18176.214880580625,27271.1461440884,252.6839942914337,97.5318014474981,1509.9350091527508,285.4468013835284,0.0013069850145339139,0.0013370654158399707,0.025373574117365866,1.6222834003207423e-9,1.6222834003207423e-9,1.6222834003207423e-9
0.9591836734693877,1.0e7,1.0e7,20551.69153538118,28831.7759277783,263.0433291368264,114.50430802883085,1912.0225037075636,290.4876292904934,0.0013688413979706978,0.0013398074187908437,0.02762363488051538,1.6367933663215425e-9,1.6367933663215425e-9,1.6367933663215425e-9
0.9693877551020408,1.0e7,1.0e7,21156.27376028736,29822.885095992544,276.2340972476096,120.83496868097868,1977.5784448376712,320.6891393846341,0.0022527027133719974,0.0013778483298950398,0.029538204752782692,1.6990725703079483e-9,1.6990725703079483e-9,1.6990725703079483e-9
0.9795918367346939,1.0e7,1.0e7,23818.423141557363,30833.38802860978,289.34686224131485,121.16084739061989,2226.0639906589204,346.7825623748406,0.0023207037728818773,0.0017313885195682367,0.0308232313040548,1.7043313752160446e-9,1.7043313752160446e-9,1.7043313752160446e-9
0.9897959183673469,1.0e7,1.0e7,24104.63820311841,32324.203181541692,295.31397175577865,124.54991524918724,2229.8211093616083,360.8907780184112,0.003125710577052405,0.0022818092637249764,0.03209910713267483,1.825194964159566e-9,1.825194964159566e-9,1.825194964159566e-9
1.0,1.0e7,1.0e7,29657.00204240057,33676.24030520483,355.98665501127266,129.83716637687752,2245.501990501716,364.03977067064324,0.0033766247976654636,0.002299749112572495,0.03920187327123745,1.9676849687343413e-9,1.9676849687343413e-9,1.9676849687343413e-9


==> data/solve_pde-poisson-0_2/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,1.76418548976865768905511746400283771e-01,3.12947446522751634096026566783887773e-01,9.66227112321512555686090255446132205e-02,6.55995833288178331038396933033163977e-02,6.16312142323787683328625454621058695e-04,5.67156426280804637447502875204514044e-06,6.16312142323787683328625454621058695e-04,6.16312142323787683328625454621058695e-04,1.26317321232979779014946521923172725e-09,1.26317321232979779014946521923172725e-09,5.56550683034766882029530173783002430e-08,3.37175796220803801756012584097262942e-16,3.37175796220803801756012584097262942e-16,3.37175796220803801756012584097262942e-16
PDE,4.54899231327065192774706595915990248e-01,1.12071977535696956206700187645208780e+00,7.28690038114154430086436304573728432e-01,2.94580394065304522613175010106304066e-01,2.63494814374021292110570068819716634e-03,1.12210983817878136048230191129069085e-03,1.75253791033316725875131350701638684e-02,2.63494814373962131237090106068392905e-03,3.48753038461295510265559330311823376e-08,1.64046274188677834138587293122038752e-08,3.07806586196287129200067194748922926e-07,2.35683224755332078387793889466312958e-16,2.35683224755332078387793889466312958e-16,2.35683224755332078387793889466312958e-16
PDE,1.11957065303600737744694523662278887e-01,1.22455662578019134022241894409049383e-01,9.66227112321511869295923564749903497e-02,6.55995833288180791290574458860101646e-02,6.16312142323653876085046515425011473e-04,5.67156426259532758660520434951829194e-06,6.16312142323653876085046515425011473e-04,6.16312142323653876085046515425011473e-04,1.26317300663580192661832034726107354e-09,1.26317300663580192661832034726107354e-09,5.56550678676260922008689759420899134e-08,2.45981024292661694702875198871074772e-16,2.45981024292661694702875198871074772e-16,2.45981024292661694702875198871074772e-16
PDE,Inf,2.44182293983321654859305511416149487e-01,2.74238684601324032876024154126246593e-01,1.99582085410412372412120287100686921e-01,7.30960402753877667527727763157056150e-04,5.70098992802558773916924635022764400e-04,8.53994368261081395631857756861518554e-03,2.81235678018302297884670356634471981e-03,1.90472249790193216676277977523080129e-08,7.54967913203765896679681209581027603e-09,1.88365257657844984833313968964938629e-07,2.02800687393379859845833174471219940e-16,2.02800687393379859845833174471219940e-16,2.02800687393379859845833174471219940e-16
PDE,Inf,5.03795154213529592483306934501191552e-01,2.83167174985915347546485352960116651e-01,1.57765377633510527408639487439193434e-01,1.19902702874194769869893724869532178e-03,7.32517974967752423180339408731184526e-04,1.21924211030435221156331624343001289e-02,1.23008497548542761602782395208265425e-03,1.19861765197504717866148952203157678e-08,1.19861765197504717866148952203157678e-08,1.54854491294723714739804940114844292e-07,3.94054782829944370868822347066816251e-16,3.94054782829944370868822347066816251e-16,3.94054782829944370868822347066816251e-16
PDE,Inf,4.12202311184550677107600429339245381e-01,1.92522836623635648800251536181591421e-01,1.33493883074476081079965922246539387e-01,3.86107375006052105009295197539111470e-04,4.81782631297517545650543675433049571e-04,1.40965913959092993656789985813512084e-02,2.18276732095804416131803077560149826e-03,7.62063923980201669177808003432973689e-09,5.14226507698723848729141993714979484e-09,1.62778914974601316058245166388761390e-07,3.77898884362693926823283674722369200e-16,3.77898884362693926823283674722369200e-16,3.77898884362693926823283674722369200e-16
PDE,Inf,1.51070921165278196848356835556530216e-01,9.66227112321508440877378821457071244e-02,6.55995833288180021670518806528121161e-02,6.16312142323669742156832067291934340e-04,5.67156426272232605029390900578667438e-06,6.16312142323669742156832067291934340e-04,6.16312142323669742156832067291934340e-04,1.26317290499784857239475703734219132e-09,1.26317290499784857239475703734219132e-09,5.56550679228017302315404717018229963e-08,1.89938566793044810224158328733964959e-16,1.89938566793044810224158328733964959e-16,1.89938566793044810224158328733964959e-16
PDE,Inf,Inf,2.30771565011227837265255830511346672e-01,1.20672742571919339681758678483175090e-01,5.66542314279584310086219019025392875e-04,4.94524874005770510997423819970128043e-04,6.37440205623623966133378320101961695e-03,1.17770483559369592235916679618933994e-03,9.23339065708628588483743460963840046e-09,8.84762393463484798677947334134638405e-09,1.68195696919017141813304273626385522e-07,1.62121227621682611625366782655225706e-16,1.62121227621682611625366782655225706e-16,1.62121227621682611625366782655225706e-16
PDE,Inf,inf,2.55835421846837887039888671589095156e-01,1.25411270611768694934897058074364268e-01,1.17023556189679604196984963400483484e-03,5.19590325287656327368751163285684535e-04,8.66695577403721885634589556680134284e-03,1.08264033275148191389829490599542143e-03,1.03701843975092716119502536344355209e-08,8.57978032004043361572617432773557682e-09,1.15162670110914658837398168187090299e-07,5.11664019670848872080762239897949646e-16,5.11664019670848872080762239897949646e-16,5.11664019670848872080762239897949646e-16
PDE,Inf,Inf,7.60770391112520633144938627027009749e-02,7.63310283929271087138889881842886326e-02,7.39748570983741592053529624040409056e-04,4.10675859059135459157155995997561864e-04,2.42712818583765837192715659174640141e-03,1.01370528704653075997204568313409562e-03,3.95220841737756527556293398934112200e-09,1.74040919927837960880273256715503141e-09,7.96908925840694730411054392767490078e-08,8.14961524759425681799431145910661957e-16,8.14961524759425681799431145910661957e-16,8.14961524759425681799431145910661957e-16
PDE,Inf,Inf,1.11658899341289227931736053996936685e-01,1.76660755869623836830295834911473510e-01,2.26382012104970189048911292975499699e-04,4.76275969365516321683698727446092571e-04,7.12054826319662581849395795490820489e-03,1.47093164097158904410042693569819096e-03,9.43715020895506853915285664960055496e-09,6.27980088806875091118180345702994053e-09,1.61922986178051063233767499819601183e-07,1.03739893655335100419914512187376098e-15,1.03739893655335100419914512187376098e-15,1.03739893655335100419914512187376098e-15
PDE,Inf,Inf,7.07314607757269629024280397305639754e-02,1.10825991243155994580881565655254507e-01,5.36563699796629917806829235464014788e-04,4.70633518426795411631547437454807253e-04,6.06954464377875459825036988224137037e-03,1.17722475612481302689005657569890481e-03,1.53247046571394456428241659510750306e-09,1.34713738990980748975356551881494133e-09,1.61670663687711925013027855417319404e-07,6.52312011251690107071545127338888096e-16,6.52312011251690107071545127338888096e-16,6.52312011251690107071545127338888096e-16
PDE,Inf,Inf,2.01889943350626639651718604606237521e-01,5.14365156204170806592071820961800989e-02,1.13622036235296951664064061904068348e-03,5.03078763413199337443376345715419456e-04,2.17548438515685927677918345314536014e-03,5.25489372663651454887838051396252208e-04,7.08849991183201953735012212296023486e-09,4.01058420927161012096277190065416478e-09,1.14463162766191492542897011905314301e-07,7.35137539978250709655978027767760826e-16,7.35137539978250709655978027767760826e-16,7.35137539978250709655978027767760826e-16
PDE,Inf,Inf,1.78625642833540385340547138219736989e-01,1.69061508576030630618273154269701405e-01,3.48639510062164868092988170885414250e-04,4.53381245958624548131892214503960892e-04,6.76340308222025058741891029135558304e-03,1.58638177137852273431009523230815303e-03,1.27199870401192142494138851513207632e-08,5.96377644434225684611817894028969485e-09,1.55751084280588020327791066779271560e-07,9.11582632207946568899440446301832853e-16,9.11582632207946568899440446301832853e-16,9.11582632207946568899440446301832853e-16
PDE,Inf,2.05479174281117640397620241427359183e-01,9.66227112321508342061408702840049431e-02,6.55995833288184569235966898982457833e-02,6.16312142323388534556263554918890726e-04,5.67156426288890376733246405589738690e-06,6.16312142323388534556263554918890726e-04,6.16312142323388534556263554918890726e-04,1.26317270804445985997574085068107243e-09,1.26317270804445985997574085068107243e-09,5.56550681657702492037165164649735805e-08,2.30638562468618003114296864848174948e-16,2.30638562468618003114296864848174948e-16,2.30638562468618003114296864848174948e-16
PDE,Inf,Inf,3.90198990606944726458235998021679350e-01,7.07191445087609242983902710237553795e-02,1.72214212556801790101288294662889266e-03,4.66424261528323152996200550130672252e-04,7.01990107783029679480897311942770200e-03,7.05326091604892134378910396354796836e-04,1.82297480963530708585491222607131926e-08,8.22735725825673776243113427072881642e-09,1.61666982555417473772208849897674369e-07,2.11477965073390779380629070533201403e-16,2.11477965073390779380629070533201403e-16,2.11477965073390779380629070533201403e-16
PDE,Inf,Inf,6.44074260819903247052206675208674565e-02,8.10426106750472322944910861422631364e-02,1.18399449192855447094633659719234082e-03,4.98850414756016406390779454208619254e-04,5.09738087736405513656647666204720476e-03,1.26437529736173157036608514428705291e-03,5.51732274396676092138333253583142485e-09,1.54122152315350704948751546169784091e-09,1.14298201139123193380923888076919751e-07,1.59150714250824482345121884185167434e-15,1.59150714250824482345121884185167434e-15,1.59150714250824482345121884185167434e-15
PDE,Inf,Inf,1.88866830630683578350705322197719385e-01,5.15004577595520350159584431632450135e-02,6.71637029233582592187003265097519302e-04,4.13055163691040185131451508980036755e-04,6.41639783523249968774344262317764962e-03,6.97590881661059580440017865974386781e-04,6.69475806091769451295304604988240986e-09,2.23886923793857572210129924659922381e-09,1.29019327747267103935530534889061113e-07,1.24585265536934618098807763245412171e-15,1.24585265536934618098807763245412171e-15,1.24585265536934618098807763245412171e-15
PDE,Inf,Inf,2.06921459006636577935913882809319796e-01,5.06668038114783226714128458910803996e-02,1.03895444660683217429406398486574519e-03,3.46607983899643860262780898577045984e-04,6.18129913985718572611131527519683203e-03,6.44153719166366453572225915161850649e-04,7.88702312646934675229065928118333471e-09,6.42803982407710298039937206241862701e-09,5.24179436689981473031758571224886487e-08,1.04666847784363167175680816313838761e-15,1.04666847784363167175680816313838761e-15,1.04666847784363167175680816313838761e-15
PDE,Inf,Inf,1.75247235350946285313404655865244648e-01,6.48941359846579567208628311855905279e-02,5.20469272598990293991523109616290799e-04,4.66722987166239625606610111972395776e-04,3.11536062682367404163067802076673771e-03,1.32325176674135335375145603893822395e-03,6.48753033321869881183252736765856007e-09,6.57292663125719711624940163605133932e-09,1.59451771441497614584012075081635732e-07,1.15511501688693981618673050555461299e-15,1.15511501688693981618673050555461299e-15,1.15511501688693981618673050555461299e-15
PDE,Inf,Inf,1.28770528985304910325316120417217147e-01,6.80249787075467023300297416470345457e-02,7.69964468442217595723768973382656000e-04,1.17695436599861772425836149389869230e-04,4.88631044253992821406335370876555679e-03,1.02337142555737183132943892042031119e-03,6.28997648147131253107083897792789934e-09,5.19339702630213658413566399272424839e-09,5.88134625373091045435931709517481635e-08,1.16180387807105228021853806867695022e-15,1.16180387807105228021853806867695022e-15,1.16180387807105228021853806867695022e-15
PDE,Inf,Inf,9.93988279807696815297619238526655203e-02,5.58625368030183331425584352294223171e-02,1.14437777792376913588976516286582268e-03,1.54927075040920946448949462521080624e-04,1.23894489232950067855190082983885095e-03,5.92351386210063406999488481048080485e-04,3.04467496718053929888412032587759129e-09,2.65135423180841736806998485282142304e-09,1.02501402834760747025529095193779088e-07,1.39975561784176829329926061458568049e-15,1.39975561784176829329926061458568049e-15,1.39975561784176829329926061458568049e-15
PDE,Inf,Inf,2.65041833969853801108792696586411700e-01,7.86199362409891824405047401225855709e-02,1.24813700038334707853638806150492188e-03,4.42500429602855602141484690572062746e-04,7.59740013588289966139034636516774730e-03,6.11302325576051698743795599158907452e-04,1.11724568451362303916112131057323491e-08,7.78624849346275028000671073640667808e-09,7.82575619322341403984476074524744436e-08,1.31745224136368737141773153094641953e-15,1.31745224136368737141773153094641953e-15,1.31745224136368737141773153094641953e-15
PDE,Inf,Inf,1.96524959834391302685480862240745240e-01,7.76356079099750504715715310277380698e-02,4.72161138928385637968447483133419173e-04,9.43233030955433759310938075261298372e-05,2.97842127711111812396326688752540347e-03,3.41607297840924417487361060256453133e-04,3.91052639580165266722372110787800828e-09,2.36075990653397406073038363950256005e-09,6.78947987373334543921602647717546971e-08,1.35692846586037269455493592817768542e-15,1.35692846586037269455493592817768542e-15,1.35692846586037269455493592817768542e-15
PDE,Inf,Inf,1.66304814191214525200893668716982983e-01,6.89881711530996283947434788793623786e-02,1.18802868136986527801888410088979885e-03,4.96959639515420542612645049439372455e-04,3.39926294088030289993501814051975387e-03,1.22190619244043400942079546507787473e-03,6.10056456103074573258355554229947284e-09,6.12241090467353252106840423782829813e-09,1.14167700234796112340458424939967230e-07,1.36062199895556105253234914698985490e-15,1.36062199895556105253234914698985490e-15,1.36062199895556105253234914698985490e-15
PDE,Inf,Inf,1.82538775163539125605662432503526060e-01,6.48690010524055694585136800215669358e-02,1.03572113494093900278298340547489296e-03,3.57718274742865854007783472530739944e-04,6.52018566313854821948919011418516477e-03,9.05345803303225906857127023918336284e-04,7.15559948534225783001204622186926477e-09,2.52233237563666357497600548613386796e-09,1.63026795991162335563738330291039914e-07,1.59667162544133169108956912099112253e-15,1.59667162544133169108956912099112253e-15,1.59667162544133169108956912099112253e-15
PDE,Inf,Inf,2.00809053967583257164876433741549915e-01,7.52556993321105759283190649152544348e-02,5.45347054191585205689854877516238990e-04,2.71666619357527491236622116972390612e-04,3.54476273278664060545082049456437307e-03,3.83784338535770116024010137399380098e-04,7.82920882738603780414221401288138584e-09,6.09290252499296936962259837008593192e-09,1.04497407519182549522712289006746662e-07,1.50556521286490040790999942315164689e-15,1.50556521286490040790999942315164689e-15,1.50556521286490040790999942315164689e-15
PDE,Inf,Inf,1.43507722319364214152053151056258463e-01,6.88868980967539279192310575896371499e-02,4.85550072160568806204318425972183593e-04,1.69944001084861644990656803081457188e-04,2.63736613009426360099678255367480554e-03,1.09435690888369889581087180693333077e-03,1.55971616462261497397714703536332454e-08,6.03110500206186248596393274939304097e-09,4.78412578517798907258126441242681783e-08,1.71147513911218689544531148884352893e-15,1.71147513911218689544531148884352893e-15,1.71147513911218689544531148884352893e-15
PDE,Inf,Inf,2.57767782134099090829990447674132993e-01,1.26747360157613427266072275529255124e-01,1.16698386692110453450682720171393945e-03,4.96861663469364390001336010218358674e-04,8.25788448943503777828555532382416833e-03,5.73224851399711631196951626977212967e-04,1.04052835324760967015625035016708240e-08,8.15236511205078377896401895935549026e-09,1.14133508984575389733053673832909286e-07,1.60201485028632841908204597609596904e-15,1.60201485028632841908204597609596904e-15,1.60201485028632841908204597609596904e-15
PDE,Inf,Inf,1.89129432361631109379033432475758522e-01,8.52833896534200430371598375857994549e-02,4.36512842919780267404764397048145086e-04,2.48454278299157145219270377398945482e-04,5.43667221098738669837156202333094345e-03,9.88602044578421321494692691342164410e-04,4.21142914695604585049105425521417936e-09,4.58497639690186763070247391381051554e-09,8.10612684453201703653928238795140507e-08,2.82449786314880752678314493253033830e-15,2.82449786314880752678314493253033830e-15,2.82449786314880752678314493253033830e-15
PDE,Inf,Inf,9.57741940966374598692928592426751251e-02,1.73247829435732486585797104359118663e-01,6.16312142323501698789123494355512075e-04,5.67156426283650707600736663191265035e-06,6.16312142323501698789123494355512075e-04,6.16312142323501698789123494355512075e-04,1.26317268754818741901891214681432648e-09,1.26317268754818741901891214681432648e-09,5.56550677647411040173587326999137456e-08,1.46400018865757762213853888016554227e-16,1.46400018865757762213853888016554227e-16,1.46400018865757762213853888016554227e-16
PDE,Inf,Inf,7.45140019704812591621182919267516312e-02,1.58651658746135667645001801735653412e-01,7.47058649654135577764893161014895484e-04,7.47308082395873107324713388375734688e-05,4.62915728521549436632550717680602306e-03,1.02660242539569521851341479573090746e-03,4.57115170564144131684326487235191943e-09,4.96955796285396243137274261167158058e-09,1.55055249778192279849914501738341821e-07,2.35158649714725040936015586618452442e-16,2.35158649714725040936015586618452442e-16,2.35158649714725040936015586618452442e-16
PDE,Inf,Inf,9.67316898101836344918545208086258419e-02,1.52219783474566886480331438999939062e-01,3.72418182571488454038773008489618997e-04,5.00769811878390422016203536051218778e-04,8.25907299265463614147019532246353845e-03,3.69486009872140493894700517117188984e-04,8.60944507286704054680612172309534803e-09,7.25032914320667064575175294804359255e-09,1.14108769319526901202551943455874025e-07,1.98929182145213403846593460514911837e-15,1.98929182145213403846593460514911837e-15,1.98929182145213403846593460514911837e-15
PDE,Inf,Inf,1.22829829596740626856192043256848447e-01,1.56167471176911458880246031802710813e-01,4.78698303398496111336656836582239678e-04,4.58804653408441197722237794724885736e-04,2.07039079541316257926967945702837168e-03,1.37089067915900624094961272690964476e-03,5.11961026742083862936674134089674581e-09,5.53030312316183317641810633986634948e-09,1.56745114342853494577445509297229744e-07,3.05372274510825271438397480138275866e-15,3.05372274510825271438397480138275866e-15,3.05372274510825271438397480138275866e-15
PDE,Inf,Inf,8.37867986543844135688721657136748617e-02,1.63365311780136906254565607574610659e-01,6.93671291994546641827899288288710798e-04,1.86858491999966366683906581417022574e-04,2.92252059857568061303717221050771130e-03,9.76068057742545332056306265333203745e-04,7.69615735055136021632079023428554442e-09,5.80707991096152740210075781067126363e-09,2.49097361879526521341920622986052109e-08,2.36124099124706013633069870392810463e-15,2.36124099124706013633069870392810463e-15,2.36124099124706013633069870392810463e-15
PDE,Inf,Inf,6.66433949575410012354661696171685360e-02,1.51347225748989230261109289127726645e-01,7.58119889508698269392996085157224921e-04,2.58579547296822914153823647582183150e-04,2.43307174675430024330745991443453072e-03,4.61076602509274347881382514016003822e-04,3.68662126800357171218111393718880962e-09,3.77662060592723595077610381911223428e-09,1.23220858937528046944397866141250278e-07,2.12666241001510551126036418464753699e-15,2.12666241001510551126036418464753699e-15,2.12666241001510551126036418464753699e-15
PDE,Inf,Inf,7.96209774013644456451619841906149335e-02,1.61739766831688461869901161944413902e-01,8.21797279618990899497702024643602043e-04,2.20030553887392174175701227500943043e-04,3.06803406781951433092043358817323603e-03,7.24341500807615682078891918784823619e-04,7.01697002036173616992601771851069366e-09,2.40281846785126847542500964645702904e-09,4.35465486255112328241989892356835123e-08,2.11944483136111345915070653250481227e-15,2.11944483136111345915070653250481227e-15,2.11944483136111345915070653250481227e-15
PDE,Inf,Inf,7.08422717195639020133702618317848263e-02,1.67492282437665874686462413429577814e-01,4.84871675530954648533746008221238807e-04,4.56114524146240740466390025253874346e-04,7.72126594639677297493732847254393756e-03,1.40207023285101784216374902421047634e-03,5.83895151857652121003548720976684753e-09,6.19386374017782320366105122241511757e-09,1.56148125943107248401792638624650583e-07,2.32558114935380220925696642776490732e-15,2.32558114935380220925696642776490732e-15,2.32558114935380220925696642776490732e-15
PDE,Inf,Inf,8.53734402622111828021074791985614247e-02,1.28017327395206316017081096580597689e-01,5.58038909494001847858612425137365969e-04,2.97505274852639641410904682637584285e-04,4.32889651021706846849773657945716400e-03,4.25948352648001800005912301724247386e-04,3.93052985074411883676438583732269599e-09,3.71513615303995971010397352840214080e-09,1.18062460718227311302499077337051877e-07,2.33966147427007831386239059174306426e-15,2.33966147427007831386239059174306426e-15,2.33966147427007831386239059174306426e-15
PDE,Inf,Inf,6.26937053949380179597717458018943681e-02,1.38966272489899121729729121195972073e-01,5.24377054541618600304397102545786052e-04,6.73571496243772387275507249159159279e-05,3.07634059129584065312426235688255976e-03,2.23946688697345418140792580218606213e-04,2.80110974723729847688163067845695383e-09,2.62055178537343078407832519717606220e-09,1.32139903356985544988092627825829579e-07,2.34487742698283857088980220408765199e-15,2.34487742698283857088980220408765199e-15,2.34487742698283857088980220408765199e-15
PDE,Inf,Inf,5.82301498137552219473945901852751181e-02,1.52616619843021057259857633614697017e-01,1.19137704300089116173730644760941818e-03,4.97216017905155760738624941207899845e-04,1.92199948095748553379319537866532368e-03,1.20593171375705444614840825736931740e-03,5.26719432909614864937025983852814616e-09,4.96100496983301605949373657870616770e-09,1.14075877911220146467920470106593233e-07,2.43024944755545011250710023730578596e-15,2.43024944755545011250710023730578596e-15,2.43024944755545011250710023730578596e-15
PDE,Inf,Inf,6.40721331865301420312886119293031694e-02,1.56324393929627272876821873737888027e-01,3.67094761961328768425588688589353758e-04,3.50654585651277655665074391037467976e-04,3.57719527815452946082886221613647212e-03,1.36669284083672331922375108357287873e-03,1.51632451238030296336122248911269237e-08,5.99473700254520001896893239664437346e-09,3.59295720128034739032743791419452445e-08,2.64218941659398845845433912356178459e-15,2.64218941659398845845433912356178459e-15,2.64218941659398845845433912356178459e-15
PDE,Inf,Inf,5.93754317348981062771316816592715589e-02,1.47485894028635747730392558960911769e-01,4.25504575249003827111228471217794579e-04,1.81421334950910665669784888708052064e-04,3.60480314910240366485897630519414636e-03,1.12016072819499889931917259000419292e-03,3.45590942527062356020748158583873190e-09,3.99885573011075727631725072022283863e-09,1.38607479651530979688935559667095729e-07,2.43965093663257730897931034780652792e-15,2.43965093663257730897931034780652792e-15,2.43965093663257730897931034780652792e-15
PDE,Inf,Inf,6.17317238372016034914094022331181331e-02,1.31237460716462490323835048711317335e-01,5.12861334240008194468037672904806278e-04,4.59453782290915288088936805504273030e-04,5.34289940448547240274803283949976852e-03,1.37596456254116504389455920134247498e-03,4.20353043330169069676826181995854765e-09,4.22686432501660305422698397884798932e-09,1.57587214908905547664569756364287846e-07,2.65103129225026298550814359426346859e-15,2.65103129225026298550814359426346859e-15,2.65103129225026298550814359426346859e-15
PDE,Inf,Inf,5.17730014762296043943615733102060546e-02,1.31672092459460042404651446625646537e-01,1.16056169327283266215799081769238214e-03,2.36151665921520488923595027240419292e-04,6.55656621966751948626631858635969504e-03,1.35187464592185405980168050651300714e-03,4.70194355482572421374893922795077321e-09,4.56374121033459152916581817568597047e-09,6.58971905527765420552004331819364548e-08,2.63653742385521246086531932860614839e-15,2.63653742385521246086531932860614839e-15,2.63653742385521246086531932860614839e-15
PDE,Inf,Inf,1.07031640959951679627227996359926748e-01,1.03937133767598308742265929989186001e-01,4.86959205567471455139632435438857892e-04,1.36119521094740913718272837565595154e-04,6.87986522350577048166007875814853047e-03,1.21755127012958650160278082774226561e-03,2.98329253328092170060159373862113533e-09,3.20298813366322775676448000526969691e-09,2.62598727143280608282508313148428871e-08,2.67215084748931269433645795186314795e-15,2.67215084748931269433645795186314795e-15,2.67215084748931269433645795186314795e-15
PDE,Inf,Inf,9.10671370373322397655927488293221331e-02,1.63970863447291043184281677788114426e-01,2.47866353981016577859073761826958276e-04,4.52266993303740404584202188683641790e-04,6.71264294053342051335648158241979845e-03,1.40406650321490385627946722690932234e-03,8.33637612131237304010598530896262594e-09,5.98490077332620017460033715658115443e-09,1.54017296016452727175291316903715694e-07,2.86295609800439490954155053819818290e-15,2.86295609800439490954155053819818290e-15,2.86295609800439490954155053819818290e-15
PDE,Inf,Inf,6.05246277969262917930140194580952694e-02,1.26244302703670149960502663000824117e-01,7.97842235811428623569641157658595259e-04,3.06929991489724531441406395257436000e-04,2.65891042820191376216359712544002782e-03,8.70225167641963120786311546190576467e-04,4.20462978310173423950415723307918878e-09,5.01850032826708308345005603313696088e-09,9.20114895138179744958347734599492676e-08,2.76381118594481134994751901486012987e-15,2.76381118594481134994751901486012987e-15,2.76381118594481134994751901486012987e-15
PDE,Inf,Inf,1.38137229017617454581367455999986899e-01,9.39951304758234190955339007612045776e-02,7.31347395683139623656882413409957218e-04,1.42132560159290748479913016984911309e-04,2.44489976694477666399637678225153409e-03,3.00030192428114854145777329950536702e-04,1.82167378490083880791671616112276071e-09,1.83448032481266048168580184240711736e-09,8.31964336066485096885944150495632335e-08,2.80802163893311908622413654962011266e-15,2.80802163893311908622413654962011266e-15,2.80802163893311908622413654962011266e-15
PDE,Inf,Inf,5.30979075077643351042648683130765695e-02,1.44187010461200544543779330589800021e-01,2.97866070601349509414944969008190345e-04,3.71263363532674266160948606677840730e-04,6.77826408997980049803311866098615449e-03,3.88254732944737195591375560136791729e-04,5.62757278359526476869370547670191666e-09,4.73612145293466621388170952251524658e-09,1.56574766794747922105138735258136458e-07,3.01384833321999936882015673358454572e-15,3.01384833321999936882015673358454572e-15,3.01384833321999936882015673358454572e-15
PDE,Inf,Inf,8.28253201922749911457529910748249748e-02,1.13022532018345349007071189884355977e-01,8.32267677822142930875090392491297847e-04,2.45183772675038486797254617452110449e-04,2.97984421437583365035224728285132312e-03,5.73132533556041962420264380973298696e-04,3.29836139089370646594105507963584116e-09,3.39117553916600447581068541220449200e-09,3.21899675948284632906945816333006341e-08,2.94791038255123713194561164327554734e-15,2.94791038255123713194561164327554734e-15,2.94791038255123713194561164327554734e-15
PDE,Inf,Inf,6.01116200770970628729668852012325724e-02,1.18415872690891385551635385274005583e-01,3.90853663652741303786578167020298811e-04,3.16322313235950651455615169619604544e-04,2.91399513981996639039670535101882361e-03,1.21041023809223025427741677304042927e-03,2.34169058425763351709357767859019940e-09,2.75473956853084458162282185250140979e-09,1.01167050242530602541465685255279023e-07,3.11391560480591515763832130252410822e-15,3.11391560480591515763832130252410822e-15,3.11391560480591515763832130252410822e-15
PDE,Inf,Inf,6.77690654120441859100741040224800418e-02,1.24758659295193532284845595020974005e-01,7.61388622576393065548479051777405233e-04,1.31564459772712956254370871316988027e-04,4.36471099242298847151025244747600016e-03,6.96526899841033066943637536755822233e-04,7.41305996625838774202220984282454563e-09,2.70313255677428329913754113143215436e-09,8.36383677222252720304844199196198039e-08,5.09973814455049207575153084417265067e-15,5.09973814455049207575153084417265067e-15,5.09973814455049207575153084417265067e-15
PDE,Inf,Inf,7.23091927913654761049691482098166245e-02,1.21809095140312429120113617659324098e-01,7.26150297378811740158444328719930142e-04,4.42219717538468060047829713807313611e-04,5.63970119730537403296883321157626978e-03,7.20493660223512326307276193595922691e-04,6.44431205851463587868219665317731802e-09,5.94086734530352968811727800979373692e-09,1.13088417400219973950674846932330214e-07,3.30662675386339941571390958098564573e-15,3.30662675386339941571390958098564573e-15,3.30662675386339941571390958098564573e-15
PDE,Inf,Inf,7.45169968774509047092152417676439185e-02,1.16053767116820549816514602697162365e-01,3.57903542091382831762658966522777441e-04,2.07913117842933404513386367399851248e-04,6.90717555982545585917901314275951592e-03,1.32322383166962504636436463529523690e-03,3.18127713004544389577945190898477690e-09,3.05723320021446173719464324457184770e-09,9.80062555876925064111175839423553798e-08,3.48430650504545980927724665315703057e-15,3.48430650504545980927724665315703057e-15,3.48430650504545980927724665315703057e-15
PDE,Inf,Inf,5.82021496501959549171952471991800273e-02,1.15619314780903309883381415474784578e-01,7.31212460913279319998166434264074603e-04,1.31102689945840471723777645404817389e-04,6.71891550888170982991140468985333441e-03,6.65292915353355660255191781312508506e-04,6.99600311315016394368308541862156192e-09,2.46751442902907140220644603589684488e-09,6.61268991144162566345269356109386610e-08,3.32607708622716565445136413591866755e-15,3.32607708622716565445136413591866755e-15,3.32607708622716565445136413591866755e-15
PDE,Inf,Inf,4.74704865712745938872859639839042626e-02,1.33075718139975100289299347921060229e-01,9.73491728835008040037321726327739668e-04,3.72189108185304488624713343846200497e-04,5.44399997047898351658711897955923678e-03,5.19659182581609934781244714390215715e-04,1.07275882930112911302851524951866589e-08,8.17417583243566547954765006292463041e-09,1.20167439804283284709744228959766475e-07,3.39920928726556967748747684458802718e-15,3.39920928726556967748747684458802718e-15,3.39920928726556967748747684458802718e-15
PDE,Inf,Inf,7.30343997463642580780686022084944212e-02,1.15611155190337037756598715839840391e-01,3.42557635571525705411998978812147148e-04,4.46676264657014123364117033984427381e-04,3.32643551770154750062278645936325451e-03,1.07838570883867963893688417658502220e-03,6.00182055732563651474872473916655126e-09,5.93980518383423788643034021265117395e-09,6.42805098152607780361977426738610710e-08,3.49581098837897032682199429787423895e-15,3.49581098837897032682199429787423895e-15,3.49581098837897032682199429787423895e-15
PDE,Inf,Inf,8.23638979184415651362773757348303020e-02,1.04087040407639270556195643378111533e-01,5.78947206083795583299863607000832980e-04,1.95747189256913226510282277670402537e-04,2.69954093160356301252990105593684532e-03,5.42302161351311158733395538915888478e-04,2.57902260805500986968686144357251961e-09,2.30672127776678971699610297290823245e-09,9.32194063810836338130945747783368028e-08,3.48914496224549413439181545043141851e-15,3.48914496224549413439181545043141851e-15,3.48914496224549413439181545043141851e-15
PDE,Inf,Inf,5.85854357907423556664736452074459873e-02,1.09558857568783017849501009602943754e-01,4.93781236849562340192488594026481458e-04,1.40566207461763669126069422803283943e-04,2.54859949403212880367657051236287416e-03,1.29181363839464498885776055774596155e-03,2.65890622244055151972270598056646403e-09,2.57504148628538710400021970904581001e-09,1.16736990182512587005571703589684957e-07,3.51956464601908940594870078424178923e-15,3.51956464601908940594870078424178923e-15,3.51956464601908940594870078424178923e-15
PDE,Inf,Inf,8.78010478671561741960680235426517514e-02,9.49915708241588333355584435520367293e-02,6.65110627304611535995094427127636491e-04,6.44053280327834248654874735561608516e-05,2.07175513495996151265304776167063923e-03,1.10504728153790490881636384444612597e-03,1.73670820091961970058924830930604597e-09,1.79733242752717841855434780447575700e-09,8.50616793831618722642057786204526691e-08,3.53373063994107895423169152473734788e-15,3.53373063994107895423169152473734788e-15,3.53373063994107895423169152473734788e-15
PDE,Inf,Inf,4.11662854927157439313526313977464343e-02,1.50446295661411158352699993504474711e-01,5.00778082687922772569968210329604364e-04,4.55440605579512235826946754688245680e-04,1.70039429481424662315037297868306411e-03,1.39264980057525347630836276142102028e-03,4.00158694899178386097328538816412508e-09,4.38481753819871008765087978243288455e-09,1.56049480891369326586975084376420209e-07,3.65569776822459955298392048568477544e-15,3.65569776822459955298392048568477544e-15,3.65569776822459955298392048568477544e-15
PDE,Inf,Inf,9.17960735207592524677750035645224753e-02,8.74732049250989873778833824195164749e-02,6.16312142323506637440341260324315410e-04,5.67156426268958376546702653697265584e-06,6.16312142323506637440341260324315410e-04,6.16312142323506637440341260324315410e-04,1.26317290677303674758817508234481400e-09,1.26317290677303674758817508234481400e-09,5.56550679842300877635808746293577488e-08,1.49279092974566024995466245814914732e-16,1.49279092974566024995466245814914732e-16,1.49279092974566024995466245814914732e-16
PDE,Inf,Inf,5.55572948931151144567556315021996111e-02,1.14688031532066740491260631488681257e-01,5.11768745739536287331541038493798803e-04,4.61429487403024466573995537118184188e-04,1.18640943941596465997517595157044084e-03,1.39271670736987125314529811249009568e-03,2.74036064130571136365209602532078183e-09,2.74579727618509050267709870936221027e-09,1.57865768202084452930947764185015312e-07,1.58344024990349157953227522434861926e-16,1.58344024990349157953227522434861926e-16,1.58344024990349157953227522434861926e-16
PDE,Inf,Inf,4.43595464766400429373925168097968183e-02,1.35691127391094538961525330145133889e-01,5.34107153208402461650507666615865532e-04,1.31004240364787493076414753237796212e-04,3.40186060086887131110896517444627783e-03,1.04927212854343933481345721293561195e-03,4.06489466056741922715527898131942720e-09,3.87246210895695043442182349972760013e-09,1.28001196552227766005351009536015050e-07,3.89047333574975806573057468398638884e-15,3.89047333574975806573057468398638884e-15,3.89047333574975806573057468398638884e-15
PDE,Inf,Inf,8.84781257876088011241206762887302366e-02,7.71743438000060630102674006680773269e-02,5.61905294587300371377603229316522187e-04,1.09356879627848184843449550475481742e-04,2.93831835092391854283557982602981612e-03,1.31629568666063398100227272015065557e-03,4.57017986271948656049881852030458436e-09,3.87191917039971402403394543480512273e-09,9.34709490164290789616274309633265667e-08,3.94934415668543363102818523870517004e-15,3.94934415668543363102818523870517004e-15,3.94934415668543363102818523870517004e-15
PDE,Inf,Inf,3.96602537545208602458069620388964202e-02,1.28585359061242719692894734681482208e-01,3.73899672861658919540876723107569943e-04,2.85146089676341453707373865753358412e-04,5.05021871678927415468055763706841074e-03,4.54631069730588745460993310921151272e-04,3.67021218671184713909763714165998084e-09,3.31691143978999521294767411564108753e-09,3.90473403731487342057068443875745051e-08,4.01007544460308687740075432295078513e-15,4.01007544460308687740075432295078513e-15,4.01007544460308687740075432295078513e-15
PDE,Inf,Inf,5.98500146394409214731079277061550664e-02,1.14661520552937146202946205088499069e-01,4.43200494671488280471441288298718834e-04,3.12611017319252214765039108129063677e-04,4.68683796602235473526913950541030945e-03,1.19416948188964498205179790292200736e-03,2.59728691914660325395005146861600011e-09,1.75872828216789822438879031700595473e-09,7.20192811205489237091410286678108322e-08,3.88360536550504278699163870535715212e-15,3.88360536550504278699163870535715212e-15,3.88360536550504278699163870535715212e-15
PDE,Inf,Inf,4.30125482605881684939161433893683006e-02,1.19116679779978982874959852926995325e-01,1.18386297888095059675032574251835205e-03,4.98250781123361013898929341610051394e-04,5.58551044031671247240000862720417077e-03,5.66014245996493039621059636182101426e-04,3.36471791811013884021992052179445013e-09,3.05940416730938842581672323887501566e-09,1.14028812755987738262852731063912810e-07,3.99980826423974328425118762013800202e-15,3.99980826423974328425118762013800202e-15,3.99980826423974328425118762013800202e-15
PDE,Inf,Inf,4.82730588376600668644324235558311800e-02,1.10324704812377668698627907595399007e-01,8.62090954127798512167440001630487034e-04,2.98605103682948761308381423010895901e-04,6.23868077746395295998665798394837023e-03,8.34158622332706827105125370568573689e-04,7.06479701139515326724625810070974203e-10,1.45827940228995889752323208832118452e-09,4.56573113942618233422547536122396503e-08,4.04105902108516905833436264507933022e-15,4.04105902108516905833436264507933022e-15,4.04105902108516905833436264507933022e-15
PDE,Inf,Inf,8.10889129899442338300587738126695573e-02,9.61725030725562649267253513369621189e-02,8.30737096477839812185858835753727761e-04,1.53901088215458641326453129378343093e-04,6.50437335673264707092388459622672447e-03,6.00901484194267825157941834887574933e-04,2.11555541122530405652776320531683045e-09,1.85822929242664914326244286658394706e-09,3.66791633416338879847645520198020346e-08,4.27789957209021472582329420072125851e-15,4.27789957209021472582329420072125851e-15,4.27789957209021472582329420072125851e-15
PDE,Inf,Inf,6.09288834531935359340123548446486359e-02,1.09556326450388419196527315540233084e-01,5.37551841561931781887063135213598773e-04,1.11740415546480458482951675322074116e-04,7.58150829762296406920052409267764739e-03,5.98531538912650595094347200050951111e-04,9.74331400957341532997985010215259557e-09,5.00332383231233849969452930989730718e-09,4.01968828797188830180272106555184156e-08,4.02819800744792338374632172726297980e-15,4.02819800744792338374632172726297980e-15,4.02819800744792338374632172726297980e-15
PDE,Inf,Inf,4.76528361439751835996329027258908068e-02,1.08717458234424041809172353568502652e-01,4.43829951852916020361792069284480949e-04,3.20548222968636081402523259221530553e-04,5.55556355366618328071156217585327862e-03,8.30891883704149659557601871993936579e-04,2.32731067299611857487328387232274040e-09,2.34992415121267771135205357859057061e-09,8.16504842653849211406441624139322596e-08,4.37478927589268807436211610663038737e-15,4.37478927589268807436211610663038737e-15,4.37478927589268807436211610663038737e-15
PDE,Inf,Inf,4.91130599939755405601604848222093679e-02,1.05125782656092186373923298054296230e-01,8.68035035392080635580934021056502471e-04,3.36484180655377660864473861190414340e-04,5.98400566228325647849623207324435060e-03,4.80508228929776629311364938593776658e-04,5.17020110196606594496787742491759722e-09,5.28960576599118796761055357377646020e-09,9.41531448957454826364967162814361833e-08,4.73312815259163388210470989723171407e-15,4.73312815259163388210470989723171407e-15,4.73312815259163388210470989723171407e-15
PDE,Inf,Inf,5.26558363669665793412337802972925457e-02,1.03121347195467064862701996652645850e-01,6.79283665425051681619539606223921330e-04,1.03739269743478750457144548824104756e-04,5.66839622017643915956278667179852006e-03,8.05482086295350485198372995152457871e-04,6.48695369005504829749464275906187864e-09,5.35321914387949403658158286290320120e-09,4.05505432863375850277134168432179029e-08,4.59154205802428527930819653249040551e-15,4.59154205802428527930819653249040551e-15,4.59154205802428527930819653249040551e-15
PDE,Inf,Inf,5.97841153560064055584051763075778365e-02,1.08301664583889893218235842737255415e-01,7.04427786695997465867492641477458733e-04,9.20553295062111534515034384652394949e-05,2.05795381520131991646598490852772766e-03,1.28797569978393494206585090699194970e-03,4.24308886819584495545454734861125575e-09,4.27240719293441517988603120320731940e-09,4.75601209030118044409923319836703947e-08,4.57333869067156914542777016435686286e-15,4.57333869067156914542777016435686286e-15,4.57333869067156914542777016435686286e-15
PDE,Inf,Inf,4.36596922244105725422507033653091535e-02,1.11698231190006454415599462029625229e-01,1.18518486206957476015437800744158492e-03,4.98469929953900113082994369936271168e-04,3.64566621251050117416329465968734180e-03,5.68983398724902826296222128426992933e-04,2.64256632424679552538153689268625060e-09,2.26861640823104798714364470726973330e-09,1.14022859357093277947091837367403219e-07,5.07602559782539781209501200004375785e-15,5.07602559782539781209501200004375785e-15,5.07602559782539781209501200004375785e-15
PDE,Inf,Inf,9.13997453947431666934118653314115471e-02,9.21456327268243196771085732826556831e-02,7.21744964652257887934450308817497951e-04,1.43425042125891468545908710491362510e-04,2.75122388357484876177156824266100618e-03,7.38013135973731847306150007718090806e-04,1.62741741723074483154221636889524811e-09,1.69615630811609372194987152628890741e-09,3.68838475720470481756683962007750529e-08,4.68730479697772226354552694113062961e-15,4.68730479697772226354552694113062961e-15,4.68730479697772226354552694113062961e-15
PDE,Inf,Inf,3.76689446591991598543139581001856192e-02,1.23730855233089827180011331165444733e-01,3.04982087709549087764967257642038810e-04,2.75450019084515226938539731933477054e-04,3.89964623187471312246196199637821944e-03,1.11427987213312000425837528327528056e-03,4.68080832044455587181672919331589962e-09,3.33773283702215655861869390891179946e-09,1.12880119819864261490985770893437737e-07,4.53409392380405459248529292390765933e-15,4.53409392380405459248529292390765933e-15,4.53409392380405459248529292390765933e-15
PDE,Inf,Inf,6.10688782675588240732545852165122707e-02,1.03984127938732497194709689003234141e-01,9.07271569646516138522948898800156078e-04,3.55047407173127678057623376300483004e-04,1.83427197169968049555367992933505366e-03,4.79156416018987375522817066589293237e-04,7.40013319871763910384509154380313765e-09,2.75200246618612555604882353771109257e-09,7.72045370130283494478787924377147557e-08,4.58626823303664066524042288497481227e-15,4.58626823303664066524042288497481227e-15,4.58626823303664066524042288497481227e-15
PDE,Inf,Inf,1.15457023556233473850487652961367759e-01,8.33386895950661295339025641559537577e-02,6.89860776072469180128884569889237513e-04,9.70893173963185653784282055259641742e-05,2.31780391271089678837062482831926215e-03,2.91778456538043433041740958811758832e-04,1.72955091509509861836113067047442301e-09,1.72847599974355721501013617678843330e-09,7.10947195223245371393346385901361497e-08,4.63089830876023486812064065913928185e-15,4.63089830876023486812064065913928185e-15,4.63089830876023486812064065913928185e-15
PDE,Inf,Inf,3.53684583388317799118635718202021671e-02,1.17052642376839862209376087470352744e-01,4.19155235664100613622886108420808445e-04,3.37108505323713863688148876794242339e-04,1.21830003721975252471108662236255601e-03,8.30520894673411179381605051382882949e-04,2.06904142851843550902214754686398169e-09,1.57365301395579740333719163945026174e-09,8.09362130262141733866065883797775883e-08,4.88168290536920625071522811906385239e-15,4.88168290536920625071522811906385239e-15,4.88168290536920625071522811906385239e-15
PDE,Inf,Inf,7.50781622964741439013885420618439010e-02,1.01591933910946045803544236254101419e-01,7.79114893755005931754520705312739057e-04,2.29885578400698918803991628843641589e-04,1.42575130092383998582516255729953340e-03,5.49108167250976812654547215015305788e-04,2.00232242120653776657980602852000314e-09,1.97599145310143761906399947897877736e-09,2.97816588081213296756108682438094163e-08,4.98227925656759181748626833666804406e-15,4.98227925656759181748626833666804406e-15,4.98227925656759181748626833666804406e-15
PDE,Inf,Inf,6.23612047023936999668223702429053142e-02,1.01735775310650048318986934548636680e-01,5.08496359836751552272278361628561586e-04,1.72276023786134892885242812089474441e-04,6.79548549691692721311865899702782696e-03,4.93647136095335806839783915137880418e-04,1.93722244192172345127162096462568665e-09,1.86703341854485739387356491901388552e-09,1.57273454182030451853573719030838457e-07,5.02872090291858506521853480041585258e-15,5.02872090291858506521853480041585258e-15,5.02872090291858506521853480041585258e-15
PDE,Inf,Inf,7.17127710414167197881954722420759619e-02,9.31751362814349228586311784462923364e-02,8.13238550225184356622258293689430273e-04,2.81336377270766050268326677518409016e-04,3.66720507709396365065986612363831392e-03,8.27632362398539436494881011164728367e-04,1.06567970840592411446070148252871731e-08,8.19063075530709631352356577430011380e-09,4.25258404674317731045943782919151574e-08,5.12348379805189168965855428383328662e-15,5.12348379805189168965855428383328662e-15,5.12348379805189168965855428383328662e-15
PDE,Inf,Inf,6.90438045011147814867284835894802008e-02,9.09588776232390911972410655683435093e-02,5.63836622066583607224070350670952129e-04,5.89931858496391639431638585380885407e-05,8.74446270120759889034712958615481579e-04,1.46535758764624045202853520489455962e-03,1.54291560275103657361126969900400077e-08,5.99168888447776716019237944116800881e-09,7.52052840376453693870047540853357251e-08,5.01260161418388753120475401647516011e-15,5.01260161418388753120475401647516011e-15,5.01260161418388753120475401647516011e-15
PDE,Inf,Inf,7.47130195857840789264691952294097175e-02,9.33212491273913569111652193587006716e-02,1.02293249732229127835705406523709644e-03,4.25740493378853163829405046636972789e-04,2.64740214320465944032216755464271864e-03,4.39180043211389522181972940278074870e-04,4.21418663091529553867667725190103480e-09,3.12033650845120689970151194898446513e-09,8.21843076499132698557714951916048654e-08,5.08974258176431875564909594436478586e-15,5.08974258176431875564909594436478586e-15,5.08974258176431875564909594436478586e-15
PDE,Inf,Inf,6.55171384781628488835120278697651152e-02,9.99045005881073765560985223587929861e-02,1.17902334102504304637944096493317710e-03,2.51008597704414105801488310314289147e-04,2.10562758996466221812101621350863267e-03,5.81787880120085714538320116538467650e-04,3.16850718767983400700448313863794045e-09,3.76649269251665175492904224907682569e-09,6.06406849226807336982059106831817294e-08,5.05076785781641418889968033131961391e-15,5.05076785781641418889968033131961391e-15,5.05076785781641418889968033131961391e-15
PDE,Inf,Inf,4.83226110785378137276489232528707812e-02,1.04268200456953209023469074834613773e-01,1.19427802921300845740177039595124772e-03,4.98745855194310168500097388051851465e-04,2.26022760152686089875232601468409722e-03,1.19898654069549302674676124703464532e-03,2.33455498704117962220422019595392844e-09,2.23555086906525049641219644950930037e-09,1.14016443687188722731053387568059115e-07,5.18229526964102797098368985114580416e-15,5.18229526964102797098368985114580416e-15,5.18229526964102797098368985114580416e-15
PDE,Inf,Inf,7.01938034644184781206159334671922705e-02,8.82510983753694799662988089615528515e-02,5.05968644610904503977627088081699996e-04,4.57204957654438841704508479685055245e-04,3.39643527901445137471639131613664160e-03,1.38467023184809403041746298628213608e-03,1.60141160574319424695814668307822597e-09,1.71185992226160968593266703805113736e-09,1.56529401535162488659288628475638132e-07,5.32887869954538880049481331049354077e-15,5.32887869954538880049481331049354077e-15,5.32887869954538880049481331049354077e-15
PDE,Inf,Inf,7.94138934769881887148729949955551463e-02,9.26804585594302651178601823735485447e-02,1.01642703638004138376775789134611148e-03,3.76873119053784979641339506730669470e-04,4.16550089448416106255338658819872027e-03,4.26546160002314032624426165445780162e-04,5.00304478158014658085701239981309823e-09,5.16656112332560643137286045347396089e-09,7.54918154973126963469910953002179651e-08,5.47837508880039249438542733821485579e-15,5.47837508880039249438542733821485579e-15,5.47837508880039249438542733821485579e-15
PDE,Inf,Inf,6.67602449885528367909514421137472608e-02,9.75052319720071781431322218340535676e-02,5.84575919252664446305529404096223328e-04,8.62380123049802825166085275114931340e-05,3.93921021356033814761259409543183103e-03,1.06779498906835251453237874098604292e-03,4.36734278313623390884739224760909365e-09,4.29792261150807919480393870832008616e-09,8.52286180597276206968035837481086864e-08,5.45926184434905930744566831728636468e-15,5.45926184434905930744566831728636468e-15,5.45926184434905930744566831728636468e-15
PDE,Inf,Inf,8.73228239522506882538872425657083325e-02,9.27615050279480120144275716504818894e-02,1.06982107546976794935760295094702235e-03,4.38924129764696777960715290522950882e-04,3.94984645182453801809116269573248108e-03,9.46865459994775327764733239973492093e-04,4.27445237790027020876053523555006186e-09,3.80885806633942194644669014849749767e-09,2.68889562847035331626582747601771689e-08,5.37079575722920547236441540065739063e-15,5.37079575722920547236441540065739063e-15,5.37079575722920547236441540065739063e-15
PDE,Inf,Inf,3.75239950910296512709049069493565825e-02,9.57067323236987236086092284172500157e-02,5.74422431368975105675381704844174507e-04,8.48156387788377990293798497446504872e-05,5.29904188784854999282614374709955254e-03,1.27757948648991628136634577804756055e-03,4.80388087016935814586450204497376426e-09,4.70198756289959786633970841309159135e-09,1.08172598693953205548203429170701256e-07,5.69332298420225031261133675791737268e-15,5.69332298420225031261133675791737268e-15,5.69332298420225031261133675791737268e-15
PDE,Inf,Inf,8.10043691040861509027494337808246594e-02,1.04861649730340218751595048770824277e-01,1.21067940674668199250054413332839316e-03,4.41564820899959617233364077966166989e-04,7.57064848822985272852099526278010395e-03,6.17876895677864962845553976994764072e-04,1.06302676626116870717722193060320463e-08,7.76023327511577469843902363571998396e-09,7.86736577818111252429397060613236347e-08,5.79628159988463032262836318649089543e-15,5.79628159988463032262836318649089543e-15,5.79628159988463032262836318649089543e-15
PDE,Inf,Inf,5.99234251482731600276001795758018781e-02,9.83202187307203197611773550167356991e-02,4.99226925059688596215256610684364797e-04,2.19196080659587645284289301886576428e-04,6.30356419834942152191924036182988140e-03,4.66829889981215160575982812852414464e-04,3.46226005590812150265393859284322239e-09,3.39366868459177770479367648264043953e-09,7.63064643146439851046709809418735366e-08,5.60150992146941704914739044709775733e-15,5.60150992146941704914739044709775733e-15,5.60150992146941704914739044709775733e-15
PDE,Inf,Inf,4.86270239989031430406209832109592622e-02,9.21723839760348152424312509639615486e-02,8.07806158204383574011979714316329274e-04,1.91188964312276504889369903836519991e-04,6.32212598408444554066959333108285343e-03,7.32839333316457876566253483696483842e-04,3.37020664004280661155350852825301878e-09,3.31071368134303704946447427177880940e-09,8.11168490712685234724592554522120994e-08,5.23266922675620409604301523732295112e-15,5.23266922675620409604301523732295112e-15,5.23266922675620409604301523732295112e-15
PDE,Inf,Inf,9.19662775986821548305251996397738970e-02,1.00237260620603225714470652385160828e-01,4.03128722969493452985255794652648846e-04,3.86228927129005203735123483935378097e-04,6.96329518107145402219772014968263634e-03,1.11912125934355063773074139454548045e-03,3.85382744840857129208270957041834266e-09,4.27270368781182711062944449438725620e-09,3.97262858399848896665942574401638479e-08,5.65992430744116818799661346304715337e-15,5.65992430744116818799661346304715337e-15,5.65992430744116818799661346304715337e-15
PDE,Inf,Inf,4.19042934248741540013660694488031852e-02,1.01328090333793396153651817453303560e-01,7.10104931406480449586515073015933607e-04,9.49651896133724870951047992244886153e-05,6.70928561947194952298646521258027471e-03,6.11078886593721896275359007596533922e-04,6.98274152356033716040398888417192644e-09,6.91969126339174858870171694644414348e-09,8.88771980589964814795050605453451600e-08,5.92054690349579556867062903505183684e-15,5.92054690349579556867062903505183684e-15,5.92054690349579556867062903505183684e-15


==> data/solve_pde-poisson-0_2/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.11195706530360074,0.12245566257801914,0.03536845833883178,0.050666803811478325,0.0002263820121049702,5.671564262595328e-6,0.0006163121423233886,0.00022394668869734542,7.064797011395154e-10,1.2631726875481873e-9,2.4909736187952652e-8,1.4640001886575776e-16,1.4640001886575776e-16,1.4640001886575776e-16
0.01020408163265306,0.17641854897686576,0.1510709211652782,0.037523995091029654,0.05143651562041708,0.00024786635398101655,5.671564262689584e-6,0.0006163121423235017,0.00029177845653804345,1.2631726875481873e-9,1.2631727080444598e-9,2.625987271432806e-8,1.4927909297456602e-16,1.4927909297456602e-16,1.4927909297456602e-16
0.02040816326530612,0.45489923132706517,0.20547917428111764,0.037668944659199156,0.05150045775955203,0.0002978660706013495,5.671564262722326e-6,0.0006163121423235066,0.00030003019242811485,1.2631727080444598e-9,1.2631729049978486e-9,2.6888956284703532e-8,1.5834402499034916e-16,1.5834402499034916e-16,1.5834402499034916e-16
0.030612244897959183,10.0,0.24418229398332164,0.03966025375452086,0.05586253680301833,0.00030498208770954907,5.671564262808047e-6,0.0006163121423236539,0.0003416072978409244,1.2631729049978486e-9,1.2631729067730367e-9,2.978165880812133e-8,1.6212122762168262e-16,1.6212122762168262e-16,1.6212122762168262e-16
0.04081632653061224,10.0,0.31294744652275164,0.04116628549271575,0.06486900105240558,0.0003425576355715257,5.671564262836507e-6,0.0006163121423236697,0.0003694860098721405,1.2631729067730367e-9,1.263173006635802e-9,3.218996759482846e-8,1.8993856679304482e-16,1.8993856679304482e-16,1.8993856679304482e-16
0.05102040816326531,10.0,0.4122023111845507,0.04190429342487415,0.06489413598465796,0.00034863951006216485,5.671564262888904e-6,0.0006163121423237877,0.00038378433853577013,1.263173006635802e-9,1.2631732123297977e-9,3.592957201280347e-8,2.0280068739337986e-16,2.0280068739337986e-16,2.0280068739337986e-16
0.061224489795918366,10.0,0.5037951542135296,0.04301254826058817,0.06559958332881784,0.0003579035420913828,5.899318584963916e-5,0.0008744462701207599,0.00038825473294473717,1.2631732123297977e-9,1.3471373899098075e-9,3.667916334163389e-8,2.1147796507339077e-16,2.1147796507339077e-16,2.1147796507339077e-16
0.07142857142857142,10.0,1.1207197753569695,0.04365969222441057,0.065599583328818,0.00036709476196132877,6.440532803278342e-5,0.0011864094394159646,0.0004259483526480018,1.5324704657139446e-9,1.4582794022899588e-9,3.688384757204705e-8,2.3063856246861803e-16,2.3063856246861803e-16,2.3063856246861803e-16
0.08163265306122448,10.0,10.0,0.04435954647664004,0.06559958332881807,0.00037241818257148843,6.735714962437725e-5,0.0012183000372197525,0.00042654616000231406,1.6014116057431942e-9,1.541221523153507e-9,3.904734037314873e-8,2.3515864971472503e-16,2.3515864971472503e-16,2.3515864971472503e-16
0.09183673469387756,10.0,10.0,0.047470486571274596,0.06559958332881846,0.00037389967286165893,7.473080823958732e-5,0.0012389448923295007,0.0004391800432113895,1.627417417230745e-9,1.5736530139557973e-9,3.972628583998489e-8,2.3568322475533206e-16,2.3568322475533206e-16,2.3568322475533206e-16
0.10204081632653061,10.0,10.0,0.04765283614397518,0.0680249787075467,0.0003861073750060521,8.48156387788378e-5,0.00142575130092384,0.00045463106973058875,1.7295509150950986e-9,1.6961563081160936e-9,4.0196882879718885e-8,2.4598102429266168e-16,2.4598102429266168e-16,2.4598102429266168e-16
0.11224489795918367,10.0,10.0,0.04827305883766007,0.06888689809675393,0.0003908536636527413,8.623801230498029e-5,0.0017003942948142466,0.00046107660250927434,1.7367082009196196e-9,1.7118599222616096e-9,4.055054328633758e-8,3.371757962208038e-16,3.371757962208038e-16,3.371757962208038e-16
0.12244897959183673,10.0,10.0,0.04832261107853782,0.06898817115309963,0.00040312872296949346,9.205532950621115e-5,0.0018342719716996805,0.0004668298899812152,1.8216737849008388e-9,1.7284759997435572e-9,4.252584046743177e-8,3.778988843626939e-16,3.778988843626939e-16,3.778988843626939e-16
0.1326530612244898,10.0,10.0,0.048627023998903146,0.07071914450876092,0.0004191552356641006,9.432330309554337e-5,0.0019219994809574856,0.0004791564160189874,1.9372224419217235e-9,1.7404091992783796e-9,4.3546548625511234e-8,3.9405478282994437e-16,3.9405478282994437e-16,3.9405478282994437e-16
0.14285714285714285,10.0,10.0,0.04911305999397554,0.07525569933211057,0.0004255045752490038,9.496518961337248e-5,0.00205795381520132,0.00048050822892977665,2.002322421206538e-9,1.7587282821678983e-9,4.565731139426182e-8,5.116640196708489e-16,5.116640196708489e-16,5.116640196708489e-16
0.15306122448979592,10.0,10.0,0.0517730014762296,0.0763310283929271,0.00043651284291978026,9.708931739631857e-5,0.0020703907954131625,0.0004936471360953358,2.0690414285184356e-9,1.7973324275271784e-9,4.75601209030118e-8,6.523120112516901e-16,6.523120112516901e-16,6.523120112516901e-16
0.16326530612244897,10.0,10.0,0.05265583636696658,0.07717434380000607,0.00044320049467148827,0.00010373926974347875,0.0020717551349599614,0.0005196591825816099,2.115555411225304e-9,1.8344803248126605e-9,4.784125785177989e-8,7.351375399782507e-16,7.351375399782507e-16,7.351375399782507e-16
0.17346938775510204,10.0,10.0,0.05309790750776434,0.07763560790997505,0.000443829951852916,0.00010935687962784818,0.0021056275899646623,0.0005254893726636514,2.3273106729961187e-9,1.8582292924266491e-9,5.241794366899815e-8,8.149615247594257e-16,8.149615247594257e-16,8.149615247594257e-16
0.1836734693877551,10.0,10.0,0.05555729489311512,0.07861993624098919,0.00047216113892838564,0.00011174041554648046,0.002175484385156859,0.0005423021613513111,2.3345549870411796e-9,1.8670334185448572e-9,5.5655067764741105e-8,9.115826322079466e-16,9.115826322079466e-16,9.115826322079466e-16
0.19387755102040816,10.0,10.0,0.058202149650195954,0.08104261067504723,0.0004786983033984961,0.00011769543659986178,0.002260227601526861,0.0005491081672509768,2.3416905842576336e-9,1.9759914531014376e-9,5.5655067867626094e-8,1.037398936553351e-15,1.037398936553351e-15,1.037398936553351e-15
0.20408163265306123,10.0,10.0,0.058230149813755225,0.08333868959506613,0.00048487167553095463,0.0001310042403647875,0.0023178039127108967,0.000566014245996493,2.57902260805501e-9,2.2355508690652505e-9,5.565506792280173e-8,1.0466684778436317e-15,1.0466684778436317e-15,1.0466684778436317e-15
0.21428571428571427,10.0,10.0,0.05858543579074236,0.08528338965342004,0.0004855500721605688,0.00013110268994584047,0.0024271281858376584,0.0005689833987249028,2.5972869191466033e-9,2.238869237938576e-9,5.5655067984230086e-8,1.1551150168869397e-15,1.1551150168869397e-15,1.1551150168869397e-15
0.22448979591836735,10.0,10.0,0.05937543173489811,0.08747320492509898,0.00048695920556747144,0.00013156445977271296,0.0024330717467543,0.000573132533556042,2.6425663242467954e-9,2.268616408231048e-9,5.565506816577025e-8,1.1618038780710522e-15,1.1618038780710522e-15,1.1618038780710522e-15
0.23469387755102042,10.0,10.0,0.059784115356006404,0.08825109837536949,0.0004937812368495623,0.0001361195210947409,0.0024448997669447767,0.0005732248513997116,2.6589062224405517e-9,2.3067212777667898e-9,5.565506830347669e-8,1.245852655369346e-15,1.245852655369346e-15,1.245852655369346e-15
0.24489795918367346,10.0,10.0,0.059850014639440924,0.09095887762323909,0.0004992269250596886,0.00014056620746176368,0.002548599494032129,0.0005817878801200857,2.7403606413057114e-9,2.3499241512126776e-9,5.8813462537309104e-8,1.3174522413636874e-15,1.3174522413636874e-15,1.3174522413636874e-15
0.25510204081632654,10.0,10.0,0.05992342514827316,0.09214563272682431,0.0005007780826879228,0.00014213256015929075,0.0026373661300942634,0.0005923513862100634,2.8011097472372986e-9,2.360759906533974e-9,6.064068492268073e-8,1.3569284658603727e-15,1.3569284658603727e-15,1.3569284658603727e-15
0.2653061224489796,10.0,10.0,0.06011162007709706,0.09217238397603482,0.0005059686446109045,0.00014342504212589146,0.0026474021432046596,0.0005985315389126506,2.9832925332809216e-9,2.4028184678512683e-9,6.428050981526078e-8,1.360621998955561e-15,1.360621998955561e-15,1.360621998955561e-15
0.2755102040816326,10.0,10.0,0.06052462779692629,0.09268045855943026,0.0005084963598367515,0.00015390108821545864,0.0026589104282019136,0.0006009014841942678,3.044674967180539e-9,2.4675144290290715e-9,6.589719055277655e-8,1.3997556178417684e-15,1.3997556178417684e-15,1.3997556178417684e-15
0.2857142857142857,10.0,10.0,0.060928883453193534,0.09276150502794801,0.0005117687457395363,0.00015492707504092095,0.0026995409316035632,0.0006110788865937219,3.168507187679834e-9,2.5223323756366634e-9,6.612689911441626e-8,1.5055652128649004e-15,1.5055652128649004e-15,1.5055652128649004e-15
0.29591836734693877,10.0,10.0,0.06106887826755882,0.09317513628143492,0.0005128613342400082,0.00016994400108486164,0.002751223883574849,0.0006113023255760517,3.181277130045444e-9,2.575041486285387e-9,6.789479873733345e-8,1.5915071425082448e-15,1.5915071425082448e-15,1.5915071425082448e-15
0.30612244897959184,10.0,10.0,0.0617317238372016,0.09332124912739136,0.0005204692725989903,0.0001722760237861349,0.0029139951398199663,0.0006163121423233886,3.2983613908937066e-9,2.6205517853734307e-9,7.109471952232454e-8,1.5966716254413317e-15,1.5966716254413317e-15,1.5966716254413317e-15
0.3163265306122449,10.0,10.0,0.0623612047023937,0.09399513047582342,0.0005243770545416186,0.00018142133495091067,0.0029225205985756804,0.0006163121423235017,3.364717918110139e-9,2.6513542318084174e-9,7.201928112054893e-8,1.6020148502863284e-15,1.6020148502863284e-15,1.6020148502863284e-15
0.32653061224489793,10.0,10.0,0.06269370539493802,0.09499157082415884,0.0005341071532084025,0.00018685849199996635,0.0029383183509239185,0.0006163121423235066,3.3702066400428066e-9,2.7031325567742832e-9,7.520528403764538e-8,1.711475139112187e-15,1.711475139112187e-15,1.711475139112187e-15
0.336734693877551,10.0,10.0,0.06407213318653014,0.09570673232369872,0.0005365636997966299,0.0001911889643122765,0.002978421277111118,0.0006163121423236539,3.4559094252706234e-9,2.7457972761850906e-9,7.54918154973127e-8,1.989291821452134e-15,1.989291821452134e-15,1.989291821452134e-15
0.3469387755102041,10.0,10.0,0.06440742608199032,0.09617250307255626,0.0005375518415619317,0.00019574718925691322,0.0029798442143758336,0.0006163121423236697,3.4622600559081214e-9,2.7520024661861254e-9,7.630646431464399e-8,2.1194448313611135e-15,2.1194448313611135e-15,2.1194448313611135e-15
0.35714285714285715,10.0,10.0,0.06551713847816285,0.09750523197200718,0.0005453470541915852,0.0002079131178429334,0.003068034067819514,0.0006163121423237877,3.670212186711847e-9,2.7547395685308444e-9,7.720453701302834e-8,2.1266624100151056e-15,2.1266624100151056e-15,2.1266624100151056e-15
0.3673469387755102,10.0,10.0,0.066643394957541,0.09832021873072032,0.0005580389094940019,0.00021919608065958766,0.0030763405912958407,0.0006178768956778649,3.6866212680035718e-9,3.057233200214462e-9,7.825756193223415e-8,2.3255811493538022e-15,2.3255811493538022e-15,2.3255811493538022e-15
0.37755102040816324,10.0,10.0,0.06676024498855283,0.09990450058810738,0.0005619052945873003,0.00022003055388739216,0.003115360626823674,0.0006441537191663665,3.853827448408571e-9,3.0594041673093884e-9,7.867365778181113e-8,2.3396614742700784e-15,2.3396614742700784e-15,2.3396614742700784e-15
0.3877551020408163,10.0,10.0,0.06776906541204418,0.10023726062060323,0.0005638366220665836,0.00022988557840069893,0.0033264355177015474,0.0006652929153533557,3.910526395801653e-9,3.120336508451207e-9,7.969089258406948e-8,2.3448774269828386e-15,2.3448774269828386e-15,2.3448774269828386e-15
0.3979591836734694,10.0,10.0,0.06904380450111477,0.10132809033379339,0.0005665423142795843,0.0002361516659215205,0.0033964352790144515,0.0006965268998410331,3.930529850744119e-9,3.2029881336632277e-9,8.093621302621417e-8,2.36124099124706e-15,2.36124099124706e-15,2.36124099124706e-15
0.40816326530612246,10.0,10.0,0.07019380346441847,0.10159193391094605,0.0005744224313689752,0.0002451837726750385,0.003399262940880303,0.0006975908816610596,3.952208417377566e-9,3.3107136813430372e-9,8.106126844532017e-8,2.43024944755545e-15,2.43024944755545e-15,2.43024944755545e-15
0.41836734693877553,10.0,10.0,0.07073146077572696,0.10173577531065005,0.0005789472060837955,0.00024845427829915716,0.003401860600868871,0.0007053260916048921,4.001586948991784e-9,3.316911439789995e-9,8.111684907126852e-8,2.439650936632577e-15,2.439650936632577e-15,2.439650936632577e-15
0.42857142857142855,10.0,10.0,0.0708422717195639,0.10312134719546706,0.0005845759192526645,0.0002510085977044141,0.0035447627327866407,0.0007204936602235124,4.064894660567419e-9,3.3377328370221565e-9,8.165048426538493e-8,2.6365374238552123e-15,2.6365374238552123e-15,2.6365374238552123e-15
0.4387755102040816,10.0,10.0,0.07171277104141673,0.1039371337675983,0.0006163121423233886,0.0002585795472968229,0.0035771952781545294,0.0007243415008076156,4.203530433301691e-9,3.3911755391660045e-9,8.218430764991327e-8,2.6421894165939883e-15,2.6421894165939883e-15,2.6421894165939883e-15
0.4489795918367347,10.0,10.0,0.07230919279136548,0.1039841279387325,0.0006163121423235017,0.0002716666193575275,0.0036048031491024038,0.0007328393333164579,4.204629783101735e-9,3.393668684591778e-9,8.319643360664851e-8,2.651031292250263e-15,2.651031292250263e-15,2.651031292250263e-15
0.45918367346938777,10.0,10.0,0.07303439974636426,0.10408704040763928,0.0006163121423235066,0.0002754500190845152,0.003645666212510501,0.0007380131359737319,4.211429146956046e-9,3.7151361530399595e-9,8.363836772222527e-8,2.6721508474893126e-15,2.6721508474893126e-15,2.6721508474893126e-15
0.46938775510204084,10.0,10.0,0.07451400197048126,0.1042682004569532,0.0006163121423236539,0.00028133637727076604,0.003667205077093964,0.0008054820862953505,4.214186630915295e-9,3.766492692516652e-9,8.506167938316188e-8,2.7638111859448112e-15,2.7638111859448112e-15,2.7638111859448112e-15
0.47959183673469385,10.0,10.0,0.0745169968774509,0.10486164973034022,0.0006163121423236697,0.00028514608967634145,0.003899646231874713,0.0008276323623985395,4.243088868195845e-9,3.776620605927236e-9,8.522861805972762e-8,2.808021638933119e-15,2.808021638933119e-15,2.808021638933119e-15
0.4897959183673469,10.0,10.0,0.07471301958578408,0.10512578265609218,0.0006163121423237877,0.00029750527485263966,0.003939210213560338,0.0008305208946734112,4.27445237790027e-9,3.808858066339422e-9,8.887719805899648e-8,2.8244978631488074e-15,2.8244978631488074e-15,2.8244978631488074e-15
0.5,10.0,10.0,0.07507816229647414,0.10830166458388989,0.0006651106273046116,0.00029860510368294875,0.003949846451824538,0.0008308918837041496,4.367342783136234e-9,3.871919170399714e-9,9.201148951381797e-8,2.862956098004395e-15,2.862956098004395e-15,2.862956098004395e-15
0.5102040816326531,10.0,10.0,0.07607703911125206,0.10871745823442404,0.0006716370292335826,0.0003069299914897245,0.004165500894484161,0.0008341586223327068,4.570179862719487e-9,3.872462108956951e-9,9.321940638108363e-8,2.947910382551237e-15,2.947910382551237e-15,2.947910382551237e-15
0.5204081632653061,10.0,10.0,0.07941389347698818,0.10955632645038842,0.0006792836654250517,0.0003126110173192522,0.004328896510217069,0.0008702251676419631,4.571151705641442e-9,3.998855730110758e-9,9.347094901642908e-8,3.0138483332199994e-15,3.0138483332199994e-15,3.0138483332199994e-15
0.5306122448979592,10.0,10.0,0.07962097740136445,0.10955885756878302,0.0006898607760724691,0.00031632231323595064,0.004364710992422988,0.0009053458033032259,4.680808320444556e-9,4.01058420927161e-9,9.415314489574548e-8,3.0537227451082528e-15,3.0537227451082528e-15,3.0537227451082528e-15
0.5408163265306123,10.0,10.0,0.08100436910408615,0.11032470481237767,0.0006936712919945467,0.0003205482229686361,0.0046291572852154945,0.0009468654599947753,4.7019435548257244e-9,4.226864325016603e-9,9.800625558769251e-8,3.1139156048059153e-15,3.1139156048059153e-15,3.1139156048059153e-15
0.5510204081632653,10.0,10.0,0.08108891298994424,0.110825991243156,0.0007044277866959975,0.00033648418065537766,0.004686837966022355,0.0009760680577425453,4.803880870169358e-9,4.272407192934415e-9,1.011670502425306e-7,3.3066267538633994e-15,3.3066267538633994e-15,3.3066267538633994e-15
0.5612244897959183,10.0,10.0,0.08236389791844156,0.11169823119000645,0.0007101049314064804,0.0003371085053237139,0.004886310442539928,0.0009886020445784213,5.0030447815801465e-9,4.272703687811827e-9,1.0250140283476075e-7,3.3260770862271658e-15,3.3260770862271658e-15,3.3260770862271658e-15
0.5714285714285714,10.0,10.0,0.082825320192275,0.11302253201834535,0.0007217449646522579,0.00034660798389964386,0.005050218716789274,0.0010137052870465308,5.1196102674208385e-9,4.297922611508079e-9,1.0449740751918255e-7,3.39920928726557e-15,3.39920928726557e-15,3.39920928726557e-15
0.5816326530612245,10.0,10.0,0.08378679865438442,0.11466152055293714,0.0007261502973788117,0.00035065458565127763,0.005097380877364055,0.0010233714255573718,5.170201101966066e-9,4.38481753819871e-9,1.081725986939532e-7,3.48430650504546e-15,3.48430650504546e-15,3.48430650504546e-15
0.5918367346938775,10.0,10.0,0.08537344026221118,0.11468803153206673,0.0007309604027538777,0.00035504740717312767,0.00529904188784855,0.0010266024253956952,5.267194329096148e-9,4.563741210334592e-9,1.1288011981986426e-7,3.489144962245494e-15,3.489144962245494e-15,3.489144962245494e-15
0.6020408163265306,10.0,10.0,0.08732282395225069,0.11561115519033703,0.0007312124609132793,0.00035771827474286586,0.005342899404485473,0.0010492721285434393,5.517322743966761e-9,4.584976396901868e-9,1.1308841740021997e-7,3.4958109883789702e-15,3.4958109883789702e-15,3.4958109883789702e-15
0.6122448979591837,10.0,10.0,0.08780104786715617,0.11561931478090332,0.0007313473956831396,0.00037126336353267427,0.0054366722109873864,0.0010677949890683526,5.627572783595265e-9,4.701987562899598e-9,1.1401644368718872e-7,3.5195646460190895e-15,3.5195646460190895e-15,3.5195646460190895e-15
0.6224489795918368,10.0,10.0,0.0884781257876088,0.11605376711682056,0.0007397485709837415,0.0003721891081853045,0.005443999970478983,0.0010783857088386797,5.8389515185765216e-9,4.7361214529346664e-9,1.1402285935709328e-7,3.533730639941079e-15,3.533730639941079e-15,3.533730639941079e-15
0.6326530612244898,10.0,10.0,0.09106713703733224,0.11705264237683986,0.0007470586496541356,0.00037687311905378496,0.0055555635536661836,0.001082640332751482,6.001820557325637e-9,4.961004969833016e-9,1.1402881275598773e-7,3.655697768224599e-15,3.655697768224599e-15,3.655697768224599e-15
0.6428571428571429,10.0,10.0,0.09139974539474317,0.11841587269089139,0.0007581198895086983,0.0003862289271290052,0.005585510440316713,0.0010943569088836989,6.100564561030746e-9,4.969557962853962e-9,1.1407587791122015e-7,3.883605365505043e-15,3.883605365505043e-15,3.883605365505043e-15
0.6530612244897959,10.0,10.0,0.09179607352075925,0.11911667977997899,0.0007613886225763931,0.00041067585905913545,0.005639701197305374,0.0011050472815379048,6.289976481471313e-9,5.003323832312338e-9,1.141087693195269e-7,3.890473335749758e-15,3.890473335749758e-15,3.890473335749758e-15
0.6632653061224489,10.0,10.0,0.09196627759868216,0.12067274257191934,0.0007699644684422176,0.00041305516369104017,0.005668396220176439,0.00111427987213312,6.444312058514636e-9,5.018500328267083e-9,1.1413350898457538e-7,3.949344156685433e-15,3.949344156685433e-15,3.949344156685433e-15
0.673469387755102,10.0,10.0,0.09577419409663745,0.12180909514031243,0.0007791148937550059,0.00042574049337885315,0.005984005662283257,0.0011191212593435506,6.486953690055048e-9,5.142265076987238e-9,1.1416770023479611e-7,3.999808264239743e-15,3.999808264239743e-15,3.999808264239743e-15
0.6836734693877551,10.0,10.0,0.09662271123215084,0.12373085523308983,0.0007978422358114286,0.00043892412976469675,0.006069544643778755,0.001120160728194999,6.487530333218699e-9,5.1665611233256065e-9,1.142982011391232e-7,4.010075444603087e-15,4.010075444603087e-15,4.010075444603087e-15
0.6938775510204082,10.0,10.0,0.09662271123215084,0.12475865929519353,0.0008078061582043836,0.00044156482089995964,0.006181299139857186,0.001177224756124813,6.694758060917694e-9,5.193397026302136e-9,1.1446316276619149e-7,4.0281980074479236e-15,4.0281980074479236e-15,4.0281980074479236e-15
0.7040816326530612,10.0,10.0,0.09662271123215119,0.12541127061176868,0.0008132385502251844,0.0004422197175384681,0.006238680777463953,0.001177704835593696,6.982741523560337e-9,5.289605765991188e-9,1.1516267011091465e-7,4.041059021085169e-15,4.041059021085169e-15,4.041059021085169e-15
0.7142857142857143,10.0,10.0,0.09662271123215126,0.12624430270367015,0.0008217972796189909,0.0004425004296028556,0.006303564198349421,0.001194169481889645,6.996003113150164e-9,5.353219143879494e-9,1.1673699018251258e-7,4.2778995720902144e-15,4.2778995720902144e-15,4.2778995720902144e-15
0.7244897959183674,10.0,10.0,0.09673168981018364,0.12674736015761343,0.0008307370964778398,0.00044667626465701415,0.0063221259840844455,0.0011989865406954931,7.016970020361736e-9,5.5303031231618334e-9,1.1806246071822731e-7,4.374789275892688e-15,4.374789275892688e-15,4.374789275892688e-15
0.7346938775510204,10.0,10.0,0.09939882798076968,0.12801732739520633,0.000832267677822143,0.0004522669933037404,0.00637440205623624,0.0012059317137570545,7.08849991183202e-9,5.807079910961527e-9,1.201674398042833e-7,4.534093923804055e-15,4.534093923804055e-15,4.534093923804055e-15
0.7448979591836735,10.0,10.0,0.10703164095995168,0.12858535906124272,0.0008620909541277985,0.00045338124595862455,0.006416397835232499,0.0012104102380922303,7.155599485342258e-9,5.939805183834238e-9,1.2322085893752804e-7,4.573338690671569e-15,4.573338690671569e-15,4.573338690671569e-15
0.7551020408163265,10.0,10.0,0.11165889934128923,0.1312374607164625,0.0008680350353920806,0.00045544060557951225,0.006504373356732647,0.0012175512701295865,7.400133198717639e-9,5.94086734530353e-9,1.2800119655222777e-7,4.586268233036641e-15,4.586268233036641e-15,4.586268233036641e-15
0.7653061224489796,10.0,10.0,0.11545702355623347,0.13167209245946004,0.0009072715696465161,0.00045611452414624076,0.006520185663138548,0.001221906192440434,7.413059966258388e-9,5.963776444342257e-9,1.290193277472671e-7,4.591542058024285e-15,4.591542058024285e-15,4.591542058024285e-15
0.7755102040816326,10.0,10.0,0.12282982959674063,0.1330757181399751,0.000973491728835008,0.00045720495765443883,0.006556566219667519,0.0012300849754854277,7.620639239802017e-9,5.9849007733262006e-9,1.3213990335698554e-7,4.630898308760235e-15,4.630898308760235e-15,4.630898308760235e-15
0.7857142857142857,10.0,10.0,0.12877052898530492,0.13349388307447607,0.0010164270363800414,0.00045880465340844117,0.006709285619471949,0.0012643752973617315,7.69615735055136e-9,5.991688884477767e-9,1.3860747965153098e-7,4.6873047969777226e-15,4.6873047969777226e-15,4.6873047969777226e-15
0.7959183673469388,10.0,10.0,0.13813722901761746,0.13569112739109454,0.0010229324973222913,0.0004594537822909153,0.006712642940533421,0.0012775794864899163,7.829208827386038e-9,5.9947370025452e-9,1.5401729601645273e-7,4.733128152591634e-15,4.733128152591634e-15,4.733128152591634e-15
0.8061224489795918,10.0,10.0,0.1435077223193642,0.13896627248989912,0.001035721134940939,0.0004614294874030245,0.00671891550888171,0.001287975699783935,7.887023126469347e-9,6.0311050020618626e-9,1.548544912947237e-7,4.881682905369206e-15,4.881682905369206e-15,4.881682905369206e-15
0.8163265306122449,10.0,10.0,0.1663048141912145,0.14418701046120055,0.0010389544466068322,0.00046642426152832315,0.006763403082220251,0.001291813638394645,8.336376121312373e-9,6.092902524992969e-9,1.550552497781923e-7,4.9822792565675916e-15,4.9822792565675916e-15,4.9822792565675916e-15
0.826530612244898,10.0,10.0,0.17524723535094627,0.14748589402863574,0.001069821075469768,0.00046672298716623963,0.0067782640899798005,0.001316295686660634,8.60944507286704e-9,6.122410904673533e-9,1.5575108428058802e-7,5.012601614183888e-15,5.012601614183888e-15,5.012601614183888e-15
0.8367346938775511,10.0,10.0,0.17862564283354038,0.15044629566141116,0.0011362203623529695,0.0004706335184267954,0.006795485496916927,0.001323223831669625,9.233390657086286e-9,6.193863740177823e-9,1.5604948089136932e-7,5.028720902918585e-15,5.028720902918585e-15,5.028720902918585e-15
0.8469387755102041,10.0,10.0,0.1825387751635391,0.15134722574898923,0.001144377777923769,0.0004762759693655163,0.00687986522350577,0.0013232517667413532,9.43715020895507e-9,6.279800888068751e-9,1.5614812594310724e-7,5.050767857816414e-15,5.050767857816414e-15,5.050767857816414e-15
0.8571428571428571,10.0,10.0,0.18886683063068357,0.15221978347456688,0.0011605616932728326,0.00048178263129751756,0.006907175559825456,0.001351874645921854,9.743314009573415e-9,6.428039824077103e-9,1.565294015351625e-7,5.076025597825398e-15,5.076025597825398e-15,5.076025597825398e-15
0.8673469387755102,10.0,10.0,0.1891294323616311,0.15261661984302105,0.0011669838669211045,0.0004945248740057705,0.006963295181071454,0.0013666928408367232,1.0370184397509272e-8,6.572926631257197e-9,1.5657476679474792e-7,5.089742581764319e-15,5.089742581764319e-15,5.089742581764319e-15
0.8775510204081632,10.0,10.0,0.19252283662363565,0.15616747117691146,0.001170235561896796,0.0004968616634693644,0.007019901077830297,0.0013708906791590062,1.0405283532476097e-8,6.919691263391749e-9,1.5674511434285348e-7,5.099738144550492e-15,5.099738144550492e-15,5.099738144550492e-15
0.8877551020408163,10.0,10.0,0.1965249598343913,0.15632439392962727,0.001179023341025043,0.0004969596395154206,0.007120548263196626,0.001375964562541165,1.0630267662611687e-8,7.25032914320667e-9,1.5727345418203046e-7,5.123483798051892e-15,5.123483798051892e-15,5.123483798051892e-15
0.8979591836734694,10.0,10.0,0.20080905396758325,0.15776537763351053,0.0011838629788809506,0.0004972160179051557,0.0075706484882298525,0.001384670231848094,1.0656797084059241e-8,7.54967913203766e-9,1.5758721490890556e-7,5.182295269641028e-15,5.182295269641028e-15,5.182295269641028e-15
0.9081632653061225,10.0,10.0,0.20188994335062663,0.15865165874613565,0.0011839944919285544,0.000498250781123361,0.007581508297622964,0.0013926498005752534,1.0727588293011291e-8,7.760233275115775e-9,1.5786576820208446e-7,5.232669226756204e-15,5.232669226756204e-15,5.232669226756204e-15
0.9183673469387755,10.0,10.0,0.20692145900663658,0.16173976683168848,0.0011851848620695747,0.0004984699299539001,0.007597400135882899,0.0013927167073698712,1.1172456845136231e-8,7.786248493462751e-9,1.5945177144149761e-7,5.328878699545389e-15,5.328878699545389e-15,5.328878699545389e-15
0.9285714285714286,10.0,10.0,0.23077156501122784,0.1633653117801369,0.0011880286813698653,0.0004987458551943102,0.007721265946396773,0.0014020702328510178,1.1986176519750471e-8,8.152365112050784e-9,1.6166698255541748e-7,5.370795757229205e-15,5.370795757229205e-15,5.370795757229205e-15
0.9387755102040817,10.0,10.0,0.2558354218468379,0.16397086344729103,0.0011913770430008912,0.0004988504147560164,0.008257884489435038,0.0014040665032149038,1.2719987040119214e-8,8.174175832435665e-9,1.6167066368771191e-7,5.4592618443490595e-15,5.4592618443490595e-15,5.4592618443490595e-15
0.9489795918367347,10.0,10.0,0.25776778213409907,0.16749228243766587,0.0011942780292130085,0.0005007698118783904,0.008259072992654637,0.0014653575876462405,1.516324512380303e-8,8.190630755307096e-9,1.6192298617805105e-7,5.4783750888003924e-15,5.4783750888003924e-15,5.4783750888003924e-15
0.9591836734693877,10.0,10.0,0.2650418339698538,0.16906150857603064,0.0011990270287419477,0.0005030787634131993,0.008539943682610815,0.0014709316409715891,1.5429156027510365e-8,8.227357258256739e-9,1.627789149746013e-7,5.601509921469417e-15,5.601509921469417e-15,5.601509921469417e-15
0.9693877551020408,10.0,10.0,0.27423868460132406,0.1732478294357325,0.001210679406746682,0.0005195903252876563,0.008666955774037218,0.0015863817713785227,1.559716164622615e-8,8.579780320040433e-9,1.6302679599116235e-7,5.659924307441168e-15,5.659924307441168e-15,5.659924307441168e-15
0.9795918367346939,10.0,10.0,0.28316717498591537,0.17666075586962385,0.001248137000383347,0.0005700989928025588,0.012192421103043522,0.002182767320958044,1.8229748096353072e-8,8.847623934634848e-9,1.6819569691901713e-7,5.6933229842022504e-15,5.6933229842022504e-15,5.6933229842022504e-15
0.9897959183673469,10.0,10.0,0.39019899060694474,0.19958208541041236,0.0017221421255680179,0.0007325179749677524,0.014096591395909299,0.002634948143739621,1.9047224979019322e-8,1.1986176519750471e-8,1.8836525765784497e-7,5.79628159988463e-15,5.79628159988463e-15,5.79628159988463e-15
1.0,10.0,10.0,0.7286900381141544,0.2945803940653045,0.002634948143740213,0.0011221098381787814,0.017525379103331674,0.002812356780183023,3.4875303846129554e-8,1.6404627418867782e-8,3.0780658619628713e-7,5.920546903495795e-15,5.920546903495795e-15,5.920546903495795e-15


==> data/solve_pde-poisson-0_3/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,3.86043837359964527524363306079634762e-01,8.88231346666954083362956673817895357e-01,2.56960240057071907438281657998653319e-01,1.74456755196162637922950279711561340e-01,1.63903200419387494698718478798842166e-03,1.50830637635971139298314118965108851e-05,1.63903200419387494698718478798842166e-03,1.63903200419387494698718478798842166e-03,3.35930500154403195065634082515118351e-09,3.35930500154403195065634082515118351e-09,1.48010125659019060682991231198602016e-07,2.76413865124168678972979394575958093e-16,2.76413865124168678972979394575958093e-16,2.76413865124168678972979394575958093e-16
PDE,Inf,1.93677732793309882169870488147874359e+00,1.60548950855321218261175344042908054e+00,8.98259807055160542997140296335572227e-01,7.84226184760576919086042721604854815e-03,2.14640189657072733709134956582924070e-03,3.17424468121911262217396662949301303e-02,7.84226184760502628985121027008067650e-03,7.04226379696060323568237144254646311e-08,2.83963403969621667786723510661843395e-08,8.27330942064882465738724280753902170e-07,1.55807668874945875338633504195140028e-15,1.55807668874945875338633504195140028e-15,1.55807668874945875338633504195140028e-15
PDE,2.08503303209426412928242827108329595e+00,3.50731983773449943904939634194175692e+00,1.81877780442648403660125965763664695e+00,1.23481389226821133359775972779362633e+00,1.16011528838511088922999934231696738e-02,1.06758701618290491356683277594557396e-04,1.16011528838511088922999934231696738e-02,1.16011528838511088922999934231696738e-02,2.37773348694296654841333872983505181e-08,2.37773348694296654841333872983505181e-08,1.04762328341586166189408465516871087e-06,2.88312273278655312298477455870779083e-15,2.88312273278655312298477455870779083e-15,2.88312273278655312298477455870779083e-15
PDE,Inf,1.55914830940673317481548015252031759e+01,1.25358175514175809563661242689929354e+00,4.22297542020593348120505868642544470e+00,6.62582855547557962178300126169500421e-03,8.18203143916326335181057714474867498e-03,1.12551964195163772380019733204438879e-01,5.15454090019612115382697521982758988e-02,2.01761032724984165909986798473197297e-07,9.20513527158992032561758749214127184e-08,3.76709985920223475849979847752501836e-06,4.09609789916262057198146032359477409e-15,4.09609789916262057198146032359477409e-15,4.09609789916262057198146032359477409e-15
PDE,Inf,4.34718937328439144836631548496399697e+01,1.04512748694292072498235288981489521e+01,5.50157854046869956867896517298233018e+00,5.41111434265123836923274723381406673e-02,2.34132361839105636155544387715642262e-02,3.95490892950016078974006711725977474e-01,4.65656576631398118797246998513830389e-02,4.01519491201450300039598406390948611e-07,4.01519491201450300039598406390948611e-07,5.29423452795531944744030378014039381e-06,2.21889618392645657758020062281558126e-14,2.21889618392645657758020062281558126e-14,2.21889618392645657758020062281558126e-14
PDE,Inf,2.77463353912655220194459541790775667e+01,1.35522051165038493919451408560226928e+01,1.11283137669050285264081597824721916e+01,4.76580143840991953380336904190814073e-02,2.21460368126155318491918910026168403e-02,7.40496222468085246687236667927700958e-01,1.35239476601369676474789816830279031e-01,5.10759577139840464075971277920104980e-07,2.81572153883778815452589713799972580e-07,9.64770158802325680486337273969433578e-06,2.66120699976611569434605425462849799e-14,2.66120699976611569434605425462849799e-14,2.66120699976611569434605425462849799e-14
PDE,Inf,3.98650913340786399424172539612591544e+01,1.47432370157015326272612247494114407e+01,1.00095535802581447184146755104566326e+01,9.40403749186952403633454134716328787e-02,8.65399191395233901901457709757649679e-04,9.40403749186952403633454134716328787e-02,9.40403749186952403633454134716328787e-02,1.92742055781913836628571079716529339e-07,1.92742055781913836628571079716529339e-07,8.49216342623433866120735998139529891e-06,1.85273678609074529676774742446578725e-14,1.85273678609074529676774742446578725e-14,1.85273678609074529676774742446578725e-14
PDE,Inf,Inf,3.10059568150034561339385443632935683e+01,1.66535166509978338408529193934049705e+01,4.80063248982523986130345390612172834e-02,4.43364404138882089159011679243080389e-02,1.07280042739828185451851552739100316e+00,2.18431955804589208391511063762862237e-01,1.06778657898418460691033254344987015e-06,1.10290856679269208716151355838368396e-06,2.08988039902866832118442551806116640e-05,9.63279715114920867289116083277249424e-14,9.63279715114920867289116083277249424e-14,9.63279715114920867289116083277249424e-14
PDE,Inf,inf,4.78801508629955976855549807648073136e+01,2.92051207026980175185170531985005911e+01,2.54003992114436956907516247996827959e-01,9.96605101444007765733773202434126674e-02,1.65485387222883250609114063105760281e+00,2.68377522794496025236203629839958544e-01,1.70886586766146934880686498677637742e-06,1.65567056369953293347503982967410215e-06,2.61314638488522793133953519277027466e-05,9.61846479845774658377122802885720245e-14,9.61846479845774658377122802885720245e-14,9.61846479845774658377122802885720245e-14
PDE,Inf,Inf,3.22801302013783007955061603114433463e+01,3.57907746028877187390529336814748512e+01,2.63154523334612490806423102770049459e-01,8.71681585233553649806121482313837171e-02,5.55539201652203732976899967855607331e-01,2.91674446212766693943143643766536105e-01,5.44600274281033229625211938589099735e-07,6.01477313296783316735476293958538816e-07,3.31136231152773393212280141499622074e-05,2.58314298687657992026996035913834847e-13,2.58314298687657992026996035913834847e-13,2.58314298687657992026996035913834847e-13
PDE,Inf,Inf,1.96637472188495272915471815774453569e+01,5.68406139913214640001283345143509375e+01,2.07265287679580702772006706686164832e-01,1.16127064290639557867002245091460461e-01,1.69448366190712954035140493284752853e+00,4.78995872229942440445726670397957658e-01,1.50992417511296646698229566974634597e-06,1.51513440986714099962343368982287920e-06,4.94316787408150514600507757851721232e-05,2.82144538519988915882965392547870565e-13,2.82144538519988915882965392547870565e-13,2.82144538519988915882965392547870565e-13
PDE,Inf,Inf,6.54953135177658301694619813839047661e+01,4.88044412057582327372512307145476309e+01,1.50678122028431725943099150625641603e-01,1.34290367193041077440823884736941090e-01,2.10688143389195005338224774657892667e+00,5.55318951263878117160748391582499078e-01,1.39754574214994486785158641754748383e-06,6.97293580626033830723904284603500250e-07,6.23684190581828529896715936272687763e-05,3.24924582721314385183553292455203752e-13,3.24924582721314385183553292455203752e-13,3.24924582721314385183553292455203752e-13
PDE,Inf,Inf,1.08768087076946577545228091318360922e+02,6.13796913350045957991209097351374989e+01,6.77910482706956802148973336239146293e-01,2.73031667222907299694053150112149376e-01,1.18258226674540766811322371887116882e+00,4.82216087129558915766201209201432724e-01,3.42464204795594413492096970008992936e-06,2.14374493398338682628924342726355436e-06,7.31977393836788356191723868299603073e-05,4.29111481326397081000209350549364420e-13,4.29111481326397081000209350549364420e-13,4.29111481326397081000209350549364420e-13
PDE,Inf,Inf,1.28168218954822143536624253136228954e+01,1.06434549142735568733405982110988979e+02,2.94029642168266382083436968750926393e-01,2.09068657485671826408964502039851144e-01,3.00375302264910857765978657748469946e+00,9.60288178399335494175030056859314533e-01,3.85247904989399059258600496520947069e-06,2.65384028725532089529305523186781255e-06,9.38759898058399300775916373249937338e-05,6.06943760568733151761570069045186137e-13,6.06943760568733151761570069045186137e-13,6.06943760568733151761570069045186137e-13
PDE,Inf,2.77552203686554332869234384462647067e+02,1.18393018202071220662581593126354051e+02,8.03799910399611344564621806802813450e+01,7.55174986851438518468711200298527712e-01,6.94943872347022368488514850994043886e-03,7.55174986851438518468711200298527712e-01,7.55174986851438518468711200298527712e-01,1.54778157746707391236839254933860263e-06,1.54778157746707391236839254933860263e-06,6.81948518794154637979730282010067243e-05,2.41411080333424571012353847586257318e-13,2.41411080333424571012353847586257318e-13,2.41411080333424571012353847586257318e-13
PDE,Inf,Inf,2.87368559554374224866900836634893451e+02,7.91726603069291019669011120303800750e+01,1.47539771835263151843370698522087874e+00,2.84394611923958911736604587588426692e-01,4.13809161759686729256712045872068927e+00,8.77596166240996436719252143901546938e-01,1.05623732675221798765167989166867449e-05,5.79665215564687130362230319928839423e-06,1.38424637606039526513786281365100304e-04,2.81100318342564836733037602047312291e-13,2.81100318342564836733037602047312291e-13,2.81100318342564836733037602047312291e-13
PDE,Inf,Inf,1.34827029732466558562960412621343381e+02,1.21309584344346554828960621268768122e+02,1.47420762789969646923406769247396148e+00,5.81134270817692371837510079492410644e-01,4.14260950873849454439772181017146713e+00,1.49314524791915040631970289832850108e+00,4.86662335660080833510571272332132486e-06,3.62298122206044408753945284686750624e-06,1.56707894551622226517427121067005801e-04,1.97037797837178382858558125681611849e-12,1.97037797837178382858558125681611849e-12,1.97037797837178382858558125681611849e-12
PDE,Inf,Inf,2.55136974140628365305769092620967530e+02,1.43197761916855354991746041236800451e+02,1.36404950851140191087100509483323018e+00,4.42299610375154268757845287963645273e-01,7.60714397584511477634411053176359602e+00,1.36420253848227554552228237544932312e+00,5.90211518649049529279127980544737914e-06,2.84669478374308251564627131587595558e-06,1.67984255735709762382290266011451782e-04,1.84756557144322405886142542690083245e-12,1.84756557144322405886142542690083245e-12,1.84756557144322405886142542690083245e-12
PDE,Inf,Inf,3.13412813332805651366732284098048364e+02,1.41765605181680708179744086140329761e+02,1.82478745389068603307307153060507340e+00,3.45025613921135529646398205578884771e-01,6.54824262642193682417176215403702280e+00,1.63502795016303041649523618208385054e+00,8.71520561859201846424841574638161638e-06,7.48434902422876982306973454753428447e-06,1.11494022344616652413067748588523321e-04,1.91113011980637393117427048119328402e-12,1.91113011980637393117427048119328402e-12,1.91113011980637393117427048119328402e-12
PDE,Inf,Inf,3.28591866415682109080838818217684925e+02,1.58386204950097856938484222230323556e+02,6.49179334111831778725458392736842188e-01,5.62190025252739253636004372907210645e-01,3.50276584302353593054508785256692253e+00,2.54210469886882669960422067976201025e+00,9.40985759018122287198915641560849776e-06,9.27508222638859994848611188191168787e-06,2.60664534418810308648167540181615141e-04,2.52330344812782074733748586627128840e-12,2.52330344812782074733748586627128840e-12,2.52330344812782074733748586627128840e-12
PDE,Inf,Inf,3.41337303085006576664288411779640983e+02,2.07771614510861727273005324610143813e+02,2.11617717020169642376735664683467864e+00,2.15885831855561953882351346117812657e-01,8.95417932546452757342344366509408708e+00,2.34078003029230693007366208715879810e+00,1.03824758079310916564593117757448319e-05,9.78573168551886871976726459701664315e-06,1.69859267548968113525627534568910533e-04,2.56353412701030763603380462533503190e-12,2.56353412701030763603380462533503190e-12,2.56353412701030763603380462533503190e-12
PDE,Inf,Inf,3.40506543117744400165778734684279256e+02,2.40185841098684684152751885864163074e+02,2.98226944677253189088692658790997839e+00,2.49669009050136760269293191872655166e-01,3.52848285169213714376803628432647543e+00,1.85800908642926049851880450428615911e+00,8.07240855207278412313471967784202264e-06,8.65500214308762564312147090972475184e-06,2.50595481879100698681796189960091003e-04,3.54436107948203111056907556823371819e-12,3.54436107948203111056907556823371819e-12,3.54436107948203111056907556823371819e-12
PDE,Inf,Inf,6.27111176305520498835747899609097859e+02,2.79551079672874600649141490751490724e+02,3.48322415079960508709352834034076605e+00,9.32288376583069517996724958861270754e-01,1.64570657858437631374161354418988706e+01,2.30378349547798888343364048641648810e+00,2.06904999353904073341023146767499180e-05,1.75811126476459321052154723832027480e-05,2.31802934207712350544339303795645370e-04,3.97904109192167354428854043130454565e-12,3.97904109192167354428854043130454565e-12,3.97904109192167354428854043130454565e-12
PDE,Inf,Inf,6.16583700499593927067400315714321271e+02,3.50804594135813033937902614984540396e+02,2.71193838304658304639047231232101113e+00,4.06471268809593576140185204450050159e-01,8.09453994567131598151498610105862705e+00,2.75825591412379118788987574690947608e+00,6.33976822982437896179108564814791177e-06,8.48689472791320142834761694789966142e-06,2.94033357998180790342804350961746829e-04,4.53619192352818040485624210450898624e-12,4.53619192352818040485624210450898624e-12,4.53619192352818040485624210450898624e-12
PDE,Inf,Inf,6.20695131916086505802211099782347662e+02,3.70660638156036916102269264255671066e+02,4.44446051276210910741184397001712681e+00,1.75606888186390332149322679488797864e+00,1.07285928739010842976156884651581356e+01,4.47674773553991900087372949187509902e+00,1.92567397369532123542335910538181220e-05,1.92783443033477151398250345524434406e-05,4.74453284421262026474452797772415546e-04,5.18103628632608327797467988125683040e-12,5.18103628632608327797467988125683040e-12,5.18103628632608327797467988125683040e-12
PDE,Inf,Inf,7.27199299372268925029300094505693175e+02,3.95833530559975492246459119823792287e+02,4.48960469861853335094174273282481200e+00,8.95276500759781299126542820924423090e-01,2.18500375117882576354326210893505881e+01,4.21039452883695765337400999701875874e+00,1.63152910810531467412326961278950348e-05,6.22067217511881922710811852452177276e-06,5.59961476394650942622304218437647213e-04,7.05369852523629353698402468320234168e-12,7.05369852523629353698402468320234168e-12,7.05369852523629353698402468320234168e-12
PDE,Inf,Inf,8.44974182867204338223380698576832817e+02,5.10834340327716146744848953246415023e+02,3.81022943655707821214049667432122863e+00,1.14208649938420357552121313418408391e+00,9.06225824177229362729245376230034224e+00,3.45125236761950386652336133706610076e+00,2.69487255683278868366416754772050605e-05,2.42657004390256774266722962712526557e-05,5.30690807725555600786279237074746732e-04,6.72881595263082255416674898089462961e-12,6.72881595263082255416674898089462961e-12,6.72881595263082255416674898089462961e-12
PDE,Inf,Inf,8.60763880525514557561752750669692631e+02,4.56466343489917580103456721054337804e+02,4.02612838110156572499959901575238474e+00,8.78997294688534044901121473156498771e-01,1.20302009708553345561247870756433682e+01,5.84831987414995558291702602415224704e+00,3.38037067578911356141807675050137974e-05,1.80283175354222829688026443523932133e-05,4.05418222412470253819769309780573173e-04,8.36894341488661725755300955166055238e-12,8.36894341488661725755300955166055238e-12,8.36894341488661725755300955166055238e-12
PDE,Inf,Inf,1.26114113310841632357247458862977809e+03,8.41755352796301969445154378855799422e+02,6.75541751314642603569806312876330326e+00,2.70030257815909702505098852375803180e+00,4.45480718843899769211292798902801956e+01,4.60114376871546090785607679007156056e+00,4.67154808450178664106664242809210955e-05,4.43190564737867203679872884241380968e-05,7.29394004478010558914504800223837921e-04,9.39013840942660923585951970196694936e-12,9.39013840942660923585951970196694936e-12,9.39013840942660923585951970196694936e-12
PDE,Inf,Inf,1.13151441380611477771357167254401923e+03,6.63119358775479603067721360094292125e+02,4.84729498856076471575060566316670726e+00,7.99010819313240015322145255776904519e-01,1.66705942377505287089731501701696302e+01,6.45764729776507007297398599626321255e+00,1.42341219776612449302608638690539941e-05,1.24884629671647305414626892197764326e-05,5.47873780549100840675407253183843143e-04,1.80693200178577716040148744052129861e-11,1.80693200178577716040148744052129861e-11,1.80693200178577716040148744052129861e-11
PDE,Inf,Inf,8.99522096484432483755084381738323699e+02,1.06290126560017756230824195323959413e+03,6.04780122022346887369336250047641473e+00,5.56544174825131062876968440727581476e-02,6.04780122022346887369336250047641473e+00,6.04780122022346887369336250047641473e+00,1.23953697723245579145144448416291829e-05,1.23953697723245579145144448416291829e-05,5.46136877571609606059917400767757224e-04,1.30848781098197211505407996627151309e-12,1.30848781098197211505407996627151309e-12,1.30848781098197211505407996627151309e-12
PDE,Inf,Inf,7.96383673898726683509856734604598692e+02,1.20039737749618866174954023967339827e+03,7.05711415495022390789428647914842444e+00,6.49545288380938837141018200370114067e-01,2.55002449705872108028747751705503942e+01,7.92687797254472336509988979625348904e+00,2.93135865079369357830054079440199945e-05,2.98944546665079777181802928838035893e-05,1.06126973349439574215884076778233277e-03,1.24820575285518777807565046967365552e-12,1.24820575285518777807565046967365552e-12,1.24820575285518777807565046967365552e-12
PDE,Inf,Inf,9.17303749381987026825817867317771432e+02,1.38178160943364540072688691041514680e+03,5.99131538957410767417868881470028566e+00,3.95740616693566815990022734730349470e+00,6.49007439467945601153367710478244641e+01,5.96191082652408225556737544600541185e+00,5.17530955898835308397317597908331107e-05,5.93345032204418155390608922033801496e-05,1.06218489590939168458615928568429638e-03,1.75214401034375182076432006501676113e-11,1.75214401034375182076432006501676113e-11,1.75214401034375182076432006501676113e-11
PDE,Inf,Inf,1.42766938473615773176685804453352683e+03,1.41381093819545989813117143548743180e+03,3.17468650515149875931248882126689861e+00,2.60375539099640718788871907178094251e+00,1.94404365488849066484360519970003537e+01,1.20077592339107349973225780398382650e+01,5.44042039451804493041032164278411894e-05,3.62927279660857962897237875251477327e-05,1.19158779174671140799204743041805096e-03,3.10458210255783289558273863070083254e-11,3.10458210255783289558273863070083254e-11,3.10458210255783289558273863070083254e-11
PDE,Inf,Inf,8.59324180686863806711231747792924606e+02,1.52650071144151929321327977401495508e+03,8.81537835852089072789601583776677903e+00,1.20770767347731938941676337591187971e+00,1.63477003867649574089861651997566688e+01,1.00992540932924188086266950522981623e+01,4.28972968155412003902564246362167053e-05,4.48200358730384235739535915016223805e-05,6.56933827114559938236973970103589356e-04,2.40153120333217045588004920915500610e-11,2.40153120333217045588004920915500610e-11,2.40153120333217045588004920915500610e-11
PDE,Inf,Inf,1.06059331570803586990617882321027126e+03,1.60001128306902311152195816944138435e+03,1.02752208844419226108759621311752337e+01,2.27952965508776486233575102714172298e+00,1.15096329154743869850658648860805174e+01,8.73853585101857361876335745542254284e+00,3.27971507640178963778164886577109025e-05,3.55742279591192498311087347252742066e-05,1.29155301429994752756897779521493477e-03,2.36924222646326548149413594301408053e-11,2.36924222646326548149413594301408053e-11,2.36924222646326548149413594301408053e-11
PDE,Inf,Inf,1.13145339114502781215281866590205319e+03,1.81480131188007373658534503228069365e+03,1.12063019372337013870749645119275747e+01,1.46996114474024328598631220838328303e+00,3.45574748827120998550658228918197369e+01,1.06627255261507616585341340372744257e+01,4.34999491978124677321454457409450267e-05,1.65331395285892116567949197815099792e-05,8.62160796851275319038480998131913859e-04,2.30910879001561092496266166161988179e-11,2.30910879001561092496266166161988179e-11,2.30910879001561092496266166161988179e-11
PDE,Inf,Inf,1.31253752625878058120849626235139928e+03,1.94971271848887552387027998901457218e+03,4.35759407509808295824360381906786385e+00,3.61847411111038537748006579347247225e+00,7.53719585211676644235674693457712933e+01,1.67738228951539785810639055898119169e+01,5.08423249921241862260125260319935622e-05,4.68029862781060184074573627637258051e-05,1.65059523967520697330346594436579630e-03,3.10841707744356339613943907256819193e-11,3.10841707744356339613943907256819193e-11,3.10841707744356339613943907256819193e-11
PDE,Inf,Inf,1.79395040460162901167240920649900971e+03,1.83951604194897013358271258925358145e+03,1.18119477599150100595666888098846063e+01,3.47573852108943669288339659492904732e+00,5.15682596750483160948638071705984355e+01,1.02870112559074796686049348662950852e+01,5.79914613959838902535285200360276393e-05,4.85859237402182541133888781639973076e-05,1.59049080620435150441024423312998094e-03,3.28970485659251335043505533633158527e-11,3.28970485659251335043505533633158527e-11,3.28970485659251335043505533633158527e-11
PDE,Inf,Inf,1.53726598183501420435840458777833587e+03,2.07647107425806524840258873976511180e+03,1.22965884459597211760095506049084601e+01,1.05475896177974822318405201061086325e+00,3.81555907809791378124466685462215055e+01,1.07185638590194087372947746191372654e+01,4.09175200982858976675184115165175541e-05,3.79647907220927674893773207215178505e-05,1.82499382027600290949708658446440447e-03,3.68235602329299562382488391001607438e-11,3.68235602329299562382488391001607438e-11,3.68235602329299562382488391001607438e-11
PDE,Inf,Inf,1.49191830804448034507276569054851465e+03,2.25863914937102978867773619526018300e+03,1.87565528745316868177529296950520344e+01,7.42467512310900786253538156456832592e+00,2.49611809591080627204829129043349397e+01,1.88330208083828381612189571451792233e+01,4.92455336562997993602984472612723874e-05,5.25422964116814580088156740157642185e-05,2.00273275920770971109372188781581966e-03,4.02353295338071702149606581158929933e-11,4.02353295338071702149606581158929933e-11,4.02353295338071702149606581158929933e-11
PDE,Inf,Inf,1.81242887003215661029167414634080785e+03,2.49825842464848591492949417995529325e+03,1.24685282435017855484288931402430203e+01,3.42110345878032848086992223789692763e+00,2.45224111953697162235717270492296068e+01,2.15113452380268169638134432817081638e+01,1.07333287205726234976813558345652108e-04,6.00921114711083531155278741317443164e-05,1.08264507594299090541294963557644515e-03,4.53165056722050213963970396423310756e-11,4.53165056722050213963970396423310756e-11,4.53165056722050213963970396423310756e-11
PDE,Inf,Inf,1.79376596788362562453256057000262109e+03,2.64103219493682865076725247231714410e+03,1.37247998025725884623153609126433664e+01,1.85330012699517639921283301967508666e+00,5.28922690686197984153433313406012277e+01,2.09377778534061311486076251339124013e+01,6.07118255678332989042414798406390248e-05,6.44214820140766854213546625347912418e-05,2.30633051320202195641598883309853794e-03,4.60501451609872750690331499561744256e-11,4.60501451609872750690331499561744256e-11,4.60501451609872750690331499561744256e-11
PDE,Inf,Inf,2.06712968932929393519895735480140134e+03,2.65315686035727378914045968997819215e+03,6.45406130624754549775707782564088018e+00,5.52641981496917405100288667975558383e+00,7.14330875632671897035298652089715820e+01,2.55934128188817260013162140426877918e+01,6.40657633640106835659290289092618348e-05,6.94753040806824966049226510058274592e-05,2.55038453252056200166452071096761754e-03,5.33306787823714860146820864859328195e-11,5.33306787823714860146820864859328195e-11,5.33306787823714860146820864859328195e-11
PDE,Inf,Inf,2.14586682794604017726405367144554782e+03,2.78445649991711745682444674290096186e+03,2.40631995512285602460678387489126641e+01,2.44112587909247029148792570798667704e+00,1.10537390649276125370407697411401639e+02,2.88887779316825266477483497330489013e+01,8.20794114395283418802009355153356432e-05,8.00745808364505381209851122646003841e-05,1.72952649367781252649949878898043567e-03,5.66030460076837401108007607704538183e-11,5.66030460076837401108007607704538183e-11,5.66030460076837401108007607704538183e-11
PDE,Inf,Inf,3.17874332731584736974842944211360567e+03,2.75358887120490176190205805678246895e+03,1.78319258262782905146815381988506993e+01,2.19615199922857718940077270051853894e+00,1.16586796966380263259313147366662963e+02,2.71533335445994076476547469078566564e+01,6.89050508262769757780362631193107115e-05,7.12408880565765665862331613654606489e-05,1.30478732464957137963227545279355238e-03,6.65049365256344620165332077855914116e-11,6.65049365256344620165332077855914116e-11,6.65049365256344620165332077855914116e-11
PDE,Inf,Inf,1.63306548608951140856395138474504015e+03,3.62860892421739555883534578639487239e+03,1.44701197560986620496206747445420289e+01,7.67519870875542323872463651449074374e+00,1.12833479035851753754502780020929678e+02,3.08014051631838682540983289942564172e+01,9.59730648219304077287761046690256029e-05,1.01827650192496335421154137523861347e-04,3.18685385115887854763338816147307768e-03,6.86621059062756928638501813417127881e-11,6.86621059062756928638501813417127881e-11,6.86621059062756928638501813417127881e-11
PDE,Inf,Inf,2.74946792767993145180133184568924202e+03,3.29399393338497371007854338424187960e+03,2.44757994054841977121062308738764656e+01,6.96284325889482799173852005177503026e+00,4.65354557455972924857105444074682743e+01,2.60206331401744255444652431904380219e+01,1.09127269769705911023812904746199690e-04,1.11729470232974542605982848342605595e-04,2.42104742669881981156827871056369075e-03,6.97350964149901999891788807181834556e-11,6.97350964149901999891788807181834556e-11,6.97350964149901999891788807181834556e-11
PDE,Inf,Inf,4.12214758209338131922515565179191990e+03,3.01526413979206366306684128567653076e+03,2.49007455230498013317752092142428897e+01,2.13074003696256843625599703261040235e+00,3.75947402882959391812604738332448459e+01,1.92282510458314454122222431537306425e+01,5.71778166053447859653278702465706142e-05,3.74801717876260260904278342740303071e-05,2.54377170938896645979925298992325663e-03,8.25949149503387113616585769225544292e-11,8.25949149503387113616585769225544292e-11,8.25949149503387113616585769225544292e-11
PDE,Inf,Inf,2.27316787829994698014629935531130026e+03,3.91697927906727564995912746888990801e+03,1.92676951942051696308911332304099051e+01,6.85578483450234581023238433157495209e+00,1.14475116345142160073231751649960551e+02,2.13492752768705724871002178344647209e+01,7.52615917744751707859514945587664241e-05,8.56735188492107225881844828989976739e-05,3.68877427288439132466493846451711161e-03,8.87185369193353684003484472491213264e-11,8.87185369193353684003484472491213264e-11,8.87185369193353684003484472491213264e-11
PDE,Inf,Inf,3.58232032087649572517610118867674936e+03,3.80696773659024104429696250253667644e+03,2.87002468754857207932407918956164621e+01,4.69928195380006489302343472443554718e+00,6.01094255663333012961474448861679415e+01,2.29621394880971568110543892853323720e+01,9.32475250770849095290581266810945860e-05,8.97875931453654392549762286073626341e-05,1.94630213017262040725377932206165248e-03,8.93777849343594326259704498718086805e-11,8.93777849343594326259704498718086805e-11,8.93777849343594326259704498718086805e-11
PDE,Inf,Inf,3.57833278285489136681387334496616551e+03,4.04674783547243072684998604246740376e+03,2.39553102511100752468731157913902391e+01,7.57929338846441638225141949224002709e+00,7.73708114354712692902422714225132672e+01,3.85729889292201229970064391975206018e+01,7.85259942796908172880070819240737999e-05,7.82765694284982486885781541524343348e-05,3.28384422100182089042797477485228282e-03,9.87560714260889168160932551458531001e-11,9.87560714260889168160932551458531001e-11,9.87560714260889168160932551458531001e-11
PDE,Inf,Inf,3.89690231819099971720449317836473394e+03,4.31406260103023936875152928174828113e+03,3.12451250754536084524103543829887103e+01,2.89209668165737636918524098874199202e+00,1.24996143907771188292843646992241998e+02,3.01531095329610114016573939562036268e+01,1.24849593954625273895219066390250566e-04,3.79188038765379430580550838802510068e-05,3.18240712485697065775857610925865207e-03,1.70046402648458607165614060661786579e-10,1.70046402648458607165614060661786579e-10,1.70046402648458607165614060661786579e-10
PDE,Inf,Inf,4.20955130713225019649389831355763959e+03,4.55989705696658949319066936728486231e+03,3.41930151739793826776473769806376252e+01,1.13632391461539532397152205225010868e+01,1.45898111301385116028862991775731407e+02,3.41332025409358084020873233769729602e+01,1.69475322691183123907652354103092241e-04,1.62213281966747271105395371178533658e-04,3.93961550196594137776172544124920746e-03,1.22284751670736996933319410082166646e-10,1.22284751670736996933319410082166646e-10,1.22284751670736996933319410082166646e-10
PDE,Inf,Inf,4.51203103091553772969022545235143389e+03,4.76892642962933844730742240161550447e+03,2.74184877605585162751483322508269928e+01,5.39124731855739581112937356667878582e+00,2.01888433194233962876147358522741980e+02,4.75177062190749613622042335722061358e+01,1.18893789286236088246159936577986711e-04,1.07525469290417654593612630472617301e-04,3.76327220277323673364173772161409060e-03,1.41905739591472922537460483440662441e-10,1.41905739591472922537460483440662441e-10,1.41905739591472922537460483440662441e-10
PDE,Inf,Inf,4.33749693305155129923840509413259793e+03,4.90180299397491346086461733268683919e+03,3.65654374297446989034444136930264935e+01,3.89814583185820051738044273046618902e+00,2.06856121290428847545664427843655996e+02,3.49883966919043339389385516430986293e+01,1.39196207551436489199522456868542460e-04,4.82311852200888293913364254371965206e-05,3.45091295093653669491880040122599292e-03,1.33318961388237805922764339771983077e-10,1.33318961388237805922764339771983077e-10,1.33318961388237805922764339771983077e-10
PDE,Inf,Inf,3.87883569663786326525031575850496319e+03,5.54293752136305055966848792061806507e+03,4.36124713905901402106963921333188688e+01,1.17892838749242915347217958464797346e+01,1.85192424963925919809641047605832252e+02,3.22702960055430781754820446102367625e+01,3.40442467896044651355328087743352700e-04,3.21605933764728483916068869075001730e-04,4.64914244428209501505376276715540263e-03,1.29330138848589451890471375624344443e-10,1.29330138848589451890471375624344443e-10,1.29330138848589451890471375624344443e-10
PDE,Inf,Inf,5.32103351489202677373406621840654831e+03,5.48620816507766934024355108291913122e+03,3.06273865561386481717492291919308071e+01,1.49673087113437694899603595091298703e+01,1.46709828834942963089296394383182765e+02,4.81888909095046171834135186320525340e+01,2.04435765226876290348966898870902405e-04,2.09706059470239982334636974854346976e-04,3.60013296132523666709141717848927187e-03,1.56728249290994751452872987715580002e-10,1.56728249290994751452872987715580002e-10,1.56728249290994751452872987715580002e-10
PDE,Inf,Inf,5.74836706043255214477568938116211816e+03,5.46794504047224806232090537561086741e+03,3.91446557129516279328859663803046025e+01,7.77865121916061161269525820515185795e+00,1.12150169357138973079821704014007920e+02,3.78117886657301315396341506083683748e+01,1.29290832898763891071572275019408657e-04,1.12642525694186657849882775182401023e-04,4.65685742818770526790009209506473557e-03,1.68924721182734757976366173421630228e-10,1.68924721182734757976366173421630228e-10,1.68924721182734757976366173421630228e-10
PDE,Inf,Inf,5.39244886074227159024987385150707151e+03,5.86616038069631932993432772539493751e+03,3.91974043053616608724736411466651724e+01,5.83697672526410685193392990149690621e+00,9.23520828285224739032796345153060528e+01,6.21526796042277740741862315821484979e+01,1.10091301467007276867006981396283152e-04,1.15884827374323618134810880659714420e-04,5.53133226723841444332394272354973177e-03,1.74653275367328687712170638951422607e-10,1.74653275367328687712170638951422607e-10,1.74653275367328687712170638951422607e-10
PDE,Inf,Inf,6.24349130505242662350312610303950574e+03,5.91192489958098417392600720844031533e+03,4.41636713736890950873595386892340233e+01,2.07524636040617933820923541016433162e+00,7.53027880645692539918232688185283845e+01,5.50169937026945642010771771448907135e+01,6.03116126018556718883671324644491596e-05,8.64744142924002692883732824335435485e-05,5.03355499545417451197828754584938103e-03,1.83108974595571050741609573088682698e-10,1.83108974595571050741609573088682698e-10,1.83108974595571050741609573088682698e-10
PDE,Inf,Inf,5.03069003557296458541559664756964977e+03,7.40632441772285191235826501922661367e+03,1.79940570651127149427140457680033574e+01,1.52212465644307616178576464877282708e+01,3.54789585046032393680058928302107630e+01,7.06417654883377971676929907271671345e+01,1.21949472653977254903370561630871469e-04,1.03762226797460327809257674557056221e-04,6.95927669700894991310781371107878666e-03,1.97012993335971112231004847627817670e-10,1.97012993335971112231004847627817670e-10,1.97012993335971112231004847627817670e-10
PDE,Inf,Inf,7.29263848534818051153805387148785833e+03,5.95491647584594533651339675354967236e+03,4.83958948802333838151359603420286175e+01,4.45359435603454848818629492226015847e-01,4.83958948802333838151359603420286175e+01,4.83958948802333838151359603420286175e+01,9.91906203515721700887948508993303744e-05,9.91906203515721700887948508993303744e-05,4.37031275354831685589358789114628361e-03,1.23538548866160107343267659426387503e-11,1.23538548866160107343267659426387503e-11,1.23538548866160107343267659426387503e-11
PDE,Inf,Inf,6.31687384248308247990497371547882478e+03,7.25088072209858099775619393873713376e+03,1.94796336516534971580535183241498441e+01,1.65939669435798874165890257750842907e+01,6.95163890855533761017094570213509653e+01,7.75924596852846537058464028983792969e+01,1.34656878879513739975772599528365891e-04,1.39676730922449095212497748333356375e-04,7.67364536681959551476458588887023717e-03,2.11439899829643889379433228931810316e-11,2.11439899829643889379433228931810316e-11,2.11439899829643889379433228931810316e-11
PDE,Inf,Inf,5.74032345647321855203172963173935684e+03,8.38158227095644318528013330423923475e+03,4.95801436237259937517974294877462300e+01,4.38853065331380669720651231408734809e+00,1.52629065053314791545595986948083798e+02,6.47039049336526249774881692528892724e+01,2.01151710950897230190234324793695129e-04,1.97982906482700044545592898128311721e-04,7.34167916399388748781589313315936866e-03,2.19339228448214051974280318366786962e-10,2.19339228448214051974280318366786962e-10,2.19339228448214051974280318366786962e-10
PDE,Inf,Inf,8.20389524553242995169845905848097359e+03,6.86741281825553617679094439764132807e+03,5.33690670072741236341933078619091768e+01,5.70590596555472138333002821285133598e+00,1.60741720014710774676800827622463528e+02,8.18302122082171031377901026191593899e+01,1.98243214026425121639957251186577042e-04,2.21411635800184170667060882369187881e-04,6.35671408515484392339789131727972709e-03,2.56644372653292830486420819659990422e-10,2.56644372653292830486420819659990422e-10,2.56644372653292830486420819659990422e-10
PDE,Inf,Inf,6.74734567701344574894477614734883812e+03,8.53164313907645465076338117721295106e+03,5.11048017529567053669417439118449406e+01,1.24707237251518938120412304663834068e+01,2.31127461611048234593711130691780627e+02,5.41728790001915554000205000502260020e+01,1.48505678393976366002208609553376103e-04,1.55799468711593853620127599140231553e-04,4.36401094778756916208191906844220880e-03,2.69246588595199973276464906232544121e-10,2.69246588595199973276464906232544121e-10,2.69246588595199973276464906232544121e-10
PDE,Inf,Inf,7.77720007496371901625935256070740233e+03,8.63429540751861656384881036913582239e+03,5.51284172108711127910729673707851750e+01,1.74975994262816168765274695626125044e+01,2.63198689546912285176472744155282839e+02,8.08651015964016931287013257621553525e+01,1.74582032687437259829841073661623318e-04,1.47558397973507831534961399270580976e-04,6.00707195425604305094522385016125349e-03,2.78173539301835181698525268134328134e-10,2.78173539301835181698525268134328134e-10,2.78173539301835181698525268134328134e-10
PDE,Inf,Inf,7.28008481904839310804230354112442102e+03,9.11141776539655683135834173422073614e+03,8.65312493402667642906266851057083037e+01,3.44523127069601464242055191184427117e+01,3.06017355758632790244301430173797931e+02,6.00449855619916111913017250711235693e+01,1.58684745053388530077200242289484906e-04,1.78838856303800415977863662540396258e-04,9.26896608089086716863028788307020824e-03,2.96228119071842379940046710695221113e-10,2.96228119071842379940046710695221113e-10,2.96228119071842379940046710695221113e-10
PDE,Inf,Inf,7.83388826055941928538869585301154297e+03,9.11700758980798768733626519038431508e+03,7.53243717985738530712132189260561191e+01,1.65859827704717919246953014182807353e+01,3.69935084609293982342267056893021854e+02,7.36859679438060729418894163812454890e+01,1.07704857256157034457837070036885557e-04,1.62850434470443711202355841254667252e-04,5.72071777307468571440544728589757420e-03,3.12958233465752842386687912334384045e-10,3.12958233465752842386687912334384045e-10,3.12958233465752842386687912334384045e-10
PDE,Inf,Inf,1.00295457162850392046103339804885606e+04,9.00943987230168320879983728583692781e+03,7.75137919123275585609196319001303813e+01,8.40802084834891658992436165130250479e+00,4.17574377862721698685215918898232969e+02,6.63835469126746682912833733079947765e+01,2.12437728012100935302397305250326082e-04,1.84401957756920530022703760305579797e-04,5.41901817305581428517423098148844491e-03,3.47793999838688748165068247968478746e-10,3.47793999838688748165068247968478746e-10,3.47793999838688748165068247968478746e-10
PDE,Inf,Inf,9.33280079083054237453783850991915072e+03,9.98232774681841114469701782476587689e+03,6.84299653984069034616223600293154143e+01,6.75378621655719148178729919702084552e+00,4.94761948597911093079762969837845707e+02,7.12362986933608950155770479141713227e+01,5.49537590312507943144122990712587921e-04,2.89284225780963798070329067156763011e-04,5.94338996688456566678710799282362158e-03,3.38481567773636580927756810100562949e-10,3.38481567773636580927756810100562949e-10,3.38481567773636580927756810100562949e-10
PDE,Inf,Inf,9.02243931028673388238610002770900008e+03,1.02041750361062146246306680498232190e+04,6.77590233603038556403897060755529719e+01,2.30794620490563993746155820934613554e+01,3.97021086967225640335422731378173348e+02,8.60406888616395241238536813385809178e+01,1.66799578705678611218563412111715455e-04,2.29552590435108285295290094796475803e-04,8.04729041614593053603741331273887147e-03,3.50364630859771183449950435090550854e-10,3.50364630859771183449950435090550854e-10,3.50364630859771183449950435090550854e-10
PDE,Inf,Inf,9.49658436422061648212310439694702580e+03,1.05386132784311922841662765814350545e+04,9.12352759406311675751168308090090287e+01,2.52075349326614174403698054295355614e+01,3.87920363687424398087621092595543190e+02,7.16654848079796211544771144162961905e+01,3.44017033621046582493289043696109924e-04,3.48901460749274439859454529391754802e-04,8.93604193314241833700731742364011150e-03,4.39092289417971608942950698621439746e-10,4.39092289417971608942950698621439746e-10,4.39092289417971608942950698621439746e-10
PDE,Inf,Inf,1.00579948582856870184336321647555301e+04,1.09688851155397422634726320344929501e+04,8.49159572180983593514737686945033379e+01,7.85831470239697816799582344980843393e+00,3.88332747965295878345924557151976923e+02,8.91905892108503763478195673532125829e+01,4.11195977452955258637644228417830969e-04,4.18454208585860511225546856661681429e-04,6.77119423413828831787563663336093513e-03,4.44615153355946389648998491599912839e-10,4.44615153355946389648998491599912839e-10,4.44615153355946389648998491599912839e-10
PDE,Inf,Inf,1.07513858744515942107507324467749497e+04,1.15331234926676947093596561581394181e+04,8.90012745934530470107131305883736073e+01,8.77418507480615439090288951165555036e+00,2.15464764731855532201324269955594603e+02,1.20094705252035933747232157357002926e+02,3.62064014640909913611706496079058741e-04,3.63161714926222550044864745324039190e-04,7.30043546453866569186387709910675514e-03,4.47630689211232813619266487465960600e-10,4.47630689211232813619266487465960600e-10,4.47630689211232813619266487465960600e-10
PDE,Inf,Inf,1.07357932628439958141481311382089988e+04,1.20224651097329006277999697570044756e+04,1.19800967591823483363057030474411674e+02,4.76838731603219954975995915258951687e+01,2.92804112349863435470406140001339847e+02,8.28683909285085410091434832727318221e+01,1.93856744461587196949108732710132163e-04,2.12573731982438702800490975173624744e-04,1.28222356334426142582363438560466400e-02,5.56407533575462891563448592628727021e-10,5.56407533575462891563448592628727021e-10,5.56407533575462891563448592628727021e-10
PDE,Inf,Inf,1.38517766497908556405254528907938559e+04,1.17224026660121495306514921829907911e+04,9.64659692026973235481000540126996782e+01,1.07659076396498136770851421846210437e+01,3.38761317100968580861297053616686955e+02,9.71787133560587778080755190263080327e+01,1.73853665873600400429913754306691309e-04,2.11587646162424966186410530577033193e-04,7.06316828176378157876403856148285459e-03,4.97226893106858975101474965247065040e-10,4.97226893106858975101474965247065040e-10,4.97226893106858975101474965247065040e-10
PDE,Inf,Inf,9.21999743411854106204565026684026393e+03,1.39120899646041696320658308188497616e+04,7.67764911646168844344709743317187326e+01,2.17423808145549981536097305827363472e+01,3.06454954375631479905479469440118656e+02,1.27135047774182857529088694913642726e+02,2.28820234589133821139857493658222893e-04,2.85825059230157054581281428361555810e-04,1.19572412245527542459730150836625842e-02,4.97885777893474900733940469864372339e-10,4.97885777893474900733940469864372339e-10,4.97885777893474900733940469864372339e-10
PDE,Inf,Inf,1.28535490850783116815805137565953845e+04,1.32134215860235375955937725873860070e+04,1.15397470762556918817779152430025126e+02,3.18866755146329022611549049042579683e+01,1.61764830982224659021012756540377820e+02,8.73866754698163431247439071853911728e+01,4.08228595946177959549330035864492632e-04,1.18552340853404553132834060049962478e-04,1.01420776580266924839362639141871223e-02,5.22309665129794634332411296038377962e-10,5.22309665129794634332411296038377962e-10,5.22309665129794634332411296038377962e-10
PDE,Inf,Inf,1.67291838799983682022419888963431548e+04,1.23762245606148600974668124959923922e+04,1.07833902529521132810756860143814997e+02,5.97514546411972930263918654004762270e+00,1.64638956530133359526357120803161611e+02,8.02585162402998814270640398183654116e+01,2.16284501851235919965220919157585580e-04,1.66542293558059986830933671996120883e-04,1.02615953149415069485277275679259611e-02,5.15114457559064798538210097162089051e-10,5.15114457559064798538210097162089051e-10,5.15114457559064798538210097162089051e-10
PDE,Inf,Inf,1.13850076233417202182683421957433073e+04,1.48441413881976213820124671880700357e+04,9.25368731417192468172275587651916112e+01,3.19973471832866459494719321366406217e+01,9.67055219349127440871518626904023063e+01,1.21175369290509504174991401528433808e+02,3.07680168933588152999716309026659886e-04,2.51472299051210083171005990160926926e-04,1.12290600816533292525588809655597377e-02,6.05316677756019255265098621699638733e-10,6.05316677756019255265098621699638733e-10,6.05316677756019255265098621699638733e-10
PDE,Inf,Inf,1.48430303332488275209168444948731153e+04,1.47179746025698879624330949525669591e+04,1.17620532136907805618251861067046973e+02,1.86851544264199084392226936478417896e+01,9.66997560683728924334750484341990460e+01,1.02517280696520109779667522833681045e+02,2.57779529909196401352040199147040791e-04,2.27067813073855210007252846517321398e-04,8.19170204826726648669807483649599084e-03,6.45065850249352221079435890238381697e-10,6.45065850249352221079435890238381697e-10,6.45065850249352221079435890238381697e-10
PDE,Inf,Inf,1.50625493657260599545189623228090393e+04,1.50559061566446566433119696849034417e+04,1.06922226566056832355937688114224344e+02,1.74231891281256417716281430961657132e+01,5.26665527523497880410138543352716413e+02,1.05771809718549768425683401560046827e+02,2.64161887703547970771051485286796428e-04,2.53813511267568445023427754955017183e-04,1.71542899368767208594011451500028255e-02,6.63468646693913221546628070575440423e-10,6.63468646693913221546628070575440423e-10,6.63468646693913221546628070575440423e-10
PDE,Inf,Inf,1.62137623408509406931718014466864668e+04,1.50170851838784742628973549949924795e+04,1.32350571304706910542687721143578421e+02,3.25267626414130479094409209958040396e+01,1.86835259416031357457052666541741895e+02,1.32983827464584142043881034093558719e+02,1.11262226458638302074887202502029962e-03,1.05044302280402343574803126326841915e-03,9.89299675185091123998472606376295125e-03,6.95597282997910784677773288228477746e-10,6.95597282997910784677773288228477746e-10,6.95597282997910784677773288228477746e-10
PDE,Inf,Inf,1.62986419065023029312042136816958210e+04,1.53889730844817434799681869091326140e+04,1.17888033788503297813038554135108058e+02,1.00417966911453812146992039931595235e+01,1.44589451245173629034916370658786316e+02,1.88227775454645427710598828035192692e+02,9.03825436679996435903766892503948055e-04,4.96208407184647773823206294713048110e-04,1.08543766030976242625588480087741325e-02,7.27420142150675774889659824778344619e-10,7.27420142150675774889659824778344619e-10,7.27420142150675774889659824778344619e-10
PDE,Inf,Inf,1.75220102443209416910196466499756055e+04,1.63152402911214703154088570944478374e+04,1.57730346527571303139439962756156044e+02,4.77882843938926769061932350019951753e+01,2.96390349673217036351382074278380587e+02,1.13575759544158088805570622458921036e+02,4.78714983718888293255367573016466128e-04,4.05196515442005203860924577024994704e-04,1.37647253382453141840256639210186334e-02,7.69637331467075995681867156103317172e-10,7.69637331467075995681867156103317172e-10,7.69637331467075995681867156103317172e-10
PDE,Inf,Inf,1.74483238437776681188157202992835175e+04,1.71596658666699447077455670012432973e+04,1.76224819411726728044867505119588587e+02,1.77171689599618459156315004868173143e+01,2.80433582330860154906074265698116271e+02,1.04017322343789506988641626001678070e+02,4.99169429322457146159547838539886891e-04,5.29695823088773898097505052807499626e-04,1.21207176469024033123505418982434246e-02,7.82934597530251083665392713417316598e-10,7.82934597530251083665392713417316598e-10,7.82934597530251083665392713417316598e-10
PDE,Inf,Inf,1.60442940737881160210683213078140423e+04,1.81735422935985985210051261998044914e+04,1.84855613719019099079890355163262042e+02,7.32840706928687239257366013554853758e+01,3.18402170111167650091956545411818737e+02,1.85184680614748653968488567817048465e+02,2.45891126359699869361669310265254412e-04,3.13914615809716192713903080803741438e-04,1.96937644857772239534954214136300351e-02,8.48483428806728652325749554101572500e-10,8.48483428806728652325749554101572500e-10,8.48483428806728652325749554101572500e-10
PDE,Inf,Inf,1.89262053449721226144470882176564662e+04,1.74071391198602252058584901624016790e+04,5.38627513165005697410154862643751629e+01,4.57226760466009965816521699445791337e+01,4.35173576789912898229359715131025829e+02,2.12516950484925237443841593302119044e+02,3.13063879615783214713762852145172485e-04,3.65587295472684185573934087785328429e-04,2.09774075763350028158761835536251183e-02,8.58046779907179014722805424902607014e-10,8.58046779907179014722805424902607014e-10,8.58046779907179014722805424902607014e-10
PDE,Inf,Inf,2.02741508944269705382118185095816145e+04,1.83027630653545360680700012683803873e+04,1.76139545818729530394881906558383035e+02,5.05750240850270064772573016626324669e+01,5.28810514804825915252746903768951259e+02,1.25779931056824005275149335217583422e+02,7.12564616630036223580503803173895779e-04,7.19874773042552151133717132826033976e-04,1.44842122251016616392684601547163787e-02,9.30148122161126819475613973872132026e-10,9.30148122161126819475613973872132026e-10,9.30148122161126819475613973872132026e-10
PDE,Inf,Inf,2.03798688514219938058879750596716172e+04,1.94020011302484464759507895170390991e+04,1.42275149646897322672088723571219292e+02,8.04926232778408624409055213090288492e+00,5.47433106554012919230750675528777367e+02,1.82745044298124958140078424106360704e+02,6.47424344094302242882168481696811431e-04,6.41506733670929662206328821627263399e-04,1.63046388678851104430611872590448403e-02,9.50987315481160637836079399415322906e-10,9.50987315481160637836079399415322906e-10,9.50987315481160637836079399415322906e-10
PDE,Inf,Inf,2.22443288432230224017302881895394343e+04,1.96921685970288038758505688526743557e+04,1.95607452225381341625997035844812055e+02,5.91476615749090659965032881443689837e+01,5.94079549847683426415450551981719756e+02,1.83847453178054809633298201773632444e+02,5.25059733517409123149862228409834222e-04,5.67434765844342324783168899993818543e-04,9.45876955106973261141727450485519544e-03,9.88330064462684270069301131573276234e-10,9.88330064462684270069301131573276234e-10,9.88330064462684270069301131573276234e-10
PDE,Inf,Inf,1.79545265316030475292641463792863968e+04,2.02561710185839698128903069744507883e+04,1.54773172141179250310003961512913617e+02,1.31196574781200025950810186225843505e+01,7.59539749093969151379580507998351634e+02,2.30247606738903818731854617011554079e+02,6.56358448947837229861450127416428412e-04,6.67383260040362054418125778318978089e-04,1.97614488633351961959039276272811643e-02,1.05227909503472455631613312191518033e-09,1.05227909503472455631613312191518033e-09,1.05227909503472455631613312191518033e-09
PDE,Inf,Inf,2.32907355528233093412943594788346084e+04,2.16994649385149273549045421620710460e+04,2.20489014607277110291012704685150582e+02,5.99157071015277925159450880398756039e+01,1.05648432053831479569107767264080778e+03,1.48550345774515641548563132410311701e+02,1.29990681025832923362139601376680682e-03,1.12713896317609520200744549210555568e-03,1.49684624206760967493240925879052171e-02,1.11670679078925194990150755466839114e-09,1.11670679078925194990150755466839114e-09,1.11670679078925194990150755466839114e-09
PDE,Inf,Inf,2.17455504589338967988986921158561260e+04,2.20391441773785374589189872636779434e+04,1.58584658174150779369627711674495338e+02,2.90080877449470061886077275057940351e+01,9.40375539070187474781856067940816533e+02,1.57414264800498315458468195785310233e+02,6.01589564608603766978812444486625040e-04,5.96677412439535957814425496683370842e-04,1.28182240419952964734990580357721453e-02,1.09830919638854412531354469117675125e-09,1.09830919638854412531354469117675125e-09,1.09830919638854412531354469117675125e-09
PDE,Inf,Inf,2.13942850549748285102658663465808333e+04,2.24300666102727512582233628409361436e+04,1.91205022697042582562033274201806474e+02,2.57994250048799189455928108675859684e+01,9.96255432907345917583044001372804065e+02,1.87176953951312102954722267570836469e+02,6.77885631360305326314726891402492469e-04,6.23572091482340893931562716560002991e-04,1.83584917198308516707395810378918054e-02,1.14227777582118836107101106971511574e-09,1.14227777582118836107101106971511574e-09,1.14227777582118836107101106971511574e-09
PDE,Inf,Inf,2.69896671536680940341654130878115985e+04,2.36513221287820517349498608702839675e+04,1.55953791068344757105561611097872460e+02,5.70613054051805004729061741559223281e+01,1.06720769304499838421852887305407780e+03,2.37479630660489118794945443807302008e+02,4.75896918814697637470402769525390711e-04,4.05936473858617152541798650523644983e-04,1.46427955053469758498185009006195235e-02,1.20458093992866226769700120736887636e-09,1.20458093992866226769700120736887636e-09,1.20458093992866226769700120736887636e-09
PDE,Inf,Inf,2.21660516539717501096188487117932837e+04,2.41502028433761070051192995951020389e+04,1.97739011590923589618479998881651376e+02,9.97191419384322838630977928333852201e+00,1.14329580038583380329078440190713087e+03,1.84128455255732320039306442981527920e+02,1.22222221575113915135532371725508438e-03,1.21650610633854455966062217530792752e-03,2.02064532786900863362384855810409912e-02,1.26700114553933605252964031917130184e-09,1.26700114553933605252964031917130184e-09,1.26700114553933605252964031917130184e-09


==> data/solve_pde-poisson-0_3/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.3860438373599645,0.8882313466669541,0.2569602400570719,0.17445675519616263,0.001639032004193875,1.5083063763597114e-5,0.001639032004193875,0.001639032004193875,3.359305001544032e-9,3.359305001544032e-9,1.4801012565901907e-7,2.7641386512416866e-16,2.7641386512416866e-16,2.7641386512416866e-16
0.01020408163265306,2.0850330320942643,1.9367773279330989,1.253581755141758,0.8982598070551605,0.00662582855547558,0.0001067587016182905,0.011601152883851109,0.007842261847605026,2.3777334869429665e-8,2.3777334869429665e-8,8.273309420648824e-7,1.5580766887494587e-15,1.5580766887494587e-15,1.5580766887494587e-15
0.02040816326530612,1.0e6,3.5073198377344994,1.6054895085532122,1.2348138922682113,0.00784226184760577,0.0008653991913952338,0.03174244681219113,0.011601152883851109,7.042263796960603e-8,2.8396340396962167e-8,1.0476232834158616e-6,2.883122732786553e-15,2.883122732786553e-15,2.883122732786553e-15
0.030612244897959183,1.0e6,15.591483094067332,1.818777804426484,4.222975420205933,0.011601152883851109,0.0021464018965707274,0.09404037491869524,0.04656565766313981,1.9274205578191383e-7,9.20513527158992e-8,3.767099859202235e-6,4.09609789916262e-15,4.09609789916262e-15,4.09609789916262e-15
0.04081632653061224,1.0e6,27.74633539126552,10.451274869429207,5.501578540468699,0.047658014384099195,0.0069494387234702235,0.11255196419516378,0.05154540900196121,2.0176103272498417e-7,1.9274205578191383e-7,5.29423452795532e-6,1.8527367860907453e-14,1.8527367860907453e-14,1.8527367860907453e-14
0.05102040816326531,1.0e6,39.86509133407864,12.816821895482214,10.009553580258144,0.0480063248982524,0.008182031439163264,0.3954908929500161,0.09404037491869524,4.015194912014503e-7,2.815721538837788e-7,8.492163426234338e-6,2.2188961839264566e-14,2.2188961839264566e-14,2.2188961839264566e-14
0.061224489795918366,1.0e6,43.47189373284392,13.552205116503849,11.128313766905029,0.05411114342651238,0.02214603681261553,0.5555392016522037,0.13523947660136967,5.107595771398404e-7,4.015194912014503e-7,9.647701588023257e-6,2.6612069997661156e-14,2.6612069997661156e-14,2.6612069997661156e-14
0.07142857142857142,1.0e6,277.5522036865543,14.743237015701533,16.653516650997833,0.09404037491869524,0.023413236183910564,0.7404962224680852,0.2184319558045892,5.446002742810332e-7,6.014773132967834e-7,2.089880399028668e-5,9.618464798457746e-14,9.618464798457746e-14,9.618464798457746e-14
0.08163265306122448,1.0e6,1.0e6,19.663747218849526,29.205120702698018,0.15067812202843173,0.044336440413888206,0.7551749868514385,0.268377522794496,1.0677865789841845e-6,6.972935806260339e-7,2.613146384885228e-5,9.632797151149208e-14,9.632797151149208e-14,9.632797151149208e-14
0.09183673469387756,1.0e6,1.0e6,31.005956815003458,35.790774602887716,0.2072652876795807,0.055654417482513104,1.0728004273982819,0.29167444621276667,1.3975457421499448e-6,1.1029085667926922e-6,3.311362311527734e-5,2.4141108033342456e-13,2.4141108033342456e-13,2.4141108033342456e-13
0.10204081632653061,1.0e6,1.0e6,32.2801302013783,48.80444120575823,0.25400399211443697,0.08716815852335537,1.1825822667454076,0.47899587222994244,1.5099241751129665e-6,1.515134409867141e-6,4.943167874081505e-5,2.58314298687658e-13,2.58314298687658e-13,2.58314298687658e-13
0.11224489795918367,1.0e6,1.0e6,47.8801508629956,56.84061399132146,0.2631545233346125,0.09966051014440078,1.6548538722288324,0.48221608712955893,1.5477815774670739e-6,1.5477815774670739e-6,6.236841905818286e-5,2.8110031834256484e-13,2.8110031834256484e-13,2.8110031834256484e-13
0.12244897959183673,1.0e6,1.0e6,65.49531351776584,61.379691335004594,0.2940296421682664,0.11612706429063956,1.6944836619071295,0.5553189512638781,1.7088658676614694e-6,1.6556705636995329e-6,6.819485187941547e-5,2.821445385199889e-13,2.821445385199889e-13,2.821445385199889e-13
0.1326530612244898,1.0e6,1.0e6,108.76808707694657,79.1726603069291,0.6491793341118318,0.13429036719304108,2.10688143389195,0.7551749868514385,3.424642047955944e-6,2.1437449339833868e-6,7.319773938367883e-5,3.249245827213144e-13,3.249245827213144e-13,3.249245827213144e-13
0.14285714285714285,1.0e6,1.0e6,118.39301820207122,80.37999103996114,0.6779104827069568,0.20906865748567183,3.0037530226491085,0.8775961662409965,3.8524790498939904e-6,2.6538402872553208e-6,9.387598980583993e-5,4.291114813263971e-13,4.291114813263971e-13,4.291114813263971e-13
0.15306122448979592,1.0e6,1.0e6,134.82702973246657,106.43454914273556,0.7551749868514385,0.21588583185556195,3.502765843023536,0.9602881783993354,4.866623356600809e-6,2.8466947837430825e-6,0.00011149402234461665,6.069437605687332e-13,6.069437605687332e-13,6.069437605687332e-13
0.16326530612244897,1.0e6,1.0e6,255.13697414062835,121.30958434434656,1.364049508511402,0.24966900905013675,3.528482851692137,1.3642025384822756,5.902115186490495e-6,3.622981222060444e-6,0.00013842463760603953,1.2482057528551877e-12,1.2482057528551877e-12,1.2482057528551877e-12
0.17346938775510204,1.0e6,1.0e6,287.3685595543742,141.7656051816807,1.4742076278996965,0.2730316672229073,4.138091617596867,1.4931452479191505,6.339768229824379e-6,5.7966521556468715e-6,0.00015670789455162222,1.308487810981972e-12,1.308487810981972e-12,1.308487810981972e-12
0.1836734693877551,1.0e6,1.0e6,313.4128133328056,143.19776191685534,1.4753977183526314,0.28439461192395893,4.142609508738494,1.6350279501630305,8.072408552072784e-6,6.220672175118819e-6,0.00016798425573570977,1.847565571443224e-12,1.847565571443224e-12,1.847565571443224e-12
0.19387755102040816,1.0e6,1.0e6,328.5918664156821,158.38620495009786,1.824787453890686,0.3450256139211355,6.0478012202234686,1.8580090864292604,8.715205618592018e-6,7.48434902422877e-6,0.0001698592675489681,1.911130119806374e-12,1.911130119806374e-12,1.911130119806374e-12
0.20408163265306123,1.0e6,1.0e6,340.5065431177444,207.77161451086172,2.1161771702016963,0.40647126880959356,6.548242626421937,2.303783495477989,9.409857590181223e-6,8.486894727913202e-6,0.00023180293420771236,1.9703779783717836e-12,1.9703779783717836e-12,1.9703779783717836e-12
0.21428571428571427,1.0e6,1.0e6,341.33730308500657,240.18584109868468,2.711938383046583,0.44229961037515425,7.607143975845115,2.340780030292307,1.0382475807931092e-5,8.655002143087626e-6,0.0002505954818791007,2.523303448127821e-12,2.523303448127821e-12,2.523303448127821e-12
0.22448979591836735,1.0e6,1.0e6,616.5837004995939,279.5510796728746,2.982269446772532,0.44535943560345487,8.094539945671317,2.5421046988688265,1.056237326752218e-5,9.2750822263886e-6,0.00026066453441881034,2.563534127010308e-12,2.563534127010308e-12,2.563534127010308e-12
0.23469387755102042,1.0e6,1.0e6,620.6951319160866,350.80459413581303,3.1746865051514987,0.5621900252527392,8.954179325464528,2.758255914123791,1.2395369772324558e-5,9.785731685518868e-6,0.00029403335799818076,3.544361079482031e-12,3.544361079482031e-12,3.544361079482031e-12
0.24489795918367346,1.0e6,1.0e6,627.1111763055205,370.6606381560369,3.483224150799605,0.5811342708176924,9.062258241772293,3.451252367619504,1.4234121977661244e-5,1.2395369772324558e-5,0.0004054182224124703,3.9790410919216736e-12,3.9790410919216736e-12,3.9790410919216736e-12
0.25510204081632654,1.0e6,1.0e6,727.1992993722689,395.8335305599755,3.810229436557078,0.6495452883809388,10.728592873901084,4.210394528836957,1.6315291081053147e-5,1.248846296716473e-5,0.00047445328442126205,4.53619192352818e-12,4.53619192352818e-12,4.53619192352818e-12
0.2653061224489796,1.0e6,1.0e6,796.3836738987267,456.46634348991756,4.026128381101565,0.79901081931324,11.509632915474388,4.476747735539919,1.925673973695321e-5,1.6533139528589213e-5,0.0005306908077255556,5.181036286326083e-12,5.181036286326083e-12,5.181036286326083e-12
0.2755102040816326,1.0e6,1.0e6,844.9741828672044,510.8343403277161,4.357594075098083,0.878997294688534,12.030200970855335,4.601143768715461,2.0690499935390408e-5,1.758111264764593e-5,0.0005461368775716096,6.7288159526308226e-12,6.7288159526308226e-12,6.7288159526308226e-12
0.2857142857142857,1.0e6,1.0e6,859.3241806868638,663.1193587754796,4.4444605127621095,0.8952765007597813,16.347700386764956,5.848319874149956,2.6948725568327886e-5,1.8028317535422284e-5,0.0005478737805491009,7.0536985252362934e-12,7.0536985252362934e-12,7.0536985252362934e-12
0.29591836734693877,1.0e6,1.0e6,860.7638805255145,841.755352796302,4.489604698618534,0.9322883765830695,16.457065785843763,5.9619108265240826,2.9313586507936936e-5,1.9278344303347715e-5,0.0005599614763946509,8.368943414886618e-12,8.368943414886618e-12,8.368943414886618e-12
0.30612244897959184,1.0e6,1.0e6,899.5220964844325,1062.9012656001776,4.847294988560765,1.0547589617797481,16.670594237750528,6.0478012202234686,3.27971507640179e-5,2.4265700439025678e-5,0.00065693382711456,9.390138409426609e-12,9.390138409426609e-12,9.390138409426609e-12
0.3163265306122449,1.0e6,1.0e6,917.303749381987,1200.3973774961887,5.991315389574107,1.1420864993842035,19.440436548884907,6.45764729776507,3.380370675789114e-5,2.9894454666507977e-5,0.0007293940044780106,1.2353854886616011e-11,1.2353854886616011e-11,1.2353854886616011e-11
0.32653061224489793,1.0e6,1.0e6,1060.5933157080358,1381.7816094336454,6.0478012202234686,1.2077076734773193,21.85003751178826,7.926877972544723,4.09175200982859e-5,3.557422795911925e-5,0.0008621607968512753,1.752144010343752e-11,1.752144010343752e-11,1.752144010343752e-11
0.336734693877551,1.0e6,1.0e6,1131.4533911450278,1413.8109381954598,6.454061306247546,1.4699611447402432,24.522411195369717,8.738535851018574,4.28972968155412e-5,3.62927279660858e-5,0.0010612697334943957,1.806932001785777e-11,1.806932001785777e-11,1.806932001785777e-11
0.3469387755102041,1.0e6,1.0e6,1131.5144138061148,1526.5007114415193,6.755417513146426,1.7560688818639034,24.961180959108063,10.09925409329242,4.349994919781247e-5,3.748017178762603e-5,0.0010621848959093917,2.114398998296439e-11,2.114398998296439e-11,2.114398998296439e-11
0.35714285714285715,1.0e6,1.0e6,1261.1411331084164,1600.0112830690232,7.057114154950224,1.8533001269951763,25.50024497058721,10.28701125590748,4.6715480845017865e-5,3.7918803876537946e-5,0.001082645075942991,2.309108790015611e-11,2.309108790015611e-11,2.309108790015611e-11
0.3673469387755102,1.0e6,1.0e6,1312.5375262587806,1814.8013118800736,8.81537835852089,2.0752463604061795,34.5574748827121,10.662725526150762,4.92455336562998e-5,3.796479072209277e-5,0.0011915877917467114,2.3692422264632656e-11,2.3692422264632656e-11,2.3692422264632656e-11
0.37755102040816324,1.0e6,1.0e6,1427.6693847361578,1839.51604194897,10.275220884441923,2.1307400369625684,35.47895850460324,10.718563859019408,5.084232499212419e-5,4.431905647378672e-5,0.0012915530142999475,2.4015312033321704e-11,2.4015312033321704e-11,2.4015312033321704e-11
0.3877551020408163,1.0e6,1.0e6,1491.9183080444805,1949.7127184888755,11.206301937233702,2.196151999228577,37.59474028829594,12.007759233910734,5.175309558988353e-5,4.482003587303842e-5,0.0013047873246495713,3.104582102557833e-11,3.104582102557833e-11,3.104582102557833e-11
0.3979591836734694,1.0e6,1.0e6,1537.2659818350141,2076.471074258065,11.811947759915011,2.279529655087765,38.15559078097914,16.77382289515398,5.440420394518045e-5,4.6802986278106017e-5,0.0015904908062043515,3.1084170774435635e-11,3.1084170774435635e-11,3.1084170774435635e-11
0.40816326530612246,1.0e6,1.0e6,1633.0654860895113,2258.63914937103,12.29658844595972,2.4411258790924704,44.54807188438998,18.833020808382837,5.7177816605344785e-5,4.823118522008883e-5,0.001650595239675207,3.2897048565925135e-11,3.2897048565925135e-11,3.2897048565925135e-11
0.41836734693877553,1.0e6,1.0e6,1793.7659678836255,2498.2584246484857,12.468528243501785,2.6037553909964073,46.53545574559729,19.228251045831446,5.799146139598389e-5,4.858592374021825e-5,0.0017295264936778125,3.682356023292996e-11,3.682356023292996e-11,3.682356023292996e-11
0.42857142857142855,1.0e6,1.0e6,1793.950404601629,2641.0321949368285,13.724799802572589,2.7003025781590972,48.395894880233385,20.937777853406132,6.031161260185567e-5,5.254229641168146e-5,0.001824993820276003,4.023532953380717e-11,4.023532953380717e-11,4.023532953380717e-11
0.4387755102040816,1.0e6,1.0e6,1812.4288700321565,2653.1568603572737,14.470119756098661,2.8920966816573763,51.56825967504832,21.34927527687057,6.07118255678333e-5,5.9334503220441816e-5,0.0019463021301726203,4.531650567220502e-11,4.531650567220502e-11,4.531650567220502e-11
0.4489795918367347,1.0e6,1.0e6,2067.129689329294,2753.588871204902,17.83192582627829,3.4211034587803284,52.8922690686198,21.511345238026816,6.406576336401068e-5,6.009211147110835e-5,0.00200273275920771,4.605014516098727e-11,4.605014516098727e-11,4.605014516098727e-11
0.45918367346938777,1.0e6,1.0e6,2145.8668279460403,2784.4564999171175,17.994057065112713,3.4757385210894367,60.1094255663333,22.962139488097158,6.890505082627698e-5,6.442148201407668e-5,0.0023063305132020218,5.3330678782371485e-11,5.3330678782371485e-11,5.3330678782371485e-11
0.46938775510204084,1.0e6,1.0e6,2273.167878299947,3015.264139792064,18.756552874531685,3.6184741111103853,64.90074394679456,25.593412818881728,7.526159177447518e-5,6.947530408068249e-5,0.00242104742669882,5.660304600768374e-11,5.660304600768374e-11,5.660304600768374e-11
0.47959183673469385,1.0e6,1.0e6,2749.4679276799316,3293.993933384974,19.26769519420517,3.8981458318582005,69.51638908555337,26.020633140174425,7.852599427969082e-5,7.124088805657656e-5,0.0025437717093889666,6.650493652563446e-11,6.650493652563446e-11,6.650493652563446e-11
0.4897959183673469,1.0e6,1.0e6,3178.743327315847,3628.6089242173957,19.479633651653497,3.957406166935668,71.4330875632672,27.15333354459941,8.207941143952835e-5,7.827656942849824e-5,0.002550384532520562,6.866210590627569e-11,6.866210590627569e-11,6.866210590627569e-11
0.5,1.0e6,1.0e6,3578.3327828548913,3806.967736590241,23.955310251110074,4.388530653313807,75.30278806456926,28.888777931682526,9.32475250770849e-5,8.007458083645054e-5,0.0031824071248569706,6.97350964149902e-11,6.97350964149902e-11,6.97350964149902e-11
0.5102040816326531,1.0e6,1.0e6,3582.3203208764958,3916.9792790672755,24.06319955122856,4.699281953800065,75.37195852116767,30.15310953296101,9.597306482193041e-5,8.567351884921072e-5,0.0031868538511588785,8.259491495033871e-11,8.259491495033871e-11,8.259491495033871e-11
0.5204081632653061,1.0e6,1.0e6,3878.8356966378633,4046.747835472431,24.4757994054842,5.3912473185573955,77.37081143547127,30.80140516318387,9.919062035157217e-5,8.647441429240027e-5,0.0032838442210018207,8.871853691933537e-11,8.871853691933537e-11,8.871853691933537e-11
0.5306122448979592,1.0e6,1.0e6,3896.9023181909997,4314.062601030239,24.9007455230498,5.526419814969174,92.35208282852247,32.27029600554308,0.00010733328720572624,8.978759314536544e-5,0.0034509129509365365,8.937778493435943e-11,8.937778493435943e-11,8.937778493435943e-11
0.5408163265306123,1.0e6,1.0e6,4122.147582093381,4559.89705696659,27.418487760558516,5.705905965554721,96.69975606837289,34.133202540935805,0.00010770485725615704,9.919062035157217e-5,0.0036001329613252367,9.875607142608892e-11,9.875607142608892e-11,9.875607142608892e-11
0.5510204081632653,1.0e6,1.0e6,4209.55130713225,4768.926429629339,28.70024687548572,5.8369767252641065,96.70552193491274,34.988396691904335,0.00010912726976970591,0.00010182765019249633,0.0036887742728843914,1.22284751670737e-10,1.22284751670737e-10,1.22284751670737e-10
0.5612244897959183,1.0e6,1.0e6,4337.496933051551,4901.802993974913,30.62738655613865,5.97514546411973,110.53739064927612,37.811788665730134,0.00011009130146700728,0.00010376222679746033,0.003763272202773237,1.2933013884858944e-10,1.2933013884858944e-10,1.2933013884858944e-10
0.5714285714285714,1.0e6,1.0e6,4512.0310309155375,5467.945040472248,31.245125075453608,6.753786216557192,112.15016935713898,38.572988929220124,0.00011889378928623609,0.00010752546929041765,0.0039396155019659415,1.3331896138823781e-10,1.3331896138823781e-10,1.3331896138823781e-10
0.5816326530612245,1.0e6,1.0e6,5030.690035572965,5486.208165077669,34.19301517397938,6.855784834502346,112.83347903585175,47.51770621907496,0.00012194947265397726,0.00011172947023297455,0.0043640109477875695,1.4190573959147292e-10,1.4190573959147292e-10,1.4190573959147292e-10
0.5918367346938775,1.0e6,1.0e6,5321.033514892027,5542.93752136305,36.5654374297447,6.962843258894828,114.47511634514215,48.188890909504615,0.00012484959395462527,0.00011264252569418666,0.004370312753548317,1.5672824929099475e-10,1.5672824929099475e-10,1.5672824929099475e-10
0.6020408163265306,1.0e6,1.0e6,5392.448860742272,5866.160380696319,39.144655712951625,7.424675123109008,116.58679696638026,48.395894880233385,0.00012929083289876388,0.00011588482737432361,0.004649142444282095,1.6892472118273475e-10,1.6892472118273475e-10,1.6892472118273475e-10
0.6122448979591837,1.0e6,1.0e6,5740.323456473218,5911.924899580984,39.19740430536166,7.579293388464416,124.99614390777118,54.17287900019156,0.00013465687887951374,0.00011855234085340456,0.004656857428187705,1.700464026484586e-10,1.700464026484586e-10,1.700464026484586e-10
0.6224489795918368,1.0e6,1.0e6,5748.3670604325525,5954.916475845946,43.61247139059014,7.675198708755423,144.58945124517362,55.01699370269456,0.0001391962075514365,0.0001396767309224491,0.005033554995454175,1.7465327536732868e-10,1.7465327536732868e-10,1.7465327536732868e-10
0.6326530612244898,1.0e6,1.0e6,6243.4913050524265,6867.412818255536,44.1636713736891,7.778651219160611,145.89811130138511,60.04498556199161,0.00014850567839397636,0.00014755839797350783,0.005419018173055814,1.8310897459557104e-10,1.8310897459557104e-10,1.8310897459557104e-10
0.6428571428571429,1.0e6,1.0e6,6316.873842483083,7250.880722098581,48.395894880233385,7.858314702396978,146.70982883494295,62.15267960422777,0.00015868474505338853,0.00015579946871159385,0.0055313322672384145,1.970129933359711e-10,1.970129933359711e-10,1.970129933359711e-10
0.6530612244897959,1.0e6,1.0e6,6747.345677013445,7406.324417722852,49.580143623725995,8.049262327784087,152.6290650533148,64.70390493365262,0.00016679957870567862,0.00016221328196674726,0.005720717773074686,2.1933922844821405e-10,2.1933922844821405e-10,2.1933922844821405e-10
0.6632653061224489,1.0e6,1.0e6,7280.084819048393,8381.582270956444,51.1048017529567,8.408020848348917,160.74172001471078,66.38354691267467,0.00016947532269118311,0.0001628504344704437,0.005943389966884566,2.5664437265329285e-10,2.5664437265329285e-10,2.5664437265329285e-10
0.673469387755102,1.0e6,1.0e6,7292.63848534818,8531.643139076456,53.369067007274126,8.774185074806155,161.76483098222465,70.6417654883378,0.0001738536658736004,0.00016654229355806,0.006007071954256043,2.692465885952e-10,2.692465885952e-10,2.692465885952e-10
0.6836734693877551,1.0e6,1.0e6,7777.200074963719,8634.295407518617,53.86275131650057,9.971914193843228,164.63895653013336,71.2362986933609,0.00017458203268743726,0.00017883885630380042,0.0063567140851548435,2.781735393018352e-10,2.781735393018352e-10,2.781735393018352e-10
0.6938775510204082,1.0e6,1.0e6,7833.888260559419,9009.439872301684,55.12841721087111,10.04179669114538,185.19242496392593,71.66548480797962,0.0001938567444615872,0.00018440195775692054,0.006771194234138288,2.9622811907184237e-10,2.9622811907184237e-10,2.9622811907184237e-10
0.7040816326530612,1.0e6,1.0e6,8203.89524553243,9111.417765396556,67.75902336030386,10.765907639649814,186.83525941603136,73.68596794380608,0.00019824321402642513,0.00019798290648270005,0.00695927669700895,3.1295823346575286e-10,3.1295823346575286e-10,3.1295823346575286e-10
0.7142857142857143,1.0e6,1.0e6,9022.439310286734,9117.007589807989,68.4299653984069,11.363239146153953,201.88843319423395,77.59245968528465,0.00020115171095089722,0.00020970605947023997,0.0070631682817637815,3.384815677736366e-10,3.384815677736366e-10,3.384815677736366e-10
0.7244897959183674,1.0e6,1.0e6,9219.99743411854,9982.327746818411,75.32437179857385,11.789283874924292,206.85612129042886,80.25851624029988,0.0002044357652268763,0.00021158764616242498,0.007300435464538665,3.4779399983868875e-10,3.4779399983868875e-10,3.4779399983868875e-10
0.7346938775510204,1.0e6,1.0e6,9332.800790830543,10204.175036106215,76.77649116461689,12.470723725151894,215.46476473185552,80.86510159640169,0.00021243772801210093,0.0002125737319824387,0.007341679163993887,3.503646308597712e-10,3.503646308597712e-10,3.503646308597712e-10
0.7448979591836735,1.0e6,1.0e6,9496.584364220616,10538.613278431192,77.51379191232756,13.119657478120002,231.12746161104823,81.8302122082171,0.00021628450185123593,0.00022141163580018417,0.007673645366819595,4.390922894179716e-10,4.390922894179716e-10,4.390922894179716e-10
0.7551020408163265,1.0e6,1.0e6,10029.54571628504,10968.885115539742,84.91595721809836,14.967308711343769,263.1986895469123,82.86839092850855,0.0002288202345891338,0.00022706781307385522,0.00804729041614593,4.446151533559464e-10,4.446151533559464e-10,4.446151533559464e-10
0.7653061224489796,1.0e6,1.0e6,10057.994858285687,11533.123492667695,86.53124934026677,15.221246564430762,280.43358233086013,86.04068886163952,0.00024589112635969987,0.00022955259043510828,0.008191702048267267,4.4763068921123283e-10,4.4763068921123283e-10,4.4763068921123283e-10
0.7755102040816326,1.0e6,1.0e6,10735.793262843996,11722.402666012149,89.00127459345305,16.58598277047179,292.80411234986343,87.38667546981634,0.0002577795299091964,0.0002514722990512101,0.008936041933142418,4.97226893106859e-10,4.97226893106859e-10,4.97226893106859e-10
0.7857142857142857,1.0e6,1.0e6,10751.385874451595,12022.4651097329,91.23527594063117,16.593966943579886,296.39034967321703,89.19058921085038,0.000264161887703548,0.00025381351126756846,0.009268966080890867,4.978857778934749e-10,4.978857778934749e-10,4.978857778934749e-10
0.7959183673469388,1.0e6,1.0e6,11385.00762334172,12376.22456061486,92.53687314171924,17.423189128125642,306.0173557586328,97.17871335605878,0.00030768016893358816,0.00028582505923015704,0.009458769551069732,5.151144575590648e-10,5.151144575590648e-10,5.151144575590648e-10
0.8061224489795918,1.0e6,1.0e6,12853.549085078312,13213.421586023538,96.46596920269732,17.497599426281617,306.4549543756315,102.5172806965201,0.00031306387961578324,0.0002892842257809638,0.00989299675185091,5.223096651297947e-10,5.223096651297947e-10,5.223096651297947e-10
0.8163265306122449,1.0e6,1.0e6,13851.776649790856,13912.089964604169,106.92222656605684,17.717168959961846,318.40217011116766,104.0173223437895,0.00034044246789604465,0.0003139146158097162,0.010142077658026693,5.564075335754629e-10,5.564075335754629e-10,5.564075335754629e-10
0.826530612244898,1.0e6,1.0e6,14843.030333248827,14717.974602569888,107.83390252952113,18.68515442641991,338.7613171009686,105.77180971854978,0.0003440170336210466,0.0003216059337647285,0.010261595314941507,6.053166777560193e-10,6.053166777560193e-10,6.053166777560193e-10
0.8367346938775511,1.0e6,1.0e6,15062.54936572606,14844.141388197622,115.39747076255692,21.742380814555,369.935084609294,113.57575954415809,0.0003620640146409099,0.00034890146074927444,0.010854376603097625,6.450658502493522e-10,6.450658502493522e-10,6.450658502493522e-10
0.8469387755102041,1.0e6,1.0e6,16044.294073788116,15017.085183878475,117.62053213690781,23.0794620490564,387.9203636874244,120.09470525203594,0.00040822859594617794,0.0003631617149262225,0.011229060081653329,6.634686466939132e-10,6.634686466939132e-10,6.634686466939132e-10
0.8571428571428571,1.0e6,1.0e6,16213.76234085094,15055.906156644656,117.8880337885033,25.207534932661417,388.3327479652959,121.17536929050951,0.00041119597745295527,0.0003655872954726842,0.011957241224552754,6.955972829979108e-10,6.955972829979108e-10,6.955972829979108e-10
0.8673469387755102,1.0e6,1.0e6,16298.641906502304,15388.973084481744,119.80096759182348,25.799425004879918,397.02108696722564,125.77993105682401,0.0004758969188146976,0.0004051965154420052,0.012120717646902403,7.274201421506758e-10,7.274201421506758e-10,7.274201421506758e-10
0.8775510204081632,1.0e6,1.0e6,16729.183879998367,16315.24029112147,132.3505713047069,29.008087744947005,417.5743778627217,127.13504777418285,0.0004787149837188883,0.00040593647385861714,0.012818224041995296,7.69637331467076e-10,7.69637331467076e-10,7.69637331467076e-10
0.8877551020408163,1.0e6,1.0e6,17448.323843777667,17159.665866669944,142.27514964689732,31.886675514632902,435.1735767899129,132.98382746458415,0.0004991694293224572,0.0004184542085858605,0.012822235633442614,7.829345975302511e-10,7.829345975302511e-10,7.829345975302511e-10
0.8979591836734694,1.0e6,1.0e6,17522.010244320943,17407.139119860225,154.77317214117926,31.997347183286646,494.7619485979111,148.55034577451565,0.0005250597335174092,0.0004962084071846478,0.013764725338245314,8.484834288067286e-10,8.484834288067286e-10,8.484834288067286e-10
0.9081632653061225,1.0e6,1.0e6,17954.52653160305,18173.5422935986,155.95379106834477,32.52676264141305,526.6655275234979,157.4142648004983,0.000549537590312508,0.0005296958230887738,0.014484212225101661,8.58046779907179e-10,8.58046779907179e-10,8.58046779907179e-10
0.9183673469387755,1.0e6,1.0e6,18926.205344972124,18302.763065354535,157.7303465275713,34.45231270696014,528.810514804826,182.74504429812495,0.0006015895646086037,0.0005674347658443423,0.014642795505346976,9.301481221611269e-10,9.301481221611269e-10,9.301481221611269e-10
0.9285714285714286,1.0e6,1.0e6,20274.15089442697,19402.001130248445,158.58465817415077,45.722676046600995,547.433106554013,183.84745317805482,0.0006474243440943023,0.000596677412439536,0.014968462420676096,9.509873154811606e-10,9.509873154811606e-10,9.509873154811606e-10
0.9387755102040817,1.0e6,1.0e6,20379.868851421994,19692.168597028805,176.13954581872952,47.683873160321994,594.0795498476834,184.12845525573232,0.0006563584489478372,0.0006235720914823409,0.01630463886788511,9.883300644626842e-10,9.883300644626842e-10,9.883300644626842e-10
0.9489795918367347,1.0e6,1.0e6,21394.28505497483,20256.17101858397,176.22481941172674,47.788284393892674,759.5397490939691,185.18468061474866,0.0006778856313603053,0.0006415067336709297,0.01715428993687672,1.0522790950347246e-9,1.0522790950347246e-9,1.0522790950347246e-9
0.9591836734693877,1.0e6,1.0e6,21745.550458933896,21699.464938514928,184.8556137190191,50.575024085027,940.3755390701875,187.1769539513121,0.0007125646166300363,0.0006673832600403621,0.018358491719830852,1.0983091963885442e-9,1.0983091963885442e-9,1.0983091963885442e-9
0.9693877551020408,1.0e6,1.0e6,22166.05165397175,22039.144177378537,191.20502269704258,57.0613054051805,996.255432907346,188.22777545464544,0.0009038254366799964,0.0007198747730425522,0.019693764485777223,1.116706790789252e-9,1.116706790789252e-9,1.116706790789252e-9
0.9795918367346939,1.0e6,1.0e6,22244.328843223022,22430.066610272752,195.60745222538134,59.147661574909066,1056.4843205383147,212.51695048492525,0.001112622264586383,0.0010504430228040235,0.019761448863335196,1.1422777758211883e-9,1.1422777758211883e-9,1.1422777758211883e-9
0.9897959183673469,1.0e6,1.0e6,23290.73555282331,23651.322128782052,197.73901159092358,59.915707101527794,1067.2076930449985,230.2476067389038,0.0012222222157511392,0.0011271389631760953,0.020206453278690088,1.2045809399286623e-9,1.2045809399286623e-9,1.2045809399286623e-9
1.0,1.0e6,1.0e6,26989.667153668095,24150.202843376108,220.4890146072771,73.28407069286872,1143.295800385834,237.4796306604891,0.0012999068102583292,0.0012165061063385445,0.020977407576335004,1.2670011455393361e-9,1.2670011455393361e-9,1.2670011455393361e-9


==> data/solve_pde-poisson-0_3/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,1.45160987598310113822149314262611393e-01,3.33994554555538264228419266821285843e-01,9.66227112321512240414883368404827598e-02,6.55995833288178232803260414487658509e-02,6.16312142323282167894541035604391124e-04,5.67156426302559876205517072320155355e-06,6.16312142323282167894541035604391124e-04,6.16312142323282167894541035604391124e-04,1.26317268785559449298582078789572448e-09,1.26317268785559449298582078789572448e-09,5.56550679895437294009742040339641303e-08,1.03937702831081662902204127381035830e-16,1.03937702831081662902204127381035830e-16,1.03937702831081662902204127381035830e-16
PDE,Inf,2.54365141109942741556764046005568832e-01,2.10855713511211102234349716935496102e-01,1.17972251781165178305936581642192398e-01,1.02995734859008382630097311682731572e-03,2.81896020479810656112742705183438931e-04,4.16886951644280619616383663676144274e-03,1.02995734858998625797584105251275360e-03,9.24890228015515704212533837723044338e-09,3.72941123788741038171032215774757308e-09,1.08656864569732800879653389903096119e-07,2.04628787769224815714967191329083643e-16,2.04628787769224815714967191329083643e-16,2.04628787769224815714967191329083643e-16
PDE,1.10767540751393302436154764624066432e-01,1.86326637072127878578529113575646096e-01,9.66227112321509507413789228803150681e-02,6.55995833288179726182945273308412643e-02,6.16312142323424595161758989968500564e-04,5.67156426303331823608742173597970713e-06,6.16312142323424595161758989968500564e-04,6.16312142323424595161758989968500564e-04,1.26317275005646219419419473049025884e-09,1.26317275005646219419419473049025884e-09,5.56550677862971311421130981532140113e-08,1.53166117696673917878406815391865661e-16,1.53166117696673917878406815391865661e-16,1.53166117696673917878406815391865661e-16
PDE,Inf,4.21577616911921583064965981629470763e-01,3.38955573211644936750940226991439810e-02,1.14184898459432587168701588195971055e-01,1.79155568179862582801873755004925121e-04,2.21233688598448645460301384325524690e-04,3.04328899039809055945327363852436907e-03,1.39373467929203497933474825277086484e-03,5.45541016519795909302138000304205947e-09,2.48897360676700354397585545876659555e-09,1.01858493623099018067545434800070272e-07,1.10754261191738350200357504995029715e-16,1.10754261191738350200357504995029715e-16,1.10754261191738350200357504995029715e-16
PDE,Inf,6.77697666466216040408978196863709730e-01,1.62928365489124647661691465064728636e-01,8.57659195081110506338058852938802720e-02,8.43556433389522955571367625867766894e-04,3.64996648725947801630967193271510932e-04,6.16543776325918000810007598660772357e-03,7.25927371135714402484972236224524807e-04,6.25941956658633876178422996275682554e-09,6.25941956658633876178422996275682554e-09,8.25335654197521980910707057500211884e-08,3.45911032820188390627907623767988898e-16,3.45911032820188390627907623767988898e-16,3.45911032820188390627907623767988898e-16
PDE,Inf,2.71842186004988547045221768461875019e-01,1.32776491457611741040333730284008055e-01,1.09028637414120632251666479738760292e-01,4.66925041744758107553831785098542454e-04,2.16973772341247909041504198977301675e-04,7.25494408560810370303148250116716518e-03,1.32499641610545744210973831895433994e-03,5.00412029245441133575833950414705337e-09,2.75867745237430765479071314439268333e-09,9.45224748648301150896446439132920990e-08,2.60729324441140933413835147805454725e-16,2.60729324441140933413835147805454725e-16,2.60729324441140933413835147805454725e-16
PDE,Inf,2.61263737679436981782853066882666733e-01,9.66227112321511217545499370441316671e-02,6.55995833288180279860236655698172504e-02,6.16312142323647922299870803859308650e-04,5.67156426242530821519257870527202062e-06,6.16312142323647922299870803859308650e-04,6.16312142323647922299870803859308650e-04,1.26317307239063381484633467744048933e-09,1.26317307239063381484633467744048933e-09,5.56550677164998247425700812195370297e-08,1.21422758978219969340671781313790283e-16,1.21422758978219969340671781313790283e-16,1.21422758978219969340671781313790283e-16
PDE,Inf,Inf,1.42576305921637657863772696104096373e-01,7.65787328825410778440466744403647256e-02,2.20749983808103354348791569514923795e-04,2.03874562866841172615300247388698757e-04,4.93311407360237639308702693717667095e-03,1.00442703767125388390655477631131343e-03,4.91005863333332668270453461455207543e-09,5.07156189892320467420264290931490766e-09,9.61000587368948062613650128680257691e-08,4.42949927879261993963037181026399831e-16,4.42949927879261993963037181026399831e-16,4.42949927879261993963037181026399831e-16
PDE,Inf,inf,1.60380960428309485308446404522840815e-01,9.78264525758506384400717608294648340e-02,8.50820297632400417685744122941446487e-04,3.33826189885448243454234952886855289e-04,5.54315407560021308925301712039905444e-03,8.98966358445990334068057746173495982e-04,5.72407446841440142408834814684973885e-09,5.54588969276272652230427945059944416e-09,8.75308284108938193710256280594364589e-08,3.22183325327564864205448958582589693e-16,3.22183325327564864205448958582589693e-16,3.22183325327564864205448958582589693e-16
PDE,Inf,Inf,8.11922177088303444006645732066481625e-02,9.00223247365110606905162227546059907e-02,6.61896318768102123318914899362203196e-04,2.19248685180455485006187157858506451e-04,1.39731344096033446060961850005435575e-03,7.33630719246551116541889189628240187e-04,1.36979943258798792873649248495221283e-09,1.51285873580614037265134138423180280e-09,8.32886509543557483123348103628005943e-08,6.49722000670760735111487243663465833e-16,6.49722000670760735111487243663465833e-16,6.49722000670760735111487243663465833e-16
PDE,Inf,Inf,3.80790638897745914494328653177043552e-02,1.10072477418481631294985916119052724e-01,4.01371521096324947679993900672133624e-04,2.24881343888326543923059736656045433e-04,3.28138634532934864200051773266649008e-03,9.27580802304955667214123944562683087e-04,2.92398485868075622178941960643900826e-09,2.93407453588606276658391355235929571e-09,9.57249923934100371042765975191483783e-08,5.46376018206473713814386563705930985e-16,5.46376018206473713814386563705930985e-16,5.46376018206473713814386563705930985e-16
PDE,Inf,Inf,9.97230918517369082401429633723591577e-02,7.43095881480794851869056348703310439e-02,2.29422341783471897240903066362295652e-04,2.04470364414127528726681614518038100e-04,3.20793533869769878192372693636866593e-03,8.45528020396091728201374281459344128e-04,2.12790159976284163913504606296074657e-09,1.06169843388160182027300488638185687e-09,9.49620858093870651484623926213607631e-08,4.94729809924730504399317978831329897e-16,4.94729809924730504399317978831329897e-16,4.94729809924730504399317978831329897e-16
PDE,Inf,Inf,1.32559387358672087276896962739336408e-01,7.48055288852931047658124370630375992e-02,8.26192688376354016268480989381117494e-04,3.32753029948768108410675432679363565e-04,1.44125345028915931164078990890961774e-03,5.87693236152708898660493245324120570e-04,4.17372837934194755722972539154067834e-09,2.61265526257770641104489484957265743e-09,8.92085881944022300773275531952188456e-08,5.22972836995455153145043482758868784e-16,5.22972836995455153145043482758868784e-16,5.22972836995455153145043482758868784e-16
PDE,Inf,Inf,1.26970266114340691819642322091222093e-02,1.05439734893847189378550728845397923e-01,2.91281428547966501449007030227401031e-04,2.07114550655343735123223419603063103e-04,2.97567777517410367418352383628979598e-03,9.51312630791860828375560082587337469e-04,3.81647099533607747137088634375779761e-09,2.62903557719359922101975767241591905e-09,9.29985569324022935156786946566678827e-08,6.01270825359716171798766574742815698e-16,6.01270825359716171798766574742815698e-16,6.01270825359716171798766574742815698e-16
PDE,Inf,2.26515438460068748990267777973716042e-01,9.66227112321508821855116011178297945e-02,6.55995833288180228465701190818645848e-02,6.16312142323721626876163217732315485e-04,5.67156426282950872070468921009458369e-06,6.16312142323721626876163217732315485e-04,6.16312142323721626876163217732315485e-04,1.26317290226348620508682327255617116e-09,1.26317290226348620508682327255617116e-09,5.56550680160697880151418955629513816e-08,1.97020005550377879694511282414285403e-16,1.97020005550377879694511282414285403e-16,1.97020005550377879694511282414285403e-16
PDE,Inf,Inf,1.95496007750657255745430119694755567e-01,5.38609339762338170718516595593704835e-02,1.00370884076409267722688662841372571e-03,1.93472839698079420970253978773922713e-04,2.81513187177171473300477879447964451e-03,5.97026157570776626104232754256137244e-04,7.18555227257608968141121920216590057e-09,3.94344585401237336805190960905550557e-09,9.41698843752314199905096444583945824e-08,1.91231741212845518605580231460089678e-16,1.91231741212845518605580231460089678e-16,1.91231741212845518605580231460089678e-16
PDE,Inf,Inf,7.72585952838541189968773132436960880e-02,6.95128276541391011538968422623034025e-02,8.44750572005274352330598902287719213e-04,3.33001606011575245057094784317608200e-04,2.37379842966016196107864041042071876e-03,8.55602208532650064443867319725578478e-04,2.78867290225585160330855008953014187e-09,2.07604098756444793137562609431607498e-09,8.97967701800767138126627585599159337e-08,1.12906614563346283703785335190427469e-15,1.12906614563346283703785335190427469e-15,1.12906614563346283703785335190427469e-15
PDE,Inf,Inf,1.24294288171407960646090754935165479e-01,6.97612094254276255690311592105250200e-02,6.64519767321271342961182992425612450e-04,2.15473729024352106078321102452010696e-04,3.70594873079399798292750225494570858e-03,6.64594318457431426555213302984106236e-04,2.87531514505671761322706028875933747e-09,1.38681546639171542283535735917620298e-09,8.18363687231208011041656721464884500e-08,9.00072787670360740405167074051391062e-16,9.00072787670360740405167074051391062e-16,9.00072787670360740405167074051391062e-16
PDE,Inf,Inf,1.30894954122629608714032014614915292e-01,5.92075422478605364765030655580492229e-02,7.62111374836919855819151736428556270e-04,1.44097847899353663889962740669188432e-04,2.73483368166948213258226221484458783e-03,6.82859472942312364709330732862956707e-04,3.63985258765895619334648788070451342e-09,3.12579282176281346769154953189234111e-09,4.65647999025777182791101932437500920e-08,7.98171863792929347751674370282313315e-16,7.98171863792929347751674370282313315e-16,7.98171863792929347751674370282313315e-16
PDE,Inf,Inf,1.18538319139595641694002468596306955e-01,5.71372466229373175633705043005302447e-02,2.34189080591636713967496986403743223e-04,2.02808004219443702444040925465197670e-04,1.26361002145542639034571797276043515e-03,9.17055012249071599144473345311694693e-04,3.39457185672388306876419021124852469e-09,3.34595213506225590327963196505994143e-09,9.40337815003092264529513865862320377e-08,9.10272529514877667865664873313106153e-16,9.10272529514877667865664873313106153e-16,9.10272529514877667865664873313106153e-16
PDE,Inf,Inf,1.07088689771699271888545865169080189e-01,6.51847593820638731223780274740377976e-02,6.63914076877922874296641907943013018e-04,6.77304550798773145848490306852806028e-05,2.80921927746652444191240209909975336e-03,7.34379349172201687282177146202116502e-04,3.25732265653019348162856374398300008e-09,3.07010448371251963754012707840074536e-09,5.32904146221295829342017326028541817e-08,8.04264603854923447376261886759503017e-16,8.04264603854923447376261886759503017e-16,8.04264603854923447376261886759503017e-16
PDE,Inf,Inf,9.34850384609182936793071188308743957e-02,6.59422940519360640728490728223786384e-02,8.18773029674045724939902089826927510e-04,6.85458690451081885389967452158292754e-05,9.68734263015518811179501697273309583e-04,5.10110758269665304266943559979442526e-04,2.21625527971666121463105445465890291e-09,2.37620458278856672920985712536377161e-09,6.88002293497756382246544680950481573e-08,9.73093582287442974261241213321441172e-16,9.73093582287442974261241213321441172e-16,9.73093582287442974261241213321441172e-16
PDE,Inf,Inf,1.51525709055517005347972817366669062e-01,6.75465167344279720337242909224278315e-02,8.41633874807670227649842707780982930e-04,2.25264135999297919862056355327878169e-04,3.97643776158500822725078740294438808e-03,5.56651580855626868041504928578735525e-04,4.99934109274391096828225064659074989e-09,4.24803553273240633979535702354186593e-09,5.60093732883193908441012262874588024e-08,9.61435620341634465655975242861698314e-16,9.61435620341634465655975242861698314e-16,9.61435620341634465655975242861698314e-16
PDE,Inf,Inf,1.31803171422782400153189325448977328e-01,7.49892642626102341154950335293258414e-02,5.79713799276709084793004281914152674e-04,8.68887748377675617079451016614265096e-05,1.73031826041366273820884956768632918e-03,5.89614802957965716331597135362475614e-04,1.35521188461387597733638008184851711e-09,1.81418944380770016342700184151639174e-09,6.28536386168646253071010971657100333e-08,9.69672862287769074926632435010710738e-16,9.69672862287769074926632435010710738e-16,9.69672862287769074926632435010710738e-16
PDE,Inf,Inf,1.17948582969171186122711086715440653e-01,7.04353792787015737623431731572997881e-02,8.44565701561837282905224121987993086e-04,3.33699791671809326251803362376397379e-04,2.03871798192362290307070084729289882e-03,8.50701132595260418326242348537626267e-04,3.65929269908761863129759850471132152e-09,3.66339814129405030892602347300835603e-09,9.01587425211553523395566113850562230e-08,9.84534688386494935610230749896259427e-16,9.84534688386494935610230749896259427e-16,9.84534688386494935610230749896259427e-16
PDE,Inf,Inf,1.23389826529642723229036530431205764e-01,6.71642983052548658923555175774769664e-02,7.61787786962126607871298367685757964e-04,1.51908853900399621340554210899336992e-04,3.70747378410985259859890275395601603e-03,7.14411923915503736475536855483828438e-04,2.76834828912727655131644470166648128e-09,1.05551210135689642568783772412404421e-09,9.50132233285446798675073208975750702e-08,1.19685846531014017089000108560793960e-15,1.19685846531014017089000108560793960e-15,1.19685846531014017089000108560793960e-15
PDE,Inf,Inf,1.28549673377939326064517703256806438e-01,7.77154958469107339770977182598737714e-02,5.79667118233598711010122300213850692e-04,1.73750689005686237178191443684489632e-04,1.37868157473569815666513594774599818e-03,5.25054343195302031297456174693177222e-04,4.09982924922655504084785844997682732e-09,3.69164872604623078505720906242667617e-09,8.07363483773046936476846515331682616e-08,1.02368464086777995055409500673549894e-15,1.02368464086777995055409500673549894e-15,1.02368464086777995055409500673549894e-15
PDE,Inf,Inf,1.17863065802952283144494725822065855e-01,6.25032298598993467130839357034156378e-02,5.51291527269006531088915481912052047e-04,1.20359738981195322180498038121381348e-04,1.64727679765674507754480190660308518e-03,8.00801387882141433579638725333545648e-04,4.62868924234667249342644293940730448e-09,2.46858961449069550555608314585076406e-09,5.55132896570240421776214711538854964e-08,1.14594646769768500158926682553371240e-15,1.14594646769768500158926682553371240e-15,1.14594646769768500158926682553371240e-15
PDE,Inf,Inf,1.55982168328894491849249270131928392e-01,1.04111127362882863740818766433928933e-01,8.35532712401810352983309005550247998e-04,3.33982486359162225393851232718395235e-04,5.50985505505770478617908104687378916e-03,5.69084904929130494128957068564574188e-04,5.77792747015761754660231074885372751e-09,5.48152966039027297150230296088166084e-09,9.02138986650551239602264762025209459e-08,1.16140383622305007472498495008438870e-15,1.16140383622305007472498495008438870e-15,1.16140383622305007472498495008438870e-15
PDE,Inf,Inf,1.26834851667744449809707136256008338e-01,7.43310420813688900202203400611527358e-02,5.43347864916595524640266985865012668e-04,8.95635243457736486523282101174171380e-05,1.86865701537634026292197831951634198e-03,7.23857095535849383791473232074701041e-04,1.59554551637076889664038438284924225e-09,1.39986935090857119557007397262182177e-09,6.14128188211472642339118033562026479e-08,2.02544439225738373189547844190322811e-15,2.02544439225738373189547844190322811e-15,2.02544439225738373189547844190322811e-15
PDE,Inf,Inf,9.16674292299538880827692976739342346e-02,1.08316879511496160933423723560547424e-01,6.16312142323518843478081871396699201e-04,5.67156426268053412968694534199692105e-06,6.16312142323518843478081871396699201e-04,6.16312142323518843478081871396699201e-04,1.26317261779831721032381751323251879e-09,1.26317261779831721032381751323251879e-09,5.56550681415416742679158598133679103e-08,1.33343821436100809433847561030468094e-16,1.33343821436100809433847561030468094e-16,1.33343821436100809433847561030468094e-16
PDE,Inf,Inf,7.39987171410129358477565452678607134e-02,1.11539034394431997955963231089717603e-01,6.55735936458196036143359337498572604e-04,6.03547255431194242515137438544851150e-05,2.36944261472263939954500194264625504e-03,7.36553021020689904753569120913981831e-04,2.72377230659462754558929943714669584e-09,2.77774566136205041666151263786301493e-09,9.86115127583048461608362236712234375e-08,1.15981313362611640352338978232162686e-16,1.15981313362611640352338978232162686e-16,1.15981313362611640352338978232162686e-16
PDE,Inf,Inf,7.79312001683381339059176055327716428e-02,1.17391757382711531547684514966930669e-01,5.09003042025190713171462087039085529e-04,3.36208603039789808036755647764211547e-04,5.51376015959738707922173138983516945e-03,5.06504924154792909360601983998843711e-04,4.39677789877520585263220563780171496e-09,5.04087010488780612137262095173564434e-09,9.02398401779885892948992876722825658e-08,1.48856565435221357714022972432030717e-15,1.48856565435221357714022972432030717e-15,1.48856565435221357714022972432030717e-15
PDE,Inf,Inf,1.11186100223884348893587963805331185e-01,1.10106812090024047259287412644599163e-01,2.47242825065146847790292968932106757e-04,2.02779026402746170746613585987053627e-04,1.51401042120115333405164404659546450e-03,9.35157632376214217917516302667901744e-04,4.23696924310481681110397882240958713e-09,2.82645753434092494182975764319565051e-09,9.28001966387977847956495625867914002e-08,2.41783133055042303772001532400304280e-15,2.41783133055042303772001532400304280e-15,2.41783133055042303772001532400304280e-15
PDE,Inf,Inf,6.14991577776468804577500873225783053e-02,1.09246906127550678006863595942073388e-01,6.30889199588210202546719376509344284e-04,8.64318803423983431959528122765931666e-05,1.16995404991834159003316132561829214e-03,7.22772191076353156119471974551090198e-04,3.07002605580681738532074530900075191e-09,3.20763050744432427842722408032062064e-09,4.70147099211138424180195334320029678e-08,1.71870115727007659277067445622157899e-15,1.71870115727007659277067445622157899e-15,1.71870115727007659277067445622157899e-15
PDE,Inf,Inf,6.99127852944820827963319357075206144e-02,1.05470441539862574248450420951261037e-01,6.77327775791038308382897981519405119e-04,1.50263314871227417379533030620010760e-04,7.58698440693715812277005800639350941e-04,5.76031709508318646981454368751636501e-04,2.16194098687564368163073250823582738e-09,2.34500191966844536631123842619452235e-09,8.51373163000872817033840659739251165e-08,1.56177038489789114121517502510769895e-15,1.56177038489789114121517502510769895e-15,1.56177038489789114121517502510769895e-15
PDE,Inf,Inf,6.88481887581138517172790304186779489e-02,1.10429456711731769618371432581857855e-01,6.81896043702067889107127375212222970e-04,8.94461611518535854348490409540864603e-05,2.10279943685614583829455680650308168e-03,6.48819779449748063328914554011557373e-04,2.64694307054799011213676799886352455e-09,1.00603057972773453288455353219286295e-09,5.24619129219208087141278668308215823e-08,1.40507739056868611871690331035071806e-15,1.40507739056868611871690331035071806e-15,1.40507739056868611871690331035071806e-15
PDE,Inf,Inf,7.38786213650158281802967334840933702e-02,1.09743214817155572345130140756072957e-01,2.45275305502492073342893940159188445e-04,2.03672560536855744946344434646724356e-04,4.24245118613634231047644422621058065e-03,9.44145889715756404187207944938829053e-04,2.86175503729533556277870515553847513e-09,2.63439332805064203001900937413053486e-09,9.29068299376148153102405473553513958e-08,1.74963049600248201376099287913895933e-15,1.74963049600248201376099287913895933e-15,1.74963049600248201376099287913895933e-15
PDE,Inf,Inf,9.35892509763392467277484944279027473e-02,9.59663812797514778403864450820147776e-02,6.16221797763455406184582557084161224e-04,1.81327066759465368446474903901884485e-04,2.69028329030805187533601595937140532e-03,5.36666830786408729081103373540519597e-04,3.02537763650085282933075124097661736e-09,2.53469672248286878550815264946239017e-09,8.29748932052968264212760129940453884e-08,1.71621808870512220956670881333744291e-15,1.71621808870512220956670881333744291e-15,1.71621808870512220956670881333744291e-15
PDE,Inf,Inf,7.44711384445029240110684564761841118e-02,1.00592328636902338111133785533976702e-01,5.95694532614995831055070618687739375e-04,5.10966232235990604318957292315263835e-05,1.84840510169245220638560979579577920e-03,5.19248888938822950135742961569571983e-04,1.98220369152240528066984573603768374e-09,1.83916200533278061486790327075368363e-09,8.84097931367109769554126596764730546e-08,1.78387636526801994427899747430122393e-15,1.78387636526801994427899747430122393e-15,1.78387636526801994427899747430122393e-15
PDE,Inf,Inf,6.72330920522595125967417767867008419e-02,1.01785260643086179942658354220125393e-01,8.45261459154145688365214420080139169e-04,3.34591956756942209920433844080391476e-04,1.12487216498906659139180833346148909e-03,8.48707476009049294464458966553673231e-04,2.21924315803619434834855109058681667e-09,2.36781131529512879857850896690459321e-09,9.02528745909545825932485568420386754e-08,1.81319955637866034818754531690907694e-15,1.81319955637866034818754531690907694e-15,1.81319955637866034818754531690907694e-15
PDE,Inf,Inf,7.61092091132442886822709060864129492e-02,1.04909205544227696967792561575484510e-01,5.23590105581485808627048786538810788e-04,1.43662177781208949994629512096777980e-04,1.02976803806719472937625561467181130e-03,9.03324538744037383835883665168303398e-04,4.50723983480112420705203171601447630e-09,2.52344417683537898890874527760767135e-09,4.54634451275913454955149324256610334e-08,1.90297311167095884429123501607350774e-15,1.90297311167095884429123501607350774e-15,1.90297311167095884429123501607350774e-15
PDE,Inf,Inf,7.03048560373765022365400635122849050e-02,1.03512605088712680884078013995400777e-01,5.37929747546799544545366246557591283e-04,7.26382376270507409480384470568324017e-05,2.07305937839085374483247059932466728e-03,8.20635179885288673974746318930302865e-04,2.37953904396392883607762629408747807e-09,2.52493530360474470610465574052617655e-09,9.03943087383829780434325638136277659e-08,1.80488920183011488531836500551023990e-15,1.80488920183011488531836500551023990e-15,1.80488920183011488531836500551023990e-15
PDE,Inf,Inf,7.57362843299723313473739481084800410e-02,9.72073708704908384285598853729415857e-02,2.36466354625111186986476775638164749e-04,2.02479072597086247408135665624767374e-04,2.61719265036282327753313445210833545e-03,9.37701199992975254317275985274708083e-04,2.34726582226573468114085869189821164e-09,2.54546263397393018025914733785528151e-09,9.34419592069295557226233757423845098e-08,1.95394970747221737576846444098042901e-15,1.95394970747221737576846444098042901e-15,1.95394970747221737576846444098042901e-15
PDE,Inf,Inf,7.36036841057907116637812224616840674e-02,9.55074443377195161956667628600182884e-02,8.25372812178896656207051707482178386e-04,8.37311317399753155372885041011480590e-05,3.79145577781040672503187481063232177e-03,9.90891166867586699982703255005897375e-04,2.81534109782892074256266822951921723e-09,2.74657498593753026771062779347431510e-09,5.93231229615049600917714975831149157e-08,1.94149639834026778666482870747147324e-15,1.94149639834026778666482870747147324e-15,1.94149639834026778666482870747147324e-15
PDE,Inf,Inf,1.02218349961896828289867133197757853e-01,8.85467248863027971933870427451954119e-02,5.73418438331176356737093973178063031e-04,7.06213149383861907037710527017846269e-05,3.74906332034965761494321318226944641e-03,8.73165482422792580883933102800058256e-04,2.21576889803497599140285847851294379e-09,2.29088204901165661971158309949366695e-09,4.19578410847969372425997088477342873e-08,2.13858879940184951812418997264047326e-15,2.13858879940184951812418997264047326e-15,2.13858879940184951812418997264047326e-15
PDE,Inf,Inf,4.92996412531402728236079035525311724e-02,1.09541913496820793797766825488666710e-01,4.36829826447351915566519127499612529e-04,2.31702002222994653991398339769829497e-04,3.40626269135805854918879180231534773e-03,9.29845274162113709652185729019747220e-04,2.89727368925988482487139449897136440e-09,3.07401427983223572496738869812869353e-09,9.62060327198107609697849128000657260e-08,2.07279941784219198874831360359447696e-15,2.07279941784219198874831360359447696e-15,2.07279941784219198874831360359447696e-15
PDE,Inf,Inf,7.80227713677961614582736521437009311e-02,9.34750076420319652396239408881260699e-02,6.94559729841824689412381690494169506e-04,1.97587439442135375155929231485747793e-04,1.32055558371205052778816246244527400e-03,7.38398106012556150742830653809851788e-04,3.09674898678241644039712365789579904e-09,3.17059268932384020848706557383565832e-09,6.87030490307661226651017931153305221e-08,1.97890123726199950327077186644773849e-15,1.97890123726199950327077186644773849e-15,1.97890123726199950327077186644773849e-15
PDE,Inf,Inf,1.10096047416949027902578208041233554e-01,8.05329399537381219015858713721121490e-02,6.65059560635829756061703483633851212e-04,5.69086990387401538530791786982677780e-05,1.00409609966127357083278640512426925e-03,5.13556197765192482321109626228351929e-04,1.52712911966698472422922258817734370e-09,1.00103615606851217839330652329920210e-09,6.79401222681494948546393977186514870e-08,2.20597964815063859120808516137995970e-15,2.20597964815063859120808516137995970e-15,2.20597964815063859120808516137995970e-15
PDE,Inf,Inf,5.72106126692005491651115511694838965e-02,9.85817134349076115550294826257230064e-02,4.84925313834844242759406968849288200e-04,1.72544955634085621662089408287174103e-04,2.88108573238400475221282928618619696e-03,5.37314085023339353708511739916729531e-04,1.89416796576290485694061456560322049e-09,2.15621316387565872157525185421445669e-09,9.28382976746666112543501720876536933e-08,2.23284954038072510991887119304340325e-15,2.23284954038072510991887119304340325e-15,2.23284954038072510991887119304340325e-15
PDE,Inf,Inf,8.50565095131234198079651485784422185e-02,9.03904057982774043263288957417289337e-02,6.81441803840830483880652223163577043e-04,1.11576990443570293400779173941964711e-04,1.42720289353138451696176957623627604e-03,5.45199552488130842048770285966076588e-04,2.21401446363504228579178061760378902e-09,2.13186387214548727813460108870599767e-09,4.62118545585380179692721565487718553e-08,2.12213362669678882839625452527543436e-15,2.12213362669678882839625452527543436e-15,2.12213362669678882839625452527543436e-15
PDE,Inf,Inf,8.02424134837717870395256467969043629e-02,9.07463986117764481917206855759130722e-02,5.37186457199210699642949803146242756e-04,1.69962055207944141540623841767157628e-04,1.73500370690139586420329435483745845e-03,8.64980960349363031300145427920691825e-04,1.76090813364430773439130358272403638e-09,1.75531489979573475089901863333456393e-09,7.36386473221454362026593371348739469e-08,2.21455800739773690250612699838789881e-15,2.21455800739773690250612699838789881e-15,2.21455800739773690250612699838789881e-15
PDE,Inf,Inf,8.26203289871595343267203728138654830e-02,9.14647692615963071699854554228018293e-02,6.62444757962854904989725104029336023e-04,6.13169024498738594521016709382036768e-05,2.65011070038328380393388797297171470e-03,6.39292347147047600375846963375754196e-04,2.64700361574186303055155988545461028e-09,8.03937023634061076489867919656197349e-10,6.74719308203804672674116846413202628e-08,3.60524554703761132123292562314001255e-15,3.60524554703761132123292562314001255e-15,3.60524554703761132123292562314001255e-15
PDE,Inf,Inf,8.44684167079163316056431007314737429e-02,9.14984179193790956520336174946808594e-02,6.86113469937345533515779806126304917e-04,2.28013569456390677134910354980175615e-04,2.92757625769358096631741343583818657e-03,6.84913275892017654131778418814362930e-04,3.40067411805457406658273470875403827e-09,3.25495476762827106756280077768439374e-09,7.90519130447960298927534108770402871e-08,2.45375305050851852570905494192245263e-15,2.45375305050851852570905494192245263e-15,2.45375305050851852570905494192245263e-15
PDE,Inf,Inf,8.57734053596888811188874695200656070e-02,9.06569695501697784317054994326454957e-02,5.21223601726616218383773865903839689e-04,1.02487247645353250256567635387347850e-04,3.83788548863055337674354347762132620e-03,9.03308388033030229130510049366211202e-04,2.26016290963506484220417773074553372e-09,2.04405191381548747879911542513232100e-09,7.15395505739287807516103452155139897e-08,2.69761853175377800609057411183994108e-15,2.69761853175377800609057411183994108e-15,2.69761853175377800609057411183994108e-15
PDE,Inf,Inf,7.81911164278162374078336688148472174e-02,8.83637393925404321050107602303276096e-02,6.59157209660951949807143885715115279e-04,7.02710294199552283563402609237434866e-05,3.72895043230550843685360729381512896e-03,6.30728238333211381992477005479184738e-04,2.50925984247502606008683189006754957e-09,8.69453114827300775436580875755802926e-10,6.22088592784558162873385178554835248e-08,2.40331200064028861380643916522593983e-15,2.40331200064028861380643916522593983e-15,2.40331200064028861380643916522593983e-15
PDE,Inf,Inf,6.63679555806157763994709048688835779e-02,9.48411997762164900261489447783347254e-02,7.46221492836229562241791058391614334e-04,2.01717919946041655727802584327187812e-04,3.16869380276301404270195593621767935e-03,5.52153723274647092956661229385170322e-04,5.82506513659874002758697101416167061e-09,5.50276680836494671955545561641708828e-09,7.95481178791669851974241687347092742e-08,2.21287457929142047661262001111531744e-15,2.21287457929142047661262001111531744e-15,2.21287457929142047661262001111531744e-15
PDE,Inf,Inf,8.64926737061791846733896759648028408e-02,8.91775651061404134429518461727295352e-02,4.97843989228636333362015900621272567e-04,2.43291560747889572793154650470673277e-04,2.38474824851156927031495840009428230e-03,7.83303846148208856421606897280351380e-04,3.32307546760491828587265282571725153e-09,3.40874338137600081283434389873157965e-09,5.85196700323889725795523921938148296e-08,2.54759630596722343217763240394427753e-15,2.54759630596722343217763240394427753e-15,2.54759630596722343217763240394427753e-15
PDE,Inf,Inf,8.88440832615061865046067636908158285e-02,8.45100111628051175654419962255006859e-02,6.05001562155422538601983032952340007e-04,1.20223209358749470299347801238493764e-04,1.73334076954506701313116931599363719e-03,5.84401390023938319334921784646358393e-04,1.99825887982576241970882842334208252e-09,1.74095039971362189781549919907084617e-09,7.19742188933459393233317184182324943e-08,2.61082179267729087596546912439035781e-15,2.61082179267729087596546912439035781e-15,2.61082179267729087596546912439035781e-15
PDE,Inf,Inf,7.93108829567599907426699987008328636e-02,8.62781217539347444275444001795474298e-02,5.76506300820702560063969668204480086e-04,8.58488953412217615229951088684045315e-05,1.35829294281294821801751821366935844e-03,9.14127147950621870467521357707591774e-04,1.61919724242045190004885003688211596e-09,1.70440707324282046596687428279004206e-09,8.13535477796834099779155751730406294e-08,2.56875973020655794593236925009303751e-15,2.56875973020655794593236925009303751e-15,2.56875973020655794593236925009303751e-15
PDE,Inf,Inf,8.74555253493708739555044688654176261e-02,8.28111184363281679216132977519844669e-02,6.18621359849962861992895362344261347e-04,2.90689538610910702270326551869854990e-05,1.05480164361403546400513633714953860e-03,7.70648961025786144861704359241813619e-04,8.44813183369802716639807309583714041e-10,1.21128787752151871113618681839235948e-09,7.05073772019449444132509983064792050e-08,2.56489370882623543337534258198911963e-15,2.56489370882623543337534258198911963e-15,2.56489370882623543337534258198911963e-15
PDE,Inf,Inf,6.71644318987825820013238070069965053e-02,9.88813797822829923010596993650626488e-02,2.40237544310344875914565746985939412e-04,2.03217922603504542621730372255039144e-04,4.73677383315618454485411974079156655e-04,9.43133847206082410033818335408688045e-04,1.62813987608911341504791226650527909e-09,1.38532308015878704666024550559831825e-09,9.29128732789847616804458509988638522e-08,2.63030830373592375722290813736246800e-15,2.63030830373592375722290813736246800e-15,2.63030830373592375722290813736246800e-15
PDE,Inf,Inf,9.28703076825049365203891427176934948e-02,7.58346826661635566918744635279063804e-02,6.16312142323732899624219921091585068e-04,5.67156426263256175237824715288441284e-06,6.16312142323732899624219921091585068e-04,6.16312142323732899624219921091585068e-04,1.26317291742581577080877909183966526e-09,1.26317291742581577080877909183966526e-09,5.56550679025507109259726472184117861e-08,1.57323896788539208429332725334294649e-16,1.57323896788539208429332725334294649e-16,1.57323896788539208429332725334294649e-16
PDE,Inf,Inf,7.67879374153363502924298072463036136e-02,8.81417278512105761465340801761182400e-02,2.36794485217844463699326663296902060e-04,2.01716312041288824646062399189902503e-04,8.45041434663722206193429445645702988e-04,9.43214173147641689103135473578540086e-04,1.63688942438655650280408701196262685e-09,1.69791076090823814650360178798147130e-09,9.32808561431084068075992177218260808e-08,2.57026405783679611381950907524183454e-16,2.57026405783679611381950907524183454e-16,2.57026405783679611381950907524183454e-16
PDE,Inf,Inf,6.66552296416224061088271327655081953e-02,9.73248799073765669145015097839449255e-02,5.75712481006164257376403632854554274e-04,5.09585427901393268617901389542456545e-05,1.77229131045610219242235145488184890e-03,7.51325892132232372536506649346265233e-04,2.33572438694506891820042243943319702e-09,2.29892900579300195065532199283261888e-09,8.52497797975628915195013551140719493e-08,2.54691338432249123811064925958900516e-15,2.54691338432249123811064925958900516e-15,2.54691338432249123811064925958900516e-15
PDE,Inf,Inf,9.10592827246637253133463586568577609e-02,7.62249720027874532866041722471946062e-02,5.92370918438208479319279439736806093e-04,6.33328058157174155167091938816776654e-05,1.78415561028026611930055257698224942e-03,9.08275911122226553289895576525916205e-04,2.20040411706972076774840806109088276e-09,2.45756243094871051452405546632000903e-09,7.05564622360558532956313030064885722e-08,2.84862882688032810672247377041510138e-15,2.84862882688032810672247377041510138e-15,2.84862882688032810672247377041510138e-15
PDE,Inf,Inf,7.16363836459177421160114700588730895e-02,9.05802207708240002282891686340631376e-02,5.42578275927877989518271232270051118e-04,1.32401331113163490339921511678706915e-04,2.45387390888868822025246309080561493e-03,5.75151967755611652319035791255065350e-04,1.57668070679565520570208530028960103e-09,1.65411867817538734157441664476816958e-09,4.63325843161884929171553370683099228e-08,2.85858363262301997918090671145125016e-15,2.85858363262301997918090671145125016e-15,2.85858363262301997918090671145125016e-15
PDE,Inf,Inf,7.90318927997771738988642338061780661e-02,8.77416939864187596934864548775257682e-02,5.60214873892296242254364084824065279e-04,1.77810573057397198084428436157727890e-04,2.67462459713182096151423967279213646e-03,8.21751013090623434542944742071050262e-04,1.77410229377249268830212685177734408e-09,1.49948816771356254778534307530587267e-09,6.10438541060069483695217241526108931e-08,2.82679899268758360268317810137820867e-15,2.82679899268758360268317810137820867e-15,2.82679899268758360268317810137820867e-15
PDE,Inf,Inf,7.08545425894931789783222076110329738e-02,8.86782714975760351800451567277349985e-02,8.42178661938090992620331602641048019e-04,3.35312419934268064982471537413385359e-04,2.97836087156445541245170998367690980e-03,5.84397035547692133360952050003672244e-04,1.54442363051449568611753663341790152e-09,1.74057661079424373515854843077106374e-09,9.02116346530280727351916764221982153e-08,2.88308562340690924678120522860985802e-15,2.88308562340690924678120522860985802e-15,2.88308562340690924678120522860985802e-15
PDE,Inf,Inf,7.30679199538542268134653532595393986e-02,8.50357777177690866523453024234959234e-02,7.02562378488600256106906831545146667e-04,1.54700095421363086787012387272258829e-04,3.45044328579993543754321743108535266e-03,6.87280725530263381256019902994453913e-04,1.00458030889404033810595993294745741e-09,1.51893186557744499452940480674012109e-09,5.33580432115791790195482394786378166e-08,2.91901114634258271120468196053243042e-15,2.91901114634258271120468196053243042e-15,2.91901114634258271120468196053243042e-15
PDE,Inf,Inf,8.97030619818944485271171568816766062e-02,8.05793568471392586501281521880310519e-02,6.93274119990618456126370474915261955e-04,7.52003367490377132521547630208460294e-05,3.73473548643887467587372216700881663e-03,5.93726534753891568059548119435089926e-04,1.90001772983799869524668705654676658e-09,1.64926914081395645654437589666597836e-09,4.84670529263703608011731568417601552e-08,3.11062809891819766746453489736754170e-15,3.11062809891819766746453489736754170e-15,3.11062809891819766746453489736754170e-15
PDE,Inf,Inf,8.00877375808974534017294542157181491e-02,8.56615353688009803400980627747780951e-02,5.87219339009355882279199905257528694e-04,5.79563916890354381706178877270708902e-05,4.24570994199874444504584283460049733e-03,6.11301379280871140047579037951398750e-04,4.71575717838398590283392909198836252e-09,2.48244012487671952289333105617125594e-09,5.10021232293366540703955357090851552e-08,2.90461819376446309835751295403736941e-15,2.90461819376446309835751295403736941e-15,2.90461819376446309835751295403736941e-15
PDE,Inf,Inf,7.43276787035460666469684220959614450e-02,8.40629254944076332563780332157906754e-02,5.58205020215390181057967816662843414e-04,1.90130715301916736676622259714396105e-04,3.27069595879550989293611826378633357e-03,7.08811049562657260726298604216642759e-04,1.37411015663883918803028906611260292e-09,1.89107519603644696402616323843131640e-09,6.62943130915237399990246192629453899e-08,2.88633581407864114930966466645124167e-15,2.88633581407864114930966466645124167e-15,2.88633581407864114930966466645124167e-15
PDE,Inf,Inf,7.51457777748545734894348187232034857e-02,8.33912763898365861157629891493847040e-02,7.21938068269335320684535670233342668e-04,1.99465380988811828533157802049755849e-04,3.06958547683984522821648602735069661e-03,5.67083741792213185717141568849425977e-04,2.72218163581527497479468785116453420e-09,2.76083175057844803237636162391246326e-09,7.07102464992225064120453768962741166e-08,3.47450518394494303326968480235006698e-15,3.47450518394494303326968480235006698e-15,3.47450518394494303326968480235006698e-15
PDE,Inf,Inf,7.64875571515331158213602834363089661e-02,8.34145611510528874758106797127356286e-02,6.45756358231372945895417851523357644e-04,5.97597536470374312424017429289693668e-05,2.95313565698820337084589283767017940e-03,6.78263449699812920880816038704608379e-04,3.12700257546901340817255813161329518e-09,3.18219890201513288401509434761614061e-09,5.14925801081646438881083137742877650e-08,3.38114379972420755492912580610031108e-15,3.38114379972420755492912580610031108e-15,3.38114379972420755492912580610031108e-15
PDE,Inf,Inf,7.86161329857692428988597119426543056e-02,8.43323438325676575729402199608216600e-02,6.50793871696914541211617542310621122e-04,6.41584730320078074859242116325454991e-05,1.57551843043407281239365635839812954e-03,8.78154819223470769101767246398407401e-04,2.64747940932993152355744129128890376e-09,2.65550599795919108810189461736877694e-09,5.33821418035070643814350283478057886e-08,3.27315884691347659597002423599882881e-15,3.27315884691347659597002423599882881e-15,3.27315884691347659597002423599882881e-15
PDE,Inf,Inf,7.55212221350145476040570760361551813e-02,8.45723493302512635572362709888946956e-02,8.42743080458222452822047073187614907e-04,3.35433469053647200569655296144057047e-04,2.05973828569812696659561132431994274e-03,5.82939891451043027550776876105123861e-04,1.36369040483701974934243483190736501e-09,1.49535554942886583757333529259623261e-09,9.01983562679181930622894505733204163e-08,3.91406353605737354734124654392258615e-15,3.91406353605737354734124654392258615e-15,3.91406353605737354734124654392258615e-15
PDE,Inf,Inf,9.37869009489265089188204605262027316e-02,7.93694444775293988329608754144510723e-02,6.53146850927037650339191645441441702e-04,7.28932568689932981055287234278978491e-05,2.29366780128931200120758912439356125e-03,6.57972662590283497363857066620010136e-04,1.17711950987466387722709277158611786e-09,1.43260681386683217267684565231153374e-09,4.78229385858153527134986566284804672e-08,3.36659841924750908385382221113779314e-15,3.36659841924750908385382221113779314e-15,3.36659841924750908385382221113779314e-15
PDE,Inf,Inf,6.01143485522487814051546008237307191e-02,9.07067741827860673478586528665386376e-02,5.00582433288895076986352580083570405e-04,1.41760241039247291866613274115405508e-04,1.99808514856288987951354452253432354e-03,8.28920032756461161861402280290706781e-04,1.49190706789102030534911055777629197e-09,1.86357830989694648288164520172227213e-09,7.79611677586981754363036339649155701e-08,3.24621339706015602009333478075507053e-15,3.24621339706015602009333478075507053e-15,3.24621339706015602009333478075507053e-15
PDE,Inf,Inf,8.07392408105725349129637556774535776e-02,8.29997707484595353547313577151849825e-02,7.24866269942930784250344194977793108e-04,2.00295339130363413132211585355911984e-04,1.01612166078843175722761601486965653e-03,5.48917173590881954432919545075307284e-04,2.56427751554811636015435055380480162e-09,7.44683505968949980502352556126127406e-10,6.37072021844584280658000314019554037e-08,3.28087484254136324246985571893489932e-15,3.28087484254136324246985571893489932e-15,3.28087484254136324246985571893489932e-15
PDE,Inf,Inf,1.01285955651919141004929900245166886e-01,7.49311945505826700948873483338629653e-02,6.52874637981414434488517180512733096e-04,3.61762009930550029528042329441428324e-05,9.96797821657451785179883719671053088e-04,4.85920925665899182352135827849267634e-04,1.30948303395083738866745087674957942e-09,1.00832147464519399182678827261338988e-09,6.21282840479608670708367864890952241e-08,3.11873313595229074974398803041104053e-15,3.11873313595229074974398803041104053e-15,3.11873313595229074974398803041104053e-15
PDE,Inf,Inf,6.64682858004624042849750264174127893e-02,8.66635021157400913780296136106622775e-02,5.40251489902784880236154975410422132e-04,1.86807851852018163275777571411440273e-04,5.64589017689736757887603780655716938e-04,7.07449599020475871465462288058577690e-04,1.79630739656979996437224454430222413e-09,1.46815296021110841224347106074042616e-09,6.55578282835458717538999058534109185e-08,3.53397760177027682587372379330964479e-15,3.53397760177027682587372379330964479e-15,3.53397760177027682587372379330964479e-15
PDE,Inf,Inf,8.35987079076096881455351816876393984e-02,8.28943707698095323423483424460758238e-02,6.62460716530702757971979697233196327e-04,1.05238265504572151154981629614646045e-04,5.44631014071881952624984120123264044e-04,5.77396394941878181906930392292773574e-04,1.45186226408007314454824241428974891e-09,1.27888816193142219477042864628836363e-09,4.61371897398374067970284368678019260e-08,3.63313086246089163080708710790345041e-15,3.63313086246089163080708710790345041e-15,3.63313086246089163080708710790345041e-15
PDE,Inf,Inf,8.18758823653753535852794090185661630e-02,8.18397717049505502395553368678533178e-02,5.81199864113739606792124050633067259e-04,9.47076719117752326901229636501535356e-05,2.86280919188434453387302429296608726e-03,5.74946514020696176234433335303893261e-04,1.43591148602277991149301159039947122e-09,1.37966055325087989029311558235804186e-09,9.32460097444838085832121949840767025e-08,3.60643338327788667571869108380636964e-15,3.60643338327788667571869108380636964e-15,3.60643338327788667571869108380636964e-15
PDE,Inf,Inf,8.50946378500322928584442735885726728e-02,7.88141208944202538343275463469599097e-02,6.94615086718227688534561349245096221e-04,1.70710105971600107366153692449910126e-04,9.80566903806585585539673793793817940e-04,6.97938603028522085598810965343709869e-04,5.83937192852008423781816062169611026e-09,5.51303680962368912035427124630320549e-09,5.19213837080405277520388767840715897e-08,3.65070103050906772375288953473680197e-15,3.65070103050906772375288953473680197e-15,3.65070103050906772375288953473680197e-15
PDE,Inf,Inf,8.26241266731409183389793035739651212e-02,7.80126631897172809128900459187360530e-02,5.97620089628627664673766634793645280e-04,5.09057556202961097186415847974887077e-05,7.32979913529795471505195757261855036e-04,9.54199475746727994731030103295037749e-04,4.58184110056816530498956653020679852e-09,2.51547254836892031508227155705530327e-09,5.50250378256685096709264910366436251e-08,3.68757435830735585129655684957032914e-15,3.68757435830735585129655684957032914e-15,3.68757435830735585129655684957032914e-15
PDE,Inf,Inf,8.58318808354059039185934747839537953e-02,7.99204966178138338301882408704567936e-02,7.72644925925076153019202434039591712e-04,2.34091766540001007574045702814875043e-04,1.45187343342417721421232166447227988e-03,5.56352891195486679622634067536846798e-04,2.34499391700791035674940952892032971e-09,1.98486238413266811548921872475871057e-09,6.74267534655325575733860341904659982e-08,3.77008224512209598186333967677446330e-15,3.77008224512209598186333967677446330e-15,3.77008224512209598186333967677446330e-15
PDE,Inf,Inf,8.26220412288747221982142791505630540e-02,8.12551757637920695761058054159112686e-02,8.34467220195424111218197998088795715e-04,8.38950879967149507168163253383281972e-05,1.32792096299634686564387608739548283e-03,4.92547225289523772790939173559371041e-04,2.36368819944739697488800879185437807e-09,2.50823807065057986758703577957176888e-09,5.73945349772406716616492762954858517e-08,3.70738502883332385790961338469770998e-15,3.70738502883332385790961338469770998e-15,3.70738502883332385790961338469770998e-15
PDE,Inf,Inf,7.34691202003745477924972530467182037e-02,8.32192527196518656772877237333826065e-02,8.46480327621547688814146197431731840e-04,3.35578254409039798032993804711238048e-04,1.45800913398705690250282543127449074e-03,8.47987172061392257464492942955969403e-04,1.12597068064465914778799817951994631e-09,1.43745998019675851878351724345571832e-09,9.01805678423232652231759778401935063e-08,3.88532712828227397230678588848779243e-15,3.88532712828227397230678588848779243e-15,3.88532712828227397230678588848779243e-15
PDE,Inf,Inf,8.38398837366304097157309914754732074e-02,7.71106776765547094694712565661649280e-02,2.38602864430513550007991883437541921e-04,2.02543709845830697853877619067304538e-04,1.92774523039888552117945453079033120e-03,9.41414092046332367524886532418952198e-04,1.38681995628344401745421383136287603e-09,1.61948979150020620294051528686391096e-09,9.29263621649893435964601314049895078e-08,3.80100188900882669187014791324562680e-15,3.80100188900882669187014791324562680e-15,3.80100188900882669187014791324562680e-15
PDE,Inf,Inf,8.69140617288320924823193382722692110e-02,7.84628410409872189692746489206265701e-02,7.55099606286628726217686579014070605e-04,2.16812077021262930017782105239057794e-04,2.26697877341122365908705155794308054e-03,5.39210976037772563918009632613102100e-04,3.05472152190544248020537293906363124e-09,3.08605972141837378597480738434048929e-09,6.20929439650188290243901735477798755e-08,3.98748888313205873564260404353081414e-15,3.98748888313205873564260404353081414e-15,3.98748888313205873564260404353081414e-15
PDE,Inf,Inf,8.45790814690199530761875950760084975e-02,8.05208044379932542672338172823547679e-02,5.90460201718241347504764510385005764e-04,3.34054757246222926828100381909796034e-05,2.27191792330105629234993279250180555e-03,7.58415478648789684008960192089061356e-04,2.68689444193150680031006875723423552e-09,2.66233559625152448625226508087243388e-09,6.76663519860473919686721687471428118e-08,3.94671988414064079787982039517710776e-15,3.94671988414064079787982039517710776e-15,3.94671988414064079787982039517710776e-15
PDE,Inf,Inf,8.94016956191756439503604391968231306e-02,7.91443641838363572507221167359241154e-02,7.86161633733614936029408457367091042e-04,2.37719073206249971824021249539519313e-04,2.38765212757770135917963607842230236e-03,7.38897278727858417703448132064023596e-04,2.11025609307650765559058541702337380e-09,2.28056465885278584801174590478689888e-09,3.80155338601862698040399703214730779e-08,3.97217574947389290029273418030719743e-15,3.97217574947389290029273418030719743e-15,3.97217574947389290029273418030719743e-15
PDE,Inf,Inf,6.99057257795501332524107775673870646e-02,7.88671499678011230727217499704866830e-02,6.02607421069453089998596130256854667e-04,5.10812232432171813440532987556827721e-05,2.95725856793677829335688672770410519e-03,8.96466193622897598699529915189491738e-04,2.55552345891583583336613298321151789e-09,2.59844842380693575692842646547411849e-09,7.69409554083948820397498672655437266e-08,4.09703557103395732308264108819513189e-15,4.09703557103395732308264108819513189e-15,4.09703557103395732308264108819513189e-15
PDE,Inf,Inf,8.78777083920663163221896112466526111e-02,8.18737239021859562886142120329450607e-02,8.31921743534783979378202024699788749e-04,2.26066498622636270515770306766541083e-04,3.98619531918570445288267518742181376e-03,5.60491700140018325566189359797220661e-04,4.90464680042684184324787662646412025e-09,4.25278063454367600364996477062313330e-09,5.64771418531831070846002490029734321e-08,4.21341925839359351266083976157055568e-15,4.21341925839359351266083976157055568e-15,4.21341925839359351266083976157055568e-15
PDE,Inf,Inf,7.95360544501862628514315739492983004e-02,8.06098964768824415450545792811743608e-02,5.80035811524902204590941326310614052e-04,1.06099353554419003021121399454863809e-04,3.43949720750258484734531469714383452e-03,5.75755006066757764212220461101891359e-04,2.20036096385483579079475810388586379e-09,2.18239438245583210437104405976406093e-09,4.68836586723409789696530254347703071e-08,4.01715193239501289884915576703012358e-15,4.01715193239501289884915576703012358e-15,4.01715193239501289884915576703012358e-15
PDE,Inf,Inf,7.58801227246086572890535661213424888e-02,7.95537781578205561229783678214203156e-02,6.78155897733047437029539209472763207e-04,9.15040409419714936851657624556149290e-05,3.53346626539825156537091956812744761e-03,6.63869355790477771170850860559270268e-04,2.40428903179953964534227825111379183e-09,2.21165263095895467868241894569232528e-09,6.51129309140223507492443338072348750e-08,4.05137061566588383693140477460139437e-15,4.05137061566588383693140477460139437e-15,4.05137061566588383693140477460139437e-15
PDE,Inf,Inf,9.28538815713376949738355059872563925e-02,8.13688087165987422358552922180928660e-02,5.36535510571984351026943343068853666e-04,1.96310820145793281063366426560238944e-04,3.67156720302692348181230040710471105e-03,8.17012872941532099557930095621529870e-04,1.63725161515298091549185562580151359e-09,1.39656324972617277579907985158410812e-09,5.03763307633832332360123740258193377e-08,4.14417915205839852300688769045870334e-15,4.14417915205839852300688769045870334e-15,4.14417915205839852300688769045870334e-15
PDE,Inf,Inf,7.39939333984164839022836478595079506e-02,8.06173570578514853000789666984659261e-02,6.60085408187967067846728215138479200e-04,3.32878929559720958292423573800276290e-05,3.81650979746230223339627668176920604e-03,6.14651128113956469951962486653511322e-04,4.07997917906819255445446692449837053e-09,4.06089786383098838724764053100732685e-09,6.74524710788402536343397627134249387e-08,4.22945862629336016541770854390259798e-15,4.22945862629336016541770854390259798e-15,4.22945862629336016541770854390259798e-15


==> data/solve_pde-poisson-0_3/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.1107675407513933,0.18632663707212788,0.012697026611434068,0.053860933976233816,0.00017915556817986258,5.671564262425308e-6,0.00047367738331561843,0.00048592092566589917,8.448131833698027e-10,7.4468350596895e-10,3.801553386018627e-8,1.0393770283108167e-16,1.0393770283108167e-16,1.0393770283108167e-16
0.01020408163265306,0.14516098759831011,0.22651543846006875,0.03389555732116449,0.057137246622937315,0.00022074998380810335,5.671564262632562e-6,0.000544631014071882,0.0004925472252895238,1.0045803088940403e-9,8.03937023634061e-10,4.1957841084796935e-8,1.1075426119173835e-16,1.1075426119173835e-16,1.1075426119173835e-16
0.02040816326530612,10.0,0.25436514110994274,0.03807906388977459,0.05920754224786054,0.0002294223417834719,5.6715642626805344e-6,0.0005645890176897367,0.0005065049241547929,1.1259706806446592e-9,8.694531148273008e-10,4.5463445127591347e-8,1.1598131336261163e-16,1.1598131336261163e-16,1.1598131336261163e-16
0.030612244897959183,10.0,0.261263737679437,0.04929964125314027,0.06250322985989935,0.0002341890805916367,5.671564262829509e-6,0.0006163121423232822,0.0005101107582696653,1.1771195098746638e-9,1.0010361560685122e-9,4.613718973983741e-8,1.2142275897821998e-16,1.2142275897821998e-16,1.2142275897821998e-16
0.04081632653061224,10.0,0.27184218600498855,0.05721061266920055,0.06518475938206388,0.0002364663546251112,5.671564263025599e-6,0.0006163121423234246,0.0005135561977651924,1.2631726177983171e-9,1.0060305797277345e-9,4.6211854558538016e-8,1.333438214361008e-16,1.333438214361008e-16,1.333438214361008e-16
0.05102040816326531,10.0,0.3339945545555383,0.06011434855224878,0.06559958332881782,0.00023679448521784447,5.6715642630333186e-6,0.0006163121423235188,0.000519248888938823,1.2631726878555945e-9,1.008321474645194e-9,4.6332584316188494e-8,1.531661176966739e-16,1.531661176966739e-16,1.531661176966739e-16
0.061224489795918366,10.0,0.4215776169119216,0.06149915777764688,0.06559958332881798,0.00023860286443051356,2.906895386109107e-5,0.0006163121423236479,0.000525054343195302,1.2631727500564623e-9,1.0555121013568964e-9,4.656479990257772e-8,1.5732389678853922e-16,1.5732389678853922e-16,1.5732389678853922e-16
0.07142857142857142,10.0,0.677697666466216,0.06636795558061577,0.06559958332881802,0.00024023754431034487,3.328789295597209e-5,0.0006163121423237216,0.0005366668307864087,1.2631729022634863e-9,1.0616984338816019e-9,4.688365867234098e-8,1.9123174121284552e-16,1.9123174121284552e-16,1.9123174121284552e-16
0.08163265306122448,10.0,10.0,0.0664682858004624,0.06559958332881803,0.00024527530550249205,3.3405475724622296e-5,0.0006163121423237329,0.0005373140850233394,1.2631729174258159e-9,1.2112878775215187e-9,4.7014709921113844e-8,1.9702000555037787e-16,1.9702000555037787e-16,1.9702000555037787e-16
0.09183673469387756,10.0,10.0,0.0666552296416224,0.06594229405193607,0.00024724282506514685,3.6176200993055004e-5,0.0007329799135297955,0.0005392109760377726,1.2631730723906338e-9,1.2631726177983171e-9,4.7822938585815356e-8,2.0462878776922482e-16,2.0462878776922482e-16,2.0462878776922482e-16
0.10204081632653061,10.0,10.0,0.06716443189878259,0.06716429830525486,0.0002912814285479665,5.090575562029611e-5,0.0007586984406937158,0.0005451995524881309,1.3094830339508373e-9,1.2631726878555945e-9,4.846705292637036e-8,2.5702640578367963e-16,2.5702640578367963e-16,2.5702640578367963e-16
0.11224489795918367,10.0,10.0,0.06723309205225951,0.06754651673442798,0.000401371521096325,5.095854279013933e-5,0.0008450414346637222,0.0005489171735908819,1.355211884613876e-9,1.2631727500564623e-9,5.0376330763383236e-8,2.6072932444114093e-16,2.6072932444114093e-16,2.6072932444114093e-16
0.12244897959183673,10.0,10.0,0.06884818875811385,0.0695128276541391,0.0004368298264473519,5.108122324321718e-5,0.0009687342630155188,0.0005521537232746471,1.3636904048370197e-9,1.2631729022634863e-9,5.100212322933666e-8,3.2218332532756486e-16,3.2218332532756486e-16,3.2218332532756486e-16
0.1326530612244898,10.0,10.0,0.06990572577955013,0.06976120942542763,0.00046692504174475813,5.1096623223599064e-5,0.0009805669038065856,0.0005563528911954866,1.3697994325879879e-9,1.2631729174258159e-9,5.1492580108164647e-8,3.459110328201884e-16,3.459110328201884e-16,3.459110328201884e-16
0.14285714285714285,10.0,10.0,0.06991278529448208,0.07043537927870157,0.0004849253138348442,5.690869903874015e-5,0.0009967978216574517,0.0005566515808556269,1.3741101566388393e-9,1.2631730723906338e-9,5.192138370804053e-8,4.42949927879262e-16,4.42949927879262e-16,4.42949927879262e-16
0.15306122448979592,10.0,10.0,0.0703048560373765,0.07430958814807949,0.0004978439892286364,5.795639168903544e-5,0.0010040960996612735,0.0005604917001400183,1.386819956283444e-9,1.2788881619314223e-9,5.2461912921920806e-8,4.947298099247305e-16,4.947298099247305e-16,4.947298099247305e-16
0.16326530612244897,10.0,10.0,0.07085454258949318,0.07433104208136888,0.0005005824332888951,5.975975364703743e-5,0.0010161216607884318,0.0005670837417922132,1.4359114860227798e-9,1.37966055325088e-9,5.329041462212958e-8,5.229728369954552e-16,5.229728369954552e-16,5.229728369954552e-16
0.17346938775510204,10.0,10.0,0.07163638364591775,0.0748055288852931,0.0005090030420251907,6.0354725543119425e-5,0.0010297680380671947,0.0005690849049291305,1.451862264080073e-9,1.385323080158787e-9,5.335804321157918e-8,5.463760182064737e-16,5.463760182064737e-16,5.463760182064737e-16
0.1836734693877551,10.0,10.0,0.07306791995385423,0.07493119455058267,0.0005212236017266163,6.131690244987386e-5,0.0010548016436140355,0.0005749465140206961,1.4919070678910204e-9,1.3868154663917154e-9,5.3382141803507064e-8,6.012708253597162e-16,6.012708253597162e-16,6.012708253597162e-16
0.19387755102040816,10.0,10.0,0.07346912020037455,0.07498926426261024,0.0005235901055814858,6.333280581571741e-5,0.0011248721649890665,0.0005751519677556116,1.5271291196669848e-9,1.3965632497261728e-9,5.5025037825668506e-8,6.497220006707607e-16,6.497220006707607e-16,6.497220006707607e-16
0.20408163265306123,10.0,10.0,0.07360368410579071,0.07583468266616356,0.0005365355105719843,6.41584730320078e-5,0.0011699540499183416,0.0005757550060667577,1.5444236305144958e-9,1.399869350908571e-9,5.551328965702404e-8,7.981718637929294e-16,7.981718637929294e-16,7.981718637929294e-16
0.21428571428571427,10.0,10.0,0.07387862136501583,0.07622497200278745,0.0005371864571992107,6.773045507987731e-5,0.0012636100214554265,0.0005760317095083186,1.5766807067956552e-9,1.432606813866832e-9,5.5655067716499826e-8,8.042646038549235e-16,8.042646038549235e-16,8.042646038549235e-16
0.22448979591836735,10.0,10.0,0.07399393339841648,0.07657873288254108,0.0005379297475467996,6.854586904510819e-5,0.0013205555837120504,0.0005773963949418782,1.5955455163707689e-9,1.4374599801967586e-9,5.5655067786297134e-8,9.000727876703608e-16,9.000727876703608e-16,9.000727876703608e-16
0.23469387755102042,10.0,10.0,0.07399871714101293,0.0771106776765547,0.0005402514899027848,7.027102941995523e-5,0.001327920962996347,0.0005829398914510431,1.619197242420452e-9,1.4681529602111084e-9,5.565506790255071e-8,9.102725295148776e-16,9.102725295148776e-16,9.102725295148776e-16
0.24489795918367346,10.0,10.0,0.07432767870354606,0.07771549584691073,0.000542578275927878,7.062131493838619e-5,0.0013582929428129482,0.0005843970355476921,1.6281398760891134e-9,1.4953555494288658e-9,5.565506798954373e-8,9.614356203416345e-16,9.614356203416345e-16,9.614356203416345e-16
0.25510204081632654,10.0,10.0,0.07447113844450293,0.07801266318971728,0.0005433478649165955,7.263823762705075e-5,0.0013786815747356981,0.0005844013900239383,1.6368894243865566e-9,1.4994881677135626e-9,5.565506801606979e-8,9.696728622877691e-16,9.696728622877691e-16,9.696728622877691e-16
0.2653061224489796,10.0,10.0,0.07514577777485458,0.07846284104098722,0.0005512915272690065,7.28932568689933e-5,0.0013973134409603345,0.0005876932361527089,1.6372516151529808e-9,1.5128587358061404e-9,5.5655068141541673e-8,9.73093582287443e-16,9.73093582287443e-16,9.73093582287443e-16
0.2755102040816326,10.0,10.0,0.07552122213501455,0.07881412089442025,0.0005582050202153902,7.520033674903771e-5,0.0014272028935313845,0.0005896148029579658,1.7609081336443078e-9,1.518931865577445e-9,5.600937328831939e-8,9.845346883864949e-16,9.845346883864949e-16,9.845346883864949e-16
0.2857142857142857,10.0,10.0,0.07573628432997233,0.07886714996780113,0.0005602148738922963,8.373113173997532e-5,0.0014412534502891592,0.0005937265347538916,1.7741022937724926e-9,1.6194897915002062e-9,5.6477141853183107e-8,1.02368464086778e-15,1.02368464086778e-15,1.02368464086778e-15
0.29591836734693877,10.0,10.0,0.07588012272460866,0.07914436418383636,0.0005734184383311764,8.389508799671494e-5,0.0014518734334241772,0.0005970261575707766,1.7963073965698e-9,1.6492691408139564e-9,5.7394534977240674e-8,1.129066145633463e-15,1.129066145633463e-15,1.129066145633463e-15
0.30612244897959184,10.0,10.0,0.07610920911324429,0.0793694444775294,0.0005757124810061643,8.584889534122176e-5,0.0014580091339870568,0.0006113013792808711,1.8941679657629048e-9,1.6541186781753874e-9,5.851967003238897e-8,1.145946467697685e-15,1.145946467697685e-15,1.145946467697685e-15
0.3163265306122449,10.0,10.0,0.07648755715153312,0.07955377815782055,0.0005765063008207025,8.643188034239834e-5,0.0015140104212011533,0.0006146511281139564,1.9000177298379986e-9,1.6979107609082382e-9,5.932312296150496e-8,1.1614038362230501e-15,1.1614038362230501e-15,1.1614038362230501e-15
0.32653061224489793,10.0,10.0,0.07678793741533635,0.07992049661781384,0.0005796671182335987,8.688877483776757e-5,0.0015755184304340729,0.0006163121423232822,1.9822036915224054e-9,1.7044070732428204e-9,6.104385410600695e-8,1.1968584653101402e-15,1.1968584653101402e-15,1.1968584653101402e-15
0.336734693877551,10.0,10.0,0.07725859528385412,0.08052080443799325,0.0005797137992767091,8.944616115185359e-5,0.0016472767976567452,0.0006163121423234246,1.9982588798257623e-9,1.7405766107942437e-9,6.141281882114726e-8,1.4050773905686861e-15,1.4050773905686861e-15,1.4050773905686861e-15
0.3469387755102041,10.0,10.0,0.07793120016833813,0.08053293995373813,0.0005800358115249022,8.956352434577365e-5,0.0017303182604136626,0.0006163121423235188,2.1102560930765075e-9,1.740950399713622e-9,6.209294396501883e-8,1.4885656543522135e-15,1.4885656543522135e-15,1.4885656543522135e-15
0.35714285714285715,10.0,10.0,0.07802277136779616,0.08057935684713925,0.0005811998641137396,9.150404094197149e-5,0.001733340769545067,0.0006163121423236479,2.1279015997628417e-9,1.7553148997957347e-9,6.212828404796087e-8,1.561770384897891e-15,1.561770384897891e-15,1.561770384897891e-15
0.3673469387755102,10.0,10.0,0.07819111642781623,0.08060989647688244,0.0005872193390093559,9.470767191177523e-5,0.0017350037069013959,0.0006163121423237216,2.161940986875644e-9,1.8141894438077002e-9,6.220885927845581e-8,1.7162180887051222e-15,1.7162180887051222e-15,1.7162180887051222e-15
0.37755102040816324,10.0,10.0,0.07861613298576925,0.08061735705785149,0.0005904602017182413,0.00010248724764535325,0.0017722913104561023,0.0006163121423237329,2.200360963854836e-9,1.8391620053327806e-9,6.285363861686462e-8,1.7187011572700765e-15,1.7187011572700765e-15,1.7187011572700765e-15
0.3877551020408163,10.0,10.0,0.07903189279977717,0.08125517576379207,0.0005923709184382085,0.00010523826550457216,0.0017841556102802662,0.0006307282383332113,2.2004041170697207e-9,1.8635783098969465e-9,6.370720218445843e-8,1.749630496002482e-15,1.749630496002482e-15,1.749630496002482e-15
0.3979591836734694,10.0,10.0,0.07931088295675999,0.08136880871659874,0.0005956945326149959,0.000106099353554419,0.0018484051016924522,0.0006392923471470476,2.2140144636350422e-9,1.891075196036447e-9,6.511293091402235e-8,1.78387636526802e-15,1.78387636526802e-15,1.78387636526802e-15
0.40816326530612246,10.0,10.0,0.07953605445018626,0.08183977170495055,0.0005976200896286276,0.00011157699044357029,0.0018686570153763403,0.000648819779449748,2.215768898034976e-9,1.984862384132668e-9,6.555782828354588e-8,1.804889201830115e-15,1.804889201830115e-15,1.804889201830115e-15
0.41836734693877553,10.0,10.0,0.08008773758089745,0.08187372390218596,0.0006026074210694531,0.00012022320935874947,0.0019277452303988855,0.0006579726625902835,2.2162552797166613e-9,2.0440519138154874e-9,6.629431309152374e-8,1.8131995563786603e-15,1.8131995563786603e-15,1.8131995563786603e-15
0.42857142857142855,10.0,10.0,0.08024241348377179,0.08281111843632817,0.0006050015621554226,0.00012035973898119532,0.00199808514856289,0.0006638693557904778,2.2192431580361945e-9,2.076040987564448e-9,6.742675346553255e-8,1.902973111670959e-15,1.902973111670959e-15,1.902973111670959e-15
0.4387755102040816,10.0,10.0,0.08073924081057253,0.08289437076980953,0.0006162217977634554,0.00013240133111316348,0.002038717981923623,0.0006645943184574314,2.260162909635065e-9,2.131863872145487e-9,6.745247107884025e-8,1.9414963983402678e-15,1.9414963983402678e-15,1.9414963983402678e-15
0.4489795918367347,10.0,10.0,0.08119221770883034,0.08299977074845953,0.0006163121423232822,0.0001417602410392473,0.002059738285698127,0.0006782634496998129,2.3357243869450688e-9,2.1562131638756588e-9,6.747193082038047e-8,1.9539497074722173e-15,1.9539497074722173e-15,1.9539497074722173e-15
0.45918367346938777,10.0,10.0,0.08187588236537535,0.08321925271965186,0.0006163121423234246,0.00014366217778120894,0.0020730593783908537,0.0006828594729423123,2.34499391700791e-9,2.1823943824558323e-9,6.76663519860474e-8,1.9789012372619995e-15,1.9789012372619995e-15,1.9789012372619995e-15
0.46938775510204084,10.0,10.0,0.08262032898715953,0.08339127638983658,0.0006163121423235188,0.00014409784789935366,0.0021027994368561457,0.0006849132758920177,2.347265822265735e-9,2.211652630958955e-9,6.79401222681495e-8,2.025444392257384e-15,2.025444392257384e-15,2.025444392257384e-15
0.47959183673469385,10.0,10.0,0.08262204122887472,0.08341456115105289,0.0006163121423236479,0.0001502633148712274,0.0022669787734112237,0.0006872807255302633,2.363688199447397e-9,2.280564658852786e-9,6.870304903076612e-8,2.072799417842192e-15,2.072799417842192e-15,2.072799417842192e-15
0.4897959183673469,10.0,10.0,0.08262412667314092,0.08406292549440764,0.0006163121423237216,0.00015190885390039963,0.0022719179233010563,0.0006979386030285221,2.379539043963929e-9,2.2908820490116566e-9,6.880022934977564e-8,2.1221336266967887e-15,2.1221336266967887e-15,2.1221336266967887e-15
0.5,10.0,10.0,0.08359870790760969,0.08433234383256766,0.0006163121423237329,0.00015470009542136308,0.002293667801289312,0.0007074495990204759,2.4042890317995395e-9,2.298929005793002e-9,7.050737720194494e-8,2.1385887994018495e-15,2.1385887994018495e-15,2.1385887994018495e-15
0.5102040816326531,10.0,10.0,0.08383988373663041,0.08451001116280511,0.0006186213598499628,0.00016996205520794413,0.0023694426147226394,0.0007088110495626573,2.509259842475026e-9,2.3450019196684453e-9,7.055646223605585e-8,2.2059796481506387e-15,2.2059796481506387e-15,2.2059796481506387e-15
0.5204081632653061,10.0,10.0,0.08446841670791633,0.08457234933025126,0.0006308891995882103,0.00017071010597160012,0.002373798429660162,0.0007144119239155038,2.555523458915836e-9,2.3678113152951286e-9,7.07102464992225e-8,2.2128745792914206e-15,2.2128745792914206e-15,2.2128745792914206e-15
0.5306122448979592,10.0,10.0,0.08457908146901995,0.08503577771776909,0.000645756358231373,0.00017254495563408562,0.0023847482485115693,0.0007227721910763532,2.5642775155481163e-9,2.3762045827885667e-9,7.153955057392879e-8,2.214558007397737e-15,2.214558007397737e-15,2.214558007397737e-15
0.5408163265306123,10.0,10.0,0.08505650951312342,0.08566153536880099,0.0006507938716969145,0.00017375068900568624,0.0023876521275777015,0.0007238570955358494,2.64694307054799e-9,2.4575624309487106e-9,7.197421889334595e-8,2.2328495403807252e-15,2.2328495403807252e-15,2.2328495403807252e-15
0.5510204081632653,10.0,10.0,0.0850946378500323,0.08576591950811105,0.0006528746379814145,0.0001778105730573972,0.0024538739088886883,0.0007259273711357144,2.647003615741863e-9,2.4685896144906955e-9,7.363864732214544e-8,2.4033120006402885e-15,2.4033120006402885e-15,2.4033120006402885e-15
0.5612244897959183,10.0,10.0,0.08577340535968889,0.08627812175393475,0.0006531468509270377,0.00018132706675946537,0.0026171926503628234,0.0007336307192465511,2.6474794093299317e-9,2.4824401248767195e-9,7.694095540839488e-8,2.4178313305504232e-15,2.4178313305504232e-15,2.4178313305504232e-15
0.5714285714285714,10.0,10.0,0.08583188083540591,0.08666350211574009,0.000655735936458196,0.00018680785185201817,0.0026501107003832837,0.0007343793491722016,2.6868944419315068e-9,2.4889736067670035e-9,7.796116775869817e-8,2.4537530505085186e-15,2.4537530505085186e-15,2.4537530505085186e-15
0.5816326530612245,10.0,10.0,0.08649267370617919,0.08774169398641876,0.000659157209660952,0.00019013071530191674,0.002674624597131821,0.0007365530210206899,2.722181635815275e-9,2.50823807065058e-9,7.905191304479603e-8,2.546913384322491e-15,2.546913384322491e-15,2.546913384322491e-15
0.5918367346938775,10.0,10.0,0.08691406172883209,0.08814172785121058,0.0006600854081879671,0.00019347283969807941,0.002690283290308052,0.0007383981060125562,2.7237723065946274e-9,2.5154725483689204e-9,7.954811787916699e-8,2.5475963059672232e-15,2.5475963059672232e-15,2.5475963059672232e-15
0.6020408163265306,10.0,10.0,0.08745552534937087,0.08836373939254043,0.0006618963187681021,0.0001963108201457933,0.002734833681669482,0.0007388972787278585,2.7683482891272764e-9,2.523444176835379e-9,8.073634837730469e-8,2.5648937088262356e-15,2.5648937088262356e-15,2.5648937088262356e-15
0.6122448979591837,10.0,10.0,0.08787770839206632,0.0885467248863028,0.0006624447579628549,0.00019758743944213537,0.0028092192774665245,0.0007513258921322324,2.7886729022558515e-9,2.5249353036047447e-9,8.135354777968341e-8,2.568759730206558e-15,2.568759730206558e-15,2.568759730206558e-15
0.6224489795918368,10.0,10.0,0.08884408326150618,0.08867827149757604,0.0006624607165307027,0.00019946538098881183,0.002815131871771715,0.0007584154786487897,2.815341097828921e-9,2.534696722482869e-9,8.18363687231208e-8,2.6108217926772907e-15,2.6108217926772907e-15,2.6108217926772907e-15
0.6326530612244898,10.0,10.0,0.08940169561917564,0.08917756510614042,0.0006639140768779229,0.0002002953391303634,0.0028628091918843444,0.0007706489610257862,2.8617550372953354e-9,2.5454626339739303e-9,8.253356541975219e-8,2.6303083037359236e-15,2.6303083037359236e-15,2.6303083037359236e-15
0.6428571428571429,10.0,10.0,0.08970306198189446,0.09002232473651106,0.0006645197673212713,0.00020171631204128884,0.002881085732384005,0.0007833038461482089,2.8753151450567174e-9,2.5984484238069357e-9,8.297489320529683e-8,2.697618531753778e-15,2.697618531753778e-15,2.697618531753778e-15
0.6530612244897959,10.0,10.0,0.09105928272466372,0.09039040579827741,0.0006650595606358297,0.00020171791994604165,0.0029275762576935808,0.0008008013878821414,2.8972736892598847e-9,2.6126552625777065e-9,8.328865095435575e-8,2.8267989926875835e-15,2.8267989926875835e-15,2.8267989926875835e-15
0.6632653061224489,10.0,10.0,0.09166742922995388,0.090580220770824,0.0006773277757910383,0.00020247907259708626,0.0029531356569882034,0.0008170128729415321,2.9239848586807563e-9,2.629035577193599e-9,8.513731630008728e-8,2.848628826880328e-15,2.848628826880328e-15,2.848628826880328e-15
0.673469387755102,10.0,10.0,0.0928538815713377,0.09065696955016977,0.0006781558977330475,0.0002025437098458307,0.0029572585679367783,0.0008206351798852886,3.0253776365008527e-9,2.634393328050642e-9,8.524977979756289e-8,2.85858363262302e-15,2.85858363262302e-15,2.85858363262302e-15
0.6836734693877551,10.0,10.0,0.09287030768250494,0.09070677418278607,0.0006814418038408305,0.00020277902640274616,0.0029756777751741036,0.0008217510130906234,3.0547215219054425e-9,2.655505997959191e-9,8.753082841089382e-8,2.8830856234069093e-15,2.8830856234069093e-15,2.8830856234069093e-15
0.6938775510204082,10.0,10.0,0.0934850384609183,0.09074639861177645,0.0006818960437020679,0.0002028080042194437,0.0029783608715644554,0.0008289200327564612,3.0700260558068174e-9,2.6623355962515243e-9,8.840979313671097e-8,2.886335814078641e-15,2.886335814078641e-15,2.886335814078641e-15
0.7040816326530612,10.0,10.0,0.09358925097633924,0.0914647692615963,0.0006861134699373456,0.00020321792260350456,0.0030432889903980907,0.0008455280203960917,3.0967489867824162e-9,2.7465749859375304e-9,8.920858819440223e-8,2.904618193764463e-15,2.904618193764463e-15,2.904618193764463e-15
0.7142857142857143,10.0,10.0,0.09378690094892651,0.0914984179193791,0.0006932741199906185,0.00020367256053685574,0.003069585476839845,0.0008479871720613923,3.1270025754690135e-9,2.7586774523743076e-9,8.979677018007671e-8,2.9190111463425828e-15,2.9190111463425828e-15,2.9190111463425828e-15
0.7244897959183674,10.0,10.0,0.09662271123215088,0.09347500764203197,0.0006945597298418246,0.00020387456286684118,0.0031686938027630143,0.0008487074760090493,3.2573226565301936e-9,2.7608317505784482e-9,9.015874252115535e-8,3.1106280989181977e-15,3.1106280989181977e-15,3.1106280989181977e-15
0.7346938775510204,10.0,10.0,0.09662271123215095,0.0948411997762165,0.0006946150867182276,0.00020447036441412753,0.0032079353386976987,0.0008507011325952604,3.3230754676049183e-9,2.7777456613620504e-9,9.018056784232327e-8,3.1187331359522907e-15,3.1187331359522907e-15,3.1187331359522907e-15
0.7448979591836735,10.0,10.0,0.09662271123215112,0.09550744433771952,0.0007025623784886003,0.00020711455065534375,0.0032706959587955097,0.00085560220853265,3.394571856723883e-9,2.826457534340925e-9,9.01983562679182e-8,3.246213397060156e-15,3.246213397060156e-15,3.246213397060156e-15
0.7551020408163265,10.0,10.0,0.09662271123215123,0.09596638127975148,0.0007219380682693354,0.0002154737290243521,0.0032813863453293487,0.0008649809603493631,3.400674118054574e-9,2.9340745358860627e-9,9.021163465302807e-8,3.2731588469134767e-15,3.2731588469134767e-15,3.2731588469134767e-15
0.7653061224489796,10.0,10.0,0.0997230918517369,0.09720737087049083,0.0007248662699429308,0.00021681207702126294,0.0034062626913580587,0.0008731654824227925,3.639852587658956e-9,3.0701044837125194e-9,9.021389866505512e-8,3.280874842541363e-15,3.280874842541363e-15,3.280874842541363e-15
0.7755102040816326,10.0,10.0,0.10128595565191914,0.09732487990737657,0.0007462214928362295,0.00021697377234124792,0.0034394972075025847,0.0008781548192234708,3.6592926990876187e-9,3.0740142798322356e-9,9.023984017798859e-8,3.366598419247509e-15,3.366598419247509e-15,3.366598419247509e-15
0.7857142857142857,10.0,10.0,0.10221834996189683,0.09782645257585064,0.0007550996062866287,0.0002192486851804555,0.0034504432857999355,0.0008964661936228976,3.8164709953360774e-9,3.0860597214183736e-9,9.025287459095459e-8,3.3811437997242076e-15,3.3811437997242076e-15,3.3811437997242076e-15
0.7959183673469388,10.0,10.0,0.10708868977169927,0.09858171343490761,0.0007617877869621266,0.00022123368859844865,0.0035334662653982514,0.0008989663584459903,4.079979179068193e-9,3.1257928217628137e-9,9.039430873838297e-8,3.474505183944943e-15,3.474505183944943e-15,3.474505183944943e-15
0.8061224489795918,10.0,10.0,0.11009604741694903,0.098881379782283,0.0007621113748369199,0.00022488134388832655,0.0036715672030269235,0.0009033083880330302,4.099829249226555e-9,3.1705926893238403e-9,9.280019663879778e-8,3.5339776017702768e-15,3.5339776017702768e-15,3.5339776017702768e-15
0.8163265306122449,10.0,10.0,0.11118610022388435,0.10059232863690233,0.0007726449259250762,0.00022526413599929793,0.003705948730793998,0.0009033245387440374,4.173728379341948e-9,3.182198902015133e-9,9.28382976746666e-8,3.605245547037611e-15,3.605245547037611e-15,3.605245547037611e-15
0.826530612244898,10.0,10.0,0.11786306580295228,0.10178526064308618,0.0007861616337336149,0.00022606649862263626,0.0037074737841098528,0.0009082759111222265,4.236969243104817e-9,3.207630507444324e-9,9.290682993761481e-8,3.6064333832778866e-15,3.6064333832778866e-15,3.6064333832778866e-15
0.8367346938775511,10.0,10.0,0.11794858296917118,0.10351260508871268,0.0008187730296740457,0.00022801356945639068,0.0037289504323055086,0.0009141271479506218,4.396777898775206e-9,3.254954767628271e-9,9.291287327898476e-8,3.6331308624608916e-15,3.6331308624608916e-15,3.6331308624608916e-15
0.8469387755102041,10.0,10.0,0.11853831913959564,0.10411112736288286,0.0008253728121788966,0.00023170200222299465,0.0037347354864388747,0.0009170550122490716,4.507239834801124e-9,3.3459521350622558e-9,9.292636216498935e-8,3.6507010305090675e-15,3.6507010305090675e-15,3.6507010305090675e-15
0.8571428571428571,10.0,10.0,0.12338982652964273,0.1049092055442277,0.000826192688376354,0.000234091766540001,0.003749063320349658,0.0009275808023049557,4.5818411005681655e-9,3.408743381376001e-9,9.299855693240229e-8,3.687574358307356e-15,3.687574358307356e-15,3.687574358307356e-15
0.8673469387755102,10.0,10.0,0.12429428817140796,0.10543973489384718,0.000831921743534784,0.00023771907320624996,0.003791455777810407,0.0009298452741621137,4.6286892423466725e-9,3.6633981412940504e-9,9.324600974448381e-8,3.707385028833324e-15,3.707385028833324e-15,3.707385028833324e-15
0.8775510204081632,10.0,10.0,0.12683485166774444,0.10547044153986257,0.0008344672201954242,0.00024329156074788958,0.0038165097974623024,0.0009351576323762143,4.715757178383986e-9,3.6916487260462306e-9,9.328085614310841e-8,3.770082245122096e-15,3.770082245122096e-15,3.770082245122096e-15
0.8877551020408163,10.0,10.0,0.12854967337793932,0.10831687951149616,0.0008355327124018103,0.0002818960204798107,0.003837885488630553,0.0009377011999929753,4.9046468004268416e-9,3.72941123788741e-9,9.344195920692956e-8,3.801001889008827e-15,3.801001889008827e-15,3.801001889008827e-15
0.8979591836734694,10.0,10.0,0.1308949541226296,0.10902863741412064,0.0008416338748076703,0.0003327530299487681,0.003976437761585008,0.0009414140920463324,4.910058633333327e-9,3.9434458540123735e-9,9.403378150030923e-8,3.885327128282274e-15,3.885327128282274e-15,3.885327128282274e-15
0.9081632653061225,10.0,10.0,0.1318031714227824,0.10924690612755068,0.000842178661938091,0.00033300160601157526,0.0039861953191857044,0.0009431338472060824,4.999341092743911e-9,4.060897863830988e-9,9.416988437523142e-8,3.914063536057374e-15,3.914063536057374e-15,3.914063536057374e-15
0.9183673469387755,10.0,10.0,0.1325593873586721,0.1095419134968208,0.0008427430804582224,0.00033369979167180934,0.0041688695164428064,0.0009432141731476417,5.004120292454411e-9,4.248035532732406e-9,9.452247486483012e-8,3.9467198841406406e-15,3.9467198841406406e-15,3.9467198841406406e-15
0.9285714285714286,10.0,10.0,0.13277649145761175,0.10974321481715557,0.0008435564333895229,0.00033382618988544825,0.004242451186136342,0.0009441458897157564,5.455410165197959e-9,4.252780634543676e-9,9.496208580938706e-8,3.972175749473893e-15,3.972175749473893e-15,3.972175749473893e-15
0.9387755102040817,10.0,10.0,0.14257630592163767,0.11007247741848163,0.0008445657015618373,0.00033398248635916223,0.004245709941998744,0.0009513126307918609,5.724074468414401e-9,5.040870104887806e-9,9.501322332854468e-8,3.9874888831320585e-15,3.9874888831320585e-15,3.9874888831320585e-15
0.9489795918367347,10.0,10.0,0.15152570905551702,0.11010681209002404,0.0008447505720052743,0.0003345919567569422,0.0049331140736023765,0.000954199475746728,5.777927470157618e-9,5.071561898923204e-9,9.572499239341004e-8,4.017151932395013e-15,4.017151932395013e-15,4.017151932395013e-15
0.9591836734693877,10.0,10.0,0.1559821683288945,0.11042945671173177,0.0008452614591541457,0.00033531241993426807,0.005509855055057705,0.0009908911668675866,5.82506513659874e-9,5.481529660390273e-9,9.610005873689481e-8,4.051370615665884e-15,4.051370615665884e-15,4.051370615665884e-15
0.9693877551020408,10.0,10.0,0.1603809604283095,0.111539034394432,0.0008464803276215477,0.0003354334690536472,0.005513760159597387,0.001004427037671254,5.8393719285200845e-9,5.5027668083649465e-9,9.620603271981076e-8,4.097035571033958e-15,4.097035571033958e-15,4.097035571033958e-15
0.9795918367346939,10.0,10.0,0.16292836548912465,0.11418489845943258,0.0008508202976324005,0.0003355782544090398,0.005543154075600213,0.0010299573485899863,6.259419566586339e-9,5.513036809623689e-9,9.861151275830484e-8,4.144179152058399e-15,4.144179152058399e-15,4.144179152058399e-15
0.9897959183673469,10.0,10.0,0.19549600775065726,0.11739175738271153,0.0010037088407640928,0.0003362086030397898,0.00616543776325918,0.0013249964161054575,7.18555227257609e-9,5.545889692762726e-9,1.0185849362309902e-7,4.2134192583935935e-15,4.2134192583935935e-15,4.2134192583935935e-15
1.0,10.0,10.0,0.2108557135112111,0.11797225178116517,0.0010299573485900838,0.0003649966487259478,0.007254944085608104,0.001393734679292035,9.248902280155157e-9,6.259419566586339e-9,1.086568645697328e-7,4.2294586262933605e-15,4.2294586262933605e-15,4.2294586262933605e-15


==> data/solve_pde-poisson-0_4/absolute_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,2.93521574059342752022955669911750168e-01,8.49031231967470918810738782464640641e-02,1.52432518381230015611554931875025177e-01,1.03490261906910451127940141791950671e-01,9.72297410881280386037260427135972461e-04,8.94749084068002500076369713287123177e-06,9.72297410881280386037260427135972461e-04,9.72297410881280386037260427135972461e-04,1.99278874460929467175779863488741363e-09,1.99278874460929467175779863488741363e-09,8.78017399133107018229688915476790909e-08,6.05571323000052706052901786512879123e-16,6.05571323000052706052901786512879123e-16,6.05571323000052706052901786512879123e-16
PDE,Inf,3.45827261490963515396825459307173256e+00,8.19143353766793349176289052563387007e-01,5.05068711932636067375051820115073786e-01,4.47311255901893308108783131716956348e-03,8.91220726581362666064887175083463022e-04,1.27068011488015789005002174139447223e-02,4.47311255901869920336478797819563622e-03,3.07035230236565411137050264010826902e-08,1.15709543033313821114053914222470918e-08,4.47850442453978636670262448600611898e-07,1.85272809803109213697652170131844749e-15,1.85272809803109213697652170131844749e-15,1.85272809803109213697652170131844749e-15
PDE,1.27787049921608806228975959445337695e+00,5.67613575883783433465753342971612468e+00,1.19638371009747081422297955186236665e+00,8.12254923122715601589852461609500540e-01,7.63118523593802468279915400216404847e-03,7.02253849908631412133558284215288452e-05,7.63118523593802468279915400216404847e-03,7.63118523593802468279915400216404847e-03,1.56406202856803962417668919265633122e-08,1.56406202856803962417668919265633122e-08,6.89121798744285677647165667945372792e-07,2.18137087778718828477485983000796530e-15,2.18137087778718828477485983000796530e-15,2.18137087778718828477485983000796530e-15
PDE,Inf,1.42038296666728253308911946878464817e+01,5.98150010110342038678033733822814046e-01,2.22403398284064242677739328517552921e+00,9.06361703408232620876302495178587426e-03,3.37770185434013209758415451670595031e-03,4.48099737676174988299642758119384108e-02,2.52436906140623979624530967588063160e-02,5.61507797844503583797429232702134865e-08,3.84845040742458159044278289425434756e-08,1.94357003117655304452474032638808246e-06,5.85142148582943746854150219042125679e-15,5.85142148582943746854150219042125679e-15,5.85142148582943746854150219042125679e-15
PDE,Inf,2.96325268896768918608511124508407916e+01,5.46007586147935750086181178785552571e+00,3.17856178956491538597912947132571265e+00,3.04099980123212218415707443531394598e-02,1.08180546875564154813029868982278461e-02,1.83386445220840774814539474456293758e-01,2.75543303608047443171601621547442480e-02,1.88962324701976400907162413352534503e-07,1.88962324701976400907162413352534503e-07,2.89745811012477759007288769034739163e-06,7.05682371985560625912375038623786546e-15,7.05682371985560625912375038623786546e-15,7.05682371985560625912375038623786546e-15
PDE,Inf,1.96903666057407928448610270452124433e+01,7.81635151852140574862051175418595345e+00,5.72083257199866563593525013239801127e+00,3.51541934156796239198324505629948907e-02,1.01513696575882503587095953338796017e-02,3.26244385007978905065110750380523140e-01,6.60655602054838134145820577348174193e-02,2.66430282625420098626960931218746800e-07,1.32512250721031330407394944909196236e-07,5.10081808665606400908157820445974159e-06,1.35285080606699063928353691294830604e-14,1.35285080606699063928353691294830604e-14,1.35285080606699063928353691294830604e-14
PDE,Inf,1.85166426778283326687934383811152526e+01,9.25195917189708750143712301614922280e+00,6.28138725266626510348769970441582208e+00,5.90140217057627508791481084902425231e-02,5.43071916872971049385521402039007729e-04,5.90140217057627508791481084902425231e-02,5.90140217057627508791481084902425231e-02,1.20953165747894984401490630327635089e-07,1.20953165747894984401490630327635089e-07,5.32916546922386780899169842201216751e-06,3.33771019998710305934139110478737746e-14,3.33771019998710305934139110478737746e-14,3.33771019998710305934139110478737746e-14
PDE,Inf,6.27717385176630788989739859955639150e+01,1.50234865402813210245766507064343653e+01,1.02731774932553433230035495702423543e+01,5.50045701177423534875745945080157470e-02,1.82260354847354444744227015577027178e-02,5.66456451001577342500259044015536412e-01,1.11359901351332792461989813251764876e-01,4.42664057407739519138917223893668034e-07,5.07386202741828529931578812754750638e-07,1.05639838115180740441888680603836998e-05,2.06744742011620949280562359378652199e-14,2.06744742011620949280562359378652199e-14,2.06744742011620949280562359378652199e-14
PDE,Inf,inf,2.37063273504550338964176117543840147e+01,1.80240220771625609999952494713802629e+01,1.35375900245270157687256614415957208e-01,5.11070106674944739388907137217455982e-02,8.27344134250554271836914835131188544e-01,1.42999618304480960142558213024883794e-01,7.70748981398088404431806996134844521e-07,8.17199184507065347825893518402344241e-07,1.61199145136112690205194692863764145e-05,8.59151101637839920826306774988416508e-14,8.59151101637839920826306774988416508e-14,8.59151101637839920826306774988416508e-14
PDE,Inf,Inf,2.60978158367634688943074159707685777e+01,1.86907191710202125938003042590979465e+01,1.69483205287509443133987259462433837e-01,3.80360881056918886406484541215678488e-02,4.20138627669049518472982255887440593e-01,1.80769858304880429464548549660537723e-01,4.11274021345428204626681240552222236e-07,5.21760470804971827958650868225754092e-07,1.68244447236361347163743182513087483e-05,1.50327512406536731709138582186572914e-13,1.50327512406536731709138582186572914e-13,1.50327512406536731709138582186572914e-13
PDE,Inf,Inf,2.23032738322345855475829850934584588e+01,2.73244763788535301065316536994945456e+01,1.70451480396324530847844878031073657e-01,5.27961566286034255085857780594668836e-02,8.40229963851333043743703080646639312e-01,2.34457459874241401349522112337506724e-01,5.35143406110695797271216154111514777e-07,8.54683718510710728486406749587576063e-07,2.31754584705842864882162146914902419e-05,1.71205744775574908549219925222940739e-13,1.71205744775574908549219925222940739e-13,1.71205744775574908549219925222940739e-13
PDE,Inf,Inf,4.69652917682176009553171897695956521e+01,2.54881421068897401526990340672628466e+01,1.67079856409932344765427898116941173e-01,5.85429353042677822276026099480565716e-02,1.00089425731779202326339231641247835e+00,2.67823529404518108331881369892604290e-01,1.10971264383102780861949618460938618e-06,7.10413232214363481898030565472853274e-07,3.21485520529258906730309271866414134e-05,1.65155231522115092165403777468363018e-13,1.65155231522115092165403777468363018e-13,1.65155231522115092165403777468363018e-13
PDE,Inf,Inf,6.51858177849345942388439844325305552e+01,3.39055527323414704585000045133886126e+01,3.53358906964629579090555399167381389e-01,1.43463115252652692266406981960942668e-01,8.88253683207322220945328260002140695e-01,3.60186582040652780310243685757437198e-01,1.91130354843023462603826252881310980e-06,1.32046290610655120349697225698906915e-06,4.69548866473242668353430195004207193e-05,2.71900772462915248965275118570572251e-13,2.71900772462915248965275118570572251e-13,2.71900772462915248965275118570572251e-13
PDE,Inf,Inf,2.62425807587753773926868152751336181e+01,5.65014867125725353499434011932952462e+01,2.78927698661802181720099142372373584e-01,9.51843813748241563407976923249078623e-02,1.37979914742002328919083850223534626e+00,4.38302170706690611609463177457447202e-01,8.78358106424711526719284855430288659e-07,1.30053959523556937691657129298135550e-06,4.91553837053902049021209375375057556e-05,3.35403926908246933237310055935569823e-13,3.35403926908246933237310055935569823e-13,3.35403926908246933237310055935569823e-13
PDE,Inf,1.20655109338775462461923233032341607e+02,7.32472574745644040132941530558963538e+01,4.97294011835928282072725200447349917e+01,4.67210799591716423062616716740846776e-01,4.29947082353128600315607706678153530e-03,4.67210799591716423062616716740846776e-01,4.67210799591716423062616716740846776e-01,9.57579575723365693951135554219467945e-07,9.57579575723365693951135554219467945e-07,4.21907132070659526815973267591437791e-05,1.73868940606637470633791150574200315e-13,1.73868940606637470633791150574200315e-13,1.73868940606637470633791150574200315e-13
PDE,Inf,Inf,1.33688906887454374630965603484076957e+02,5.58575624015566078251798784898513213e+01,7.46257962591927924965871991701978728e-01,1.15903288798098756455580542813313164e-01,1.75399697270536180683622722660718642e+00,6.94380374144020383622056588558045953e-01,3.99457534542137332276538885869051575e-06,2.53573207655708420296656871142217075e-06,6.97456499240268236986115399785112265e-05,1.34223041269619898465248979529546628e-13,1.34223041269619898465248979529546628e-13,1.34223041269619898465248979529546628e-13
PDE,Inf,Inf,7.75316489894514889284224007507787278e+01,8.16801420568498474579807918938775510e+01,7.47161778202909262418485543537118373e-01,3.09162658208255040293664594592534170e-01,2.18138860804290728008987386713323432e+00,7.38357461180028012045617984380768202e-01,2.51814438361217818893435606878537899e-06,1.78120545763147068555561023507000337e-06,1.02782140775213559171855829080735052e-04,9.44068193325934172316880879601513528e-13,9.44068193325934172316880879601513528e-13,9.44068193325934172316880879601513528e-13
PDE,Inf,Inf,1.34052420019303273009332139988358267e+02,1.01608960180208467467075852773873974e+02,7.55149268855601954921051839621288024e-01,2.02470504870432495397670153365365136e-01,4.23372349817007926072741133526470458e+00,7.38065049703069433954322509431648619e-01,3.03631057012060650120413569051297978e-06,1.62892138794659205473752779126963909e-06,7.57722686821664633208941032222230494e-05,9.25108465557775171103422680561945535e-13,9.25108465557775171103422680561945535e-13,9.25108465557775171103422680561945535e-13
PDE,Inf,Inf,1.56898015675672925506978385361292701e+02,1.07399524469934955880276213100293736e+02,9.84281168813282434272416511195522559e-01,1.56724711314711824748946194244071771e-01,2.63446657764544119441451164609641861e+00,1.20197609659988465568641560441959640e+00,3.35671735949730943715496257483477441e-06,3.09154430382682394189408587380985730e-06,9.07186511173360421053429590253567300e-05,1.13461963078953571735586455262130432e-12,1.13461963078953571735586455262130432e-12,1.13461963078953571735586455262130432e-12
PDE,Inf,Inf,1.76764655134462295967394708342495875e+02,1.13972541112417672004933357616884383e+02,7.07265541093611871429993400190813127e-01,2.38599646620062325397589282616022908e-01,2.31517882318715240806470873483663629e+00,1.15660816750486386355248034185558523e+00,4.26758496269177436326194968610805932e-06,3.92247341390350503209004900504306703e-06,1.33229482415338315493389511267073765e-04,1.24466217588002062570938664098243474e-12,1.24466217588002062570938664098243474e-12,1.24466217588002062570938664098243474e-12
PDE,Inf,Inf,1.80123994835329970435231332731899229e+02,1.47542625839249283784626226260489854e+02,1.32564035165895525485260229462864260e+00,1.24748673133559034380057125372613129e-01,4.35554237998947510801477163271059623e+00,1.46017926737085783302045616317315079e+00,4.44887618166842160826851022709928075e-06,4.38543926840970880359491473747514218e-06,1.22554542917955215166062753790134488e-04,1.61437874332217226105438998381053114e-12,1.61437874332217226105438998381053114e-12,1.61437874332217226105438998381053114e-12
PDE,Inf,Inf,1.78941273250358077750931296846146188e+02,1.74229003705614069827419553639152936e+02,1.75366423927457096089393107751242775e+00,1.69989712186439691410457679208360292e-01,3.37052884098554353755623532990645856e+00,1.25483263984230904345568531057909751e+00,3.45954798813279166263124469308717353e-06,4.46507214184959454297327225691078526e-06,1.24450766895162756032589528915568725e-04,2.05220895175834419426235774856979117e-12,2.05220895175834419426235774856979117e-12,2.05220895175834419426235774856979117e-12
PDE,Inf,Inf,2.77348008219969778936835374674286943e+02,2.02463132114539549567773678845180112e+02,1.73352860096245494491492610167374708e+00,4.31405049458187576644634918534926915e-01,7.19772710918825312335793714193249882e+00,1.73514669358420827687410809617953942e+00,6.96350451347645367956477967501596080e-06,7.56396440570334930504858198791061976e-06,1.70313923370441689478431511191140845e-04,2.53269726554718239896882949131294070e-12,2.53269726554718239896882949131294070e-12,2.53269726554718239896882949131294070e-12
PDE,Inf,Inf,3.05950324252119499987657733650097176e+02,2.54000877020504533109839259253510342e+02,1.61536888986404423741786566685537186e+00,2.78565444297480190712844925390136545e-01,5.99303805754415104815180533017557325e+00,1.56672749828303384143492837201050561e+00,5.51996338272884878735849323844744880e-06,7.12643177679660900889214627326131369e-06,2.19041421173494660559617264981414107e-04,2.41233239885599010434466171905890949e-12,2.41233239885599010434466171905890949e-12,2.41233239885599010434466171905890949e-12
PDE,Inf,Inf,3.05471553563298168990512952254189436e+02,2.80223040671978673380162914506138412e+02,2.20598353305315019340127059000210475e+00,9.45912585277602693047335236040696126e-01,5.13751941355455768725587821672423254e+00,2.17641865958016773980789453168853080e+00,8.59915174070709434818586114261908620e-06,8.15286391940133532289984772260536749e-06,3.18874482416377415431186231100923278e-04,3.94867340051780760372108141682265141e-12,3.94867340051780760372108141682265141e-12,3.94867340051780760372108141682265141e-12
PDE,Inf,Inf,3.51678333944382250875726138460025214e+02,3.13165792051282609176839591257617083e+02,2.36158994732597702935646148115263187e+00,3.65922193810382372967543437743773170e-01,1.18794582753564979155884555690333558e+01,2.10950884862311477878104681278695842e+00,8.28790124844709596484297600160135360e-06,3.83387706824864845228508338992279669e-06,2.40867295095295705082620981865627926e-04,4.28395103132247707171931743101087468e-12,4.28395103132247707171931743101087468e-12,4.28395103132247707171931743101087468e-12
PDE,Inf,Inf,4.01870033273893474139411941847383643e+02,3.80483008246473041036136734660745501e+02,2.61371533009568503914715153283044461e+00,5.49786997532583181662802714949353879e-01,5.51581513376352485328876593278443453e+00,2.63629104005162476587780347814725023e+00,1.14986629303121779030152028965791707e-05,1.08755675772792348693016005652573447e-05,2.59544532341470852707085957430908261e-04,4.12649579846685587031710150020853661e-12,4.12649579846685587031710150020853661e-12,4.12649579846685587031710150020853661e-12
PDE,Inf,Inf,4.28589948036322331602456513914928008e+02,3.88763707503179836972870479609754102e+02,2.69337763146441945756893912926267718e+00,4.13994439497076540338161955300642942e-01,5.23940115802976231207171666523150996e+00,2.69983830341835646840275614201186243e+00,8.36268133808002598815708295409418947e-06,8.61293745261925417126231689174596397e-06,3.09165091651261317751066714082541318e-04,4.84907713742763869864518474700769377e-12,4.84907713742763869864518474700769377e-12,4.84907713742763869864518474700769377e-12
PDE,Inf,Inf,5.68592208759846420547386606981272304e+02,5.63068123620623628543695828018198567e+02,3.34781425310234647922805244178999082e+00,1.45963400312212911412593267126829702e+00,2.28653505361241113284571276523633246e+01,3.29055362359211441383298617117123881e+00,2.03127835536668136976278679073798145e-05,2.17494822558464714259318930140922316e-05,4.93866695301076521889815959626599843e-04,5.79147365894228770173592377564905305e-12,5.79147365894228770173592377564905305e-12,5.79147365894228770173592377564905305e-12
PDE,Inf,Inf,5.22096844271917277356582672673997596e+02,5.01678893878452305864312577523557703e+02,3.22260579887414196345378388264793831e+00,2.48091769016690083202243878870872256e-01,6.00300087852954474007441697431569005e+00,4.10143226482590392489209232942045653e+00,8.23765154864205841768548263929938944e-06,7.21367639497831119193302949064936763e-06,4.24385288887125119909274492681278484e-04,8.90189636755729738778108591241966806e-12,8.90189636755729738778108591241966806e-12,8.90189636755729738778108591241966806e-12
PDE,Inf,Inf,6.45983392502241792554646184614279059e+02,4.91924885626030691157080424743348812e+02,3.72739150789145502145644070006823931e+00,3.43010286799157295524118859344980670e-02,3.72739150789145502145644070006823931e+00,3.72739150789145502145644070006823931e+00,7.63953776586626845104724656550931379e-06,7.63953776586626845104724656550931379e-06,3.36596041907620396383917873963848814e-04,8.34609549850628465503890478071368904e-13,8.34609549850628465503890478071368904e-13,8.34609549850628465503890478071368904e-13
PDE,Inf,Inf,6.83827584983430152049603030513109056e+02,5.37833079714300423589144092540633934e+02,4.51113698451349928032956637533854782e+00,4.46621482412616563693549416118360166e-01,1.01324310409801352271965484791260953e+01,4.98099736171952146794928012531124576e+00,1.14127472307085397367615482251189804e-05,1.14156392929125476813815663044106164e-05,4.55377257657323742874143215686048822e-04,8.62898055055249494903664705534049982e-13,8.62898055055249494903664705534049982e-13,8.62898055055249494903664705534049982e-13
PDE,Inf,Inf,7.73628033527554591092956967056527965e+02,6.47459152449876177322145143859581291e+02,4.72180918121607964228762735937401491e+00,2.11319227904331188218327296645850731e+00,3.33493514488888566506874671183118307e+01,4.79260230797574838255915514745761787e+00,2.78744992335588374554737680430536148e-05,3.55350583043942452607053911348732025e-05,7.23307026022528110705363521602928420e-04,1.05407918989427741446335807904094913e-11,1.05407918989427741446335807904094913e-11,1.05407918989427741446335807904094913e-11
PDE,Inf,Inf,1.02631494713977442410432927889431698e+03,6.00765496503975270570286651577719373e+02,3.33135722101882800240439193346513095e+00,1.11822253907366597023205833035630924e+00,1.41330379585806562069318455674685352e+01,5.39521747395948302741582256194508439e+00,3.54512159081242300030726654352581907e-05,2.32559845375799183263757144540678430e-05,6.07779344423200990936741768880922051e-04,1.47357514532943212720609538221906629e-11,1.47357514532943212720609538221906629e-11,1.47357514532943212720609538221906629e-11
PDE,Inf,Inf,8.07539373623517938589125370273204918e+02,6.66687924273018932441791491182317018e+02,4.90560818132748309634871494458390932e+00,6.51411658953872478716634116420403184e-01,1.06731222871323458138325813585882177e+01,5.26947357112714072241046339210328926e+00,2.33284640738039919984435154636675486e-05,2.89551282409506521015128449418609072e-05,5.57434055968881069171017942504876896e-04,1.58491038707816581357980434580314435e-11,1.58491038707816581357980434580314435e-11,1.58491038707816581357980434580314435e-11
PDE,Inf,Inf,9.19199696269648720313935867120689929e+02,7.15588097510392308522976904427654814e+02,5.65261129797042857431406186750256141e+00,1.10489212241017910434098293815510435e+00,3.89045577585058855474069044097582807e+00,6.74840969850124052506269806799632868e+00,2.14875630614029442626793992286362643e-05,2.35664828598035299991546582538761905e-05,6.38935857280533508710902656450873921e-04,1.32002985949590448581840546158914682e-11,1.32002985949590448581840546158914682e-11,1.32002985949590448581840546158914682e-11
PDE,Inf,Inf,1.01598213427523334432674084387431750e+03,8.20037331650314754284545766958605843e+02,6.21464575892784892766283586187345770e+00,7.01898983811435940410881783962960655e-01,1.53339184370665594036166933807434575e+01,5.72899020313098463401378451636807936e+00,2.21016703618693306251785481249157949e-05,1.00334152299289011212612038521914499e-05,6.81337164697335167289903395928564823e-04,1.41613238139182944846974838306272632e-11,1.41613238139182944846974838306272632e-11,1.41613238139182944846974838306272632e-11
PDE,Inf,Inf,1.10677561181674208947962497323769992e+03,8.60744460094884207387019309600300490e+02,4.59595840114321841382683740873195261e+00,1.57649753222414266415133477549953006e+00,3.42135649008859881599818962456444418e+01,7.51205191568017052475546231567735918e+00,3.05760060987893748541592037467560647e-05,2.68102872787888849876773185538083878e-05,8.48060645495916998867515777229032033e-04,1.65179293984487853387614235177116834e-11,1.65179293984487853387614235177116834e-11,1.65179293984487853387614235177116834e-11
PDE,Inf,Inf,1.40068025680478828091271014209982112e+03,8.44339262858767074645354739475012491e+02,8.38647379568002877021585324359818518e+00,1.77836929642278245615828418296501240e+00,3.12449703844576762753164519411142502e+01,7.62491831310694764279788827624295664e+00,4.10963676250836839727319596333208364e-05,3.40613694531377030862850621339280092e-05,6.91222753745835177383252620924530812e-04,1.81139763756787821939868882078361514e-11,1.81139763756787821939868882078361514e-11,1.81139763756787821939868882078361514e-11
PDE,Inf,Inf,1.30933362489956378792214222994744973e+03,9.61569417520348461917526847916906343e+02,7.29692666939015015157044742541506001e+00,8.46950437657772051353862765999884603e-01,2.42886980207201635940105020859567837e+01,6.40740412903783055860959355623232216e+00,2.97279325164113151835517289107021738e-05,2.88777289864687464332162894108189644e-05,8.21077934990724667691261271098945725e-04,1.99241920569525340888414063630349008e-11,1.99241920569525340888414063630349008e-11,1.99241920569525340888414063630349008e-11
PDE,Inf,Inf,1.31776429734070405129919151221063256e+03,1.02310436331278038462917851835680199e+03,9.14019671289068046250611304651802613e+00,4.03822167492204063213760940776264288e+00,1.98561728702287623087270859508633605e+01,9.04608348691749692141346741995234402e+00,3.08584625323443287579236152771022033e-05,3.37060827343378041652889809624427951e-05,1.37498336855523885857173777345983599e-03,2.29560253420416318154965715458656630e-11,2.29560253420416318154965715458656630e-11,2.29560253420416318154965715458656630e-11
PDE,Inf,Inf,1.45850977041844319075468763714561710e+03,1.15085597421132807572718213181795203e+03,8.55559315960226165807002591820409553e+00,1.14631208961010103326422550114897010e+00,1.51801227183037939352417948686055209e+01,1.00261998172536674445127645363572324e+01,2.62143938584772924090734582541669002e-05,2.91259757726944939917255006534622478e-05,8.31016648652640150648156186754449774e-04,2.62438504966117113248755423663784981e-11,2.62438504966117113248755423663784981e-11,2.62438504966117113248755423663784981e-11
PDE,Inf,Inf,1.57119854110719776170893154790933857e+03,1.19822279244292309353080044885880146e+03,9.31242802499194367492082754914327978e+00,6.98312474577182593723380601847578567e-01,2.01654004440466698046303381266533757e+01,9.33874988873663725751738884641216478e+00,2.33096618616557611642794496648086208e-05,2.56930431455888836102889085226228666e-05,1.00203122292446183026121050515471915e-03,2.58119572277954607865045859861775294e-11,2.58119572277954607865045859861775294e-11,2.58119572277954607865045859861775294e-11
PDE,Inf,Inf,1.69510642026836781371971249149806711e+03,1.25703446545497779467584229909382211e+03,6.97296415772400766904893356475953195e+00,2.38554361528276121692579391045162204e+00,2.96022602534304970469732481220748156e+01,1.14731139747583861523752288405525462e+01,4.25390535607598447908546296090093431e-05,4.53199701539529622910379871244479110e-05,1.30777707923270370024640493320611263e-03,2.87086101921531411547118900805216232e-11,2.87086101921531411547118900805216232e-11,2.87086101921531411547118900805216232e-11
PDE,Inf,Inf,1.79992245227554469827210720332405736e+03,1.30717916777193613861095589363735071e+03,1.41792082887485981133539565024068911e+01,1.56330918943855977952543613685142757e+00,4.99866253732872158744692490705713157e+01,1.33511954157863527288658559267106899e+01,5.37010639568213067668941984778495141e-05,5.13276080199650766254004710002888731e-05,9.02088273991947178894693440791150941e-04,3.25466554283126171876537857220553533e-11,3.25466554283126171876537857220553533e-11,3.25466554283126171876537857220553533e-11
PDE,Inf,Inf,2.27357522053240314290373325410557162e+03,1.31277349036227313977968174597284985e+03,1.20540860038713303391340602991497930e+01,1.14131636307261174624558518628414060e+00,6.26005827568885187871633581201845304e+01,1.21038027490959147212407244362775370e+01,3.63184099144534343706221804891594649e-05,2.87664163806095710526592824550223939e-05,7.55940100107051629679172696876071273e-04,3.28526646404465693503952065668229021e-11,3.28526646404465693503952065668229021e-11,3.28526646404465693503952065668229021e-11
PDE,Inf,Inf,1.63288675126193235917530822838288526e+03,1.68465817620045301108183354083648547e+03,1.15886578807603299694251874922579587e+01,3.43780839549384960588758619887812397e+00,5.59502666323883769802186462389683795e+01,1.45817719157505790554434937432064064e+01,3.95158740615694141978305300835245994e-05,5.78001098983294856718692067978907226e-05,1.44077790856836202398930339928024999e-03,3.70740657565493333076756820506010297e-11,3.70740657565493333076756820506010297e-11,3.70740657565493333076756820506010297e-11
PDE,Inf,Inf,2.14069524549309366474649833458600661e+03,1.56389980930477295444582463734284986e+03,1.26309136170853770998697452413982812e+01,3.73153126107780511018516302386366972e+00,3.29347722117937214273544011251561041e+01,1.33897010238248250135342351273709817e+01,5.30079745891522626882043650648903012e-05,4.66680311801269535649366399307241929e-05,1.15640011608117702972441048243790381e-03,3.79917495262903292844470534532943071e-11,3.79917495262903292844470534532943071e-11,3.79917495262903292844470534532943071e-11
PDE,Inf,Inf,2.68378603593132584539968070299729516e+03,1.46855744675627962958346249406607008e+03,1.42459623750212925057174010895228082e+01,1.07938996226606239103325293120674377e+00,2.53292937596847951474276588530454070e+01,1.12862207296052733052087574539168540e+01,4.75278227061761137910090040317389247e-05,3.64504536895013520620436184880050561e-05,1.18560487336536394888264780388224014e-03,5.00185763327174905638304629334614271e-11,5.00185763327174905638304629334614271e-11,5.00185763327174905638304629334614271e-11
PDE,Inf,Inf,1.99168719625994311570613059513478633e+03,1.88840200808835331071220393569287400e+03,1.40763121802090628363870517622732130e+01,2.85531547301918043837565858425418000e+00,5.09477854752452010808062229598513522e+01,1.61877008185066944686808980779257784e+01,3.64275459451875646411164006709422306e-05,5.10742832991321862003884825555336085e-05,1.88714374289495771624792596103863994e-03,4.75840647335491276349851027852058002e-11,4.75840647335491276349851027852058002e-11,4.75840647335491276349851027852058002e-11
PDE,Inf,Inf,2.52165692081052366000054792602826085e+03,1.91934107867261603105473312826159893e+03,1.56316316856971751029246972339107248e+01,2.27926367986984332445731717088994351e+00,2.13697531882441079986487315085217867e+01,1.76711457723560432611928358684895855e+01,5.78006129207510664315642622857581424e-05,5.68779679917738504312004055099478461e-05,1.63414267318737366793126488615650337e-03,5.20713054132250665140530612769814149e-11,5.20713054132250665140530612769814149e-11,5.20713054132250665140530612769814149e-11
PDE,Inf,Inf,2.76259521405618231775588644676716184e+03,2.01216834797161221783661930767477452e+03,1.72645849064053765520867050254422665e+01,3.49578996356299617080077144987003436e+00,3.45900249490253531828312066586446578e+01,1.83000399883138041379466903765435534e+01,3.56160750359754051860862266951130349e-05,2.88625680924352746501746917046250474e-05,1.63137767576036045788852324746925994e-03,5.35941271484945910375603622074405026e-11,5.35941271484945910375603622074405026e-11,5.35941271484945910375603622074405026e-11
PDE,Inf,Inf,2.91506354261685700483466633224190494e+03,2.12732928179234187081580691201584872e+03,1.76993647949534455245102071144391209e+01,1.61215783594117246669746592472840631e+00,5.57814744240209564975656442016641924e+01,1.64031032144849907902289845102292089e+01,6.22010783660175133705603257232820122e-05,2.39155851889467885018731516148003268e-05,1.63691113078028984913027968971352702e-03,8.28191825131339085930383117966072389e-11,8.28191825131339085930383117966072389e-11,8.28191825131339085930383117966072389e-11
PDE,Inf,Inf,3.18506069654465545448972312460434967e+03,2.17202775675636162468947437615092384e+03,2.33327557814834195648625011430334328e+01,5.04088208716882404673569841858988027e+00,6.30300208186825816171064179645372623e+01,2.35389304780062659179778240592388815e+01,6.81788562971463749147093836566848738e-05,6.55187547361418506608581600079770386e-05,1.77646988059804690957687289640898806e-03,6.65620247910711636658475277517265614e-11,6.65620247910711636658475277517265614e-11,6.65620247910711636658475277517265614e-11
PDE,Inf,Inf,3.45806692014334374570705558647237719e+03,2.33195028963737751253168266342828818e+03,1.93910550213038875882324460439459645e+01,2.27932151910939943149249224406408633e+00,8.95335731931345815041388314131401691e+01,2.12640262137717016185683516663203434e+01,8.44857878499521527212248013624487515e-05,7.38237211486971888860308623161964701e-05,1.88844629989356234727102111116155853e-03,7.98887866705759518811890759030738174e-11,7.98887866705759518811890759030738174e-11,7.98887866705759518811890759030738174e-11
PDE,Inf,Inf,3.40933112661725640451625417797580544e+03,2.43713554509230729829366736473852649e+03,2.07404890193428966078479186543305056e+01,1.97684941959860169911356137865701664e+00,1.09977389510990058079245995504681114e+02,1.86483151885526920062770507310244160e+01,7.08589264233963565091946662308548674e-05,2.89420100130191759584504219495777754e-05,1.87012670160882960531142316481657255e-03,7.14251891165687187066334799435633838e-11,7.14251891165687187066334799435633838e-11,7.14251891165687187066334799435633838e-11
PDE,Inf,Inf,3.27151451309327259542161304018970448e+03,2.69356504025804498688706748997957466e+03,2.28497913874461415997412448107046352e+01,5.67232431411149084188522602992655410e+00,1.00472306205226260558509931185383647e+02,2.38943296934014482557743911365888523e+01,1.41821763959502163598468419974040946e-04,1.57221999360671136939038369891935411e-04,2.06469936511716825308609691592451744e-03,8.10738924628879075396779947530955443e-11,8.10738924628879075396779947530955443e-11,8.10738924628879075396779947530955443e-11
PDE,Inf,Inf,3.93846067298559863305482180861340913e+03,2.69561651251251493138119427245007445e+03,2.41725748403335301389762209572257634e+01,7.02850787440983744092568957955151513e+00,9.18844095398326436259077997476856236e+01,2.35798967512419965235600742772167618e+01,1.23085005888740612003568995775795725e-04,1.27223766910417830995293184172672697e-04,2.84915021192081614099854533118229747e-03,8.41773662984302627165197589445284165e-11,8.41773662984302627165197589445284165e-11,8.41773662984302627165197589445284165e-11
PDE,Inf,Inf,4.13562704911273351569003018623559788e+03,2.80148846832636706708260417800701057e+03,2.61209658146666380113060489796239387e+01,3.82533639903027920749353057678970745e+00,6.79332362828577465763222509377829537e+01,2.61687987665367317861706696446682651e+01,9.21378652331583163704211508837855887e-05,8.09383335982628120850607254501872844e-05,2.32746727872002814011610903477384786e-03,9.12546597278567445712502545944898777e-11,9.12546597278567445712502545944898777e-11,9.12546597278567445712502545944898777e-11
PDE,Inf,Inf,4.05122347636184000135876387930257118e+03,3.04635558782141606856400834356975054e+03,2.63866769129425129132726683686210854e+01,2.92213248648536621955922438160784070e+00,5.86110074146887543403948892694383746e+01,2.84024546827302980569419384260189125e+01,7.92692670755967869795970127533851948e-05,8.17221430355726456464362372284703023e-05,2.56502449331918166305132814547349130e-03,9.65159625368471099280091456142567083e-11,9.65159625368471099280091456142567083e-11,9.65159625368471099280091456142567083e-11
PDE,Inf,Inf,4.36495533525316463623266872077520774e+03,3.03788843292247212342295710393897653e+03,2.77307765552631705832885175555560547e+01,1.01000483544276054908745576741023979e+00,4.72373782711135075325736411109172576e+01,3.41540619375098122167176095036208471e+01,5.25068224383769150033399650285981061e-05,6.80854114032169784269853266174263798e-05,2.52291035825293171768351654418826592e-03,1.01430249435910143290733933257391790e-10,1.01430249435910143290733933257391790e-10,1.01430249435910143290733933257391790e-10
PDE,Inf,Inf,3.89789794517330041432385485345494931e+03,3.60067708604491250189856909313053559e+03,1.92321078883010894929833421173473145e+01,6.64394337328288264747468399246197169e+00,3.59159980723590064093124765182221410e+01,3.15899853830090289263024770898447442e+01,7.09466938123624412287823796045797181e-05,6.02377292500296790099541379364611172e-05,3.58702659853455996667799232765661493e-03,1.07043178095406583812444298290927695e-10,1.07043178095406583812444298290927695e-10,1.07043178095406583812444298290927695e-10
PDE,Inf,Inf,4.76806363314758325420577744795314333e+03,3.17764346054637860056832548308676663e+03,2.97981359596594914173397653578573339e+01,2.74215014432973764496608909238189510e-01,2.97981359596594914173397653578573339e+01,2.97981359596594914173397653578573339e+01,6.10732623555395689260905068020891708e-05,6.10732623555395689260905068020891708e-05,2.69087231894986859627175366625546548e-03,8.09901578910568757662006446020327498e-12,8.09901578910568757662006446020327498e-12,8.09901578910568757662006446020327498e-12
PDE,Inf,Inf,4.98457515040909634997628939319035279e+03,3.51726569187228307792654281173307570e+03,2.10204285362152337571953830521319488e+01,7.04804897484312343199706136463878095e+00,2.21152554679746202413071845023712553e+01,3.46961847407309785680217891304762516e+01,1.03923435990149029111335695602879822e-04,1.05213560616566202149476314539169726e-04,3.90272714045513126586794182571026535e-03,5.91799880219342699305670540958357039e-12,5.91799880219342699305670540958357039e-12,5.91799880219342699305670540958357039e-12
PDE,Inf,Inf,5.13456276310900133548699072012137157e+03,3.94987432055944332505950738321359151e+03,3.27873281165794521226451796011845081e+01,1.54089582869843087693590605771576495e+00,5.18101995339721190587545600964809660e+01,4.08288349938538862087846624996826826e+01,6.82976528431635970323689789370288658e-05,7.52620580646252671547924488560056065e-05,3.31660872987675626519730366283275589e-03,1.29206646182483270483100732055829776e-10,1.29206646182483270483100732055829776e-10,1.29206646182483270483100732055829776e-10
PDE,Inf,Inf,6.13950901377516232298369791277303575e+03,3.51978938371312161582699625778954698e+03,3.48270044704686955908026464230627404e+01,2.71084683975604746333605151186738939e+00,6.97686783102494040817907723039942976e+01,3.75484270861897174077393791339540303e+01,1.36376634565329893550806949219029919e-04,1.54920358446818523670443053578160515e-04,3.02697034003481076728257596728617725e-03,1.38181461221375479504733613766632719e-10,1.38181461221375479504733613766632719e-10,1.38181461221375479504733613766632719e-10
PDE,Inf,Inf,5.60131059761342261417102403429960979e+03,4.08464580525221097377797730650124386e+03,3.66001824770936138453767306127178697e+01,5.49668318474503394674315298828784914e+00,8.97517219673700803272566249499032421e+01,3.80747072224478197040731827485575649e+01,1.13916800341292173863561975435714793e-04,1.17795314226044642651880424860619183e-04,3.68068187563961314564794726017791470e-03,1.45393315283534023411554723429679483e-10,1.45393315283534023411554723429679483e-10,1.45393315283534023411554723429679483e-10
PDE,Inf,Inf,5.98837638929482569451792207857886118e+03,4.11878426420335980732851488418525591e+03,3.96648148606180014763129406648826873e+01,8.56849378062058247842930977796590411e+00,1.16001861878458362610882697088925371e+02,4.03273455638156572757742386199440435e+01,7.22928560688044346755981592457551520e-05,6.80979362418091728602781467441487556e-05,3.13181435975273923549183631891319457e-03,1.52424998618783315056457892779635096e-10,1.52424998618783315056457892779635096e-10,1.52424998618783315056457892779635096e-10
PDE,Inf,Inf,5.86542234184622873931925618151472557e+03,4.37750330806781630432069938351390526e+03,4.17480437041084614390377296799154965e+01,1.88447588432851717441088299542586803e+01,1.35228056123608285460779496238351621e+02,4.17297220872010065604963786581980861e+01,1.12741758408799204065254508248749539e-04,1.31694183426312537035101983007444128e-04,6.45329103856270905482987356967476685e-03,1.61372432577388069695694783125091693e-10,1.61372432577388069695694783125091693e-10,1.61372432577388069695694783125091693e-10
PDE,Inf,Inf,6.12042945449517825116518459469977784e+03,4.49482898833796475970756312610358131e+03,4.13073189278895949389419009616578307e+01,7.63188222721347882980974556149745183e+00,1.58916336211062146407751336564898906e+02,3.89854964674234499169089989289983518e+01,1.05501240903314357236028002681376001e-04,1.28415949030755870828953030265025944e-04,4.20123240561582802020926514587761319e-03,1.69289826340153500084652649408092740e-10,1.69289826340153500084652649408092740e-10,1.69289826340153500084652649408092740e-10
PDE,Inf,Inf,7.11130486126291970722226650043266382e+03,4.48637378231335308693533579839187869e+03,4.34818875335624813915243545165208079e+01,3.91990977985962057649906863848113155e+00,1.86490899645375967279010891159884891e+02,5.19509433721634501284293774418569230e+01,1.54996177235491990355412045711171108e-04,1.48087799102233083758093958913192914e-04,4.04326176820580100015075484010768909e-03,1.89925199148207235489514142705893926e-10,1.89925199148207235489514142705893926e-10,1.89925199148207235489514142705893926e-10
PDE,Inf,Inf,6.90949980386410200027938326526403707e+03,4.94568745949550885942230407992641341e+03,4.49755205426714583397076153158922905e+01,2.92597890044418828373005272283887015e+00,2.20590173286799923881520135847539192e+02,4.87603723587556182831025408103715526e+01,3.01237500636504414177130846024098708e-04,1.81219424753886496711752832038049350e-04,4.17559582641008351425910754654652048e-03,1.80779058553861433725455915552752602e-10,1.80779058553861433725455915552752602e-10,1.80779058553861433725455915552752602e-10
PDE,Inf,Inf,6.79328848530337075469515672764879480e+03,5.17096004459490345117269019218808142e+03,4.86140285319653125214583375304225503e+01,1.15200336944671911470451456110249241e+01,2.24537460314366366277384877374347150e+02,4.28483419867516693453575167150658370e+01,1.29892311309012356260678883864190007e-04,1.67529820670323348855388549557053105e-04,4.25459240728186387276324155147128114e-03,2.00649934650209077168321674811666450e-10,2.00649934650209077168321674811666450e-10,2.00649934650209077168321674811666450e-10
PDE,Inf,Inf,7.34230073002492754828069365778870013e+03,5.40340781566450754456843670571032779e+03,4.81214650810949964950678922919254507e+01,1.23916457266150157677361046081918657e+01,1.98930762705974322886662105380505485e+02,5.41716129235629821422435324301560729e+01,2.05845724112524331477587327550220588e-04,2.12340806174266946392357549572388484e-04,4.44405174054634737989976020694310356e-03,2.45456256785847977792196554924558637e-10,2.45456256785847977792196554924558637e-10,2.45456256785847977792196554924558637e-10
PDE,Inf,Inf,7.84543233694300622921270083492426772e+03,5.47988498591317525840081640209044487e+03,4.90913171858793500247208640939586044e+01,3.85112421372930315072742391208465486e+00,2.05150579693749432424186763101367328e+02,4.79589177458587254163105784829784935e+01,2.55059896690220368484689229150562127e-04,2.86008993746167717960141336215331695e-04,5.13055006345431373593701401367710532e-03,2.39468717492152352474320381112665842e-10,2.39468717492152352474320381112665842e-10,2.39468717492152352474320381112665842e-10
PDE,Inf,Inf,8.16094738990758502971876210516570368e+03,5.68366369513825576316040242081224147e+03,5.68874755140796785486049158898352270e+01,4.78845829555663269997050186506193434e+00,1.55614325979108595094681374040391211e+02,5.44111461018852486112715872640723654e+01,1.55569579077460791480943401088563051e-04,1.55046466194416450743836228360715387e-04,5.18431099731673803976079942206403356e-03,2.41179481241773818374898286255017234e-10,2.41179481241773818374898286255017234e-10,2.41179481241773818374898286255017234e-10
PDE,Inf,Inf,8.64297292260765220111022627652720544e+03,5.94135226484887200335329208829362376e+03,5.76787407296752366876402595979335965e+01,2.61035575066979861114039206947721983e+01,1.67801708210124935555393040097603330e+02,5.78144954748599950884200886630270868e+01,1.69160602385783629820492858512170009e-04,1.71757065562994665609915279969692348e-04,8.94647313370287908161226629392203823e-03,3.23751451364117387376802161204837577e-10,3.23751451364117387376802161204837577e-10,3.23751451364117387376802161204837577e-10
PDE,Inf,Inf,9.88184932627154339773348376767551768e+03,5.94985081673796308700701554448647848e+03,5.48267854811776809458629844768494831e+01,5.18537869929846678156144905642005946e+00,2.25585519542352418387889544290397408e+02,5.39005916097915481665211977332873777e+01,1.48441553410975970417715480384570436e-04,1.71201196322473620203212077598335954e-04,5.29456298591091245531767314869511180e-03,2.67559878837974229618219183124230361e-10,2.67559878837974229618219183124230361e-10,2.67559878837974229618219183124230361e-10
PDE,Inf,Inf,8.18834166279031421461964227238667013e+03,6.90969652661248273057745353881447501e+03,5.62461989990644524974970254251000138e+01,9.67606330285129012112219977230895332e+00,1.64731058532027453673683566640230856e+02,5.84694800448927478926863273876455860e+01,1.35638020700110404049068019571971110e-04,1.90349664172311276213525984014494658e-04,5.78968102060979436369353490611991857e-03,2.68546600832558173647372782380941740e-10,2.68546600832558173647372782380941740e-10,2.68546600832558173647372782380941740e-10
PDE,Inf,Inf,9.62807009485878722418006616451674522e+03,6.71692158783504742027472261077558928e+03,5.88151276680397542894058933115214827e+01,1.62406330684257202184327860146561263e+01,1.25751026776347965928234262313331050e+02,6.58709786640648055356787276049989733e+01,2.03656508735062197410492423827630186e-04,7.21419467795444963673012190423496876e-05,5.18634360031906835640147937550032604e-03,2.78534685506461623398462842034199422e-10,2.78534685506461623398462842034199422e-10,2.78534685506461623398462842034199422e-10
PDE,Inf,Inf,1.11142853959556261249071064271270609e+04,6.47373405110783837042879524875296302e+03,6.27170113456771558027134046267808283e+01,3.38287917354685493558150061208518764e+00,1.09382324928641195567319746532967571e+02,4.81080518577510615498331959408618524e+01,1.91570449430934597257411118841397693e-04,1.58079918537486296194268706927559263e-04,5.23482508541951268686452358911849963e-03,3.18780309334340853709725545371122647e-10,3.18780309334340853709725545371122647e-10,3.18780309334340853709725545371122647e-10
PDE,Inf,Inf,9.10776641113695089336468086658956075e+03,7.59282556217415011989061565641145522e+03,6.74787237815111258767431660397522211e+01,1.51316854488545537018334810732879161e+01,8.38077203165324390092019506068356621e+01,6.01714992759776548990024029740583671e+01,2.34912564457490668611741750220787510e-04,2.00342296426041717752142206490061683e-04,5.94065960054300278977912806691204209e-03,3.29565685530216167980996151376467679e-10,3.29565685530216167980996151376467679e-10,3.29565685530216167980996151376467679e-10
PDE,Inf,Inf,1.06185511838150788397136636330236806e+04,7.65328520528510001663376259587605052e+03,6.43128721162151386149348672746783780e+01,9.24227506480839386078453175293037008e+00,1.03038437093196220082682790343516695e+02,7.77666324159568680936306475222564839e+01,1.94472426448967146708671130286634964e-04,1.74541739816728419401289043384238659e-04,7.00916810865064754986269933673378078e-03,3.51183186884553691008937497396632840e-10,3.51183186884553691008937497396632840e-10,3.51183186884553691008937497396632840e-10
PDE,Inf,Inf,1.09453590789031252739071140686866296e+04,7.84430786976405636812980325886167715e+03,7.13895994630302566812910980996176291e+01,7.89978712833708689624813495977701510e+00,2.32991291875155436953506964959840309e+02,7.31011338087195080852243722813205486e+01,2.02844186011832128817411639690090821e-04,1.94604168274445323170910451753726418e-04,8.77585929553415433384376250614955813e-03,3.55582410842531703547877999512760678e-10,3.55582410842531703547877999512760678e-10,3.55582410842531703547877999512760678e-10
PDE,Inf,Inf,1.13631900828343538950502890945967738e+04,8.07517262913075197139598823687578556e+03,7.28001545171418431525601923467694266e+01,1.68613316809991996319076940066135311e+01,1.13230215074966424948012101470635591e+02,7.20956160571656133824891879693964266e+01,4.66349059288897152446119415375868741e-04,5.12670496451117938008628459345048510e-04,6.95634498653361735911303840027688210e-03,4.29804888148476363681264496296986440e-10,4.29804888148476363681264496296986440e-10,4.29804888148476363681264496296986440e-10
PDE,Inf,Inf,1.18934766803813562745302556421624655e+04,7.90518481242968599975456091508790755e+03,7.75846609444996858025931751148701202e+01,6.27674858390048393235111679856248413e+00,5.37255270301552852456550909817251350e+01,8.13731383143743736062474403744048195e+01,2.22124661562491421519163038517292612e-04,2.40271419778604387715258666221044642e-04,8.66628247735069399443085863004792255e-03,3.92705958213748541303359390569282724e-10,3.92705958213748541303359390569282724e-10,3.92705958213748541303359390569282724e-10
PDE,Inf,Inf,1.24177066192974742529039162559193114e+04,8.47557983758847401887496521346034740e+03,7.89268807933513096703879893240293669e+01,2.31735215214890845890205426001897118e+01,1.09130593525934691491933732262971400e+02,8.52408563399650751639722311928029105e+01,1.80047106886102297620045117905200729e-04,1.71775765188725718247674516594538178e-04,7.01325060700534944723927333102234634e-03,4.57657102244712962132733987443545986e-10,4.57657102244712962132733987443545986e-10,4.57657102244712962132733987443545986e-10
PDE,Inf,Inf,1.24516201829545264219087164550673707e+04,8.94314781137715325879138001195751912e+03,1.03878752548783661209245819585619635e+02,1.10144035609090042635011623000548829e+01,1.14853793159793200154226256958675434e+02,7.15068383682816587093026323483135318e+01,2.31817587409966246647873447510202026e-04,2.26452108230833787227672668254570937e-04,6.38652068545450714895275955421517325e-03,4.25254508960521428062433373492879606e-10,4.25254508960521428062433373492879606e-10,4.25254508960521428062433373492879606e-10
PDE,Inf,Inf,1.19101546582866680163662286385420016e+04,9.55436302094342584652747177888531662e+03,8.86351657037035467138076362111730239e+01,4.01554852513408194523971896902574023e+01,1.27736497745724327434285653059190936e+02,8.81520438588126988846358518420144718e+01,1.84679329720552389053290288835702269e-04,2.25066455376797521867646827706619859e-04,1.37756561950780721013080607908065402e-02,5.52307428590941115208044755867790853e-10,5.52307428590941115208044755867790853e-10,5.52307428590941115208044755867790853e-10
PDE,Inf,Inf,1.34924325454568807243917211838313553e+04,9.31333120724382608542059571379561879e+03,5.78220744891840625615039464334016862e+01,1.97521445475015290849967730200833502e+01,1.83902924455438996410448533119519120e+02,9.50263762186024078620087911123647982e+01,2.45202749562179237898344658922765561e-04,2.66313763659101247520570502052299769e-04,1.07526604062797379823028162151344013e-02,4.61913523097208963539795678399048283e-10,4.61913523097208963539795678399048283e-10,4.61913523097208963539795678399048283e-10
PDE,Inf,Inf,1.39790227934209838040654871851734905e+04,9.68483514312394140213619353706734727e+03,8.87280711350697583953574723841250953e+01,2.80335049498585464739982253279134525e+01,2.14757328197946951143980233343304507e+02,9.23942510695751829440432464699408022e+01,3.06836014606442471558727605960689973e-04,3.00580862169964671288149867842865271e-04,7.53168773047326139221210378779142923e-03,4.96500226623322274290404959214508018e-10,4.96500226623322274290404959214508018e-10,4.96500226623322274290404959214508018e-10
PDE,Inf,Inf,1.44379737915006667633139656894865634e+04,1.03191867913415818813084725220461869e+04,9.11165444798761706888193578460916348e+01,3.37740171926684841958656058469356276e+00,2.34088084268548063905373113534949378e+02,1.14560821922644630785535093570257187e+02,2.76345053030539755635064315265720990e-04,2.72501865318906770024962751377760030e-04,8.41423298981916369086442935745124383e-03,5.09667610174901671474288822889240652e-10,5.09667610174901671474288822889240652e-10,5.09667610174901671474288822889240652e-10
PDE,Inf,Inf,1.52288740261811611834077626791546171e+04,1.06335703544432409662814191713932848e+04,9.90752398945735856195990300481665307e+01,2.83852359158032823008715519464296481e+01,2.61011657160668549222066189988623771e+02,9.46913278605516413826119093946770768e+01,3.60353901943474032014382787824646341e-04,4.02175583433383682307627066863077663e-04,5.67794515365480885250519615067515668e-03,5.38113177182701411855538465140970804e-10,5.38113177182701411855538465140970804e-10,5.38113177182701411855538465140970804e-10
PDE,Inf,Inf,1.37365905589952448952401617891335691e+04,1.10073700404073991231510653850485941e+04,1.00815564724490552879495764941943282e+02,6.45482855196534709778340770142549421e+00,3.28720758210079807292143335232477692e+02,1.02984297845771826396459366951795339e+02,4.04765800483140876071324946013899558e-04,4.18169102689078921620946851235057982e-04,9.18279347446986057084503073664281562e-03,5.64368151750072506063306371003382092e-10,5.64368151750072506063306371003382092e-10,5.64368151750072506063306371003382092e-10
PDE,Inf,Inf,1.57583921102726456097686342423075672e+04,1.15651443573060393220180203598487422e+04,1.11195894457229405896930751130865781e+02,2.75422918085289870086894386661610805e+01,4.55684264059583602929708835137611460e+02,1.12913393378255975056232308517540440e+02,4.62859160389525293764161380862860639e-04,4.73887516924166667047557831474814769e-04,1.11105622977125843406848063712465224e-02,6.07910760937195135033262561408556114e-10,6.07910760937195135033262561408556114e-10,6.07910760937195135033262561408556114e-10
PDE,Inf,Inf,1.60928505184314809837432521608724556e+04,1.12946387344537127945480689490187650e+04,1.05949316720380865442248343802610225e+02,1.20410147433965856671172197493441610e+01,4.00535819234005613426530408126390185e+02,1.11103017912292046352308406930359302e+02,2.39793610112632688697009618606801838e-04,2.41338834457544478048967002667759946e-04,8.52798269497796573574420007039310812e-03,5.89882813496424097972013839071931733e-10,5.89882813496424097972013839071931733e-10,5.89882813496424097972013839071931733e-10
PDE,Inf,Inf,1.65159952371044725502435979500398111e+04,1.14392184806276217491820687159082810e+04,1.05898223359751486254831412223181208e+02,1.28682259951866721015642988366121382e+01,4.38579660693735076616970383483443253e+02,1.05459984219678941338785300935876758e+02,4.56417792842917306748104567733179971e-04,4.21360061315725168982727199350267802e-04,9.48718647099543615109663052736075484e-03,7.96768686969763833531288169842371193e-10,7.96768686969763833531288169842371193e-10,7.96768686969763833531288169842371193e-10
PDE,Inf,Inf,1.86744023256619873305037936565065958e+04,1.17684598440065641841784307498892768e+04,1.11886688593261638346578294219186505e+02,2.51745917265446125684727124774325505e+01,4.44028079595859944148682004110197679e+02,1.16260424821530515481060841812647226e+02,2.79023382035435448496632852490073460e-04,2.39479209447276582942354648154349429e-04,1.05827033452824158578192724644617548e-02,6.51787949247390784640504697918045094e-10,6.51787949247390784640504697918045094e-10,6.51787949247390784640504697918045094e-10
PDE,Inf,Inf,1.69825620722354441006648904773123339e+04,1.21999002590183713799535687398860190e+04,1.15373445968535031828576184894780041e+02,5.75541070177032226267428189762370868e+00,5.09498346204998620534039655730088835e+02,1.51358685271461357406515349718922777e+02,5.10007316865107611484451675555967667e-04,5.08414248233691146561863472847465111e-04,9.90139808891189099148060683956648149e-03,6.82316534880114206304305901175532498e-10,6.82316534880114206304305901175532498e-10,6.82316534880114206304305901175532498e-10


==> data/solve_pde-poisson-0_4/absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.29352157405934276,0.08490312319674709,0.15243251838123,0.10349026190691045,0.0009722974108812804,8.947490840680025e-6,0.0009722974108812804,0.0009722974108812804,1.9927887446092947e-9,1.9927887446092947e-9,8.780173991331071e-8,6.055713230000527e-16,6.055713230000527e-16,6.055713230000527e-16
0.01020408163265306,1.277870499216088,3.4582726149096352,0.5981500101103421,0.505068711932636,0.004473112559018933,7.022538499086314e-5,0.007631185235938025,0.004473112559018699,1.5640620285680396e-8,1.1570954303331382e-8,4.4785044245397863e-7,1.8527280980310923e-15,1.8527280980310923e-15,1.8527280980310923e-15
0.02040816326530612,1.0e6,5.676135758837835,0.8191433537667934,0.8122549231227156,0.007631185235938025,0.000543071916872971,0.012706801148801579,0.007631185235938025,3.070352302365654e-8,1.5640620285680396e-8,6.891217987442857e-7,2.1813708777871884e-15,2.1813708777871884e-15,2.1813708777871884e-15
0.030612244897959183,1.0e6,14.203829666672826,1.1963837100974708,2.2240339828406426,0.009063617034082327,0.0008912207265813626,0.0448099737676175,0.025243690614062397,5.615077978445036e-8,3.848450407424582e-8,1.943570031176553e-6,5.851421485829437e-15,5.851421485829437e-15,5.851421485829437e-15
0.04081632653061224,1.0e6,18.516642677828333,5.460075861479358,3.1785617895649154,0.03040999801232122,0.003377701854340132,0.059014021705762754,0.027554330360804746,1.20953165747895e-7,1.20953165747895e-7,2.8974581101247778e-6,7.056823719855606e-15,7.056823719855606e-15,7.056823719855606e-15
0.05102040816326531,1.0e6,19.690366605740792,7.816351518521405,5.720832571998666,0.03515419341567962,0.004299470823531286,0.18338644522084077,0.059014021705762754,1.889623247019764e-7,1.3251225072103134e-7,5.100818086656064e-6,1.3528508060669906e-14,1.3528508060669906e-14,1.3528508060669906e-14
0.061224489795918366,1.0e6,29.632526889676893,9.251959171897088,6.281387252666265,0.05500457011774235,0.01015136965758825,0.3262443850079789,0.06606556020548382,2.664302826254201e-7,1.889623247019764e-7,5.329165469223868e-6,2.0674474201162094e-14,2.0674474201162094e-14,2.0674474201162094e-14
0.07142857142857142,1.0e6,62.77173851766308,15.02348654028132,10.273177493255343,0.059014021705762754,0.010818054687556415,0.4201386276690495,0.1113599013513328,4.112740213454282e-7,5.073862027418285e-7,1.0563983811518075e-5,3.337710199987103e-14,3.337710199987103e-14,3.337710199987103e-14
0.08163265306122448,1.0e6,120.65510933877546,22.303273832234584,18.02402207716256,0.13537590024527016,0.018226035484735444,0.4672107995917164,0.14299961830448096,4.426640574077395e-7,5.217604708049718e-7,1.6119914513611268e-5,8.591511016378399e-14,8.591511016378399e-14,8.591511016378399e-14
0.09183673469387756,1.0e6,1.0e6,23.706327350455034,18.690719171020213,0.16707985640993234,0.03430102867991573,0.5664564510015774,0.18076985830488043,5.351434061106958e-7,7.104132322143634e-7,1.6824444723636135e-5,1.342230412696199e-13,1.342230412696199e-13,1.342230412696199e-13
0.10204081632653061,1.0e6,1.0e6,26.09781583676347,25.48814210688974,0.16948320528750943,0.03803608810569189,0.8273441342505543,0.2344574598742414,7.707489813980884e-7,8.171991845070654e-7,2.3175458470584286e-5,1.5032751240653672e-13,1.5032751240653672e-13,1.5032751240653672e-13
0.11224489795918367,1.0e6,1.0e6,26.24258075877538,27.32447637885353,0.17045148039632452,0.05110701066749447,0.8402299638513331,0.2678235294045181,8.783581064247115e-7,8.546837185107107e-7,3.214855205292589e-5,1.6515523152211508e-13,1.6515523152211508e-13,1.6515523152211508e-13
0.12244897959183673,1.0e6,1.0e6,46.965291768217604,33.90555273234147,0.27892769866180217,0.05279615662860342,0.8882536832073222,0.3601865820406528,9.575795757233658e-7,9.575795757233658e-7,4.219071320706595e-5,1.7120574477557492e-13,1.7120574477557492e-13,1.7120574477557492e-13
0.1326530612244898,1.0e6,1.0e6,65.1858177849346,49.72940118359283,0.35335890696462957,0.05854293530426778,1.000894257317792,0.4383021707066906,1.1097126438310278e-6,1.3005395952355694e-6,4.6954886647324264e-5,1.7386894060663748e-13,1.7386894060663748e-13,1.7386894060663748e-13
0.14285714285714285,1.0e6,1.0e6,73.2472574745644,55.857562401556606,0.4672107995917164,0.09518438137482416,1.3797991474200233,0.4672107995917164,1.9113035484302347e-6,1.3204629061065513e-6,4.915538370539021e-5,2.7190077246291526e-13,2.7190077246291526e-13,2.7190077246291526e-13
0.15306122448979592,1.0e6,1.0e6,77.53164898945148,56.501486712572536,0.7072655410936118,0.11590328879809876,1.7539969727053617,0.6943803741440204,2.518144383612178e-6,1.628921387946592e-6,6.974564992402682e-5,3.354039269082469e-13,3.354039269082469e-13,3.354039269082469e-13
0.16326530612244897,1.0e6,1.0e6,133.68890688745438,81.68014205684985,0.7462579625919279,0.12474867313355903,2.1813886080429072,0.7380650497030694,3.0363105701206065e-6,1.7812054576314707e-6,7.577226868216646e-5,8.346095498506284e-13,8.346095498506284e-13,8.346095498506284e-13
0.17346938775510204,1.0e6,1.0e6,134.05242001930327,101.60896018020847,0.7471617782029093,0.14346311525265268,2.3151788231871526,0.738357461180028,3.3567173594973095e-6,2.5357320765570843e-6,9.071865111733604e-5,8.628980550552495e-13,8.628980550552495e-13,8.628980550552495e-13
0.1836734693877551,1.0e6,1.0e6,156.89801567567292,107.39952446993496,0.755149268855602,0.15672471131471183,2.634466577645441,1.1566081675048638,3.4595479881327916e-6,3.091544303826824e-6,0.00010278214077521355,9.251084655577751e-13,9.251084655577751e-13,9.251084655577751e-13
0.19387755102040816,1.0e6,1.0e6,176.7646551344623,113.97254111241767,0.9842811688132824,0.16998971218643968,3.3705288409855436,1.2019760965998847,3.994575345421373e-6,3.833877068248648e-6,0.00012255454291795523,9.440681933259342e-13,9.440681933259342e-13,9.440681933259342e-13
0.20408163265306123,1.0e6,1.0e6,178.94127325035808,147.5426258392493,1.3256403516589552,0.2024705048704325,3.727391507891455,1.254832639842309,4.267584962691774e-6,3.922473413903505e-6,0.00012445076689516276,1.1346196307895357e-12,1.1346196307895357e-12,1.1346196307895357e-12
0.21428571428571427,1.0e6,1.0e6,180.12399483532997,174.22900370561408,1.6153688898640441,0.23859964662006233,3.8904557758505884,1.4601792673708578,4.448876181668421e-6,4.385439268409709e-6,0.00013322948241533832,1.2446621758800207e-12,1.2446621758800207e-12,1.2446621758800207e-12
0.22448979591836735,1.0e6,1.0e6,277.34800821996976,202.46313211453955,1.7335286009624549,0.24809176901669008,4.233723498170079,1.566727498283034,5.519963382728849e-6,4.465072141849595e-6,0.0001703139233704417,1.6143787433221722e-12,1.6143787433221722e-12,1.6143787433221722e-12
0.23469387755102042,1.0e6,1.0e6,305.4715535632982,254.00087702050453,1.753664239274571,0.27421501443297375,4.355542379989475,1.7351466935842084,6.9635045134764536e-6,7.126431776796609e-6,0.00021904142117349466,2.052208951758344e-12,2.052208951758344e-12,2.052208951758344e-12
0.24489795918367346,1.0e6,1.0e6,305.9503242521195,280.22304067197865,2.2059835330531503,0.2785654442974802,5.137519413554558,2.109508848623115,7.639537765866269e-6,7.213676394978311e-6,0.00024086729509529572,2.41233239885599e-12,2.41233239885599e-12,2.41233239885599e-12
0.25510204081632654,1.0e6,1.0e6,351.67833394438225,313.1657920512826,2.361589947325977,0.30916265820825506,5.239401158029763,2.176418659580168,8.237651548642058e-6,7.563964405703349e-6,0.0002595445323414709,2.5326972655471823e-12,2.5326972655471823e-12,2.5326972655471823e-12
0.2653061224489796,1.0e6,1.0e6,401.87003327389345,380.48300824647305,2.613715330095685,0.3659221938103824,5.515815133763525,2.6362910400516246,8.287901248447096e-6,7.639537765866269e-6,0.0003091650916512613,3.948673400517808e-12,3.948673400517808e-12,3.948673400517808e-12
0.2755102040816326,1.0e6,1.0e6,428.5899480363223,388.76370750317983,2.6933776314644193,0.41399443949707654,5.993038057544151,2.6998383034183564,8.362681338080026e-6,8.152863919401335e-6,0.00031887448241637743,4.126495798466856e-12,4.126495798466856e-12,4.126495798466856e-12
0.2857142857142857,1.0e6,1.0e6,522.0968442719172,491.9248856260307,3.222605798874142,0.4314050494581876,6.003000878529544,3.2905536235921145,8.599151740707095e-6,8.612937452619255e-6,0.0003365960419076204,4.283951031322477e-12,4.283951031322477e-12,4.283951031322477e-12
0.29591836734693877,1.0e6,1.0e6,568.5922087598465,501.6788938784523,3.331357221018828,0.44662148241261657,7.1977271091882535,3.727391507891455,1.141274723070854e-5,1.0033415229928902e-5,0.0004243852888871251,4.849077137427638e-12,4.849077137427638e-12,4.849077137427638e-12
0.30612244897959184,1.0e6,1.0e6,645.9833925022418,537.8330797143004,3.3478142531023463,0.5497869975325832,10.132431040980135,4.101432264825904,1.1498662930312178e-5,1.0875567577279235e-5,0.00045537725765732373,5.791473658942288e-12,5.791473658942288e-12,5.791473658942288e-12
0.3163265306122449,1.0e6,1.0e6,683.8275849834301,563.0681236206236,3.727391507891455,0.6514116589538724,10.673122287132346,4.7926023079757485,2.0312783553666813e-5,1.1415639292912548e-5,0.0004938666953010765,5.917998802193427e-12,5.917998802193427e-12,5.917998802193427e-12
0.32653061224489793,1.0e6,1.0e6,773.6280335275546,600.7654965039752,4.5111369845135,0.6983124745771826,11.879458275356498,4.980997361719521,2.1487563061402946e-5,2.174948225584647e-5,0.0005574340559688811,8.099015789105688e-12,8.099015789105688e-12,8.099015789105688e-12
0.336734693877551,1.0e6,1.0e6,807.5393736235179,647.4591524498762,4.595958401143219,0.7018989838114359,14.133037958580656,5.269473571127141,2.210167036186933e-5,2.3255984537579918e-5,0.000607779344423201,8.901896367557297e-12,8.901896367557297e-12,8.901896367557297e-12
0.3469387755102041,1.0e6,1.0e6,919.1996962696487,666.6879242730189,4.72180918121608,0.846950437657772,15.180122718303794,5.395217473959483,2.330966186165576e-5,2.356648285980353e-5,0.0006389358572805335,1.0540791898942774e-11,1.0540791898942774e-11,1.0540791898942774e-11
0.35714285714285715,1.0e6,1.0e6,1015.9821342752333,715.5880975103923,4.905608181327483,0.9459125852776027,15.33391843706656,5.7289902031309845,2.3328464073803993e-5,2.391558518894679e-5,0.0006813371646973352,1.3200298594959045e-11,1.3200298594959045e-11,1.3200298594959045e-11
0.3673469387755102,1.0e6,1.0e6,1026.3149471397744,820.0373316503147,5.652611297970428,1.0100048354427607,19.85617287022876,6.407404129037831,2.6214393858477293e-5,2.5693043145588884e-5,0.0006912227537458352,1.4161323813918294e-11,1.4161323813918294e-11,1.4161323813918294e-11
0.37755102040816324,1.0e6,1.0e6,1106.7756118167422,844.339262858767,6.2146457589278485,1.0793899622660623,20.16540044404667,6.7484096985012405,2.7874499233558838e-5,2.6810287278788885e-5,0.0007233070260225281,1.4735751453294322e-11,1.4735751453294322e-11,1.4735751453294322e-11
0.3877551020408163,1.0e6,1.0e6,1309.3336248995638,860.7444600948842,6.972964157724007,1.104892122410179,21.369753188244108,7.51205191568017,2.9727932516411313e-5,2.8766416380609572e-5,0.0007559401001070516,1.584910387078166e-11,1.584910387078166e-11,1.584910387078166e-11
0.3979591836734694,1.0e6,1.0e6,1317.7642973407042,961.5694175203485,7.29692666939015,1.118222539073666,22.11525546797462,7.624918313106948,3.0576006098789374e-5,2.8862568092435275e-5,0.0008210779349907246,1.6517929398448786e-11,1.6517929398448786e-11,1.6517929398448786e-11
0.40816326530612246,1.0e6,1.0e6,1400.6802568047883,1023.1043633127804,8.386473795680029,1.1413163630726118,22.86535053612411,9.046083486917498,3.085846253234433e-5,2.8877728986468746e-5,0.0008310166486526401,1.811397637567878e-11,1.811397637567878e-11,1.811397637567878e-11
0.41836734693877553,1.0e6,1.0e6,1458.5097704184432,1150.855974211328,8.555593159602262,1.1463120896101011,24.288698020720165,9.338749888736638,3.545121590812423e-5,2.8942010013019177e-5,0.000848060645495917,1.9924192056952533e-11,1.9924192056952533e-11,1.9924192056952533e-11
0.42857142857142855,1.0e6,1.0e6,1571.1985411071978,1198.222792442923,9.140196712890681,1.459634003122129,25.329293759684795,10.026199817253667,3.5616075035975405e-5,2.895512824095065e-5,0.0009020882739919472,2.2956025342041633e-11,2.2956025342041633e-11,2.2956025342041633e-11
0.4387755102040816,1.0e6,1.0e6,1632.8867512619324,1257.0344654549779,9.312428024991943,1.540895828698431,29.602260253430497,11.286220729605274,3.6318409914453435e-5,2.9125975772694493e-5,0.001002031222924462,2.581195722779546e-11,2.581195722779546e-11,2.581195722779546e-11
0.4489795918367347,1.0e6,1.0e6,1695.1064202683679,1307.1791677719361,11.58865788076033,1.5633091894385598,29.79813595965949,11.473113974758386,3.6427545945187565e-5,3.3706082734337805e-5,0.001156400116081177,2.624385049661171e-11,2.624385049661171e-11,2.624385049661171e-11
0.45918367346938777,1.0e6,1.0e6,1799.9224522755446,1312.7734903622732,12.05408600387133,1.5764975322241426,31.244970384457677,12.103802749095914,3.9515874061569417e-5,3.4061369453137704e-5,0.001185604873365364,2.870861019215314e-11,2.870861019215314e-11,2.870861019215314e-11
0.46938775510204084,1.0e6,1.0e6,1991.6871962599432,1468.5574467562797,12.630913617085378,1.6121578359411726,32.93477221179372,13.351195415786353,4.109636762508368e-5,3.553505830439424e-5,0.0013077770792327037,3.254665542831262e-11,3.254665542831262e-11,3.254665542831262e-11
0.47959183673469385,1.0e6,1.0e6,2140.695245493094,1563.899809304773,14.076312180209063,1.7783692964227824,33.349351448888854,13.389701023824825,4.2539053560759845e-5,3.645045368950135e-5,0.0013749833685552388,3.285266464044657e-11,3.285266464044657e-11,3.285266464044657e-11
0.4897959183673469,1.0e6,1.0e6,2273.5752205324034,1684.658176200453,14.179208288748598,1.9768494195986017,34.21356490088599,14.58177191575058,4.7527822706176114e-5,4.5319970153952966e-5,0.0014407779085683621,3.7074065756549336e-11,3.7074065756549336e-11,3.7074065756549336e-11
0.5,1.0e6,1.0e6,2521.656920810524,1888.4020080883533,14.245962375021293,2.1131922790433117,34.590024949025356,16.187700818506695,5.250682243837692e-5,4.6668031180126956e-5,0.0016313776757603605,3.799174952629033e-11,3.799174952629033e-11,3.799174952629033e-11
0.5102040816326531,1.0e6,1.0e6,2683.786035931326,1919.341078672616,15.631631685697176,2.2792636798698434,35.91599807235901,16.40310321448499,5.300797458915226e-5,5.1074283299132186e-5,0.0016341426731873736,4.758406473354913e-11,4.758406473354913e-11,4.758406473354913e-11
0.5204081632653061,1.0e6,1.0e6,2762.595214056182,2012.1683479716123,17.264584906405375,2.2793215191093994,47.237378271113506,17.671145772356045,5.3701063956821304e-5,5.1327608019965076e-5,0.0016369111307802898,5.001857633271749e-11,5.001857633271749e-11,5.001857633271749e-11
0.5306122448979592,1.0e6,1.0e6,2915.063542616857,2127.329281792342,17.699364794953446,2.3855436152827614,49.98662537328722,18.300039988313806,5.780061292075107e-5,5.687796799177385e-5,0.0017764698805980469,5.2071305413225065e-11,5.2071305413225065e-11,5.2071305413225065e-11
0.5408163265306123,1.0e6,1.0e6,3185.0606965446555,2172.0277567563617,19.23210788830109,2.7108468397560475,50.947785475245205,18.648315188552694,6.107326235553957e-5,5.7800109898329487e-5,0.0018701267016088296,5.359412714849459e-11,5.359412714849459e-11,5.359412714849459e-11
0.5510204081632653,1.0e6,1.0e6,3271.5145130932724,2331.9502896373774,19.391055021303888,2.8553154730191803,51.81019953397212,21.2640262137717,6.220107836601752e-5,6.023772925002968e-5,0.0018871437428949578,6.656202479107116e-11,6.656202479107116e-11,6.656202479107116e-11
0.5612244897959183,1.0e6,1.0e6,3409.3311266172564,2437.1355450923074,20.740489019342895,2.922132486485366,53.725527030155284,23.538930478006264,6.817885629714637e-5,6.107326235553957e-5,0.0018884462998935622,7.142518911656872e-11,7.142518911656872e-11,7.142518911656872e-11
0.5714285714285714,1.0e6,1.0e6,3458.066920143344,2693.565040258045,21.020428536215235,2.9259789004441883,55.781474424020956,23.579896751241996,6.82976528431636e-5,6.551875473614185e-5,0.0020646993651171684,7.988878667057595e-11,7.988878667057595e-11,7.988878667057595e-11
0.5816326530612245,1.0e6,1.0e6,3897.8979451733003,2695.616512512515,22.849791387446142,3.3774017192668486,55.95026663238838,23.89432969340145,7.085892642339636e-5,6.808541140321698e-5,0.002327467278720028,8.107389246288791e-11,8.107389246288791e-11,8.107389246288791e-11
0.5918367346938775,1.0e6,1.0e6,3938.4606729855986,2801.488468326367,23.33275578148342,3.382879173546855,58.61100741468876,26.16879876653673,7.094669381236244e-5,6.809793624180917e-5,0.002522910358252932,8.28191825131339e-11,8.28191825131339e-11,8.28191825131339e-11
0.6020408163265306,1.0e6,1.0e6,4051.22347636184,3037.888432922472,24.17257484033353,3.4378083954938496,62.60058275688852,28.402454682730298,7.229285606880443e-5,7.214194677954449e-5,0.0025650244933191815,8.417736629843027e-11,8.417736629843027e-11,8.417736629843027e-11
0.6122448979591837,1.0e6,1.0e6,4135.627049112733,3046.355587821416,26.120965814666636,3.4957899635629963,63.03002081868258,29.79813595965949,7.926926707559679e-5,7.382372114869718e-5,0.0026908723189498687,9.125465972785675e-11,9.125465972785675e-11,9.125465972785675e-11
0.6224489795918368,1.0e6,1.0e6,4364.955335253165,3177.6434605463787,26.386676912942512,3.731531261077805,67.93323628285775,31.58998538300903,8.448578784995215e-5,7.526205806462526e-5,0.0028491502119208163,9.651596253684711e-11,9.651596253684711e-11,9.651596253684711e-11
0.6326530612244898,1.0e6,1.0e6,4768.0636331475835,3517.2656918722832,27.73077655526317,3.825336399030279,69.7686783102494,34.15406193750981,9.213786523315832e-5,8.093833359826281e-5,0.0030269703400348106,1.0143024943591015e-10,1.0143024943591015e-10,1.0143024943591015e-10
0.6428571428571429,1.0e6,1.0e6,4984.575150409097,3519.7893837131214,29.79813595965949,3.851124213729303,83.80772031653244,34.69618474073098,0.00010392343599014903,8.172214303557265e-5,0.0031318143597527394,1.0704317809540658e-10,1.0704317809540658e-10,1.0704317809540658e-10
0.6530612244897959,1.0e6,1.0e6,5134.562763109001,3600.6770860449124,32.78732811657945,3.9199097798596205,89.53357319313459,37.54842708618972,0.00010550124090331435,0.0001052135606165662,0.0033166087298767562,1.2920664618248328e-10,1.2920664618248328e-10,1.2920664618248328e-10
0.6632653061224489,1.0e6,1.0e6,5601.310597613423,3949.8743205594433,34.827004470468694,4.038221674922041,89.75172196737007,38.07470722244782,0.0001127417584087992,0.00011779531422604465,0.00358702659853456,1.3818146122137547e-10,1.3818146122137547e-10,1.3818146122137547e-10
0.673469387755102,1.0e6,1.0e6,5865.422341846229,4084.645805252211,36.60018247709361,4.788458295556633,91.88440953983265,38.98549646742345,0.00011391680034129218,0.00012722376691041783,0.0036806818756396132,1.4539331528353403e-10,1.4539331528353403e-10,1.4539331528353403e-10
0.6836734693877551,1.0e6,1.0e6,5988.3763892948255,4118.78426420336,39.664814860618,5.040882087168824,100.47230620522626,40.327345563815655,0.0001230850058887406,0.00012841594903075586,0.0039027271404551314,1.5242499861878332e-10,1.5242499861878332e-10,1.5242499861878332e-10
0.6938775510204082,1.0e6,1.0e6,6120.429454495178,4377.503308067816,41.3073189278896,5.185378699298467,103.03843709319622,40.82883499385389,0.00012989231130901236,0.00013169418342631254,0.004043261768205801,1.6137243257738806e-10,1.6137243257738806e-10,1.6137243257738806e-10
0.7040816326530612,1.0e6,1.0e6,6139.509013775162,4486.373782313353,41.74804370410846,5.496683184745034,109.13059352593469,41.729722087201004,0.0001356380207001104,0.0001480877991022331,0.004175595826410083,1.692898263401535e-10,1.692898263401535e-10,1.692898263401535e-10
0.7142857142857143,1.0e6,1.0e6,6793.288485303371,4494.828988337965,43.48188753356248,5.672324314111491,109.3823249286412,42.84834198675167,0.0001363766345653299,0.00015492035844681852,0.004201232405615828,1.8077905855386143e-10,1.8077905855386143e-10,1.8077905855386143e-10
0.7244897959183674,1.0e6,1.0e6,6909.499803864102,4945.687459495509,44.97552054267146,5.755410701770322,109.97738951099006,47.95891774585873,0.00014182176395950217,0.00015504646619441645,0.004254592407281864,1.8992519914820723e-10,1.8992519914820723e-10,1.8992519914820723e-10
0.7346938775510204,1.0e6,1.0e6,7111.30486126292,5170.960044594904,48.121465081094996,6.276748583900484,113.23021507496642,48.108051857751065,0.00014844155341097598,0.00015722199936067113,0.004444051740546347,2.0064993465020907e-10,2.0064993465020907e-10,2.0064993465020907e-10
0.7448979591836735,1.0e6,1.0e6,7342.300730024927,5403.407815664507,48.61402853196531,6.454828551965347,114.8537931597932,48.76037235875562,0.00015499617723549198,0.0001580799185374863,0.005130550063454314,2.3946871749215236e-10,2.3946871749215236e-10,2.3946871749215236e-10
0.7551020408163265,1.0e6,1.0e6,7845.432336943006,5479.884985913175,49.09131718587935,6.643943373282883,116.00186187845836,51.95094337216345,0.0001555695790774608,0.00016752982067032334,0.005184310997316738,2.411794812417738e-10,2.411794812417738e-10,2.411794812417738e-10
0.7653061224489796,1.0e6,1.0e6,8160.947389907585,5683.663695138256,54.82678548117768,7.028507874409837,125.75102677634797,53.90059160979155,0.00016916060238578363,0.0001712011963224736,0.005186343600319068,2.4545625678584796e-10,2.4545625678584796e-10,2.4545625678584796e-10
0.7755102040816326,1.0e6,1.0e6,8188.341662790314,5941.352264848872,56.246198999064454,7.048048974843123,127.73649774572432,54.17161292356298,0.0001800471068861023,0.00017175706556299468,0.005234825085419513,2.6755987883797423e-10,2.6755987883797423e-10,2.6755987883797423e-10
0.7857142857142857,1.0e6,1.0e6,8642.972922607652,5949.850816737963,56.887475514079675,7.631882227213479,135.2280561236083,54.41114610188525,0.0001846793297205524,0.0001717757651887257,0.005294562985910913,2.685466008325582e-10,2.685466008325582e-10,2.685466008325582e-10
0.7959183673469388,1.0e6,1.0e6,9107.76641113695,6473.734051107838,57.67874072967523,7.899787128337087,155.6143259791086,57.814495474859996,0.0001915704494309346,0.00017454173981672842,0.005677945153654809,2.785346855064616e-10,2.785346855064616e-10,2.785346855064616e-10
0.8061224489795918,1.0e6,1.0e6,9628.070094858787,6716.921587835048,57.82207448918406,8.568493780620582,158.91633621106214,58.46948004489275,0.00019447242644896715,0.0001812194247538865,0.005789681020609795,3.1878030933434087e-10,3.1878030933434087e-10,3.1878030933434087e-10
0.8163265306122449,1.0e6,1.0e6,9881.849326271544,6909.696526612483,58.81512766803976,9.242275064808394,164.73105853202745,60.17149927597765,0.00020284418601183214,0.00019034966417231128,0.0059406596005430025,3.237514513641174e-10,3.237514513641174e-10,3.237514513641174e-10
0.826530612244898,1.0e6,1.0e6,10618.55118381508,7592.82556217415,62.71701134567716,9.67606330285129,167.80170821012493,65.87097866406481,0.0002036565087350622,0.00019460416827444532,0.006386520685454507,3.2956568553021614e-10,3.2956568553021614e-10,3.2956568553021614e-10
0.8367346938775511,1.0e6,1.0e6,10945.359078903126,7653.2852052851,64.31287211621513,11.014403560909004,183.902924455439,71.50683836828166,0.00020584572411252433,0.00020034229642604173,0.006453291038562709,3.511831868845537e-10,3.511831868845537e-10,3.511831868845537e-10
0.8469387755102041,1.0e6,1.0e6,11114.285395955627,7844.307869764057,67.47872378151112,11.520033694467191,186.49089964537598,72.09561605716561,0.00022212466156249142,0.00021234080617426695,0.0069563449865336175,3.555824108425317e-10,3.555824108425317e-10,3.555824108425317e-10
0.8571428571428571,1.0e6,1.0e6,11363.190082834353,7905.184812429686,71.38959946303025,12.041014743396586,198.93076270597433,73.10113380871951,0.00023181758740996626,0.00022506645537679753,0.007009168108650647,3.927059582137485e-10,3.927059582137485e-10,3.927059582137485e-10
0.8673469387755102,1.0e6,1.0e6,11893.476680381356,8075.172629130752,72.80015451714185,12.391645726615016,205.15057969374942,77.76663241595686,0.00023491256445749067,0.00022645210823083378,0.007013250607005349,4.2525450896052145e-10,4.2525450896052145e-10,4.2525450896052145e-10
0.8775510204081632,1.0e6,1.0e6,11910.154658286669,8475.579837588473,77.58466094449969,12.868225995186672,214.75732819794695,81.37313831437437,0.0002397936101126327,0.0002394792094472766,0.007531687730473261,4.2980488814847637e-10,4.2980488814847637e-10,4.2980488814847637e-10
0.8877551020408163,1.0e6,1.0e6,12417.706619297474,8943.147811377154,78.92688079335132,15.131685448854554,220.5901732867999,85.24085633996508,0.0002452027495621792,0.0002402714197786044,0.008414232989819163,4.5765710224471295e-10,4.5765710224471295e-10,4.5765710224471295e-10
0.8979591836734694,1.0e6,1.0e6,12451.620182954526,9313.331207243826,88.63516570370355,16.24063306842572,224.53746031436637,88.1520438588127,0.00025505989669022037,0.00024133883445754447,0.008527982694977966,4.61913523097209e-10,4.61913523097209e-10,4.61913523097209e-10
0.9081632653061225,1.0e6,1.0e6,13492.43254545688,9554.363020943425,88.72807113506975,16.8613316809992,225.58551954235242,92.39425106957518,0.00027634505303053976,0.00026631376365910124,0.008666282477350695,4.965002266233223e-10,4.965002266233223e-10,4.965002266233223e-10
0.9183673469387755,1.0e6,1.0e6,13736.590558995245,9684.83514312394,91.11654447987617,18.84475884328517,232.99129187515544,94.69132786055164,0.00027902338203543545,0.0002725018653189068,0.008775859295534155,5.096676101749017e-10,5.096676101749017e-10,5.096676101749017e-10
0.9285714285714286,1.0e6,1.0e6,13979.022793420983,10319.186791341583,99.07523989457358,19.75214454750153,234.08808426854807,95.02637621860241,0.0003012375006365044,0.00028600899374616774,0.008946473133702879,5.381131771827014e-10,5.381131771827014e-10,5.381131771827014e-10
0.9387755102040817,1.0e6,1.0e6,14437.973791500666,10633.570354443242,100.81556472449056,23.173521521489086,261.01165716066856,102.98429784577182,0.00030683601460644247,0.00030058086216996465,0.00918279347446986,5.523074285909411e-10,5.523074285909411e-10,5.523074285909411e-10
0.9489795918367347,1.0e6,1.0e6,15228.874026181162,11007.370040407399,103.87875254878367,25.174591726544612,328.7207582100798,105.45998421967894,0.000360353901943474,0.0004021755834333837,0.009487186470995437,5.643681517500726e-10,5.643681517500726e-10,5.643681517500726e-10
0.9591836734693877,1.0e6,1.0e6,15758.392110272645,11294.638734453712,105.89822335975148,26.103557506697985,400.5358192340056,111.10301791229205,0.0004047658004831409,0.00041816910268907895,0.00990139808891189,5.898828134964241e-10,5.898828134964241e-10,5.898828134964241e-10
0.9693877551020408,1.0e6,1.0e6,16092.850518431482,11439.218480627622,105.94931672038086,27.542291808528987,438.5796606937351,112.91339337825598,0.0004564177928429173,0.0004213600613157252,0.010582703345282416,6.079107609371951e-10,6.079107609371951e-10,6.079107609371951e-10
0.9795918367346939,1.0e6,1.0e6,16515.99523710447,11565.144357306039,111.1958944572294,28.033504949858546,444.02807959585994,114.56082192264464,0.0004628591603895253,0.00047388751692416665,0.010752660406279738,6.517879492473908e-10,6.517879492473908e-10,6.517879492473908e-10
0.9897959183673469,1.0e6,1.0e6,16982.562072235443,11768.459844006564,111.88668859326164,28.385235915803282,455.6842640595836,116.26042482153052,0.00046634905928889716,0.0005084142482336912,0.011110562297712585,6.823165348801142e-10,6.823165348801142e-10,6.823165348801142e-10
1.0,1.0e6,1.0e6,18674.402325661988,12199.900259018372,115.37344596853504,40.15548525134082,509.4983462049986,151.35868527146135,0.0005100073168651077,0.000512670496451118,0.013775656195078072,7.967686869697638e-10,7.967686869697638e-10,7.967686869697638e-10


==> data/solve_pde-poisson-0_4/relative_error.csv <==
parameter\type,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
PDE,1.86055118631658207286286754978955745e-01,5.38177158159262958417075153644898882e-02,9.66227112321505649875543243719421059e-02,6.55995833288177396509131418795680975e-02,6.16312142323811220400982447930242598e-04,5.67156426287708256927064262867017362e-06,6.16312142323811220400982447930242598e-04,6.16312142323811220400982447930242598e-04,1.26317306478860522881033060605040066e-09,1.26317306478860522881033060605040066e-09,5.56550679042566633794723330589904488e-08,3.83854729253823163574823780436137509e-16,3.83854729253823163574823780436137509e-16,3.83854729253823163574823780436137509e-16
PDE,Inf,6.39414169421832830826084420608672201e-01,1.51454765286019805432819580990387128e-01,9.33842200724826576995924108440249300e-02,8.27052077769813620767128786791603896e-04,1.64781445569592503612380770127682168e-04,2.34941244005474597649815591782306594e-03,8.27052077769770378158266404305696432e-04,5.67689996093857996846924919904838200e-09,2.13940107074986761327887600693571977e-09,8.28049001840746272957295379456487778e-08,3.42558476408025483915830664479412879e-16,3.42558476408025483915830664479412879e-16,3.42558476408025483915830664479412879e-16
PDE,1.03203772498525310798669265940088654e-01,4.58417831764019432123129085574051318e-01,9.66227112321512495885475895923899527e-02,6.55995833288179071706413174810894441e-02,6.16312142323488602894699920728697445e-04,5.67156426309583053904510185504155150e-06,6.16312142323488602894699920728697445e-04,6.16312142323488602894699920728697445e-04,1.26317261310077637632772289967908850e-09,1.26317261310077637632772289967908850e-09,5.56550678531263350707570024964539665e-08,1.76172549522163007711870512272721328e-16,1.76172549522163007711870512272721328e-16,1.76172549522163007711870512272721328e-16
PDE,Inf,5.95469676754079283221587028504943240e-01,2.50763492332338017164015662671317006e-02,9.32385721267541694274570888526830592e-02,3.79975628556802798348896602232747430e-04,1.41603995441795091160172184623933283e-04,1.87857649809541234512132172603632069e-03,1.05829573029207242168079803415676655e-03,2.35401912529188878388808136829964109e-09,1.61339270738384196180967092112734013e-09,8.14806320107553170249819337792567178e-08,2.45310183414422715254035196168452869e-16,2.45310183414422715254035196168452869e-16,2.45310183414422715254035196168452869e-16
PDE,Inf,7.26265586860232646554859482367427638e-01,1.33821365103363774699488783071539597e-01,7.79035838578478333856146102497225064e-02,7.45320678694161800874806642909334023e-04,2.65140427125751604846062030841013137e-04,4.49463067244948287974788505786981503e-03,6.75330928899016634391071579248469796e-04,4.63129027622561737000623023191941867e-09,4.63129027622561737000623023191941867e-09,7.10139949450546972131224012165400438e-08,1.72956165343279821949354834327207283e-16,1.72956165343279821949354834327207283e-16,1.72956165343279821949354834327207283e-16
PDE,Inf,3.05672856405574554211399467667447935e-01,1.21340884259610249961160386414891120e-01,8.88100901478919921764847010716601400e-02,5.45732993761116264946447177435831098e-04,1.57589659034544851780040701960542770e-04,5.06461129182805725143073847925719764e-03,1.02560043204868184705511928639285278e-03,4.13605836568387856118845184950260990e-09,2.05711752338932163332743036692698173e-09,7.91849977084119870433983859084810645e-08,2.10016287894058314960762758983995720e-16,2.10016287894058314960762758983995720e-16,2.10016287894058314960762758983995720e-16
PDE,Inf,1.93378308875726969291646482376789199e-01,9.66227112321509939190992584621176774e-02,6.55995833288181984927984439888730353e-02,6.16312142323754661006649400849108172e-04,5.67156426302606964604345931615006825e-06,6.16312142323754661006649400849108172e-04,6.16312142323754661006649400849108172e-04,1.26317276044323532463421145189604706e-09,1.26317276044323532463421145189604706e-09,5.56550679347178420675504069334667753e-08,3.48573316027540786103411450324544805e-16,3.48573316027540786103411450324544805e-16,3.48573316027540786103411450324544805e-16
PDE,Inf,4.61706155410111972653455041506956863e-01,1.10502534662426755337775094829434906e-01,7.55624966946223696692157276649672186e-02,4.04576154791422441209225102319250823e-04,1.34058303477728217379365922568123543e-04,4.16646784644338145870656578568970721e-03,8.19087588362804191767048298372801843e-04,3.25593531277548841681260285481616219e-09,3.73198733232706113479308071137224261e-09,7.77014699068470714163459377428200855e-08,1.52067351071662913386613289306320618e-16,1.52067351071662913386613289306320618e-16,1.52067351071662913386613289306320618e-16
PDE,Inf,inf,1.27382389409464654809166015524118867e-01,9.68493754859855839686942897356020386e-02,7.27422066976934881587317355038355079e-04,2.74615845725908517737120137387089912e-04,4.44560944117383940005641098091595197e-03,7.68386970912074296381003649409894740e-04,4.14150388771692220606030868053993890e-09,4.39109707746349226747641081634438879e-09,8.66179394835994112146467275712254106e-08,4.61651940313315543428465540394062096e-16,4.61651940313315543428465540394062096e-16,4.61651940313315543428465540394062096e-16
PDE,Inf,Inf,1.05520912403811099060773415174472677e-01,7.55719081146695487352057000337887155e-02,6.85268934799806307118409898345076746e-04,1.53790751926851805644231467764273289e-04,1.69874029324981266934061748011326767e-03,7.30904091850018432644264291693821239e-04,1.66289816173889007653593390334470932e-09,2.10962638712567993989064490018077511e-09,6.80260282710976001301091138177628312e-08,6.07817005367457882247205113505044725e-16,6.07817005367457882247205113505044725e-16,6.07817005367457882247205113505044725e-16
PDE,Inf,Inf,6.95442886345668583110320800369827397e-02,8.52010017171997036451016581054747761e-02,5.31488203930801663169685948913781371e-04,1.64624762400073567550876259898636280e-04,2.61993802188072347039391248130888617e-03,7.31066541381740762551713281003699372e-04,1.66864146382220767757991731418302296e-09,2.66500656623192142973232137212657635e-09,7.22638651724454584558473385065431183e-08,5.33840090926940703792266898947239160e-16,5.33840090926940703792266898947239160e-16,5.33840090926940703792266898947239160e-16
PDE,Inf,Inf,1.15288864818008846445288428285587881e-01,6.25674590573278284054473758768494216e-02,4.10142176365490425107896536946358467e-04,1.43709286160776963804007703060533695e-04,2.45696254371234312643285724113041620e-03,6.57444455556319306256548257500394065e-04,2.72408636600972984034185229805070001e-09,1.74389920748052883172123855936916160e-09,7.89172159307795941297565711180021796e-08,4.05417670029790519548458338065030026e-16,4.05417670029790519548458338065030026e-16,4.05417670029790519548458338065030026e-16
PDE,Inf,Inf,1.28214379179340248014465905252574493e-01,6.66890366958661134494954679330019445e-02,6.95023770867396336984365469603321343e-04,2.82178468910827054825374479167633730e-04,1.74711154076385809996198349002406606e-03,7.08453166261326468305155949270063042e-04,3.75935450704568457307709000204171544e-09,2.59722647485028846505251162278796034e-09,9.23558504824703183010636387621110284e-08,5.34803273539244597201332592733271568e-16,5.34803273539244597201332592733271568e-16,5.34803273539244597201332592733271568e-16
PDE,Inf,Inf,4.19916255468812017014270011492599373e-02,9.04099065059768784888074422338512110e-02,4.46321479755495261175303732657677956e-04,1.52307691737467238570643529811044438e-04,2.20786246828992704569431013214986588e-03,7.01341868693535996800398571171185814e-04,1.40548999506157216647219478280654940e-09,2.08103662494255984666469033272959650e-09,7.86551629637181371703182623327939241e-08,5.36690969350449704972851091791787598e-16,5.36690969350449704972851091791787598e-16,5.36690969350449704972851091791787598e-16
PDE,Inf,1.59159867417185437066333449088080519e-01,9.66227112321510717555253328330797035e-02,6.55995833288180934627288559058618524e-02,6.16312142323814491680532527398822262e-04,5.67156426269450189045276504781251271e-06,6.16312142323814491680532527398822262e-04,6.16312142323814491680532527398822262e-04,1.26317268409747701807786907336204418e-09,1.26317268409747701807786907336204418e-09,5.56550680453866251369082140799212678e-08,2.29355869689850997523819375095465074e-16,2.29355869689850997523819375095465074e-16,2.29355869689850997523819375095465074e-16
PDE,Inf,Inf,1.47087589665105871156612638142885142e-01,6.14557662972723806041450314794209346e-02,8.21050059736407405100432954158428432e-04,1.27519446306212732879708406463349530e-04,1.92978754185127196682450553789062810e-03,7.63973151710935872767634774096668982e-04,4.39492305661768085206586560179120006e-09,2.78987036292594517790949217676737426e-09,7.67357574820149717825186790720437671e-08,1.47675256515401286814748173556645294e-16,1.47675256515401286814748173556645294e-16,1.47675256515401286814748173556645294e-16
PDE,Inf,Inf,7.18854795743198794193413507216660329e-02,7.57318625359572094625550352363148028e-02,6.92750424449572063259888077276465836e-04,2.86648178407706347022023220503034290e-04,2.02253103437097250090020173048582735e-03,6.84587273532966690633980200193791759e-04,2.33476288732063251057573518071151971e-09,1.65149084549530152289058929453167608e-09,9.52971280451771061275920712023977834e-08,8.75317315091928541897054979660266568e-16,8.75317315091928541897054979660266568e-16,8.75317315091928541897054979660266568e-16
PDE,Inf,Inf,1.05711406204468252454791779284704593e-01,8.01270582215296263249910703355810831e-02,5.95497575452249893743966097770685565e-04,1.59664717591073742551268889482070048e-04,3.33864069300660784828343105218439701e-03,5.82025257457099475314656740158402211e-04,2.39438169034710910508207451271669569e-09,1.28453906681858186742510729202633649e-09,5.97526928088369071095093540794930243e-08,7.29524441048420382119379219246962782e-16,7.29524441048420382119379219246962782e-16,7.29524441048420382119379219246962782e-16
PDE,Inf,Inf,1.06107477285017372823310037350675708e-01,7.26324839357558980063915056630638326e-02,6.65652725511933287526559847720800808e-04,1.05990274473593125781275279106617016e-04,1.78164523841708040720377489449089347e-03,8.12876127323011177242067081267594105e-04,2.27009124010424903342545262566498650e-09,2.09075918252541433015351475762008030e-09,6.13514911027179567498828510830906957e-08,7.67324087450534975294160975976133981e-16,7.67324087450534975294160975976133981e-16,7.67324087450534975294160975976133981e-16
PDE,Inf,Inf,1.03288242299168763297725044394972434e-01,6.65971567274948902377792156468385350e-02,4.13273878325731636448353565914084780e-04,1.39420055971270387134506729250072134e-04,1.35281994623504183322057238845854555e-03,6.75836606359825770701655148111243691e-04,2.49366226140340965993973352763176749e-09,2.29200449648219959891791101801010212e-09,7.78494945759404568235891964473965087e-08,7.27288881960668236162670025921364157e-16,7.27288881960668236162670025921364157e-16,7.27288881960668236162670025921364157e-16
PDE,Inf,Inf,9.15587026795760177428494599730867029e-02,7.49972896400036047124493756122465126e-02,6.73835326207101746984436055078545587e-04,6.34109113755167432631899769039529544e-05,2.21396272130385830620181741357658886e-03,7.42222708986170015609747170305054815e-04,2.26140516119472083973549464355148321e-09,2.22915958788687576897252208679118452e-09,6.22956145699223522118699765799214767e-08,8.20603737482011651308617564894071521e-16,8.20603737482011651308617564894071521e-16,8.20603737482011651308617564894071521e-16
PDE,Inf,Inf,7.96150428773223007508216469768033237e-02,7.75184469660514867409909633768488977e-02,7.80245110958448896103680418218571915e-04,7.56322897372699398811334662151797570e-05,1.49962495135972497237152774141564397e-03,5.58303585361959250634775720252864260e-04,1.53923159485954504750638172231521855e-09,1.98661216368080934124084004171609016e-09,5.53709770948787995510350708012157419e-08,9.13074444590933827007203797055407042e-16,9.13074444590933827007203797055407042e-16,9.13074444590933827007203797055407042e-16
PDE,Inf,Inf,1.08623304442248402513479798510786452e-01,7.92946543195160120880239332061212599e-02,6.78936207944007454278214744931809526e-04,1.68959720770930887518090913026163020e-04,2.81898870697311013431046601930391526e-03,6.79569933668581858144000517265825457e-04,2.72725546365708849948807070490744815e-09,2.96242548740209931809181451218856862e-09,6.67034216966451616336424999258951786e-08,9.91930491591585214662991073038376934e-16,9.91930491591585214662991073038376934e-16,9.91930491591585214662991073038376934e-16
PDE,Inf,Inf,1.06027506259294354665479949143088080e-01,8.80243537704674695473811164821379955e-02,5.59808313652875004910867703653123350e-04,9.65372383934304104314795467672765294e-05,2.07689559313826998160264573792974469e-03,5.42951572405997115310763602049771212e-04,1.91295091300856549048089598750578929e-09,2.46967474758445913137478426284107009e-09,7.59091061965316637901782456476675651e-08,8.35997115363181905987613009515091340e-16,8.35997115363181905987613009515091340e-16,8.35997115363181905987613009515091340e-16
PDE,Inf,Inf,9.41213743719718571688541738759349313e-02,8.63418456189385247047465968608561979e-02,6.79703885847677438400461056150240952e-04,2.91452973357221488057363701442315463e-04,1.58296372420236873436826798835563781e-03,6.70594407429963011192733026462185418e-04,2.64955597608788097102552796161036777e-09,2.51204653333688213750985251116959903e-09,9.82510619633245278515834601291635247e-08,1.21665851719240850637421908053974378e-15,1.21665851719240850637421908053974378e-15,1.21665851719240850637421908053974378e-15
PDE,Inf,Inf,9.67689898658033646027621453533056097e-02,8.61717496708783016317660210089429983e-02,6.49823010467606076484389112433250321e-04,1.00688378119163540718163362767366143e-04,3.26879158168728612227702933845461477e-03,5.80459529891075321350526948043017508e-04,2.28052670440196593123475876958471442e-09,1.05494247257996536769191279085950260e-09,6.62778527657787515018865124231508663e-08,1.17878633376716376989267993952813742e-15,1.17878633376716376989267993952813742e-15,1.17878633376716376989267993952813742e-15
PDE,Inf,Inf,9.91592572783939496393814286750893140e-02,9.38821245202316586060241815297813456e-02,6.44920121955948351643469947266013263e-04,1.35656968230556262870103919043207040e-04,1.36099755309734167366786224154519099e-03,6.50490556291463290343370467172828674e-04,2.83723288988621093452573557822344018e-09,2.68348748140919856665305923782457962e-09,6.40412096617014439220588527858232657e-08,1.01819052096255928495663662825400721e-15,1.01819052096255928495663662825400721e-15,1.01819052096255928495663662825400721e-15
PDE,Inf,Inf,9.51930993674598565758918429271996504e-02,8.63473873066102772947822550675754570e-02,5.98219733525708864810481283451380700e-04,9.19513254969786835500256503766075889e-05,1.16371099543389830068323277391182751e-03,5.99654698088245841629561870789335885e-04,1.85741536692967052977375410897110537e-09,1.91299916045491725533066083387194511e-09,6.86679270602356103668057020694253214e-08,1.07701705067638972009859408604907212e-15,1.07701705067638972009859408604907212e-15,1.07701705067638972009859408604907212e-15
PDE,Inf,Inf,1.14084583263723391498648943522582198e-01,1.12976209034684773637185117453107774e-01,6.71718655348037353791538092622340551e-04,2.92866723107142362487192484645772504e-04,4.58779411132319726521366435795300982e-03,6.60229656810154800865440534342186888e-04,4.07563700477132557127407958713859603e-09,4.36390189864173444880818087604091786e-09,9.90913615298107601191856015267178040e-08,1.16202411620157538870883287212762916e-15,1.16202411620157538870883287212762916e-15,1.16202411620157538870883287212762916e-15
PDE,Inf,Inf,9.49478268629922947202212454755761024e-02,9.12346459845302148401155754860688692e-02,5.86058737562139916144489638632980645e-04,4.51176339967722577605765627824731239e-05,1.09169763105513506164073552493005667e-03,7.45880931561736036605066334213135335e-04,1.49808818340754124903345188433329342e-09,1.31186944512412172813573590741592423e-09,7.71781353872149730551327064936611452e-08,1.61888684892898334910452109790339873e-15,1.61888684892898334910452109790339873e-15,1.61888684892898334910452109790339873e-15
PDE,Inf,Inf,1.06811266725160412656344737736635595e-01,8.13381903887933936075893438933775043e-02,6.16312142323551176195513717709422629e-04,5.67156426279974602959160638673426895e-06,6.16312142323551176195513717709422629e-04,6.16312142323551176195513717709422629e-04,1.26317288561570304948872875245189147e-09,1.26317288561570304948872875245189147e-09,5.56550679601307971960425514342868684e-08,1.37999992376200562334527099846120419e-16,1.37999992376200562334527099846120419e-16,1.37999992376200562334527099846120419e-16
PDE,Inf,Inf,1.03103792194939041926257227432070425e-01,8.10915372590168178393197184011620596e-02,6.80164621065197299846723251172028148e-04,6.73391502824236605273877291449024195e-05,1.52771266825113483062269120627395025e-03,7.51007605109573400915163546802124518e-04,1.72075175773561679224993973939182389e-09,1.72118780709519929255998128544423412e-09,6.86592983009592906637570958706922697e-08,1.30103060636241078949421726390782777e-16,1.30103060636241078949421726390782777e-16,1.30103060636241078949421726390782777e-16
PDE,Inf,Inf,1.06656527521991343567456145646754932e-01,8.92622060213590023151605632883385722e-02,6.50974045748597974159634191202461666e-04,2.91336069404489798161669247424611371e-04,4.59772121290675527374216099560439762e-03,6.60733967500892515600218088494797365e-04,3.84292859852771148736027814787262129e-09,4.89905453239137361478453571552769636e-09,9.97190023945451584230972918370671354e-08,1.45321034470130892792396451182680295e-15,1.45321034470130892792396451182680295e-15,1.45321034470130892792396451182680295e-15
PDE,Inf,Inf,1.29714573204528788316547473585686711e-01,7.59299474222769157562610666870888487e-02,4.21045782603642547721668951900229132e-04,1.41330650798629251118763792147954840e-04,1.78625576095309636424108100924359037e-03,6.81894319020337591472402407560864476e-04,4.48063175336143500294325803184125851e-09,2.93929277474749857929910581582871191e-09,7.68164182779332064864527544679474315e-08,1.86243191326313926196420781225260186e-15,1.86243191326313926196420781225260186e-15,1.86243191326313926196420781225260186e-15
PDE,Inf,Inf,9.37965987642603492983570404614391020e-02,7.74365458533882155224139483322837317e-02,5.69791860691567065076055363199705653e-04,7.56621906014245157128936502645243190e-05,1.23969505565528044511034876970425813e-03,6.12055231476941398725162589421099813e-04,2.70962711663045357889468409318397058e-09,3.36317043415188968152620749494897770e-09,6.47465872167160893198619123518892240e-08,1.84089108853019873446959539906653352e-15,1.84089108853019873446959539906653352e-15,1.84089108853019873446959539906653352e-15
PDE,Inf,Inf,9.83450976450648651837768954516574080e-02,7.65607099402927046612908615148096772e-02,6.04772403977625490120187539245977944e-04,1.18212314589164340231254618543069830e-04,4.16239533925601147945181237407725749e-04,7.22011782033180408438022033798619200e-04,2.29895255188188385263911830514676886e-09,2.52137600502235135023335219928331630e-09,6.83596932507625556890425778951647520e-08,1.41229882857188764705927160407637864e-15,1.41229882857188764705927160407637864e-15,1.41229882857188764705927160407637864e-15
PDE,Inf,Inf,1.00345782700671551295498217920253119e-01,8.09928492954474345848387535032667203e-02,6.13803601312230111455080823858515481e-04,6.93246470890048892934076631102897798e-05,1.51448927646090296272485245599667454e-03,5.65836727461509495079827458668105958e-04,2.18292166430280927755315465215377207e-09,9.90973040216182755595046305324808478e-10,6.72938123300591010210285223891290574e-08,1.39867530564305020276065765478431655e-15,1.39867530564305020276065765478431655e-15,1.39867530564305020276065765478431655e-15
PDE,Inf,Inf,1.01121666287266011483733981958559481e-01,7.86427828035117105022743753659777082e-02,4.19914359106345955061530628797549998e-04,1.44038281702456147322821184985855757e-04,3.12595674811270292839379646429939025e-03,6.86346174273856265902823662864465609e-04,2.79360753174161933605525268100549912e-09,2.44954884651029156294434658975598237e-09,7.74839133331039302910685280503110587e-08,1.50917722305497218518058707633183741e-15,1.50917722305497218518058707633183741e-15,1.50917722305497218518058707633183741e-15
PDE,Inf,Inf,1.18618122939361895875197070724675740e-01,7.15037839633587474343025958824811209e-02,7.10217606688485971837572651209264498e-04,1.50603127880072362804339955818008677e-04,2.64601412084932038163994778280444427e-03,6.45724456722148842487826368662920435e-04,3.48029035436942119658149194394803820e-09,2.88452392303435373320725319253343079e-09,5.85369467328294386713392935656221975e-08,1.53400168683209898029084069800394878e-15,1.53400168683209898029084069800394878e-15,1.53400168683209898029084069800394878e-15
PDE,Inf,Inf,1.02968250232637333076995885269580370e-01,7.56194743008158053928130528720595912e-02,5.73842874676501562411299861349947498e-04,6.66056404119895693642757044422857652e-05,1.91010502446564803509879524856707503e-03,5.03889290822275901315245184691838615e-04,2.33785578865249238745864717652296928e-09,2.27099431946314555524500680625176604e-09,6.45709822636742649737723518341419928e-08,1.56687276213561263812614433342387865e-15,1.56687276213561263812614433342387865e-15,1.56687276213561263812614433342387865e-15
PDE,Inf,Inf,9.64064624976167760266005327250947430e-02,7.48494041247804089299201565770329584e-02,6.68688651984559408571831732685378877e-04,2.95432701619005690508713732861399312e-04,1.45265992486134089818429794801988996e-03,6.61803412182097509675244095690483755e-04,2.25757763877966113400051317638158592e-09,2.46590699689396830820543801634940420e-09,1.00592558792928906131359280922130522e-07,1.67944237121768376559148214389140568e-15,1.67944237121768376559148214389140568e-15,1.67944237121768376559148214389140568e-15
PDE,Inf,Inf,9.94331375835266878323522401491301112e-02,7.84590016080235042464268240121324643e-02,5.83273070226567521199171155677381926e-04,7.81492246617999264922850799550108021e-05,1.03489689366350608840724504477700691e-03,6.83530906743871311930049769445494034e-04,1.78715253340463248376273411878836273e-09,1.98564810123275055302156374881959686e-09,5.66541235688621364513385599298701459e-08,1.78916072423871069578275899611157992e-15,1.78916072423871069578275899611157992e-15,1.78916072423871069578275899611157992e-15
PDE,Inf,Inf,9.99793646826237006851872064614566275e-02,7.62459679043893262603071002889652650e-02,5.92573512024303846645343013354513505e-04,4.44354012122355673141190114651682776e-05,1.28317578728513492046498663594364605e-03,5.94248439250625336942305201863288948e-04,1.48325314905961665619791947771190917e-09,1.63491377012674879131527763511193818e-09,6.37617986772971763635630439452910269e-08,1.64248057602669121552265594279836306e-15,1.64248057602669121552265594279836306e-15,1.64248057602669121552265594279836306e-15
PDE,Inf,Inf,1.00833827782211104806359079535735288e-01,7.47750083950031996908810271753645480e-02,4.14788510387540986923541896684204551e-04,1.41904656365051443270773355471722765e-04,1.76089782722080380846219226672674714e-03,6.82481043563808040020559553824671534e-04,2.53044620059006203680062768711808910e-09,2.69586971706186778979088563922989412e-09,7.77934454191945274864096087498323373e-08,1.70773883065341593843606147347208845e-15,1.70773883065341593843606147347208845e-15,1.70773883065341593843606147347208845e-15
PDE,Inf,Inf,1.00238836481535723751773522248987605e-01,7.27976467456732702723912364861123434e-02,7.89649209218221943691414074311440079e-04,8.70616920257320953402120137551642137e-05,2.78378724634613537401663536350040837e-03,7.43536640939217524876525275902010175e-04,2.99064671483315988011435331129262997e-09,2.85846743052572654516635400236462629e-09,5.02378749008164538464299126361983238e-08,1.81254412787339270522992506083978498e-15,1.81254412787339270522992506083978498e-15,1.81254412787339270522992506083978498e-15
PDE,Inf,Inf,1.18707947596036590294463251931529905e-01,6.85425515250375115569783982458472165e-02,6.29368140866084220138762418309521241e-04,5.95904291156008174956478993406489863e-05,3.26850267819417603060322162963910098e-03,6.31963952402675231634691119007164235e-04,1.89625742837166417434107376329782519e-09,1.50195261515716433164633982850239873e-09,3.94691572017736169621409475237796367e-08,1.71530387792274691026794279714481860e-15,1.71530387792274691026794279714481860e-15,1.71530387792274691026794279714481860e-15
PDE,Inf,Inf,8.00394721750295552789641806911302912e-02,8.25771604272160366745101201502184339e-02,5.68043104811905313751586056646144115e-04,1.68511606332504521438875142201087285e-04,2.74252320673656963562840502782448093e-03,7.14757056244942171685017968222785926e-04,1.93695594625815285739780630848352894e-09,2.83319727124106428647397627566740313e-09,7.06228421745313562379386624600905874e-08,1.81726543634656865352952882676809688e-15,1.81726543634656865352952882676809688e-15,1.81726543634656865352952882676809688e-15
PDE,Inf,Inf,9.86383524541249316354705700794678139e-02,7.20609348378359076056692849923845671e-02,5.82003679319935657702789627907206161e-04,1.71940446216572538766649372902739576e-04,1.51755915572883426434854933729026058e-03,6.16966871685263206300420672583611015e-04,2.44248651993419291023876149243105646e-09,2.15035639359544950315148342789980789e-09,5.32842787725872599850318787616861846e-08,1.75057313179572316447585037906044157e-15,1.75057313179572316447585037906044157e-15,1.75057313179572316447585037906044157e-15
PDE,Inf,Inf,1.16392231662263166482431105055488733e-01,6.36893836780408744843568452054106895e-02,6.17828444893135253445468949218711474e-04,4.68117073641439074787179247430020250e-05,1.09849778918597363960734178628055476e-03,4.89468385394515710542502058227429627e-04,2.06121847150179231368134838249101767e-09,1.58080770718027432087896914676645695e-09,5.14181068211581978685207519673103832e-08,2.16923914425017838078193514649369259e-15,2.16923914425017838078193514649369259e-15,2.16923914425017838078193514649369259e-15
PDE,Inf,Inf,8.13960314769605157583346347595639794e-02,7.71749848973040978096442966680499186e-02,5.75269023896603068847786763323650171e-04,1.16690687450796201408501689484009571e-04,2.08212793555723362391137105584299786e-03,6.61556999430960453072855370332165206e-04,1.48871654241228088797333442797249935e-09,2.08729763332614382845746191905979525e-09,7.71235622675456120502754352890151161e-08,1.94465980306889047349862082568043122e-15,1.94465980306889047349862082568043122e-15,1.94465980306889047349862082568043122e-15
PDE,Inf,Inf,9.72242807767571108629931708750145413e-02,7.40015639713788907851546576346009315e-02,6.02688706567022510494662254034568357e-04,8.78786365215386110869227305509238244e-05,8.23926072955251198305368834280701180e-04,6.81323626556748023458631186645022142e-04,2.22854384880773910935768370577570284e-09,2.19297061563242713064755736390080349e-09,6.30055360727589278166119557571084245e-08,2.00764631228280708559041187247142365e-15,2.00764631228280708559041187247142365e-15,2.00764631228280708559041187247142365e-15
PDE,Inf,Inf,1.00599127315821823186396915409498962e-01,7.32725441601182998185222509719115835e-02,6.28685001051684762111530526837816704e-04,1.27298207795524717685242091378893271e-04,1.25958602476377428207601377050111523e-03,6.66390806478669122815787925910528734e-04,1.29694934994594813893167879064106177e-09,1.05102229505760084258865722622217683e-09,5.94061589873833827007576713159559451e-08,1.95161505853607980418584881975683083e-15,1.95161505853607980418584881975683083e-15,1.95161505853607980418584881975683083e-15
PDE,Inf,Inf,1.00363730560129607807347134171361351e-01,7.32425553436874099404925185716964967e-02,6.09377549887470830298291507995634972e-04,5.55055395195781584237417257932631715e-05,1.92051966878000705128236502025171969e-03,5.64748111765242147289837962859931838e-04,2.14154243240693758673644423912132180e-09,8.23397951022558884612570506011723001e-10,5.63577792657754005563551856990147681e-08,2.85141026857227144383697703591615473e-15,2.85141026857227144383697703591615473e-15,2.85141026857227144383697703591615473e-15
PDE,Inf,Inf,1.03787458640102491933631176939914947e-01,7.07770628089017631368876439182838619e-02,7.60314372739417752983212086045550292e-04,1.64260713053049572678418029022483971e-04,2.05387786986309967102357092091841435e-03,7.67032721250394265240759843948434986e-04,2.22165632063029717731574739501280100e-09,2.13497502722802610877459943890733169e-09,5.78875292574420840388877451454922596e-08,2.16897072087176117573796867114824066e-15,2.16897072087176117573796867114824066e-15,2.16897072087176117573796867114824066e-15
PDE,Inf,Inf,1.06755303361117453683189255487343553e-01,7.19905271766587314523119984627810783e-02,5.98628658466102418252638750685403790e-04,7.03658043205134131996791335793016447e-05,2.76402510071774146804236698604059165e-03,6.56449866804733147763661924530538932e-04,2.60819299334172082096577197234434414e-09,2.27904026396025456018605152133519849e-09,5.82989462846948739893356703347985110e-08,2.46627721588898769310981471361840502e-15,2.46627721588898769310981471361840502e-15,2.46627721588898769310981471361840502e-15
PDE,Inf,Inf,9.98089342559910299296067088980740418e-02,7.13476903120313525441941784835965650e-02,6.07182473068446612948702727154543309e-04,5.78727106364935000246769950597047039e-05,3.21961277203339549945949052094136272e-03,5.45933614399610413088839598545769549e-04,2.07441098156402104004047858568262563e-09,8.47283841711147903237660362530540612e-10,5.47483791040410783198954202243401105e-08,2.09098844905411433620136645547530197e-15,2.09098844905411433620136645547530197e-15,2.09098844905411433620136645547530197e-15
PDE,Inf,Inf,9.09063231640693676352034000467251263e-02,7.48467087745290424086066737002223211e-02,6.34932387365363989512465662455299033e-04,1.57618175045927375792714289651769934e-04,2.79184698719116691255855919894763416e-03,6.63957212539879560732414346631227044e-04,3.94083384151360417104239000826706055e-09,4.36876371025739415839958312015796485e-09,5.73722742084130526158271243348305496e-08,2.25281882103946810314932436215060263e-15,2.25281882103946810314932436215060263e-15,2.25281882103946810314932436215060263e-15
PDE,Inf,Inf,1.03969007001611765368834590136295196e-01,7.11599265127659569864656381261581780e-02,6.38116972973722760094926694161301484e-04,1.85541267281830711128855069769765231e-04,2.42560015498236637364966077850217745e-03,6.22471227716668403254487302799862277e-04,3.24924555596462385649522993913287518e-09,3.35850216898408565812663282197534178e-09,7.52129684482245299822577262024423872e-08,2.22214664883889680685942516751918027e-15,2.22214664883889680685942516751918027e-15,2.22214664883889680685942516751918027e-15
PDE,Inf,Inf,1.03806613854892060039260602196886196e-01,7.03189693357092865506683204666974337e-02,6.55651242154843982879547849769944192e-04,9.60181403505408354709343660373254521e-05,1.70516324199027838808186654300899034e-03,6.56851876715299269660898282000850843e-04,2.31271332837532885274912332877007367e-09,2.03159865290461173152955435512053701e-09,5.84207652655287618541239585946245899e-08,2.29054436300331232483712450978154902e-15,2.29054436300331232483712450978154902e-15,2.29054436300331232483712450978154902e-15
PDE,Inf,Inf,9.67693668228772450281815703862961744e-02,7.27666353314947487317099001616799080e-02,6.30284167813510702636197621532996686e-04,6.97993858249681453932322529786072699e-05,1.40000918474728320054391580915276378e-03,6.78433952582523791388074450738991311e-04,1.89346177227126658859524206716533427e-09,1.95205228324329587890603359428124919e-09,6.12693418548651387516256608786863037e-08,2.30542418543119666939862775079585247e-15,2.30542418543119666939862775079585247e-15,2.30542418543119666939862775079585247e-15
PDE,Inf,Inf,9.93000700484049513312205017351485967e-02,6.91101078978038140333663397618454438e-02,6.30858243197713636907907852036679947e-04,2.29769936243521438436202305180062955e-05,1.07462152781742429993962334739124942e-03,7.76984065665263169597322010340938548e-04,1.19449816680600325937180488142382787e-09,1.54890155851314985075460819202664193e-09,5.73946709779636838771063360840748337e-08,2.30747627419397010585146479427379910e-15,2.30747627419397010585146479427379910e-15,2.30747627419397010585146479427379910e-15
PDE,Inf,Inf,8.45195310633539829154963925632696967e-02,7.80747836663921409651943303200739725e-02,4.17016751834627607072319429625734662e-04,1.44063027359835421326014098120744549e-04,7.78779577466117058682634058737516548e-04,6.84977079550353152251150953268081691e-04,1.53836282423490496171797274279753538e-09,1.30615647206418402470412499192909155e-09,7.77787952081540759992385668215241850e-08,2.32105594949141477245656823877286411e-15,2.32105594949141477245656823877286411e-15,2.32105594949141477245656823877286411e-15
PDE,Inf,Inf,9.86174274947381631530258472984097766e-02,6.57229113714015232912432845941126080e-02,6.16312142323523503655819368054939093e-04,5.67156426265239427277375046236246230e-06,6.16312142323523503655819368054939093e-04,6.16312142323523503655819368054939093e-04,1.26317274382485615949936562682600856e-09,1.26317274382485615949936562682600856e-09,5.56550680168791395108523137736496001e-08,1.67511208702895237855002369282609490e-16,1.67511208702895237855002369282609490e-16,1.67511208702895237855002369282609490e-16
PDE,Inf,Inf,9.84107997605226573433237163404502994e-02,6.94416112231733780822364248096202180e-02,4.15007723053001942234185740809889397e-04,1.39150101149286075775791910139084197e-04,4.36622964212513334265604138186445360e-04,6.85009090231881315925603374591596464e-04,2.05176733042387358880941928955041559e-09,2.07723834699908550336555196880028013e-09,7.70518023201567130912896941907405555e-08,1.16839445194816992090323959142208856e-16,1.16839445194816992090323959142208856e-16,1.16839445194816992090323959142208856e-16
PDE,Inf,Inf,9.68343269332690504485672730504565552e-02,7.44919166341598336132596613321211088e-02,6.18346487634865172823566068080256810e-04,2.90602369335818738106427881155491121e-05,9.77104776320377457023515585138079527e-04,7.70003783867547951983620651098921005e-04,1.28804682098876067814319627286351379e-09,1.41939071982201538204151494190459239e-09,6.25489625652477617976347702270618314e-08,2.43674859878622845969546150523149972e-15,2.43674859878622845969546150523149972e-15,2.43674859878622845969546150523149972e-15
PDE,Inf,Inf,1.10680158464707071117415438682241294e-01,6.34530946819501793105812453528761779e-02,6.27844729113333614812305439710377872e-04,4.88698619261832549009200460804036782e-05,1.25775666326505474903239349260702267e-03,6.76905246115853478580760465962623880e-04,2.45853332745460014732101203917794169e-09,2.79283079214174901039689458540643953e-09,5.45687865513882640755437617638692775e-08,2.49106988694889463069475483688845577e-15,2.49106988694889463069475483688845577e-15,2.49106988694889463069475483688845577e-15
PDE,Inf,Inf,9.65886717073012834987789601992502586e-02,7.04353929046910225492471936210956845e-02,6.31131401856836876249647128478484303e-04,9.47844827309865439947918564046115297e-05,1.54767343413609878842941854543090047e-03,6.56558020158273687364524132204724952e-04,1.96437462953748514817278953043647225e-09,2.03125549568445124137192756496618383e-09,6.34694625748201336227704320506910823e-08,2.50715380867130178415050272632610335e-15,2.50715380867130178415050272632610335e-15,2.50715380867130178415050272632610335e-15
PDE,Inf,Inf,9.88388564880347807819202484449224985e-02,6.79810186150824560593618937400476307e-02,6.54672433523295973520176998023039340e-04,1.41423997431982543643287615076638866e-04,1.91462437114777328607830352877285177e-03,6.65607580687614589839453184482461147e-04,1.19320209044778015867703586169957826e-09,1.12396444541591518907036811068092061e-09,5.16909642827609009479313178204075117e-08,2.51579252610153584651363878059151732e-15,2.51579252610153584651363878059151732e-15,2.51579252610153584651363878059151732e-15
PDE,Inf,Inf,9.27200319657010728416395731410427201e-02,6.91991510582770169944065103518489804e-02,6.59949057569826259009851462785780330e-04,2.97896134412947438951389182774832293e-04,2.13767209856092771540032069767663964e-03,6.59659431212794340815677344160831844e-04,1.78221086808266239851957942118956478e-09,2.08180897901737512469430018532830225e-09,1.02013003754332773075573756921539969e-07,2.55095988573752176460742456773036308e-15,2.55095988573752176460742456773036308e-15,2.55095988573752176460742456773036308e-15
PDE,Inf,Inf,9.27209039037479142895586582228425767e-02,6.80940136292838333264414234951378305e-02,6.25781569301696427970711777145621455e-04,1.15618523807092768983654977926940104e-04,2.40748895941272490136426733124485873e-03,5.90607325592322328732428237934655557e-04,1.59828170429083340888053943718278711e-09,1.94542604539690729795983560437223722e-09,6.36461982046563518853395391744802304e-08,2.56464122929135727164747118027903486e-15,2.56464122929135727164747118027903486e-15,2.56464122929135727164747118027903486e-15
PDE,Inf,Inf,1.03305850823776801968627281383109537e-01,6.51735046854759156493168439277464275e-02,6.31660922251715826063508970483777469e-04,5.69444880877917263931326607985781053e-05,2.70915133503863019094116433412168563e-03,7.54690807223539513889153945001158556e-04,2.25162783429056650891746982305778741e-09,2.15126989790729320823127541560744868e-09,5.87364211233617556395432034459075828e-08,2.75904136774644616903553361899961703e-15,2.75904136774644616903553361899961703e-15,2.75904136774644616903553361899961703e-15
PDE,Inf,Inf,9.63060009649625356877220259235586630e-02,6.89339886774741095315488107576215566e-02,6.26877870719366657976859408629128061e-04,4.07828836831356147629004051128858929e-05,3.07463029806283826031718330197477567e-03,6.79631898217593717767895170019852433e-04,4.19870900217087447000089805486898827e-09,2.52587286932948723319671074500910821e-09,5.82002962736392521982790707259947869e-08,2.51973495647205678944509146073665025e-15,2.51973495647205678944509146073665025e-15,2.51973495647205678944509146073665025e-15
PDE,Inf,Inf,9.08996773591629799293309443640742151e-02,6.91916147397071752485472235861117069e-02,6.50494899229566475390184222253861293e-04,1.54147339430557128512333539771536522e-04,3.00449226347117060804531396430432949e-03,5.73345364383839647846561733423268548e-04,1.73806385743353312466014960769277852e-09,2.24168407979670307265286886133014226e-09,5.69298768855971971372450370922621515e-08,2.68485790958230359598571927135891027e-15,2.68485790958230359598571927135891027e-15,2.68485790958230359598571927135891027e-15
PDE,Inf,Inf,9.43686753461900320414583875520250958e-02,6.94485906623683831661342266451610116e-02,6.18492633630583584348678546293545842e-04,1.59266588985924767298678750850309127e-04,2.55680518306777713058945139997014431e-03,6.96253605093867004028497394723920329e-04,2.64568137760141289427097855890765225e-09,2.72916097248166379976294838218093083e-09,5.71182373680661232143239018366247360e-08,3.15478521788034971380343234042608284e-15,3.15478521788034971380343234042608284e-15,3.15478521788034971380343234042608284e-15
PDE,Inf,Inf,9.69075342101252023338312533785200271e-02,6.76880659895990499255787117301626681e-02,6.06380667794327356739249536348359598e-04,4.75694563997518967057704750565816282e-05,2.53403967634568667794999833061188648e-03,5.92393161082098796205141910876666162e-04,3.15052435641420158598590122920267611e-09,3.53281057760801657837673270998278425e-09,6.33730474546020936411132394734771306e-08,2.95794061257151413700633120421235706e-15,2.95794061257151413700633120421235706e-15,2.95794061257151413700633120421235706e-15
PDE,Inf,Inf,9.69285517295717783031820274693376532e-02,6.75055559320222537392273474487344066e-02,6.75659375031660515987186571106890938e-04,5.68730939473700130487158124152749104e-05,1.84825002844421950129168256571322370e-03,6.46247713362798078331531766478725798e-04,1.84771856412226210799932728791727593e-09,1.84150548961975107124706867453556676e-09,6.15746840013992201978618952970786459e-08,2.86451764810596141068074159037654983e-15,2.86451764810596141068074159037654983e-15,2.86451764810596141068074159037654983e-15
PDE,Inf,Inf,9.87562240984887083504780002608462524e-02,6.78870014946723853967927597247234219e-02,6.59048072488912488512375892516784667e-04,2.98264127168118487085533824110376342e-04,1.91733368234463602915976722700931708e-03,6.60599231581732410028030218032045444e-04,1.93286066119082129870385813577171238e-09,1.96252833476658949352005096884535601e-09,1.02224074238624969226961259748225369e-07,3.69924459667049393307249216744743491e-15,3.69924459667049393307249216744743491e-15,3.69924459667049393307249216744743491e-15
PDE,Inf,Inf,1.08678548261714674034570848375071189e-01,6.54352366431832281249292875322055666e-02,6.02973720324777238261285422248153667e-04,5.70277293875316654545923267550237305e-05,2.48094318818941302948234373539837376e-03,5.92787630451544919005124298662061098e-04,1.63252970104791757984590488838833157e-09,1.88283557689249941635169930803291175e-09,5.82285157353345057473979765974521994e-08,2.94256856638013040926199451058446689e-15,2.94256856638013040926199451058446689e-15,2.94256856638013040926199451058446689e-15
PDE,Inf,Inf,8.67190571542207456963897799664796652e-02,7.31774995091546095334372370303869534e-02,5.95678288300126250452933542400951289e-04,1.02474850359612615005232120077787303e-04,1.74459282089191789049015235872892485e-03,6.19224061549819829503678322596531073e-04,1.43648149451668288093752696574237655e-09,2.01590799290370228731395713192214389e-09,6.13159171914520700647396181653865851e-08,2.84405670711039979906453818983256098e-15,2.84405670711039979906453818983256098e-15,2.84405670711039979906453818983256098e-15
PDE,Inf,Inf,9.82368336106575547885666280133537097e-02,6.85338912055005306358195184074443912e-02,6.00100731879803032941281104004254330e-04,1.65705936159169614250816108439956772e-04,1.28305907332289964341630969081971578e-03,6.72092777372723962477023828642093265e-04,2.07794193075275527692252928812940735e-09,7.36076529596035178610463514758207020e-10,5.29171441724651821746658608030269691e-08,2.84193667945002831443257939404059806e-15,2.84193667945002831443257939404059806e-15,2.84193667945002831443257939404059806e-15
PDE,Inf,Inf,1.09302907474378215521097123141261592e-01,6.36656275048919755037863391483277697e-02,6.16787444623349150744968546831029011e-04,3.32687632295049979280771139709741541e-05,1.07571523629924393910104476598299878e-03,4.73116332147977110235813660320437246e-04,1.88399041080896273845297240660262656e-09,1.55462938856578334733035107461348051e-09,5.14816366119565383793796801191031341e-08,3.13502968607449622308808614100121346e-15,3.13502968607449622308808614100121346e-15,3.13502968607449622308808614100121346e-15
PDE,Inf,Inf,8.63715742502467373407753390505592243e-02,7.20049534878914330768634768121199503e-02,6.39920188805009182968827585175221844e-04,1.43498134919115572886675315968496519e-04,7.94772769887021722784747616415102238e-04,5.70623672463620059288425952637013498e-04,2.22774356383863306822077377455992080e-09,1.89990374698978544855376223444224401e-09,5.63369874260629725728898530055001866e-08,3.12536639535457128801014964185958299e-15,3.12536639535457128801014964185958299e-15,3.12536639535457128801014964185958299e-15
PDE,Inf,Inf,9.71453650185616002005257732019826594e-02,7.00171965071657794249038201378463250e-02,5.88375695419221232575580707692188290e-04,8.45543021105615806409075955834336747e-05,9.42662177644117506079111612736961378e-04,7.11459384763087921655003416255652959e-04,1.77915937178189063435214726380657330e-09,1.59682057673887795003854259169396745e-09,6.41243972557364044092749254770638465e-08,3.21285063166446259264856640109905620e-15,3.21285063166446259264856640109905620e-15,3.21285063166446259264856640109905620e-15
PDE,Inf,Inf,9.66427573575385347978110114817024339e-02,6.92618247268511938307106077765026860e-02,6.30339095229473220200423223363640997e-04,6.97516824360408352768991146143150366e-05,2.05721171181225329715979865548451148e-03,6.45451198659534090114490286903777340e-04,1.79102588675358795428180795642449771e-09,1.71827011610454583006155446400898925e-09,7.74870184146758836807885797249046229e-08,3.13963794188350743179272366999918382e-15,3.13963794188350743179272366999918382e-15,3.13963794188350743179272366999918382e-15
PDE,Inf,Inf,9.68729095112602530171360132205968219e-02,6.88420647447680565421304940720952567e-02,6.20632298635785432262910799153684350e-04,1.43745395990538237430135585207799702e-04,9.65304663473669890210035464247756536e-04,6.14626001989953385273691697041722958e-04,3.97569607582293888263216301987876653e-09,4.37059331488488226549776000707213395e-09,5.93038903245638416027251597090056335e-08,3.66415150442675539945834992933704799e-15,3.66415150442675539945834992933704799e-15,3.66415150442675539945834992933704799e-15
PDE,Inf,Inf,9.79376765797948827774423217134982004e-02,6.50958045548057835322392079597295979e-02,6.38876388740841596234114989215343126e-04,5.16863310285668474855643269540669134e-05,4.42406659697563021337853583824608992e-04,6.70072874121158678744580327025553609e-04,1.82910126694813862124838896606348195e-09,1.97853203348531409540815786520522187e-09,7.13631172133177350589572513192374550e-08,3.23376504281028546168993075120584344e-15,3.23376504281028546168993075120584344e-15,3.23376504281028546168993075120584344e-15
PDE,Inf,Inf,9.88082864160973471709109343923923719e-02,6.74405947740389224580204394214721242e-02,6.28024971313087161270136968129909608e-04,1.84392820829457649874975310389065299e-04,8.68357360377007946973900095395866982e-04,6.78265577196345101105221325769568790e-04,1.43264345430301023673723177425746461e-09,1.36682799219427256881205381022406862e-09,5.58047710362203284841507509832715843e-08,3.64159948574425765485003542965887286e-15,3.64159948574425765485003542965887286e-15,3.64159948574425765485003542965887286e-15
PDE,Inf,Inf,9.57760785244326469114031081600953264e-02,6.87894116952438282590824366329285537e-02,7.99020482069642183078104600535647335e-04,8.47212141752865682949414645514672692e-05,8.83438922073766236502440513196190037e-04,5.50020356063367145983609452174171036e-04,1.78310767023839763939142902440574237e-09,1.74183717309576281808352273686187670e-09,4.91242021263505595172680361959754280e-08,3.27099675742018181397648345130417669e-15,3.27099675742018181397648345130417669e-15,3.27099675742018181397648345130417669e-15
PDE,Inf,Inf,8.85915410906060996273827931122617360e-02,7.10684091390498127854525239855507901e-02,6.59296721982443796851457008671325124e-04,2.98689347344641569980737859232603943e-04,9.50144940472029427449310049722436843e-04,6.55703107121730138640162160796555022e-04,1.37370394398199361153462702937570666e-09,1.67411630677337810478153150201107410e-09,1.02467738402305747547957943279402435e-07,4.10823936871531203468326725337387643e-15,4.10823936871531203468326725337387643e-15,4.10823936871531203468326725337387643e-15
PDE,Inf,Inf,9.70889045513724208255134937677720652e-02,6.70169090406073380994590512654343292e-02,4.16076334058310492721579228696099004e-04,1.42132567288840169816484643743708455e-04,1.32332946034882444037330802440775358e-03,6.83791209588610492166866388773021316e-04,1.76443100736438487501014052309771636e-09,1.91634173404271740348698545368015505e-09,7.73740403253032656937490442552113445e-08,3.32383933022319831432964946782616428e-15,3.32383933022319831432964946782616428e-15,3.32383933022319831432964946782616428e-15
PDE,Inf,Inf,9.73459651797497327430522317529392862e-02,6.74424556384488282664793309636243815e-02,6.17877218659796611484889566050572083e-04,1.95217408043687455166364450084826792e-04,1.49550935725581688075286363023426829e-03,6.43407459902054695823998602378454002e-04,2.13671931401595826894264523743602686e-09,2.09316019974353782726345977225394314e-09,5.24485453947795423285443234657135018e-08,3.45748729985322337997570546460357671e-15,3.45748729985322337997570546460357671e-15,3.45748729985322337997570546460357671e-15
PDE,Inf,Inf,9.73336690157389534782693123738788169e-02,6.95668468557062079767954420315203560e-02,6.14262618171737235051867320705095628e-04,2.27687697611576547445763004839255206e-05,1.57810593395979940387426644214839500e-03,7.72312326107271601127653976342732748e-04,1.86298148994047114122784191361281414e-09,1.83707262169542360357009325946552672e-09,5.67245917383844593224706143478418733e-08,3.43592661914995520477424185594773633e-15,3.43592661914995520477424185594773633e-15,3.43592661914995520477424185594773633e-15
PDE,Inf,Inf,9.94239372447941733719690858994421622e-02,6.94228233676828895175992523278547953e-02,6.46827232063009008392193537173118524e-04,1.85317175092504171661135979115305094e-04,1.70405287857053374346157446054396420e-03,6.18206219491234862807589503652386176e-04,2.35262329120001030128711946432742681e-09,2.62566227154590255845640556286106856e-09,3.70692975505504656031799551927122635e-08,3.51315078625191501713536659535958099e-15,3.51315078625191501713536659535958099e-15,3.51315078625191501713536659535958099e-15
PDE,Inf,Inf,8.68792098093020644108798036607670950e-02,6.96178288988129409581248368333151890e-02,6.37623765673550260633147249772730832e-04,4.08245700882482675515886316676511778e-05,2.07904571360357336823129057929439759e-03,6.51340256607379187114653159880766494e-04,2.56000444599238842115497060716148032e-09,2.64477572162196116554864913255388776e-09,5.80780097854435193625465961063166707e-08,3.56943441351061007139710167014962318e-15,3.56943441351061007139710167014962318e-15,3.56943441351061007139710167014962318e-15
PDE,Inf,Inf,9.65843803011388126112960389364781386e-02,7.08836468230444357498227348592103889e-02,6.81528069807403889650857182162662385e-04,1.68808795198451182414154201953504545e-04,2.79292341180447408254260499251616332e-03,6.92054750943043918988870573086793416e-04,2.83689889552787939411600953260580499e-09,2.90449252907783950139662692372163827e-09,6.80974789059999114249555523867991339e-08,3.72593115545319915298299073801229412e-15,3.72593115545319915298299073801229412e-15,3.72593115545319915298299073801229412e-15
PDE,Inf,Inf,9.56153035790164411559048426775222345e-02,6.71068379199341599233961099447048184e-02,6.29495443992724951349831494533939343e-04,7.15414139198436648709586030600375299e-05,2.37977441637618719808407671241740153e-03,6.60116041844904306878006714598106905e-04,1.42472825438649477723576853671222780e-09,1.43390916951816829184867484236764489e-09,5.06688142888679463838923866402015567e-08,3.50477525556499318990054339543722102e-15,3.50477525556499318990054339543722102e-15,3.50477525556499318990054339543722102e-15
PDE,Inf,Inf,9.51561948558840701420108029242249645e-02,6.59065643405008849793131016706268748e-02,6.10128050550291219752111599701258941e-04,7.41397295572367396146653041155698733e-05,2.52685781593366218352656639470401227e-03,6.07603154629242924363223165911542386e-04,2.62963144563532454881532357926937269e-09,2.42764783613946625553016457659175323e-09,5.46600160334278737252211485853584518e-08,4.59054845584066693557594387314136521e-15,4.59054845584066693557594387314136521e-15,4.59054845584066693557594387314136521e-15
PDE,Inf,Inf,1.04364442168868236558848393192567369e-01,6.57696415332495792131429497122099291e-02,6.25294006069010132742864626716171101e-04,1.40691636420374589361711771911818643e-04,2.48151143079182954453717276528644508e-03,6.49737226992326617495755017440611420e-04,1.55936019318717096349153512479212116e-09,1.33836219597033887792479399800679954e-09,5.91428797563867029017909768055888193e-08,3.64260577390035329670565511358008477e-15,3.64260577390035329670565511358008477e-15,3.64260577390035329670565511358008477e-15
PDE,Inf,Inf,9.20906412384585050338528692624810490e-02,6.61558976271917737444617303400839008e-02,6.25630842739765330456597804973895215e-04,3.12096290219505178976316274678544240e-05,2.76283573776311182187077211763033861e-03,8.20766520644556875593983544338345294e-04,2.76559571203917396854007708537951681e-09,2.75695704425865900540462934129551837e-09,5.36919043950309182659867521979565465e-08,3.69996982536815074101496831506687941e-15,3.69996982536815074101496831506687941e-15,3.69996982536815074101496831506687941e-15


==> data/solve_pde-poisson-0_4/relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.10320377249852532,0.053817715815926294,0.0250763492332338,0.06145576629727238,0.0003799756285568028,5.671564262652394e-6,0.00041623953392560116,0.00047311633214797713,1.1932020904477801e-9,7.360765295960351e-10,3.706929755055046e-8,1.1683944519481698e-16,1.1683944519481698e-16,1.1683944519481698e-16
0.01020408163265306,0.18605511863165822,0.15915986741718544,0.041991625546881205,0.06256745905732783,0.00040457615479142243,5.671564262694502e-6,0.00043662296421251333,0.0004894683853945157,1.1944981668060032e-9,8.233979510225589e-10,3.946915720177362e-8,1.3010306063624107e-16,1.3010306063624107e-16,1.3010306063624107e-16
0.02040816326530612,10.0,0.19337830887572696,0.06954428863456685,0.06345309468195018,0.0004101421763654904,5.671564262799746e-6,0.000442406659697563,0.0005038892908222759,1.2631726131007764e-9,8.472838417111479e-10,4.9124202126350557e-8,1.3799999237620056e-16,1.3799999237620056e-16,1.3799999237620056e-16
0.030612244897959183,10.0,0.30567285640557457,0.07188547957431989,0.06366562750489198,0.0004132738783257316,5.6715642628770825e-6,0.0006163121423234887,0.0005429515724059971,1.263172684097477e-9,9.909730402161827e-10,5.023787490081645e-8,1.476752565154013e-16,1.476752565154013e-16,1.476752565154013e-16
0.04081632653061224,10.0,0.45841783176401946,0.0796150428773223,0.06368938367804088,0.00041478851038754096,5.67156426302607e-6,0.0006163121423235235,0.0005459336143996104,1.2631727438248562e-9,1.0510222950576009e-9,5.066881428886795e-8,1.5206735107166291e-16,1.5206735107166291e-16,1.5206735107166291e-16
0.05102040816326531,10.0,0.46170615541011195,0.08003947217502956,0.06509580455480578,0.0004150077230530019,5.6715642630958305e-6,0.0006163121423235512,0.0005500203560633672,1.2631727604432354e-9,1.0549424725799653e-9,5.14181068211582e-8,1.6751120870289523e-16,1.6751120870289523e-16,1.6751120870289523e-16
0.061224489795918366,10.0,0.5954696767540792,0.08139603147696052,0.06517350468547592,0.0004160763340583105,2.2768769761157653e-5,0.0006163121423237547,0.0005583035853619592,1.263172885615703e-9,1.1239644454159153e-9,5.1481636611956536e-8,1.7295616534327983e-16,1.7295616534327983e-16,1.7295616534327983e-16
0.07142857142857142,10.0,0.6394141694218328,0.08451953106335398,0.06543523664318322,0.00041701675183462763,2.2976993624352144e-5,0.0006163121423238112,0.0005647481117652421,1.2631730647886053e-9,1.2631726131007764e-9,5.1690964282760904e-8,1.76172549522163e-16,1.76172549522163e-16,1.76172549522163e-16
0.08163265306122448,10.0,0.7262655868602327,0.08637157425024673,0.06559958332881774,0.00041991435910634597,2.9060236933581874e-5,0.0006163121423238145,0.0005658367274615094,1.2880468209887606e-9,1.263172684097477e-9,5.2448545394779543e-8,2.1001628789405832e-16,2.1001628789405832e-16,2.1001628789405832e-16
0.09183673469387756,10.0,10.0,0.08671905715422075,0.0655995833288179,0.0004210457826036425,3.120962902195052e-5,0.0007787795774661171,0.0005706236724636201,1.296949349945948e-9,1.2631727438248562e-9,5.291714417246518e-8,2.29355869689851e-16,2.29355869689851e-16,2.29355869689851e-16
0.10204081632653061,10.0,10.0,0.08687920980930207,0.06559958332881809,0.00044632147975549527,3.3268763229505e-5,0.0007947727698870218,0.0005733453643838397,1.3737039439819936e-9,1.2631727604432354e-9,5.328427877258726e-8,2.453101834144227e-16,2.453101834144227e-16,2.453101834144227e-16
0.11224489795918367,10.0,10.0,0.0885915410906061,0.0655995833288182,0.0005314882039308017,4.0782883683135615e-5,0.0008239260729552512,0.0005804595298910753,1.4054899950615722e-9,1.263172885615703e-9,5.369190439503092e-8,3.4255847640802547e-16,3.4255847640802547e-16,3.4255847640802547e-16
0.12244897959183673,10.0,10.0,0.09089967735916298,0.06572291137140153,0.0005457329937611163,4.082457008824827e-5,0.0008683573603770079,0.0005820252574570995,1.4247282543864947e-9,1.2631730647886053e-9,5.456878655138826e-8,3.485733160275408e-16,3.485733160275408e-16,3.485733160275408e-16
0.1326530612244898,10.0,10.0,0.09090632316406937,0.06576964153324957,0.000559808313652875,4.4435401212235564e-5,0.0008834389220737663,0.0005906073255923224,1.4326434543030103e-9,1.2845390668185819e-9,5.466001603342788e-8,3.838547292538232e-16,3.838547292538232e-16,3.838547292538232e-16
0.14285714285714285,10.0,10.0,0.09155870267957601,0.06590656434050088,0.0005680431048119053,4.511763399677226e-5,0.0009426621776441176,0.0005923931610820988,1.4364814945166828e-9,1.306156472064184e-9,5.474837910404108e-8,4.054176700297905e-16,4.054176700297905e-16,4.054176700297905e-16
0.15306122448979592,10.0,10.0,0.0920906412384585,0.06615589762719178,0.0005697918606915671,4.6811707364143906e-5,0.0009501449404720295,0.0005927876304515449,1.4832531490596166e-9,1.3118694451241218e-9,5.53709770948788e-8,4.616519403133155e-16,4.616519403133155e-16,4.616519403133155e-16
0.16326530612244897,10.0,10.0,0.09272003196570107,0.06659715672749489,0.0005738428746765016,4.75694563997519e-5,0.0009653046634736699,0.0005942484392506254,1.4887165424122809e-9,1.338362195970339e-9,5.565506785312633e-8,5.338400909269407e-16,5.338400909269407e-16,5.338400909269407e-16
0.17346938775510204,10.0,10.0,0.09272090390374792,0.06668903669586611,0.0005752690238966031,4.8869861926183254e-5,0.0009771047763203775,0.0005996546980882459,1.4980881834075413e-9,1.3668279921942726e-9,5.565506790425666e-8,5.348032735392446e-16,5.348032735392446e-16,5.348032735392446e-16
0.1836734693877551,10.0,10.0,0.09379659876426034,0.06701690904060734,0.0005820036793199357,5.168633102856685e-5,0.001034896893663506,0.000607603154629243,1.538362824234905e-9,1.4193907198220154e-9,5.565506793471784e-8,5.366909693504497e-16,5.366909693504497e-16,5.366909693504497e-16
0.19387755102040816,10.0,10.0,0.09412137437197186,0.06710683791993416,0.0005832730702265675,5.550553951957816e-5,0.0010746215278174243,0.0006120552314769414,1.539231594859545e-9,1.4339091695181682e-9,5.5655067960130794e-8,6.0781700536745785e-16,6.0781700536745785e-16,6.0781700536745785e-16
0.20408163265306123,10.0,10.0,0.09436867534619003,0.06744059477403892,0.0005860587375621399,5.6873093947370014e-5,0.001075715236299244,0.0006146260019899534,1.559360193187171e-9,1.5019526151571642e-9,5.565506801687914e-8,7.272888819606683e-16,7.272888819606683e-16,7.272888819606683e-16
0.21428571428571427,10.0,10.0,0.09494782686299229,0.06744245563844883,0.0005883756954192213,5.694448808779172e-5,0.001091697631055135,0.0006163121423234887,1.5982817042908335e-9,1.54890155851315e-9,5.5655068045386626e-8,7.295244410484204e-16,7.295244410484204e-16,7.295244410484204e-16
0.22448979591836735,10.0,10.0,0.09515619485588407,0.06750555593202226,0.0005925735120243038,5.7027729387531663e-5,0.0010984977891859737,0.0006163121423235235,1.6325297010479175e-9,1.5546293885657834e-9,5.5804771036220325e-8,7.673240874505349e-16,7.673240874505349e-16,7.673240874505349e-16
0.23469387755102042,10.0,10.0,0.09519309936745986,0.06768806598959905,0.0005954975754522499,5.78727106364935e-5,0.0011637109954338984,0.0006163121423235512,1.66289816173889e-9,1.5808077071802742e-9,5.6336987426062975e-8,8.206037374820117e-16,8.206037374820117e-16,8.206037374820117e-16
0.24489795918367346,10.0,10.0,0.09561530357901644,0.06788700149467239,0.0005956782883001263,5.959042911560082e-5,0.0012396950556552804,0.0006163121423237547,1.6686414638222077e-9,1.596820576738878e-9,5.63577792657754e-8,8.359971153631819e-16,8.359971153631819e-16,8.359971153631819e-16
0.25510204081632654,10.0,10.0,0.09577607852443265,0.06798101861508246,0.0005982197335257089,6.341091137551674e-5,0.0012577566632650547,0.0006163121423238112,1.7207517577356167e-9,1.613392707383842e-9,5.6654123568862134e-8,8.753173150919285e-16,8.753173150919285e-16,8.753173150919285e-16
0.2653061224489796,10.0,10.0,0.09630600096496253,0.06809401362928383,0.0005986286584661024,6.660564041198957e-5,0.0012595860247637742,0.0006163121423238145,1.7380638574335331e-9,1.6349137701267488e-9,5.672459173838446e-8,9.130744445909339e-16,9.130744445909339e-16,9.130744445909339e-16
0.2755102040816326,10.0,10.0,0.09640646249761678,0.06853389120550053,0.0006001007318798031,6.733915028242366e-5,0.0012830590733228996,0.0006169668716852632,1.7644310073643848e-9,1.6514908454953015e-9,5.69298768855972e-8,9.919304915915853e-16,9.919304915915853e-16,9.919304915915853e-16
0.2857142857142857,10.0,10.0,0.0965843803011388,0.0685425515250375,0.0006026887065670225,6.932464708900489e-5,0.001283175787285135,0.0006182062194912349,1.7791593717818907e-9,1.674116306773378e-9,5.7118237368066125e-8,1.0181905209625592e-15,1.0181905209625592e-15,1.0181905209625592e-15
0.29591836734693877,10.0,10.0,0.09658867170730129,0.06878941169524383,0.0006029737203247773,6.975168243604084e-5,0.0013233294603488244,0.0006192240615498199,1.7822108680826625e-9,1.7182701161045457e-9,5.737227420841305e-8,1.0770170506763897e-15,1.0770170506763897e-15,1.0770170506763897e-15
0.30612244897959184,10.0,10.0,0.09662271123215056,0.06884206474476806,0.0006047724039776255,6.979938582496814e-5,0.0013528199462350418,0.0006224712277166684,1.7831076702383976e-9,1.7211878070951992e-9,5.7394670977963687e-8,1.1620241162015753e-15,1.1620241162015753e-15,1.1620241162015753e-15
0.3163265306122449,10.0,10.0,0.09662271123215099,0.0689339886774741,0.0006063806677943273,7.036580432051341e-5,0.0013609975530973417,0.0006319639524026752,1.7871525334046325e-9,1.7418371730957628e-9,5.7887529257442086e-8,1.1787863337671637e-15,1.1787863337671637e-15,1.1787863337671637e-15
0.32653061224489793,10.0,10.0,0.09662271123215108,0.06911010789780381,0.0006071824730684466,7.154141391984367e-5,0.0014000091847472832,0.0006434074599020547,1.7910258867535879e-9,1.7438992074805288e-9,5.807800978544352e-8,1.2166585171924085e-15,1.2166585171924085e-15,1.2166585171924085e-15
0.336734693877551,10.0,10.0,0.09662271123215124,0.06919161473970717,0.0006093775498874709,7.413972955723674e-5,0.001452659924861341,0.000645451198659534,1.8291012669481385e-9,1.8370726216954235e-9,5.8200296273639255e-8,1.3986753056430502e-15,1.3986753056430502e-15,1.3986753056430502e-15
0.3469387755102041,10.0,10.0,0.09664275735753854,0.06919915105827702,0.0006101280505502912,7.563228973726994e-5,0.0014955093572558168,0.0006457244567221488,1.8477185641222621e-9,1.841505489619751e-9,5.8228515735334506e-8,1.4122988285718877e-15,1.4122988285718877e-15,1.4122988285718877e-15
0.35714285714285715,10.0,10.0,0.09676898986580336,0.06926182472685119,0.0006138036013122302,7.566219060142452e-5,0.001499624951359725,0.000646247713362798,1.8574153669296706e-9,1.8828355768924994e-9,5.8298946284694875e-8,1.453210344701309e-15,1.453210344701309e-15,1.453210344701309e-15
0.3673469387755102,10.0,10.0,0.09676936682287725,0.06942282336768289,0.0006142626181717372,7.814922466179993e-5,0.001514489276460903,0.0006497372269923266,1.862981489940471e-9,1.8999037469897855e-9,5.842076526552876e-8,1.5091772230549722e-15,1.5091772230549722e-15,1.5091772230549722e-15
0.37755102040816324,10.0,10.0,0.09683432693326904,0.06944161122317338,0.0006163121423234887,8.455430211056157e-5,0.0015175591557288343,0.0006504905562914633,1.8839904108089626e-9,1.9129991604549174e-9,5.853694673282944e-8,1.534001686832099e-15,1.534001686832099e-15,1.534001686832099e-15
0.3877551020408163,10.0,10.0,0.09687290951126025,0.06944859066236839,0.0006163121423235235,8.472121417528657e-5,0.0015277126682511348,0.0006513402566073792,1.8934617722712668e-9,1.9163417340427175e-9,5.8736421123361755e-8,1.5668727621356126e-15,1.5668727621356126e-15,1.5668727621356126e-15
0.3979591836734694,10.0,10.0,0.0969075342101252,0.0695668468557062,0.0006163121423235512,8.70616920257321e-5,0.0015476734341360989,0.0006557031071217301,1.896257428371664e-9,1.9454260453969073e-9,5.9142879756386704e-8,1.6188868489289834e-15,1.6188868489289834e-15,1.6188868489289834e-15
0.40816326530612246,10.0,10.0,0.09692855172957178,0.06961782889881295,0.0006163121423237547,8.787863652153862e-5,0.0015781059339597995,0.0006564498668047332,1.9129509130085653e-9,1.9520522832432957e-9,5.930389032456384e-8,1.6424805760266911e-15,1.6424805760266911e-15,1.6424805760266911e-15
0.41836734693877553,10.0,10.0,0.09708890455137242,0.07001719650716579,0.0006163121423238112,9.195132549697868e-5,0.0015829637242023688,0.0006565580201582737,1.932860661190821e-9,1.9625283347665895e-9,5.940615898738338e-8,1.6794423712176838e-15,1.6794423712176838e-15,1.6794423712176838e-15
0.42857142857142855,10.0,10.0,0.0971453650185616,0.07031896933570929,0.0006163121423238145,9.478448273098654e-5,0.0016987402932498127,0.0006568518767152993,1.936955946258153e-9,1.9785320334853143e-9,5.975269280883691e-8,1.7077388306534159e-15,1.7077388306534159e-15,1.7077388306534159e-15
0.4387755102040816,10.0,10.0,0.09722428077675711,0.07043539290469102,0.0006167874446233491,9.601814035054084e-5,0.0017040528785705338,0.0006574444555563193,1.9643746295374853e-9,1.9856481012327504e-9,6.126934185486514e-8,1.715303877922747e-15,1.715303877922747e-15,1.715303877922747e-15
0.4489795918367347,10.0,10.0,0.09733366901573895,0.07077706280890177,0.0006178284448931353,9.65372383934304e-5,0.0017051632419902783,0.0006596594312127944,2.0517673304238735e-9,1.9866121636808095e-9,6.131591719145207e-8,1.7505731317957231e-15,1.7505731317957231e-15,1.7505731317957231e-15
0.45918367346938777,10.0,10.0,0.09734596517974974,0.07088364682304443,0.0006178772186597966,0.00010068837811916354,0.001744592820891918,0.0006601160418449043,2.0612184715017924e-9,2.0159079929037024e-9,6.135149110271795e-8,1.7891607242387105e-15,1.7891607242387105e-15,1.7891607242387105e-15
0.46938775510204084,10.0,10.0,0.09793767657979488,0.07106840913904981,0.0006183464876348652,0.00010247485035961261,0.0017471115407638581,0.0006602296568101548,2.074410981564021e-9,2.031255495684451e-9,6.157468400139922e-8,1.812544127873393e-15,1.812544127873393e-15,1.812544127873393e-15
0.47959183673469385,10.0,10.0,0.09823683361065755,0.07115992651276595,0.0006184926336305835,0.00010599027447359313,0.0017608978272208038,0.0006605992315817324,2.077941930752755e-9,2.031598652904612e-9,6.229561456992235e-8,1.8172654363465687e-15,1.8172654363465687e-15,1.8172654363465687e-15
0.4897959183673469,10.0,10.0,0.09834509764506487,0.07134769031203135,0.0006206322986357855,0.00011561852380709277,0.0017816452384170805,0.0006607339675008925,2.1367193140159582e-9,2.057117523389322e-9,6.254896256524776e-8,1.8408910885301987e-15,1.8408910885301987e-15,1.8408910885301987e-15
0.5,10.0,10.0,0.09841079976052265,0.07150378396335874,0.0006252940060690102,0.0001166906874507962,0.0017862557609530964,0.0006615569994309604,2.1415424324069375e-9,2.0772383469990856e-9,6.300553607275893e-8,1.862431913263139e-15,1.862431913263139e-15,1.862431913263139e-15
0.5102040816326531,10.0,10.0,0.09861742749473816,0.07199052717665873,0.0006256308427397653,0.00011821231458916434,0.0018482500284442195,0.0006618034121820975,2.182921664302809e-9,2.08103662494256e-9,6.33730474546021e-8,1.9446598030688906e-15,1.9446598030688906e-15,1.9446598030688906e-15
0.5204081632653061,10.0,10.0,0.09863835245412493,0.07200495348789143,0.0006257815693016964,0.0001272982077955247,0.0018785764980954124,0.0006639572125398795,2.2216563206302973e-9,2.081808979017375e-9,6.346946257482014e-8,1.9516150585360797e-15,1.9516150585360797e-15,1.9516150585360797e-15
0.5306122448979592,10.0,10.0,0.0987562240984887,0.0720609348378359,0.0006268778707193667,0.00012751944630621273,0.001910105024465648,0.0006656075806876146,2.227743563838633e-9,2.0872976333261437e-9,6.364619820465636e-8,2.007646312282807e-15,2.007646312282807e-15,2.007646312282807e-15
0.5408163265306123,10.0,10.0,0.09880828641609735,0.0726324839357559,0.0006278447291133336,0.00013405830347772821,0.0019146243711477733,0.0006663908064786691,2.228543848807739e-9,2.0907591825254142e-9,6.376179867729717e-8,2.0909884490541143e-15,2.0909884490541143e-15,2.0909884490541143e-15
0.5510204081632653,10.0,10.0,0.09883885648803478,0.07276663533149474,0.0006280249713130872,0.00013565696823055625,0.001917333682344636,0.0006700728741211587,2.2516278342905665e-9,2.093160199743538e-9,6.404120966170144e-8,2.1689707208717612e-15,2.1689707208717612e-15,2.1689707208717612e-15
0.5612244897959183,10.0,10.0,0.09915925727839395,0.07279764674567327,0.0006286850010516848,0.00013915010114928607,0.0019205196687800072,0.000670594407429963,2.257577638779661e-9,2.10962638712568e-9,6.412439725573641e-8,2.1692391442501785e-15,2.1692391442501785e-15,2.1692391442501785e-15
0.5714285714285714,10.0,10.0,0.09930007004840495,0.07317749950915461,0.0006293681408660843,0.0001394200559712704,0.001929787541851272,0.0006720927773727239,2.261405161194721e-9,2.134975027228026e-9,6.457098226367427e-8,2.2221466488388968e-15,2.2221466488388968e-15,2.2221466488388968e-15
0.5816326530612245,10.0,10.0,0.09942393724479417,0.07324255534368741,0.000629495443992725,0.0001406916364203746,0.0020225310343709724,0.0006753309288990167,2.270091240104249e-9,2.1394010707498676e-9,6.47465872167161e-8,2.2528188210394682e-15,2.2528188210394682e-15,2.2528188210394682e-15
0.5918367346938775,10.0,10.0,0.09943313758352669,0.0732725441601183,0.0006302841678135108,0.00014133065079862924,0.0020538778698630995,0.0006758366063598258,2.280526704401966e-9,2.1503563935954496e-9,6.627785276577876e-8,2.290544363003312e-15,2.290544363003312e-15,2.290544363003312e-15
0.6020408163265306,10.0,10.0,0.09980893425599104,0.07400156397137889,0.0006303390952294732,0.00014142399743198255,0.0020572117118122534,0.0006769052461158535,2.2989525518818837e-9,2.151269897907293e-9,6.670342169664516e-8,2.305424185431197e-15,2.305424185431197e-15,2.305424185431197e-15
0.6122448979591837,10.0,10.0,0.0999793646826237,0.07449191663415983,0.0006308582431977137,0.0001416039954417951,0.00207689559313827,0.0006782655771963451,2.312713328375329e-9,2.1929706156324272e-9,6.72938123300591e-8,2.30747627419397e-15,2.30747627419397e-15,2.30747627419397e-15
0.6224489795918368,10.0,10.0,0.10023883648153573,0.0747750083950032,0.0006311314018568369,0.00014190465636505144,0.0020790457136035732,0.0006784339525825238,2.3347628873206327e-9,2.229159587886876e-9,6.80260282710976e-8,2.321055949491415e-15,2.321055949491415e-15,2.321055949491415e-15
0.6326530612244898,10.0,10.0,0.10034578270067156,0.07484670877452904,0.0006316609222517158,0.00014213256728884017,0.0020821279355572337,0.0006795699336685819,2.3378557886524923e-9,2.241684079796703e-9,6.809747890599992e-8,2.4367485987862285e-15,2.4367485987862285e-15,2.4367485987862285e-15
0.6428571428571429,10.0,10.0,0.10036373056012961,0.0748494041247804,0.000634932387365364,0.00014349813491911558,0.002137672098560928,0.0006796318982175937,2.3526232912000104e-9,2.2709943194631454e-9,6.835969325076255e-8,2.466277215888988e-15,2.466277215888988e-15,2.466277215888988e-15
0.6530612244897959,10.0,10.0,0.10059912731582182,0.0749972896400036,0.0006376237656735503,0.00014370928616077696,0.002207862468289927,0.0006813236265567481,2.3540191252918887e-9,2.2790402639602545e-9,6.865929830095929e-8,2.4910698869488948e-15,2.4910698869488948e-15,2.4910698869488948e-15
0.6632653061224489,10.0,10.0,0.1008338277822111,0.07556249669462237,0.0006381169729737227,0.00014374539599053824,0.002213962721303858,0.0006818943190203375,2.394381690347109e-9,2.2920044964821995e-9,6.866792706023561e-8,2.5071538086713017e-15,2.5071538086713017e-15,2.5071538086713017e-15
0.673469387755102,10.0,10.0,0.10112166628726602,0.07557190811466954,0.0006388763887408416,0.00014403828170245615,0.002349412440054746,0.000682481043563808,2.442486519934193e-9,2.427647836139466e-9,7.062284217453136e-8,2.515792526101536e-15,2.515792526101536e-15,2.515792526101536e-15
0.6836734693877551,10.0,10.0,0.10296825023263734,0.07561947430081581,0.0006399201888050092,0.00014406302735983542,0.0023797744163761873,0.0006835309067438713,2.4585333274546e-9,2.4495488465102914e-9,7.101399494505469e-8,2.519734956472057e-15,2.519734956472057e-15,2.519734956472057e-15
0.6938775510204082,10.0,10.0,0.10310379219493904,0.0757318625359572,0.0006449201219559484,0.00015060312788007236,0.0024074889594127248,0.0006837912095886105,2.4936622614034095e-9,2.4659069968939683e-9,7.136311721331773e-8,2.5509598857375218e-15,2.5509598857375218e-15,2.5509598857375218e-15
0.7040816326530612,10.0,10.0,0.10328824229916876,0.07592994742227692,0.000646827232063009,0.00015230769173746724,0.0024256001549823663,0.0006845872735329667,2.530446200590062e-9,2.469674747584459e-9,7.226386517244546e-8,2.564641229291357e-15,2.564641229291357e-15,2.564641229291357e-15
0.7142857142857143,10.0,10.0,0.1033058508237768,0.07624596790438933,0.0006498230104676061,0.00015379075192685181,0.002456962543712343,0.0006849770795503532,2.5600044459923885e-9,2.512046533336882e-9,7.521296844822453e-8,2.6848579095823037e-15,2.6848579095823037e-15,2.6848579095823037e-15
0.7244897959183674,10.0,10.0,0.1037874586401025,0.07656070994029271,0.0006504948992295665,0.00015414733943055713,0.002480943188189413,0.0006850090902318813,2.608192993341721e-9,2.5213760050223514e-9,7.590910619653166e-8,2.759041367746446e-15,2.759041367746446e-15,2.759041367746446e-15
0.7346938775510204,10.0,10.0,0.10380661385489207,0.0771749848973041,0.000650974045748598,0.00015758965903454484,0.0024815114307918293,0.0006863461742738563,2.6296314456353246e-9,2.5258728693294872e-9,7.673575748201498e-8,2.8419366794500283e-15,2.8419366794500283e-15,2.8419366794500283e-15
0.7448979591836735,10.0,10.0,0.10396900700161177,0.07743654585338822,0.000654672433523296,0.00015761817504592737,0.002526857815933662,0.000692054750943044,2.645681377601413e-9,2.5972264748502884e-9,7.68164182779332e-8,2.8440567071104e-15,2.8440567071104e-15,2.8440567071104e-15
0.7551020408163265,10.0,10.0,0.10436444216886824,0.0775184469660515,0.000655651242154844,0.00015926658898592476,0.0025340396763456866,0.000696253605093867,2.649555976087881e-9,2.6256622715459027e-9,7.705180232015671e-8,2.8514102685722713e-15,2.8514102685722713e-15,2.8514102685722713e-15
0.7653061224489796,10.0,10.0,0.1055209124038111,0.07790358385784783,0.0006590480724889125,0.00015966471759107376,0.002556805183067777,0.000701341868693536,2.7096271166304536e-9,2.644775721621961e-9,7.712356226754561e-8,2.8645176481059614e-15,2.8645176481059614e-15,2.8645176481059614e-15
0.7755102040816326,10.0,10.0,0.10571140620446826,0.07807478366639214,0.0006592967219824437,0.00016426071305304958,0.0026199380218807234,0.0007084531662613265,2.72408636600973e-9,2.6650065662319213e-9,7.717813538721498e-8,2.9425685663801306e-15,2.9425685663801306e-15,2.9425685663801306e-15
0.7857142857142857,10.0,10.0,0.10602750625929436,0.07845900160802351,0.0006599490575698262,0.00016462476240007356,0.0026460141208493205,0.0007114593847630879,2.7272554636570883e-9,2.6834874814091987e-9,7.737404032530327e-8,2.957940612571514e-15,2.957940612571514e-15,2.957940612571514e-15
0.7959183673469388,10.0,10.0,0.10610747728501738,0.07864278280351171,0.0006656527255119333,0.0001647814455695925,0.00270915133503863,0.0007147570562449422,2.765595712039174e-9,2.695869717061868e-9,7.748391333310393e-8,3.1253663953545713e-15,3.1253663953545713e-15,3.1253663953545713e-15
0.8061224489795918,10.0,10.0,0.10665652752199134,0.07929465431951602,0.0006686886519845594,0.00016570593615916962,0.0027425232067365695,0.0007220117820331805,2.7936075317416195e-9,2.729160972481664e-9,7.748701841467588e-8,3.135029686074496e-15,3.135029686074496e-15,3.135029686074496e-15
0.8163265306122449,10.0,10.0,0.10675530336111745,0.08012705822152963,0.0006717186553480373,0.0001685116063325045,0.002762835737763112,0.0007309040918500185,2.8368988955278795e-9,2.756957044258659e-9,7.770146990684707e-8,3.1396379418835074e-15,3.1396379418835074e-15,3.1396379418835074e-15
0.826530612244898,10.0,10.0,0.1068112667251604,0.08099284929544744,0.0006738353262071017,0.0001688087951984512,0.0027640251007177413,0.0007310665413817408,2.837232889886211e-9,2.789870362925945e-9,7.777879520815408e-8,3.15478521788035e-15,3.15478521788035e-15,3.15478521788035e-15
0.8367346938775511,10.0,10.0,0.10862330444224841,0.08109153725901681,0.0006756593750316606,0.0001689597207709309,0.0027837872463461356,0.00074222270898617,2.99064671483316e-9,2.792830792141749e-9,7.779344541919453e-8,3.2128506316644626e-15,3.2128506316644626e-15,3.2128506316644626e-15
0.8469387755102041,10.0,10.0,0.10867854826171468,0.08133819038879339,0.0006789362079440075,0.00017194044621657255,0.002791846987191167,0.0007435366409392175,3.1505243564142014e-9,2.8331972712410643e-9,7.784949457594045e-8,3.2337650428102856e-15,3.2337650428102856e-15,3.2337650428102856e-15
0.8571428571428571,10.0,10.0,0.10930290747437822,0.08257716042721604,0.0006797038858476775,0.00018439282082945765,0.002792923411804474,0.000745880931561736,3.249245555964624e-9,2.8584674305257265e-9,7.865516296371813e-8,3.2709967574201818e-15,3.2709967574201818e-15,3.2709967574201818e-15
0.8673469387755102,10.0,10.0,0.11050253466242675,0.0852010017171997,0.0006801646210651973,0.00018531717509250416,0.00281898870697311,0.0007510076051095734,3.2559353127754886e-9,2.8845239230343536e-9,7.891721593077959e-8,3.3238393302231984e-15,3.3238393302231984e-15,3.3238393302231984e-15
0.8775510204081632,10.0,10.0,0.11068015846470707,0.0861717496708783,0.0006815280698074039,0.0001855412672818307,0.0030044922634711708,0.0007546908072235396,3.480290354369421e-9,2.9044925290778397e-9,7.918499770841199e-8,3.435926619149955e-15,3.435926619149955e-15,3.435926619149955e-15
0.8877551020408163,10.0,10.0,0.1140845832637234,0.08634184561893853,0.0006852689347998063,0.00019521740804368746,0.0030746302980628384,0.0007639731517109358,3.759354507045684e-9,2.9392927747474987e-9,8.148063201075532e-8,3.4574872998532235e-15,3.4574872998532235e-15,3.4574872998532235e-15
0.8979591836734694,10.0,10.0,0.11528886481800885,0.08634738730661028,0.0006927504244495721,0.0002651404271257516,0.003125956748112703,0.0007670327212503942,3.842928598527712e-9,2.962425487402099e-9,8.280490018407463e-8,3.504775255564993e-15,3.504775255564993e-15,3.504775255564993e-15
0.9081632653061225,10.0,10.0,0.11639223166226316,0.08802435377046747,0.0006950237708673963,0.0002746158457259085,0.0032196127720333957,0.0007683869709120743,3.9408338415136045e-9,3.3585021689840856e-9,8.661793948359941e-8,3.513150786251915e-15,3.513150786251915e-15,3.513150786251915e-15
0.9183673469387755,10.0,10.0,0.1186181229393619,0.088810090147892,0.000710217606688486,0.00028217846891082706,0.003268502678194176,0.0007700037838675479,3.975696075822939e-9,3.3631704341518897e-9,9.235585048247032e-8,3.56943441351061e-15,3.56943441351061e-15,3.56943441351061e-15
0.9285714285714286,10.0,10.0,0.11870794759603659,0.08926220602135901,0.0007274220669769349,0.00028664817840770633,0.003268791581687286,0.0007723123261072717,4.0756370047713255e-9,3.5328105776080166e-9,9.529712804517711e-8,3.641599485744258e-15,3.641599485744258e-15,3.641599485744258e-15
0.9387755102040817,10.0,10.0,0.12134088425961025,0.09040990650597688,0.0007453206786941618,0.0002913360694044898,0.0033386406930066078,0.0007769840656652631,4.136058365683879e-9,3.731987332327061e-9,9.825106196332453e-8,3.642605773900353e-15,3.642605773900353e-15,3.642605773900353e-15
0.9489795918367347,10.0,10.0,0.12738238940946464,0.09123464598453021,0.0007603143727394178,0.00029145297335722147,0.004166467846443382,0.0008128761273230112,4.141503887716922e-9,4.363901898641734e-9,9.909136152981075e-8,3.664151504426755e-15,3.664151504426755e-15,3.664151504426755e-15
0.9591836734693877,10.0,10.0,0.12821437917934025,0.09323857212675417,0.0007802451109584489,0.0002928667231071424,0.004445609441173839,0.0008190875883628041,4.198709002170874e-9,4.3687637102573945e-9,9.971900239454516e-8,3.699244596670494e-15,3.699244596670494e-15,3.699244596670494e-15
0.9693877551020408,10.0,10.0,0.12971457320452878,0.09338422007248266,0.000789649209218222,0.00029543270161900566,0.004494630672449483,0.0008207665206445569,4.394923056617681e-9,4.370593314884882e-9,1.0059255879292891e-7,3.6999698253681504e-15,3.6999698253681504e-15,3.6999698253681504e-15
0.9795918367346939,10.0,10.0,0.1338213651033638,0.09388212452023166,0.0007990204820696421,0.00029789613441294743,0.004587794111323197,0.0008270520777697703,4.480631753361435e-9,4.391097077463492e-9,1.0201300375433277e-7,3.725931155453199e-15,3.725931155453199e-15,3.725931155453199e-15
0.9897959183673469,10.0,10.0,0.14708758966510588,0.09684937548598559,0.0008210500597364074,0.0002982641271681185,0.0045977212129067555,0.0010256004320486818,4.6312902762256175e-9,4.6312902762256175e-9,1.0222407423862496e-7,4.1082393687153124e-15,4.1082393687153124e-15,4.1082393687153124e-15
1.0,10.0,10.0,0.1514547652860198,0.11297620903468478,0.0008270520777698136,0.0002986893473446416,0.0050646112918280575,0.0010582957302920724,5.67689996093858e-9,4.8990545323913734e-9,1.0246773840230575e-7,4.590548455840667e-15,4.590548455840667e-15,4.590548455840667e-15

